Second-order invariant-domain preserving approximation to the multi-species Euler equations

This work is concerned with constructing a second-order, invariant-domain preserving approximation of the compressible multi-species Euler equations where each species is modeled by an ideal gas equation of state. We give the full solution to the Riemann problem and derive its maximum wave speed. The maximum wave speed is used in constructing a first-order invariant-domain preserving approximation. We then extend the methodology to second-order accuracy and detail a convex limiting technique which is used for preserving the invariant domain. Finally, the numerical method is verified with analytical solutions and then validated with several benchmarks and laboratory experiments.

==> data/rp1_1600.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,0,1,0,0,0,0,1,0,0.928924,0
1,0,1,0.000625,0,0,0.000625,1,0,0.928924,0
2,0,1,0.000625,0,0,0.000625,1,0,0.928924,0
3,0,1,0.00125,0,0,0.00125,1,0,0.928924,0
4,0,1,0.00125,0,0,0.00125,1,0,0.928924,0
5,0,1,0.001875,0,0,0.001875,1,0,0.928924,0
6,0,1,0.001875,0,0,0.001875,1,0,0.928924,0
7,0,1,0.0025,0,0,0.0025,1,0,0.928924,0
8,0,1,0.0025,0,0,0.0025,1,0,0.928924,0
9,0,1,0.003125,0,0,0.003125,1,0,0.928924,0
10,0,1,0.003125,0,0,0.003125,1,0,0.928924,0
11,0,1,0.00375,0,0,0.00375,1,0,0.928924,0
12,0,1,0.00375,0,0,0.00375,1,0,0.928924,0
13,0,1,0.004375,0,0,0.004375,1,0,0.928924,0
14,0,1,0.004375,0,0,0.004375,1,0,0.928924,0
15,0,1,0.005,0,0,0.005,1,0,0.928924,0
16,0,1,0.005,0,0,0.005,1,0,0.928924,0
17,0,1,0.005625,0,0,0.005625,1,0,0.928924,0
18,0,1,0.005625,0,0,0.005625,1,0,0.928924,0
19,0,1,0.00625,0,0,0.00625,1,0,0.928924,0
20,0,1,0.00625,0,0,0.00625,1,0,0.928924,0
21,0,1,0.006875,0,0,0.006875,1,0,0.928924,0
22,0,1,0.006875,0,0,0.006875,1,0,0.928924,0
23,0,1,0.0075,0,0,0.0075,1,0,0.928924,0
24,0,1,0.0075,0,0,0.0075,1,0,0.928924,0
25,0,1,0.008125,0,0,0.008125,1,0,0.928924,0
26,0,1,0.008125,0,0,0.008125,1,0,0.928924,0
27,0,1,0.00875,0,0,0.00875,1,0,0.928924,0
28,0,1,0.00875,0,0,0.00875,1,0,0.928924,0
29,0,1,0.009375,0,0,0.009375,1,0,0.928924,0
30,0,1,0.009375,0,0,0.009375,1,0,0.928924,0
31,0,1,0.01,0,0,0.01,1,0,0.928924,0
32,0,1,0.01,0,0,0.01,1,0,0.928924,0
33,0,1,0.010625,0,0,0.010625,1,0,0.928924,0
34,0,1,0.010625,0,0,0.010625,1,0,0.928924,0
35,0,1,0.01125,0,0,0.01125,1,0,0.928924,0
36,0,1,0.01125,0,0,0.01125,1,0,0.928924,0
37,0,1,0.011875,0,0,0.011875,1,0,0.928924,0
38,0,1,0.011875,0,0,0.011875,1,0,0.928924,0
39,0,1,0.0125,0,0,0.0125,1,0,0.928924,0
40,0,1,0.0125,0,0,0.0125,1,0,0.928924,0
41,0,1,0.013125,0,0,0.013125,1,0,0.928924,0
42,0,1,0.013125,0,0,0.013125,1,0,0.928924,0
43,0,1,0.01375,0,0,0.01375,1,0,0.928924,0
44,0,1,0.01375,0,0,0.01375,1,0,0.928924,0
45,0,1,0.014375,0,0,0.014375,1,0,0.928924,0
46,0,1,0.014375,0,0,0.014375,1,0,0.928924,0
47,0,1,0.015,0,0,0.015,1,0,0.928924,0
48,0,1,0.015,0,0,0.015,1,0,0.928924,0
49,0,1,0.015625,0,0,0.015625,1,0,0.928924,0
50,0,1,0.015625,0,0,0.015625,1,0,0.928924,0
51,0,1,0.01625,0,0,0.01625,1,0,0.928924,0
52,0,1,0.01625,0,0,0.01625,1,0,0.928924,0
53,0,1,0.016875,0,0,0.016875,1,0,0.928924,0
54,0,1,0.016875,0,0,0.016875,1,0,0.928924,0
55,0,1,0.0175,0,0,0.0175,1,0,0.928924,0
56,0,1,0.0175,0,0,0.0175,1,0,0.928924,0
57,0,1,0.018125,0,0,0.018125,1,0,0.928924,0
58,0,1,0.018125,0,0,0.018125,1,0,0.928924,0
59,0,1,0.01875,0,0,0.01875,1,0,0.928924,0
60,0,1,0.01875,0,0,0.01875,1,0,0.928924,0
61,0,1,0.019375,0,0,0.019375,1,0,0.928924,0
62,0,1,0.019375,0,0,0.019375,1,0,0.928924,0
63,0,1,0.02,0,0,0.02,1,0,0.928924,0
64,0,1,0.02,0,0,0.02,1,0,0.928924,0
65,0,1,0.020625,0,0,0.020625,1,0,0.928924,0
66,0,1,0.020625,0,0,0.020625,1,0,0.928924,0
67,0,1,0.02125,0,0,0.02125,1,0,0.928924,0
68,0,1,0.02125,0,0,0.02125,1,0,0.928924,0
69,0,1,0.021875,0,0,0.021875,1,0,0.928924,0
70,0,1,0.021875,0,0,0.021875,1,0,0.928924,0
71,0,1,0.0225,0,0,0.0225,1,0,0.928924,0
72,0,1,0.0225,0,0,0.0225,1,0,0.928924,0
73,0,1,0.023125,0,0,0.023125,1,0,0.928924,0
74,0,1,0.023125,0,0,0.023125,1,0,0.928924,0
75,0,1,0.02375,0,0,0.02375,1,0,0.928924,0
76,0,1,0.02375,0,0,0.02375,1,0,0.928924,0
77,0,1,0.024375,0,0,0.024375,1,0,0.928924,0
78,0,1,0.024375,0,0,0.024375,1,0,0.928924,0
79,0,1,0.025,0,0,0.025,1,0,0.928924,0
80,0,1,0.025,0,0,0.025,1,0,0.928924,0
81,0,1,0.025625,0,0,0.025625,1,0,0.928924,0
82,0,1,0.025625,0,0,0.025625,1,0,0.928924,0
83,0,1,0.02625,0,0,0.02625,1,0,0.928924,0
84,0,1,0.02625,0,0,0.02625,1,0,0.928924,0
85,0,1,0.026875,0,0,0.026875,1,0,0.928924,0
86,0,1,0.026875,0,0,0.026875,1,0,0.928924,0
87,0,1,0.0275,0,0,0.0275,1,0,0.928924,0
88,0,1,0.0275,0,0,0.0275,1,0,0.928924,0
89,0,1,0.028125,0,0,0.028125,1,0,0.928924,0
90,0,1,0.028125,0,0,0.028125,1,0,0.928924,0
91,0,1,0.02875,0,0,0.02875,1,0,0.928924,0
92,0,1,0.02875,0,0,0.02875,1,0,0.928924,0
93,0,1,0.029375,0,0,0.029375,1,0,0.928924,0
94,0,1,0.029375,0,0,0.029375,1,0,0.928924,0
95,0,1,0.03,0,0,0.03,1,0,0.928924,0
96,0,1,0.03,0,0,0.03,1,0,0.928924,0
97,0,1,0.030625,0,0,0.030625,1,0,0.928924,0
98,0,1,0.030625,0,0,0.030625,1,0,0.928924,0
99,0,1,0.03125,0,0,0.03125,1,0,0.928924,0
100,0,1,0.03125,0,0,0.03125,1,0,0.928924,0
101,0,1,0.031875,0,0,0.031875,1,0,0.928924,0
102,0,1,0.031875,0,0,0.031875,1,0,0.928924,0
103,0,1,0.0325,0,0,0.0325,1,0,0.928924,0
104,0,1,0.0325,0,0,0.0325,1,0,0.928924,0
105,0,1,0.033125,0,0,0.033125,1,0,0.928924,0
106,0,1,0.033125,0,0,0.033125,1,0,0.928924,0
107,0,1,0.03375,0,0,0.03375,1,0,0.928924,0
108,0,1,0.03375,0,0,0.03375,1,0,0.928924,0
109,0,1,0.034375,0,0,0.034375,1,0,0.928924,0
110,0,1,0.034375,0,0,0.034375,1,0,0.928924,0
111,0,1,0.035,0,0,0.035,1,0,0.928924,0
112,0,1,0.035,0,0,0.035,1,0,0.928924,0
113,0,1,0.035625,0,0,0.035625,1,0,0.928924,0
114,0,1,0.035625,0,0,0.035625,1,0,0.928924,0
115,0,1,0.03625,0,0,0.03625,1,0,0.928924,0
116,0,1,0.03625,0,0,0.03625,1,0,0.928924,0
117,0,1,0.036875,0,0,0.036875,1,0,0.928924,0
118,0,1,0.036875,0,0,0.036875,1,0,0.928924,0
119,0,1,0.0375,0,0,0.0375,1,0,0.928924,0
120,0,1,0.0375,0,0,0.0375,1,0,0.928924,0
121,0,1,0.038125,0,0,0.038125,1,0,0.928924,0
122,0,1,0.038125,0,0,0.038125,1,0,0.928924,0
123,0,1,0.03875,0,0,0.03875,1,0,0.928924,0
124,0,1,0.03875,0,0,0.03875,1,0,0.928924,0
125,0,1,0.039375,0,0,0.039375,1,0,0.928924,0
126,0,1,0.039375,0,0,0.039375,1,0,0.928924,0
127,0,1,0.04,0,0,0.04,1,0,0.928924,0
128,0,1,0.04,0,0,0.04,1,0,0.928924,0
129,0,1,0.040625,0,0,0.040625,1,0,0.928924,0
130,0,1,0.040625,0,0,0.040625,1,0,0.928924,0
131,0,1,0.04125,0,0,0.04125,1,0,0.928924,0
132,0,1,0.04125,0,0,0.04125,1,0,0.928924,0
133,0,1,0.041875,0,0,0.041875,1,0,0.928924,-2.10E-44
134,0,1,0.041875,0,0,0.041875,1,0,0.928924,-2.10E-44
135,0,1,0.0425,0,0,0.0425,1,0,0.928924,1.70E-43
136,0,1,0.0425,0,0,0.0425,1,0,0.928924,1.70E-43
137,0,1,0.043125,0,0,0.043125,1,0,0.928924,9.58E-43
138,0,1,0.043125,0,0,0.043125,1,0,0.928924,9.58E-43
139,0,1,0.04375,0,0,0.04375,1,0,0.928924,5.72E-40
140,0,1,0.04375,0,0,0.04375,1,0,0.928924,5.72E-40
141,0,1,0.044375,0,0,0.044375,1,0,0.928924,-2.86E-38
142,0,1,0.044375,0,0,0.044375,1,0,0.928924,-2.86E-38
143,0,1,0.045,0,0,0.045,1,0,0.928924,5.23E-37
144,0,1,0.045,0,0,0.045,1,0,0.928924,5.23E-37
145,0,1,0.045625,0,0,0.045625,1,0,0.928924,-1.24E-36
146,0,1,0.045625,0,0,0.045625,1,0,0.928924,-1.24E-36
147,5.61E-45,1,0.04625,0,0,0.04625,1,0,0.928924,-4.68E-34
148,5.61E-45,1,0.04625,0,0,0.04625,1,0,0.928924,-4.68E-34
149,1.92E-43,1,0.046875,0,0,0.046875,1,0,0.928924,-6.45E-33
150,1.92E-43,1,0.046875,0,0,0.046875,1,0,0.928924,-6.45E-33
151,0,1,0.0475,0,0,0.0475,1,0,0.928924,1.40E-31
152,0,1,0.0475,0,0,0.0475,1,0,0.928924,1.40E-31
153,0,1,0.048125,0,0,0.048125,1,0,0.928924,-3.30E-28
154,0,1,0.048125,0,0,0.048125,1,0,0.928924,-3.30E-28
155,0,1,0.04875,0,0,0.04875,1,0,0.928924,-1.26E-26
156,0,1,0.04875,0,0,0.04875,1,0,0.928924,-1.26E-26
157,0,1,0.049375,0,0,0.049375,1,0,0.928924,-1.26E-25
158,0,1,0.049375,0,0,0.049375,1,0,0.928924,-1.26E-25
159,0,1,0.05,0,0,0.05,1,0,0.928924,-4.56E-23
160,0,1,0.05,0,0,0.05,1,0,0.928924,-4.56E-23
161,0,1,0.050625,0,0,0.050625,1,0,0.928924,-8.88E-21
162,0,1,0.050625,0,0,0.050625,1,0,0.928924,-8.88E-21
163,1.05E-31,1,0.05125,0,0,0.05125,1,0,0.928924,-1.73E-18
164,1.05E-31,1,0.05125,0,0,0.05125,1,0,0.928924,-1.73E-18
165,0,1,0.051875,0,0,0.051875,1,0,0.928924,-1.02E-18
166,0,1,0.051875,0,0,0.051875,1,0,0.928924,-1.02E-18
167,2.69E-28,1,0.0525,0,0,0.0525,1,0,0.928924,2.67E-16
168,2.69E-28,1,0.0525,0,0,0.0525,1,0,0.928924,2.67E-16
169,1.51E-27,1,0.053125,0,0,0.053125,1,0,0.928924,-9.05E-16
170,1.51E-27,1,0.053125,0,0,0.053125,1,0,0.928924,-9.05E-16
171,1.03E-26,1,0.05375,0,0,0.05375,1,0,0.928924,2.52E-15
172,1.03E-26,1,0.05375,0,0,0.05375,1,0,0.928924,2.52E-15
173,3.53E-26,1,0.054375,0,0,0.054375,1,0,0.928924,-6.12E-15
174,3.53E-26,1,0.054375,0,0,0.054375,1,0,0.928924,-6.12E-15
175,1.02E-25,1,0.055,0,0,0.055,1,0,0.928924,1.22E-14
176,1.02E-25,1,0.055,0,0,0.055,1,0,0.928924,1.22E-14
177,2.41E-25,1,0.055625,0,0,0.055625,1,0,0.928924,-1.94E-14
178,2.41E-25,1,0.055625,0,0,0.055625,1,0,0.928924,-1.94E-14
179,5.91E-25,1,0.05625,0,0,0.05625,1,0,0.928924,3.09E-14
180,5.91E-25,1,0.05625,0,0,0.05625,1,0,0.928924,3.09E-14
181,1.37E-24,1,0.056875,0,0,0.056875,1,0,0.928924,-4.84E-14
182,1.37E-24,1,0.056875,0,0,0.056875,1,0,0.928924,-4.84E-14
183,3.09E-24,1,0.0575,0,0,0.0575,1,0,0.928924,7.41E-14
184,3.09E-24,1,0.0575,0,0,0.0575,1,0,0.928924,7.41E-14
185,6.85E-24,1,0.058125,0,0,0.058125,1,0,0.928924,-1.12E-13
186,6.85E-24,1,0.058125,0,0,0.058125,1,0,0.928924,-1.12E-13
187,1.48E-23,1,0.05875,0,0,0.05875,1,0,0.928924,1.68E-13
188,1.48E-23,1,0.05875,0,0,0.05875,1,0,0.928924,1.68E-13
189,3.22E-23,1,0.059375,0,0,0.059375,1,0,0.928924,-2.49E-13
190,3.22E-23,1,0.059375,0,0,0.059375,1,0,0.928924,-2.49E-13
191,6.98E-23,1,0.06,0,0,0.06,1,0,0.928924,3.69E-13
192,6.98E-23,1,0.06,0,0,0.06,1,0,0.928924,3.69E-13
193,1.50E-22,1,0.060625,0,0,0.060625,1,1.00E-11,0.928924,-5.42E-13
194,1.50E-22,1,0.060625,0,0,0.060625,1,1.00E-11,0.928924,-5.42E-13
195,3.18E-22,1,0.06125,0,0,0.06125,1,2.40E-11,0.928924,7.95E-13
196,3.18E-22,1,0.06125,0,0,0.06125,1,2.40E-11,0.928924,7.95E-13
197,6.71E-22,1,0.061875,0,0,0.061875,1,4.42E-11,0.928924,-1.16E-12
198,6.71E-22,1,0.061875,0,0,0.061875,1,4.42E-11,0.928924,-1.16E-12
199,1.41E-21,1,0.0625,0,0,0.0625,1,7.38E-11,0.928924,1.69E-12
200,1.41E-21,1,0.0625,0,0,0.0625,1,7.38E-11,0.928924,1.69E-12
201,2.95E-21,1,0.063125,0,0,0.063125,1,1.16E-10,0.928924,-2.46E-12
202,2.95E-21,1,0.063125,0,0,0.063125,1,1.16E-10,0.928924,-2.46E-12
203,6.13E-21,1,0.06375,0,0,0.06375,1,1.76E-10,0.928924,3.55E-12
204,6.13E-21,1,0.06375,0,0,0.06375,1,1.76E-10,0.928924,3.55E-12
205,1.27E-20,1,0.064375,0,0,0.064375,1,2.62E-10,0.928924,-5.13E-12
206,1.27E-20,1,0.064375,0,0,0.064375,1,2.62E-10,0.928924,-5.13E-12
207,2.60E-20,1,0.065,0,0,0.065,1,3.84E-10,0.928924,7.39E-12
208,2.60E-20,1,0.065,0,0,0.065,1,3.84E-10,0.928924,7.39E-12
209,5.33E-20,1,0.065625,0,0,0.065625,1,5.56E-10,0.928924,-1.06E-11
210,5.33E-20,1,0.065625,0,0,0.065625,1,5.56E-10,0.928924,-1.06E-11
211,1.08E-19,1,0.06625,0,0,0.06625,1,8.00E-10,0.928924,1.52E-11
212,1.08E-19,1,0.06625,0,0,0.06625,1,8.00E-10,0.928924,1.52E-11
213,2.19E-19,1,0.066875,0,0,0.066875,1,1.14E-09,0.928924,-2.17E-11
214,2.19E-19,1,0.066875,0,0,0.066875,1,1.14E-09,0.928924,-2.17E-11
215,4.41E-19,1,0.0675,0,0,0.0675,1,1.62E-09,0.928924,3.09E-11
216,4.41E-19,1,0.0675,0,0,0.0675,1,1.62E-09,0.928924,3.09E-11
217,8.83E-19,1,0.068125,0,0,0.068125,1,2.30E-09,0.928924,-4.39E-11
218,8.83E-19,1,0.068125,0,0,0.068125,1,2.30E-09,0.928924,-4.39E-11
219,1.76E-18,1,0.06875,0,0,0.06875,1,3.24E-09,0.928924,6.22E-11
220,1.76E-18,1,0.06875,0,0,0.06875,1,3.24E-09,0.928924,6.22E-11
221,3.48E-18,1,0.069375,0,0,0.069375,1,4.55E-09,0.928924,-8.79E-11
222,3.48E-18,1,0.069375,0,0,0.069375,1,4.55E-09,0.928924,-8.79E-11
223,6.85E-18,1,0.07,0,0,0.07,1,6.36E-09,0.928924,1.24E-10
224,6.85E-18,1,0.07,0,0,0.07,1,6.36E-09,0.928924,1.24E-10
225,1.34E-17,1,0.070625,0,0,0.070625,1,8.87E-09,0.928924,-1.74E-10
226,1.34E-17,1,0.070625,0,0,0.070625,1,8.87E-09,0.928924,-1.74E-10
227,2.61E-17,1,0.07125,0,0,0.07125,1,1.23E-08,0.928924,2.44E-10
228,2.61E-17,1,0.07125,0,0,0.07125,1,1.23E-08,0.928924,2.44E-10
229,5.05E-17,1,0.071875,0,0,0.071875,1,1.71E-08,0.928924,-3.41E-10
230,5.05E-17,1,0.071875,0,0,0.071875,1,1.71E-08,0.928924,-3.41E-10
231,9.71E-17,1,0.0725,0,0,0.0725,1,2.36E-08,0.928924,4.75E-10
232,9.71E-17,1,0.0725,0,0,0.0725,1,2.36E-08,0.928924,4.75E-10
233,1.86E-16,1,0.073125,0,0,0.073125,1,3.25E-08,0.928924,-6.60E-10
234,1.86E-16,1,0.073125,0,0,0.073125,1,3.25E-08,0.928924,-6.60E-10
235,3.53E-16,1,0.07375,0,0,0.07375,1,4.47E-08,0.928924,9.14E-10
236,3.53E-16,1,0.07375,0,0,0.07375,1,4.47E-08,0.928924,9.14E-10
237,6.67E-16,1,0.074375,0,0,0.074375,1,6.11E-08,0.928924,-1.26E-09
238,6.67E-16,1,0.074375,0,0,0.074375,1,6.11E-08,0.928924,-1.26E-09
239,1.25E-15,1,0.075,0,0,0.075,1,8.34E-08,0.928924,1.74E-09
240,1.25E-15,1,0.075,0,0,0.075,1,8.34E-08,0.928924,1.74E-09
241,2.34E-15,1,0.075625,0,0,0.075625,1,1.14E-07,0.928924,-2.39E-09
242,2.34E-15,1,0.075625,0,0,0.075625,1,1.14E-07,0.928924,-2.39E-09
243,4.35E-15,1,0.07625,0,0,0.07625,1,1.54E-07,0.928924,3.27E-09
244,4.35E-15,1,0.07625,0,0,0.07625,1,1.54E-07,0.928924,3.27E-09
245,8.02E-15,1,0.076875,0,0,0.076875,1,2.08E-07,0.928924,-4.47E-09
246,8.02E-15,1,0.076875,0,0,0.076875,1,2.08E-07,0.928924,-4.47E-09
247,1.47E-14,1,0.0775,0,0,0.0775,1,2.80E-07,0.928924,6.08E-09
248,1.47E-14,1,0.0775,0,0,0.0775,1,2.80E-07,0.928924,6.08E-09
249,2.68E-14,1,0.078125,0,0,0.078125,1,3.77E-07,0.928924,-8.25E-09
250,2.68E-14,1,0.078125,0,0,0.078125,1,3.77E-07,0.928924,-8.25E-09
251,4.85E-14,1,0.07875,0,0,0.07875,1,5.04E-07,0.928924,1.12E-08
252,4.85E-14,1,0.07875,0,0,0.07875,1,5.04E-07,0.928924,1.12E-08
253,8.73E-14,1,0.079375,0,0,0.079375,1,6.73E-07,0.928924,-1.51E-08
254,8.73E-14,1,0.079375,0,0,0.079375,1,6.73E-07,0.928924,-1.51E-08
255,1.56E-13,1,0.08,0,0,0.08,1,8.95E-07,0.928924,2.02E-08
256,1.56E-13,1,0.08,0,0,0.08,1,8.95E-07,0.928924,2.02E-08
257,2.77E-13,1,0.080625,0,0,0.080625,1,1.19E-06,0.928924,-2.71E-08
258,2.77E-13,1,0.080625,0,0,0.080625,1,1.19E-06,0.928924,-2.71E-08
259,4.88E-13,1,0.08125,0,0,0.08125,1,1.57E-06,0.928924,3.63E-08
260,4.88E-13,1,0.08125,0,0,0.08125,1,1.57E-06,0.928924,3.63E-08
261,8.56E-13,1,0.081875,0,0,0.081875,1,2.06E-06,0.928924,-4.83E-08
262,8.56E-13,1,0.081875,0,0,0.081875,1,2.06E-06,0.928924,-4.83E-08
263,1.49E-12,1,0.0825,0,0,0.0825,1,2.70E-06,0.928924,6.41E-08
264,1.49E-12,1,0.0825,0,0,0.0825,1,2.70E-06,0.928924,6.41E-08
265,2.57E-12,1,0.083125,0,0,0.083125,1,3.53E-06,0.928924,-8.48E-08
266,2.57E-12,1,0.083125,0,0,0.083125,1,3.53E-06,0.928924,-8.48E-08
267,4.42E-12,1,0.08375,0,0,0.08375,1,4.60E-06,0.928924,1.12E-07
268,4.42E-12,1,0.08375,0,0,0.08375,1,4.60E-06,0.928924,1.12E-07
269,7.53E-12,1,0.084375,0,0,0.084375,1,5.97E-06,0.928924,-1.47E-07
270,7.53E-12,1,0.084375,0,0,0.084375,1,5.97E-06,0.928924,-1.47E-07
271,1.27E-11,1,0.085,0,0,0.085,1,7.72E-06,0.928924,1.92E-07
272,1.27E-11,1,0.085,0,0,0.085,1,7.72E-06,0.928924,1.92E-07
273,2.14E-11,1,0.085625,0,0,0.085625,1,9.94E-06,0.928924,-2.51E-07
274,2.14E-11,1,0.085625,0,0,0.085625,1,9.94E-06,0.928924,-2.51E-07
275,3.57E-11,1,0.08625,0,0,0.08625,1,1.27E-05,0.928924,3.26E-07
276,3.57E-11,1,0.08625,0,0,0.08625,1,1.27E-05,0.928924,3.26E-07
277,5.91E-11,1,0.086875,0,0,0.086875,1,1.63E-05,0.928924,-4.23E-07
278,5.91E-11,1,0.086875,0,0,0.086875,1,1.63E-05,0.928924,-4.23E-07
279,9.71E-11,1,0.0875,0,0,0.0875,1,2.07E-05,0.928924,5.46E-07
280,9.71E-11,1,0.0875,0,0,0.0875,1,2.07E-05,0.928924,5.46E-07
281,1.58E-10,0.999999,0.088125,0,0,0.088125,0.999999,2.63E-05,0.928924,-7.03E-07
282,1.58E-10,0.999999,0.088125,0,0,0.088125,0.999999,2.63E-05,0.928924,-7.03E-07
283,2.56E-10,1,0.08875,0,0,0.08875,1,3.32E-05,0.928924,9.01E-07
284,2.56E-10,1,0.08875,0,0,0.08875,1,3.32E-05,0.928924,9.01E-07
285,4.11E-10,0.999999,0.089375,0,0,0.089375,0.999999,4.17E-05,0.928924,-1.15E-06
286,4.11E-10,0.999999,0.089375,0,0,0.089375,0.999999,4.17E-05,0.928924,-1.15E-06
287,6.55E-10,1,0.09,0,0,0.09,1,5.23E-05,0.928924,1.46E-06
288,6.55E-10,1,0.09,0,0,0.09,1,5.23E-05,0.928924,1.46E-06
289,1.03E-09,0.999998,0.090625,0,0,0.090625,0.999998,6.52E-05,0.928924,-1.86E-06
290,1.03E-09,0.999998,0.090625,0,0,0.090625,0.999998,6.52E-05,0.928924,-1.86E-06
291,1.62E-09,1,0.09125,0,0,0.09125,1,8.09E-05,0.928924,2.34E-06
292,1.62E-09,1,0.09125,0,0,0.09125,1,8.09E-05,0.928924,2.34E-06
293,2.52E-09,0.999996,0.091875,0,0,0.091875,0.999997,1.00E-04,0.928924,-2.95E-06
294,2.52E-09,0.999996,0.091875,0,0,0.091875,0.999997,1.00E-04,0.928924,-2.95E-06
295,3.88E-09,1,0.0925,0,0,0.0925,1,0.000122962,0.928924,3.69E-06
296,3.88E-09,1,0.0925,0,0,0.0925,1,0.000122962,0.928924,3.69E-06
297,5.92E-09,0.999995,0.093125,0,0,0.093125,0.999996,0.000150565,0.928924,-4.61E-06
298,5.92E-09,0.999995,0.093125,0,0,0.093125,0.999996,0.000150565,0.928924,-4.61E-06
299,8.96E-09,1.00001,0.09375,0,0,0.09375,1,0.000183487,0.928924,5.73E-06
300,8.96E-09,1.00001,0.09375,0,0,0.09375,1,0.000183487,0.928924,5.73E-06
301,1.34E-08,0.999992,0.094375,0,0,0.094375,0.999994,0.000222524,0.928924,-7.09E-06
302,1.34E-08,0.999992,0.094375,0,0,0.094375,0.999994,0.000222524,0.928924,-7.09E-06
303,2.00E-08,1.00001,0.095,0,0,0.095,1.00001,0.000268519,0.928924,8.73E-06
304,2.00E-08,1.00001,0.095,0,0,0.095,1.00001,0.000268519,0.928924,8.73E-06
305,2.94E-08,0.999987,0.095625,0,0,0.095625,0.999991,0.000322373,0.928924,-1.07E-05
306,2.94E-08,0.999987,0.095625,0,0,0.095625,0.999991,0.000322373,0.928924,-1.07E-05
307,4.28E-08,1.00002,0.09625,0,0,0.09625,1.00001,0.00038499,0.928924,1.31E-05
308,4.28E-08,1.00002,0.09625,0,0,0.09625,1.00001,0.00038499,0.928924,1.31E-05
309,6.18E-08,0.999981,0.096875,0,0,0.096875,0.999987,0.000457304,0.928924,-1.59E-05
310,6.18E-08,0.999981,0.096875,0,0,0.096875,0.999987,0.000457304,0.928924,-1.59E-05
311,8.82E-08,1.00002,0.0975,0,0,0.0975,1.00002,0.000540168,0.928924,1.93E-05
312,8.82E-08,1.00002,0.0975,0,0,0.0975,1.00002,0.000540168,0.928924,1.93E-05
313,1.25E-07,0.999973,0.098125,0,0,0.098125,0.99998,0.000634419,0.928924,-2.32E-05
314,1.25E-07,0.999973,0.098125,0,0,0.098125,0.99998,0.000634419,0.928924,-2.32E-05
315,1.74E-07,1.00003,0.09875,0,0,0.09875,1.00002,0.000740672,0.928924,2.78E-05
316,1.74E-07,1.00003,0.09875,0,0,0.09875,1.00002,0.000740672,0.928924,2.78E-05
317,2.41E-07,0.999961,0.099375,0,0,0.099375,0.999972,0.000859478,0.928924,-3.32E-05
318,2.41E-07,0.999961,0.099375,0,0,0.099375,0.999972,0.000859478,0.928924,-3.32E-05
319,3.29E-07,1.00005,0.1,0,0,0.1,1.00003,0.000990937,0.928924,3.94E-05
320,3.29E-07,1.00005,0.1,0,0,0.1,1.00003,0.000990937,0.928924,3.94E-05
321,4.45E-07,0.999945,0.100625,0,0,0.100625,0.999961,0.00113505,0.928924,-4.66E-05
322,4.45E-07,0.999945,0.100625,0,0,0.100625,0.999961,0.00113505,0.928924,-4.66E-05
323,5.93E-07,1.00006,0.10125,0,0,0.10125,1.00005,0.00129105,0.928924,5.48E-05
324,5.93E-07,1.00006,0.10125,0,0,0.10125,1.00005,0.00129105,0.928924,5.48E-05
325,7.82E-07,0.999924,0.101875,0,0,0.101875,0.999946,0.00145809,0.928924,-6.40E-05
326,7.82E-07,0.999924,0.101875,0,0,0.101875,0.999946,0.00145809,0.928924,-6.40E-05
327,1.02E-06,1.00009,0.1025,0,0,0.1025,1.00006,0.00163408,0.928924,7.45E-05
328,1.02E-06,1.00009,0.1025,0,0,0.1025,1.00006,0.00163408,0.928924,7.45E-05
329,1.30E-06,0.999898,0.103125,0,0,0.103125,0.999927,0.00181705,0.928924,-8.61E-05
330,1.30E-06,0.999898,0.103125,0,0,0.103125,0.999927,0.00181705,0.928924,-8.61E-05
331,1.65E-06,1.00012,0.10375,0,0,0.10375,1.00008,0.00200312,0.928924,9.90E-05
332,1.65E-06,1.00012,0.10375,0,0,0.10375,1.00008,0.00200312,0.928924,9.90E-05
333,2.05E-06,0.999866,0.104375,0,0,0.104375,0.999904,0.00218897,0.928924,-0.000113195
334,2.05E-06,0.999866,0.104375,0,0,0.104375,0.999904,0.00218897,0.928924,-0.000113195
335,2.52E-06,1.00015,0.105,0,0,0.105,1.00011,0.00236859,0.928924,0.00012857
336,2.52E-06,1.00015,0.105,0,0,0.105,1.00011,0.00236859,0.928924,0.00012857
337,3.04E-06,0.999828,0.105625,0,0,0.105625,0.999877,0.00253723,0.928924,-0.000145221
338,3.04E-06,0.999828,0.105625,0,0,0.105625,0.999877,0.00253723,0.928924,-0.000145221
339,3.61E-06,1.00019,0.10625,0,0,0.10625,1.00014,0.00268661,0.928924,0.00016285
340,3.61E-06,1.00019,0.10625,0,0,0.10625,1.00014,0.00268661,0.928924,0.00016285
341,4.20E-06,0.999785,0.106875,0,0,0.106875,0.999847,0.00281081,0.928924,-0.000181556
342,4.20E-06,0.999785,0.106875,0,0,0.106875,0.999847,0.00281081,0.928924,-0.000181556
343,4.79E-06,1.00024,0.1075,0,0,0.1075,1.00017,0.00289947,0.928924,0.000200827
344,4.79E-06,1.00024,0.1075,0,0,0.1075,1.00017,0.00289947,0.928924,0.000200827
345,5.34E-06,0.999739,0.108125,0,0,0.108125,0.999813,0.00294613,0.928924,-0.000220779
346,5.34E-06,0.999739,0.108125,0,0,0.108125,0.999813,0.00294613,0.928924,-0.000220779
347,5.81E-06,1.00028,0.10875,0,0,0.10875,1.0002,0.00293914,0.928924,0.000240629
348,5.81E-06,1.00028,0.10875,0,0,0.10875,1.0002,0.00293914,0.928924,0.000240629
349,6.15E-06,0.999692,0.109375,0,0,0.109375,0.99978,0.00287256,0.928924,-0.000260545
350,6.15E-06,0.999692,0.109375,0,0,0.109375,0.99978,0.00287256,0.928924,-0.000260545
351,6.30E-06,1.00033,0.11,0,0,0.11,1.00024,0.00273493,0.928924,0.000279431
352,6.30E-06,1.00033,0.11,0,0,0.11,1.00024,0.00273493,0.928924,0.000279431
353,6.20E-06,0.999648,0.110625,0,0,0.110625,0.999749,0.00252219,0.928924,-0.000297548
354,6.20E-06,0.999648,0.110625,0,0,0.110625,0.999749,0.00252219,0.928924,-0.000297548
355,5.79E-06,1.00037,0.11125,0,0,0.11125,1.00027,0.00222534,0.928924,0.000313491
356,5.79E-06,1.00037,0.11125,0,0,0.11125,1.00027,0.00222534,0.928924,0.000313491
357,5.04E-06,0.999612,0.111875,0,0,0.111875,0.999723,0.00184383,0.928924,-0.000327652
358,5.04E-06,0.999612,0.111875,0,0,0.111875,0.999723,0.00184383,0.928924,-0.000327652
359,3.91E-06,1.0004,0.1125,0,0,0.1125,1.00029,0.00137392,0.928924,0.00033838
360,3.91E-06,1.0004,0.1125,0,0,0.1125,1.00029,0.00137392,0.928924,0.00033838
361,2.42E-06,0.999591,0.113125,0,0,0.113125,0.999708,0.000820248,0.928924,-0.000346232
362,2.42E-06,0.999591,0.113125,0,0,0.113125,0.999708,0.000820248,0.928924,-0.000346232
363,5.89E-07,1.00041,0.11375,0,0,0.11375,1.0003,0.000187414,0.928924,0.000349445
364,5.89E-07,1.00041,0.11375,0,0,0.11375,1.0003,0.000187414,0.928924,0.000349445
365,1.47E-06,0.999588,0.114375,0,0,0.114375,0.999705,0.000512723,0.928924,-0.000348765
366,1.47E-06,0.999588,0.114375,0,0,0.114375,0.999705,0.000512723,0.928924,-0.000348765
367,3.58E-06,1.00041,0.115,0,0,0.115,1.00029,0.00126314,0.928924,0.000342529
368,3.58E-06,1.00041,0.115,0,0,0.115,1.00029,0.00126314,0.928924,0.000342529
369,5.58E-06,0.999608,0.115625,0,0,0.115625,0.99972,0.00204366,0.928924,-0.000331684
370,5.58E-06,0.999608,0.115625,0,0,0.115625,0.99972,0.00204366,0.928924,-0.000331684
371,7.28E-06,1.00037,0.11625,0,0,0.11625,1.00027,0.00282602,0.928924,0.00031494
372,7.28E-06,1.00037,0.11625,0,0,0.11625,1.00027,0.00282602,0.928924,0.00031494
373,8.53E-06,0.999653,0.116875,0,0,0.116875,0.999752,0.00358384,0.928924,-0.000293443
374,8.53E-06,0.999653,0.116875,0,0,0.116875,0.999752,0.00358384,0.928924,-0.000293443
375,9.20E-06,1.00032,0.1175,0,0,0.1175,1.00023,0.00428066,0.928924,0.000266517
376,9.20E-06,1.00032,0.1175,0,0,0.1175,1.00023,0.00428066,0.928924,0.000266517
377,9.22E-06,0.999721,0.118125,0,0,0.118125,0.999801,0.00488715,0.928924,-0.000235484
378,9.22E-06,0.999721,0.118125,0,0,0.118125,0.999801,0.00488715,0.928924,-0.000235484
379,8.59E-06,1.00024,0.11875,0,0,0.11875,1.00017,0.00536458,0.928924,0.00020043
380,8.59E-06,1.00024,0.11875,0,0,0.11875,1.00017,0.00536458,0.928924,0.00020043
381,7.39E-06,0.999807,0.119375,0,0,0.119375,0.999862,0.00568543,0.928924,-0.000162825
382,7.39E-06,0.999807,0.119375,0,0,0.119375,0.999862,0.00568543,0.928924,-0.000162825
383,5.75E-06,1.00015,0.12,0,0,0.12,1.0001,0.0058169,0.928924,0.000123499
384,5.75E-06,1.00015,0.12,0,0,0.12,1.0001,0.0058169,0.928924,0.000123499
385,3.89E-06,0.999901,0.120625,0,0,0.120625,0.999929,0.00573953,0.928924,-8.40E-05
386,3.89E-06,0.999901,0.120625,0,0,0.120625,0.999929,0.00573953,0.928924,-8.40E-05
387,2.05E-06,1.00005,0.12125,0,0,0.12125,1.00004,0.00543544,0.928924,4.58E-05
388,2.05E-06,1.00005,0.12125,0,0,0.12125,1.00004,0.00543544,0.928924,4.58E-05
389,4.78E-07,0.999988,0.121875,0,0,0.121875,0.999991,0.00490054,0.928924,-1.05E-05
390,4.78E-07,0.999988,0.121875,0,0,0.121875,0.999991,0.00490054,0.928924,-1.05E-05
391,6.25E-07,0.999976,0.1225,0,0,0.1225,0.999983,0.0041397,0.928924,-2.05E-05
392,6.25E-07,0.999976,0.1225,0,0,0.1225,0.999983,0.0041397,0.928924,-2.05E-05
393,1.13E-06,1.00005,0.123125,0,0,0.123125,1.00004,0.00317112,0.928924,4.55E-05
394,1.13E-06,1.00005,0.123125,0,0,0.123125,1.00004,0.00317112,0.928924,4.55E-05
395,1.04E-06,0.999925,0.12375,0,0,0.12375,0.999946,0.0020266,0.928924,-6.34E-05
396,1.04E-06,0.999925,0.12375,0,0,0.12375,0.999946,0.0020266,0.928924,-6.34E-05
397,4.60E-07,1.00009,0.124375,0,0,0.124375,1.00006,0.000750126,0.928924,7.29E-05
398,4.60E-07,1.00009,0.124375,0,0,0.124375,1.00006,0.000750126,0.928924,7.29E-05
399,3.49E-07,0.999913,0.125,0,0,0.125,0.999938,0.000601185,0.928924,-7.35E-05
400,3.49E-07,0.999913,0.125,0,0,0.125,0.999938,0.000601185,0.928924,-7.35E-05
401,1.01E-06,1.00008,0.125625,0,0,0.125625,1.00005,0.00195832,0.928924,6.48E-05
402,1.01E-06,1.00008,0.125625,0,0,0.125625,1.00005,0.00195832,0.928924,6.48E-05
403,1.20E-06,0.999944,0.12625,0,0,0.12625,0.99996,0.00324847,0.928924,-4.70E-05
404,1.20E-06,0.999944,0.12625,0,0,0.12625,0.99996,0.00324847,0.928924,-4.70E-05
405,6.94E-07,1.00002,0.126875,0,0,0.126875,1.00002,0.00439677,0.928924,2.09E-05
406,6.94E-07,1.00002,0.126875,0,0,0.126875,1.00002,0.00439677,0.928924,2.09E-05
407,5.62E-07,1.00001,0.1275,0,0,0.1275,1.00001,0.00533211,0.928924,1.24E-05
408,5.62E-07,1.00001,0.1275,0,0,0.1275,1.00001,0.00533211,0.928924,1.24E-05
409,2.45E-06,0.999939,0.128125,0,0,0.128125,0.999957,0.00599103,0.928924,-5.13E-05
410,2.45E-06,0.999939,0.128125,0,0,0.128125,0.999957,0.00599103,0.928924,-5.13E-05
411,4.66E-06,1.00011,0.12875,0,0,0.12875,1.00008,0.00632205,0.928924,9.35E-05
412,4.66E-06,1.00011,0.12875,0,0,0.12875,1.00008,0.00632205,0.928924,9.35E-05
413,6.77E-06,0.999838,0.129375,0,0,0.129375,0.999884,0.00629436,0.928924,-0.000136928
414,6.77E-06,0.999838,0.129375,0,0,0.129375,0.999884,0.00629436,0.928924,-0.000136928
415,8.31E-06,1.00021,0.13,0,0,0.13,1.00015,0.00589353,0.928924,0.00017875
416,8.31E-06,1.00021,0.13,0,0,0.13,1.00015,0.00589353,0.928924,0.00017875
417,8.87E-06,0.999744,0.130625,0,0,0.130625,0.999817,0.00513655,0.928924,-0.000216768
418,8.87E-06,0.999744,0.130625,0,0,0.130625,0.999817,0.00513655,0.928924,-0.000216768
419,8.13E-06,1.00029,0.13125,0,0,0.13125,1.00021,0.0040569,0.928924,0.000248223
420,8.13E-06,1.00029,0.13125,0,0,0.13125,1.00021,0.0040569,0.928924,0.000248223
421,6.09E-06,0.999679,0.131875,0,0,0.131875,0.99977,0.00272139,0.928924,-0.000271688
422,6.09E-06,0.999679,0.131875,0,0,0.131875,0.99977,0.00272139,0.928924,-0.000271688
423,2.93E-06,1.00034,0.1325,0,0,0.1325,1.00024,0.00121028,0.928924,0.000284979
424,2.93E-06,1.00034,0.1325,0,0,0.1325,1.00024,0.00121028,0.928924,0.000284979
425,8.39E-07,0.999659,0.133125,0,0,0.133125,0.999757,0.000373042,0.928924,-0.00028805
426,8.39E-07,0.999659,0.133125,0,0,0.133125,0.999757,0.000373042,0.928924,-0.00028805
427,4.37E-06,1.00033,0.13375,0,0,0.13375,1.00024,0.00191393,0.928924,0.000279947
428,4.37E-06,1.00033,0.13375,0,0,0.13375,1.00024,0.00191393,0.928924,0.000279947
429,6.99E-06,0.99969,0.134375,0,0,0.134375,0.999779,0.00329869,0.928924,-0.000262166
430,6.99E-06,0.99969,0.134375,0,0,0.134375,0.999779,0.00329869,0.928924,-0.000262166
431,8.34E-06,1.00028,0.135,0,0,0.135,1.0002,0.00441891,0.928924,0.000235379
432,8.34E-06,1.00028,0.135,0,0,0.135,1.0002,0.00441891,0.928924,0.000235379
433,8.39E-06,0.999761,0.135625,0,0,0.135625,0.999829,0.0051909,0.928924,-0.000202336
434,8.39E-06,0.999761,0.135625,0,0,0.135625,0.999829,0.0051909,0.928924,-0.000202336
435,7.33E-06,1.0002,0.13625,0,0,0.13625,1.00014,0.00554842,0.928924,0.000165166
436,7.33E-06,1.0002,0.13625,0,0,0.13625,1.00014,0.00554842,0.928924,0.000165166
437,5.61E-06,0.99985,0.136875,0,0,0.136875,0.999893,0.00546626,0.928924,-0.000127187
438,5.61E-06,0.99985,0.136875,0,0,0.136875,0.999893,0.00546626,0.928924,-0.000127187
439,3.71E-06,1.00011,0.1375,0,0,0.1375,1.00008,0.00494765,0.928924,9.12E-05
440,3.71E-06,1.00011,0.1375,0,0,0.1375,1.00008,0.00494765,0.928924,9.12E-05
441,2.06E-06,0.999929,0.138125,0,0,0.138125,0.999949,0.00403933,0.928924,-6.02E-05
442,2.06E-06,0.999929,0.138125,0,0,0.138125,0.999949,0.00403933,0.928924,-6.02E-05
443,9.17E-07,1.00004,0.13875,0,0,0.13875,1.00003,0.00281895,0.928924,3.66E-05
444,9.17E-07,1.00004,0.13875,0,0,0.13875,1.00003,0.00281895,0.928924,3.66E-05
445,2.95E-07,0.999974,0.139375,0,0,0.139375,0.999981,0.00139648,0.928924,-2.21E-05
446,2.95E-07,0.999974,0.139375,0,0,0.139375,0.999981,0.00139648,0.928924,-2.21E-05
447,1.27E-08,1.00002,0.14,0,0,0.14,1.00002,9.84E-05,0.928924,1.77E-05
448,1.27E-08,1.00002,0.14,0,0,0.14,1.00002,9.84E-05,0.928924,1.77E-05
449,3.21E-07,0.999972,0.140625,0,0,0.140625,0.99998,0.00152389,0.928924,-2.34E-05
450,3.21E-07,0.999972,0.140625,0,0,0.140625,0.99998,0.00152389,0.928924,-2.34E-05
451,8.95E-07,1.00005,0.14125,0,0,0.14125,1.00003,0.00274343,0.928924,3.83E-05
452,8.95E-07,1.00005,0.14125,0,0,0.14125,1.00003,0.00274343,0.928924,3.83E-05
453,1.82E-06,0.999928,0.141875,0,0,0.141875,0.999949,0.00364186,0.928924,-6.05E-05
454,1.82E-06,0.999928,0.141875,0,0,0.141875,0.999949,0.00364186,0.928924,-6.05E-05
455,2.93E-06,1.0001,0.1425,0,0,0.1425,1.00007,0.00413344,0.928924,8.75E-05
456,2.93E-06,1.0001,0.1425,0,0,0.1425,1.00007,0.00413344,0.928924,8.75E-05
457,3.92E-06,0.999862,0.143125,0,0,0.143125,0.999902,0.00417473,0.928924,-0.000116448
458,3.92E-06,0.999862,0.143125,0,0,0.143125,0.999902,0.00417473,0.928924,-0.000116448
459,4.38E-06,1.00017,0.14375,0,0,0.14375,1.00012,0.00376472,0.928924,0.000143993
460,4.38E-06,1.00017,0.14375,0,0,0.14375,1.00012,0.00376472,0.928924,0.000143993
461,4.04E-06,0.999802,0.144375,0,0,0.144375,0.999859,0.00295327,0.928924,-0.000167389
462,4.04E-06,0.999802,0.144375,0,0,0.144375,0.999859,0.00295327,0.928924,-0.000167389
463,2.80E-06,1.00022,0.145,0,0,0.145,1.00016,0.00182881,0.928924,0.000183899
464,2.80E-06,1.00022,0.145,0,0,0.145,1.00016,0.00182881,0.928924,0.000183899
465,8.68E-07,0.999773,0.145625,0,0,0.145625,0.999838,0.000518105,0.928924,-0.000192114
466,8.68E-07,0.999773,0.145625,0,0,0.145625,0.999838,0.000518105,0.928924,-0.000192114
467,1.29E-06,1.00023,0.14625,0,0,0.14625,1.00016,0.000832286,0.928924,0.000190891
468,1.29E-06,1.00023,0.14625,0,0,0.14625,1.00016,0.000832286,0.928924,0.000190891
469,3.05E-06,0.999786,0.146875,0,0,0.146875,0.999847,0.00206756,0.928924,-0.000180867
470,3.05E-06,0.999786,0.146875,0,0,0.146875,0.999847,0.00206756,0.928924,-0.000180867
471,4.04E-06,1.00019,0.1475,0,0,0.1475,1.00014,0.00304682,0.928924,0.000162967
472,4.04E-06,1.00019,0.1475,0,0,0.1475,1.00014,0.00304682,0.928924,0.000162967
473,4.16E-06,0.999835,0.148125,0,0,0.148125,0.999882,0.00366181,0.928924,-0.000139653
474,4.16E-06,0.999835,0.148125,0,0,0.148125,0.999882,0.00366181,0.928924,-0.000139653
475,3.57E-06,1.00013,0.14875,0,0,0.14875,1.0001,0.00384291,0.928924,0.000113465
476,3.57E-06,1.00013,0.14875,0,0,0.14875,1.0001,0.00384291,0.928924,0.000113465
477,2.60E-06,0.999896,0.149375,0,0,0.149375,0.999926,0.00357599,0.928924,-8.77E-05
478,2.60E-06,0.999896,0.149375,0,0,0.149375,0.999926,0.00357599,0.928924,-8.77E-05
479,1.60E-06,1.00008,0.15,0,0,0.15,1.00006,0.00289711,0.928924,6.51E-05
480,1.60E-06,1.00008,0.15,0,0,0.15,1.00006,0.00289711,0.928924,6.51E-05
481,8.07E-07,0.999943,0.150625,0,0,0.150625,0.999959,0.00189567,0.928924,-4.85E-05
482,8.07E-07,0.999943,0.150625,0,0,0.150625,0.999959,0.00189567,0.928924,-4.85E-05
483,2.54E-07,1.00005,0.15125,0,0,0.15125,1.00003,0.00069977,0.928924,3.95E-05
484,2.54E-07,1.00005,0.15125,0,0,0.15125,1.00003,0.00069977,0.928924,3.95E-05
485,1.79E-07,0.999954,0.151875,0,0,0.151875,0.999967,0.000535776,0.928924,-3.90E-05
486,1.79E-07,0.999954,0.151875,0,0,0.151875,0.999967,0.000535776,0.928924,-3.90E-05
487,6.58E-07,1.00006,0.1525,0,0,0.1525,1.00004,0.00164878,0.928924,4.67E-05
488,6.58E-07,1.00006,0.1525,0,0,0.1525,1.00004,0.00164878,0.928924,4.67E-05
489,1.28E-06,0.999927,0.153125,0,0,0.153125,0.999948,0.00249505,0.928924,-6.13E-05
490,1.28E-06,0.999927,0.153125,0,0,0.153125,0.999948,0.00249505,0.928924,-6.13E-05
491,1.96E-06,1.0001,0.15375,0,0,0.15375,1.00007,0.00296518,0.928924,8.05E-05
492,1.96E-06,1.0001,0.15375,0,0,0.15375,1.00007,0.00296518,0.928924,8.05E-05
493,2.49E-06,0.99988,0.154375,0,0,0.154375,0.999914,0.00300141,0.928924,-0.000101408
494,2.49E-06,0.99988,0.154375,0,0,0.154375,0.999914,0.00300141,0.928924,-0.000101408
495,2.58E-06,1.00014,0.155,0,0,0.155,1.0001,0.00260263,0.928924,0.000121024
496,2.58E-06,1.00014,0.155,0,0,0.155,1.0001,0.00260263,0.928924,0.000121024
497,2.07E-06,0.999838,0.155625,0,0,0.155625,0.999885,0.00183025,0.928924,-0.000136602
498,2.07E-06,0.999838,0.155625,0,0,0.155625,0.999885,0.00183025,0.928924,-0.000136602
499,9.88E-07,1.00017,0.15625,0,0,0.15625,1.00012,0.000796117,0.928924,0.000145744
500,9.88E-07,1.00017,0.15625,0,0,0.15625,1.00012,0.000796117,0.928924,0.000145744
501,4.06E-07,0.999826,0.156875,0,0,0.156875,0.999875,0.000347493,0.928924,-0.000147358
502,4.06E-07,0.999826,0.156875,0,0,0.156875,0.999875,0.000347493,0.928924,-0.000147358
503,1.65E-06,1.00017,0.1575,0,0,0.1575,1.00012,0.00143002,0.928924,0.000141054
504,1.65E-06,1.00017,0.1575,0,0,0.1575,1.00012,0.00143002,0.928924,0.000141054
505,2.40E-06,0.999849,0.158125,0,0,0.158125,0.999892,0.00229038,0.928924,-0.000128031
506,2.40E-06,0.999849,0.158125,0,0,0.158125,0.999892,0.00229038,0.928924,-0.000128031
507,2.53E-06,1.00013,0.15875,0,0,0.15875,1.00009,0.00279895,0.928924,0.000110112
508,2.53E-06,1.00013,0.15875,0,0,0.15875,1.00009,0.00279895,0.928924,0.000110112
509,2.15E-06,0.999893,0.159375,0,0,0.159375,0.999924,0.00288095,0.928924,-9.02E-05
510,2.15E-06,0.999893,0.159375,0,0,0.159375,0.999924,0.00288095,0.928924,-9.02E-05
511,1.52E-06,1.00008,0.16,0,0,0.16,1.00006,0.00252421,0.928924,7.12E-05
512,1.52E-06,1.00008,0.16,0,0,0.16,1.00006,0.00252421,0.928924,7.12E-05
513,8.68E-07,0.999934,0.160625,0,0,0.160625,0.999953,0.00178738,0.928924,-5.61E-05
514,8.68E-07,0.999934,0.160625,0,0,0.160625,0.999953,0.00178738,0.928924,-5.61E-05
515,3.33E-07,1.00006,0.16125,0,0,0.16125,1.00004,0.000788638,0.928924,4.70E-05
516,3.33E-07,1.00006,0.16125,0,0,0.16125,1.00004,0.000788638,0.928924,4.70E-05
517,1.17E-07,0.999946,0.161875,0,0,0.161875,0.999962,0.000308686,0.928924,-4.54E-05
518,1.17E-07,0.999946,0.161875,0,0,0.161875,0.999962,0.000308686,0.928924,-4.54E-05
519,5.77E-07,1.00006,0.1625,0,0,0.1625,1.00004,0.00132173,0.928924,5.12E-05
520,5.77E-07,1.00006,0.1625,0,0,0.1625,1.00004,0.00132173,0.928924,5.12E-05
521,1.10E-06,0.999925,0.163125,0,0,0.163125,0.999947,0.00208119,0.928924,-6.33E-05
522,1.10E-06,0.999925,0.163125,0,0,0.163125,0.999947,0.00208119,0.928924,-6.33E-05
523,1.61E-06,1.00009,0.16375,0,0,0.16375,1.00007,0.0024591,0.928924,7.93E-05
524,1.61E-06,1.00009,0.16375,0,0,0.16375,1.00007,0.0024591,0.928924,7.93E-05
525,1.90E-06,0.999886,0.164375,0,0,0.164375,0.999918,0.00239282,0.928924,-9.65E-05
526,1.90E-06,0.999886,0.164375,0,0,0.164375,0.999918,0.00239282,0.928924,-9.65E-05
527,1.75E-06,1.00013,0.165,0,0,0.165,1.00009,0.00189447,0.928924,0.000111646
528,1.75E-06,1.00013,0.165,0,0,0.165,1.00009,0.00189447,0.928924,0.000111646
529,1.08E-06,0.999856,0.165625,0,0,0.165625,0.999897,0.00105425,0.928924,-0.000122113
530,1.08E-06,0.999856,0.165625,0,0,0.165625,0.999897,0.00105425,0.928924,-0.000122113
531,4.25E-08,1.00015,0.16625,0,0,0.16625,1.00011,2.28E-05,0.928924,0.00012588
532,4.25E-08,1.00015,0.16625,0,0,0.16625,1.00011,2.28E-05,0.928924,0.00012588
533,1.01E-06,0.999855,0.166875,0,0,0.166875,0.999897,0.0010105,0.928924,-0.000122422
534,1.01E-06,0.999855,0.166875,0,0,0.166875,0.999897,0.0010105,0.928924,-0.000122422
535,1.71E-06,1.00013,0.1675,0,0,0.1675,1.00009,0.00185456,0.928924,0.000112237
536,1.71E-06,1.00013,0.1675,0,0,0.1675,1.00009,0.00185456,0.928924,0.000112237
537,1.89E-06,0.999885,0.168125,0,0,0.168125,0.999918,0.00235452,0.928924,-9.74E-05
538,1.89E-06,0.999885,0.168125,0,0,0.168125,0.999918,0.00235452,0.928924,-9.74E-05
539,1.62E-06,1.0001,0.16875,0,0,0.16875,1.00007,0.00241815,0.928924,8.04E-05
540,1.62E-06,1.0001,0.16875,0,0,0.16875,1.00007,0.00241815,0.928924,8.04E-05
541,1.12E-06,0.999923,0.169375,0,0,0.169375,0.999945,0.00203797,0.928924,-6.47E-05
542,1.12E-06,0.999923,0.169375,0,0,0.169375,0.999945,0.00203797,0.928924,-6.47E-05
543,5.97E-07,1.00006,0.17,0,0,0.17,1.00004,0.0012906,0.928924,5.29E-05
544,5.97E-07,1.00006,0.17,0,0,0.17,1.00004,0.0012906,0.928924,5.29E-05
545,1.42E-07,0.999944,0.170625,0,0,0.170625,0.99996,0.000326426,0.928924,-4.72E-05
546,1.42E-07,0.999944,0.170625,0,0,0.170625,0.99996,0.000326426,0.928924,-4.72E-05
547,2.73E-07,1.00006,0.17125,0,0,0.17125,1.00004,0.000660349,0.928924,4.85E-05
548,2.73E-07,1.00006,0.17125,0,0,0.17125,1.00004,0.000660349,0.928924,4.85E-05
549,6.97E-07,0.999934,0.171875,0,0,0.171875,0.999953,0.00146917,0.928924,-5.61E-05
550,6.97E-07,0.999934,0.171875,0,0,0.171875,0.999953,0.00146917,0.928924,-5.61E-05
551,1.10E-06,1.00008,0.1725,0,0,0.1725,1.00006,0.00193659,0.928924,6.83E-05
552,1.10E-06,1.00008,0.1725,0,0,0.1725,1.00006,0.00193659,0.928924,6.83E-05
553,1.34E-06,0.999903,0.173125,0,0,0.173125,0.99993,0.00197023,0.928924,-8.23E-05
554,1.34E-06,0.999903,0.173125,0,0,0.173125,0.99993,0.00197023,0.928924,-8.23E-05
555,1.24E-06,1.00011,0.17375,0,0,0.17375,1.00008,0.00156658,0.928924,9.49E-05
556,1.24E-06,1.00011,0.17375,0,0,0.17375,1.00008,0.00156658,0.928924,9.49E-05
557,7.13E-07,0.999878,0.174375,0,0,0.174375,0.999913,0.000815503,0.928924,-0.000103489
558,7.13E-07,0.999878,0.174375,0,0,0.174375,0.999913,0.000815503,0.928924,-0.000103489
559,9.26E-08,1.00013,0.175,0,0,0.175,1.00009,0.000119786,0.928924,0.000105954
560,9.26E-08,1.00013,0.175,0,0,0.175,1.00009,0.000119786,0.928924,0.000105954
561,8.63E-07,0.999879,0.175625,0,0,0.175625,0.999914,0.0010337,0.928924,-0.000101872
562,8.63E-07,0.999879,0.175625,0,0,0.175625,0.999914,0.0010337,0.928924,-0.000101872
563,1.31E-06,1.00011,0.17625,0,0,0.17625,1.00008,0.0017249,0.928924,9.20E-05
564,1.31E-06,1.00011,0.17625,0,0,0.17625,1.00008,0.0017249,0.928924,9.20E-05
565,1.33E-06,0.999907,0.176875,0,0,0.176875,0.999934,0.00204212,0.928924,-7.86E-05
566,1.33E-06,0.999907,0.176875,0,0,0.176875,0.999934,0.00204212,0.928924,-7.86E-05
567,1.04E-06,1.00008,0.1775,0,0,0.1775,1.00005,0.0019154,0.928924,6.44E-05
568,1.04E-06,1.00008,0.1775,0,0,0.1775,1.00005,0.0019154,0.928924,6.44E-05
569,6.28E-07,0.999938,0.178125,0,0,0.178125,0.999955,0.00137528,0.928924,-5.27E-05
570,6.28E-07,0.999938,0.178125,0,0,0.178125,0.999955,0.00137528,0.928924,-5.27E-05
571,2.25E-07,1.00005,0.17875,0,0,0.17875,1.00004,0.000545075,0.928924,4.58E-05
572,2.25E-07,1.00005,0.17875,0,0,0.17875,1.00004,0.000545075,0.928924,4.58E-05
573,1.47E-07,0.999946,0.179375,0,0,0.179375,0.999962,0.000383486,0.928924,-4.53E-05
574,1.47E-07,0.999946,0.179375,0,0,0.179375,0.999962,0.000383486,0.928924,-4.53E-05
575,5.17E-07,1.00006,0.18,0,0,0.18,1.00004,0.00119346,0.928924,5.10E-05
576,5.17E-07,1.00006,0.18,0,0,0.18,1.00004,0.00119346,0.928924,5.10E-05
577,8.72E-07,0.999927,0.180625,0,0,0.180625,0.999948,0.00169551,0.928924,-6.14E-05
578,8.72E-07,0.999927,0.180625,0,0,0.180625,0.999948,0.00169551,0.928924,-6.14E-05
579,1.09E-06,1.00009,0.18125,0,0,0.18125,1.00006,0.0017714,0.928924,7.39E-05
580,1.09E-06,1.00009,0.18125,0,0,0.18125,1.00006,0.0017714,0.928924,7.39E-05
581,9.97E-07,0.999899,0.181875,0,0,0.181875,0.999928,0.00140433,0.928924,-8.54E-05
582,9.97E-07,0.999899,0.181875,0,0,0.181875,0.999928,0.00140433,0.928924,-8.54E-05
583,5.37E-07,1.00011,0.1825,0,0,0.1825,1.00008,0.000682744,0.928924,9.29E-05
584,5.37E-07,1.00011,0.1825,0,0,0.1825,1.00008,0.000682744,0.928924,9.29E-05
585,1.60E-07,0.999888,0.183125,0,0,0.183125,0.99992,0.000216684,0.928924,-9.46E-05
586,1.60E-07,0.999888,0.183125,0,0,0.183125,0.99992,0.000216684,0.928924,-9.46E-05
587,7.90E-07,1.00011,0.18375,0,0,0.18375,1.00008,0.00107074,0.928924,9.00E-05
588,7.90E-07,1.00011,0.18375,0,0,0.18375,1.00008,0.00107074,0.928924,9.00E-05
589,1.10E-06,0.999905,0.184375,0,0,0.184375,0.999932,0.0016659,0.928924,-8.01E-05
590,1.10E-06,0.999905,0.184375,0,0,0.184375,0.999932,0.0016659,0.928924,-8.01E-05
591,1.05E-06,1.00008,0.185,0,0,0.185,1.00006,0.00185112,0.928924,6.75E-05
592,1.05E-06,1.00008,0.185,0,0,0.185,1.00006,0.00185112,0.928924,6.75E-05
593,7.44E-07,0.999935,0.185625,0,0,0.185625,0.999953,0.00157814,0.928924,-5.51E-05
594,7.44E-07,0.999935,0.185625,0,0,0.185625,0.999953,0.00157814,0.928924,-5.51E-05
595,3.72E-07,1.00005,0.18625,0,0,0.18625,1.00004,0.000913638,0.928924,4.61E-05
596,3.72E-07,1.00005,0.18625,0,0,0.18625,1.00004,0.000913638,0.928924,4.61E-05
597,1.56E-08,0.999949,0.186875,0,0,0.186875,0.999964,2.66E-05,0.928924,-4.28E-05
598,1.56E-08,0.999949,0.186875,0,0,0.186875,0.999964,2.66E-05,0.928924,-4.28E-05
599,3.34E-07,1.00005,0.1875,0,0,0.1875,1.00004,0.000853644,0.928924,4.58E-05
600,3.34E-07,1.00005,0.1875,0,0,0.1875,1.00004,0.000853644,0.928924,4.58E-05
601,6.85E-07,0.999936,0.188125,0,0,0.188125,0.999954,0.00149641,0.928924,-5.43E-05
602,6.85E-07,0.999936,0.188125,0,0,0.188125,0.999954,0.00149641,0.928924,-5.43E-05
603,9.51E-07,1.00008,0.18875,0,0,0.18875,1.00006,0.00173179,0.928924,6.60E-05
604,9.51E-07,1.00008,0.18875,0,0,0.18875,1.00006,0.00173179,0.928924,6.60E-05
605,9.66E-07,0.999908,0.189375,0,0,0.189375,0.999934,0.00149658,0.928924,-7.77E-05
606,9.66E-07,0.999908,0.189375,0,0,0.189375,0.999934,0.00149658,0.928924,-7.77E-05
607,6.17E-07,1.0001,0.19,0,0,0.19,1.00007,0.000851391,0.928924,8.62E-05
608,6.17E-07,1.0001,0.19,0,0,0.19,1.00007,0.000851391,0.928924,8.62E-05
609,1.23E-08,0.999894,0.190625,0,0,0.190625,0.999925,3.12E-05,0.928924,-8.92E-05
610,1.23E-08,0.999894,0.190625,0,0,0.190625,0.999925,3.12E-05,0.928924,-8.92E-05
611,6.40E-07,1.0001,0.19125,0,0,0.19125,1.00007,0.000911776,0.928924,8.58E-05
612,6.40E-07,1.0001,0.19125,0,0,0.19125,1.00007,0.000911776,0.928924,8.58E-05
613,9.83E-07,0.999909,0.191875,0,0,0.191875,0.999935,0.00154882,0.928924,-7.69E-05
614,9.83E-07,0.999909,0.191875,0,0,0.191875,0.999935,0.00154882,0.928924,-7.69E-05
615,9.59E-07,1.00008,0.1925,0,0,0.1925,1.00005,0.00176611,0.928924,6.49E-05
616,9.59E-07,1.00008,0.1925,0,0,0.1925,1.00005,0.00176611,0.928924,6.49E-05
617,6.83E-07,0.999937,0.193125,0,0,0.193125,0.999955,0.00150295,0.928924,-5.30E-05
618,6.83E-07,0.999937,0.193125,0,0,0.193125,0.999955,0.00150295,0.928924,-5.30E-05
619,3.28E-07,1.00005,0.19375,0,0,0.19375,1.00004,0.000831063,0.928924,4.46E-05
620,3.28E-07,1.00005,0.19375,0,0,0.19375,1.00004,0.000831063,0.928924,4.46E-05
621,1.73E-08,0.999951,0.194375,0,0,0.194375,0.999965,6.13E-05,0.928924,-4.18E-05
622,1.73E-08,0.999951,0.194375,0,0,0.194375,0.999965,6.13E-05,0.928924,-4.18E-05
623,3.57E-07,1.00005,0.195,0,0,0.195,1.00004,0.000920709,0.928924,4.54E-05
624,3.57E-07,1.00005,0.195,0,0,0.195,1.00004,0.000920709,0.928924,4.54E-05
625,6.85E-07,0.999936,0.195625,0,0,0.195625,0.999954,0.00150106,0.928924,-5.42E-05
626,6.85E-07,0.999936,0.195625,0,0,0.195625,0.999954,0.00150106,0.928924,-5.42E-05
627,8.93E-07,1.00008,0.19625,0,0,0.19625,1.00006,0.00163516,0.928924,6.57E-05
628,8.93E-07,1.00008,0.19625,0,0,0.19625,1.00006,0.00163516,0.928924,6.57E-05
629,8.16E-07,0.99991,0.196875,0,0,0.196875,0.999936,0.00128451,0.928924,-7.63E-05
630,8.16E-07,0.99991,0.196875,0,0,0.196875,0.999936,0.00128451,0.928924,-7.63E-05
631,3.89E-07,1.0001,0.1975,0,0,0.1975,1.00007,0.000550943,0.928924,8.30E-05
632,3.89E-07,1.0001,0.1975,0,0,0.1975,1.00007,0.000550943,0.928924,8.30E-05
633,2.34E-07,0.999901,0.198125,0,0,0.198125,0.999929,0.000348903,0.928924,-8.38E-05
634,2.34E-07,0.999901,0.198125,0,0,0.198125,0.999929,0.000348903,0.928924,-8.38E-05
635,7.37E-07,1.00009,0.19875,0,0,0.19875,1.00007,0.00114608,0.928924,7.83E-05
636,7.37E-07,1.00009,0.19875,0,0,0.19875,1.00007,0.00114608,0.928924,7.83E-05
637,9.09E-07,0.999919,0.199375,0,0,0.199375,0.999942,0.00160166,0.928924,-6.83E-05
638,9.09E-07,0.999919,0.199375,0,0,0.199375,0.999942,0.00160166,0.928924,-6.83E-05
639,7.58E-07,1.00007,0.2,0,0,0.2,1.00005,0.00157805,0.928924,5.67E-05
640,7.58E-07,1.00007,0.2,0,0,0.2,1.00005,0.00157805,0.928924,5.67E-05
641,4.44E-07,0.999944,0.200625,0,0,0.200625,0.99996,0.00108334,0.928924,-4.70E-05
642,4.44E-07,0.999944,0.200625,0,0,0.200625,0.99996,0.00108334,0.928924,-4.70E-05
643,1.05E-07,1.00005,0.20125,0,0,0.20125,1.00004,0.000269454,0.928924,4.20E-05
644,1.05E-07,1.00005,0.20125,0,0,0.20125,1.00004,0.000269454,0.928924,4.20E-05
645,2.26E-07,0.999949,0.201875,0,0,0.201875,0.999963,0.000610605,0.928924,-4.33E-05
646,2.26E-07,0.999949,0.201875,0,0,0.201875,0.999963,0.000610605,0.928924,-4.33E-05
647,5.45E-07,1.00006,0.2025,0,0,0.2025,1.00004,0.00128063,0.928924,5.03E-05
648,5.45E-07,1.00006,0.2025,0,0,0.2025,1.00004,0.00128063,0.928924,5.03E-05
649,7.74E-07,0.999928,0.203125,0,0,0.203125,0.999949,0.00153029,0.928924,-6.06E-05
650,7.74E-07,0.999928,0.203125,0,0,0.203125,0.999949,0.00153029,0.928924,-6.06E-05
651,7.56E-07,1.00008,0.20375,0,0,0.20375,1.00006,0.00128034,0.928924,7.10E-05
652,7.56E-07,1.00008,0.20375,0,0,0.20375,1.00006,0.00128034,0.928924,7.10E-05
653,4.03E-07,0.999908,0.204375,0,0,0.204375,0.999934,0.000610713,0.928924,-7.79E-05
654,4.03E-07,0.999908,0.204375,0,0,0.204375,0.999934,0.000610713,0.928924,-7.79E-05
655,1.65E-07,1.00009,0.205,0,0,0.205,1.00007,0.000264195,0.928924,7.92E-05
656,1.65E-07,1.00009,0.205,0,0,0.205,1.00007,0.000264195,0.928924,7.92E-05
657,6.48E-07,0.999912,0.205625,0,0,0.205625,0.999937,0.00106073,0.928924,-7.44E-05
658,6.48E-07,0.999912,0.205625,0,0,0.205625,0.999937,0.00106073,0.928924,-7.44E-05
659,8.20E-07,1.00008,0.20625,0,0,0.20625,1.00005,0.00152,0.928924,6.49E-05
660,8.20E-07,1.00008,0.20625,0,0,0.20625,1.00005,0.00152,0.928924,6.49E-05
661,6.82E-07,0.999936,0.206875,0,0,0.206875,0.999955,0.00149341,0.928924,-5.38E-05
662,6.82E-07,0.999936,0.206875,0,0,0.206875,0.999955,0.00149341,0.928924,-5.38E-05
663,3.88E-07,1.00005,0.2075,0,0,0.2075,1.00004,0.00099076,0.928924,4.47E-05
664,3.88E-07,1.00005,0.2075,0,0,0.2075,1.00004,0.00099076,0.928924,4.47E-05
665,6.92E-08,0.999952,0.208125,0,0,0.208125,0.999966,0.000180244,0.928924,-4.04E-05
666,6.92E-08,0.999952,0.208125,0,0,0.208125,0.999966,0.000180244,0.928924,-4.04E-05
667,2.41E-07,1.00005,0.20875,0,0,0.20875,1.00004,0.000666149,0.928924,4.23E-05
668,2.41E-07,1.00005,0.20875,0,0,0.20875,1.00004,0.000666149,0.928924,4.23E-05
669,5.27E-07,0.999942,0.209375,0,0,0.209375,0.999958,0.00126279,0.928924,-4.94E-05
670,5.27E-07,0.999942,0.209375,0,0,0.209375,0.999958,0.00126279,0.928924,-4.94E-05
671,6.97E-07,1.00007,0.21,0,0,0.21,1.00005,0.00140877,0.928924,5.93E-05
672,6.97E-07,1.00007,0.21,0,0,0.21,1.00005,0.00140877,0.928924,5.93E-05
673,6.04E-07,0.999919,0.210625,0,0,0.210625,0.999942,0.00105688,0.928924,-6.85E-05
674,6.04E-07,0.999919,0.210625,0,0,0.210625,0.999942,0.00105688,0.928924,-6.85E-05
675,2.10E-07,1.00009,0.21125,0,0,0.21125,1.00006,0.000329871,0.928924,7.36E-05
676,2.10E-07,1.00009,0.21125,0,0,0.21125,1.00006,0.000329871,0.928924,7.36E-05
677,3.06E-07,0.999914,0.211875,0,0,0.211875,0.999938,0.000518344,0.928924,-7.29E-05
678,3.06E-07,0.999914,0.211875,0,0,0.211875,0.999938,0.000518344,0.928924,-7.29E-05
679,6.54E-07,1.00008,0.2125,0,0,0.2125,1.00006,0.00119013,0.928924,6.66E-05
680,6.54E-07,1.00008,0.2125,0,0,0.2125,1.00006,0.00119013,0.928924,6.66E-05
681,6.92E-07,0.999933,0.213125,0,0,0.213125,0.999952,0.00145073,0.928924,-5.68E-05
682,6.92E-07,0.999933,0.213125,0,0,0.213125,0.999952,0.00145073,0.928924,-5.68E-05
683,4.90E-07,1.00006,0.21375,0,0,0.21375,1.00004,0.00120995,0.928924,4.70E-05
684,4.90E-07,1.00006,0.21375,0,0,0.21375,1.00004,0.00120995,0.928924,4.70E-05
685,2.02E-07,0.999952,0.214375,0,0,0.214375,0.999966,0.000556437,0.928924,-4.05E-05
686,2.02E-07,0.999952,0.214375,0,0,0.214375,0.999966,0.000556437,0.928924,-4.05E-05
687,9.05E-08,1.00005,0.215,0,0,0.215,1.00003,0.000273428,0.928924,3.95E-05
688,9.05E-08,1.00005,0.215,0,0,0.215,1.00003,0.000273428,0.928924,3.95E-05
689,3.68E-07,0.999948,0.215625,0,0,0.215625,0.999963,0.000977832,0.928924,-4.42E-05
690,3.68E-07,0.999948,0.215625,0,0,0.215625,0.999963,0.000977832,0.928924,-4.42E-05
691,5.75E-07,1.00006,0.21625,0,0,0.21625,1.00004,0.00130104,0.928924,5.27E-05
692,5.75E-07,1.00006,0.21625,0,0,0.21625,1.00004,0.00130104,0.928924,5.27E-05
693,5.80E-07,0.999927,0.216875,0,0,0.216875,0.999948,0.0011274,0.928924,-6.18E-05
694,5.80E-07,0.999927,0.216875,0,0,0.216875,0.999948,0.0011274,0.928924,-6.18E-05
695,3.01E-07,1.00008,0.2175,0,0,0.2175,1.00006,0.000523116,0.928924,6.79E-05
696,3.01E-07,1.00008,0.2175,0,0,0.2175,1.00006,0.000523116,0.928924,6.79E-05
697,1.56E-07,0.999919,0.218125,0,0,0.218125,0.999942,0.000285369,0.928924,-6.88E-05
698,1.56E-07,0.999919,0.218125,0,0,0.218125,0.999942,0.000285369,0.928924,-6.88E-05
699,5.24E-07,1.00008,0.21875,0,0,0.21875,1.00005,0.000994252,0.928924,6.41E-05
700,5.24E-07,1.00008,0.21875,0,0,0.21875,1.00005,0.000994252,0.928924,6.41E-05
701,6.20E-07,0.999934,0.219375,0,0,0.219375,0.999953,0.00133751,0.928924,-5.54E-05
702,6.20E-07,0.999934,0.219375,0,0,0.219375,0.999953,0.00133751,0.928924,-5.54E-05
703,4.69E-07,1.00005,0.22,0,0,0.22,1.00004,0.00118638,0.928924,4.60E-05
704,4.69E-07,1.00005,0.22,0,0,0.22,1.00004,0.00118638,0.928924,4.60E-05
705,2.10E-07,0.999953,0.220625,0,0,0.220625,0.999967,0.000599513,0.928924,-3.94E-05
706,2.10E-07,0.999953,0.220625,0,0,0.220625,0.999967,0.000599513,0.928924,-3.94E-05
707,6.22E-08,1.00004,0.22125,0,0,0.22125,1.00003,0.000198735,0.928924,3.79E-05
708,6.22E-08,1.00004,0.22125,0,0,0.22125,1.00003,0.000198735,0.928924,3.79E-05
709,3.23E-07,0.99995,0.221875,0,0,0.221875,0.999964,0.000901015,0.928924,-4.21E-05
710,3.23E-07,0.99995,0.221875,0,0,0.221875,0.999964,0.000901015,0.928924,-4.21E-05
711,5.20E-07,1.00006,0.2225,0,0,0.2225,1.00004,0.00123674,0.928924,5.01E-05
712,5.20E-07,1.00006,0.2225,0,0,0.2225,1.00004,0.00123674,0.928924,5.01E-05
713,5.28E-07,0.999931,0.223125,0,0,0.223125,0.99995,0.00107755,0.928924,-5.88E-05
714,5.28E-07,0.999931,0.223125,0,0,0.223125,0.99995,0.00107755,0.928924,-5.88E-05
715,2.67E-07,1.00008,0.22375,0,0,0.22375,1.00005,0.000486604,0.928924,6.46E-05
716,2.67E-07,1.00008,0.22375,0,0,0.22375,1.00005,0.000486604,0.928924,6.46E-05
717,1.58E-07,0.999923,0.224375,0,0,0.224375,0.999945,0.000303272,0.928924,-6.53E-05
718,1.58E-07,0.999923,0.224375,0,0,0.224375,0.999945,0.000303272,0.928924,-6.53E-05
719,4.89E-07,1.00007,0.225,0,0,0.225,1.00005,0.000979953,0.928924,6.05E-05
720,4.89E-07,1.00007,0.225,0,0,0.225,1.00005,0.000979953,0.928924,6.05E-05
721,5.58E-07,0.999938,0.225625,0,0,0.225625,0.999956,0.00127723,0.928924,-5.21E-05
722,5.58E-07,0.999938,0.225625,0,0,0.225625,0.999956,0.00127723,0.928924,-5.21E-05
723,4.03E-07,1.00005,0.22625,0,0,0.22625,1.00004,0.00108017,0.928924,4.33E-05
724,4.03E-07,1.00005,0.22625,0,0,0.22625,1.00004,0.00108017,0.928924,4.33E-05
725,1.59E-07,0.999956,0.226875,0,0,0.226875,0.999968,0.000472155,0.928924,-3.75E-05
726,1.59E-07,0.999956,0.226875,0,0,0.226875,0.999968,0.000472155,0.928924,-3.75E-05
727,9.32E-08,1.00004,0.2275,0,0,0.2275,1.00003,0.000298792,0.928924,3.69E-05
728,9.32E-08,1.00004,0.2275,0,0,0.2275,1.00003,0.000298792,0.928924,3.69E-05
729,3.25E-07,0.999951,0.228125,0,0,0.228125,0.999965,0.000918869,0.928924,-4.15E-05
730,3.25E-07,0.999951,0.228125,0,0,0.228125,0.999965,0.000918869,0.928924,-4.15E-05
731,4.70E-07,1.00006,0.22875,0,0,0.22875,1.00004,0.00113843,0.928924,4.93E-05
732,4.70E-07,1.00006,0.22875,0,0,0.22875,1.00004,0.00113843,0.928924,4.93E-05
733,4.16E-07,0.999933,0.229375,0,0,0.229375,0.999952,0.000874087,0.928924,-5.69E-05
734,4.16E-07,0.999933,0.229375,0,0,0.229375,0.999952,0.000874087,0.928924,-5.69E-05
735,1.28E-07,1.00007,0.23,0,0,0.23,1.00005,0.000241153,0.928924,6.11E-05
736,1.28E-07,1.00007,0.23,0,0,0.23,1.00005,0.000241153,0.928924,6.11E-05
737,2.41E-07,0.999929,0.230625,0,0,0.230625,0.999949,0.000493363,0.928924,-6.02E-05
738,2.41E-07,0.999929,0.230625,0,0,0.230625,0.999949,0.000493363,0.928924,-6.02E-05
739,4.62E-07,1.00006,0.23125,0,0,0.23125,1.00005,0.00102278,0.928924,5.45E-05
740,4.62E-07,1.00006,0.23125,0,0,0.23125,1.00005,0.00102278,0.928924,5.45E-05
741,4.45E-07,0.999945,0.231875,0,0,0.231875,0.999961,0.00113083,0.928924,-4.64E-05
742,4.45E-07,0.999945,0.231875,0,0,0.231875,0.999961,0.00113083,0.928924,-4.64E-05
743,2.68E-07,1.00005,0.2325,0,0,0.2325,1.00003,0.000780185,0.928924,3.92E-05
744,2.68E-07,1.00005,0.2325,0,0,0.2325,1.00003,0.000780185,0.928924,3.92E-05
745,4.36E-08,0.999958,0.233125,0,0,0.233125,0.99997,0.000127303,0.928924,-3.58E-05
746,4.36E-08,0.999958,0.233125,0,0,0.233125,0.99997,0.000127303,0.928924,-3.58E-05
747,1.75E-07,1.00004,0.23375,0,0,0.23375,1.00003,0.000545704,0.928924,3.75E-05
748,1.75E-07,1.00004,0.23375,0,0,0.23375,1.00003,0.000545704,0.928924,3.75E-05
749,3.47E-07,0.999949,0.234375,0,0,0.234375,0.999964,0.00095251,0.928924,-4.32E-05
750,3.47E-07,0.999949,0.234375,0,0,0.234375,0.999964,0.00095251,0.928924,-4.32E-05
751,3.90E-07,1.00006,0.235,0,0,0.235,1.00004,0.000926418,0.928924,5.03E-05
752,3.90E-07,1.00006,0.235,0,0,0.235,1.00004,0.000926418,0.928924,5.03E-05
753,2.31E-07,0.999934,0.235625,0,0,0.235625,0.999953,0.000490609,0.928924,-5.57E-05
754,2.31E-07,0.999934,0.235625,0,0,0.235625,0.999953,0.000490609,0.928924,-5.57E-05
755,6.88E-08,1.00007,0.23625,0,0,0.23625,1.00005,0.000154839,0.928924,5.70E-05
756,6.88E-08,1.00007,0.23625,0,0,0.23625,1.00005,0.000154839,0.928924,5.70E-05
757,3.19E-07,0.999937,0.236875,0,0,0.236875,0.999955,0.000720991,0.928924,-5.36E-05
758,3.19E-07,0.999937,0.236875,0,0,0.236875,0.999955,0.000720991,0.928924,-5.36E-05
759,3.82E-07,1.00006,0.2375,0,0,0.2375,1.00004,0.000959779,0.928924,4.72E-05
760,3.82E-07,1.00006,0.2375,0,0,0.2375,1.00004,0.000959779,0.928924,4.72E-05
761,2.72E-07,0.999952,0.238125,0,0,0.238125,0.999966,0.000773451,0.928924,-4.07E-05
762,2.72E-07,0.999952,0.238125,0,0,0.238125,0.999966,0.000773451,0.928924,-4.07E-05
763,8.50E-08,1.00004,0.23875,0,0,0.23875,1.00003,0.000255103,0.928924,3.68E-05
764,8.50E-08,1.00004,0.23875,0,0,0.23875,1.00003,0.000255103,0.928924,3.68E-05
765,1.12E-07,0.999956,0.239375,0,0,0.239375,0.999969,0.000354891,0.928924,-3.72E-05
766,1.12E-07,0.999956,0.239375,0,0,0.239375,0.999969,0.000354891,0.928924,-3.72E-05
767,2.74E-07,1.00005,0.24,0,0,0.24,1.00004,0.00077937,0.928924,4.16E-05
768,2.74E-07,1.00005,0.24,0,0,0.24,1.00004,0.00077937,0.928924,4.16E-05
769,3.33E-07,0.999943,0.240625,0,0,0.240625,0.99996,0.000832026,0.928924,-4.77E-05
770,3.33E-07,0.999943,0.240625,0,0,0.240625,0.99996,0.000832026,0.928924,-4.77E-05
771,2.23E-07,1.00006,0.24125,0,0,0.24125,1.00004,0.000499387,0.928924,5.28E-05
772,2.23E-07,1.00006,0.24125,0,0,0.24125,1.00004,0.000499387,0.928924,5.28E-05
773,2.14E-08,0.999936,0.241875,0,0,0.241875,0.999954,5.57E-05,0.928924,-5.45E-05
774,2.14E-08,0.999936,0.241875,0,0,0.241875,0.999954,5.57E-05,0.928924,-5.45E-05
775,2.46E-07,1.00006,0.2425,0,0,0.2425,1.00004,0.00057303,0.928924,5.20E-05
776,2.46E-07,1.00006,0.2425,0,0,0.2425,1.00004,0.00057303,0.928924,5.20E-05
777,3.22E-07,0.999945,0.243125,0,0,0.243125,0.99996,0.00081778,0.928924,-4.67E-05
778,3.22E-07,0.999945,0.243125,0,0,0.243125,0.99996,0.00081778,0.928924,-4.67E-05
779,2.44E-07,1.00005,0.24375,0,0,0.24375,1.00003,0.000689391,0.928924,4.10E-05
780,2.44E-07,1.00005,0.24375,0,0,0.24375,1.00003,0.000689391,0.928924,4.10E-05
781,8.88E-08,0.999956,0.244375,0,0,0.244375,0.999968,0.000265319,0.928924,-3.74E-05
782,8.88E-08,0.999956,0.244375,0,0,0.244375,0.999968,0.000265319,0.928924,-3.74E-05
783,7.67E-08,1.00004,0.245,0,0,0.245,1.00003,0.00024371,0.928924,3.74E-05
784,7.67E-08,1.00004,0.245,0,0,0.245,1.00003,0.00024371,0.928924,3.74E-05
785,2.04E-07,0.999952,0.245625,0,0,0.245625,0.999966,0.000590485,0.928924,-4.07E-05
786,2.04E-07,0.999952,0.245625,0,0,0.245625,0.999966,0.000590485,0.928924,-4.07E-05
787,2.38E-07,1.00005,0.24625,0,0,0.24625,1.00004,0.000622866,0.928924,4.54E-05
788,2.38E-07,1.00005,0.24625,0,0,0.24625,1.00004,0.000622866,0.928924,4.54E-05
789,1.42E-07,0.999942,0.246875,0,0,0.246875,0.999958,0.000341062,0.928924,-4.91E-05
790,1.42E-07,0.999942,0.246875,0,0,0.246875,0.999958,0.000341062,0.928924,-4.91E-05
791,3.98E-08,1.00006,0.2475,0,0,0.2475,1.00004,0.000106315,0.928924,5.00E-05
792,3.98E-08,1.00006,0.2475,0,0,0.2475,1.00004,0.000106315,0.928924,5.00E-05
793,1.89E-07,0.999944,0.248125,0,0,0.248125,0.99996,0.000464932,0.928924,-4.78E-05
794,1.89E-07,0.999944,0.248125,0,0,0.248125,0.99996,0.000464932,0.928924,-4.78E-05
795,2.21E-07,1.00005,0.24875,0,0,0.24875,1.00004,0.000614434,0.928924,4.34E-05
796,2.21E-07,1.00005,0.24875,0,0,0.24875,1.00004,0.000614434,0.928924,4.34E-05
797,1.45E-07,0.999953,0.249375,0,0,0.249375,0.999967,0.000400699,0.928924,-3.99E-05
798,1.45E-07,0.999953,0.249375,0,0,0.249375,0.999967,0.000400699,0.928924,-3.99E-05
799,1.64E-08,1.00005,0.25,0,0,0.25,1.00003,4.98E-05,0.928924,3.75E-05
800,1.64E-08,1.00005,0.25,0,0,0.25,1.00003,4.98E-05,0.928924,3.75E-05
801,1.09E-07,0.999954,0.250625,0,0,0.250625,0.999967,0.00029266,0.928924,-3.94E-05
802,1.09E-07,0.999954,0.250625,0,0,0.250625,0.999967,0.00029266,0.928924,-3.94E-05
803,1.81E-07,1.00005,0.25125,0,0,0.25125,1.00004,0.000628268,0.928924,4.24E-05
804,1.81E-07,1.00005,0.25125,0,0,0.25125,1.00004,0.000628268,0.928924,4.24E-05
805,1.56E-07,0.999944,0.251875,0,0,0.251875,0.99996,0.00014953,0.928924,-4.46E-05
806,1.56E-07,0.999944,0.251875,0,0,0.251875,0.99996,0.00014953,0.928924,-4.46E-05
807,3.67E-08,1.00005,0.2525,0,0,0.2525,1.00004,0.000492687,0.928924,5.14E-05
808,3.67E-08,1.00005,0.2525,0,0,0.2525,1.00004,0.000492687,0.928924,5.14E-05
809,1.06E-07,0.999936,0.253125,0,0,0.253125,0.999954,0.000747907,0.928924,-4.04E-05
810,1.06E-07,0.999936,0.253125,0,0,0.253125,0.999954,0.000747907,0.928924,-4.04E-05
811,1.78E-07,1.00004,0.25375,0,0,0.25375,1.00003,0.000187734,0.928924,5.41E-05
812,1.78E-07,1.00004,0.25375,0,0,0.25375,1.00003,0.000187734,0.928924,5.41E-05
813,1.60E-07,0.999939,0.254375,0,0,0.254375,0.999957,5.31E-05,0.928924,-2.98E-05
814,1.60E-07,0.999939,0.254375,0,0,0.254375,0.999957,5.31E-05,0.928924,-2.98E-05
815,1.12E-07,1.00004,0.255,0,0,0.255,1.00003,0.00204666,0.928924,4.28E-05
816,1.12E-07,1.00004,0.255,0,0,0.255,1.00003,0.00204666,0.928924,4.28E-05
817,1.22E-07,0.999972,0.255625,0,0,0.255625,0.99998,0.00439203,0.928924,-5.24E-05
818,1.22E-07,0.999972,0.255625,0,0,0.255625,0.99998,0.00439203,0.928924,-5.24E-05
819,2.09E-07,1.00011,0.25625,0,0,0.25625,1.00008,0.00698205,0.928924,-1.27E-05
820,2.09E-07,1.00011,0.25625,0,0,0.25625,1.00008,0.00698205,0.928924,-1.27E-05
821,2.30E-07,1.00008,0.256875,0,0,0.256875,1.00006,0.0106791,0.928924,-0.000156889
822,2.30E-07,1.00008,0.256875,0,0,0.256875,1.00006,0.0106791,0.928924,-0.000156889
823,7.82E-08,1.00028,0.2575,0,0,0.2575,1.0002,0.0113542,0.928924,-0.000147705
824,7.82E-08,1.00028,0.2575,0,0,0.2575,1.0002,0.0113542,0.928924,-0.000147705
825,6.02E-07,1.00027,0.258125,0,0,0.258125,1.00019,0.00839453,0.928924,-0.000315396
826,6.02E-07,1.00027,0.258125,0,0,0.258125,1.00019,0.00839453,0.928924,-0.000315396
827,3.99E-07,1.00042,0.25875,0,0,0.25875,1.0003,0.00121211,0.928924,-0.000264897
828,3.99E-07,1.00042,0.25875,0,0,0.25875,1.0003,0.00121211,0.928924,-0.000264897
829,5.99E-06,1.00025,0.259375,0,0,0.259375,1.00018,0.0212513,0.928924,-0.000290061
830,5.99E-06,1.00025,0.259375,0,0,0.259375,1.00018,0.0212513,0.928924,-0.000290061
831,1.57E-05,1.00007,0.26,0,0,0.26,1.00005,0.0497641,0.928924,1.57E-05
832,1.57E-05,1.00007,0.26,0,0,0.26,1.00005,0.0497641,0.928924,1.57E-05
833,2.63E-05,0.999432,0.260625,0,0,0.260625,0.999594,0.0866048,0.928924,0.000403727
834,2.63E-05,0.999432,0.260625,0,0,0.260625,0.999594,0.0866048,0.928924,0.000403727
835,3.41E-05,0.998626,0.26125,0,0,0.26125,0.999019,0.127475,0.928924,0.00124105
836,3.41E-05,0.998626,0.26125,0,0,0.26125,0.999019,0.127475,0.928924,0.00124105
837,3.67E-05,0.997255,0.261875,0,0,0.261875,0.998038,0.167004,0.928924,0.00223991
838,3.67E-05,0.997255,0.261875,0,0,0.261875,0.998038,0.167004,0.928924,0.00223991
839,3.43E-05,0.99571,0.2625,0,0,0.2625,0.996934,0.202608,0.928924,0.00371775
840,3.43E-05,0.99571,0.2625,0,0,0.2625,0.996934,0.202608,0.928924,0.00371775
841,2.85E-05,0.993643,0.263125,0,0,0.263125,0.995455,0.231386,0.928924,0.00530312
842,2.85E-05,0.993643,0.263125,0,0,0.263125,0.995455,0.231386,0.928924,0.00530312
843,2.14E-05,0.991514,0.26375,0,0,0.26375,0.993931,0.252466,0.928924,0.00727861
844,2.14E-05,0.991514,0.26375,0,0,0.26375,0.993931,0.252466,0.928924,0.00727861
845,1.49E-05,0.989007,0.264375,0,0,0.264375,0.992135,0.267889,0.928924,0.00925864
846,1.49E-05,0.989007,0.264375,0,0,0.264375,0.992135,0.267889,0.928924,0.00925864
847,9.85E-06,0.986549,0.265,0,0,0.265,0.990374,0.277801,0.928924,0.0115089
848,9.85E-06,0.986549,0.265,0,0,0.265,0.990374,0.277801,0.928924,0.0115089
849,6.50E-06,0.983829,0.265625,0,0,0.265625,0.988422,0.284342,0.928924,0.0136866
850,6.50E-06,0.983829,0.265625,0,0,0.265625,0.988422,0.284342,0.928924,0.0136866
851,4.38E-06,0.98123,0.26625,0,0,0.26625,0.986557,0.289185,0.928924,0.0160729
852,4.38E-06,0.98123,0.26625,0,0,0.26625,0.986557,0.289185,0.928924,0.0160729
853,3.21E-06,0.978406,0.266875,0,0,0.266875,0.984528,0.292198,0.928924,0.0183381
854,3.21E-06,0.978406,0.266875,0,0,0.266875,0.984528,0.292198,0.928924,0.0183381
855,2.37E-06,0.975744,0.2675,0,0,0.2675,0.982614,0.294648,0.928924,0.0207994
856,2.37E-06,0.975744,0.2675,0,0,0.2675,0.982614,0.294648,0.928924,0.0207994
857,1.91E-06,0.97287,0.268125,0,0,0.268125,0.980545,0.296965,0.928924,0.023121
858,1.91E-06,0.97287,0.268125,0,0,0.268125,0.980545,0.296965,0.928924,0.023121
859,1.35E-06,0.97016,0.26875,0,0,0.26875,0.978594,0.298146,0.928924,0.0256226
860,1.35E-06,0.97016,0.26875,0,0,0.26875,0.978594,0.298146,0.928924,0.0256226
861,1.07E-06,0.967264,0.269375,0,0,0.269375,0.976506,0.299708,0.928924,0.0279916
862,1.07E-06,0.967264,0.269375,0,0,0.269375,0.976506,0.299708,0.928924,0.0279916
863,6.06E-07,0.964523,0.27,0,0,0.27,0.974529,0.300784,0.928924,0.0305221
864,6.06E-07,0.964523,0.27,0,0,0.27,0.974529,0.300784,0.928924,0.0305221
865,4.59E-07,0.961607,0.270625,0,0,0.270625,0.972424,0.301375,0.928924,0.0329187
866,4.59E-07,0.961607,0.270625,0,0,0.270625,0.972424,0.301375,0.928924,0.0329187
867,1.01E-07,0.958858,0.27125,0,0,0.27125,0.970437,0.30221,0.928924,0.0354787
868,1.01E-07,0.958858,0.27125,0,0,0.27125,0.970437,0.30221,0.928924,0.0354787
869,8.25E-08,0.955929,0.271875,0,0,0.271875,0.968318,0.302763,0.928924,0.0378924
870,8.25E-08,0.955929,0.271875,0,0,0.271875,0.968318,0.302763,0.928924,0.0378924
871,2.28E-07,0.953172,0.2725,0,0,0.2725,0.966323,0.302868,0.928924,0.0404701
872,2.28E-07,0.953172,0.2725,0,0,0.2725,0.966323,0.302868,0.928924,0.0404701
873,1.85E-07,0.950244,0.273125,0,0,0.273125,0.964202,0.303454,0.928924,0.0429052
874,1.85E-07,0.950244,0.273125,0,0,0.273125,0.964202,0.303454,0.928924,0.0429052
875,4.93E-07,0.947479,0.27375,0,0,0.27375,0.962197,0.303548,0.928924,0.0454914
876,4.93E-07,0.947479,0.27375,0,0,0.27375,0.962197,0.303548,0.928924,0.0454914
877,3.93E-07,0.944555,0.274375,0,0,0.274375,0.960075,0.303563,0.928924,0.0479411
878,3.93E-07,0.944555,0.274375,0,0,0.274375,0.960075,0.303563,0.928924,0.0479411
879,6.81E-07,0.941794,0.275,0,0,0.275,0.958069,0.303821,0.928924,0.0505414
880,6.81E-07,0.941794,0.275,0,0,0.275,0.958069,0.303821,0.928924,0.0505414
881,5.14E-07,0.938869,0.275625,0,0,0.275625,0.955943,0.303831,0.928924,0.0529974
882,5.14E-07,0.938869,0.275625,0,0,0.275625,0.955943,0.303831,0.928924,0.0529974
883,8.01E-07,0.936112,0.27625,0,0,0.27625,0.953937,0.303603,0.928924,0.0556077
884,8.01E-07,0.936112,0.27625,0,0,0.27625,0.953937,0.303603,0.928924,0.0556077
885,6.08E-07,0.933197,0.276875,0,0,0.276875,0.951815,0.303841,0.928924,0.0580761
886,6.08E-07,0.933197,0.276875,0,0,0.276875,0.951815,0.303841,0.928924,0.0580761
887,9.28E-07,0.93044,0.2775,0,0,0.2775,0.949805,0.303627,0.928924,0.0606887
888,9.28E-07,0.93044,0.2775,0,0,0.2775,0.949805,0.303627,0.928924,0.0606887
889,7.08E-07,0.927535,0.278125,0,0,0.278125,0.947686,0.303386,0.928924,0.0631664
890,7.08E-07,0.927535,0.278125,0,0,0.278125,0.947686,0.303386,0.928924,0.0631664
891,1.03E-06,0.924788,0.27875,0,0,0.27875,0.945681,0.303481,0.928924,0.0657885
892,1.03E-06,0.924788,0.27875,0,0,0.27875,0.945681,0.303481,0.928924,0.0657885
893,7.56E-07,0.921886,0.279375,0,0,0.279375,0.94356,0.303238,0.928924,0.0682672
894,7.56E-07,0.921886,0.279375,0,0,0.279375,0.94356,0.303238,0.928924,0.0682672
895,1.09E-06,0.919149,0.28,0,0,0.28,0.941558,0.302837,0.928924,0.0708968
896,1.09E-06,0.919149,0.28,0,0,0.28,0.941558,0.302837,0.928924,0.0708968
897,7.92E-07,0.916261,0.280625,0,0,0.280625,0.939444,0.303023,0.928924,0.0733848
898,7.92E-07,0.916261,0.280625,0,0,0.280625,0.939444,0.303023,0.928924,0.0733848
899,1.17E-06,0.913525,0.28125,0,0,0.28125,0.93744,0.30251,0.928924,0.0760115
900,1.17E-06,0.913525,0.28125,0,0,0.28125,0.93744,0.30251,0.928924,0.0760115
901,8.58E-07,0.910654,0.281875,0,0,0.281875,0.935334,0.302268,0.928924,0.0785095
902,8.58E-07,0.910654,0.281875,0,0,0.281875,0.935334,0.302268,0.928924,0.0785095
903,1.26E-06,0.907928,0.2825,0,0,0.2825,0.933333,0.302248,0.928924,0.0811407
904,1.26E-06,0.907928,0.2825,0,0,0.2825,0.933333,0.302248,0.928924,0.0811407
905,8.93E-07,0.905062,0.283125,0,0,0.283125,0.931228,0.301744,0.928924,0.0836373
906,8.93E-07,0.905062,0.283125,0,0,0.283125,0.931228,0.301744,0.928924,0.0836373
907,1.30E-06,0.902352,0.28375,0,0,0.28375,0.929235,0.3015,0.928924,0.0862771
908,1.30E-06,0.902352,0.28375,0,0,0.28375,0.929235,0.3015,0.928924,0.0862771
909,9.05E-07,0.899496,0.284375,0,0,0.284375,0.927134,0.301357,0.928924,0.0887758
910,9.05E-07,0.899496,0.284375,0,0,0.284375,0.927134,0.301357,0.928924,0.0887758
911,1.35E-06,0.896794,0.285,0,0,0.285,0.925144,0.300849,0.928924,0.0914158
912,1.35E-06,0.896794,0.285,0,0,0.285,0.925144,0.300849,0.928924,0.0914158
913,9.36E-07,0.893955,0.285625,0,0,0.285625,0.923051,0.30066,0.928924,0.0939211
914,9.36E-07,0.893955,0.285625,0,0,0.285625,0.923051,0.30066,0.928924,0.0939211
915,1.41E-06,0.891262,0.28625,0,0,0.28625,0.921064,0.300255,0.928924,0.0965612
916,1.41E-06,0.891262,0.28625,0,0,0.28625,0.921064,0.300255,0.928924,0.0965612
917,9.56E-07,0.888437,0.286875,0,0,0.286875,0.918977,0.300008,0.928924,0.09907
918,9.56E-07,0.888437,0.286875,0,0,0.286875,0.918977,0.300008,0.928924,0.09907
919,1.46E-06,0.885754,0.2875,0,0,0.2875,0.916994,0.299542,0.928924,0.101711
920,1.46E-06,0.885754,0.2875,0,0,0.2875,0.916994,0.299542,0.928924,0.101711
921,9.83E-07,0.882944,0.288125,0,0,0.288125,0.914915,0.299222,0.928924,0.104223
922,9.83E-07,0.882944,0.288125,0,0,0.288125,0.914915,0.299222,0.928924,0.104223
923,1.52E-06,0.880273,0.28875,0,0,0.28875,0.912937,0.298952,0.928924,0.106865
924,1.52E-06,0.880273,0.28875,0,0,0.28875,0.912937,0.298952,0.928924,0.106865
925,1.01E-06,0.877474,0.289375,0,0,0.289375,0.910863,0.298409,0.928924,0.109377
926,1.01E-06,0.877474,0.289375,0,0,0.289375,0.910863,0.298409,0.928924,0.109377
927,1.56E-06,0.87482,0.29,0,0,0.29,0.908894,0.298061,0.928924,0.112024
928,1.56E-06,0.87482,0.29,0,0,0.29,0.908894,0.298061,0.928924,0.112024
929,1.01E-06,0.872033,0.290625,0,0,0.290625,0.906825,0.297831,0.928924,0.114535
930,1.01E-06,0.872033,0.290625,0,0,0.290625,0.906825,0.297831,0.928924,0.114535
931,1.60E-06,0.869388,0.29125,0,0,0.29125,0.90486,0.297151,0.928924,0.11718
932,1.60E-06,0.869388,0.29125,0,0,0.29125,0.90486,0.297151,0.928924,0.11718
933,1.04E-06,0.866622,0.291875,0,0,0.291875,0.902802,0.296877,0.928924,0.119697
934,1.04E-06,0.866622,0.291875,0,0,0.291875,0.902802,0.296877,0.928924,0.119697
935,1.68E-06,0.863988,0.2925,0,0,0.2925,0.900841,0.296526,0.928924,0.122339
936,1.68E-06,0.863988,0.2925,0,0,0.2925,0.900841,0.296526,0.928924,0.122339
937,1.06E-06,0.861234,0.293125,0,0,0.293125,0.898789,0.295914,0.928924,0.124855
938,1.06E-06,0.861234,0.293125,0,0,0.293125,0.898789,0.295914,0.928924,0.124855
939,1.72E-06,0.858618,0.29375,0,0,0.29375,0.896838,0.295512,0.928924,0.127501
940,1.72E-06,0.858618,0.29375,0,0,0.29375,0.896838,0.295512,0.928924,0.127501
941,1.06E-06,0.855877,0.294375,0,0,0.294375,0.894793,0.295203,0.928924,0.130015
942,1.06E-06,0.855877,0.294375,0,0,0.294375,0.894793,0.295203,0.928924,0.130015
943,1.76E-06,0.853272,0.295,0,0,0.295,0.892847,0.294537,0.928924,0.132658
944,1.76E-06,0.853272,0.295,0,0,0.295,0.892847,0.294537,0.928924,0.132658
945,1.09E-06,0.850551,0.295625,0,0,0.295625,0.890812,0.294127,0.928924,0.135176
946,1.09E-06,0.850551,0.295625,0,0,0.295625,0.890812,0.294127,0.928924,0.135176
947,1.82E-06,0.84796,0.29625,0,0,0.29625,0.888873,0.293719,0.928924,0.137817
948,1.82E-06,0.84796,0.29625,0,0,0.29625,0.888873,0.293719,0.928924,0.137817
949,1.09E-06,0.845253,0.296875,0,0,0.296875,0.886845,0.293181,0.928924,0.140332
950,1.09E-06,0.845253,0.296875,0,0,0.296875,0.886845,0.293181,0.928924,0.140332
951,1.85E-06,0.842678,0.2975,0,0,0.2975,0.884914,0.29256,0.928924,0.142973
952,1.85E-06,0.842678,0.2975,0,0,0.2975,0.884914,0.29256,0.928924,0.142973
953,1.09E-06,0.839988,0.298125,0,0,0.298125,0.882896,0.292285,0.928924,0.145488
954,1.09E-06,0.839988,0.298125,0,0,0.298125,0.882896,0.292285,0.928924,0.145488
955,1.90E-06,0.837424,0.29875,0,0,0.29875,0.88097,0.291632,0.928924,0.148124
956,1.90E-06,0.837424,0.29875,0,0,0.29875,0.88097,0.291632,0.928924,0.148124
957,1.11E-06,0.834753,0.299375,0,0,0.299375,0.878962,0.291057,0.928924,0.150641
958,1.11E-06,0.834753,0.299375,0,0,0.299375,0.878962,0.291057,0.928924,0.150641
959,1.95E-06,0.832206,0.3,0,0,0.3,0.877045,0.29072,0.928924,0.153276
960,1.95E-06,0.832206,0.3,0,0,0.3,0.877045,0.29072,0.928924,0.153276
961,1.10E-06,0.829547,0.300625,0,0,0.300625,0.875043,0.290048,0.928925,0.155787
962,1.10E-06,0.829547,0.300625,0,0,0.300625,0.875043,0.290048,0.928925,0.155787
963,1.97E-06,0.827018,0.30125,0,0,0.30125,0.873137,0.289563,0.928924,0.158423
964,1.97E-06,0.827018,0.30125,0,0,0.30125,0.873137,0.289563,0.928924,0.158423
965,1.08E-06,0.824375,0.301875,0,0,0.301875,0.871142,0.289068,0.928925,0.160931
966,1.08E-06,0.824375,0.301875,0,0,0.301875,0.871142,0.289068,0.928925,0.160931
967,1.98E-06,0.821861,0.3025,0,0,0.3025,0.869244,0.288477,0.928924,0.163565
968,1.98E-06,0.821861,0.3025,0,0,0.3025,0.869244,0.288477,0.928924,0.163565
969,1.06E-06,0.819235,0.303125,0,0,0.303125,0.867259,0.288077,0.928925,0.166072
970,1.06E-06,0.819235,0.303125,0,0,0.303125,0.867259,0.288077,0.928925,0.166072
971,1.99E-06,0.816734,0.30375,0,0,0.30375,0.865368,0.287378,0.928924,0.168703
972,1.99E-06,0.816734,0.30375,0,0,0.30375,0.865368,0.287378,0.928924,0.168703
973,1.03E-06,0.814128,0.304375,0,0,0.304375,0.863394,0.287005,0.928925,0.171211
974,1.03E-06,0.814128,0.304375,0,0,0.304375,0.863394,0.287005,0.928925,0.171211
975,2.01E-06,0.811639,0.305,0,0,0.305,0.861508,0.286497,0.928924,0.173837
976,2.01E-06,0.811639,0.305,0,0,0.305,0.861508,0.286497,0.928924,0.173837
977,1.00E-06,0.809048,0.305625,0,0,0.305625,0.859542,0.285901,0.928925,0.176343
978,1.00E-06,0.809048,0.305625,0,0,0.305625,0.859542,0.285901,0.928925,0.176343
979,2.01E-06,0.806576,0.30625,0,0,0.30625,0.857666,0.285419,0.928924,0.17897
980,2.01E-06,0.806576,0.30625,0,0,0.30625,0.857666,0.285419,0.928924,0.17897
981,9.53E-07,0.804,0.306875,0,0,0.306875,0.855708,0.285096,0.928925,0.181475
982,9.53E-07,0.804,0.306875,0,0,0.306875,0.855708,0.285096,0.928925,0.181475
983,2.02E-06,0.80154,0.3075,0,0,0.3075,0.853837,0.284426,0.928924,0.184097
984,2.02E-06,0.80154,0.3075,0,0,0.3075,0.853837,0.284426,0.928924,0.184097
985,9.43E-07,0.798982,0.308125,0,0,0.308125,0.85189,0.283922,0.928925,0.186604
986,9.43E-07,0.798982,0.308125,0,0,0.308125,0.85189,0.283922,0.928925,0.186604
987,2.06E-06,0.796536,0.30875,0,0,0.30875,0.850027,0.283693,0.928924,0.189226
988,2.06E-06,0.796536,0.30875,0,0,0.30875,0.850027,0.283693,0.928924,0.189226
989,9.20E-07,0.793988,0.309375,0,0,0.309375,0.848083,0.283053,0.928925,0.191727
990,9.20E-07,0.793988,0.309375,0,0,0.309375,0.848083,0.283053,0.928925,0.191727
991,2.06E-06,0.79156,0.31,0,0,0.31,0.846231,0.282385,0.928924,0.194352
992,2.06E-06,0.79156,0.31,0,0,0.31,0.846231,0.282385,0.928924,0.194352
993,8.93E-07,0.78903,0.310625,0,0,0.310625,0.844297,0.282341,0.928925,0.196855
994,8.93E-07,0.78903,0.310625,0,0,0.310625,0.844297,0.282341,0.928925,0.196855
995,2.12E-06,0.786608,0.31125,0,0,0.31125,0.842445,0.281595,0.928924,0.199469
996,2.12E-06,0.786608,0.31125,0,0,0.31125,0.842445,0.281595,0.928924,0.199469
997,9.33E-07,0.784098,0.311875,0,0,0.311875,0.840524,0.280914,0.928925,0.201977
998,9.33E-07,0.784098,0.311875,0,0,0.311875,0.840524,0.280914,0.928925,0.201977
999,2.19E-06,0.781694,0.3125,0,0,0.3125,0.838683,0.280859,0.928924,0.204594
1000,2.19E-06,0.781694,0.3125,0,0,0.3125,0.838683,0.280859,0.928924,0.204594
1001,9.12E-07,0.77919,0.313125,0,0,0.313125,0.836763,0.28011,0.928925,0.20709
1002,9.12E-07,0.77919,0.313125,0,0,0.313125,0.836763,0.28011,0.928925,0.20709
1003,2.19E-06,0.776805,0.31375,0,0,0.31375,0.834933,0.279446,0.928924,0.209712
1004,2.19E-06,0.776805,0.31375,0,0,0.31375,0.834933,0.279446,0.928924,0.209712
1005,8.73E-07,0.77432,0.314375,0,0,0.314375,0.833023,0.2793,0.928925,0.212209
1006,8.73E-07,0.77432,0.314375,0,0,0.314375,0.833023,0.2793,0.928925,0.212209
1007,2.22E-06,0.771942,0.315,0,0,0.315,0.831196,0.278584,0.928924,0.214822
1008,2.22E-06,0.771942,0.315,0,0,0.315,0.831196,0.278584,0.928924,0.214822
1009,8.53E-07,0.769476,0.315625,0,0,0.315625,0.829298,0.278078,0.928925,0.217322
1010,8.53E-07,0.769476,0.315625,0,0,0.315625,0.829298,0.278078,0.928925,0.217322
1011,2.22E-06,0.767113,0.31625,0,0,0.31625,0.827479,0.277673,0.928924,0.219933
1012,2.22E-06,0.767113,0.31625,0,0,0.31625,0.827479,0.277673,0.928924,0.219933
1013,7.87E-07,0.764659,0.316875,0,0,0.316875,0.825587,0.277215,0.928925,0.22243
1014,7.87E-07,0.764659,0.316875,0,0,0.316875,0.825587,0.277215,0.928925,0.22243
1015,2.20E-06,0.76231,0.3175,0,0,0.3175,0.823775,0.276699,0.928924,0.22504
1016,2.20E-06,0.76231,0.3175,0,0,0.3175,0.823775,0.276699,0.928924,0.22504
1017,7.23E-07,0.759871,0.318125,0,0,0.318125,0.821891,0.276279,0.928925,0.227537
1018,7.23E-07,0.759871,0.318125,0,0,0.318125,0.821891,0.276279,0.928925,0.227537
1019,2.19E-06,0.757535,0.31875,0,0,0.31875,0.820086,0.275884,0.928924,0.230148
1020,2.19E-06,0.757535,0.31875,0,0,0.31875,0.820086,0.275884,0.928924,0.230148
1021,6.54E-07,0.755109,0.319375,0,0,0.319375,0.818208,0.275482,0.928925,0.232644
1022,6.54E-07,0.755109,0.319375,0,0,0.319375,0.818208,0.275482,0.928925,0.232644
1023,2.18E-06,0.752785,0.32,0,0,0.32,0.816409,0.275049,0.928924,0.235255
1024,2.18E-06,0.752785,0.32,0,0,0.32,0.816409,0.275049,0.928924,0.235255
1025,5.97E-07,0.750371,0.320625,0,0,0.320625,0.814538,0.274691,0.928925,0.237752
1026,5.97E-07,0.750371,0.320625,0,0,0.320625,0.814538,0.274691,0.928925,0.237752
1027,2.18E-06,0.748059,0.32125,0,0,0.32125,0.812745,0.274339,0.928924,0.240363
1028,2.18E-06,0.748059,0.32125,0,0,0.32125,0.812745,0.274339,0.928924,0.240363
1029,5.45E-07,0.745657,0.321875,0,0,0.321875,0.81088,0.273989,0.928925,0.242861
1030,5.45E-07,0.745657,0.321875,0,0,0.321875,0.81088,0.273989,0.928925,0.242861
1031,2.19E-06,0.743356,0.3225,0,0,0.3225,0.809092,0.273593,0.928924,0.245474
1032,2.19E-06,0.743356,0.3225,0,0,0.3225,0.809092,0.273593,0.928924,0.245474
1033,5.05E-07,0.740966,0.323125,0,0,0.323125,0.807233,0.273273,0.928925,0.247975
1034,5.05E-07,0.740966,0.323125,0,0,0.323125,0.807233,0.273273,0.928925,0.247975
1035,2.21E-06,0.738675,0.32375,0,0,0.32375,0.80545,0.272981,0.928924,0.250589
1036,2.21E-06,0.738675,0.32375,0,0,0.32375,0.80545,0.272981,0.928924,0.250589
1037,4.63E-07,0.736297,0.324375,0,0,0.324375,0.803595,0.272639,0.928925,0.25309
1038,4.63E-07,0.736297,0.324375,0,0,0.324375,0.803595,0.272639,0.928925,0.25309
1039,2.21E-06,0.734016,0.325,0,0,0.325,0.801818,0.272192,0.928923,0.255707
1040,2.21E-06,0.734016,0.325,0,0,0.325,0.801818,0.272192,0.928923,0.255707
1041,4.18E-07,0.731651,0.325625,0,0,0.325625,0.79997,0.272082,0.928925,0.258213
1042,4.18E-07,0.731651,0.325625,0,0,0.325625,0.79997,0.272082,0.928925,0.258213
1043,2.25E-06,0.729377,0.32625,0,0,0.32625,0.798195,0.271666,0.928923,0.260828
1044,2.25E-06,0.729377,0.32625,0,0,0.32625,0.798195,0.271666,0.928923,0.260828
1045,4.07E-07,0.727024,0.326875,0,0,0.326875,0.796354,0.271272,0.928925,0.263337
1046,4.07E-07,0.727024,0.326875,0,0,0.326875,0.796354,0.271272,0.928925,0.263337
1047,2.29E-06,0.724762,0.3275,0,0,0.3275,0.794584,0.271112,0.928923,0.265957
1048,2.29E-06,0.724762,0.3275,0,0,0.3275,0.794584,0.271112,0.928923,0.265957
1049,3.77E-07,0.722417,0.328125,0,0,0.328125,0.792746,0.27074,0.928925,0.268466
1050,3.77E-07,0.722417,0.328125,0,0,0.328125,0.792746,0.27074,0.928925,0.268466
1051,2.33E-06,0.720167,0.32875,0,0,0.32875,0.790982,0.270421,0.928923,0.271089
1052,2.33E-06,0.720167,0.32875,0,0,0.32875,0.790982,0.270421,0.928923,0.271089
1053,3.69E-07,0.717832,0.329375,0,0,0.329375,0.789149,0.270093,0.928925,0.2736
1054,3.69E-07,0.717832,0.329375,0,0,0.329375,0.789149,0.270093,0.928925,0.2736
1055,2.39E-06,0.715592,0.33,0,0,0.33,0.78739,0.269785,0.928923,0.276227
1056,2.39E-06,0.715592,0.33,0,0,0.33,0.78739,0.269785,0.928923,0.276227
1057,3.56E-07,0.713268,0.330625,0,0,0.330625,0.785561,0.269575,0.928926,0.27874
1058,3.56E-07,0.713268,0.330625,0,0,0.330625,0.785561,0.269575,0.928926,0.27874
1059,2.44E-06,0.711036,0.33125,0,0,0.33125,0.783806,0.268983,0.928923,0.281366
1060,2.44E-06,0.711036,0.33125,0,0,0.33125,0.783806,0.268983,0.928923,0.281366
1061,3.68E-07,0.708728,0.331875,0,0,0.331875,0.781987,0.268855,0.928926,0.283886
1062,3.68E-07,0.708728,0.331875,0,0,0.331875,0.781987,0.268855,0.928926,0.283886
1063,2.54E-06,0.706503,0.3325,0,0,0.3325,0.780234,0.268461,0.928923,0.286509
1064,2.54E-06,0.706503,0.3325,0,0,0.3325,0.780234,0.268461,0.928923,0.286509
1065,3.89E-07,0.704207,0.333125,0,0,0.333125,0.77842,0.268013,0.928926,0.289031
1066,3.89E-07,0.704207,0.333125,0,0,0.333125,0.77842,0.268013,0.928926,0.289031
1067,2.61E-06,0.701994,0.33375,0,0,0.33375,0.776674,0.26769,0.928923,0.291658
1068,2.61E-06,0.701994,0.33375,0,0,0.33375,0.776674,0.26769,0.928923,0.291658
1069,3.92E-07,0.699709,0.334375,0,0,0.334375,0.774866,0.267277,0.928926,0.294179
1070,3.92E-07,0.699709,0.334375,0,0,0.334375,0.774866,0.267277,0.928926,0.294179
1071,2.69E-06,0.697509,0.335,0,0,0.335,0.773126,0.266971,0.928923,0.296807
1072,2.69E-06,0.697509,0.335,0,0,0.335,0.773126,0.266971,0.928923,0.296807
1073,3.95E-07,0.695234,0.335625,0,0,0.335625,0.771322,0.266438,0.928926,0.299327
1074,3.95E-07,0.695234,0.335625,0,0,0.335625,0.771322,0.266438,0.928926,0.299327
1075,2.74E-06,0.693047,0.33625,0,0,0.33625,0.769591,0.266043,0.928923,0.301958
1076,2.74E-06,0.693047,0.33625,0,0,0.33625,0.769591,0.266043,0.928923,0.301958
1077,3.67E-07,0.690785,0.336875,0,0,0.336875,0.767793,0.265774,0.928926,0.304477
1078,3.67E-07,0.690785,0.336875,0,0,0.336875,0.767793,0.265774,0.928926,0.304477
1079,2.80E-06,0.688608,0.3375,0,0,0.3375,0.766066,0.265193,0.928922,0.307106
1080,2.80E-06,0.688608,0.3375,0,0,0.3375,0.766066,0.265193,0.928922,0.307106
1081,3.63E-07,0.686361,0.338125,0,0,0.338125,0.764278,0.264808,0.928926,0.309628
1082,3.63E-07,0.686361,0.338125,0,0,0.338125,0.764278,0.264808,0.928926,0.309628
1083,2.86E-06,0.684195,0.33875,0,0,0.33875,0.762556,0.264406,0.928922,0.312256
1084,2.86E-06,0.684195,0.33875,0,0,0.33875,0.762556,0.264406,0.928922,0.312256
1085,3.33E-07,0.68196,0.339375,0,0,0.339375,0.760774,0.264004,0.928927,0.314777
1086,3.33E-07,0.68196,0.339375,0,0,0.339375,0.760774,0.264004,0.928927,0.314777
1087,2.90E-06,0.679806,0.34,0,0,0.34,0.759059,0.263555,0.928922,0.317404
1088,2.90E-06,0.679806,0.34,0,0,0.34,0.759059,0.263555,0.928922,0.317404
1089,3.12E-07,0.677584,0.340625,0,0,0.340625,0.757284,0.263015,0.928927,0.319926
1090,3.12E-07,0.677584,0.340625,0,0,0.340625,0.757284,0.263015,0.928927,0.319926
1091,2.95E-06,0.675444,0.34125,0,0,0.34125,0.755577,0.262802,0.928922,0.322555
1092,2.95E-06,0.675444,0.34125,0,0,0.34125,0.755577,0.262802,0.928922,0.322555
1093,2.55E-07,0.673231,0.341875,0,0,0.341875,0.753805,0.262289,0.928927,0.325071
1094,2.55E-07,0.673231,0.341875,0,0,0.341875,0.753805,0.262289,0.928927,0.325071
1095,2.95E-06,0.671104,0.3425,0,0,0.3425,0.752106,0.261775,0.928922,0.327703
1096,2.95E-06,0.671104,0.3425,0,0,0.3425,0.752106,0.261775,0.928922,0.327703
1097,2.00E-07,0.668905,0.343125,0,0,0.343125,0.750342,0.261519,0.928927,0.330222
1098,2.00E-07,0.668905,0.343125,0,0,0.343125,0.750342,0.261519,0.928927,0.330222
1099,3.00E-06,0.666787,0.34375,0,0,0.34375,0.748648,0.26105,0.928921,0.33285
1100,3.00E-06,0.666787,0.34375,0,0,0.34375,0.748648,0.26105,0.928921,0.33285
1101,1.59E-07,0.664602,0.344375,0,0,0.344375,0.746891,0.260705,0.928927,0.33537
1102,1.59E-07,0.664602,0.344375,0,0,0.344375,0.746891,0.260705,0.928927,0.33537
1103,3.03E-06,0.662493,0.345,0,0,0.345,0.745201,0.260167,0.928921,0.337997
1104,3.03E-06,0.662493,0.345,0,0,0.345,0.745201,0.260167,0.928921,0.337997
1105,1.34E-07,0.660323,0.345625,0,0,0.345625,0.743453,0.259903,0.928928,0.340522
1106,1.34E-07,0.660323,0.345625,0,0,0.345625,0.743453,0.259903,0.928928,0.340522
1107,3.12E-06,0.658223,0.34625,0,0,0.34625,0.741767,0.259532,0.928921,0.343146
1108,3.12E-06,0.658223,0.34625,0,0,0.34625,0.741767,0.259532,0.928921,0.343146
1109,1.38E-07,0.656064,0.346875,0,0,0.346875,0.740025,0.258952,0.928928,0.34567
1110,1.38E-07,0.656064,0.346875,0,0,0.346875,0.740025,0.258952,0.928928,0.34567
1111,3.19E-06,0.653979,0.3475,0,0,0.3475,0.738348,0.258646,0.92892,0.348298
1112,3.19E-06,0.653979,0.3475,0,0,0.3475,0.738348,0.258646,0.92892,0.348298
1113,1.14E-07,0.651831,0.348125,0,0,0.348125,0.73661,0.258226,0.928929,0.350819
1114,1.14E-07,0.651831,0.348125,0,0,0.348125,0.73661,0.258226,0.928929,0.350819
1115,3.26E-06,0.649757,0.34875,0,0,0.34875,0.73494,0.257788,0.92892,0.353446
1116,3.26E-06,0.649757,0.34875,0,0,0.34875,0.73494,0.257788,0.92892,0.353446
1117,8.71E-08,0.647621,0.349375,0,0,0.349375,0.733209,0.257308,0.928929,0.355967
1118,8.71E-08,0.647621,0.349375,0,0,0.349375,0.733209,0.257308,0.928929,0.355967
1119,3.29E-06,0.645559,0.35,0,0,0.35,0.731546,0.256871,0.928919,0.358594
1120,3.29E-06,0.645559,0.35,0,0,0.35,0.731546,0.256871,0.928919,0.358594
1121,4.83E-09,0.643437,0.350625,0,0,0.350625,0.729822,0.256584,0.92893,0.361116
1122,4.83E-09,0.643437,0.350625,0,0,0.350625,0.729822,0.256584,0.92893,0.361116
1123,3.30E-06,0.641383,0.35125,0,0,0.35125,0.728163,0.256062,0.928918,0.363739
1124,3.30E-06,0.641383,0.35125,0,0,0.35125,0.728163,0.256062,0.928918,0.363739
1125,7.70E-08,0.639276,0.351875,0,0,0.351875,0.726447,0.255647,0.928931,0.366265
1126,7.70E-08,0.639276,0.351875,0,0,0.351875,0.726447,0.255647,0.928931,0.366265
1127,3.29E-06,0.637233,0.3525,0,0,0.3525,0.724795,0.255413,0.928917,0.368888
1128,3.29E-06,0.637233,0.3525,0,0,0.3525,0.724795,0.255413,0.928917,0.368888
1129,1.92E-07,0.635135,0.353125,0,0,0.353125,0.723082,0.254966,0.928932,0.371413
1130,1.92E-07,0.635135,0.353125,0,0,0.353125,0.723082,0.254966,0.928932,0.371413
1131,3.28E-06,0.633102,0.35375,0,0,0.35375,0.721437,0.254769,0.928916,0.374039
1132,3.28E-06,0.633102,0.35375,0,0,0.35375,0.721437,0.254769,0.928916,0.374039
1133,2.94E-07,0.631014,0.354375,0,0,0.354375,0.719727,0.254237,0.928934,0.376565
1134,2.94E-07,0.631014,0.354375,0,0,0.354375,0.719727,0.254237,0.928934,0.376565
1135,3.26E-06,0.628993,0.355,0,0,0.355,0.71809,0.254299,0.928914,0.379197
1136,3.26E-06,0.628993,0.355,0,0,0.355,0.71809,0.254299,0.928914,0.379197
1137,4.35E-07,0.626911,0.355625,0,0,0.355625,0.716379,0.25376,0.928937,0.381722
1138,4.35E-07,0.626911,0.355625,0,0,0.355625,0.716379,0.25376,0.928937,0.381722
1139,3.20E-06,0.624898,0.35625,0,0,0.35625,0.71475,0.253835,0.928909,0.384359
1140,3.20E-06,0.624898,0.35625,0,0,0.35625,0.71475,0.253835,0.928909,0.384359
1141,6.08E-07,0.622826,0.356875,0,0,0.356875,0.713038,0.253216,0.928944,0.386891
1142,6.08E-07,0.622826,0.356875,0,0,0.356875,0.713038,0.253216,0.928944,0.386891
1143,3.12E-06,0.620818,0.3575,0,0,0.3575,0.711419,0.253874,0.928898,0.389531
1144,3.12E-06,0.620818,0.3575,0,0,0.3575,0.711419,0.253874,0.928898,0.389531
1145,8.14E-07,0.618754,0.358125,0,0,0.358125,0.709697,0.252621,0.92896,0.392072
1146,8.14E-07,0.618754,0.358125,0,0,0.358125,0.709697,0.252621,0.92896,0.392072
1147,3.05E-06,0.616748,0.35875,0,0,0.35875,0.708097,0.254411,0.928873,0.394717
1148,3.05E-06,0.616748,0.35875,0,0,0.35875,0.708097,0.254411,0.928873,0.394717
1149,8.77E-07,0.614692,0.359375,0,0,0.359375,0.706348,0.251625,0.928997,0.397272
1150,8.77E-07,0.614692,0.359375,0,0,0.359375,0.706348,0.251625,0.928997,0.397272
1151,3.27E-06,0.612687,0.36,0,0,0.36,0.70479,0.255772,0.928821,0.399925
1152,3.27E-06,0.612687,0.36,0,0,0.36,0.70479,0.255772,0.928821,0.399925
1153,5.62E-07,0.610634,0.360625,0,0,0.360625,0.702977,0.250063,0.92907,0.402489
1154,5.62E-07,0.610634,0.360625,0,0,0.360625,0.702977,0.250063,0.92907,0.402489
1155,3.82E-06,0.608636,0.36125,0,0,0.36125,0.701507,0.257327,0.928723,0.405153
1156,3.82E-06,0.608636,0.36125,0,0,0.36125,0.701507,0.257327,0.928723,0.405153
1157,2.70E-07,0.606586,0.361875,0,0,0.361875,0.699583,0.248305,0.929195,0.407723
1158,2.70E-07,0.606586,0.361875,0,0,0.361875,0.699583,0.248305,0.929195,0.407723
1159,3.66E-06,0.604593,0.3625,0,0,0.3625,0.69825,0.258966,0.928573,0.410401
1160,3.66E-06,0.604593,0.3625,0,0,0.3625,0.69825,0.258966,0.928573,0.410401
1161,1.24E-06,0.60254,0.363125,0,0,0.363125,0.696164,0.248953,0.929362,0.412984
1162,1.24E-06,0.60254,0.363125,0,0,0.363125,0.696164,0.248953,0.929362,0.412984
1163,3.86E-06,0.600538,0.36375,0,0,0.36375,0.694984,0.259332,0.928407,0.415692
1164,3.86E-06,0.600538,0.36375,0,0,0.36375,0.694984,0.259332,0.928407,0.415692
1165,5.95E-06,0.598475,0.364375,0,0,0.364375,0.692738,0.25154,0.929498,0.418305
1166,5.95E-06,0.598475,0.364375,0,0,0.364375,0.692738,0.25154,0.929498,0.418305
1167,2.78E-05,0.596503,0.365,0,0,0.365,0.691678,0.243703,0.928342,0.420982
1168,2.78E-05,0.596503,0.365,0,0,0.365,0.691678,0.243703,0.928342,0.420982
1169,1.00E-05,0.594617,0.365625,0,0,0.365625,0.689552,0.23577,0.929485,0.423386
1170,1.00E-05,0.594617,0.365625,0,0,0.365625,0.689552,0.23577,0.929485,0.423386
1171,1.60E-05,0.592848,0.36625,0,0,0.36625,0.688611,0.22085,0.928418,0.425801
1172,1.60E-05,0.592848,0.36625,0,0,0.36625,0.688611,0.22085,0.928418,0.425801
1173,2.27E-05,0.591116,0.366875,0,0,0.366875,0.686704,0.231067,0.929372,0.428023
1174,2.27E-05,0.591116,0.366875,0,0,0.366875,0.686704,0.231067,0.929372,0.428023
1175,6.19E-06,0.589315,0.3675,0,0,0.3675,0.685613,0.226011,0.928549,0.430485
1176,6.19E-06,0.589315,0.3675,0,0,0.3675,0.685613,0.226011,0.928549,0.430485
1177,2.18E-05,0.587499,0.368125,0,0,0.368125,0.683781,0.242507,0.929207,0.43283
1178,2.18E-05,0.587499,0.368125,0,0,0.368125,0.683781,0.242507,0.929207,0.43283
1179,9.84E-06,0.585623,0.36875,0,0,0.36875,0.682444,0.23224,0.92875,0.435412
1180,9.84E-06,0.585623,0.36875,0,0,0.36875,0.682444,0.23224,0.92875,0.435412
1181,1.63E-05,0.583743,0.369375,0,0,0.369375,0.680766,0.248977,0.928981,0.437848
1182,1.63E-05,0.583743,0.369375,0,0,0.369375,0.680766,0.248977,0.928981,0.437848
1183,1.30E-05,0.581835,0.37,0,0,0.37,0.679177,0.237202,0.928979,0.440495
1184,1.30E-05,0.581835,0.37,0,0,0.37,0.679177,0.237202,0.928979,0.440495
1185,1.36E-05,0.579927,0.370625,0,0,0.370625,0.677677,0.247857,0.928789,0.442973
1186,1.36E-05,0.579927,0.370625,0,0,0.370625,0.677677,0.247857,0.928789,0.442973
1187,1.04E-05,0.578009,0.37125,0,0,0.37125,0.675928,0.245839,0.929095,0.445658
1188,1.04E-05,0.578009,0.37125,0,0,0.37125,0.675928,0.245839,0.929095,0.445658
1189,2.57E-05,0.57607,0.371875,0,0,0.371875,0.674458,0.247497,0.928783,0.448187
1190,2.57E-05,0.57607,0.371875,0,0,0.371875,0.674458,0.247497,0.928783,0.448187
1191,8.57E-06,0.574062,0.3725,0,0,0.3725,0.672684,0.268003,0.92898,0.451008
1192,8.57E-06,0.574062,0.3725,0,0,0.3725,0.672684,0.268003,0.92898,0.451008
1193,2.00E-05,0.571937,0.373125,0,0,0.373125,0.670898,0.263086,0.928991,0.453809
1194,2.00E-05,0.571937,0.373125,0,0,0.373125,0.670898,0.263086,0.928991,0.453809
1195,8.56E-05,0.56977,0.37375,0,0,0.37375,0.6692,0.260354,0.928742,0.456861
1196,8.56E-05,0.56977,0.37375,0,0,0.37375,0.6692,0.260354,0.928742,0.456861
1197,3.86E-05,0.567971,0.374375,0,0,0.374375,0.667458,0.233885,0.929231,0.459237
1198,3.86E-05,0.567971,0.374375,0,0,0.374375,0.667458,0.233885,0.929231,0.459237
1199,7.30E-05,0.566018,0.375,0,0,0.375,0.666161,0.240473,0.928509,0.462013
1200,7.30E-05,0.566018,0.375,0,0,0.375,0.666161,0.240473,0.928509,0.462013
1201,7.47E-05,0.564368,0.375625,0,0,0.375625,0.66432,0.229362,0.929465,0.464197
1202,7.47E-05,0.564368,0.375625,0,0,0.375625,0.66432,0.229362,0.929465,0.464197
1203,7.21E-05,0.562362,0.37625,0,0,0.37625,0.663188,0.244254,0.928289,0.467059
1204,7.21E-05,0.562362,0.37625,0,0,0.37625,0.663188,0.244254,0.928289,0.467059
1205,6.95E-05,0.560652,0.376875,0,0,0.376875,0.661124,0.240172,0.929608,0.469342
1206,6.95E-05,0.560652,0.376875,0,0,0.376875,0.661124,0.240172,0.929608,0.469342
1207,9.40E-05,0.558636,0.3775,0,0,0.3775,0.660055,0.232187,0.928273,0.472229
1208,9.40E-05,0.558636,0.3775,0,0,0.3775,0.660055,0.232187,0.928273,0.472229
1209,8.93E-05,0.557051,0.378125,0,0,0.378125,0.65811,0.233402,0.929562,0.474351
1210,8.93E-05,0.557051,0.378125,0,0,0.378125,0.65811,0.233402,0.929562,0.474351
1211,9.59E-05,0.555058,0.37875,0,0,0.37875,0.657022,0.23168,0.928294,0.477224
1212,9.59E-05,0.555058,0.37875,0,0,0.37875,0.657022,0.23168,0.928294,0.477224
1213,9.96E-05,0.553499,0.379375,0,0,0.379375,0.655103,0.23235,0.929577,0.479325
1214,9.96E-05,0.553499,0.379375,0,0,0.379375,0.655103,0.23235,0.929577,0.479325
1215,0.000108098,0.551473,0.38,0,0,0.38,0.654005,0.232794,0.928258,0.482258
1216,0.000108098,0.551473,0.38,0,0,0.38,0.654005,0.232794,0.928258,0.482258
1217,0.000103688,0.54994,0.380625,0,0,0.380625,0.65208,0.231857,0.929602,0.484331
1218,0.000103688,0.54994,0.380625,0,0,0.380625,0.65208,0.231857,0.929602,0.484331
1219,0.000112908,0.547926,0.38125,0,0,0.38125,0.650996,0.228061,0.928262,0.487264
1220,0.000112908,0.547926,0.38125,0,0,0.38125,0.650996,0.228061,0.928262,0.487264
1221,0.000120021,0.546436,0.381875,0,0,0.381875,0.649126,0.233076,0.929565,0.489287
1222,0.000120021,0.546436,0.381875,0,0,0.381875,0.649126,0.233076,0.929565,0.489287
1223,0.000114643,0.544388,0.3825,0,0,0.3825,0.647968,0.231305,0.928311,0.492285
1224,0.000114643,0.544388,0.3825,0,0,0.3825,0.647968,0.231305,0.928311,0.492285
1225,0.000117188,0.54287,0.383125,0,0,0.383125,0.646125,0.236275,0.929506,0.494361
1226,0.000117188,0.54287,0.383125,0,0,0.383125,0.646125,0.236275,0.929506,0.494361
1227,0.000119213,0.540816,0.38375,0,0,0.38375,0.644893,0.231442,0.928388,0.497386
1228,0.000119213,0.540816,0.38375,0,0,0.38375,0.644893,0.231442,0.928388,0.497386
1229,0.000114785,0.539311,0.384375,0,0,0.384375,0.643122,0.232515,0.92945,0.499456
1230,0.000114785,0.539311,0.384375,0,0,0.384375,0.643122,0.232515,0.92945,0.499456
1231,0.000121273,0.537276,0.385,0,0,0.385,0.641874,0.231618,0.92839,0.502464
1232,0.000121273,0.537276,0.385,0,0,0.385,0.641874,0.231618,0.92839,0.502464
1233,0.00012448,0.535792,0.385625,0,0,0.385625,0.640116,0.232846,0.929465,0.504517
1234,0.00012448,0.535792,0.385625,0,0,0.385625,0.640116,0.232846,0.929465,0.504517
1235,0.000125878,0.533731,0.38625,0,0,0.38625,0.638849,0.232208,0.928383,0.507578
1236,0.000125878,0.533731,0.38625,0,0,0.38625,0.638849,0.232208,0.928383,0.507578
1237,0.00012913,0.532249,0.386875,0,0,0.386875,0.637101,0.236718,0.929438,0.509649
1238,0.00012913,0.532249,0.386875,0,0,0.386875,0.637101,0.236718,0.929438,0.509649
1239,0.000131582,0.530172,0.3875,0,0,0.3875,0.635767,0.231192,0.928461,0.512746
1240,0.000131582,0.530172,0.3875,0,0,0.3875,0.635767,0.231192,0.928461,0.512746
1241,0.000134012,0.528705,0.388125,0,0,0.388125,0.634101,0.23536,0.929364,0.514807
1242,0.000134012,0.528705,0.388125,0,0,0.388125,0.634101,0.23536,0.929364,0.514807
1243,0.000133802,0.526619,0.38875,0,0,0.38875,0.632706,0.234827,0.928496,0.517934
1244,0.000133802,0.526619,0.38875,0,0,0.38875,0.632706,0.234827,0.928496,0.517934
1245,0.000132664,0.52514,0.389375,0,0,0.389375,0.631048,0.235221,0.929356,0.520023
1246,0.000132664,0.52514,0.389375,0,0,0.389375,0.631048,0.235221,0.929356,0.520023
1247,0.000138445,0.52305,0.39,0,0,0.39,0.629646,0.234924,0.928482,0.523176
1248,0.000138445,0.52305,0.39,0,0,0.39,0.629646,0.234924,0.928482,0.523176
1249,0.000135932,0.521584,0.390625,0,0,0.390625,0.627993,0.235783,0.929357,0.525256
1250,0.000135932,0.521584,0.390625,0,0,0.390625,0.627993,0.235783,0.929357,0.525256
1251,0.000136986,0.519499,0.39125,0,0,0.39125,0.626578,0.234303,0.928509,0.528421
1252,0.000136986,0.519499,0.39125,0,0,0.39125,0.626578,0.234303,0.928509,0.528421
1253,0.000139133,0.518032,0.391875,0,0,0.391875,0.624947,0.237612,0.929331,0.53052
1254,0.000139133,0.518032,0.391875,0,0,0.391875,0.624947,0.237612,0.929331,0.53052
1255,0.000139687,0.515933,0.3925,0,0,0.3925,0.623483,0.234578,0.928554,0.533719
1256,0.000139687,0.515933,0.3925,0,0,0.3925,0.623483,0.234578,0.928554,0.533719
1257,0.000141709,0.514466,0.393125,0,0,0.393125,0.621897,0.238063,0.929272,0.535832
1258,0.000141709,0.514466,0.393125,0,0,0.393125,0.621897,0.238063,0.929272,0.535832
1259,0.000145224,0.512355,0.39375,0,0,0.39375,0.620381,0.237438,0.928578,0.539061
1260,0.000145224,0.512355,0.39375,0,0,0.39375,0.620381,0.237438,0.928578,0.539061
1261,0.000141594,0.510897,0.394375,0,0,0.394375,0.618804,0.235949,0.92929,0.541184
1262,0.000141594,0.510897,0.394375,0,0,0.394375,0.618804,0.235949,0.92929,0.541184
1263,0.000151983,0.508787,0.395,0,0,0.395,0.61731,0.235449,0.928535,0.544427
1264,0.000151983,0.508787,0.395,0,0,0.395,0.61731,0.235449,0.928535,0.544427
1265,0.00015131,0.507362,0.395625,0,0,0.395625,0.615741,0.238156,0.929294,0.546515
1266,0.00015131,0.507362,0.395625,0,0,0.395625,0.615741,0.238156,0.929294,0.546515
1267,0.000154942,0.505249,0.39625,0,0,0.39625,0.614207,0.232244,0.928614,0.54978
1268,0.000154942,0.505249,0.39625,0,0,0.39625,0.614207,0.232244,0.928614,0.54978
1269,0.000154914,0.503842,0.396875,0,0,0.396875,0.612726,0.23534,0.929206,0.551849
1270,0.000154914,0.503842,0.396875,0,0,0.396875,0.612726,0.23534,0.929206,0.551849
1271,0.000158914,0.501733,0.3975,0,0,0.3975,0.611145,0.236976,0.928624,0.555134
1272,0.000158914,0.501733,0.3975,0,0,0.3975,0.611145,0.236976,0.928624,0.555134
1273,0.000154722,0.500325,0.398125,0,0,0.398125,0.60964,0.233737,0.929269,0.55721
1274,0.000154722,0.500325,0.398125,0,0,0.398125,0.60964,0.233737,0.929269,0.55721
1275,0.00016159,0.498216,0.39875,0,0,0.39875,0.608108,0.233673,0.928566,0.560519
1276,0.00016159,0.498216,0.39875,0,0,0.39875,0.608108,0.233673,0.928566,0.560519
1277,0.000161666,0.496823,0.399375,0,0,0.399375,0.606603,0.238254,0.929236,0.562585
1278,0.000161666,0.496823,0.399375,0,0,0.399375,0.606603,0.238254,0.929236,0.562585
1279,0.000163618,0.494713,0.4,0,0,0.4,0.605003,0.232401,0.928677,0.565917
1280,0.000163618,0.494713,0.4,0,0,0.4,0.605003,0.232401,0.928677,0.565917
1281,0.000163177,0.493331,0.400625,0,0,0.400625,0.603586,0.234068,0.929163,0.567981
1282,0.000163177,0.493331,0.400625,0,0,0.400625,0.603586,0.234068,0.929163,0.567981
1283,0.000173525,0.491215,0.40125,0,0,0.40125,0.601961,0.236028,0.928639,0.571331
1284,0.000173525,0.491215,0.40125,0,0,0.40125,0.601961,0.236028,0.928639,0.571331
1285,0.000167853,0.489865,0.401875,0,0,0.401875,0.600514,0.232684,0.929256,0.573368
1286,0.000167853,0.489865,0.401875,0,0,0.401875,0.600514,0.232684,0.929256,0.573368
1287,0.000173547,0.487757,0.4025,0,0,0.4025,0.598939,0.228272,0.928619,0.576716
1288,0.000173547,0.487757,0.4025,0,0,0.4025,0.598939,0.228272,0.928619,0.576716
1289,0.000174834,0.486438,0.403125,0,0,0.403125,0.597558,0.234833,0.929146,0.578727
1290,0.000174834,0.486438,0.403125,0,0,0.403125,0.597558,0.234833,0.929146,0.578727
1291,0.000179456,0.484332,0.40375,0,0,0.40375,0.595885,0.231934,0.92873,0.582088
1292,0.000179456,0.484332,0.40375,0,0,0.40375,0.595885,0.231934,0.92873,0.582088
1293,0.000166224,0.483024,0.404375,0,0,0.404375,0.594547,0.22629,0.929174,0.584095
1294,0.000166224,0.483024,0.404375,0,0,0.404375,0.594547,0.22629,0.929174,0.584095
1295,0.000175895,0.480951,0.405,0,0,0.405,0.592958,0.230288,0.92862,0.587427
1296,0.000175895,0.480951,0.405,0,0,0.405,0.592958,0.230288,0.92862,0.587427
1297,0.000177818,0.479652,0.405625,0,0,0.405625,0.591561,0.233228,0.929218,0.589422
1298,0.000177818,0.479652,0.405625,0,0,0.405625,0.591561,0.233228,0.929218,0.589422
1299,0.000181422,0.477565,0.40625,0,0,0.40625,0.589928,0.225125,0.928725,0.592807
1300,0.000181422,0.477565,0.40625,0,0,0.40625,0.589928,0.225125,0.928725,0.592807
1301,0.000175455,0.476288,0.406875,0,0,0.406875,0.588651,0.22672,0.929082,0.59477
1302,0.000175455,0.476288,0.406875,0,0,0.406875,0.588651,0.22672,0.929082,0.59477
1303,0.000188868,0.474231,0.4075,0,0,0.4075,0.586995,0.228881,0.928699,0.598134
1304,0.000188868,0.474231,0.4075,0,0,0.4075,0.586995,0.228881,0.928699,0.598134
1305,0.000180494,0.472998,0.408125,0,0,0.408125,0.585685,0.223333,0.929221,0.600042
1306,0.000180494,0.472998,0.408125,0,0,0.408125,0.585685,0.223333,0.929221,0.600042
1307,0.000183697,0.470956,0.40875,0,0,0.40875,0.584111,0.219454,0.928665,0.603392
1308,0.000183697,0.470956,0.40875,0,0,0.40875,0.584111,0.219454,0.928665,0.603392
1309,0.000188147,0.469743,0.409375,0,0,0.409375,0.582859,0.227384,0.929089,0.605289
1310,0.000188147,0.469743,0.409375,0,0,0.409375,0.582859,0.227384,0.929089,0.605289
1311,0.000195566,0.467692,0.41,0,0,0.41,0.581168,0.224052,0.928782,0.608659
1312,0.000195566,0.467692,0.41,0,0,0.41,0.581168,0.224052,0.928782,0.608659
1313,0.000180828,0.466509,0.410625,0,0,0.410625,0.579965,0.216747,0.929151,0.610532
1314,0.000180828,0.466509,0.410625,0,0,0.410625,0.579965,0.216747,0.929151,0.610532
1315,0.000195045,0.464489,0.41125,0,0,0.41125,0.578381,0.218397,0.92864,0.613862
1316,0.000195045,0.464489,0.41125,0,0,0.41125,0.578381,0.218397,0.92864,0.613862
1317,0.000189247,0.463343,0.411875,0,0,0.411875,0.577153,0.222338,0.929143,0.615694
1318,0.000189247,0.463343,0.411875,0,0,0.411875,0.577153,0.222338,0.929143,0.615694
1319,0.00019535,0.461343,0.4125,0,0,0.4125,0.575512,0.213959,0.928806,0.619011
1320,0.00019535,0.461343,0.4125,0,0,0.4125,0.575512,0.213959,0.928806,0.619011
1321,0.000189323,0.460227,0.413125,0,0,0.413125,0.574406,0.212068,0.929073,0.620799
1322,0.000189323,0.460227,0.413125,0,0,0.413125,0.574406,0.212068,0.929073,0.620799
1323,0.000203144,0.458235,0.41375,0,0,0.41375,0.572792,0.217626,0.928676,0.624129
1324,0.000203144,0.458235,0.41375,0,0,0.41375,0.572792,0.217626,0.928676,0.624129
1325,0.000201549,0.457139,0.414375,0,0,0.414375,0.571606,0.217785,0.929183,0.625881
1326,0.000201549,0.457139,0.414375,0,0,0.414375,0.571606,0.217785,0.929183,0.625881
1327,0.000204988,0.455145,0.415,0,0,0.415,0.56999,0.208558,0.928776,0.629244
1328,0.000204988,0.455145,0.415,0,0,0.415,0.56999,0.208558,0.928776,0.629244
1329,0.000206859,0.454081,0.415625,0,0,0.415625,0.568938,0.212377,0.929023,0.630949
1330,0.000206859,0.454081,0.415625,0,0,0.415625,0.568938,0.212377,0.929023,0.630949
1331,0.000213499,0.452089,0.41625,0,0,0.41625,0.567266,0.217026,0.928746,0.63433
1332,0.000213499,0.452089,0.41625,0,0,0.41625,0.567266,0.217026,0.928746,0.63433
1333,0.000213088,0.451036,0.416875,0,0,0.416875,0.566146,0.213481,0.929179,0.636034
1334,0.000213088,0.451036,0.416875,0,0,0.416875,0.566146,0.213481,0.929179,0.636034
1335,0.00020761,0.449027,0.4175,0,0,0.4175,0.564526,0.210237,0.928728,0.63945
1336,0.00020761,0.449027,0.4175,0,0,0.4175,0.564526,0.210237,0.928728,0.63945
1337,0.000213403,0.447961,0.418125,0,0,0.418125,0.563454,0.217766,0.929013,0.641196
1338,0.000213403,0.447961,0.418125,0,0,0.418125,0.563454,0.217766,0.929013,0.641196
1339,0.000222545,0.445944,0.41875,0,0,0.41875,0.561724,0.217647,0.928804,0.644634
1340,0.000222545,0.445944,0.41875,0,0,0.41875,0.561724,0.217647,0.928804,0.644634
1341,0.000219634,0.44491,0.419375,0,0,0.419375,0.560653,0.212465,0.929155,0.646345
1342,0.000219634,0.44491,0.419375,0,0,0.419375,0.560653,0.212465,0.929155,0.646345
1343,0.000218049,0.442875,0.42,0,0,0.42,0.558999,0.21289,0.928708,0.64983
1344,0.000218049,0.442875,0.42,0,0,0.42,0.558999,0.21289,0.928708,0.64983
1345,0.00022304,0.441822,0.420625,0,0,0.420625,0.557922,0.22108,0.929026,0.651587
1346,0.00022304,0.441822,0.420625,0,0,0.420625,0.557922,0.22108,0.929026,0.651587
1347,0.000236586,0.439779,0.42125,0,0,0.42125,0.556149,0.217056,0.928848,0.655111
1348,0.000236586,0.439779,0.42125,0,0,0.42125,0.556149,0.217056,0.928848,0.655111
1349,0.00023298,0.438771,0.421875,0,0,0.421875,0.55513,0.212249,0.929121,0.656792
1350,0.00023298,0.438771,0.421875,0,0,0.421875,0.55513,0.212249,0.929121,0.656792
1351,0.000243338,0.436705,0.4225,0,0,0.4225,0.553427,0.213346,0.928704,0.660383
1352,0.000243338,0.436705,0.4225,0,0,0.4225,0.553427,0.213346,0.928704,0.660383
1353,0.000247602,0.43571,0.423125,0,0,0.423125,0.552392,0.220819,0.929041,0.662043
1354,0.000247602,0.43571,0.423125,0,0,0.423125,0.552392,0.220819,0.929041,0.662043
1355,0.000252544,0.433631,0.42375,0,0,0.42375,0.55058,0.21719,0.92886,0.665685
1356,0.000252544,0.433631,0.42375,0,0,0.42375,0.55058,0.21719,0.92886,0.665685
1357,0.000227853,0.432642,0.424375,0,0,0.424375,0.549599,0.208743,0.929072,0.667345
1358,0.000227853,0.432642,0.424375,0,0,0.424375,0.549599,0.208743,0.929072,0.667345
1359,0.000241853,0.430622,0.425,0,0,0.425,0.547909,0.21114,0.928705,0.670907
1360,0.000241853,0.430622,0.425,0,0,0.425,0.547909,0.21114,0.928705,0.670907
1361,0.000248881,0.429655,0.425625,0,0,0.425625,0.546893,0.21864,0.929055,0.672541
1362,0.000248881,0.429655,0.425625,0,0,0.425625,0.546893,0.21864,0.929055,0.672541
1363,0.000258641,0.427601,0.42625,0,0,0.42625,0.545094,0.211542,0.928875,0.676175
1364,0.000258641,0.427601,0.42625,0,0,0.42625,0.545094,0.211542,0.928875,0.676175
1365,0.000244111,0.426674,0.426875,0,0,0.426875,0.544181,0.206765,0.929053,0.677759
1366,0.000244111,0.426674,0.426875,0,0,0.426875,0.544181,0.206765,0.929053,0.677759
1367,0.000264577,0.424638,0.4275,0,0,0.4275,0.542451,0.207574,0.928726,0.681368
1368,0.000264577,0.424638,0.4275,0,0,0.4275,0.542451,0.207574,0.928726,0.681368
1369,0.000265438,0.423769,0.428125,0,0,0.428125,0.541527,0.212545,0.929066,0.682872
1370,0.000265438,0.423769,0.428125,0,0,0.428125,0.541527,0.212545,0.929066,0.682872
1371,0.00025881,0.421718,0.42875,0,0,0.42875,0.539725,0.209758,0.928881,0.686522
1372,0.00025881,0.421718,0.42875,0,0,0.42875,0.539725,0.209758,0.928881,0.686522
1373,0.000254566,0.42081,0.429375,0,0,0.429375,0.538841,0.208204,0.929019,0.688111
1374,0.000254566,0.42081,0.429375,0,0,0.429375,0.538841,0.208204,0.929019,0.688111
1375,0.000276144,0.418742,0.43,0,0,0.43,0.537061,0.210821,0.928724,0.691817
1376,0.000276144,0.418742,0.43,0,0,0.43,0.537061,0.210821,0.928724,0.691817
1377,0.000267983,0.417876,0.430625,0,0,0.430625,0.53614,0.213434,0.929059,0.693329
1378,0.000267983,0.417876,0.430625,0,0,0.430625,0.53614,0.213434,0.929059,0.693329
1379,0.000271567,0.415827,0.43125,0,0,0.43125,0.534322,0.207936,0.928898,0.697032
1380,0.000271567,0.415827,0.43125,0,0,0.43125,0.534322,0.207936,0.928898,0.697032
1381,0.000271688,0.414961,0.431875,0,0,0.431875,0.53348,0.207521,0.92902,0.698542
1382,0.000271688,0.414961,0.431875,0,0,0.431875,0.53348,0.207521,0.92902,0.698542
1383,0.000289612,0.412874,0.4325,0,0,0.4325,0.531668,0.21105,0.92874,0.702347
1384,0.000289612,0.412874,0.4325,0,0,0.4325,0.531668,0.21105,0.92874,0.702347
1385,0.000284585,0.412031,0.433125,0,0,0.433125,0.530775,0.214564,0.92905,0.70382
1386,0.000284585,0.412031,0.433125,0,0,0.433125,0.530775,0.214564,0.92905,0.70382
1387,0.000287924,0.409948,0.43375,0,0,0.43375,0.528913,0.208902,0.928904,0.70764
1388,0.000287924,0.409948,0.43375,0,0,0.43375,0.528913,0.208902,0.928904,0.70764
1389,0.000269036,0.409114,0.434375,0,0,0.434375,0.528102,0.20388,0.929014,0.709114
1390,0.000269036,0.409114,0.434375,0,0,0.434375,0.528102,0.20388,0.929014,0.709114
1391,0.000287867,0.407063,0.435,0,0,0.435,0.526312,0.206096,0.928744,0.712887
1392,0.000287867,0.407063,0.435,0,0,0.435,0.526312,0.206096,0.928744,0.712887
1393,0.000292214,0.406267,0.435625,0,0,0.435625,0.525469,0.212136,0.92903,0.714311
1394,0.000292214,0.406267,0.435625,0,0,0.435625,0.525469,0.212136,0.92903,0.714311
1395,0.000295088,0.404187,0.43625,0,0,0.43625,0.523591,0.207386,0.928908,0.718146
1396,0.000295088,0.404187,0.43625,0,0,0.43625,0.523591,0.207386,0.928908,0.718146
1397,0.000281371,0.403395,0.436875,0,0,0.436875,0.522817,0.203636,0.929018,0.719585
1398,0.000281371,0.403395,0.436875,0,0,0.436875,0.522817,0.203636,0.929018,0.719585
1399,0.000304075,0.401321,0.4375,0,0,0.4375,0.520993,0.203278,0.928756,0.723423
1400,0.000304075,0.401321,0.4375,0,0,0.4375,0.520993,0.203278,0.928756,0.723423
1401,0.000305371,0.40059,0.438125,0,0,0.438125,0.520224,0.209187,0.929,0.724765
1402,0.000305371,0.40059,0.438125,0,0,0.438125,0.520224,0.209187,0.929,0.724765
1403,0.000319497,0.398499,0.43875,0,0,0.43875,0.518316,0.203092,0.928913,0.72866
1404,0.000319497,0.398499,0.43875,0,0,0.43875,0.518316,0.203092,0.928913,0.72866
1405,0.00030859,0.397813,0.439375,0,0,0.439375,0.517634,0.19966,0.929031,0.729919
1406,0.00030859,0.397813,0.439375,0,0,0.439375,0.517634,0.19966,0.929031,0.729919
1407,0.000315494,0.395713,0.44,0,0,0.44,0.515775,0.20428,0.928776,0.733862
1408,0.000315494,0.395713,0.44,0,0,0.44,0.515775,0.20428,0.928776,0.733862
1409,0.000320008,0.394992,0.440625,0,0,0.440625,0.515027,0.210864,0.928984,0.735179
1410,0.000320008,0.394992,0.440625,0,0,0.440625,0.515027,0.210864,0.928984,0.735179
1411,0.000338484,0.392867,0.44125,0,0,0.44125,0.513073,0.204426,0.928913,0.739205
1412,0.000338484,0.392867,0.44125,0,0,0.44125,0.513073,0.204426,0.928913,0.739205
1413,0.000314919,0.392214,0.441875,0,0,0.441875,0.512418,0.19778,0.929038,0.740396
1414,0.000314919,0.392214,0.441875,0,0,0.441875,0.512418,0.19778,0.929038,0.740396
1415,0.000319476,0.390127,0.4425,0,0,0.4425,0.510559,0.199757,0.928791,0.744382
1416,0.000319476,0.390127,0.4425,0,0,0.4425,0.510559,0.199757,0.928791,0.744382
1417,0.000322378,0.389457,0.443125,0,0,0.443125,0.509875,0.205601,0.928948,0.745613
1418,0.000322378,0.389457,0.443125,0,0,0.443125,0.509875,0.205601,0.928948,0.745613
1419,0.000335175,0.387364,0.44375,0,0,0.44375,0.507933,0.202108,0.928902,0.749627
1420,0.000335175,0.387364,0.44375,0,0,0.44375,0.507933,0.202108,0.928902,0.749627
1421,0.000337105,0.386747,0.444375,0,0,0.444375,0.507299,0.200522,0.929055,0.750775
1422,0.000337105,0.386747,0.444375,0,0,0.444375,0.507299,0.200522,0.929055,0.750775
1423,0.000338019,0.384611,0.445,0,0,0.445,0.505379,0.198709,0.928827,0.754879
1424,0.000338019,0.384611,0.445,0,0,0.445,0.505379,0.198709,0.928827,0.754879
1425,0.000339972,0.384002,0.445625,0,0,0.445625,0.504772,0.203076,0.928925,0.756033
1426,0.000339972,0.384002,0.445625,0,0,0.445625,0.504772,0.203076,0.928925,0.756033
1427,0.000348531,0.381875,0.44625,0,0,0.44625,0.502789,0.203346,0.928879,0.760135
1428,0.000348531,0.381875,0.44625,0,0,0.44625,0.502789,0.203346,0.928879,0.760135
1429,0.00033821,0.381294,0.446875,0,0,0.446875,0.502178,0.198891,0.929061,0.761251
1430,0.00033821,0.381294,0.446875,0,0,0.446875,0.502178,0.198891,0.929061,0.761251
1431,0.000338543,0.379183,0.4475,0,0,0.4475,0.500259,0.193758,0.928869,0.765345
1432,0.000338543,0.379183,0.4475,0,0,0.4475,0.500259,0.193758,0.928869,0.765345
1433,0.000357673,0.378629,0.448125,0,0,0.448125,0.499721,0.200856,0.928913,0.766412
1434,0.000357673,0.378629,0.448125,0,0,0.448125,0.499721,0.200856,0.928913,0.766412
1435,0.000379937,0.376463,0.44875,0,0,0.44875,0.497701,0.19919,0.928848,0.770644
1436,0.000379937,0.376463,0.44875,0,0,0.44875,0.497701,0.19919,0.928848,0.770644
1437,0.000380036,0.375992,0.449375,0,0,0.449375,0.497187,0.199351,0.929043,0.771541
1438,0.000380036,0.375992,0.449375,0,0,0.449375,0.497187,0.199351,0.929043,0.771541
1439,0.000380926,0.373804,0.45,0,0,0.45,0.495165,0.193928,0.928912,0.775857
1440,0.000380926,0.373804,0.45,0,0,0.45,0.495165,0.193928,0.928912,0.775857
1441,0.000369952,0.373349,0.450625,0,0,0.450625,0.494727,0.193446,0.928931,0.776719
1442,0.000369952,0.373349,0.450625,0,0,0.450625,0.494727,0.193446,0.928931,0.776719
1443,0.000377718,0.371181,0.45125,0,0,0.45125,0.492712,0.200285,0.928823,0.781028
1444,0.000377718,0.371181,0.45125,0,0,0.45125,0.492712,0.200285,0.928823,0.781028
1445,0.000369876,0.370685,0.451875,0,0,0.451875,0.492177,0.201435,0.929006,0.781974
1446,0.000369876,0.370685,0.451875,0,0,0.451875,0.492177,0.201435,0.929006,0.781974
1447,0.000385329,0.368521,0.4525,0,0,0.4525,0.490145,0.191337,0.928941,0.786301
1448,0.000385329,0.368521,0.4525,0,0,0.4525,0.490145,0.191337,0.928941,0.786301
1449,0.000394001,0.368117,0.453125,0,0,0.453125,0.489754,0.194828,0.928962,0.787077
1450,0.000394001,0.368117,0.453125,0,0,0.453125,0.489754,0.194828,0.928962,0.787077
1451,0.000412343,0.365875,0.45375,0,0,0.45375,0.487673,0.196489,0.928814,0.791572
1452,0.000412343,0.365875,0.45375,0,0,0.45375,0.487673,0.196489,0.928814,0.791572
1453,0.000391468,0.365489,0.454375,0,0,0.454375,0.487258,0.197084,0.92895,0.792329
1454,0.000391468,0.365489,0.454375,0,0,0.454375,0.487258,0.197084,0.92895,0.792329
1455,0.000392459,0.363293,0.455,0,0,0.455,0.485169,0.197275,0.928942,0.796745
1456,0.000392459,0.363293,0.455,0,0,0.455,0.485169,0.197275,0.928942,0.796745
1457,0.000380979,0.362878,0.455625,0,0,0.455625,0.484751,0.195048,0.929002,0.797579
1458,0.000380979,0.362878,0.455625,0,0,0.455625,0.484751,0.195048,0.929002,0.797579
1459,0.00040281,0.360666,0.45625,0,0,0.45625,0.482693,0.187158,0.928845,0.802051
1460,0.00040281,0.360666,0.45625,0,0,0.45625,0.482693,0.187158,0.928845,0.802051
1461,0.000418388,0.360367,0.456875,0,0,0.456875,0.482387,0.194817,0.928904,0.802655
1462,0.000418388,0.360367,0.456875,0,0,0.456875,0.482387,0.194817,0.928904,0.802655
1463,0.000424515,0.358106,0.4575,0,0,0.4575,0.480221,0.197451,0.928909,0.807256
1464,0.000424515,0.358106,0.4575,0,0,0.4575,0.480221,0.197451,0.928909,0.807256
1465,0.000398207,0.35779,0.458125,0,0,0.458125,0.479877,0.190525,0.929031,0.807889
1466,0.000398207,0.35779,0.458125,0,0,0.458125,0.479877,0.190525,0.929031,0.807889
1467,0.000400608,0.355589,0.45875,0,0,0.45875,0.477809,0.183604,0.928906,0.812402
1468,0.000400608,0.355589,0.45875,0,0,0.45875,0.477809,0.183604,0.928906,0.812402
1469,0.000412822,0.355331,0.459375,0,0,0.459375,0.477563,0.188954,0.928901,0.812915
1470,0.000412822,0.355331,0.459375,0,0,0.459375,0.477563,0.188954,0.928901,0.812915
1471,0.000429975,0.353088,0.46,0,0,0.46,0.47542,0.18868,0.928865,0.817549
1472,0.000429975,0.353088,0.46,0,0,0.46,0.47542,0.18868,0.928865,0.817549
1473,0.000413071,0.352882,0.460625,0,0,0.460625,0.475177,0.18698,0.928997,0.817954
1474,0.000413071,0.352882,0.460625,0,0,0.460625,0.475177,0.18698,0.928997,0.817954
1475,0.000412518,0.350664,0.46125,0,0,0.46125,0.473058,0.184098,0.928949,0.822565
1476,0.000412518,0.350664,0.46125,0,0,0.46125,0.473058,0.184098,0.928949,0.822565
1477,0.000401267,0.350448,0.461875,0,0,0.461875,0.472856,0.18396,0.928931,0.822996
1478,0.000401267,0.350448,0.461875,0,0,0.461875,0.472856,0.18396,0.928931,0.822996
1479,0.000421401,0.348221,0.4625,0,0,0.4625,0.470739,0.185756,0.928838,0.827646
1480,0.000421401,0.348221,0.4625,0,0,0.4625,0.470739,0.185756,0.928838,0.827646
1481,0.000408301,0.348018,0.463125,0,0,0.463125,0.470511,0.188622,0.928931,0.828059
1482,0.000408301,0.348018,0.463125,0,0,0.463125,0.470511,0.188622,0.928931,0.828059
1483,0.000416497,0.345796,0.46375,0,0,0.46375,0.468354,0.186552,0.92896,0.832719
1484,0.000416497,0.345796,0.46375,0,0,0.46375,0.468354,0.186552,0.92896,0.832719
1485,0.00040361,0.345601,0.464375,0,0,0.464375,0.468156,0.18497,0.928989,0.833123
1486,0.00040361,0.345601,0.464375,0,0,0.464375,0.468156,0.18497,0.928989,0.833123
1487,0.000410886,0.343358,0.465,0,0,0.465,0.466021,0.183688,0.928879,0.837854
1488,0.000410886,0.343358,0.465,0,0,0.465,0.466021,0.183688,0.928879,0.837854
1489,0.000403195,0.343176,0.465625,0,0,0.465625,0.46584,0.185444,0.928891,0.838234
1490,0.000403195,0.343176,0.465625,0,0,0.465625,0.46584,0.185444,0.928891,0.838234
1491,0.00040918,0.340957,0.46625,0,0,0.46625,0.46368,0.188716,0.928908,0.842947
1492,0.00040918,0.340957,0.46625,0,0,0.46625,0.46368,0.188716,0.928908,0.842947
1493,0.00039133,0.340755,0.466875,0,0,0.466875,0.463454,0.185496,0.929001,0.843364
1494,0.00039133,0.340755,0.466875,0,0,0.466875,0.463454,0.185496,0.929001,0.843364
1495,0.000390847,0.33856,0.4675,0,0,0.4675,0.46134,0.181815,0.92894,0.848058
1496,0.000390847,0.33856,0.4675,0,0,0.4675,0.46134,0.181815,0.92894,0.848058
1497,0.000385141,0.338369,0.468125,0,0,0.468125,0.461165,0.183665,0.928905,0.848451
1498,0.000385141,0.338369,0.468125,0,0,0.468125,0.461165,0.183665,0.928905,0.848451
1499,0.000401801,0.336157,0.46875,0,0,0.46875,0.459024,0.186305,0.92886,0.853212
1500,0.000401801,0.336157,0.46875,0,0,0.46875,0.459024,0.186305,0.92886,0.853212
1501,0.000377713,0.335967,0.469375,0,0,0.469375,0.458812,0.185666,0.928942,0.853605
1502,0.000377713,0.335967,0.469375,0,0,0.469375,0.458812,0.185666,0.928942,0.853605
1503,0.000386102,0.333792,0.47,0,0,0.47,0.456681,0.183458,0.928964,0.858315
1504,0.000386102,0.333792,0.47,0,0,0.47,0.456681,0.183458,0.928964,0.858315
1505,0.00036887,0.333606,0.470625,0,0,0.470625,0.4565,0.182321,0.928964,0.858709
1506,0.00036887,0.333606,0.470625,0,0,0.470625,0.4565,0.182321,0.928964,0.858709
1507,0.000379225,0.331413,0.47125,0,0,0.47125,0.454384,0.182036,0.928871,0.863475
1508,0.000379225,0.331413,0.47125,0,0,0.47125,0.454384,0.182036,0.928871,0.863475
1509,0.000363667,0.33124,0.471875,0,0,0.471875,0.454207,0.182833,0.928894,0.863854
1510,0.000363667,0.33124,0.471875,0,0,0.471875,0.454207,0.182833,0.928894,0.863854
1511,0.000368623,0.329082,0.4725,0,0,0.4725,0.452081,0.18491,0.928929,0.868562
1512,0.000368623,0.329082,0.4725,0,0,0.4725,0.452081,0.18491,0.928929,0.868562
1513,0.000348268,0.328892,0.473125,0,0,0.473125,0.451875,0.181352,0.92899,0.868985
1514,0.000348268,0.328892,0.473125,0,0,0.473125,0.451875,0.181352,0.92899,0.868985
1515,0.000347411,0.326764,0.47375,0,0,0.47375,0.449798,0.178061,0.928948,0.873656
1516,0.000347411,0.326764,0.47375,0,0,0.47375,0.449798,0.178061,0.928948,0.873656
1517,0.000334858,0.326585,0.474375,0,0,0.474375,0.449638,0.178789,0.928897,0.874058
1518,0.000334858,0.326585,0.474375,0,0,0.474375,0.449638,0.178789,0.928897,0.874058
1519,0.000351883,0.324457,0.475,0,0,0.475,0.44755,0.181323,0.928875,0.878763
1520,0.000351883,0.324457,0.475,0,0,0.475,0.44755,0.181323,0.928875,0.878763
1521,0.000322065,0.324279,0.475625,0,0,0.475625,0.447355,0.179384,0.928936,0.879156
1522,0.000322065,0.324279,0.475625,0,0,0.475625,0.447355,0.179384,0.928936,0.879156
1523,0.000333054,0.322201,0.47625,0,0,0.47625,0.445295,0.177825,0.928969,0.883788
1524,0.000333054,0.322201,0.47625,0,0,0.47625,0.445295,0.177825,0.928969,0.883788
1525,0.000307418,0.322022,0.476875,0,0,0.476875,0.445121,0.175089,0.928962,0.884173
1526,0.000307418,0.322022,0.476875,0,0,0.476875,0.445121,0.175089,0.928962,0.884173
1527,0.000316376,0.319953,0.4775,0,0,0.4775,0.443099,0.174285,0.92889,0.88882
1528,0.000316376,0.319953,0.4775,0,0,0.4775,0.443099,0.174285,0.92889,0.88882
1529,0.000297165,0.319785,0.478125,0,0,0.478125,0.442936,0.17377,0.928881,0.889179
1530,0.000297165,0.319785,0.478125,0,0,0.478125,0.442936,0.17377,0.928881,0.889179
1531,0.000301961,0.317763,0.47875,0,0,0.47875,0.440921,0.176004,0.928921,0.893747
1532,0.000301961,0.317763,0.47875,0,0,0.47875,0.440921,0.176004,0.928921,0.893747
1533,0.000274756,0.317585,0.479375,0,0,0.479375,0.440727,0.17098,0.928975,0.894139
1534,0.000274756,0.317585,0.479375,0,0,0.479375,0.440727,0.17098,0.928975,0.894139
1535,0.000276022,0.31562,0.48,0,0,0.48,0.438782,0.167693,0.928962,0.898598
1536,0.000276022,0.31562,0.48,0,0,0.48,0.438782,0.167693,0.928962,0.898598
1537,0.000255832,0.315455,0.480625,0,0,0.480625,0.438633,0.166073,0.928913,0.898971
1538,0.000255832,0.315455,0.480625,0,0,0.480625,0.438633,0.166073,0.928913,0.898971
1539,0.000270465,0.313508,0.48125,0,0,0.48125,0.43671,0.167028,0.928876,0.903402
1540,0.000270465,0.313508,0.48125,0,0,0.48125,0.43671,0.167028,0.928876,0.903402
1541,0.000234526,0.313357,0.481875,0,0,0.481875,0.436548,0.162777,0.928912,0.903754
1542,0.000234526,0.313357,0.481875,0,0,0.481875,0.436548,0.162777,0.928912,0.903754
1543,0.000240141,0.311499,0.4825,0,0,0.4825,0.434683,0.163031,0.928961,0.908
1544,0.000240141,0.311499,0.4825,0,0,0.4825,0.434683,0.163031,0.928961,0.908
1545,0.000204456,0.311337,0.483125,0,0,0.483125,0.434518,0.154267,0.928971,0.908383
1546,0.000204456,0.311337,0.483125,0,0,0.483125,0.434518,0.154267,0.928971,0.908383
1547,0.000206313,0.309573,0.48375,0,0,0.48375,0.432771,0.151316,0.928928,0.912437
1548,0.000206313,0.309573,0.48375,0,0,0.48375,0.432771,0.151316,0.928928,0.912437
1549,0.000178201,0.309433,0.484375,0,0,0.484375,0.432646,0.145112,0.928882,0.912767
1550,0.000178201,0.309433,0.484375,0,0,0.484375,0.432646,0.145112,0.928882,0.912767
1551,0.000184882,0.307775,0.485,0,0,0.485,0.430982,0.146814,0.928903,0.916603
1552,0.000184882,0.307775,0.485,0,0,0.485,0.430982,0.146814,0.928903,0.916603
1553,0.000133254,0.307639,0.485625,0,0,0.485625,0.430834,0.130423,0.928942,0.916918
1554,0.000133254,0.307639,0.485625,0,0,0.485625,0.430834,0.130423,0.928942,0.916918
1555,0.000137959,0.306204,0.48625,0,0,0.48625,0.429388,0.127915,0.928975,0.92026
1556,0.000137959,0.306204,0.48625,0,0,0.48625,0.429388,0.127915,0.928975,0.92026
1557,9.07E-05,0.306078,0.486875,0,0,0.486875,0.429273,0.108687,0.928938,0.920547
1558,9.07E-05,0.306078,0.486875,0,0,0.486875,0.429273,0.108687,0.928938,0.920547
1559,9.57E-05,0.304869,0.4875,0,0,0.4875,0.428075,0.106246,0.928892,0.923377
1560,9.57E-05,0.304869,0.4875,0,0,0.4875,0.428075,0.106246,0.928892,0.923377
1561,5.28E-05,0.304785,0.488125,0,0,0.488125,0.427991,0.0836339,0.92889,0.923566
1562,5.28E-05,0.304785,0.488125,0,0,0.488125,0.427991,0.0836339,0.92889,0.923566
1563,5.35E-05,0.303889,0.48875,0,0,0.48875,0.427079,0.0837266,0.928935,0.925672
1564,5.35E-05,0.303889,0.48875,0,0,0.48875,0.427079,0.0837266,0.928935,0.925672
1565,2.09E-05,0.303816,0.489375,0,0,0.489375,0.426993,0.0548023,0.928973,0.92584
1566,2.09E-05,0.303816,0.489375,0,0,0.489375,0.426993,0.0548023,0.928973,0.92584
1567,2.05E-05,0.303258,0.49,0,0,0.49,0.426436,0.0498536,0.928964,0.927153
1568,2.05E-05,0.303258,0.49,0,0,0.49,0.426436,0.0498536,0.928964,0.927153
1569,7.38E-06,0.303214,0.490625,0,0,0.490625,0.42641,0.0308043,0.928905,0.927257
1570,7.38E-06,0.303214,0.490625,0,0,0.490625,0.42641,0.0308043,0.928905,0.927257
1571,7.82E-06,0.302879,0.49125,0,0,0.49125,0.426079,0.02983,0.928886,0.928042
1572,7.82E-06,0.302879,0.49125,0,0,0.49125,0.426079,0.02983,0.928886,0.928042
1573,1.80E-06,0.302871,0.491875,0,0,0.491875,0.426064,0.016946,0.928906,0.928065
1574,1.80E-06,0.302871,0.491875,0,0,0.491875,0.426064,0.016946,0.928906,0.928065
1575,1.81E-06,0.302705,0.4925,0,0,0.4925,0.425884,0.0165081,0.928951,0.928451
1576,1.81E-06,0.302705,0.4925,0,0,0.4925,0.425884,0.0165081,0.928951,0.928451
1577,7.79E-07,0.3027,0.493125,0,0,0.493125,0.425875,0.00944676,0.928965,0.928466
1578,7.79E-07,0.3027,0.493125,0,0,0.493125,0.425875,0.00944676,0.928965,0.928466
1579,4.18E-07,0.302589,0.49375,0,0,0.49375,0.425775,0.00142436,0.928925,0.928725
1580,4.18E-07,0.302589,0.49375,0,0,0.49375,0.425775,0.00142436,0.928925,0.928725
1581,2.22E-07,0.302663,0.494375,0,0,0.494375,0.425858,0.0111369,0.928898,0.928551
1582,2.22E-07,0.302663,0.494375,0,0,0.494375,0.425858,0.0111369,0.928898,0.928551
1583,1.39E-06,0.302707,0.495,0,0,0.495,0.425903,0.0160141,0.928896,0.928449
1584,1.39E-06,0.302707,0.495,0,0,0.495,0.425903,0.0160141,0.928896,0.928449
1585,1.52E-06,0.302862,0.495625,0,0,0.495625,0.426042,0.0110527,0.928948,0.928083
1586,1.52E-06,0.302862,0.495625,0,0,0.495625,0.426042,0.0110527,0.928948,0.928083
1587,5.72E-07,0.302856,0.49625,0,0,0.49625,0.42603,0.00726294,0.928972,0.928098
1588,5.72E-07,0.302856,0.49625,0,0,0.49625,0.42603,0.00726294,0.928972,0.928098
1589,6.11E-07,0.302945,0.496875,0,0,0.496875,0.426126,0.0102088,0.92895,0.927887
1590,6.11E-07,0.302945,0.496875,0,0,0.496875,0.426126,0.0102088,0.92895,0.927887
1591,9.98E-07,0.302953,0.4975,0,0,0.4975,0.426147,0.0124929,0.928907,0.927868
1592,9.98E-07,0.302953,0.4975,0,0,0.4975,0.426147,0.0124929,0.928907,0.927868
1593,9.49E-07,0.303069,0.498125,0,0,0.498125,0.426269,0.00780529,0.928888,0.927596
1594,9.49E-07,0.303069,0.498125,0,0,0.498125,0.426269,0.00780529,0.928888,0.927596
1595,6.32E-08,0.303047,0.49875,0,0,0.49875,0.426236,0.000295594,0.928922,0.927647
1596,6.32E-08,0.303047,0.49875,0,0,0.49875,0.426236,0.000295594,0.928922,0.927647
1597,6.86E-08,0.303087,0.499375,0,0,0.499375,0.426266,0.00111328,0.92896,0.927556
1598,6.86E-08,0.303087,0.499375,0,0,0.499375,0.426266,0.00111328,0.92896,0.927556
1599,1.81E-07,0.303046,0.5,0,0,0.5,0.426224,0.00355356,0.928961,0.927649
1600,1.81E-07,0.303046,0.5,0,0,0.5,0.426224,0.00355356,0.928961,0.927649
1601,2.12E-07,0.303118,0.500625,0,0,0.500625,0.426306,0.00416842,0.928926,0.927485
1602,2.12E-07,0.303118,0.500625,0,0,0.500625,0.426306,0.00416842,0.928926,0.927485
1603,5.78E-08,0.30307,0.50125,0,0,0.50125,0.426271,0.000482734,0.928884,0.927593
1604,5.78E-08,0.30307,0.50125,0,0,0.50125,0.426271,0.000482734,0.928884,0.927593
1605,4.03E-08,0.303117,0.501875,0,0,0.501875,0.426312,0.00171592,0.928905,0.927484
1606,4.03E-08,0.303117,0.501875,0,0,0.501875,0.426312,0.00171592,0.928905,0.927484
1607,1.38E-07,0.303069,0.5025,0,0,0.5025,0.426252,0.000643437,0.928944,0.927598
1608,1.38E-07,0.303069,0.5025,0,0,0.5025,0.426252,0.000643437,0.928944,0.927598
1609,7.56E-08,0.303128,0.503125,0,0,0.503125,0.426305,0.000825495,0.928967,0.927453
1610,7.56E-08,0.303128,0.503125,0,0,0.503125,0.426305,0.000825495,0.928967,0.927453
1611,6.30E-08,0.303077,0.50375,0,0,0.50375,0.426261,0.00191464,0.928942,0.92758
1612,6.30E-08,0.303077,0.50375,0,0,0.50375,0.426261,0.00191464,0.928942,0.92758
1613,8.05E-08,0.303129,0.504375,0,0,0.504375,0.426326,0.00150376,0.928896,0.927453
1614,8.05E-08,0.303129,0.504375,0,0,0.504375,0.426326,0.00150376,0.928896,0.927453
1615,2.12E-08,0.303079,0.505,0,0,0.505,0.426278,0.000428878,0.928891,0.927577
1616,2.12E-08,0.303079,0.505,0,0,0.505,0.426278,0.000428878,0.928891,0.927577
1617,3.89E-08,0.303132,0.505625,0,0,0.505625,0.426321,0.0020852,0.928925,0.927445
1618,3.89E-08,0.303132,0.505625,0,0,0.505625,0.426321,0.0020852,0.928925,0.927445
1619,8.97E-08,0.303079,0.50625,0,0,0.50625,0.426254,0.000913595,0.92897,0.927575
1620,8.97E-08,0.303079,0.50625,0,0,0.50625,0.426254,0.000913595,0.92897,0.927575
1621,1.67E-07,0.303133,0.506875,0,0,0.506875,0.426311,0.0022313,0.928961,0.927445
1622,1.67E-07,0.303133,0.506875,0,0,0.506875,0.426311,0.0022313,0.928961,0.927445
1623,9.27E-08,0.303087,0.5075,0,0,0.5075,0.42628,0.00212422,0.928911,0.927552
1624,9.27E-08,0.303087,0.5075,0,0,0.5075,0.42628,0.00212422,0.928911,0.927552
1625,2.83E-08,0.303135,0.508125,0,0,0.508125,0.426335,0.00048316,0.928888,0.927443
1626,2.83E-08,0.303135,0.508125,0,0,0.508125,0.426335,0.00048316,0.928888,0.927443
1627,6.04E-10,0.303082,0.50875,0,0,0.50875,0.426274,0.0010645,0.928912,0.927562
1628,6.04E-10,0.303082,0.50875,0,0,0.50875,0.426274,0.0010645,0.928912,0.927562
1629,4.68E-08,0.303143,0.509375,0,0,0.509375,0.426323,0.00137519,0.928953,0.927429
1630,4.68E-08,0.303143,0.509375,0,0,0.509375,0.426323,0.00137519,0.928953,0.927429
1631,9.73E-08,0.303084,0.51,0,0,0.51,0.426259,0.000317231,0.92897,0.927558
1632,9.73E-08,0.303084,0.51,0,0,0.51,0.426259,0.000317231,0.92897,0.927558
1633,9.96E-09,0.303139,0.510625,0,0,0.510625,0.426327,0.00251703,0.928928,0.927438
1634,9.96E-09,0.303139,0.510625,0,0,0.510625,0.426327,0.00251703,0.928928,0.927438
1635,7.15E-08,0.303089,0.51125,0,0,0.51125,0.426287,0.00093819,0.928894,0.927546
1636,7.15E-08,0.303089,0.51125,0,0,0.51125,0.426287,0.00093819,0.928894,0.927546
1637,1.08E-07,0.30314,0.511875,0,0,0.511875,0.426338,0.00151941,0.928897,0.927431
1638,1.08E-07,0.30314,0.511875,0,0,0.511875,0.426338,0.00151941,0.928897,0.927431
1639,9.49E-08,0.303088,0.5125,0,0,0.5125,0.42627,0.00204933,0.928948,0.92755
1640,9.49E-08,0.303088,0.5125,0,0,0.5125,0.42627,0.00204933,0.928948,0.92755
1641,7.82E-09,0.30314,0.513125,0,0,0.513125,0.426314,0.000114769,0.928975,0.927427
1642,7.82E-09,0.30314,0.513125,0,0,0.513125,0.426314,0.000114769,0.928975,0.927427
1643,1.10E-07,0.303091,0.51375,0,0,0.51375,0.426271,0.00202246,0.928954,0.927546
1644,1.10E-07,0.303091,0.51375,0,0,0.51375,0.426271,0.00202246,0.928954,0.927546
1645,8.74E-08,0.30314,0.514375,0,0,0.514375,0.426337,0.00231284,0.928899,0.927425
1646,8.74E-08,0.30314,0.514375,0,0,0.514375,0.426337,0.00231284,0.928899,0.927425
1647,6.75E-08,0.303097,0.515,0,0,0.515,0.426298,0.000819101,0.928885,0.927537
1648,6.75E-08,0.303097,0.515,0,0,0.515,0.426298,0.000819101,0.928885,0.927537
1649,5.65E-08,0.303137,0.515625,0,0,0.515625,0.426328,0.00160143,0.92892,0.927432
1650,5.65E-08,0.303137,0.515625,0,0,0.515625,0.426328,0.00160143,0.92892,0.927432
1651,7.92E-08,0.303102,0.51625,0,0,0.51625,0.42628,0.00117522,0.928963,0.927523
1652,7.92E-08,0.303102,0.51625,0,0,0.51625,0.42628,0.00117522,0.928963,0.927523
1653,6.09E-08,0.303137,0.516875,0,0,0.516875,0.426314,0.00106339,0.928962,0.927433
1654,6.09E-08,0.303137,0.516875,0,0,0.516875,0.426314,0.00106339,0.928962,0.927433
1655,2.18E-08,0.303103,0.5175,0,0,0.5175,0.426292,0.00210588,0.928926,0.927518
1656,2.18E-08,0.303103,0.5175,0,0,0.5175,0.426292,0.00210588,0.928926,0.927518
1657,4.57E-08,0.303139,0.518125,0,0,0.518125,0.426338,0.000376145,0.928892,0.927428
1658,4.57E-08,0.303139,0.518125,0,0,0.518125,0.426338,0.000376145,0.928892,0.927428
1659,3.83E-08,0.303102,0.51875,0,0,0.51875,0.426296,0.00107297,0.928908,0.92752
1660,3.83E-08,0.303102,0.51875,0,0,0.51875,0.426296,0.00107297,0.928908,0.92752
1661,4.17E-08,0.303144,0.519375,0,0,0.519375,0.426326,0.00150638,0.928948,0.927421
1662,4.17E-08,0.303144,0.519375,0,0,0.519375,0.426326,0.00150638,0.928948,0.927421
1663,1.61E-08,0.303103,0.52,0,0,0.52,0.426279,0.00030921,0.928969,0.927515
1664,1.61E-08,0.303103,0.52,0,0,0.52,0.426279,0.00030921,0.928969,0.927515
1665,8.66E-08,0.303145,0.520625,0,0,0.520625,0.42633,0.00261226,0.92894,0.92742
1666,8.66E-08,0.303145,0.520625,0,0,0.520625,0.42633,0.00261226,0.92894,0.92742
1667,6.84E-08,0.303111,0.52125,0,0,0.52125,0.426309,0.000640427,0.928895,0.927497
1668,6.84E-08,0.303111,0.52125,0,0,0.52125,0.426309,0.000640427,0.928895,0.927497
1669,7.11E-08,0.303141,0.521875,0,0,0.521875,0.426337,0.000480402,0.928901,0.927429
1670,7.11E-08,0.303141,0.521875,0,0,0.521875,0.426337,0.000480402,0.928901,0.927429
1671,7.90E-09,0.303117,0.5225,0,0,0.5225,0.426303,0.0018924,0.928934,0.927482
1672,7.90E-09,0.303117,0.5225,0,0,0.5225,0.426303,0.0018924,0.928934,0.927482
1673,1.01E-08,0.303137,0.523125,0,0,0.523125,0.426315,0.000218863,0.928961,0.927435
1674,1.01E-08,0.303137,0.523125,0,0,0.523125,0.426315,0.000218863,0.928961,0.927435
1675,6.51E-08,0.303124,0.52375,0,0,0.52375,0.426306,0.00105699,0.928949,0.927467
1676,6.51E-08,0.303124,0.52375,0,0,0.52375,0.426306,0.00105699,0.928949,0.927467
1677,4.63E-08,0.303134,0.524375,0,0,0.524375,0.426328,0.00206447,0.928911,0.927443
1678,4.63E-08,0.303134,0.524375,0,0,0.524375,0.426328,0.00206447,0.928911,0.927443
1679,6.10E-09,0.30313,0.525,0,0,0.525,0.426329,0.0003144,0.928893,0.927453
1680,6.10E-09,0.30313,0.525,0,0,0.525,0.426329,0.0003144,0.928893,0.927453
1681,5.03E-08,0.303131,0.525625,0,0,0.525625,0.426324,0.00126325,0.928913,0.92745
1682,5.03E-08,0.303131,0.525625,0,0,0.525625,0.426324,0.00126325,0.928913,0.92745
1683,6.15E-08,0.303134,0.52625,0,0,0.52625,0.426315,0.00151444,0.928953,0.927443
1684,6.15E-08,0.303134,0.52625,0,0,0.52625,0.426315,0.00151444,0.928953,0.927443
1685,5.53E-08,0.30313,0.526875,0,0,0.526875,0.426307,0.000731752,0.928967,0.927452
1686,5.53E-08,0.30313,0.526875,0,0,0.526875,0.426307,0.000731752,0.928967,0.927452
1687,1.79E-08,0.303135,0.5275,0,0,0.5275,0.426323,0.00216276,0.928929,0.927438
1688,1.79E-08,0.303135,0.5275,0,0,0.5275,0.426323,0.00216276,0.928929,0.927438
1689,4.48E-08,0.303134,0.528125,0,0,0.528125,0.426331,0.00104097,0.928898,0.927444
1690,4.48E-08,0.303134,0.528125,0,0,0.528125,0.426331,0.00104097,0.928898,0.927444
1691,5.78E-08,0.303138,0.52875,0,0,0.52875,0.426335,0.00050701,0.9289,0.927431
1692,5.78E-08,0.303138,0.52875,0,0,0.52875,0.426335,0.00050701,0.9289,0.927431
1693,1.19E-08,0.30314,0.529375,0,0,0.529375,0.426326,0.00128341,0.928935,0.927434
1694,1.19E-08,0.30314,0.529375,0,0,0.529375,0.426326,0.00128341,0.928935,0.927434
1695,2.82E-08,0.303144,0.53,0,0,0.53,0.42632,0.00017038,0.928967,0.927419
1696,2.82E-08,0.303144,0.53,0,0,0.53,0.42632,0.00017038,0.928967,0.927419
1697,1.22E-08,0.303146,0.530625,0,0,0.530625,0.426327,0.0017627,0.928948,0.927418
1698,1.22E-08,0.303146,0.530625,0,0,0.530625,0.426327,0.0017627,0.928948,0.927418
1699,1.00E-08,0.303151,0.53125,0,0,0.53125,0.426341,0.00182528,0.928922,0.927404
1700,1.00E-08,0.303151,0.53125,0,0,0.53125,0.426341,0.00182528,0.928922,0.927404
1701,2.48E-09,0.303152,0.531875,0,0,0.531875,0.426348,0.000206692,0.928901,0.927401
1702,2.48E-09,0.303152,0.531875,0,0,0.531875,0.426348,0.000206692,0.928901,0.927401
1703,6.45E-08,0.303152,0.5325,0,0,0.5325,0.426343,0.00153634,0.92892,0.9274
1704,6.45E-08,0.303152,0.5325,0,0,0.5325,0.426343,0.00153634,0.92892,0.9274
1705,8.17E-08,0.303153,0.533125,0,0,0.533125,0.426331,0.00106382,0.928963,0.927397
1706,8.17E-08,0.303153,0.533125,0,0,0.533125,0.426331,0.00106382,0.928963,0.927397
1707,4.67E-08,0.303152,0.53375,0,0,0.53375,0.426331,0.000584484,0.92896,0.927402
1708,4.67E-08,0.303152,0.53375,0,0,0.53375,0.426331,0.000584484,0.92896,0.927402
1709,1.35E-08,0.303149,0.534375,0,0,0.534375,0.426337,0.00158491,0.928927,0.927408
1710,1.35E-08,0.303149,0.534375,0,0,0.534375,0.426337,0.00158491,0.928927,0.927408
1711,5.92E-08,0.303149,0.535,0,0,0.535,0.426349,0.000496035,0.92889,0.927409
1712,5.92E-08,0.303149,0.535,0,0,0.535,0.426349,0.000496035,0.92889,0.927409
1713,1.05E-07,0.303146,0.535625,0,0,0.535625,0.426343,0.00212324,0.928898,0.927417
1714,1.05E-07,0.303146,0.535625,0,0,0.535625,0.426343,0.00212324,0.928898,0.927417
1715,9.55E-08,0.303142,0.53625,0,0,0.53625,0.426325,0.00215092,0.928948,0.927423
1716,9.55E-08,0.303142,0.53625,0,0,0.53625,0.426325,0.00215092,0.928948,0.927423
1717,1.47E-09,0.303142,0.536875,0,0,0.536875,0.426319,0.000466243,0.928965,0.927426
1718,1.47E-09,0.303142,0.536875,0,0,0.536875,0.426319,0.000466243,0.928965,0.927426
1719,6.18E-08,0.303137,0.5375,0,0,0.5375,0.426319,0.00100575,0.928947,0.927434
1720,6.18E-08,0.303137,0.5375,0,0,0.5375,0.426319,0.00100575,0.928947,0.927434
1721,6.34E-08,0.303135,0.538125,0,0,0.538125,0.42633,0.0013339,0.928906,0.927442
1722,6.34E-08,0.303135,0.538125,0,0,0.538125,0.42633,0.0013339,0.928906,0.927442
1723,5.37E-08,0.303135,0.53875,0,0,0.53875,0.426335,0.000713525,0.92889,0.927441
1724,5.37E-08,0.303135,0.53875,0,0,0.53875,0.426335,0.000713525,0.92889,0.927441
1725,1.69E-08,0.303134,0.539375,0,0,0.539375,0.426322,0.00219065,0.928927,0.927446
1726,1.69E-08,0.303134,0.539375,0,0,0.539375,0.426322,0.00219065,0.928927,0.927446
1727,7.97E-08,0.303134,0.54,0,0,0.54,0.426309,0.000990526,0.92897,0.927445
1728,7.97E-08,0.303134,0.54,0,0,0.54,0.426309,0.000990526,0.92897,0.927445
1729,5.14E-08,0.303133,0.540625,0,0,0.540625,0.426311,0.000932791,0.928964,0.927444
1730,5.14E-08,0.303133,0.540625,0,0,0.540625,0.426311,0.000932791,0.928964,0.927444
1731,2.07E-08,0.303133,0.54125,0,0,0.54125,0.42632,0.00188284,0.92893,0.927449
1732,2.07E-08,0.303133,0.54125,0,0,0.54125,0.42632,0.00188284,0.92893,0.927449
1733,4.99E-08,0.303132,0.541875,0,0,0.541875,0.426332,0.000528119,0.928889,0.927444
1734,4.99E-08,0.303132,0.541875,0,0,0.541875,0.426332,0.000528119,0.928889,0.927444
1735,7.91E-08,0.303133,0.5425,0,0,0.5425,0.426326,0.00203344,0.928911,0.927449
1736,7.91E-08,0.303133,0.5425,0,0,0.5425,0.426326,0.00203344,0.928911,0.927449
1737,1.01E-07,0.30313,0.543125,0,0,0.543125,0.426309,0.00139507,0.92896,0.927449
1738,1.01E-07,0.30313,0.543125,0,0,0.543125,0.426309,0.00139507,0.92896,0.927449
1739,2.17E-08,0.303134,0.54375,0,0,0.54375,0.42631,0.000608609,0.928966,0.927448
1740,2.17E-08,0.303134,0.54375,0,0,0.54375,0.42631,0.000608609,0.928966,0.927448
1741,5.64E-08,0.303132,0.544375,0,0,0.544375,0.426316,0.00161692,0.928942,0.927448
1742,5.64E-08,0.303132,0.544375,0,0,0.544375,0.426316,0.00161692,0.928942,0.927448
1743,8.29E-08,0.303132,0.545,0,0,0.545,0.426329,0.00128538,0.928899,0.92745
1744,8.29E-08,0.303132,0.545,0,0,0.545,0.426329,0.00128538,0.928899,0.92745
1745,1.09E-07,0.303133,0.545625,0,0,0.545625,0.426331,0.00133357,0.928896,0.927448
1746,1.09E-07,0.303133,0.545625,0,0,0.545625,0.426331,0.00133357,0.928896,0.927448
1747,7.80E-08,0.303131,0.54625,0,0,0.54625,0.426313,0.00204305,0.928945,0.927449
1748,7.80E-08,0.303131,0.54625,0,0,0.54625,0.426313,0.00204305,0.928945,0.927449
1749,1.88E-08,0.303132,0.546875,0,0,0.546875,0.426307,0.000323831,0.928971,0.92745
1750,1.88E-08,0.303132,0.546875,0,0,0.546875,0.426307,0.000323831,0.928971,0.92745
1751,1.04E-07,0.303131,0.5475,0,0,0.5475,0.42631,0.00163809,0.928958,0.927446
1752,1.04E-07,0.303131,0.5475,0,0,0.5475,0.42631,0.00163809,0.928958,0.927446
1753,9.41E-08,0.303132,0.548125,0,0,0.548125,0.426326,0.00182095,0.928908,0.927453
1754,9.41E-08,0.303132,0.548125,0,0,0.548125,0.426326,0.00182095,0.928908,0.927453
1755,7.32E-08,0.30313,0.54875,0,0,0.54875,0.426331,0.000594902,0.928888,0.927448
1756,7.32E-08,0.30313,0.54875,0,0,0.54875,0.426331,0.000594902,0.928888,0.927448
1757,3.69E-08,0.303132,0.549375,0,0,0.549375,0.426319,0.00213675,0.928933,0.927452
1758,3.69E-08,0.303132,0.549375,0,0,0.549375,0.426319,0.00213675,0.928933,0.927452
1759,5.31E-08,0.30313,0.55,0,0,0.55,0.426306,0.00128067,0.928968,0.927452
1760,5.31E-08,0.30313,0.55,0,0,0.55,0.426306,0.00128067,0.928968,0.927452
1761,9.55E-08,0.303131,0.550625,0,0,0.550625,0.426304,0.00110959,0.928977,0.927451
1762,9.55E-08,0.303131,0.550625,0,0,0.550625,0.426304,0.00110959,0.928977,0.927451
1763,3.25E-08,0.303131,0.55125,0,0,0.55125,0.426319,0.0021054,0.92893,0.927451
1764,3.25E-08,0.303131,0.55125,0,0,0.55125,0.426319,0.0021054,0.92893,0.927451
1765,3.90E-08,0.303129,0.551875,0,0,0.551875,0.426329,0.000504196,0.928892,0.92745
1766,3.90E-08,0.303129,0.551875,0,0,0.551875,0.426329,0.000504196,0.928892,0.92745
1767,4.00E-08,0.303132,0.5525,0,0,0.5525,0.426325,0.00150713,0.928914,0.927451
1768,4.00E-08,0.303132,0.5525,0,0,0.5525,0.426325,0.00150713,0.928914,0.927451
1769,2.68E-08,0.30313,0.553125,0,0,0.553125,0.426311,0.00173585,0.928951,0.927447
1770,2.68E-08,0.30313,0.553125,0,0,0.553125,0.426311,0.00173585,0.928951,0.927447
1771,1.46E-08,0.303132,0.55375,0,0,0.55375,0.426305,0.000275631,0.928978,0.927454
1772,1.46E-08,0.303132,0.55375,0,0,0.55375,0.426305,0.000275631,0.928978,0.927454
1773,6.56E-08,0.303132,0.554375,0,0,0.554375,0.426314,0.00227969,0.928945,0.927446
1774,6.56E-08,0.303132,0.554375,0,0,0.554375,0.426314,0.00227969,0.928945,0.927446
1775,1.13E-07,0.303132,0.555,0,0,0.555,0.426331,0.000986303,0.928894,0.927451
1776,1.13E-07,0.303132,0.555,0,0,0.555,0.426331,0.000986303,0.928894,0.927451
1777,3.11E-08,0.303131,0.555625,0,0,0.555625,0.426326,0.00112687,0.928906,0.92745
1778,3.11E-08,0.303131,0.555625,0,0,0.555625,0.426326,0.00112687,0.928906,0.92745
1779,1.00E-09,0.303132,0.55625,0,0,0.55625,0.426318,0.00151316,0.928937,0.927445
1780,1.00E-09,0.303132,0.55625,0,0,0.55625,0.426318,0.00151316,0.928937,0.927445
1781,3.24E-08,0.303132,0.556875,0,0,0.556875,0.426308,0.000653699,0.928967,0.92745
1782,3.24E-08,0.303132,0.556875,0,0,0.556875,0.426308,0.000653699,0.928967,0.92745
1783,1.26E-07,0.303131,0.5575,0,0,0.5575,0.42631,0.00190062,0.928956,0.927445
1784,1.26E-07,0.303131,0.5575,0,0,0.5575,0.42631,0.00190062,0.928956,0.927445
1785,1.25E-07,0.303134,0.558125,0,0,0.558125,0.42633,0.00166876,0.928903,0.927448
1786,1.25E-07,0.303134,0.558125,0,0,0.558125,0.42633,0.00166876,0.928903,0.927448
1787,4.22E-08,0.303131,0.55875,0,0,0.55875,0.42633,0.000597152,0.928894,0.927446
1788,4.22E-08,0.303131,0.55875,0,0,0.55875,0.42633,0.000597152,0.928894,0.927446
1789,2.56E-08,0.303134,0.559375,0,0,0.559375,0.426323,0.0017555,0.928925,0.927449
1790,2.56E-08,0.303134,0.559375,0,0,0.559375,0.426323,0.0017555,0.928925,0.927449
1791,7.32E-08,0.303133,0.56,0,0,0.56,0.426309,0.00147636,0.928966,0.927444
1792,7.32E-08,0.303133,0.56,0,0,0.56,0.426309,0.00147636,0.928966,0.927444
1793,7.39E-08,0.303133,0.560625,0,0,0.560625,0.426306,0.000920545,0.928976,0.927447
1794,7.39E-08,0.303133,0.560625,0,0,0.560625,0.426306,0.000920545,0.928976,0.927447
1795,1.71E-08,0.303134,0.56125,0,0,0.56125,0.42632,0.00207378,0.928934,0.927445
1796,1.71E-08,0.303134,0.56125,0,0,0.56125,0.42632,0.00207378,0.928934,0.927445
1797,4.76E-08,0.303133,0.561875,0,0,0.561875,0.42633,0.000644383,0.928897,0.927443
1798,4.76E-08,0.303133,0.561875,0,0,0.561875,0.42633,0.000644383,0.928897,0.927443
1799,9.99E-08,0.303134,0.5625,0,0,0.5625,0.426327,0.00166189,0.92891,0.927448
1800,9.99E-08,0.303134,0.5625,0,0,0.5625,0.426327,0.00166189,0.92891,0.927448
1801,6.80E-08,0.303132,0.563125,0,0,0.563125,0.426311,0.0019913,0.928959,0.927442
1802,6.80E-08,0.303132,0.563125,0,0,0.563125,0.426311,0.0019913,0.928959,0.927442
1803,7.13E-09,0.303134,0.56375,0,0,0.56375,0.426305,9.55E-06,0.928987,0.927449
1804,7.13E-09,0.303134,0.56375,0,0,0.56375,0.426305,9.55E-06,0.928987,0.927449
1805,7.22E-08,0.303132,0.564375,0,0,0.564375,0.426311,0.00217839,0.928956,0.927446
1806,7.22E-08,0.303132,0.564375,0,0,0.564375,0.426311,0.00217839,0.928956,0.927446
1807,1.23E-07,0.303134,0.565,0,0,0.565,0.426329,0.00142518,0.928903,0.927448
1808,1.23E-07,0.303134,0.565,0,0,0.565,0.426329,0.00142518,0.928903,0.927448
1809,5.82E-08,0.303131,0.565625,0,0,0.565625,0.426328,0.00118915,0.928902,0.927448
1810,5.82E-08,0.303131,0.565625,0,0,0.565625,0.426328,0.00118915,0.928902,0.927448
1811,8.64E-09,0.303131,0.56625,0,0,0.56625,0.426316,0.00198557,0.928938,0.927449
1812,8.64E-09,0.303131,0.56625,0,0,0.56625,0.426316,0.00198557,0.928938,0.927449
1813,5.73E-08,0.303132,0.566875,0,0,0.566875,0.426305,0.000762102,0.928978,0.927449
1814,5.73E-08,0.303132,0.566875,0,0,0.566875,0.426305,0.000762102,0.928978,0.927449
1815,8.50E-08,0.30313,0.5675,0,0,0.5675,0.426307,0.00159655,0.928963,0.927449
1816,8.50E-08,0.30313,0.5675,0,0,0.5675,0.426307,0.00159655,0.928963,0.927449
1817,7.21E-08,0.303132,0.568125,0,0,0.568125,0.426323,0.00189835,0.928917,0.927453
1818,7.21E-08,0.303132,0.568125,0,0,0.568125,0.426323,0.00189835,0.928917,0.927453
1819,3.78E-10,0.303131,0.56875,0,0,0.56875,0.426329,1.15E-05,0.928895,0.927448
1820,3.78E-10,0.303131,0.56875,0,0,0.56875,0.426329,1.15E-05,0.928895,0.927448
1821,8.56E-08,0.303131,0.569375,0,0,0.569375,0.426323,0.00190249,0.928917,0.927454
1822,8.56E-08,0.303131,0.569375,0,0,0.569375,0.426323,0.00190249,0.928917,0.927454
1823,1.03E-07,0.303131,0.57,0,0,0.57,0.426307,0.00171443,0.928966,0.92745
1824,1.03E-07,0.303131,0.57,0,0,0.57,0.426307,0.00171443,0.928966,0.92745
1825,4.97E-08,0.303131,0.570625,0,0,0.570625,0.426303,0.00052049,0.92898,0.92745
1826,4.97E-08,0.303131,0.570625,0,0,0.570625,0.426303,0.00052049,0.92898,0.92745
1827,1.17E-08,0.30313,0.57125,0,0,0.57125,0.426313,0.00179936,0.928944,0.927453
1828,1.17E-08,0.30313,0.57125,0,0,0.57125,0.426313,0.00179936,0.928944,0.927453
1829,6.21E-08,0.303129,0.571875,0,0,0.571875,0.426324,0.00118163,0.928905,0.927451
1830,6.21E-08,0.303129,0.571875,0,0,0.571875,0.426324,0.00118163,0.928905,0.927451
1831,9.12E-08,0.30313,0.5725,0,0,0.5725,0.426327,0.00120583,0.9289,0.927456
1832,9.12E-08,0.30313,0.5725,0,0,0.5725,0.426327,0.00120583,0.9289,0.927456
1833,1.11E-08,0.303127,0.573125,0,0,0.573125,0.42631,0.00244612,0.928945,0.927455
1834,1.11E-08,0.303127,0.573125,0,0,0.573125,0.42631,0.00244612,0.928945,0.927455
1835,7.79E-08,0.30313,0.57375,0,0,0.57375,0.426299,0.000598104,0.928993,0.927458
1836,7.79E-08,0.30313,0.57375,0,0,0.57375,0.426299,0.000598104,0.928993,0.927458
1837,8.46E-08,0.303128,0.574375,0,0,0.574375,0.426303,0.00186046,0.92897,0.927454
1838,8.46E-08,0.303128,0.574375,0,0,0.574375,0.426303,0.00186046,0.92897,0.927454
1839,7.22E-08,0.303129,0.575,0,0,0.575,0.42632,0.00217078,0.92892,0.927459
1840,7.22E-08,0.303129,0.575,0,0,0.575,0.42632,0.00217078,0.92892,0.927459
1841,2.22E-08,0.303128,0.575625,0,0,0.575625,0.426328,0.000165109,0.92889,0.927454
1842,2.22E-08,0.303128,0.575625,0,0,0.575625,0.426328,0.000165109,0.92889,0.927454
1843,1.62E-07,0.303129,0.57625,0,0,0.57625,0.426322,0.00232075,0.928911,0.927457
1844,1.62E-07,0.303129,0.57625,0,0,0.57625,0.426322,0.00232075,0.928911,0.927457
1845,1.69E-07,0.303128,0.576875,0,0,0.576875,0.426302,0.00222512,0.928976,0.927456
1846,1.69E-07,0.303128,0.576875,0,0,0.576875,0.426302,0.00222512,0.928976,0.927456
1847,5.99E-08,0.303129,0.5775,0,0,0.5775,0.426296,0.000640348,0.928995,0.927455
1848,5.99E-08,0.303129,0.5775,0,0,0.5775,0.426296,0.000640348,0.928995,0.927455
1849,3.08E-08,0.303129,0.578125,0,0,0.578125,0.426309,0.0023298,0.928955,0.927458
1850,3.08E-08,0.303129,0.578125,0,0,0.578125,0.426309,0.0023298,0.928955,0.927458
1851,9.78E-08,0.303128,0.57875,0,0,0.57875,0.426323,0.00165611,0.928906,0.927456
1852,9.78E-08,0.303128,0.57875,0,0,0.57875,0.426323,0.00165611,0.928906,0.927456
1853,7.83E-08,0.30313,0.579375,0,0,0.579375,0.426328,0.000843993,0.928896,0.927457
1854,7.83E-08,0.30313,0.579375,0,0,0.579375,0.426328,0.000843993,0.928896,0.927457
1855,1.80E-08,0.303128,0.58,0,0,0.58,0.426313,0.00249363,0.928938,0.927455
1856,1.80E-08,0.303128,0.58,0,0,0.58,0.426313,0.00249363,0.928938,0.927455
1857,1.02E-07,0.303129,0.580625,0,0,0.580625,0.426299,0.00115396,0.928987,0.927455
1858,1.02E-07,0.303129,0.580625,0,0,0.580625,0.426299,0.00115396,0.928987,0.927455
1859,1.09E-07,0.303129,0.58125,0,0,0.58125,0.4263,0.00131921,0.928983,0.927455
1860,1.09E-07,0.303129,0.58125,0,0,0.58125,0.4263,0.00131921,0.928983,0.927455
1861,1.99E-08,0.303128,0.581875,0,0,0.581875,0.426314,0.00256891,0.928933,0.927455
1862,1.99E-08,0.303128,0.581875,0,0,0.581875,0.426314,0.00256891,0.928933,0.927455
1863,8.75E-08,0.303129,0.5825,0,0,0.5825,0.42633,0.00119238,0.928889,0.927457
1864,8.75E-08,0.303129,0.5825,0,0,0.5825,0.42633,0.00119238,0.928889,0.927457
1865,2.25E-07,0.303128,0.583125,0,0,0.583125,0.426328,0.00189059,0.928889,0.927455
1866,2.25E-07,0.303128,0.583125,0,0,0.583125,0.426328,0.00189059,0.928889,0.927455
1867,9.41E-08,0.303129,0.58375,0,0,0.58375,0.426308,0.00331419,0.928959,0.92746
1868,9.41E-08,0.303129,0.58375,0,0,0.58375,0.426308,0.00331419,0.928959,0.92746
1869,1.14E-07,0.303128,0.584375,0,0,0.584375,0.42629,0.0010168,0.929013,0.927455
1870,1.14E-07,0.303128,0.584375,0,0,0.584375,0.42629,0.0010168,0.929013,0.927455
1871,2.51E-07,0.303129,0.585,0,0,0.585,0.426296,0.00250615,0.928995,0.92746
1872,2.51E-07,0.303129,0.585,0,0,0.585,0.426296,0.00250615,0.928995,0.92746
1873,1.48E-07,0.303127,0.585625,0,0,0.585625,0.426319,0.00342201,0.928917,0.927457
1874,1.48E-07,0.303127,0.585625,0,0,0.585625,0.426319,0.00342201,0.928917,0.927457
1875,1.53E-08,0.303128,0.58625,0,0,0.58625,0.426335,2.70E-05,0.928864,0.927457
1876,1.53E-08,0.303128,0.58625,0,0,0.58625,0.426335,2.70E-05,0.928864,0.927457
1877,1.69E-07,0.303128,0.586875,0,0,0.586875,0.426319,0.00377809,0.928918,0.927459
1878,1.69E-07,0.303128,0.586875,0,0,0.586875,0.426319,0.00377809,0.928918,0.927459
1879,2.80E-07,0.303127,0.5875,0,0,0.5875,0.426292,0.00264062,0.929003,0.927455
1880,2.80E-07,0.303127,0.5875,0,0,0.5875,0.426292,0.00264062,0.929003,0.927455
1881,1.97E-07,0.30313,0.588125,0,0,0.588125,0.426289,0.00123381,0.929022,0.927461
1882,1.97E-07,0.30313,0.588125,0,0,0.588125,0.426289,0.00123381,0.929022,0.927461
1883,7.04E-08,0.303126,0.58875,0,0,0.58875,0.426306,0.00395383,0.928954,0.927455
1884,7.04E-08,0.303126,0.58875,0,0,0.58875,0.426306,0.00395383,0.928954,0.927455
1885,2.69E-07,0.30313,0.589375,0,0,0.589375,0.426334,0.00180796,0.928875,0.927463
1886,2.69E-07,0.30313,0.589375,0,0,0.589375,0.426334,0.00180796,0.928875,0.927463
1887,2.07E-07,0.303126,0.59,0,0,0.59,0.426327,0.0023585,0.928885,0.927455
1888,2.07E-07,0.303126,0.59,0,0,0.59,0.426327,0.0023585,0.928885,0.927455
1889,1.11E-07,0.303128,0.590625,0,0,0.590625,0.426307,0.00326655,0.928957,0.927462
1890,1.11E-07,0.303128,0.590625,0,0,0.590625,0.426307,0.00326655,0.928957,0.927462
1891,1.21E-07,0.303126,0.59125,0,0,0.59125,0.42629,0.00129489,0.929009,0.927458
1892,1.21E-07,0.303126,0.59125,0,0,0.59125,0.42629,0.00129489,0.929009,0.927458
1893,1.70E-07,0.303126,0.591875,0,0,0.591875,0.426292,0.0019838,0.929001,0.92746
1894,1.70E-07,0.303126,0.591875,0,0,0.591875,0.426292,0.0019838,0.929001,0.92746
1895,6.09E-08,0.303127,0.5925,0,0,0.5925,0.426312,0.00291331,0.928938,0.927463
1896,6.09E-08,0.303127,0.5925,0,0,0.5925,0.426312,0.00291331,0.928938,0.927463
1897,9.49E-08,0.303125,0.593125,0,0,0.593125,0.426326,0.00121499,0.928888,0.927458
1898,9.49E-08,0.303125,0.593125,0,0,0.593125,0.426326,0.00121499,0.928888,0.927458
1899,1.45E-07,0.303128,0.59375,0,0,0.59375,0.426326,0.00176535,0.928895,0.927467
1900,1.45E-07,0.303128,0.59375,0,0,0.59375,0.426326,0.00176535,0.928895,0.927467
1901,5.11E-08,0.303124,0.594375,0,0,0.594375,0.426306,0.00328393,0.928951,0.927458
1902,5.11E-08,0.303124,0.594375,0,0,0.594375,0.426306,0.00328393,0.928951,0.927458
1903,1.92E-07,0.303128,0.595,0,0,0.595,0.426289,0.00156795,0.929018,0.927466
1904,1.92E-07,0.303128,0.595,0,0,0.595,0.426289,0.00156795,0.929018,0.927466
1905,2.59E-07,0.303124,0.595625,0,0,0.595625,0.426288,0.00224287,0.929008,0.927459
1906,2.59E-07,0.303124,0.595625,0,0,0.595625,0.426288,0.00224287,0.929008,0.927459
1907,1.33E-07,0.303126,0.59625,0,0,0.59625,0.426314,0.00377897,0.928929,0.927465
1908,1.33E-07,0.303126,0.59625,0,0,0.59625,0.426314,0.00377897,0.928929,0.927465
1909,7.93E-08,0.303125,0.596875,0,0,0.596875,0.426331,0.000362434,0.92887,0.927462
1910,7.93E-08,0.303125,0.596875,0,0,0.596875,0.426331,0.000362434,0.92887,0.927462
1911,3.05E-07,0.303125,0.5975,0,0,0.5975,0.426318,0.00340269,0.92891,0.927463
1912,3.05E-07,0.303125,0.5975,0,0,0.5975,0.426318,0.00340269,0.92891,0.927463
1913,3.19E-07,0.303127,0.598125,0,0,0.598125,0.426292,0.00339018,0.929004,0.927466
1914,3.19E-07,0.303127,0.598125,0,0,0.598125,0.426292,0.00339018,0.929004,0.927466
1915,1.48E-07,0.303125,0.59875,0,0,0.59875,0.42628,0.000886099,0.929037,0.92746
1916,1.48E-07,0.303125,0.59875,0,0,0.59875,0.42628,0.000886099,0.929037,0.92746
1917,9.00E-08,0.303127,0.599375,0,0,0.599375,0.426302,0.00382569,0.928972,0.927468
1918,9.00E-08,0.303127,0.599375,0,0,0.599375,0.426302,0.00382569,0.928972,0.927468
1919,2.77E-07,0.303125,0.6,0,0,0.6,0.426323,0.00213734,0.928893,0.927457
1920,2.77E-07,0.303125,0.6,0,0,0.6,0.426323,0.00213734,0.928893,0.927457
1921,1.71E-07,0.303128,0.600625,0,0,0.600625,0.426326,0.00162209,0.928894,0.927464
1922,1.71E-07,0.303128,0.600625,0,0,0.600625,0.426326,0.00162209,0.928894,0.927464
1923,7.74E-08,0.303125,0.60125,0,0,0.60125,0.426305,0.00296238,0.928957,0.927457
1924,7.74E-08,0.303125,0.60125,0,0,0.60125,0.426305,0.00296238,0.928957,0.927457
1925,1.00E-07,0.303128,0.601875,0,0,0.601875,0.426293,0.000794693,0.929005,0.92746
1926,1.00E-07,0.303128,0.601875,0,0,0.601875,0.426293,0.000794693,0.929005,0.92746
1927,8.57E-08,0.303127,0.6025,0,0,0.6025,0.426296,0.00149412,0.928991,0.92746
1928,8.57E-08,0.303127,0.6025,0,0,0.6025,0.426296,0.00149412,0.928991,0.92746
1929,6.45E-08,0.303126,0.603125,0,0,0.603125,0.42631,0.00200762,0.928944,0.927461
1930,6.45E-08,0.303126,0.603125,0,0,0.603125,0.42631,0.00200762,0.928944,0.927461
1931,1.73E-08,0.303128,0.60375,0,0,0.60375,0.426319,0.000261402,0.928919,0.927463
1932,1.73E-08,0.303128,0.60375,0,0,0.60375,0.426319,0.000261402,0.928919,0.927463
1933,6.18E-08,0.303125,0.604375,0,0,0.604375,0.426313,0.00133815,0.92893,0.92746
1934,6.18E-08,0.303125,0.604375,0,0,0.604375,0.426313,0.00133815,0.92893,0.92746
1935,2.02E-08,0.303127,0.605,0,0,0.605,0.426303,0.00183239,0.928968,0.927466
1936,2.02E-08,0.303127,0.605,0,0,0.605,0.426303,0.00183239,0.928968,0.927466
1937,3.56E-08,0.303124,0.605625,0,0,0.605625,0.426292,0.000664999,0.928996,0.927458
1938,3.56E-08,0.303124,0.605625,0,0,0.605625,0.426292,0.000664999,0.928996,0.927458
1939,7.54E-08,0.303127,0.60625,0,0,0.60625,0.426296,0.00123676,0.92899,0.927467
1940,7.54E-08,0.303127,0.60625,0,0,0.60625,0.426296,0.00123676,0.92899,0.927467
1941,2.85E-08,0.303124,0.606875,0,0,0.606875,0.426306,0.00201137,0.928949,0.927458
1942,2.85E-08,0.303124,0.606875,0,0,0.606875,0.426306,0.00201137,0.928949,0.927458
1943,3.18E-08,0.303127,0.6075,0,0,0.6075,0.426319,0.000261567,0.928917,0.927467
1944,3.18E-08,0.303127,0.6075,0,0,0.6075,0.426319,0.000261567,0.928917,0.927467
1945,6.92E-08,0.303124,0.608125,0,0,0.608125,0.426309,0.00178163,0.928938,0.927462
1946,6.92E-08,0.303124,0.608125,0,0,0.608125,0.426309,0.00178163,0.928938,0.927462
1947,5.86E-08,0.303127,0.60875,0,0,0.60875,0.426298,0.0019043,0.928983,0.927468
1948,5.86E-08,0.303127,0.60875,0,0,0.60875,0.426298,0.0019043,0.928983,0.927468
1949,9.53E-09,0.303124,0.609375,0,0,0.609375,0.426287,0.000231024,0.929009,0.927463
1950,9.53E-09,0.303124,0.609375,0,0,0.609375,0.426287,0.000231024,0.929009,0.927463
1951,6.65E-08,0.303125,0.61,0,0,0.61,0.426296,0.00183113,0.928985,0.92747
1952,6.65E-08,0.303125,0.61,0,0,0.61,0.426296,0.00183113,0.928985,0.92747
1953,9.96E-08,0.303123,0.610625,0,0,0.610625,0.426308,0.00117611,0.928939,0.927463
1954,9.96E-08,0.303123,0.610625,0,0,0.610625,0.426308,0.00117611,0.928939,0.927463
1955,3.56E-08,0.303124,0.61125,0,0,0.61125,0.426309,0.000780757,0.928938,0.927468
1956,3.56E-08,0.303124,0.61125,0,0,0.61125,0.426309,0.000780757,0.928938,0.927468
1957,2.17E-08,0.303123,0.611875,0,0,0.611875,0.426299,0.0013039,0.928967,0.927466
1958,2.17E-08,0.303123,0.611875,0,0,0.611875,0.426299,0.0013039,0.928967,0.927466
1959,1.73E-08,0.303124,0.6125,0,0,0.6125,0.426294,0.000340788,0.928987,0.927467
1960,1.73E-08,0.303124,0.6125,0,0,0.6125,0.426294,0.000340788,0.928987,0.927467
1961,5.96E-09,0.303124,0.613125,0,0,0.613125,0.426295,0.000212111,0.928984,0.92747
1962,5.96E-09,0.303124,0.613125,0,0,0.613125,0.426295,0.000212111,0.928984,0.92747
1963,1.05E-09,0.303123,0.61375,0,0,0.61375,0.426297,0.000441675,0.928974,0.927468
1964,1.05E-09,0.303123,0.61375,0,0,0.61375,0.426297,0.000441675,0.928974,0.927468
1965,1.71E-08,0.303125,0.614375,0,0,0.614375,0.4263,0.000255306,0.92897,0.927472
1966,1.71E-08,0.303125,0.614375,0,0,0.614375,0.4263,0.000255306,0.92897,0.927472
1967,4.18E-09,0.303121,0.615,0,0,0.615,0.4263,0.000622325,0.928959,0.927466
1968,4.18E-09,0.303121,0.615,0,0,0.615,0.4263,0.000622325,0.928959,0.927466
1969,9.18E-09,0.303125,0.615625,0,0,0.615625,0.426307,9.71E-05,0.928947,0.927473
1970,9.18E-09,0.303125,0.615625,0,0,0.615625,0.426307,9.71E-05,0.928947,0.927473
1971,4.43E-08,0.303121,0.61625,0,0,0.61625,0.426301,0.0010254,0.928955,0.927462
1972,4.43E-08,0.303121,0.61625,0,0,0.61625,0.426301,0.0010254,0.928955,0.927462
1973,2.19E-08,0.303125,0.616875,0,0,0.616875,0.426296,0.00181811,0.928985,0.927475
1974,2.19E-08,0.303125,0.616875,0,0,0.616875,0.426296,0.00181811,0.928985,0.927475
1975,5.89E-08,0.303121,0.6175,0,0,0.6175,0.42628,0.000610735,0.929025,0.927463
1976,5.89E-08,0.303121,0.6175,0,0,0.6175,0.42628,0.000610735,0.929025,0.927463
1977,1.26E-07,0.303126,0.618125,0,0,0.618125,0.426289,0.00196078,0.929011,0.927473
1978,1.26E-07,0.303126,0.618125,0,0,0.618125,0.426289,0.00196078,0.929011,0.927473
1979,1.14E-07,0.303122,0.61875,0,0,0.61875,0.426302,0.00236098,0.928952,0.927467
1980,1.14E-07,0.303122,0.61875,0,0,0.61875,0.426302,0.00236098,0.928952,0.927467
1981,9.52E-09,0.303125,0.619375,0,0,0.619375,0.426316,0.000174926,0.928919,0.927471
1982,9.52E-09,0.303125,0.619375,0,0,0.619375,0.426316,0.000174926,0.928919,0.927471
1983,1.29E-07,0.303123,0.62,0,0,0.62,0.426304,0.00271993,0.92895,0.927468
1984,1.29E-07,0.303123,0.62,0,0,0.62,0.426304,0.00271993,0.92895,0.927468
1985,1.56E-07,0.303123,0.620625,0,0,0.620625,0.426285,0.00219936,0.929014,0.927468
1986,1.56E-07,0.303123,0.620625,0,0,0.620625,0.426285,0.00219936,0.929014,0.927468
1987,4.80E-08,0.303124,0.62125,0,0,0.62125,0.426279,0.000366679,0.929037,0.927468
1988,4.80E-08,0.303124,0.62125,0,0,0.62125,0.426279,0.000366679,0.929037,0.927468
1989,5.82E-08,0.303122,0.621875,0,0,0.621875,0.426289,0.00241135,0.928999,0.927465
1990,5.82E-08,0.303122,0.621875,0,0,0.621875,0.426289,0.00241135,0.928999,0.927465
1991,1.09E-07,0.303125,0.6225,0,0,0.6225,0.426307,0.00180057,0.928947,0.927472
1992,1.09E-07,0.303125,0.6225,0,0,0.6225,0.426307,0.00180057,0.928947,0.927472
1993,2.15E-08,0.303123,0.623125,0,0,0.623125,0.426309,0.000280799,0.928933,0.927465
1994,2.15E-08,0.303123,0.623125,0,0,0.623125,0.426309,0.000280799,0.928933,0.927465
1995,2.76E-08,0.303125,0.62375,0,0,0.62375,0.426304,0.00166491,0.928958,0.927472
1996,2.76E-08,0.303125,0.62375,0,0,0.62375,0.426304,0.00166491,0.928958,0.927472
1997,5.32E-08,0.303122,0.624375,0,0,0.624375,0.42629,0.00149828,0.928995,0.927467
1998,5.32E-08,0.303122,0.624375,0,0,0.624375,0.42629,0.00149828,0.928995,0.927467
1999,1.43E-08,0.303124,0.625,0,0,0.625,0.426287,0.000478843,0.929012,0.927468
2000,1.43E-08,0.303124,0.625,0,0,0.625,0.426287,0.000478843,0.929012,0.927468
2001,1.57E-09,0.303123,0.625625,0,0,0.625625,0.426285,6.74E-05,0.929014,0.927467
2002,1.57E-09,0.303123,0.625625,0,0,0.625625,0.426285,6.74E-05,0.929014,0.927467
2003,2.03E-08,0.303123,0.62625,0,0,0.62625,0.426287,0.000932158,0.929006,0.927466
2004,2.03E-08,0.303123,0.62625,0,0,0.62625,0.426287,0.000932158,0.929006,0.927466
2005,2.59E-08,0.303125,0.626875,0,0,0.626875,0.426295,0.0015009,0.928985,0.927467
2006,2.59E-08,0.303125,0.626875,0,0,0.626875,0.426295,0.0015009,0.928985,0.927467
2007,3.06E-08,0.303124,0.6275,0,0,0.6275,0.426304,0.00142661,0.928952,0.927466
2008,3.06E-08,0.303124,0.6275,0,0,0.6275,0.426304,0.00142661,0.928952,0.927466
2009,5.55E-08,0.303125,0.628125,0,0,0.628125,0.426312,0.000439993,0.928932,0.927468
2010,5.55E-08,0.303125,0.628125,0,0,0.628125,0.426312,0.000439993,0.928932,0.927468
2011,1.45E-07,0.303125,0.62875,0,0,0.62875,0.426299,0.00307041,0.928972,0.927467
2012,1.45E-07,0.303125,0.62875,0,0,0.62875,0.426299,0.00307041,0.928972,0.927467
2013,1.39E-07,0.303124,0.629375,0,0,0.629375,0.426277,0.00297282,0.929043,0.927466
2014,1.39E-07,0.303124,0.629375,0,0,0.629375,0.426277,0.00297282,0.929043,0.927466
2015,4.77E-09,0.303125,0.63,0,0,0.63,0.426265,0.00017587,0.929086,0.927467
2016,4.77E-09,0.303125,0.63,0,0,0.63,0.426265,0.00017587,0.929086,0.927467
2017,3.04E-07,0.303123,0.630625,0,0,0.630625,0.426275,0.00349892,0.929048,0.927462
2018,3.04E-07,0.303123,0.630625,0,0,0.630625,0.426275,0.00349892,0.929048,0.927462
2019,1.80E-07,0.303126,0.63125,0,0,0.63125,0.426305,0.00432042,0.928955,0.927468
2020,1.80E-07,0.303126,0.63125,0,0,0.63125,0.426305,0.00432042,0.928955,0.927468
2021,1.60E-07,0.303124,0.631875,0,0,0.631875,0.426324,0.00104064,0.928888,0.927462
2022,1.60E-07,0.303124,0.631875,0,0,0.631875,0.426324,0.00104064,0.928888,0.927462
2023,5.06E-07,0.303126,0.6325,0,0,0.6325,0.426317,0.00368181,0.928916,0.927467
2024,5.06E-07,0.303126,0.6325,0,0,0.6325,0.426317,0.00368181,0.928916,0.927467
2025,4.34E-08,0.303125,0.633125,0,0,0.633125,0.426282,0.00605905,0.92903,0.927467
2026,4.34E-08,0.303125,0.633125,0,0,0.633125,0.426282,0.00605905,0.92903,0.927467
2027,5.03E-07,0.303124,0.63375,0,0,0.63375,0.426248,0.00251762,0.92914,0.927464
2028,5.03E-07,0.303124,0.63375,0,0,0.63375,0.426248,0.00251762,0.92914,0.927464
2029,5.63E-07,0.303126,0.634375,0,0,0.634375,0.426253,0.00317158,0.929127,0.927469
2030,5.63E-07,0.303126,0.634375,0,0,0.634375,0.426253,0.00317158,0.929127,0.927469
2031,6.17E-08,0.303122,0.635,0,0,0.635,0.426284,0.00593065,0.929014,0.927461
2032,6.17E-08,0.303122,0.635,0,0,0.635,0.426284,0.00593065,0.929014,0.927461
2033,4.84E-07,0.303126,0.635625,0,0,0.635625,0.426321,0.00262555,0.928907,0.927469
2034,4.84E-07,0.303126,0.635625,0,0,0.635625,0.426321,0.00262555,0.928907,0.927469
2035,4.90E-07,0.303123,0.63625,0,0,0.63625,0.426314,0.00313751,0.928917,0.92746
2036,4.90E-07,0.303123,0.63625,0,0,0.63625,0.426314,0.00313751,0.928917,0.92746
2037,1.68E-07,0.303127,0.636875,0,0,0.636875,0.426285,0.00500307,0.929025,0.927466
2038,1.68E-07,0.303127,0.636875,0,0,0.636875,0.426285,0.00500307,0.929025,0.927466
2039,3.51E-07,0.303126,0.6375,0,0,0.6375,0.426257,0.0023985,0.929116,0.927461
2040,3.51E-07,0.303126,0.6375,0,0,0.6375,0.426257,0.0023985,0.929116,0.927461
2041,2.69E-07,0.303126,0.638125,0,0,0.638125,0.426258,0.0023594,0.929114,0.927461
2042,2.69E-07,0.303126,0.638125,0,0,0.638125,0.426258,0.0023594,0.929114,0.927461
2043,1.09E-07,0.303129,0.63875,0,0,0.63875,0.426284,0.00349652,0.929036,0.927463
2044,1.09E-07,0.303129,0.63875,0,0,0.63875,0.426284,0.00349652,0.929036,0.927463
2045,1.29E-07,0.303125,0.639375,0,0,0.639375,0.426298,0.00149883,0.928979,0.927454
2046,1.29E-07,0.303125,0.639375,0,0,0.639375,0.426298,0.00149883,0.928979,0.927454
2047,2.17E-07,0.30313,0.64,0,0,0.64,0.426301,0.00191195,0.928982,0.927464
2048,2.17E-07,0.30313,0.64,0,0,0.64,0.426301,0.00191195,0.928982,0.927464
2049,1.46E-07,0.303125,0.640625,0,0,0.640625,0.426276,0.00277371,0.929051,0.927451
2050,1.46E-07,0.303125,0.640625,0,0,0.640625,0.426276,0.00277371,0.929051,0.927451
2051,8.04E-08,0.30313,0.64125,0,0,0.64125,0.426269,0.000449755,0.929089,0.92746
2052,8.04E-08,0.30313,0.64125,0,0,0.64125,0.426269,0.000449755,0.929089,0.92746
2053,1.12E-07,0.303128,0.641875,0,0,0.641875,0.426271,0.00181279,0.929076,0.927453
2054,1.12E-07,0.303128,0.641875,0,0,0.641875,0.426271,0.00181279,0.929076,0.927453
2055,3.96E-08,0.303131,0.6425,0,0,0.6425,0.42629,0.00300468,0.929022,0.927454
2056,3.96E-08,0.303131,0.6425,0,0,0.6425,0.42629,0.00300468,0.929022,0.927454
2057,8.06E-08,0.303131,0.643125,0,0,0.643125,0.426305,0.00126741,0.928975,0.927455
2058,8.06E-08,0.303131,0.643125,0,0,0.643125,0.426305,0.00126741,0.928975,0.927455
2059,8.13E-08,0.303129,0.64375,0,0,0.64375,0.426305,0.000650853,0.928968,0.927448
2060,8.13E-08,0.303129,0.64375,0,0,0.64375,0.426305,0.000650853,0.928968,0.927448
2061,3.21E-07,0.303134,0.644375,0,0,0.644375,0.426298,0.00343914,0.929007,0.927455
2062,3.21E-07,0.303134,0.644375,0,0,0.644375,0.426298,0.00343914,0.929007,0.927455
2063,3.90E-08,0.30313,0.645,0,0,0.645,0.426265,0.00454212,0.9291,0.92744
2064,3.90E-08,0.30313,0.645,0,0,0.645,0.426265,0.00454212,0.9291,0.92744
2065,3.00E-07,0.303137,0.645625,0,0,0.645625,0.426246,0.00270355,0.929188,0.927448
2066,3.00E-07,0.303137,0.645625,0,0,0.645625,0.426246,0.00270355,0.929188,0.927448
2067,1.31E-07,0.303135,0.64625,0,0,0.64625,0.426234,0.00127808,0.92922,0.92743
2068,1.31E-07,0.303135,0.64625,0,0,0.64625,0.426234,0.00127808,0.92922,0.92743
2069,2.59E-07,0.303142,0.646875,0,0,0.646875,0.42626,0.00523416,0.929156,0.927433
2070,2.59E-07,0.303142,0.646875,0,0,0.646875,0.42626,0.00523416,0.929156,0.927433
2071,4.45E-07,0.303144,0.6475,0,0,0.6475,0.426294,0.00404811,0.929051,0.92742
2072,4.45E-07,0.303144,0.6475,0,0,0.6475,0.426294,0.00404811,0.929051,0.92742
2073,3.95E-07,0.303148,0.648125,0,0,0.648125,0.426307,0.00112319,0.929024,0.927411
2074,3.95E-07,0.303148,0.648125,0,0,0.648125,0.426307,0.00112319,0.929024,0.927411
2075,5.76E-07,0.303152,0.64875,0,0,0.64875,0.426281,0.00648023,0.92912,0.927409
2076,5.76E-07,0.303152,0.64875,0,0,0.64875,0.426281,0.00648023,0.92912,0.927409
2077,4.41E-07,0.30315,0.649375,0,0,0.649375,0.426232,0.0068116,0.929275,0.927394
2078,4.41E-07,0.30315,0.649375,0,0,0.649375,0.426232,0.0068116,0.929275,0.927394
2079,4.51E-07,0.303155,0.65,0,0,0.65,0.426203,0.00200253,0.929388,0.927404
2080,4.51E-07,0.303155,0.65,0,0,0.65,0.426203,0.00200253,0.929388,0.927404
2081,1.03E-06,0.303149,0.650625,0,0,0.650625,0.42621,0.00525605,0.929346,0.927395
2082,1.03E-06,0.303149,0.650625,0,0,0.650625,0.42621,0.00525605,0.929346,0.927395
2083,5.52E-07,0.303152,0.65125,0,0,0.65125,0.426264,0.0073663,0.929181,0.92741
2084,5.52E-07,0.303152,0.65125,0,0,0.65125,0.426264,0.0073663,0.929181,0.92741
2085,4.22E-07,0.303147,0.651875,0,0,0.651875,0.426294,0.000920225,0.929063,0.927407
2086,4.22E-07,0.303147,0.651875,0,0,0.651875,0.426294,0.000920225,0.929063,0.927407
2087,1.80E-06,0.303147,0.6525,0,0,0.6525,0.426274,0.00798645,0.929128,0.927418
2088,1.80E-06,0.303147,0.6525,0,0,0.6525,0.426274,0.00798645,0.929128,0.927418
2089,1.91E-08,0.303144,0.653125,0,0,0.653125,0.426203,0.0127311,0.929354,0.927423
2090,1.91E-08,0.303144,0.653125,0,0,0.653125,0.426203,0.0127311,0.929354,0.927423
2091,2.02E-06,0.303139,0.65375,0,0,0.65375,0.426128,0.00707247,0.929583,0.927426
2092,2.02E-06,0.303139,0.65375,0,0,0.65375,0.426128,0.00707247,0.929583,0.927426
2093,9.03E-07,0.30314,0.654375,0,0,0.654375,0.426122,0.00272975,0.929606,0.927439
2094,9.03E-07,0.30314,0.654375,0,0,0.654375,0.426122,0.00272975,0.929606,0.927439
2095,3.13E-07,0.303133,0.655,0,0,0.655,0.426159,0.00813478,0.929461,0.927432
2096,3.13E-07,0.303133,0.655,0,0,0.655,0.426159,0.00813478,0.929461,0.927432
2097,1.21E-06,0.303137,0.655625,0,0,0.655625,0.426215,0.00431134,0.92929,0.927448
2098,1.21E-06,0.303137,0.655625,0,0,0.655625,0.426215,0.00431134,0.92929,0.927448
2099,1.63E-06,0.303132,0.65625,0,0,0.65625,0.426208,0.00554903,0.929294,0.927439
2100,1.63E-06,0.303132,0.65625,0,0,0.65625,0.426208,0.00554903,0.929294,0.927439
2101,7.73E-07,0.303136,0.656875,0,0,0.656875,0.426151,0.0118934,0.929495,0.927448
2102,7.73E-07,0.303136,0.656875,0,0,0.656875,0.426151,0.0118934,0.929495,0.927448
2103,1.67E-06,0.303133,0.6575,0,0,0.6575,0.426072,0.0103721,0.929748,0.927444
2104,1.67E-06,0.303133,0.6575,0,0,0.6575,0.426072,0.0103721,0.929748,0.927444
2105,6.17E-07,0.303134,0.658125,0,0,0.658125,0.426032,0.0019771,0.929879,0.927444
2106,6.17E-07,0.303134,0.658125,0,0,0.658125,0.426032,0.0019771,0.929879,0.927444
2107,5.48E-07,0.303135,0.65875,0,0,0.65875,0.426049,0.00445434,0.929827,0.927447
2108,5.48E-07,0.303135,0.65875,0,0,0.65875,0.426049,0.00445434,0.929827,0.927447
2109,5.73E-07,0.303131,0.659375,0,0,0.659375,0.426083,0.00439091,0.929702,0.92744
2110,5.73E-07,0.303131,0.659375,0,0,0.659375,0.426083,0.00439091,0.929702,0.92744
2111,3.86E-07,0.303136,0.66,0,0,0.66,0.426099,0.0016126,0.929664,0.927449
2112,3.86E-07,0.303136,0.66,0,0,0.66,0.426099,0.0016126,0.929664,0.927449
2113,1.25E-06,0.303131,0.660625,0,0,0.660625,0.426065,0.00815961,0.929763,0.927437
2114,1.25E-06,0.303131,0.660625,0,0,0.660625,0.426065,0.00815961,0.929763,0.927437
2115,7.83E-07,0.303135,0.66125,0,0,0.66125,0.426006,0.00935651,0.929971,0.92745
2116,7.83E-07,0.303135,0.66125,0,0,0.66125,0.426006,0.00935651,0.929971,0.92745
2117,7.64E-07,0.303133,0.661875,0,0,0.661875,0.425958,0.00567956,0.930122,0.927442
2118,7.64E-07,0.303133,0.661875,0,0,0.661875,0.425958,0.00567956,0.930122,0.927442
2119,1.49E-07,0.303135,0.6625,0,0,0.6625,0.425941,0.000969479,0.930183,0.927446
2120,1.49E-07,0.303135,0.6625,0,0,0.6625,0.425941,0.000969479,0.930183,0.927446
2121,9.54E-09,0.303134,0.663125,0,0,0.663125,0.425946,0.00061537,0.930163,0.927446
2122,9.54E-09,0.303134,0.663125,0,0,0.663125,0.425946,0.00061537,0.930163,0.927446
2123,2.93E-07,0.303133,0.66375,0,0,0.66375,0.425948,0.00179702,0.930153,0.927441
2124,2.93E-07,0.303133,0.66375,0,0,0.66375,0.425948,0.00179702,0.930153,0.927441
2125,3.82E-07,0.303135,0.664375,0,0,0.664375,0.425926,0.00565119,0.930233,0.927448
2126,3.82E-07,0.303135,0.664375,0,0,0.664375,0.425926,0.00565119,0.930233,0.927448
2127,6.57E-08,0.303131,0.665,0,0,0.665,0.425883,0.00638374,0.930358,0.927439
2128,6.57E-08,0.303131,0.665,0,0,0.665,0.425883,0.00638374,0.930358,0.927439
2129,4.28E-07,0.303136,0.665625,0,0,0.665625,0.425853,0.00467095,0.930476,0.927449
2130,4.28E-07,0.303136,0.665625,0,0,0.665625,0.425853,0.00467095,0.930476,0.927449
2131,1.40E-07,0.303132,0.66625,0,0,0.66625,0.42583,0.00229781,0.930538,0.927441
2132,1.40E-07,0.303132,0.66625,0,0,0.66625,0.42583,0.00229781,0.930538,0.927441
2133,6.47E-07,0.303135,0.666875,0,0,0.666875,0.425827,0.00384223,0.930561,0.927449
2134,6.47E-07,0.303135,0.666875,0,0,0.666875,0.425827,0.00384223,0.930561,0.927449
2135,1.75E-06,0.303133,0.6675,0,0,0.6675,0.425786,0.0103303,0.930688,0.927443
2136,1.75E-06,0.303133,0.6675,0,0,0.6675,0.425786,0.0103303,0.930688,0.927443
2137,5.39E-08,0.303134,0.668125,0,0,0.668125,0.425708,0.0133751,0.930944,0.927444
2138,5.39E-08,0.303134,0.668125,0,0,0.668125,0.425708,0.0133751,0.930944,0.927444
2139,1.70E-06,0.303135,0.66875,0,0,0.66875,0.425632,0.0103295,0.931198,0.927447
2140,1.70E-06,0.303135,0.66875,0,0,0.66875,0.425632,0.0103295,0.931198,0.927447
2141,6.23E-07,0.303131,0.669375,0,0,0.669375,0.42559,0.00234737,0.931327,0.927438
2142,6.23E-07,0.303131,0.669375,0,0,0.669375,0.42559,0.00234737,0.931327,0.927438
2143,1.58E-08,0.303135,0.67,0,0,0.67,0.425606,4.24E-05,0.931287,0.927449
2144,1.58E-08,0.303135,0.67,0,0,0.67,0.425606,4.24E-05,0.931287,0.927449
2145,5.77E-06,0.303132,0.670625,0,0,0.670625,0.425589,0.0117019,0.931329,0.927437
2146,5.77E-06,0.303132,0.670625,0,0,0.670625,0.425589,0.0117019,0.931329,0.927437
2147,1.03E-05,0.303137,0.67125,0,0,0.67125,0.425471,0.0304209,0.931735,0.927448
2148,1.03E-05,0.303137,0.67125,0,0,0.67125,0.425471,0.0304209,0.931735,0.927448
2149,1.32E-06,0.303133,0.671875,0,0,0.671875,0.425237,0.040888,0.932494,0.927441
2150,1.32E-06,0.303133,0.671875,0,0,0.671875,0.425237,0.040888,0.932494,0.927441
2151,1.16E-05,0.303135,0.6725,0,0,0.6725,0.424995,0.0317621,0.933297,0.927443
2152,1.16E-05,0.303135,0.6725,0,0,0.6725,0.424995,0.0317621,0.933297,0.927443
2153,5.90E-06,0.303135,0.673125,0,0,0.673125,0.424868,0.0114559,0.933711,0.927443
2154,5.90E-06,0.303135,0.673125,0,0,0.673125,0.424868,0.0114559,0.933711,0.927443
2155,6.72E-06,0.303133,0.67375,0,0,0.67375,0.424864,0.0115156,0.933724,0.927442
2156,6.72E-06,0.303133,0.67375,0,0,0.67375,0.424864,0.0115156,0.933724,0.927442
2157,6.00E-05,0.303136,0.674375,0,0,0.674375,0.424736,0.0613336,0.934152,0.927448
2158,6.00E-05,0.303136,0.674375,0,0,0.674375,0.424736,0.0613336,0.934152,0.927448
2159,2.23E-05,0.303129,0.675,0,0,0.675,0.424141,0.0864024,0.93609,0.927436
2160,2.23E-05,0.303129,0.675,0,0,0.675,0.424141,0.0864024,0.93609,0.927436
2161,4.36E-05,0.303134,0.675625,0,0,0.675625,0.423705,0.0430986,0.937549,0.927454
2162,4.36E-05,0.303134,0.675625,0,0,0.675625,0.423705,0.0430986,0.937549,0.927454
2163,7.77E-06,0.303131,0.67625,0,0,0.67625,0.423639,0.0192689,0.937757,0.927444
2164,7.77E-06,0.303131,0.67625,0,0,0.67625,0.423639,0.0192689,0.937757,0.927444
2165,0.000212573,0.303134,0.676875,0,0,0.676875,0.423483,0.13032,0.938283,0.927457
2166,0.000212573,0.303134,0.676875,0,0,0.676875,0.423483,0.13032,0.938283,0.927457
2167,3.33E-05,0.303129,0.6775,0,0,0.6775,0.422046,0.234969,0.943026,0.927446
2168,3.33E-05,0.303129,0.6775,0,0,0.6775,0.422046,0.234969,0.943026,0.927446
2169,0.000161893,0.303132,0.678125,0,0,0.678125,0.420428,0.18563,0.948412,0.927446
2170,0.000161893,0.303132,0.678125,0,0,0.678125,0.420428,0.18563,0.948412,0.927446
2171,9.14E-05,0.303133,0.67875,0,0,0.67875,0.419703,0.0658246,0.95083,0.927456
2172,9.14E-05,0.303133,0.67875,0,0,0.67875,0.419703,0.0658246,0.95083,0.927456
2173,0.00028293,0.303129,0.679375,0,0,0.679375,0.419651,0.140035,0.950992,0.927447
2174,0.00028293,0.303129,0.679375,0,0,0.679375,0.419651,0.140035,0.950992,0.927447
2175,0.000570703,0.303134,0.68,0,0,0.68,0.417982,0.41963,0.956589,0.927454
2176,0.000570703,0.303134,0.68,0,0,0.68,0.417982,0.41963,0.956589,0.927454
2177,0.00035361,0.303124,0.680625,0,0,0.680625,0.413443,0.474307,0.971839,0.927444
2178,0.00035361,0.303124,0.680625,0,0,0.680625,0.413443,0.474307,0.971839,0.927444
2179,0.000480373,0.303134,0.68125,0,0,0.68125,0.410645,0.237277,0.981379,0.927465
2180,0.000480373,0.303134,0.68125,0,0,0.68125,0.410645,0.237277,0.981379,0.927465
2181,0.000355048,0.303129,0.681875,0,0,0.681875,0.410353,0.191477,0.982362,0.92745
2182,0.000355048,0.303129,0.681875,0,0,0.681875,0.410353,0.191477,0.982362,0.92745
2183,0.00188565,0.303127,0.6825,0,0,0.6825,0.40822,0.679923,0.98965,0.927461
2184,0.00188565,0.303127,0.6825,0,0,0.6825,0.40822,0.679923,0.98965,0.927461
2185,1.66E-05,0.303129,0.683125,0,0,0.683125,0.397355,0.851045,1.02742,0.927453
2186,1.66E-05,0.303129,0.683125,0,0,0.683125,0.397355,0.851045,1.02742,0.927453
2187,0.00133518,0.303129,0.68375,0,0,0.68375,0.386496,0.748501,1.06622,0.927444
2188,0.00133518,0.303129,0.68375,0,0,0.68375,0.386496,0.748501,1.06622,0.927444
2189,0.000960553,0.303129,0.684375,0,0,0.684375,0.381607,0.373384,1.08404,0.927473
2190,0.000960553,0.303129,0.684375,0,0,0.684375,0.381607,0.373384,1.08404,0.927473
2191,0.00146057,0.303127,0.685,0,0,0.685,0.381163,0.46732,1.08566,0.927445
2192,0.00146057,0.303127,0.685,0,0,0.685,0.381163,0.46732,1.08566,0.927445
2193,0.00446999,0.303136,0.685625,0,0,0.685625,0.374421,0.936403,1.11067,0.927455
2194,0.00446999,0.303136,0.685625,0,0,0.685625,0.374421,0.936403,1.11067,0.927455
2195,0.0010916,0.30312,0.68625,0,0,0.68625,0.349728,0.990057,1.20613,0.927456
2196,0.0010916,0.30312,0.68625,0,0,0.68625,0.349728,0.990057,1.20613,0.927456
2197,0.00106795,0.303133,0.686875,0,0,0.686875,0.321814,0.988598,1.32263,0.927459
2198,0.00106795,0.303133,0.686875,0,0,0.686875,0.321814,0.988598,1.32263,0.927459
2199,0.00191253,0.303132,0.6875,0,0,0.6875,0.298684,0.968185,1.42705,0.927439
2200,0.00191253,0.303132,0.6875,0,0,0.6875,0.298684,0.968185,1.42705,0.927439
2201,0.00194656,0.303128,0.688125,0,0,0.688125,0.282477,0.898314,1.50514,0.927472
2202,0.00194656,0.303128,0.688125,0,0,0.688125,0.282477,0.898314,1.50514,0.927472
2203,0.00154066,0.303129,0.68875,0,0,0.68875,0.272604,0.731985,1.55496,0.927465
2204,0.00154066,0.303129,0.68875,0,0,0.68875,0.272604,0.731985,1.55496,0.927465
2205,0.000987842,0.303129,0.689375,0,0,0.689375,0.267455,0.473758,1.58165,0.927429
2206,0.000987842,0.303129,0.689375,0,0,0.689375,0.267455,0.473758,1.58165,0.927429
2207,0.000489754,0.303129,0.69,0,0,0.69,0.265279,0.219138,1.59309,0.927462
2208,0.000489754,0.303129,0.69,0,0,0.69,0.265279,0.219138,1.59309,0.927462
2209,0.000136532,0.303123,0.690625,0,0,0.690625,0.264633,0.0637669,1.59649,0.927465
2210,0.000136532,0.303123,0.690625,0,0,0.690625,0.264633,0.0637669,1.59649,0.927465
2211,9.44E-06,0.303133,0.69125,0,0,0.69125,0.264528,0.00455598,1.59707,0.927456
2212,9.44E-06,0.303133,0.69125,0,0,0.69125,0.264528,0.00455598,1.59707,0.927456
2213,4.12E-05,0.303132,0.691875,0,0,0.691875,0.26458,0.0272211,1.59679,0.927438
2214,4.12E-05,0.303132,0.691875,0,0,0.691875,0.26458,0.0272211,1.59679,0.927438
2215,7.78E-07,0.303122,0.6925,0,0,0.6925,0.264843,0.0455672,1.59537,0.927475
2216,7.78E-07,0.303122,0.6925,0,0,0.6925,0.264843,0.0455672,1.59537,0.927475
2217,1.43E-05,0.303128,0.693125,0,0,0.693125,0.265113,0.0408648,1.59397,0.927472
2218,1.43E-05,0.303128,0.693125,0,0,0.693125,0.265113,0.0408648,1.59397,0.927472
2219,1.68E-05,0.303133,0.69375,0,0,0.69375,0.265319,0.0274872,1.59289,0.927434
2220,1.68E-05,0.303133,0.69375,0,0,0.69375,0.265319,0.0274872,1.59289,0.927434
2221,7.87E-06,0.30313,0.694375,0,0,0.694375,0.265431,0.0138489,1.59229,0.92747
2222,7.87E-06,0.30313,0.694375,0,0,0.694375,0.265431,0.0138489,1.59229,0.92747
2223,1.92E-06,0.303118,0.695,0,0,0.695,0.265478,0.00784672,1.59201,0.927464
2224,1.92E-06,0.303118,0.695,0,0,0.695,0.265478,0.00784672,1.59201,0.927464
2225,1.18E-06,0.303135,0.695625,0,0,0.695625,0.26552,0.0034633,1.59184,0.92745
2226,1.18E-06,0.303135,0.695625,0,0,0.695625,0.26552,0.0034633,1.59184,0.92745
2227,6.94E-08,0.30313,0.69625,0,0,0.69625,0.265517,0.000150132,1.59184,0.927446
2228,6.94E-08,0.30313,0.69625,0,0,0.69625,0.265517,0.000150132,1.59184,0.927446
2229,7.15E-08,0.303122,0.696875,0,0,0.696875,0.265522,0.00033279,1.59178,0.927482
2230,7.15E-08,0.303122,0.696875,0,0,0.696875,0.265522,0.00033279,1.59178,0.927482
2231,2.03E-08,0.303129,0.6975,0,0,0.6975,0.265521,0.0002593,1.59181,0.92746
2232,2.03E-08,0.303129,0.6975,0,0,0.6975,0.265521,0.0002593,1.59181,0.92746
2233,4.13E-08,0.30313,0.698125,0,0,0.698125,0.265525,0.000582097,1.59179,0.927437
2234,4.13E-08,0.30313,0.698125,0,0,0.698125,0.265525,0.000582097,1.59179,0.927437
2235,2.56E-08,0.303125,0.69875,0,0,0.69875,0.265528,0.000417934,1.59177,0.927489
2236,2.56E-08,0.303125,0.69875,0,0,0.69875,0.265528,0.000417934,1.59177,0.927489
2237,1.32E-07,0.303122,0.699375,0,0,0.699375,0.26553,0.00193681,1.59174,0.92746
2238,1.32E-07,0.303122,0.699375,0,0,0.699375,0.26553,0.00193681,1.59174,0.92746
2239,8.45E-08,0.303138,0.7,0,0,0.7,0.26555,0.0012463,1.59169,0.92746
2240,8.45E-08,0.303138,0.7,0,0,0.7,0.26555,0.0012463,1.59169,0.92746
2241,9.94E-08,0.30312,0.700625,0,0,0.700625,0.265544,0.00013235,1.59166,0.927464
2242,9.94E-08,0.30312,0.700625,0,0,0.700625,0.265544,0.00013235,1.59166,0.927464
2243,3.59E-08,0.303124,0.70125,0,0,0.70125,0.265548,0.00105887,1.59165,0.927483
2244,3.59E-08,0.303124,0.70125,0,0,0.70125,0.265548,0.00105887,1.59165,0.927483
2245,2.36E-09,0.303129,0.701875,0,0,0.701875,0.265556,0.000184933,1.59163,0.927448
2246,2.36E-09,0.303129,0.701875,0,0,0.701875,0.265556,0.000184933,1.59163,0.927448
2247,8.96E-09,0.303127,0.7025,0,0,0.7025,0.26555,0.000320776,1.59165,0.927458
2248,8.96E-09,0.303127,0.7025,0,0,0.7025,0.26555,0.000320776,1.59165,0.927458
2249,6.39E-08,0.303124,0.703125,0,0,0.703125,0.265552,0.000335493,1.59163,0.927492
2250,6.39E-08,0.303124,0.703125,0,0,0.703125,0.265552,0.000335493,1.59163,0.927492
2251,9.61E-08,0.303122,0.70375,0,0,0.70375,0.265554,0.00150174,1.59162,0.927456
2252,9.61E-08,0.303122,0.70375,0,0,0.70375,0.265554,0.00150174,1.59162,0.927456
2253,4.65E-07,0.303137,0.704375,0,0,0.704375,0.26557,0.00194297,1.59158,0.927464
2254,4.65E-07,0.303137,0.704375,0,0,0.704375,0.26557,0.00194297,1.59158,0.927464
2255,2.55E-07,0.303118,0.705,0,0,0.705,0.265576,0.00196184,1.59149,0.927454
2256,2.55E-07,0.303118,0.705,0,0,0.705,0.265576,0.00196184,1.59149,0.927454
2257,3.63E-07,0.303127,0.705625,0,0,0.705625,0.265592,0.0033959,1.59143,0.927495
2258,3.63E-07,0.303127,0.705625,0,0,0.705625,0.265592,0.0033959,1.59143,0.927495
2259,4.16E-07,0.303128,0.70625,0,0,0.70625,0.265615,0.00344437,1.59131,0.927434
2260,4.16E-07,0.303128,0.70625,0,0,0.70625,0.265615,0.00344437,1.59131,0.927434
2261,2.21E-07,0.303133,0.706875,0,0,0.706875,0.265631,0.00143401,1.59125,0.927468
2262,2.21E-07,0.303133,0.706875,0,0,0.706875,0.265631,0.00143401,1.59125,0.927468
2263,1.41E-08,0.303121,0.7075,0,0,0.7075,0.265632,0.00136384,1.5912,0.927476
2264,1.41E-08,0.303121,0.7075,0,0,0.7075,0.265632,0.00136384,1.5912,0.927476
2265,5.03E-08,0.303127,0.708125,0,0,0.708125,0.265647,0.000997333,1.59114,0.927457
2266,5.03E-08,0.303127,0.708125,0,0,0.708125,0.265647,0.000997333,1.59114,0.927457
2267,1.54E-08,0.303133,0.70875,0,0,0.70875,0.265643,0.000964545,1.59118,0.927457
2268,1.54E-08,0.303133,0.70875,0,0,0.70875,0.265643,0.000964545,1.59118,0.927457
2269,2.88E-07,0.303118,0.709375,0,0,0.709375,0.265636,0.00117472,1.59117,0.927463
2270,2.88E-07,0.303118,0.709375,0,0,0.709375,0.265636,0.00117472,1.59117,0.927463
2271,1.21E-07,0.303127,0.71,0,0,0.71,0.26563,0.00120904,1.59123,0.927491
2272,1.21E-07,0.303127,0.71,0,0,0.71,0.26563,0.00120904,1.59123,0.927491
2273,4.71E-09,0.303128,0.710625,0,0,0.710625,0.265622,0.0010523,1.59128,0.927433
2274,4.71E-09,0.303128,0.710625,0,0,0.710625,0.265622,0.0010523,1.59128,0.927433
2275,5.37E-08,0.303131,0.71125,0,0,0.71125,0.265618,0.00242464,1.59131,0.92748
2276,5.37E-08,0.303131,0.71125,0,0,0.71125,0.265618,0.00242464,1.59131,0.92748
2277,2.67E-07,0.303114,0.711875,0,0,0.711875,0.265594,0.00140201,1.59138,0.927486
2278,2.67E-07,0.303114,0.711875,0,0,0.711875,0.265594,0.00140201,1.59138,0.927486
2279,8.44E-08,0.30313,0.7125,0,0,0.7125,0.265602,3.54E-05,1.59139,0.927464
2280,8.44E-08,0.30313,0.7125,0,0,0.7125,0.265602,3.54E-05,1.59139,0.927464
2281,1.15E-07,0.303132,0.713125,0,0,0.713125,0.265594,0.00181945,1.59144,0.927449
2282,1.15E-07,0.303132,0.713125,0,0,0.713125,0.265594,0.00181945,1.59144,0.927449
2283,6.71E-08,0.303118,0.71375,0,0,0.71375,0.265581,0.000955084,1.59146,0.927481
2284,6.71E-08,0.303118,0.71375,0,0,0.71375,0.265581,0.000955084,1.59146,0.927481
2285,2.60E-08,0.303124,0.714375,0,0,0.714375,0.265583,7.03E-05,1.59147,0.927489
2286,2.60E-08,0.303124,0.714375,0,0,0.714375,0.265583,7.03E-05,1.59147,0.927489
2287,3.13E-08,0.303127,0.715,0,0,0.715,0.265582,7.85E-05,1.59149,0.927441
2288,3.13E-08,0.303127,0.715,0,0,0.715,0.265582,7.85E-05,1.59149,0.927441
2289,2.26E-08,0.303129,0.715625,0,0,0.715625,0.265582,0.000941546,1.59149,0.927479
2290,2.26E-08,0.303129,0.715625,0,0,0.715625,0.265582,0.000941546,1.59149,0.927479
2291,3.10E-08,0.303113,0.71625,0,0,0.71625,0.265571,0.000306253,1.5915,0.927486
2292,3.10E-08,0.303113,0.71625,0,0,0.71625,0.265571,0.000306253,1.5915,0.927486
2293,1.53E-08,0.303129,0.716875,0,0,0.716875,0.265579,0.000642143,1.59151,0.927471
2294,1.53E-08,0.303129,0.716875,0,0,0.716875,0.265579,0.000642143,1.59151,0.927471
2295,6.88E-08,0.303128,0.7175,0,0,0.7175,0.265578,0.000841906,1.59151,0.927453
2296,6.88E-08,0.303128,0.7175,0,0,0.7175,0.265578,0.000841906,1.59151,0.927453
2297,3.22E-08,0.303117,0.718125,0,0,0.718125,0.265569,0.000619264,1.59152,0.927498
2298,3.22E-08,0.303117,0.718125,0,0,0.718125,0.265569,0.000619264,1.59152,0.927498
2299,3.55E-08,0.303121,0.71875,0,0,0.71875,0.265571,0.000993802,1.59152,0.927486
2300,3.55E-08,0.303121,0.71875,0,0,0.71875,0.265571,0.000993802,1.59152,0.927486
2301,6.77E-09,0.303132,0.719375,0,0,0.719375,0.265581,7.57E-05,1.59151,0.927445
2302,6.77E-09,0.303132,0.719375,0,0,0.719375,0.265581,7.57E-05,1.59151,0.927445
2303,5.26E-08,0.303122,0.72,0,0,0.72,0.265572,0.000900516,1.59152,0.927486
2304,5.26E-08,0.303122,0.72,0,0,0.72,0.265572,0.000900516,1.59152,0.927486
2305,9.44E-08,0.303112,0.720625,0,0,0.720625,0.26557,0.000672116,1.5915,0.9275
2306,9.44E-08,0.303112,0.720625,0,0,0.720625,0.26557,0.000672116,1.5915,0.9275
2307,7.82E-08,0.30313,0.72125,0,0,0.72125,0.26558,0.00087002,1.59151,0.927458
2308,7.82E-08,0.30313,0.72125,0,0,0.72125,0.26558,0.00087002,1.59151,0.927458
2309,9.19E-08,0.30313,0.721875,0,0,0.721875,0.26558,0.00065609,1.5915,0.927453
2310,9.19E-08,0.30313,0.721875,0,0,0.721875,0.26558,0.00065609,1.5915,0.927453
2311,1.07E-07,0.303114,0.7225,0,0,0.7225,0.265572,0.000765697,1.59149,0.927503
2312,1.07E-07,0.303114,0.7225,0,0,0.7225,0.265572,0.000765697,1.59149,0.927503
2313,9.50E-08,0.303119,0.723125,0,0,0.723125,0.265571,0.00109611,1.59152,0.927492
2314,9.50E-08,0.303119,0.723125,0,0,0.723125,0.265571,0.00109611,1.59152,0.927492
2315,5.67E-08,0.303135,0.72375,0,0,0.72375,0.265585,0.000124766,1.5915,0.927437
2316,5.67E-08,0.303135,0.72375,0,0,0.72375,0.265585,0.000124766,1.5915,0.927437
2317,9.77E-09,0.303124,0.724375,0,0,0.724375,0.265573,0.0015369,1.59152,0.927484
2318,9.77E-09,0.303124,0.724375,0,0,0.724375,0.265573,0.0015369,1.59152,0.927484
2319,6.08E-08,0.303112,0.725,0,0,0.725,0.265567,0.00039113,1.59151,0.927504
2320,6.08E-08,0.303112,0.725,0,0,0.725,0.265567,0.00039113,1.59151,0.927504
2321,9.46E-08,0.303129,0.725625,0,0,0.725625,0.265577,0.000629984,1.59152,0.927464
2322,9.46E-08,0.303129,0.725625,0,0,0.725625,0.265577,0.000629984,1.59152,0.927464
2323,1.23E-07,0.303132,0.72625,0,0,0.72625,0.265574,0.000956462,1.59154,0.927448
2324,1.23E-07,0.303132,0.72625,0,0,0.72625,0.265574,0.000956462,1.59154,0.927448
2325,1.43E-07,0.303114,0.726875,0,0,0.726875,0.265566,0.00088469,1.59152,0.927503
2326,1.43E-07,0.303114,0.726875,0,0,0.726875,0.265566,0.00088469,1.59152,0.927503
2327,1.01E-07,0.30312,0.7275,0,0,0.7275,0.265564,0.000612993,1.59156,0.92749
2328,1.01E-07,0.30312,0.7275,0,0,0.7275,0.265564,0.000612993,1.59156,0.92749
2329,4.65E-08,0.303133,0.728125,0,0,0.728125,0.265573,0.000250195,1.59155,0.927441
2330,4.65E-08,0.303133,0.728125,0,0,0.728125,0.265573,0.000250195,1.59155,0.927441
2331,4.39E-08,0.303125,0.72875,0,0,0.72875,0.265567,0.00158138,1.59156,0.927487
2332,4.39E-08,0.303125,0.72875,0,0,0.72875,0.265567,0.00158138,1.59156,0.927487
2333,3.44E-08,0.303112,0.729375,0,0,0.729375,0.265555,0.000523856,1.59158,0.9275
2334,3.44E-08,0.303112,0.729375,0,0,0.729375,0.265555,0.000523856,1.59158,0.9275
2335,9.20E-08,0.303133,0.73,0,0,0.73,0.265573,0.000811096,1.59155,0.927467
2336,9.20E-08,0.303133,0.73,0,0,0.73,0.265573,0.000811096,1.59155,0.927467
2337,1.19E-07,0.303129,0.730625,0,0,0.730625,0.265565,0.00101859,1.59158,0.927453
2338,1.19E-07,0.303129,0.730625,0,0,0.730625,0.265565,0.00101859,1.59158,0.927453
2339,2.67E-08,0.303118,0.73125,0,0,0.73125,0.265561,0.000160828,1.59156,0.927506
2340,2.67E-08,0.303118,0.73125,0,0,0.73125,0.265561,0.000160828,1.59156,0.927506
2341,2.54E-08,0.303122,0.731875,0,0,0.731875,0.265563,0.000412675,1.59157,0.927481
2342,2.54E-08,0.303122,0.731875,0,0,0.731875,0.265563,0.000412675,1.59157,0.927481
2343,1.64E-08,0.303133,0.7325,0,0,0.7325,0.265566,0.000159009,1.59159,0.927448
2344,1.64E-08,0.303133,0.7325,0,0,0.7325,0.265566,0.000159009,1.59159,0.927448
2345,6.09E-08,0.303125,0.733125,0,0,0.733125,0.265565,0.0011773,1.59157,0.927483
2346,6.09E-08,0.303125,0.733125,0,0,0.733125,0.265565,0.0011773,1.59157,0.927483
2347,3.15E-08,0.303114,0.73375,0,0,0.73375,0.265553,0.000312127,1.5916,0.927492
2348,3.15E-08,0.303114,0.73375,0,0,0.73375,0.265553,0.000312127,1.5916,0.927492
2349,7.50E-08,0.303133,0.734375,0,0,0.734375,0.265568,0.000897767,1.59158,0.927468
2350,7.50E-08,0.303133,0.734375,0,0,0.734375,0.265568,0.000897767,1.59158,0.927468
2351,3.85E-08,0.303126,0.735,0,0,0.735,0.265563,0.000804667,1.59158,0.92745
2352,3.85E-08,0.303126,0.735,0,0,0.735,0.265563,0.000804667,1.59158,0.92745
2353,2.43E-08,0.303122,0.735625,0,0,0.735625,0.265559,0.000359174,1.59159,0.927504
2354,2.43E-08,0.303122,0.735625,0,0,0.735625,0.265559,0.000359174,1.59159,0.927504
2355,5.69E-08,0.30312,0.73625,0,0,0.73625,0.265559,0.000539393,1.59158,0.927473
2356,5.69E-08,0.30312,0.73625,0,0,0.73625,0.265559,0.000539393,1.59158,0.927473
2357,2.71E-08,0.303134,0.736875,0,0,0.736875,0.265565,8.70E-05,1.5916,0.927456
2358,2.71E-08,0.303134,0.736875,0,0,0.736875,0.265565,8.70E-05,1.5916,0.927456
2359,4.25E-09,0.303123,0.7375,0,0,0.7375,0.265558,0.00127421,1.5916,0.927473
2360,4.25E-09,0.303123,0.7375,0,0,0.7375,0.265558,0.00127421,1.5916,0.927473
2361,4.02E-08,0.303116,0.738125,0,0,0.738125,0.265551,0.000169149,1.59162,0.927495
2362,4.02E-08,0.303116,0.738125,0,0,0.738125,0.265551,0.000169149,1.59162,0.927495
2363,7.40E-08,0.303129,0.73875,0,0,0.73875,0.26556,0.00055333,1.59161,0.927463
2364,7.40E-08,0.303129,0.73875,0,0,0.73875,0.26556,0.00055333,1.59161,0.927463
2365,5.06E-08,0.303129,0.739375,0,0,0.739375,0.265557,0.000659915,1.59162,0.927442
2366,5.06E-08,0.303129,0.739375,0,0,0.739375,0.265557,0.000659915,1.59162,0.927442
2367,1.00E-07,0.30312,0.74,0,0,0.74,0.265552,0.000232829,1.59162,0.927498
2368,1.00E-07,0.30312,0.74,0,0,0.74,0.265552,0.000232829,1.59162,0.927498
2369,2.39E-08,0.303118,0.740625,0,0,0.740625,0.265554,0.000950397,1.5916,0.927467
2370,2.39E-08,0.303118,0.740625,0,0,0.740625,0.265554,0.000950397,1.5916,0.927467
2371,6.94E-08,0.303139,0.74125,0,0,0.74125,0.265563,0.000516048,1.59162,0.927447
2372,6.94E-08,0.303139,0.74125,0,0,0.74125,0.265563,0.000516048,1.59162,0.927447
2373,4.35E-08,0.303123,0.741875,0,0,0.741875,0.26556,0.000655659,1.59159,0.927455
2374,4.35E-08,0.303123,0.741875,0,0,0.741875,0.26556,0.000655659,1.59159,0.927455
2375,7.90E-08,0.303121,0.7425,0,0,0.7425,0.265556,0.000111116,1.5916,0.927498
2376,7.90E-08,0.303121,0.7425,0,0,0.7425,0.265556,0.000111116,1.5916,0.927498
2377,3.31E-08,0.303129,0.743125,0,0,0.743125,0.265561,0.00119099,1.5916,0.927442
2378,3.31E-08,0.303129,0.743125,0,0,0.743125,0.265561,0.00119099,1.5916,0.927442
2379,5.09E-08,0.303136,0.74375,0,0,0.74375,0.265569,0.000848555,1.59158,0.927442
2380,5.09E-08,0.303136,0.74375,0,0,0.74375,0.265569,0.000848555,1.59158,0.927442
2381,1.83E-08,0.303119,0.744375,0,0,0.744375,0.265552,0.000892747,1.59162,0.92748
2382,1.83E-08,0.303119,0.744375,0,0,0.744375,0.265552,0.000892747,1.59162,0.92748
2383,4.36E-08,0.303124,0.745,0,0,0.745,0.265559,0.00109934,1.5916,0.927462
2384,4.36E-08,0.303124,0.745,0,0,0.745,0.265559,0.00109934,1.5916,0.927462
2385,1.38E-08,0.303139,0.745625,0,0,0.745625,0.265564,0.000554507,1.59162,0.927426
2386,1.38E-08,0.303139,0.745625,0,0,0.745625,0.265564,0.000554507,1.59162,0.927426
2387,2.79E-08,0.303125,0.74625,0,0,0.74625,0.265553,0.00120482,1.59163,0.927453
2388,2.79E-08,0.303125,0.74625,0,0,0.74625,0.265553,0.00120482,1.59163,0.927453
2389,5.43E-08,0.303121,0.746875,0,0,0.746875,0.26555,0.000186987,1.59163,0.927485
2390,5.43E-08,0.303121,0.746875,0,0,0.746875,0.26555,0.000186987,1.59163,0.927485
2391,6.43E-08,0.303134,0.7475,0,0,0.7475,0.265555,0.000689718,1.59165,0.927429
2392,6.43E-08,0.303134,0.7475,0,0,0.7475,0.265555,0.000689718,1.59165,0.927429
2393,3.80E-08,0.303137,0.748125,0,0,0.748125,0.265558,0.000760753,1.59164,0.927434
2394,3.80E-08,0.303137,0.748125,0,0,0.748125,0.265558,0.000760753,1.59164,0.927434
2395,1.84E-08,0.303124,0.74875,0,0,0.74875,0.265546,0.000411684,1.59166,0.927464
2396,1.84E-08,0.303124,0.74875,0,0,0.74875,0.265546,0.000411684,1.59166,0.927464
2397,2.92E-08,0.303136,0.749375,0,0,0.749375,0.265554,0.00137046,1.59166,0.927434
2398,2.92E-08,0.303136,0.749375,0,0,0.749375,0.265554,0.00137046,1.59166,0.927434
2399,3.35E-08,0.30315,0.75,0,0,0.75,0.265562,2.89E-05,1.59167,0.92739
2400,3.35E-08,0.30315,0.75,0,0,0.75,0.265562,2.89E-05,1.59167,0.92739
2401,6.00E-08,0.303139,0.750625,0,0,0.750625,0.265553,0.000397238,1.59168,0.927423
2402,6.00E-08,0.303139,0.750625,0,0,0.750625,0.265553,0.000397238,1.59168,0.927423
2403,1.09E-07,0.303139,0.75125,0,0,0.75125,0.265557,0.000995691,1.59165,0.927418
2404,1.09E-07,0.303139,0.75125,0,0,0.75125,0.265557,0.000995691,1.59165,0.927418
2405,8.50E-08,0.303158,0.751875,0,0,0.751875,0.265565,0.000383895,1.59168,0.927366
2406,8.50E-08,0.303158,0.751875,0,0,0.751875,0.265565,0.000383895,1.59168,0.927366
2407,2.35E-08,0.303153,0.7525,0,0,0.7525,0.265562,0.000643106,1.59168,0.927373
2408,2.35E-08,0.303153,0.7525,0,0,0.7525,0.265562,0.000643106,1.59168,0.927373
2409,2.42E-08,0.303145,0.753125,0,0,0.753125,0.265557,3.24E-05,1.59167,0.927408
2410,2.42E-08,0.303145,0.753125,0,0,0.753125,0.265557,3.24E-05,1.59167,0.927408
2411,7.60E-08,0.303157,0.75375,0,0,0.75375,0.265562,0.00130896,1.59169,0.927362
2412,7.60E-08,0.303157,0.75375,0,0,0.75375,0.265562,0.00130896,1.59169,0.927362
2413,1.52E-07,0.303165,0.754375,0,0,0.754375,0.265572,0.000268415,1.59166,0.927351
2414,1.52E-07,0.303165,0.754375,0,0,0.754375,0.265572,0.000268415,1.59166,0.927351
2415,1.35E-07,0.303144,0.755,0,0,0.755,0.265559,0.00104649,1.59166,0.927404
2416,1.35E-07,0.303144,0.755,0,0,0.755,0.265559,0.00104649,1.59166,0.927404
2417,9.24E-08,0.303142,0.755625,0,0,0.755625,0.26556,0.000832554,1.59165,0.92742
2418,9.24E-08,0.303142,0.755625,0,0,0.755625,0.26556,0.000832554,1.59165,0.92742
2419,4.89E-08,0.303156,0.75625,0,0,0.75625,0.265568,8.57E-05,1.59165,0.927366
2420,4.89E-08,0.303156,0.75625,0,0,0.75625,0.265568,8.57E-05,1.59165,0.927366
2421,5.91E-08,0.303146,0.756875,0,0,0.756875,0.265559,0.00167435,1.59167,0.927401
2422,5.91E-08,0.303146,0.756875,0,0,0.756875,0.265559,0.00167435,1.59167,0.927401
2423,5.86E-08,0.303129,0.7575,0,0,0.7575,0.265549,0.000543404,1.59166,0.927448
2424,5.86E-08,0.303129,0.7575,0,0,0.7575,0.265549,0.000543404,1.59166,0.927448
2425,5.93E-08,0.30314,0.758125,0,0,0.758125,0.265553,0.00114753,1.59168,0.927413
2426,5.93E-08,0.30314,0.758125,0,0,0.758125,0.265553,0.00114753,1.59168,0.927413
2427,1.15E-07,0.303147,0.75875,0,0,0.75875,0.265562,2.52E-05,1.59165,0.927401
2428,1.15E-07,0.303147,0.75875,0,0,0.75875,0.265562,2.52E-05,1.59165,0.927401
2429,1.05E-07,0.303127,0.759375,0,0,0.759375,0.265553,0.000709618,1.59164,0.927448
2430,1.05E-07,0.303127,0.759375,0,0,0.759375,0.265553,0.000709618,1.59164,0.927448
2431,9.64E-08,0.303128,0.76,0,0,0.76,0.265554,0.00118028,1.59163,0.92746
2432,9.64E-08,0.303128,0.76,0,0,0.76,0.265554,0.00118028,1.59163,0.92746
2433,9.80E-08,0.303143,0.760625,0,0,0.760625,0.265566,0.000362256,1.59162,0.927401
2434,9.80E-08,0.303143,0.760625,0,0,0.760625,0.265566,0.000362256,1.59162,0.927401
2435,5.78E-08,0.303137,0.76125,0,0,0.76125,0.265558,0.00157622,1.59164,0.927434
2436,5.78E-08,0.303137,0.76125,0,0,0.76125,0.265558,0.00157622,1.59164,0.927434
2437,2.19E-08,0.303123,0.761875,0,0,0.761875,0.265548,6.95E-05,1.59165,0.927465
2438,2.19E-08,0.303123,0.761875,0,0,0.761875,0.265548,6.95E-05,1.59165,0.927465
2439,1.05E-07,0.303138,0.7625,0,0,0.7625,0.265558,0.00160395,1.59165,0.927427
2440,1.05E-07,0.303138,0.7625,0,0,0.7625,0.265558,0.00160395,1.59165,0.927427
2441,9.21E-08,0.303143,0.763125,0,0,0.763125,0.265567,0.00103009,1.59162,0.92741
2442,9.21E-08,0.303143,0.763125,0,0,0.763125,0.265567,0.00103009,1.59162,0.92741
2443,9.99E-08,0.303125,0.76375,0,0,0.76375,0.265569,0.0017144,1.59154,0.92746
2444,9.99E-08,0.303125,0.76375,0,0,0.76375,0.265569,0.0017144,1.59154,0.92746
2445,2.30E-07,0.303129,0.764375,0,0,0.764375,0.265586,0.00411716,1.59147,0.927454
2446,2.30E-07,0.303129,0.764375,0,0,0.764375,0.265586,0.00411716,1.59147,0.927454
2447,2.65E-07,0.303143,0.765,0,0,0.765,0.265617,0.00338529,1.59136,0.927399
2448,2.65E-07,0.303143,0.765,0,0,0.765,0.265617,0.00338529,1.59136,0.927399
2449,4.33E-08,0.303135,0.765625,0,0,0.765625,0.265625,0.0010346,1.59129,0.927442
2450,4.33E-08,0.303135,0.765625,0,0,0.765625,0.265625,0.0010346,1.59129,0.927442
2451,1.54E-07,0.303122,0.76625,0,0,0.76625,0.265628,0.00197338,1.59122,0.927463
2452,1.54E-07,0.303122,0.76625,0,0,0.76625,0.265628,0.00197338,1.59122,0.927463
2453,2.74E-08,0.303141,0.766875,0,0,0.766875,0.265647,0.00139662,1.59119,0.927427
2454,2.74E-08,0.303141,0.766875,0,0,0.766875,0.265647,0.00139662,1.59119,0.927427
2455,1.04E-07,0.30314,0.7675,0,0,0.7675,0.265644,0.00126581,1.5912,0.927412
2456,1.04E-07,0.30314,0.7675,0,0,0.7675,0.265644,0.00126581,1.5912,0.927412
2457,2.68E-07,0.303126,0.768125,0,0,0.768125,0.265633,0.00183991,1.59121,0.927469
2458,2.68E-07,0.303126,0.768125,0,0,0.768125,0.265633,0.00183991,1.59121,0.927469
2459,2.00E-07,0.303131,0.76875,0,0,0.76875,0.265623,0.000696289,1.59128,0.927446
2460,2.00E-07,0.303131,0.76875,0,0,0.76875,0.265623,0.000696289,1.59128,0.927446
2461,7.11E-08,0.303143,0.769375,0,0,0.769375,0.265625,0.0012225,1.59131,0.927405
2462,7.11E-08,0.303143,0.769375,0,0,0.769375,0.265625,0.0012225,1.59131,0.927405
2463,4.81E-08,0.303132,0.77,0,0,0.77,0.265609,0.00272589,1.59136,0.927448
2464,4.81E-08,0.303132,0.77,0,0,0.77,0.265609,0.00272589,1.59136,0.927448
2465,1.34E-07,0.303122,0.770625,0,0,0.770625,0.265594,0.000291008,1.5914,0.927456
2466,1.34E-07,0.303122,0.770625,0,0,0.770625,0.265594,0.000291008,1.5914,0.927456
2467,1.81E-07,0.303141,0.77125,0,0,0.77125,0.265606,5.14E-06,1.59141,0.927425
2468,1.81E-07,0.303141,0.77125,0,0,0.77125,0.265606,5.14E-06,1.59141,0.927425
2469,1.33E-07,0.303135,0.771875,0,0,0.771875,0.265594,0.00135858,1.59145,0.927409
2470,1.33E-07,0.303135,0.771875,0,0,0.771875,0.265594,0.00135858,1.59145,0.927409
2471,6.56E-08,0.303127,0.7725,0,0,0.7725,0.26559,0.000678346,1.59144,0.92747
2472,6.56E-08,0.303127,0.7725,0,0,0.7725,0.26559,0.000678346,1.59144,0.92747
2473,6.41E-08,0.303129,0.773125,0,0,0.773125,0.265586,0.000430672,1.59147,0.927433
2474,6.41E-08,0.303129,0.773125,0,0,0.773125,0.265586,0.000430672,1.59147,0.927433
2475,4.15E-08,0.303145,0.77375,0,0,0.77375,0.265595,9.85E-05,1.59148,0.927415
2476,4.15E-08,0.303145,0.77375,0,0,0.77375,0.265595,9.85E-05,1.59148,0.927415
2477,4.51E-08,0.30313,0.774375,0,0,0.774375,0.265587,0.00135442,1.59147,0.927441
2478,4.51E-08,0.30313,0.774375,0,0,0.774375,0.265587,0.00135442,1.59147,0.927441
2479,6.51E-08,0.303126,0.775,0,0,0.775,0.26558,0.00075611,1.59149,0.927462
2480,6.51E-08,0.303126,0.775,0,0,0.775,0.26558,0.00075611,1.59149,0.927462
2481,1.03E-07,0.303142,0.775625,0,0,0.775625,0.265596,0.000640289,1.59146,0.927419
2482,1.03E-07,0.303142,0.775625,0,0,0.775625,0.265596,0.000640289,1.59146,0.927419
2483,3.94E-08,0.303137,0.77625,0,0,0.77625,0.265587,0.000936697,1.59149,0.927411
2484,3.94E-08,0.303137,0.77625,0,0,0.77625,0.265587,0.000936697,1.59149,0.927411
2485,1.21E-07,0.303128,0.776875,0,0,0.776875,0.265585,0.000318631,1.59147,0.927474
2486,1.21E-07,0.303128,0.776875,0,0,0.776875,0.265585,0.000318631,1.59147,0.927474
2487,4.28E-08,0.303127,0.7775,0,0,0.7775,0.265584,0.000597259,1.59148,0.927425
2488,4.28E-08,0.303127,0.7775,0,0,0.7775,0.265584,0.000597259,1.59148,0.927425
2489,1.41E-08,0.303147,0.778125,0,0,0.778125,0.265592,2.41E-05,1.5915,0.927425
2490,1.41E-08,0.303147,0.778125,0,0,0.778125,0.265592,2.41E-05,1.5915,0.927425
2491,1.03E-07,0.303124,0.77875,0,0,0.77875,0.265583,0.00126843,1.59147,0.927437
2492,1.03E-07,0.303124,0.77875,0,0,0.77875,0.265583,0.00126843,1.59147,0.927437
2493,2.29E-07,0.303129,0.779375,0,0,0.779375,0.265578,0.000151451,1.59151,0.927476
2494,2.29E-07,0.303129,0.779375,0,0,0.779375,0.265578,0.000151451,1.59151,0.927476
2495,4.82E-09,0.303135,0.78,0,0,0.78,0.265585,0.000346347,1.5915,0.927419
2496,4.82E-09,0.303135,0.78,0,0,0.78,0.265585,0.000346347,1.5915,0.927419
2497,8.96E-08,0.303137,0.780625,0,0,0.780625,0.265581,0.00133921,1.59152,0.927436
2498,8.96E-08,0.303137,0.780625,0,0,0.780625,0.265581,0.00133921,1.59152,0.927436
2499,7.64E-08,0.303124,0.78125,0,0,0.78125,0.26557,0.000408076,1.59154,0.927473
2500,7.64E-08,0.303124,0.78125,0,0,0.78125,0.26557,0.000408076,1.59154,0.927473
2501,1.34E-07,0.303128,0.781875,0,0,0.781875,0.265577,0.000511634,1.59152,0.92744
2502,1.34E-07,0.303128,0.781875,0,0,0.781875,0.265577,0.000511634,1.59152,0.92744
2503,1.04E-08,0.303142,0.7825,0,0,0.7825,0.265576,0.000641469,1.59157,0.927433
2504,1.04E-08,0.303142,0.7825,0,0,0.7825,0.265576,0.000641469,1.59157,0.927433
2505,4.39E-08,0.303122,0.783125,0,0,0.783125,0.26557,0.000721041,1.59153,0.927444
2506,4.39E-08,0.303122,0.783125,0,0,0.783125,0.26557,0.000721041,1.59153,0.927444
2507,1.10E-07,0.303129,0.78375,0,0,0.78375,0.265567,0.000159524,1.59157,0.927472
2508,1.10E-07,0.303129,0.78375,0,0,0.78375,0.265567,0.000159524,1.59157,0.927472
2509,2.63E-08,0.303131,0.784375,0,0,0.784375,0.265568,0.000252733,1.59158,0.927418
2510,2.63E-08,0.303131,0.784375,0,0,0.784375,0.265568,0.000252733,1.59158,0.927418
2511,3.21E-08,0.30313,0.785,0,0,0.785,0.26557,0.00102881,1.59156,0.927456
2512,3.21E-08,0.30313,0.785,0,0,0.785,0.26557,0.00102881,1.59156,0.927456
2513,4.37E-09,0.303121,0.785625,0,0,0.785625,0.265556,0.000167651,1.5916,0.927466
2514,4.37E-09,0.303121,0.785625,0,0,0.785625,0.265556,0.000167651,1.5916,0.927466
2515,2.35E-08,0.303131,0.78625,0,0,0.78625,0.265572,0.000980759,1.59155,0.927443
2516,2.35E-08,0.303131,0.78625,0,0,0.78625,0.265572,0.000980759,1.59155,0.927443
2517,8.07E-08,0.303135,0.786875,0,0,0.786875,0.265567,0.00105342,1.59159,0.927443
2518,8.07E-08,0.303135,0.786875,0,0,0.786875,0.265567,0.00105342,1.59159,0.927443
2519,8.28E-08,0.303121,0.7875,0,0,0.7875,0.26556,0.000143949,1.59158,0.927462
2520,8.28E-08,0.303121,0.7875,0,0,0.7875,0.26556,0.000143949,1.59158,0.927462
2521,1.42E-07,0.303132,0.788125,0,0,0.788125,0.265569,0.000236114,1.59157,0.927467
2522,1.42E-07,0.303132,0.788125,0,0,0.788125,0.265569,0.000236114,1.59157,0.927467
2523,5.03E-08,0.303129,0.78875,0,0,0.78875,0.265557,0.000250746,1.59162,0.927432
2524,5.03E-08,0.303129,0.78875,0,0,0.78875,0.265557,0.000250746,1.59162,0.927432
2525,4.58E-08,0.303131,0.789375,0,0,0.789375,0.265566,0.000538705,1.59158,0.927471
2526,4.58E-08,0.303131,0.789375,0,0,0.789375,0.265566,0.000538705,1.59158,0.927471
2527,1.44E-07,0.303121,0.79,0,0,0.79,0.265551,0.000242539,1.59163,0.927453
2528,1.44E-07,0.303121,0.79,0,0,0.79,0.265551,0.000242539,1.59163,0.927453
2529,1.39E-08,0.303136,0.790625,0,0,0.790625,0.265563,0.000832084,1.59161,0.927448
2530,1.39E-08,0.303136,0.790625,0,0,0.790625,0.265563,0.000832084,1.59161,0.927448
2531,2.29E-08,0.303127,0.79125,0,0,0.79125,0.265561,0.000947527,1.5916,0.927444
2532,2.29E-08,0.303127,0.79125,0,0,0.79125,0.265561,0.000947527,1.5916,0.927444
2533,5.24E-08,0.303123,0.791875,0,0,0.791875,0.265552,0.000513356,1.59163,0.92747
2534,5.24E-08,0.303123,0.791875,0,0,0.791875,0.265552,0.000513356,1.59163,0.92747
2535,2.13E-08,0.303131,0.7925,0,0,0.7925,0.265567,0.000665324,1.59158,0.927452
2536,2.13E-08,0.303131,0.7925,0,0,0.7925,0.265567,0.000665324,1.59158,0.927452
2537,7.10E-08,0.303132,0.793125,0,0,0.793125,0.26556,0.000712544,1.59162,0.927435
2538,7.10E-08,0.303132,0.793125,0,0,0.793125,0.26556,0.000712544,1.59162,0.927435
2539,3.19E-08,0.303126,0.79375,0,0,0.79375,0.265559,0.000227275,1.5916,0.927474
2540,3.19E-08,0.303126,0.79375,0,0,0.79375,0.265559,0.000227275,1.5916,0.927474
2541,7.73E-08,0.303123,0.794375,0,0,0.794375,0.265557,8.16E-05,1.5916,0.927457
2542,7.73E-08,0.303123,0.794375,0,0,0.794375,0.265557,8.16E-05,1.5916,0.927457
2543,4.80E-09,0.303137,0.795,0,0,0.795,0.265558,0.000142271,1.59165,0.927446
2544,4.80E-09,0.303137,0.795,0,0,0.795,0.265558,0.000142271,1.59165,0.927446
2545,5.23E-08,0.303124,0.795625,0,0,0.795625,0.265556,0.00113513,1.59161,0.927449
2546,5.23E-08,0.303124,0.795625,0,0,0.795625,0.265556,0.00113513,1.59161,0.927449
2547,1.53E-07,0.303122,0.79625,0,0,0.79625,0.265545,0.000637553,1.59167,0.927482
2548,1.53E-07,0.303122,0.79625,0,0,0.79625,0.265545,0.000637553,1.59167,0.927482
2549,1.36E-09,0.303127,0.796875,0,0,0.796875,0.265548,0.000684131,1.59166,0.927443
2550,1.36E-09,0.303127,0.796875,0,0,0.796875,0.265548,0.000684131,1.59166,0.927443
2551,2.57E-08,0.303133,0.7975,0,0,0.7975,0.265552,0.00101211,1.59166,0.927442
2552,2.57E-08,0.303133,0.7975,0,0,0.7975,0.265552,0.00101211,1.59166,0.927442
2553,1.29E-08,0.30312,0.798125,0,0,0.798125,0.265537,0.000615245,1.5917,0.927466
2554,1.29E-08,0.30312,0.798125,0,0,0.798125,0.265537,0.000615245,1.5917,0.927466
2555,2.77E-08,0.303123,0.79875,0,0,0.79875,0.265545,0.000546011,1.59167,0.927464
2556,2.77E-08,0.303123,0.79875,0,0,0.79875,0.265545,0.000546011,1.59167,0.927464
2557,6.31E-08,0.303133,0.799375,0,0,0.799375,0.265543,0.000742576,1.59171,0.927445
2558,6.31E-08,0.303133,0.799375,0,0,0.799375,0.265543,0.000742576,1.59171,0.927445
2559,5.11E-08,0.303122,0.8,0,0,0.8,0.265537,0.000378551,1.59171,0.927456
2560,5.11E-08,0.303122,0.8,0,0,0.8,0.265537,0.000378551,1.59171,0.927456
2561,4.38E-08,0.303122,0.800625,0,0,0.800625,0.265539,0.00031538,1.59169,0.927491
2562,4.38E-08,0.303122,0.800625,0,0,0.800625,0.265539,0.00031538,1.59169,0.927491
2563,1.15E-07,0.303128,0.80125,0,0,0.80125,0.265541,0.001145,1.59171,0.927439
2564,1.15E-07,0.303128,0.80125,0,0,0.80125,0.265541,0.001145,1.59171,0.927439
2565,6.17E-08,0.303134,0.801875,0,0,0.801875,0.265552,0.000728895,1.59167,0.927455
2566,6.17E-08,0.303134,0.801875,0,0,0.801875,0.265552,0.000728895,1.59167,0.927455
2567,2.29E-08,0.303114,0.8025,0,0,0.8025,0.265532,0.000948862,1.5917,0.927478
2568,2.29E-08,0.303114,0.8025,0,0,0.8025,0.265532,0.000948862,1.5917,0.927478
2569,9.10E-08,0.303124,0.803125,0,0,0.803125,0.265541,0.00112672,1.59169,0.927478
2570,9.10E-08,0.303124,0.803125,0,0,0.803125,0.265541,0.00112672,1.59169,0.927478
2571,9.99E-10,0.303134,0.80375,0,0,0.80375,0.265545,0.000290267,1.5917,0.927436
2572,9.99E-10,0.303134,0.80375,0,0,0.80375,0.265545,0.000290267,1.5917,0.927436
2573,1.30E-07,0.303122,0.804375,0,0,0.804375,0.265538,0.000104894,1.5917,0.927462
2574,1.30E-07,0.303122,0.804375,0,0,0.804375,0.265538,0.000104894,1.5917,0.927462
2575,1.11E-07,0.303117,0.805,0,0,0.805,0.265544,0.000687265,1.59165,0.927494
2576,1.11E-07,0.303117,0.805,0,0,0.805,0.265544,0.000687265,1.59165,0.927494
2577,1.32E-07,0.303128,0.805625,0,0,0.805625,0.265546,0.00112002,1.59168,0.927442
2578,1.32E-07,0.303128,0.805625,0,0,0.805625,0.265546,0.00112002,1.59168,0.927442
2579,1.12E-08,0.303136,0.80625,0,0,0.80625,0.265557,0.000821572,1.59165,0.927453
2580,1.12E-08,0.303136,0.80625,0,0,0.80625,0.265557,0.000821572,1.59165,0.927453
2581,1.57E-08,0.303114,0.806875,0,0,0.806875,0.265536,0.00109104,1.59168,0.927471
2582,1.57E-08,0.303114,0.806875,0,0,0.806875,0.265536,0.00109104,1.59168,0.927471
2583,4.08E-08,0.303129,0.8075,0,0,0.8075,0.265544,0.00205822,1.59169,0.927476
2584,4.08E-08,0.303129,0.8075,0,0,0.8075,0.265544,0.00205822,1.59169,0.927476
2585,1.82E-07,0.303135,0.808125,0,0,0.808125,0.26556,0.00126379,1.59163,0.927427
2586,1.82E-07,0.303135,0.808125,0,0,0.808125,0.26556,0.00126379,1.59163,0.927427
2587,9.03E-07,0.303122,0.80875,0,0,0.80875,0.265559,0.0020729,1.59159,0.927472
2588,9.03E-07,0.303122,0.80875,0,0,0.80875,0.265559,0.0020729,1.59159,0.927472
2589,6.41E-07,0.303115,0.809375,0,0,0.809375,0.265583,0.00454462,1.59144,0.927496
2590,6.41E-07,0.303115,0.809375,0,0,0.809375,0.265583,0.00454462,1.59144,0.927496
2591,2.34E-07,0.30313,0.81,0,0,0.81,0.265611,0.00439402,1.59135,0.927437
2592,2.34E-07,0.30313,0.81,0,0,0.81,0.265611,0.00439402,1.59135,0.927437
2593,1.67E-07,0.303135,0.810625,0,0,0.810625,0.265634,0.00186734,1.59124,0.927452
2594,1.67E-07,0.303135,0.810625,0,0,0.810625,0.265634,0.00186734,1.59124,0.927452
2595,6.42E-08,0.303107,0.81125,0,0,0.81125,0.265632,0.000611307,1.59116,0.927481
2596,6.42E-08,0.303107,0.81125,0,0,0.81125,0.265632,0.000611307,1.59116,0.927481
2597,1.43E-07,0.303126,0.811875,0,0,0.811875,0.265641,0.0013447,1.59117,0.927493
2598,1.43E-07,0.303126,0.811875,0,0,0.811875,0.265641,0.0013447,1.59117,0.927493
2599,2.09E-07,0.303131,0.8125,0,0,0.8125,0.265647,0.000923479,1.59115,0.927422
2600,2.09E-07,0.303131,0.8125,0,0,0.8125,0.265647,0.000923479,1.59115,0.927422
2601,1.92E-07,0.303127,0.813125,0,0,0.813125,0.26563,0.00309038,1.59123,0.927486
2602,1.92E-07,0.303127,0.813125,0,0,0.813125,0.26563,0.00309038,1.59123,0.927486
2603,7.96E-08,0.30311,0.81375,0,0,0.81375,0.265612,0.00100403,1.59127,0.927488
2604,7.96E-08,0.30311,0.81375,0,0,0.81375,0.265612,0.00100403,1.59127,0.927488
2605,1.29E-07,0.303131,0.814375,0,0,0.814375,0.265619,0.000623139,1.59131,0.927469
2606,1.29E-07,0.303131,0.814375,0,0,0.814375,0.265619,0.000623139,1.59131,0.927469
2607,2.26E-07,0.303131,0.815,0,0,0.815,0.265605,0.00210355,1.59138,0.927458
2608,2.26E-07,0.303131,0.815,0,0,0.815,0.265605,0.00210355,1.59138,0.927458
2609,3.43E-07,0.303111,0.815625,0,0,0.815625,0.265595,0.00126965,1.59137,0.927485
2610,3.43E-07,0.303111,0.815625,0,0,0.815625,0.265595,0.00126965,1.59137,0.927485
2611,2.00E-07,0.303124,0.81625,0,0,0.81625,0.26559,0.000242405,1.59143,0.927497
2612,2.00E-07,0.303124,0.81625,0,0,0.81625,0.26559,0.000242405,1.59143,0.927497
2613,4.91E-08,0.303126,0.816875,0,0,0.816875,0.265592,6.07E-05,1.59143,0.927439
2614,4.91E-08,0.303126,0.816875,0,0,0.816875,0.265592,6.07E-05,1.59143,0.927439
2615,3.07E-07,0.303126,0.8175,0,0,0.8175,0.265591,0.00180818,1.59144,0.927495
2616,3.07E-07,0.303126,0.8175,0,0,0.8175,0.265591,0.00180818,1.59144,0.927495
2617,1.36E-07,0.303104,0.818125,0,0,0.818125,0.265571,0.000426762,1.59147,0.927473
2618,1.36E-07,0.303104,0.818125,0,0,0.818125,0.265571,0.000426762,1.59147,0.927473
2619,2.80E-07,0.303133,0.81875,0,0,0.81875,0.265596,0.0010247,1.59143,0.927487
2620,2.80E-07,0.303133,0.81875,0,0,0.81875,0.265596,0.0010247,1.59143,0.927487
2621,3.59E-07,0.303126,0.819375,0,0,0.819375,0.265583,0.00135883,1.59148,0.927445
2622,3.59E-07,0.303126,0.819375,0,0,0.819375,0.265583,0.00135883,1.59148,0.927445
2623,3.59E-08,0.303115,0.82,0,0,0.82,0.26558,0.000430532,1.59145,0.927499
2624,3.59E-08,0.303115,0.82,0,0,0.82,0.26558,0.000430532,1.59145,0.927499
2625,3.14E-08,0.303116,0.820625,0,0,0.820625,0.265578,0.000367033,1.59147,0.927483
2626,3.14E-08,0.303116,0.820625,0,0,0.820625,0.265578,0.000367033,1.59147,0.927483
2627,1.67E-08,0.303134,0.82125,0,0,0.82125,0.265585,0.000245324,1.5915,0.927462
2628,1.67E-08,0.303134,0.82125,0,0,0.82125,0.265585,0.000245324,1.5915,0.927462
2629,1.30E-07,0.303121,0.821875,0,0,0.821875,0.265581,0.00204445,1.59147,0.927477
2630,1.30E-07,0.303121,0.821875,0,0,0.821875,0.265581,0.00204445,1.59147,0.927477
2631,6.91E-08,0.303107,0.8225,0,0,0.8225,0.265561,2.42E-05,1.59153,0.927488
2632,6.91E-08,0.303107,0.8225,0,0,0.8225,0.265561,2.42E-05,1.59153,0.927488
2633,1.10E-07,0.303131,0.823125,0,0,0.823125,0.26558,0.00107069,1.59151,0.927482
2634,1.10E-07,0.303131,0.823125,0,0,0.823125,0.26558,0.00107069,1.59151,0.927482
2635,2.00E-07,0.303129,0.82375,0,0,0.82375,0.265573,0.00179012,1.59154,0.92745
2636,2.00E-07,0.303129,0.82375,0,0,0.82375,0.265573,0.00179012,1.59154,0.92745
2637,1.15E-07,0.303112,0.824375,0,0,0.824375,0.26556,0.000869596,1.59155,0.927498
2638,1.15E-07,0.303112,0.824375,0,0,0.824375,0.26556,0.000869596,1.59155,0.927498
2639,4.05E-07,0.303113,0.825,0,0,0.825,0.265564,0.000986083,1.59153,0.927475
2640,4.05E-07,0.303113,0.825,0,0,0.825,0.265564,0.000986083,1.59153,0.927475
2641,2.94E-08,0.303141,0.825625,0,0,0.825625,0.265571,0.000117769,1.59159,0.927473
2642,2.94E-08,0.303141,0.825625,0,0,0.825625,0.265571,0.000117769,1.59159,0.927473
2643,3.71E-07,0.303117,0.82625,0,0,0.82625,0.265562,0.00186252,1.59156,0.927463
2644,3.71E-07,0.303117,0.82625,0,0,0.82625,0.265562,0.00186252,1.59156,0.927463
2645,6.36E-08,0.303108,0.826875,0,0,0.826875,0.26555,0.000169945,1.59159,0.9275
2646,6.36E-08,0.303108,0.826875,0,0,0.826875,0.26555,0.000169945,1.59159,0.9275
2647,5.08E-08,0.30313,0.8275,0,0,0.8275,0.265564,0.00178811,1.59159,0.927467
2648,5.08E-08,0.30313,0.8275,0,0,0.8275,0.265564,0.00178811,1.59159,0.927467
2649,3.24E-07,0.303135,0.828125,0,0,0.828125,0.26557,0.00183136,1.59157,0.927468
2650,3.24E-07,0.303135,0.828125,0,0,0.828125,0.26557,0.00183136,1.59157,0.927468
2651,2.28E-07,0.303107,0.82875,0,0,0.82875,0.265543,0.00114754,1.59162,0.927478
2652,2.28E-07,0.303107,0.82875,0,0,0.82875,0.265543,0.00114754,1.59162,0.927478
2653,4.84E-08,0.303118,0.829375,0,0,0.829375,0.265557,0.00162856,1.59158,0.927479
2654,4.84E-08,0.303118,0.829375,0,0,0.829375,0.265557,0.00162856,1.59158,0.927479
2655,1.06E-08,0.303139,0.83,0,0,0.83,0.265562,0.000501699,1.59163,0.927464
2656,1.06E-08,0.303139,0.83,0,0,0.83,0.265562,0.000501699,1.59163,0.927464
2657,1.35E-07,0.303117,0.830625,0,0,0.830625,0.265552,0.00133006,1.59161,0.927472
2658,1.35E-07,0.303117,0.830625,0,0,0.830625,0.265552,0.00133006,1.59161,0.927472
2659,1.26E-07,0.303107,0.83125,0,0,0.83125,0.265547,0.00052674,1.5916,0.927477
2660,1.26E-07,0.303107,0.83125,0,0,0.83125,0.265547,0.00052674,1.5916,0.927477
2661,2.76E-08,0.303132,0.831875,0,0,0.831875,0.265558,0.00185991,1.59163,0.92746
2662,2.76E-08,0.303132,0.831875,0,0,0.831875,0.265558,0.00185991,1.59163,0.92746
2663,4.73E-07,0.303134,0.8325,0,0,0.8325,0.265568,0.00148481,1.59158,0.927479
2664,4.73E-07,0.303134,0.8325,0,0,0.8325,0.265568,0.00148481,1.59158,0.927479
2665,4.55E-07,0.303104,0.833125,0,0,0.833125,0.265541,0.0012832,1.59163,0.927472
2666,4.55E-07,0.303104,0.833125,0,0,0.833125,0.265541,0.0012832,1.59163,0.927472
2667,1.35E-08,0.30312,0.83375,0,0,0.83375,0.265553,0.00192729,1.59162,0.927471
2668,1.35E-08,0.30312,0.83375,0,0,0.83375,0.265553,0.00192729,1.59162,0.927471
2669,1.15E-07,0.30314,0.834375,0,0,0.834375,0.265563,0.000678633,1.59163,0.927468
2670,1.15E-07,0.30314,0.834375,0,0,0.834375,0.265563,0.000678633,1.59163,0.927468
2671,4.93E-07,0.303122,0.835,0,0,0.835,0.265545,0.00252055,1.59166,0.927492
2672,4.93E-07,0.303122,0.835,0,0,0.835,0.265545,0.00252055,1.59166,0.927492
2673,5.85E-07,0.303103,0.835625,0,0,0.835625,0.265534,0.00083912,1.59166,0.927449
2674,5.85E-07,0.303103,0.835625,0,0,0.835625,0.265534,0.00083912,1.59166,0.927449
2675,1.05E-06,0.303144,0.83625,0,0,0.83625,0.265555,0.00113385,1.59168,0.927467
2676,1.05E-06,0.303144,0.83625,0,0,0.83625,0.265555,0.00113385,1.59168,0.927467
2677,1.84E-07,0.303136,0.836875,0,0,0.836875,0.265547,0.00223741,1.5917,0.927468
2678,1.84E-07,0.303136,0.836875,0,0,0.836875,0.265547,0.00223741,1.5917,0.927468
2679,1.88E-07,0.303107,0.8375,0,0,0.8375,0.26553,0.00159939,1.5917,0.92748
2680,1.88E-07,0.303107,0.8375,0,0,0.8375,0.26553,0.00159939,1.5917,0.92748
2681,2.16E-06,0.303114,0.838125,0,0,0.838125,0.265529,0.00266244,1.59172,0.927423
2682,2.16E-06,0.303114,0.838125,0,0,0.838125,0.265529,0.00266244,1.59172,0.927423
2683,1.04E-06,0.303161,0.83875,0,0,0.83875,0.26556,0.00038847,1.59171,0.927488
2684,1.04E-06,0.303161,0.83875,0,0,0.83875,0.26556,0.00038847,1.59171,0.927488
2685,9.84E-07,0.303118,0.839375,0,0,0.839375,0.265533,0.00350679,1.59172,0.927461
2686,9.84E-07,0.303118,0.839375,0,0,0.839375,0.265533,0.00350679,1.59172,0.927461
2687,9.61E-07,0.303103,0.84,0,0,0.84,0.26552,0.00207124,1.59173,0.927441
2688,9.61E-07,0.303103,0.84,0,0,0.84,0.26552,0.00207124,1.59173,0.927441
2689,1.00E-06,0.30315,0.840625,0,0,0.840625,0.265557,0.00253837,1.5917,0.927448
2690,1.00E-06,0.30315,0.840625,0,0,0.840625,0.265557,0.00253837,1.5917,0.927448
2691,1.06E-06,0.30315,0.84125,0,0,0.84125,0.265549,0.00208051,1.59174,0.927482
2692,1.06E-06,0.30315,0.84125,0,0,0.84125,0.265549,0.00208051,1.59174,0.927482
2693,8.13E-07,0.303112,0.841875,0,0,0.841875,0.265533,0.00184589,1.5917,0.927454
2694,8.13E-07,0.303112,0.841875,0,0,0.841875,0.265533,0.00184589,1.5917,0.927454
2695,5.35E-06,0.303113,0.8425,0,0,0.8425,0.265528,0.00369524,1.59173,0.927374
2696,5.35E-06,0.303113,0.8425,0,0,0.8425,0.265528,0.00369524,1.59173,0.927374
2697,3.53E-06,0.303184,0.843125,0,0,0.843125,0.265575,0.00165298,1.59171,0.927501
2698,3.53E-06,0.303184,0.843125,0,0,0.843125,0.265575,0.00165298,1.59171,0.927501
2699,1.99E-06,0.303135,0.84375,0,0,0.84375,0.265547,0.00283392,1.5917,0.927431
2700,1.99E-06,0.303135,0.84375,0,0,0.84375,0.265547,0.00283392,1.5917,0.927431
2701,3.76E-07,0.303124,0.844375,0,0,0.844375,0.265543,0.00258739,1.59168,0.927377
2702,3.76E-07,0.303124,0.844375,0,0,0.844375,0.265543,0.00258739,1.59168,0.927377
2703,1.40E-06,0.303166,0.845,0,0,0.845,0.265576,0.00466599,1.59164,0.92737
2704,1.40E-06,0.303166,0.845,0,0,0.845,0.265576,0.00466599,1.59164,0.92737
2705,4.86E-06,0.303198,0.845625,0,0,0.845625,0.265596,8.69E-05,1.59165,0.927486
2706,4.86E-06,0.303198,0.845625,0,0,0.845625,0.265596,8.69E-05,1.59165,0.927486
2707,3.66E-06,0.303127,0.84625,0,0,0.84625,0.265577,0.0012034,1.59151,0.927363
2708,3.66E-06,0.303127,0.84625,0,0,0.84625,0.265577,0.0012034,1.59151,0.927363
2709,2.34E-05,0.303107,0.846875,0,0,0.846875,0.265582,0.0117261,1.59142,0.927224
2710,2.34E-05,0.303107,0.846875,0,0,0.846875,0.265582,0.0117261,1.59142,0.927224
2711,1.17E-05,0.303271,0.8475,0,0,0.8475,0.265712,0.00768767,1.59128,0.927581
2712,1.17E-05,0.303271,0.8475,0,0,0.8475,0.265712,0.00768767,1.59128,0.927581
2713,0.000209829,0.303144,0.848125,0,0,0.848125,0.26567,0.0505314,1.59108,0.927367
2714,0.000209829,0.303144,0.848125,0,0,0.848125,0.26567,0.0505314,1.59108,0.927367
2715,0.000220424,0.302268,0.84875,0,0,0.84875,0.26512,0.0532482,1.59108,0.925018
2716,0.000220424,0.302268,0.84875,0,0,0.84875,0.26512,0.0532482,1.59108,0.925018
2717,0.000484751,0.302269,0.849375,0,0,0.849375,0.265046,0.00590783,1.59148,0.924757
2718,0.000484751,0.302269,0.849375,0,0,0.849375,0.265046,0.00590783,1.59148,0.924757
2719,0.0263846,0.301393,0.85,0,0,0.85,0.265053,0.987957,1.58854,0.920457
2720,0.0263846,0.301393,0.85,0,0,0.85,0.265053,0.987957,1.58854,0.920457
2721,0.00796268,0.226998,0.850625,0,0,0.850625,0.214626,0.999955,1.60051,0.675527
2722,0.00796268,0.226998,0.850625,0,0,0.850625,0.214626,0.999955,1.60051,0.675527
2723,0.065327,0.132358,0.85125,0,0,0.85125,0.150961,0.999294,1.55371,0.218074
2724,0.065327,0.132358,0.85125,0,0,0.85125,0.150961,0.999294,1.55371,0.218074
2725,0.0228191,0.107742,0.851875,0,0,0.851875,0.131835,0.88517,1.53759,0.0569154
2726,0.0228191,0.107742,0.851875,0,0,0.851875,0.131835,0.88517,1.53759,0.0569154
2727,0.00668473,0.101417,0.8525,0,0,0.8525,0.126268,0.448863,1.5375,0.0106358
2728,0.00668473,0.101417,0.8525,0,0,0.8525,0.126268,0.448863,1.5375,0.0106358
2729,0.00167283,0.10004,0.853125,0,0,0.853125,0.125038,0.106061,1.53754,0.000299554
2730,0.00167283,0.10004,0.853125,0,0,0.853125,0.125038,0.106061,1.53754,0.000299554
2731,1.86E-05,0.0999869,0.85375,0,0,0.85375,0.124988,0.00352563,1.53756,-9.90E-05
2732,1.86E-05,0.0999869,0.85375,0,0,0.85375,0.124988,0.00352563,1.53756,-9.90E-05
2733,7.24E-07,0.099997,0.854375,0,0,0.854375,0.124997,0.00101466,1.53756,-2.30E-05
2734,7.24E-07,0.099997,0.854375,0,0,0.854375,0.124997,0.00101466,1.53756,-2.30E-05
2735,8.54E-08,0.1,0.855,0,0,0.855,0.125,0.000248376,1.53756,-6.99E-09
2736,8.54E-08,0.1,0.855,0,0,0.855,0.125,0.000248376,1.53756,-6.99E-09
2737,9.70E-12,0.1,0.855625,0,0,0.855625,0.125,1.13E-06,1.53756,9.90E-07
2738,9.70E-12,0.1,0.855625,0,0,0.855625,0.125,1.13E-06,1.53756,9.90E-07
2739,1.33E-10,0.1,0.85625,0,0,0.85625,0.125,1.06E-05,1.53756,1.01E-07
2740,1.33E-10,0.1,0.85625,0,0,0.85625,0.125,1.06E-05,1.53756,1.01E-07
2741,2.71E-12,0.1,0.856875,0,0,0.856875,0.125,1.12E-06,1.53756,-3.12E-08
2742,2.71E-12,0.1,0.856875,0,0,0.856875,0.125,1.12E-06,1.53756,-3.12E-08
2743,9.63E-14,0.1,0.8575,0,0,0.8575,0.125,3.33E-07,1.53756,-7.89E-09
2744,9.63E-14,0.1,0.8575,0,0,0.8575,0.125,3.33E-07,1.53756,-7.89E-09
2745,1.01E-14,0.1,0.858125,0,0,0.858125,0.125,7.96E-08,1.53756,1.11E-09
2746,1.01E-14,0.1,0.858125,0,0,0.858125,0.125,7.96E-08,1.53756,1.11E-09
2747,1.30E-17,0.1,0.85875,0,0,0.85875,0.125,5.15E-09,1.53756,-2.50E-10
2748,1.30E-17,0.1,0.85875,0,0,0.85875,0.125,5.15E-09,1.53756,-2.50E-10
2749,8.88E-18,0.1,0.859375,0,0,0.859375,0.125,4.02E-09,1.53756,6.13E-10
2750,8.88E-18,0.1,0.859375,0,0,0.859375,0.125,4.02E-09,1.53756,6.13E-10
2751,1.80E-17,0.1,0.86,0,0,0.86,0.125,2.42E-10,1.53756,-5.92E-10
2752,1.80E-17,0.1,0.86,0,0,0.86,0.125,2.42E-10,1.53756,-5.92E-10
2753,2.35E-17,0.1,0.860625,0,0,0.860625,0.125,4.70E-10,1.53756,5.50E-10
2754,2.35E-17,0.1,0.860625,0,0,0.860625,0.125,4.70E-10,1.53756,5.50E-10
2755,2.64E-17,0.1,0.86125,0,0,0.86125,0.125,7.48E-10,1.53756,-5.18E-10
2756,2.64E-17,0.1,0.86125,0,0,0.86125,0.125,7.48E-10,1.53756,-5.18E-10
2757,2.70E-17,0.1,0.861875,0,0,0.861875,0.125,8.06E-10,1.53756,4.80E-10
2758,2.70E-17,0.1,0.861875,0,0,0.861875,0.125,8.06E-10,1.53756,4.80E-10
2759,2.59E-17,0.1,0.8625,0,0,0.8625,0.125,8.43E-10,1.53756,-4.39E-10
2760,2.59E-17,0.1,0.8625,0,0,0.8625,0.125,8.43E-10,1.53756,-4.39E-10
2761,2.36E-17,0.1,0.863125,0,0,0.863125,0.125,8.53E-10,1.53756,3.97E-10
2762,2.36E-17,0.1,0.863125,0,0,0.863125,0.125,8.53E-10,1.53756,3.97E-10
2763,2.07E-17,0.1,0.86375,0,0,0.86375,0.125,8.37E-10,1.53756,-3.54E-10
2764,2.07E-17,0.1,0.86375,0,0,0.86375,0.125,8.37E-10,1.53756,-3.54E-10
2765,1.76E-17,0.1,0.864375,0,0,0.864375,0.125,8.01E-10,1.53756,3.14E-10
2766,1.76E-17,0.1,0.864375,0,0,0.864375,0.125,8.01E-10,1.53756,3.14E-10
2767,1.45E-17,0.1,0.865,0,0,0.865,0.125,7.52E-10,1.53756,-2.75E-10
2768,1.45E-17,0.1,0.865,0,0,0.865,0.125,7.52E-10,1.53756,-2.75E-10
2769,1.16E-17,0.1,0.865625,0,0,0.865625,0.125,6.93E-10,1.53756,2.39E-10
2770,1.16E-17,0.1,0.865625,0,0,0.865625,0.125,6.93E-10,1.53756,2.39E-10
2771,9.14E-18,0.1,0.86625,0,0,0.86625,0.125,6.29E-10,1.53756,-2.06E-10
2772,9.14E-18,0.1,0.86625,0,0,0.86625,0.125,6.29E-10,1.53756,-2.06E-10
2773,7.02E-18,0.1,0.866875,0,0,0.866875,0.125,5.63E-10,1.53756,1.76E-10
2774,7.02E-18,0.1,0.866875,0,0,0.866875,0.125,5.63E-10,1.53756,1.76E-10
2775,5.29E-18,0.1,0.8675,0,0,0.8675,0.125,4.98E-10,1.53756,-1.49E-10
2776,5.29E-18,0.1,0.8675,0,0,0.8675,0.125,4.98E-10,1.53756,-1.49E-10
2777,3.92E-18,0.1,0.868125,0,0,0.868125,0.125,4.34E-10,1.53756,1.26E-10
2778,3.92E-18,0.1,0.868125,0,0,0.868125,0.125,4.34E-10,1.53756,1.26E-10
2779,2.85E-18,0.1,0.86875,0,0,0.86875,0.125,3.75E-10,1.53756,-1.05E-10
2780,2.85E-18,0.1,0.86875,0,0,0.86875,0.125,3.75E-10,1.53756,-1.05E-10
2781,2.04E-18,0.1,0.869375,0,0,0.869375,0.125,3.20E-10,1.53756,8.75E-11
2782,2.04E-18,0.1,0.869375,0,0,0.869375,0.125,3.20E-10,1.53756,8.75E-11
2783,1.44E-18,0.1,0.87,0,0,0.87,0.125,2.70E-10,1.53756,-7.23E-11
2784,1.44E-18,0.1,0.87,0,0,0.87,0.125,2.70E-10,1.53756,-7.23E-11
2785,1.00E-18,0.1,0.870625,0,0,0.870625,0.125,2.25E-10,1.53756,5.93E-11
2786,1.00E-18,0.1,0.870625,0,0,0.870625,0.125,2.25E-10,1.53756,5.93E-11
2787,6.88E-19,0.1,0.87125,0,0,0.87125,0.125,1.86E-10,1.53756,-4.84E-11
2788,6.88E-19,0.1,0.87125,0,0,0.87125,0.125,1.86E-10,1.53756,-4.84E-11
2789,4.65E-19,0.1,0.871875,0,0,0.871875,0.125,1.51E-10,1.53756,3.93E-11
2790,4.65E-19,0.1,0.871875,0,0,0.871875,0.125,1.51E-10,1.53756,3.93E-11
2791,3.11E-19,0.1,0.8725,0,0,0.8725,0.125,1.22E-10,1.53756,-3.17E-11
2792,3.11E-19,0.1,0.8725,0,0,0.8725,0.125,1.22E-10,1.53756,-3.17E-11
2793,2.05E-19,0.1,0.873125,0,0,0.873125,0.125,9.61E-11,1.53756,2.54E-11
2794,2.05E-19,0.1,0.873125,0,0,0.873125,0.125,9.61E-11,1.53756,2.54E-11
2795,1.34E-19,0.1,0.87375,0,0,0.87375,0.125,7.45E-11,1.53756,-2.03E-11
2796,1.34E-19,0.1,0.87375,0,0,0.87375,0.125,7.45E-11,1.53756,-2.03E-11
2797,8.64E-20,0.1,0.874375,0,0,0.874375,0.125,5.64E-11,1.53756,1.61E-11
2798,8.64E-20,0.1,0.874375,0,0,0.874375,0.125,5.64E-11,1.53756,1.61E-11
2799,5.51E-20,0.1,0.875,0,0,0.875,0.125,4.13E-11,1.53756,-1.27E-11
2800,5.51E-20,0.1,0.875,0,0,0.875,0.125,4.13E-11,1.53756,-1.27E-11
2801,3.48E-20,0.1,0.875625,0,0,0.875625,0.125,2.88E-11,1.53756,1.00E-11
2802,3.48E-20,0.1,0.875625,0,0,0.875625,0.125,2.88E-11,1.53756,1.00E-11
2803,2.17E-20,0.1,0.87625,0,0,0.87625,0.125,1.86E-11,1.53756,-7.82E-12
2804,2.17E-20,0.1,0.87625,0,0,0.87625,0.125,1.86E-11,1.53756,-7.82E-12
2805,1.34E-20,0.1,0.876875,0,0,0.876875,0.125,1.02E-11,1.53756,6.09E-12
2806,1.34E-20,0.1,0.876875,0,0,0.876875,0.125,1.02E-11,1.53756,6.09E-12
2807,8.22E-21,0.1,0.8775,0,0,0.8775,0.125,3.45E-12,1.53756,-4.72E-12
2808,8.22E-21,0.1,0.8775,0,0,0.8775,0.125,3.45E-12,1.53756,-4.72E-12
2809,4.98E-21,0.1,0.878125,0,0,0.878125,0.125,0,1.53756,3.64E-12
2810,4.98E-21,0.1,0.878125,0,0,0.878125,0.125,0,1.53756,3.64E-12
2811,2.99E-21,0.1,0.87875,0,0,0.87875,0.125,0,1.53756,-2.79E-12
2812,2.99E-21,0.1,0.87875,0,0,0.87875,0.125,0,1.53756,-2.79E-12
2813,1.78E-21,0.1,0.879375,0,0,0.879375,0.125,0,1.53756,2.14E-12
2814,1.78E-21,0.1,0.879375,0,0,0.879375,0.125,0,1.53756,2.14E-12
2815,1.05E-21,0.1,0.88,0,0,0.88,0.125,0,1.53756,-1.62E-12
2816,1.05E-21,0.1,0.88,0,0,0.88,0.125,0,1.53756,-1.62E-12
2817,6.11E-22,0.1,0.880625,0,0,0.880625,0.125,0,1.53756,1.23E-12
2818,6.11E-22,0.1,0.880625,0,0,0.880625,0.125,0,1.53756,1.23E-12
2819,3.53E-22,0.1,0.88125,0,0,0.88125,0.125,0,1.53756,-9.29E-13
2820,3.53E-22,0.1,0.88125,0,0,0.88125,0.125,0,1.53756,-9.29E-13
2821,2.02E-22,0.1,0.881875,0,0,0.881875,0.125,0,1.53756,6.98E-13
2822,2.02E-22,0.1,0.881875,0,0,0.881875,0.125,0,1.53756,6.98E-13
2823,1.15E-22,0.1,0.8825,0,0,0.8825,0.125,0,1.53756,-5.23E-13
2824,1.15E-22,0.1,0.8825,0,0,0.8825,0.125,0,1.53756,-5.23E-13
2825,6.48E-23,0.1,0.883125,0,0,0.883125,0.125,0,1.53756,3.87E-13
2826,6.48E-23,0.1,0.883125,0,0,0.883125,0.125,0,1.53756,3.87E-13
2827,3.63E-23,0.1,0.88375,0,0,0.88375,0.125,0,1.53756,-2.88E-13
2828,3.63E-23,0.1,0.88375,0,0,0.88375,0.125,0,1.53756,-2.88E-13
2829,2.01E-23,0.1,0.884375,0,0,0.884375,0.125,0,1.53756,2.11E-13
2830,2.01E-23,0.1,0.884375,0,0,0.884375,0.125,0,1.53756,2.11E-13
2831,1.10E-23,0.1,0.885,0,0,0.885,0.125,0,1.53756,-1.55E-13
2832,1.10E-23,0.1,0.885,0,0,0.885,0.125,0,1.53756,-1.55E-13
2833,5.98E-24,0.1,0.885625,0,0,0.885625,0.125,0,1.53756,1.12E-13
2834,5.98E-24,0.1,0.885625,0,0,0.885625,0.125,0,1.53756,1.12E-13
2835,3.17E-24,0.1,0.88625,0,0,0.88625,0.125,0,1.53756,-8.07E-14
2836,3.17E-24,0.1,0.88625,0,0,0.88625,0.125,0,1.53756,-8.07E-14
2837,1.67E-24,0.1,0.886875,0,0,0.886875,0.125,0,1.53756,5.77E-14
2838,1.67E-24,0.1,0.886875,0,0,0.886875,0.125,0,1.53756,5.77E-14
2839,8.67E-25,0.1,0.8875,0,0,0.8875,0.125,0,1.53756,-3.97E-14
2840,8.67E-25,0.1,0.8875,0,0,0.8875,0.125,0,1.53756,-3.97E-14
2841,4.36E-25,0.1,0.888125,0,0,0.888125,0.125,0,1.53756,2.77E-14
2842,4.36E-25,0.1,0.888125,0,0,0.888125,0.125,0,1.53756,2.77E-14
2843,2.09E-25,0.1,0.88875,0,0,0.88875,0.125,0,1.53756,-1.82E-14
2844,2.09E-25,0.1,0.88875,0,0,0.88875,0.125,0,1.53756,-1.82E-14
2845,9.29E-26,0.1,0.889375,0,0,0.889375,0.125,0,1.53756,1.14E-14
2846,9.29E-26,0.1,0.889375,0,0,0.889375,0.125,0,1.53756,1.14E-14
2847,4.01E-26,0.1,0.89,0,0,0.89,0.125,0,1.53756,-6.82E-15
2848,4.01E-26,0.1,0.89,0,0,0.89,0.125,0,1.53756,-6.82E-15
2849,1.40E-26,0.1,0.890625,0,0,0.890625,0.125,0,1.53756,3.38E-15
2850,1.40E-26,0.1,0.890625,0,0,0.890625,0.125,0,1.53756,3.38E-15
2851,2.84E-27,0.1,0.89125,0,0,0.89125,0.125,0,1.53756,-1.59E-15
2852,2.84E-27,0.1,0.89125,0,0,0.89125,0.125,0,1.53756,-1.59E-15
2853,3.34E-28,0.1,0.891875,0,0,0.891875,0.125,0,1.53756,3.42E-16
2854,3.34E-28,0.1,0.891875,0,0,0.891875,0.125,0,1.53756,3.42E-16
2855,6.27E-29,0.1,0.8925,0,0,0.8925,0.125,0,1.53756,-1.38E-18
2856,6.27E-29,0.1,0.8925,0,0,0.8925,0.125,0,1.53756,-1.38E-18
2857,1.22E-31,0.1,0.893125,0,0,0.893125,0.125,0,1.53756,-1.68E-44
2858,1.22E-31,0.1,0.893125,0,0,0.893125,0.125,0,1.53756,-1.68E-44
2859,0,0.1,0.89375,0,0,0.89375,0.125,0,1.53756,7.71E-44
2860,0,0.1,0.89375,0,0,0.89375,0.125,0,1.53756,7.71E-44
2861,0,0.1,0.894375,0,0,0.894375,0.125,0,1.53756,7.81E-42
2862,0,0.1,0.894375,0,0,0.894375,0.125,0,1.53756,7.81E-42
2863,0,0.1,0.895,0,0,0.895,0.125,0,1.53756,-5.57E-41
2864,0,0.1,0.895,0,0,0.895,0.125,0,1.53756,-5.57E-41
2865,0,0.1,0.895625,0,0,0.895625,0.125,0,1.53756,1.60E-40
2866,0,0.1,0.895625,0,0,0.895625,0.125,0,1.53756,1.60E-40
2867,0,0.1,0.89625,0,0,0.89625,0.125,0,1.53756,3.63E-38
2868,0,0.1,0.89625,0,0,0.89625,0.125,0,1.53756,3.63E-38
2869,0,0.1,0.896875,0,0,0.896875,0.125,0,1.53756,-1.46E-37
2870,0,0.1,0.896875,0,0,0.896875,0.125,0,1.53756,-1.46E-37
2871,0,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,1.83E-37
2872,0,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,1.83E-37
2873,0,0.1,0.898125,0,0,0.898125,0.125,0,1.53756,2.86E-32
2874,0,0.1,0.898125,0,0,0.898125,0.125,0,1.53756,2.86E-32
2875,0,0.1,0.89875,0,0,0.89875,0.125,0,1.53756,-2.86E-32
2876,0,0.1,0.89875,0,0,0.89875,0.125,0,1.53756,-2.86E-32
2877,0,0.1,0.899375,0,0,0.899375,0.125,0,1.53756,-2.85E-32
2878,0,0.1,0.899375,0,0,0.899375,0.125,0,1.53756,-2.85E-32
2879,0,0.1,0.9,0,0,0.9,0.125,0,1.53756,5.72E-32
2880,0,0.1,0.9,0,0,0.9,0.125,0,1.53756,5.72E-32
2881,0,0.1,0.900625,0,0,0.900625,0.125,0,1.53756,-2.86E-32
2882,0,0.1,0.900625,0,0,0.900625,0.125,0,1.53756,-2.86E-32
2883,0,0.1,0.90125,0,0,0.90125,0.125,0,1.53756,-2.85E-32
2884,0,0.1,0.90125,0,0,0.90125,0.125,0,1.53756,-2.85E-32
2885,0,0.1,0.901875,0,0,0.901875,0.125,0,1.53756,2.85E-32
2886,0,0.1,0.901875,0,0,0.901875,0.125,0,1.53756,2.85E-32
2887,0,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,1.40E-45
2888,0,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,1.40E-45
2889,0,0.1,0.903125,0,0,0.903125,0.125,0,1.53756,-1.68E-44
2890,0,0.1,0.903125,0,0,0.903125,0.125,0,1.53756,-1.68E-44
2891,0,0.1,0.90375,0,0,0.90375,0.125,0,1.53756,7.71E-44
2892,0,0.1,0.90375,0,0,0.90375,0.125,0,1.53756,7.71E-44
2893,0,0.1,0.904375,0,0,0.904375,0.125,0,1.53756,7.81E-42
2894,0,0.1,0.904375,0,0,0.904375,0.125,0,1.53756,7.81E-42
2895,0,0.1,0.905,0,0,0.905,0.125,0,1.53756,-5.57E-41
2896,0,0.1,0.905,0,0,0.905,0.125,0,1.53756,-5.57E-41
2897,0,0.1,0.905625,0,0,0.905625,0.125,0,1.53756,1.60E-40
2898,0,0.1,0.905625,0,0,0.905625,0.125,0,1.53756,1.60E-40
2899,0,0.1,0.90625,0,0,0.90625,0.125,0,1.53756,3.63E-38
2900,0,0.1,0.90625,0,0,0.90625,0.125,0,1.53756,3.63E-38
2901,0,0.1,0.906875,0,0,0.906875,0.125,0,1.53756,-1.46E-37
2902,0,0.1,0.906875,0,0,0.906875,0.125,0,1.53756,-1.46E-37
2903,0,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,1.83E-37
2904,0,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,1.83E-37
2905,0,0.1,0.908125,0,0,0.908125,0.125,0,1.53756,2.86E-32
2906,0,0.1,0.908125,0,0,0.908125,0.125,0,1.53756,2.86E-32
2907,0,0.1,0.90875,0,0,0.90875,0.125,0,1.53756,-2.86E-32
2908,0,0.1,0.90875,0,0,0.90875,0.125,0,1.53756,-2.86E-32
2909,0,0.1,0.909375,0,0,0.909375,0.125,0,1.53756,-2.85E-32
2910,0,0.1,0.909375,0,0,0.909375,0.125,0,1.53756,-2.85E-32
2911,0,0.1,0.91,0,0,0.91,0.125,0,1.53756,5.72E-32
2912,0,0.1,0.91,0,0,0.91,0.125,0,1.53756,5.72E-32
2913,0,0.1,0.910625,0,0,0.910625,0.125,0,1.53756,-2.86E-32
2914,0,0.1,0.910625,0,0,0.910625,0.125,0,1.53756,-2.86E-32
2915,0,0.1,0.91125,0,0,0.91125,0.125,0,1.53756,-2.85E-32
2916,0,0.1,0.91125,0,0,0.91125,0.125,0,1.53756,-2.85E-32
2917,0,0.1,0.911875,0,0,0.911875,0.125,0,1.53756,2.85E-32
2918,0,0.1,0.911875,0,0,0.911875,0.125,0,1.53756,2.85E-32
2919,0,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,1.40E-45
2920,0,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,1.40E-45
2921,0,0.1,0.913125,0,0,0.913125,0.125,0,1.53756,-1.68E-44
2922,0,0.1,0.913125,0,0,0.913125,0.125,0,1.53756,-1.68E-44
2923,0,0.1,0.91375,0,0,0.91375,0.125,0,1.53756,7.71E-44
2924,0,0.1,0.91375,0,0,0.91375,0.125,0,1.53756,7.71E-44
2925,0,0.1,0.914375,0,0,0.914375,0.125,0,1.53756,7.81E-42
2926,0,0.1,0.914375,0,0,0.914375,0.125,0,1.53756,7.81E-42
2927,0,0.1,0.915,0,0,0.915,0.125,0,1.53756,-5.57E-41
2928,0,0.1,0.915,0,0,0.915,0.125,0,1.53756,-5.57E-41
2929,0,0.1,0.915625,0,0,0.915625,0.125,0,1.53756,1.60E-40
2930,0,0.1,0.915625,0,0,0.915625,0.125,0,1.53756,1.60E-40
2931,0,0.1,0.91625,0,0,0.91625,0.125,0,1.53756,3.63E-38
2932,0,0.1,0.91625,0,0,0.91625,0.125,0,1.53756,3.63E-38
2933,0,0.1,0.916875,0,0,0.916875,0.125,0,1.53756,-1.46E-37
2934,0,0.1,0.916875,0,0,0.916875,0.125,0,1.53756,-1.46E-37
2935,0,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,1.83E-37
2936,0,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,1.83E-37
2937,0,0.1,0.918125,0,0,0.918125,0.125,0,1.53756,2.86E-32
2938,0,0.1,0.918125,0,0,0.918125,0.125,0,1.53756,2.86E-32
2939,0,0.1,0.91875,0,0,0.91875,0.125,0,1.53756,-2.86E-32
2940,0,0.1,0.91875,0,0,0.91875,0.125,0,1.53756,-2.86E-32
2941,0,0.1,0.919375,0,0,0.919375,0.125,0,1.53756,-2.85E-32
2942,0,0.1,0.919375,0,0,0.919375,0.125,0,1.53756,-2.85E-32
2943,0,0.1,0.92,0,0,0.92,0.125,0,1.53756,5.72E-32
2944,0,0.1,0.92,0,0,0.92,0.125,0,1.53756,5.72E-32
2945,0,0.1,0.920625,0,0,0.920625,0.125,0,1.53756,-2.86E-32
2946,0,0.1,0.920625,0,0,0.920625,0.125,0,1.53756,-2.86E-32
2947,0,0.1,0.92125,0,0,0.92125,0.125,0,1.53756,-2.85E-32
2948,0,0.1,0.92125,0,0,0.92125,0.125,0,1.53756,-2.85E-32
2949,0,0.1,0.921875,0,0,0.921875,0.125,0,1.53756,2.85E-32
2950,0,0.1,0.921875,0,0,0.921875,0.125,0,1.53756,2.85E-32
2951,0,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,1.40E-45
2952,0,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,1.40E-45
2953,0,0.1,0.923125,0,0,0.923125,0.125,0,1.53756,-1.68E-44
2954,0,0.1,0.923125,0,0,0.923125,0.125,0,1.53756,-1.68E-44
2955,0,0.1,0.92375,0,0,0.92375,0.125,0,1.53756,7.71E-44
2956,0,0.1,0.92375,0,0,0.92375,0.125,0,1.53756,7.71E-44
2957,0,0.1,0.924375,0,0,0.924375,0.125,0,1.53756,7.81E-42
2958,0,0.1,0.924375,0,0,0.924375,0.125,0,1.53756,7.81E-42
2959,0,0.1,0.925,0,0,0.925,0.125,0,1.53756,-5.57E-41
2960,0,0.1,0.925,0,0,0.925,0.125,0,1.53756,-5.57E-41
2961,0,0.1,0.925625,0,0,0.925625,0.125,0,1.53756,1.60E-40
2962,0,0.1,0.925625,0,0,0.925625,0.125,0,1.53756,1.60E-40
2963,0,0.1,0.92625,0,0,0.92625,0.125,0,1.53756,3.63E-38
2964,0,0.1,0.92625,0,0,0.92625,0.125,0,1.53756,3.63E-38
2965,0,0.1,0.926875,0,0,0.926875,0.125,0,1.53756,-1.46E-37
2966,0,0.1,0.926875,0,0,0.926875,0.125,0,1.53756,-1.46E-37
2967,0,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,1.83E-37
2968,0,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,1.83E-37
2969,0,0.1,0.928125,0,0,0.928125,0.125,0,1.53756,2.86E-32
2970,0,0.1,0.928125,0,0,0.928125,0.125,0,1.53756,2.86E-32
2971,0,0.1,0.92875,0,0,0.92875,0.125,0,1.53756,-2.86E-32
2972,0,0.1,0.92875,0,0,0.92875,0.125,0,1.53756,-2.86E-32
2973,0,0.1,0.929375,0,0,0.929375,0.125,0,1.53756,-2.85E-32
2974,0,0.1,0.929375,0,0,0.929375,0.125,0,1.53756,-2.85E-32
2975,0,0.1,0.93,0,0,0.93,0.125,0,1.53756,5.72E-32
2976,0,0.1,0.93,0,0,0.93,0.125,0,1.53756,5.72E-32
2977,0,0.1,0.930625,0,0,0.930625,0.125,0,1.53756,-2.86E-32
2978,0,0.1,0.930625,0,0,0.930625,0.125,0,1.53756,-2.86E-32
2979,0,0.1,0.93125,0,0,0.93125,0.125,0,1.53756,-2.85E-32
2980,0,0.1,0.93125,0,0,0.93125,0.125,0,1.53756,-2.85E-32
2981,0,0.1,0.931875,0,0,0.931875,0.125,0,1.53756,2.85E-32
2982,0,0.1,0.931875,0,0,0.931875,0.125,0,1.53756,2.85E-32
2983,0,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,1.40E-45
2984,0,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,1.40E-45
2985,0,0.1,0.933125,0,0,0.933125,0.125,0,1.53756,-1.68E-44
2986,0,0.1,0.933125,0,0,0.933125,0.125,0,1.53756,-1.68E-44
2987,0,0.1,0.93375,0,0,0.93375,0.125,0,1.53756,7.71E-44
2988,0,0.1,0.93375,0,0,0.93375,0.125,0,1.53756,7.71E-44
2989,0,0.1,0.934375,0,0,0.934375,0.125,0,1.53756,7.81E-42
2990,0,0.1,0.934375,0,0,0.934375,0.125,0,1.53756,7.81E-42
2991,0,0.1,0.935,0,0,0.935,0.125,0,1.53756,-5.57E-41
2992,0,0.1,0.935,0,0,0.935,0.125,0,1.53756,-5.57E-41
2993,0,0.1,0.935625,0,0,0.935625,0.125,0,1.53756,1.60E-40
2994,0,0.1,0.935625,0,0,0.935625,0.125,0,1.53756,1.60E-40
2995,0,0.1,0.93625,0,0,0.93625,0.125,0,1.53756,3.63E-38
2996,0,0.1,0.93625,0,0,0.93625,0.125,0,1.53756,3.63E-38
2997,0,0.1,0.936875,0,0,0.936875,0.125,0,1.53756,-1.46E-37
2998,0,0.1,0.936875,0,0,0.936875,0.125,0,1.53756,-1.46E-37
2999,0,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,1.83E-37
3000,0,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,1.83E-37
3001,0,0.1,0.938125,0,0,0.938125,0.125,0,1.53756,2.86E-32
3002,0,0.1,0.938125,0,0,0.938125,0.125,0,1.53756,2.86E-32
3003,0,0.1,0.93875,0,0,0.93875,0.125,0,1.53756,-2.86E-32
3004,0,0.1,0.93875,0,0,0.93875,0.125,0,1.53756,-2.86E-32
3005,0,0.1,0.939375,0,0,0.939375,0.125,0,1.53756,-2.85E-32
3006,0,0.1,0.939375,0,0,0.939375,0.125,0,1.53756,-2.85E-32
3007,0,0.1,0.94,0,0,0.94,0.125,0,1.53756,5.72E-32
3008,0,0.1,0.94,0,0,0.94,0.125,0,1.53756,5.72E-32
3009,0,0.1,0.940625,0,0,0.940625,0.125,0,1.53756,-2.86E-32
3010,0,0.1,0.940625,0,0,0.940625,0.125,0,1.53756,-2.86E-32
3011,0,0.1,0.94125,0,0,0.94125,0.125,0,1.53756,-2.85E-32
3012,0,0.1,0.94125,0,0,0.94125,0.125,0,1.53756,-2.85E-32
3013,0,0.1,0.941875,0,0,0.941875,0.125,0,1.53756,2.85E-32
3014,0,0.1,0.941875,0,0,0.941875,0.125,0,1.53756,2.85E-32
3015,0,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,1.40E-45
3016,0,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,1.40E-45
3017,0,0.1,0.943125,0,0,0.943125,0.125,0,1.53756,-1.68E-44
3018,0,0.1,0.943125,0,0,0.943125,0.125,0,1.53756,-1.68E-44
3019,0,0.1,0.94375,0,0,0.94375,0.125,0,1.53756,7.71E-44
3020,0,0.1,0.94375,0,0,0.94375,0.125,0,1.53756,7.71E-44
3021,0,0.1,0.944375,0,0,0.944375,0.125,0,1.53756,7.81E-42
3022,0,0.1,0.944375,0,0,0.944375,0.125,0,1.53756,7.81E-42
3023,0,0.1,0.945,0,0,0.945,0.125,0,1.53756,-5.57E-41
3024,0,0.1,0.945,0,0,0.945,0.125,0,1.53756,-5.57E-41
3025,0,0.1,0.945625,0,0,0.945625,0.125,0,1.53756,1.60E-40
3026,0,0.1,0.945625,0,0,0.945625,0.125,0,1.53756,1.60E-40
3027,0,0.1,0.94625,0,0,0.94625,0.125,0,1.53756,3.63E-38
3028,0,0.1,0.94625,0,0,0.94625,0.125,0,1.53756,3.63E-38
3029,0,0.1,0.946875,0,0,0.946875,0.125,0,1.53756,-1.46E-37
3030,0,0.1,0.946875,0,0,0.946875,0.125,0,1.53756,-1.46E-37
3031,0,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,1.83E-37
3032,0,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,1.83E-37
3033,0,0.1,0.948125,0,0,0.948125,0.125,0,1.53756,2.86E-32
3034,0,0.1,0.948125,0,0,0.948125,0.125,0,1.53756,2.86E-32
3035,0,0.1,0.94875,0,0,0.94875,0.125,0,1.53756,-2.86E-32
3036,0,0.1,0.94875,0,0,0.94875,0.125,0,1.53756,-2.86E-32
3037,0,0.1,0.949375,0,0,0.949375,0.125,0,1.53756,-2.85E-32
3038,0,0.1,0.949375,0,0,0.949375,0.125,0,1.53756,-2.85E-32
3039,0,0.1,0.95,0,0,0.95,0.125,0,1.53756,5.72E-32
3040,0,0.1,0.95,0,0,0.95,0.125,0,1.53756,5.72E-32
3041,0,0.1,0.950625,0,0,0.950625,0.125,0,1.53756,-2.86E-32
3042,0,0.1,0.950625,0,0,0.950625,0.125,0,1.53756,-2.86E-32
3043,0,0.1,0.95125,0,0,0.95125,0.125,0,1.53756,-2.85E-32
3044,0,0.1,0.95125,0,0,0.95125,0.125,0,1.53756,-2.85E-32
3045,0,0.1,0.951875,0,0,0.951875,0.125,0,1.53756,2.85E-32
3046,0,0.1,0.951875,0,0,0.951875,0.125,0,1.53756,2.85E-32
3047,0,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,0
3048,0,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,0
3049,0,0.1,0.953125,0,0,0.953125,0.125,0,1.53756,0
3050,0,0.1,0.953125,0,0,0.953125,0.125,0,1.53756,0
3051,0,0.1,0.95375,0,0,0.95375,0.125,0,1.53756,0
3052,0,0.1,0.95375,0,0,0.95375,0.125,0,1.53756,0
3053,0,0.1,0.954375,0,0,0.954375,0.125,0,1.53756,0
3054,0,0.1,0.954375,0,0,0.954375,0.125,0,1.53756,0
3055,0,0.1,0.955,0,0,0.955,0.125,0,1.53756,0
3056,0,0.1,0.955,0,0,0.955,0.125,0,1.53756,0
3057,0,0.1,0.955625,0,0,0.955625,0.125,0,1.53756,0
3058,0,0.1,0.955625,0,0,0.955625,0.125,0,1.53756,0
3059,0,0.1,0.95625,0,0,0.95625,0.125,0,1.53756,0
3060,0,0.1,0.95625,0,0,0.95625,0.125,0,1.53756,0
3061,0,0.1,0.956875,0,0,0.956875,0.125,0,1.53756,0
3062,0,0.1,0.956875,0,0,0.956875,0.125,0,1.53756,0
3063,0,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,1.40E-45
3064,0,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,1.40E-45
3065,0,0.1,0.958125,0,0,0.958125,0.125,0,1.53756,-1.68E-44
3066,0,0.1,0.958125,0,0,0.958125,0.125,0,1.53756,-1.68E-44
3067,0,0.1,0.95875,0,0,0.95875,0.125,0,1.53756,7.71E-44
3068,0,0.1,0.95875,0,0,0.95875,0.125,0,1.53756,7.71E-44
3069,0,0.1,0.959375,0,0,0.959375,0.125,0,1.53756,7.81E-42
3070,0,0.1,0.959375,0,0,0.959375,0.125,0,1.53756,7.81E-42
3071,0,0.1,0.96,0,0,0.96,0.125,0,1.53756,-5.57E-41
3072,0,0.1,0.96,0,0,0.96,0.125,0,1.53756,-5.57E-41
3073,0,0.1,0.960625,0,0,0.960625,0.125,0,1.53756,1.60E-40
3074,0,0.1,0.960625,0,0,0.960625,0.125,0,1.53756,1.60E-40
3075,0,0.1,0.96125,0,0,0.96125,0.125,0,1.53756,3.63E-38
3076,0,0.1,0.96125,0,0,0.96125,0.125,0,1.53756,3.63E-38
3077,0,0.1,0.961875,0,0,0.961875,0.125,0,1.53756,-1.46E-37
3078,0,0.1,0.961875,0,0,0.961875,0.125,0,1.53756,-1.46E-37
3079,0,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,1.83E-37
3080,0,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,1.83E-37
3081,0,0.1,0.963125,0,0,0.963125,0.125,0,1.53756,2.86E-32
3082,0,0.1,0.963125,0,0,0.963125,0.125,0,1.53756,2.86E-32
3083,0,0.1,0.96375,0,0,0.96375,0.125,0,1.53756,-2.86E-32
3084,0,0.1,0.96375,0,0,0.96375,0.125,0,1.53756,-2.86E-32
3085,0,0.1,0.964375,0,0,0.964375,0.125,0,1.53756,-2.85E-32
3086,0,0.1,0.964375,0,0,0.964375,0.125,0,1.53756,-2.85E-32
3087,0,0.1,0.965,0,0,0.965,0.125,0,1.53756,5.72E-32
3088,0,0.1,0.965,0,0,0.965,0.125,0,1.53756,5.72E-32
3089,0,0.1,0.965625,0,0,0.965625,0.125,0,1.53756,-2.86E-32
3090,0,0.1,0.965625,0,0,0.965625,0.125,0,1.53756,-2.86E-32
3091,0,0.1,0.96625,0,0,0.96625,0.125,0,1.53756,-2.85E-32
3092,0,0.1,0.96625,0,0,0.96625,0.125,0,1.53756,-2.85E-32
3093,0,0.1,0.966875,0,0,0.966875,0.125,0,1.53756,2.85E-32
3094,0,0.1,0.966875,0,0,0.966875,0.125,0,1.53756,2.85E-32
3095,0,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,1.40E-45
3096,0,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,1.40E-45
3097,0,0.1,0.968125,0,0,0.968125,0.125,0,1.53756,-1.68E-44
3098,0,0.1,0.968125,0,0,0.968125,0.125,0,1.53756,-1.68E-44
3099,0,0.1,0.96875,0,0,0.96875,0.125,0,1.53756,7.71E-44
3100,0,0.1,0.96875,0,0,0.96875,0.125,0,1.53756,7.71E-44
3101,0,0.1,0.969375,0,0,0.969375,0.125,0,1.53756,7.81E-42
3102,0,0.1,0.969375,0,0,0.969375,0.125,0,1.53756,7.81E-42
3103,0,0.1,0.97,0,0,0.97,0.125,0,1.53756,-5.57E-41
3104,0,0.1,0.97,0,0,0.97,0.125,0,1.53756,-5.57E-41
3105,0,0.1,0.970625,0,0,0.970625,0.125,0,1.53756,1.60E-40
3106,0,0.1,0.970625,0,0,0.970625,0.125,0,1.53756,1.60E-40
3107,0,0.1,0.97125,0,0,0.97125,0.125,0,1.53756,3.63E-38
3108,0,0.1,0.97125,0,0,0.97125,0.125,0,1.53756,3.63E-38
3109,0,0.1,0.971875,0,0,0.971875,0.125,0,1.53756,-1.46E-37
3110,0,0.1,0.971875,0,0,0.971875,0.125,0,1.53756,-1.46E-37
3111,0,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,1.83E-37
3112,0,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,1.83E-37
3113,0,0.1,0.973125,0,0,0.973125,0.125,0,1.53756,2.86E-32
3114,0,0.1,0.973125,0,0,0.973125,0.125,0,1.53756,2.86E-32
3115,0,0.1,0.97375,0,0,0.97375,0.125,0,1.53756,-2.86E-32
3116,0,0.1,0.97375,0,0,0.97375,0.125,0,1.53756,-2.86E-32
3117,0,0.1,0.974375,0,0,0.974375,0.125,0,1.53756,-2.85E-32
3118,0,0.1,0.974375,0,0,0.974375,0.125,0,1.53756,-2.85E-32
3119,0,0.1,0.975,0,0,0.975,0.125,0,1.53756,5.72E-32
3120,0,0.1,0.975,0,0,0.975,0.125,0,1.53756,5.72E-32
3121,0,0.1,0.975625,0,0,0.975625,0.125,0,1.53756,-2.86E-32
3122,0,0.1,0.975625,0,0,0.975625,0.125,0,1.53756,-2.86E-32
3123,0,0.1,0.97625,0,0,0.97625,0.125,0,1.53756,-2.85E-32
3124,0,0.1,0.97625,0,0,0.97625,0.125,0,1.53756,-2.85E-32
3125,0,0.1,0.976875,0,0,0.976875,0.125,0,1.53756,2.85E-32
3126,0,0.1,0.976875,0,0,0.976875,0.125,0,1.53756,2.85E-32
3127,0,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,1.40E-45
3128,0,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,1.40E-45
3129,0,0.1,0.978125,0,0,0.978125,0.125,0,1.53756,-1.68E-44
3130,0,0.1,0.978125,0,0,0.978125,0.125,0,1.53756,-1.68E-44
3131,0,0.1,0.97875,0,0,0.97875,0.125,0,1.53756,7.71E-44
3132,0,0.1,0.97875,0,0,0.97875,0.125,0,1.53756,7.71E-44
3133,0,0.1,0.979375,0,0,0.979375,0.125,0,1.53756,7.81E-42
3134,0,0.1,0.979375,0,0,0.979375,0.125,0,1.53756,7.81E-42
3135,0,0.1,0.98,0,0,0.98,0.125,0,1.53756,-5.57E-41
3136,0,0.1,0.98,0,0,0.98,0.125,0,1.53756,-5.57E-41
3137,0,0.1,0.980625,0,0,0.980625,0.125,0,1.53756,1.60E-40
3138,0,0.1,0.980625,0,0,0.980625,0.125,0,1.53756,1.60E-40
3139,0,0.1,0.98125,0,0,0.98125,0.125,0,1.53756,3.63E-38
3140,0,0.1,0.98125,0,0,0.98125,0.125,0,1.53756,3.63E-38
3141,0,0.1,0.981875,0,0,0.981875,0.125,0,1.53756,-1.46E-37
3142,0,0.1,0.981875,0,0,0.981875,0.125,0,1.53756,-1.46E-37
3143,0,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,1.83E-37
3144,0,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,1.83E-37
3145,0,0.1,0.983125,0,0,0.983125,0.125,0,1.53756,2.86E-32
3146,0,0.1,0.983125,0,0,0.983125,0.125,0,1.53756,2.86E-32
3147,0,0.1,0.98375,0,0,0.98375,0.125,0,1.53756,-2.86E-32
3148,0,0.1,0.98375,0,0,0.98375,0.125,0,1.53756,-2.86E-32
3149,0,0.1,0.984375,0,0,0.984375,0.125,0,1.53756,-2.85E-32
3150,0,0.1,0.984375,0,0,0.984375,0.125,0,1.53756,-2.85E-32
3151,0,0.1,0.985,0,0,0.985,0.125,0,1.53756,5.72E-32
3152,0,0.1,0.985,0,0,0.985,0.125,0,1.53756,5.72E-32
3153,0,0.1,0.985625,0,0,0.985625,0.125,0,1.53756,-2.86E-32
3154,0,0.1,0.985625,0,0,0.985625,0.125,0,1.53756,-2.86E-32
3155,0,0.1,0.98625,0,0,0.98625,0.125,0,1.53756,-2.85E-32
3156,0,0.1,0.98625,0,0,0.98625,0.125,0,1.53756,-2.85E-32
3157,0,0.1,0.986875,0,0,0.986875,0.125,0,1.53756,2.85E-32
3158,0,0.1,0.986875,0,0,0.986875,0.125,0,1.53756,2.85E-32
3159,0,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,5.63E-43
3160,0,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,5.63E-43
3161,0,0.1,0.988125,0,0,0.988125,0.125,0,1.53756,9.87E-42
3162,0,0.1,0.988125,0,0,0.988125,0.125,0,1.53756,9.87E-42
3163,0,0.1,0.98875,0,0,0.98875,0.125,0,1.53756,1.74E-40
3164,0,0.1,0.98875,0,0,0.98875,0.125,0,1.53756,1.74E-40
3165,0,0.1,0.989375,0,0,0.989375,0.125,0,1.53756,3.06E-39
3166,0,0.1,0.989375,0,0,0.989375,0.125,0,1.53756,3.06E-39
3167,0,0.1,0.99,0,0,0.99,0.125,0,1.53756,5.37E-38
3168,0,0.1,0.99,0,0,0.99,0.125,0,1.53756,5.37E-38
3169,0,0.1,0.990625,0,0,0.990625,0.125,0,1.53756,9.45E-37
3170,0,0.1,0.990625,0,0,0.990625,0.125,0,1.53756,9.45E-37
3171,0,0.1,0.99125,0,0,0.99125,0.125,0,1.53756,1.67E-35
3172,0,0.1,0.99125,0,0,0.99125,0.125,0,1.53756,1.67E-35
3173,4.20E-45,0.1,0.991875,0,0,0.991875,0.125,0,1.53756,2.92E-34
3174,4.20E-45,0.1,0.991875,0,0,0.991875,0.125,0,1.53756,2.92E-34
3175,7.43E-44,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,5.14E-33
3176,7.43E-44,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,5.14E-33
3177,3.56E-42,0.1,0.993125,0,0,0.993125,0.125,0,1.53756,1.19E-31
3178,3.56E-42,0.1,0.993125,0,0,0.993125,0.125,0,1.53756,1.19E-31
3179,1.90E-41,0.1,0.99375,0,0,0.99375,0.125,0,1.53756,1.56E-30
3180,1.90E-41,0.1,0.99375,0,0,0.99375,0.125,0,1.53756,1.56E-30
3181,1.22E-39,0.1,0.994375,0,0,0.994375,0.125,0,1.53756,2.79E-29
3182,1.22E-39,0.1,0.994375,0,0,0.994375,0.125,0,1.53756,2.79E-29
3183,1.95E-38,0.1,0.995,0,0,0.995,0.125,0,1.53756,4.92E-28
3184,1.95E-38,0.1,0.995,0,0,0.995,0.125,0,1.53756,4.92E-28
3185,1.56E-37,0.1,0.995625,0,0,0.995625,0.125,0,1.53756,8.64E-27
3186,1.56E-37,0.1,0.995625,0,0,0.995625,0.125,0,1.53756,8.64E-27
3187,4.98E-36,0.1,0.99625,0,0,0.99625,0.125,0,1.53756,1.52E-25
3188,4.98E-36,0.1,0.99625,0,0,0.99625,0.125,0,1.53756,1.52E-25
3189,6.38E-34,0.1,0.996875,0,0,0.996875,0.125,0,1.53756,3.93E-23
3190,6.38E-34,0.1,0.996875,0,0,0.996875,0.125,0,1.53756,3.93E-23
3191,3.26E-31,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,8.60E-21
3192,3.26E-31,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,8.60E-21
3193,2.61E-30,0.1,0.998125,0,0,0.998125,0.125,0,1.53756,1.88E-18
3194,2.61E-30,0.1,0.998125,0,0,0.998125,0.125,0,1.53756,1.88E-18
3195,1.04E-29,0.1,0.99875,0,0,0.99875,0.125,0,1.53756,3.33E-17
3196,1.04E-29,0.1,0.99875,0,0,0.99875,0.125,0,1.53756,3.33E-17
3197,3.00E-30,0.1,0.999375,0,0,0.999375,0.125,0,1.53756,1.17E-16
3198,3.00E-30,0.1,0.999375,0,0,0.999375,0.125,0,1.53756,1.17E-16
3199,2.09E-29,0.1,1,0,0,1,0.125,0,1.53756,0


==> data/rp1_200.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,1.01E-11,1,0,0,0,0,1,8.32E-05,0.928924,0
1,1.90E-11,0.999999,0.005,0,0,0.005,1,4.92E-05,0.928924,-5.40E-07
2,1.90E-11,0.999999,0.005,0,0,0.005,1,4.92E-05,0.928924,-5.40E-07
3,3.75E-11,1,0.01,0,0,0.01,1,5.41E-05,0.928924,6.39E-07
4,3.75E-11,1,0.01,0,0,0.01,1,5.41E-05,0.928924,6.39E-07
5,1.35E-10,0.999999,0.015,0,0,0.015,0.999999,0.00011339,0.928924,-1.24E-06
6,1.35E-10,0.999999,0.015,0,0,0.015,0.999999,0.00011339,0.928924,-1.24E-06
7,3.78E-10,1,0.02,0,0,0.02,1,0.000182715,0.928924,2.11E-06
8,3.78E-10,1,0.02,0,0,0.02,1,0.000182715,0.928924,2.11E-06
9,1.08E-09,0.999996,0.025,0,0,0.025,0.999997,0.000305955,0.928924,-3.62E-06
10,1.08E-09,0.999996,0.025,0,0,0.025,0.999997,0.000305955,0.928924,-3.62E-06
11,2.96E-09,1.00001,0.03,0,0,0.03,1.00001,0.000499275,0.928924,6.09E-06
12,2.96E-09,1.00001,0.03,0,0,0.03,1.00001,0.000499275,0.928924,6.09E-06
13,7.91E-09,0.999988,0.035,0,0,0.035,0.999991,0.000803307,0.928924,-1.01E-05
14,7.91E-09,0.999988,0.035,0,0,0.035,0.999991,0.000803307,0.928924,-1.01E-05
15,2.05E-08,1.00002,0.04,0,0,0.04,1.00001,0.00127083,0.928924,1.65E-05
16,2.05E-08,1.00002,0.04,0,0,0.04,1.00001,0.00127083,0.928924,1.65E-05
17,5.12E-08,0.999969,0.045,0,0,0.045,0.999978,0.00197601,0.928924,-2.66E-05
18,5.12E-08,0.999969,0.045,0,0,0.045,0.999978,0.00197601,0.928924,-2.66E-05
19,1.24E-07,1.00005,0.05,0,0,0.05,1.00004,0.00301696,0.928924,4.22E-05
20,1.24E-07,1.00005,0.05,0,0,0.05,1.00004,0.00301696,0.928924,4.22E-05
21,2.90E-07,0.999922,0.055,0,0,0.055,0.999944,0.00451933,0.928924,-6.59E-05
22,2.90E-07,0.999922,0.055,0,0,0.055,0.999944,0.00451933,0.928924,-6.59E-05
23,6.51E-07,1.00012,0.06,0,0,0.06,1.00009,0.00663318,0.928924,0.000101016
24,6.51E-07,1.00012,0.06,0,0,0.06,1.00009,0.00663318,0.928924,0.000101016
25,1.41E-06,0.99982,0.065,0,0,0.065,0.999871,0.00953045,0.928924,-0.000152317
26,1.41E-06,0.99982,0.065,0,0,0.065,0.999871,0.00953045,0.928924,-0.000152317
27,2.92E-06,1.00027,0.07,0,0,0.07,1.00019,0.0133773,0.928924,0.000225314
28,2.92E-06,1.00027,0.07,0,0,0.07,1.00019,0.0133773,0.928924,0.000225314
29,5.78E-06,0.999613,0.075,0,0,0.075,0.999723,0.0183269,0.928924,-0.000327339
30,5.78E-06,0.999613,0.075,0,0,0.075,0.999723,0.0183269,0.928924,-0.000327339
31,1.09E-05,1.00055,0.08,0,0,0.08,1.00039,0.0244267,0.928924,0.000465269
32,1.09E-05,1.00055,0.08,0,0,0.08,1.00039,0.0244267,0.928924,0.000465269
33,1.96E-05,0.999233,0.085,0,0,0.085,0.999452,0.0316509,0.928924,-0.000648972
34,1.96E-05,0.999233,0.085,0,0,0.085,0.999452,0.0316509,0.928924,-0.000648972
35,3.32E-05,1.00104,0.09,0,0,0.09,1.00075,0.0396556,0.928924,0.000882076
36,3.32E-05,1.00104,0.09,0,0,0.09,1.00075,0.0396556,0.928924,0.000882076
37,5.33E-05,0.998611,0.095,0,0,0.095,0.999008,0.0480197,0.928923,-0.00117593
38,5.33E-05,0.998611,0.095,0,0,0.095,0.999008,0.0480197,0.928923,-0.00117593
39,7.97E-05,1.0018,0.1,0,0,0.1,1.00129,0.0556625,0.928923,0.00151875
40,7.97E-05,1.0018,0.1,0,0,0.1,1.00129,0.0556625,0.928923,0.00151875
41,0.000111482,0.997729,0.105,0,0,0.105,0.998379,0.0616685,0.928922,-0.0019233
42,0.000111482,0.997729,0.105,0,0,0.105,0.998379,0.0616685,0.928922,-0.0019233
43,0.000141688,1.00278,0.11,0,0,0.11,1.00199,0.0640397,0.928921,0.0023403
44,0.000141688,1.00278,0.11,0,0,0.11,1.00199,0.0640397,0.928921,0.0023403
45,0.000163915,0.996711,0.115,0,0,0.115,0.997653,0.0615677,0.928919,-0.00278921
46,0.000163915,0.996711,0.115,0,0,0.115,0.997653,0.0615677,0.928919,-0.00278921
47,0.000160293,1.00375,0.12,0,0,0.12,1.00268,0.0516698,0.928918,0.00315819
48,0.000160293,1.00375,0.12,0,0,0.12,1.00268,0.0516698,0.928918,0.00315819
49,0.000120831,0.995894,0.125,0,0,0.125,0.997071,0.0333465,0.928917,-0.00348521
50,0.000120831,0.995894,0.125,0,0,0.125,0.997071,0.0333465,0.928917,-0.00348521
51,2.97E-05,1.00427,0.13,0,0,0.13,1.00305,0.00482295,0.928916,0.00359361
52,2.97E-05,1.00427,0.13,0,0,0.13,1.00305,0.00482295,0.928916,0.00359361
53,9.84E-05,0.995819,0.135,0,0,0.135,0.997018,0.032272,0.928916,-0.00354904
54,9.84E-05,0.995819,0.135,0,0,0.135,0.997018,0.032272,0.928916,-0.00354904
55,0.000207232,1.00377,0.14,0,0,0.14,1.00269,0.0726934,0.928918,0.00317184
56,0.000207232,1.00377,0.14,0,0,0.14,1.00269,0.0726934,0.928918,0.00317184
57,0.000255875,0.996981,0.145,0,0,0.145,0.997846,0.111268,0.92892,-0.00255976
58,0.000255875,0.996981,0.145,0,0,0.145,0.997846,0.111268,0.92892,-0.00255976
59,0.000212444,1.00196,0.15,0,0,0.15,1.0014,0.140744,0.928922,0.00165152
60,0.000212444,1.00196,0.15,0,0,0.15,1.0014,0.140744,0.928922,0.00165152
61,9.33E-05,0.999315,0.155,0,0,0.155,0.999511,0.15593,0.928924,-0.000580225
62,9.33E-05,0.999315,0.155,0,0,0.155,0.999511,0.15593,0.928924,-0.000580225
63,5.54E-05,0.999355,0.16,0,0,0.16,0.99954,0.151082,0.928924,-0.000546177
64,5.54E-05,0.999355,0.16,0,0,0.16,0.99954,0.151082,0.928924,-0.000546177
65,0.000159338,1.00183,0.165,0,0,0.165,1.00131,0.122608,0.928923,0.00154338
66,0.000159338,1.00183,0.165,0,0,0.165,1.00131,0.122608,0.928923,0.00154338
67,0.000152168,0.997343,0.17,0,0,0.17,0.998104,0.0703032,0.928921,-0.00225259
68,0.000152168,0.997343,0.17,0,0,0.17,0.998104,0.0703032,0.928921,-0.00225259
69,1.37E-05,1.00295,0.175,0,0,0.175,1.00211,0.00204304,0.92892,0.00248375
70,1.37E-05,1.00295,0.175,0,0,0.175,1.00211,0.00204304,0.92892,0.00248375
71,0.000142826,0.997375,0.18,0,0,0.18,0.998126,0.0758791,0.928921,-0.00222604
72,0.000142826,0.997375,0.18,0,0,0.18,0.998126,0.0758791,0.928921,-0.00222604
73,0.00016888,1.00174,0.185,0,0,0.185,1.00124,0.129928,0.928923,0.00146505
74,0.00016888,1.00174,0.185,0,0,0.185,1.00124,0.129928,0.928923,0.00146505
75,6.82E-05,0.999515,0.19,0,0,0.19,0.999654,0.153084,0.928924,-0.000411967
76,6.82E-05,0.999515,0.19,0,0,0.19,0.999654,0.153084,0.928924,-0.000411967
77,6.77E-05,0.999186,0.195,0,0,0.195,0.999419,0.138834,0.928924,-0.000691486
78,6.77E-05,0.999186,0.195,0,0,0.195,0.999419,0.138834,0.928924,-0.000691486
79,0.000116972,1.00181,0.2,0,0,0.2,1.00129,0.0865312,0.928923,0.00152554
80,0.000116972,1.00181,0.2,0,0,0.2,1.00129,0.0865312,0.928923,0.00152554
81,2.13E-05,0.997794,0.205,0,0,0.205,0.998426,0.0025925,0.928922,-0.00186437
82,2.13E-05,0.997794,0.205,0,0,0.205,0.998426,0.0025925,0.928922,-0.00186437
83,0.000105473,1.00185,0.21,0,0,0.21,1.00132,0.0801803,0.928923,0.0015825
84,0.000105473,1.00185,0.21,0,0,0.21,1.00132,0.0801803,0.928923,0.0015825
85,9.34E-05,0.99908,0.215,0,0,0.215,0.999343,0.136115,0.928924,-0.000734542
86,9.34E-05,0.99908,0.215,0,0,0.215,0.999343,0.136115,0.928924,-0.000734542
87,2.43E-05,0.999604,0.22,0,0,0.22,0.999717,0.146968,0.928924,-0.00029747
88,2.43E-05,0.999604,0.22,0,0,0.22,0.999717,0.146968,0.928924,-0.00029747
89,9.85E-05,1.00152,0.225,0,0,0.225,1.00109,0.0801697,0.928923,0.00119619
90,9.85E-05,1.00152,0.225,0,0,0.225,1.00109,0.0801697,0.928923,0.00119619
91,2.61E-05,0.998318,0.23,0,0,0.23,0.9988,0.0482772,0.928922,-0.0018856
92,2.61E-05,0.998318,0.23,0,0,0.23,0.9988,0.0482772,0.928922,-0.0018856
93,0.00010092,1.00228,0.235,0,0,0.235,1.00163,0.131383,0.928923,0.000793135
94,0.00010092,1.00228,0.235,0,0,0.235,1.00163,0.131383,0.928923,0.000793135
95,6.15E-05,1.00048,0.24,0,0,0.24,1.00035,0.126509,0.928924,-0.00139015
96,6.15E-05,1.00048,0.24,0,0,0.24,1.00035,0.126509,0.928924,-0.00139015
97,1.36E-05,1.0002,0.245,0,0,0.245,1.00015,0.00591013,0.928924,-0.00130615
98,1.36E-05,1.0002,0.245,0,0,0.245,1.00015,0.00591013,0.928924,-0.00130615
99,0.000115147,1.00057,0.25,0,0,0.25,1.00041,0.381178,0.928922,0.00208795
100,0.000115147,1.00057,0.25,0,0,0.25,1.00041,0.381178,0.928922,0.00208795
101,0.000337539,0.992835,0.255,0,0,0.255,0.994879,0.602045,0.928922,0.00351412
102,0.000337539,0.992835,0.255,0,0,0.255,0.994879,0.602045,0.928922,0.00351412
103,0.000379721,0.986443,0.26,0,0,0.26,0.990298,0.709847,0.928923,0.012593
104,0.000379721,0.986443,0.26,0,0,0.26,0.990298,0.709847,0.928923,0.012593
105,0.000359959,0.973916,0.265,0,0,0.265,0.981298,0.860276,0.928925,0.0232582
106,0.000359959,0.973916,0.265,0,0,0.265,0.981298,0.860276,0.928925,0.0232582
107,0.000242222,0.956453,0.27,0,0,0.27,0.968697,0.889712,0.928925,0.0354287
108,0.000242222,0.956453,0.27,0,0,0.27,0.968697,0.889712,0.928925,0.0354287
109,0.000146744,0.940462,0.275,0,0,0.275,0.957101,0.904618,0.928925,0.0529719
110,0.000146744,0.940462,0.275,0,0,0.275,0.957101,0.904618,0.928925,0.0529719
111,5.27E-05,0.920993,0.28,0,0,0.28,0.942906,0.934025,0.928925,0.069906
112,5.27E-05,0.920993,0.28,0,0,0.28,0.942906,0.934025,0.928925,0.069906
113,3.04E-06,0.899673,0.285,0,0,0.285,0.927264,0.92808,0.928924,0.0864655
114,3.04E-06,0.899673,0.285,0,0,0.285,0.927264,0.92808,0.928924,0.0864655
115,1.97E-06,0.88173,0.29,0,0,0.29,0.914017,0.924186,0.928924,0.106893
116,1.97E-06,0.88173,0.29,0,0,0.29,0.914017,0.924186,0.928924,0.106893
117,3.94E-05,0.861454,0.295,0,0,0.295,0.898953,0.941106,0.928925,0.125562
118,3.94E-05,0.861454,0.295,0,0,0.295,0.898953,0.941106,0.928925,0.125562
119,4.38E-05,0.840038,0.3,0,0,0.3,0.882934,0.933622,0.928923,0.143341
120,4.38E-05,0.840038,0.3,0,0,0.3,0.882934,0.933622,0.928923,0.143341
121,3.67E-05,0.821781,0.305,0,0,0.305,0.869183,0.923514,0.928925,0.164334
122,3.67E-05,0.821781,0.305,0,0,0.305,0.869183,0.923514,0.928925,0.164334
123,7.80E-05,0.802699,0.31,0,0,0.31,0.85472,0.938574,0.928923,0.184605
124,7.80E-05,0.802699,0.31,0,0,0.31,0.85472,0.938574,0.928923,0.184605
125,5.26E-05,0.781537,0.315,0,0,0.315,0.838563,0.936455,0.928924,0.202662
126,5.26E-05,0.781537,0.315,0,0,0.315,0.838563,0.936455,0.928924,0.202662
127,7.53E-05,0.763212,0.32,0,0,0.32,0.824471,0.919173,0.928924,0.223548
128,7.53E-05,0.763212,0.32,0,0,0.32,0.824471,0.919173,0.928924,0.223548
129,8.69E-05,0.745752,0.325,0,0,0.325,0.810954,0.929302,0.928923,0.245186
130,8.69E-05,0.745752,0.325,0,0,0.325,0.810954,0.929302,0.928923,0.245186
131,7.40E-05,0.725796,0.33,0,0,0.33,0.795393,0.935554,0.928924,0.263857
132,7.40E-05,0.725796,0.33,0,0,0.33,0.795393,0.935554,0.928924,0.263857
133,9.79E-05,0.707299,0.335,0,0,0.335,0.780861,0.918049,0.928924,0.28377
134,9.79E-05,0.707299,0.335,0,0,0.335,0.780861,0.918049,0.928924,0.28377
135,7.21E-05,0.69096,0.34,0,0,0.34,0.767937,0.914728,0.928917,0.305886
136,7.21E-05,0.69096,0.34,0,0,0.34,0.767937,0.914728,0.928917,0.305886
137,0.000105141,0.67329,0.345,0,0,0.345,0.75384,0.927186,0.928951,0.326179
138,0.000105141,0.67329,0.345,0,0,0.345,0.75384,0.927186,0.928951,0.326179
139,8.92E-05,0.654957,0.35,0,0,0.35,0.739183,0.923151,0.928833,0.345371
140,8.92E-05,0.654957,0.35,0,0,0.35,0.739183,0.923151,0.928833,0.345371
141,0.000101404,0.638483,0.355,0,0,0.355,0.725678,0.903583,0.929173,0.366447
142,0.000101404,0.638483,0.355,0,0,0.355,0.725678,0.903583,0.929173,0.366447
143,9.89E-05,0.62303,0.36,0,0,0.36,0.71351,0.912085,0.928346,0.388515
144,9.89E-05,0.62303,0.36,0,0,0.36,0.71351,0.912085,0.928346,0.388515
145,0.000125821,0.606392,0.365,0,0,0.365,0.698992,0.914724,0.930058,0.408684
146,0.000125821,0.606392,0.365,0,0,0.365,0.698992,0.914724,0.930058,0.408684
147,0.000117695,0.589506,0.37,0,0,0.37,0.68649,0.913808,0.927082,0.428107
148,0.000117695,0.589506,0.37,0,0,0.37,0.68649,0.913808,0.927082,0.428107
149,0.000108777,0.574685,0.375,0,0,0.375,0.672089,0.890334,0.9313,0.449802
150,0.000108777,0.574685,0.375,0,0,0.375,0.672089,0.890334,0.9313,0.449802
151,0.0001083,0.560338,0.38,0,0,0.38,0.662231,0.892487,0.926707,0.47182
152,0.0001083,0.560338,0.38,0,0,0.38,0.662231,0.892487,0.926707,0.47182
153,0.000120645,0.544886,0.385,0,0,0.385,0.647612,0.918534,0.929994,0.491897
154,0.000120645,0.544886,0.385,0,0,0.385,0.647612,0.918534,0.929994,0.491897
155,0.000127152,0.529509,0.39,0,0,0.39,0.634709,0.884442,0.929542,0.511643
156,0.000127152,0.529509,0.39,0,0,0.39,0.634709,0.884442,0.929542,0.511643
157,0.000127842,0.515826,0.395,0,0,0.395,0.623927,0.879623,0.927349,0.53338
158,0.000127842,0.515826,0.395,0,0,0.395,0.623927,0.879623,0.927349,0.53338
159,0.000125235,0.502699,0.4,0,0,0.4,0.611472,0.893069,0.929799,0.555517
160,0.000125235,0.502699,0.4,0,0,0.4,0.611472,0.893069,0.929799,0.555517
161,0.000161061,0.488763,0.405,0,0,0.405,0.599391,0.883835,0.929624,0.575875
162,0.000161061,0.488763,0.405,0,0,0.405,0.599391,0.883835,0.929624,0.575875
163,0.000134193,0.474741,0.41,0,0,0.41,0.587845,0.880977,0.927747,0.595595
164,0.000134193,0.474741,0.41,0,0,0.41,0.587845,0.880977,0.927747,0.595595
165,0.000152412,0.461972,0.415,0,0,0.415,0.57603,0.874701,0.928907,0.616778
166,0.000152412,0.461972,0.415,0,0,0.415,0.57603,0.874701,0.928907,0.616778
167,0.000130278,0.450123,0.42,0,0,0.42,0.565048,0.860414,0.92987,0.639006
168,0.000130278,0.450123,0.42,0,0,0.42,0.565048,0.860414,0.92987,0.639006
169,0.000189393,0.437846,0.425,0,0,0.425,0.554419,0.863865,0.928806,0.659988
170,0.000189393,0.437846,0.425,0,0,0.425,0.554419,0.863865,0.928806,0.659988
171,0.000171352,0.425133,0.43,0,0,0.43,0.543162,0.872597,0.928059,0.679646
172,0.000171352,0.425133,0.43,0,0,0.43,0.543162,0.872597,0.928059,0.679646
173,0.000185333,0.413151,0.435,0,0,0.435,0.531805,0.859721,0.929052,0.699861
174,0.000185333,0.413151,0.435,0,0,0.435,0.531805,0.859721,0.929052,0.699861
175,0.000154966,0.402356,0.44,0,0,0.44,0.521605,0.833139,0.929688,0.721491
176,0.000154966,0.402356,0.44,0,0,0.44,0.521605,0.833139,0.929688,0.721491
177,0.000170415,0.391911,0.445,0,0,0.445,0.512152,0.831563,0.928989,0.743157
178,0.000170415,0.391911,0.445,0,0,0.445,0.512152,0.831563,0.928989,0.743157
179,0.000245269,0.380842,0.45,0,0,0.45,0.502055,0.848838,0.928217,0.763024
180,0.000245269,0.380842,0.45,0,0,0.45,0.502055,0.848838,0.928217,0.763024
181,0.000246467,0.369704,0.455,0,0,0.455,0.491415,0.843228,0.928525,0.782069
182,0.000246467,0.369704,0.455,0,0,0.455,0.491415,0.843228,0.928525,0.782069
183,0.000201429,0.359962,0.46,0,0,0.46,0.481718,0.806084,0.929722,0.801888
184,0.000201429,0.359962,0.46,0,0,0.46,0.481718,0.806084,0.929722,0.801888
185,0.000123523,0.351123,0.465,0,0,0.465,0.473412,0.781555,0.929212,0.822431
186,0.000123523,0.351123,0.465,0,0,0.465,0.473412,0.781555,0.929212,0.822431
187,0.000311737,0.342283,0.47,0,0,0.47,0.465022,0.784981,0.928746,0.842392
188,0.000311737,0.342283,0.47,0,0,0.47,0.465022,0.784981,0.928746,0.842392
189,0.000362082,0.333472,0.475,0,0,0.475,0.456542,0.768832,0.928432,0.859359
190,0.000362082,0.333472,0.475,0,0,0.475,0.456542,0.768832,0.928432,0.859359
191,8.14E-05,0.325821,0.48,0,0,0.48,0.448947,0.731589,0.928705,0.873611
192,8.14E-05,0.325821,0.48,0,0,0.48,0.448947,0.731589,0.928705,0.873611
193,0.000292131,0.31901,0.485,0,0,0.485,0.442107,0.626815,0.929077,0.88933
194,0.000292131,0.31901,0.485,0,0,0.485,0.442107,0.626815,0.929077,0.88933
195,1.73E-06,0.315158,0.49,0,0,0.49,0.438129,0.507909,0.929582,0.900687
196,1.73E-06,0.315158,0.49,0,0,0.49,0.438129,0.507909,0.929582,0.900687
197,0.000105259,0.311259,0.495,0,0,0.495,0.434324,0.490213,0.929345,0.9109
198,0.000105259,0.311259,0.495,0,0,0.495,0.434324,0.490213,0.929345,0.9109
199,2.75E-05,0.307356,0.5,0,0,0.5,0.430734,0.486158,0.928345,0.91814
200,2.75E-05,0.307356,0.5,0,0,0.5,0.430734,0.486158,0.928345,0.91814
201,3.78E-05,0.303507,0.505,0,0,0.505,0.427016,0.316438,0.927881,0.924615
202,3.78E-05,0.303507,0.505,0,0,0.505,0.427016,0.316438,0.927881,0.924615
203,6.60E-05,0.303332,0.51,0,0,0.51,0.426559,0.0850376,0.928806,0.924949
204,6.60E-05,0.303332,0.51,0,0,0.51,0.426559,0.0850376,0.928806,0.924949
205,4.27E-05,0.303362,0.515,0,0,0.515,0.426041,0.029557,0.930604,0.927638
206,4.27E-05,0.303362,0.515,0,0,0.515,0.426041,0.029557,0.930604,0.927638
207,9.19E-06,0.303169,0.52,0,0,0.52,0.426229,0.0396116,0.92935,0.929782
208,9.19E-06,0.303169,0.52,0,0,0.52,0.426229,0.0396116,0.92935,0.929782
209,2.89E-05,0.302984,0.525,0,0,0.525,0.426484,0.0612858,0.927902,0.928843
210,2.89E-05,0.302984,0.525,0,0,0.525,0.426484,0.0612858,0.927902,0.928843
211,5.23E-05,0.302067,0.53,0,0,0.53,0.425535,0.108781,0.927988,0.928053
212,5.23E-05,0.302067,0.53,0,0,0.53,0.425535,0.108781,0.927988,0.928053
213,6.59E-05,0.302102,0.535,0,0,0.535,0.42522,0.00251778,0.929142,0.927502
214,6.59E-05,0.302102,0.535,0,0,0.535,0.42522,0.00251778,0.929142,0.927502
215,4.05E-05,0.302636,0.54,0,0,0.54,0.425563,0.0814506,0.929779,0.929144
216,4.05E-05,0.302636,0.54,0,0,0.54,0.425563,0.0814506,0.929779,0.929144
217,3.87E-07,0.303161,0.545,0,0,0.545,0.426153,0.0662551,0.929573,0.929837
218,3.87E-07,0.303161,0.545,0,0,0.545,0.426153,0.0662551,0.929573,0.929837
219,4.71E-05,0.302953,0.55,0,0,0.55,0.426315,0.044013,0.928353,0.929218
220,4.71E-05,0.302953,0.55,0,0,0.55,0.426315,0.044013,0.928353,0.929218
221,7.31E-05,0.302305,0.555,0,0,0.555,0.425659,0.0672554,0.928368,0.927469
222,7.31E-05,0.302305,0.555,0,0,0.555,0.425659,0.0672554,0.928368,0.927469
223,5.42E-05,0.302303,0.56,0,0,0.56,0.425551,0.0264899,0.928717,0.927242
224,5.42E-05,0.302303,0.56,0,0,0.56,0.425551,0.0264899,0.928717,0.927242
225,2.53E-05,0.302915,0.565,0,0,0.565,0.425954,0.0730889,0.929418,0.928297
226,2.53E-05,0.302915,0.565,0,0,0.565,0.425954,0.0730889,0.929418,0.928297
227,4.76E-07,0.30341,0.57,0,0,0.57,0.426384,0.0517297,0.929635,0.929151
228,4.76E-07,0.30341,0.57,0,0,0.57,0.426384,0.0517297,0.929635,0.929151
229,2.35E-05,0.303202,0.575,0,0,0.575,0.426537,0.0372491,0.928447,0.928374
230,2.35E-05,0.303202,0.575,0,0,0.575,0.426537,0.0372491,0.928447,0.928374
231,4.47E-05,0.302696,0.58,0,0,0.58,0.425967,0.0777087,0.928647,0.926931
232,4.47E-05,0.302696,0.58,0,0,0.58,0.425967,0.0777087,0.928647,0.926931
233,3.58E-05,0.302569,0.585,0,0,0.585,0.425649,0.0140048,0.929276,0.926551
234,3.58E-05,0.302569,0.585,0,0,0.585,0.425649,0.0140048,0.929276,0.926551
235,7.56E-06,0.303003,0.59,0,0,0.59,0.426122,0.103726,0.929151,0.927446
236,7.56E-06,0.303003,0.59,0,0,0.59,0.426122,0.103726,0.929151,0.927446
237,3.89E-05,0.303563,0.595,0,0,0.595,0.426851,0.050348,0.928607,0.928662
238,3.89E-05,0.303563,0.595,0,0,0.595,0.426851,0.050348,0.928607,0.928662
239,3.04E-05,0.303372,0.6,0,0,0.6,0.426689,0.0745191,0.928506,0.928267
240,3.04E-05,0.303372,0.6,0,0,0.6,0.426689,0.0745191,0.928506,0.928267
241,1.81E-05,0.302894,0.605,0,0,0.605,0.426001,0.120241,0.929191,0.927087
242,1.81E-05,0.302894,0.605,0,0,0.605,0.426001,0.120241,0.929191,0.927087
243,3.88E-05,0.302519,0.61,0,0,0.61,0.425283,0.000492414,0.930313,0.92618
244,3.88E-05,0.302519,0.61,0,0,0.61,0.425283,0.000492414,0.930313,0.92618
245,1.17E-05,0.302984,0.615,0,0,0.615,0.426006,0.156075,0.929473,0.927333
246,1.17E-05,0.302984,0.615,0,0,0.615,0.426006,0.156075,0.929473,0.927333
247,6.22E-05,0.303633,0.62,0,0,0.62,0.427146,0.0957257,0.927872,0.928805
248,6.22E-05,0.303633,0.62,0,0,0.62,0.427146,0.0957257,0.927872,0.928805
249,6.31E-05,0.303516,0.625,0,0,0.625,0.42711,0.0869595,0.927601,0.928507
250,6.31E-05,0.303516,0.625,0,0,0.625,0.42711,0.0869595,0.927601,0.928507
251,2.01E-05,0.302825,0.63,0,0,0.63,0.426147,0.189399,0.928483,0.926955
252,2.01E-05,0.302825,0.63,0,0,0.63,0.426147,0.189399,0.928483,0.926955
253,5.08E-05,0.302451,0.635,0,0,0.635,0.424806,0.09518,0.93166,0.926018
254,5.08E-05,0.302451,0.635,0,0,0.635,0.424806,0.09518,0.93166,0.926018
255,6.21E-05,0.303157,0.64,0,0,0.64,0.425049,0.0820853,0.933189,0.927683
256,6.21E-05,0.303157,0.64,0,0,0.64,0.425049,0.0820853,0.933189,0.927683
257,3.04E-07,0.303538,0.645,0,0,0.645,0.425746,0.107048,0.932154,0.928608
258,3.04E-07,0.303538,0.645,0,0,0.645,0.425746,0.107048,0.932154,0.928608
259,3.78E-05,0.303441,0.65,0,0,0.65,0.426292,0.0246106,0.930039,0.928314
260,3.78E-05,0.303441,0.65,0,0,0.65,0.426292,0.0246106,0.930039,0.928314
261,0.000504436,0.302827,0.655,0,0,0.655,0.426019,0.370402,0.92891,0.926885
262,0.000504436,0.302827,0.655,0,0,0.655,0.426019,0.370402,0.92891,0.926885
263,0.000499218,0.302718,0.66,0,0,0.66,0.421214,0.669586,0.94443,0.926691
264,0.000499218,0.302718,0.66,0,0,0.66,0.421214,0.669586,0.94443,0.926691
265,0.000850212,0.303167,0.665,0,0,0.665,0.413865,0.619036,0.970555,0.927587
266,0.000850212,0.303167,0.665,0,0,0.665,0.413865,0.619036,0.970555,0.927587
267,0.000343247,0.303318,0.67,0,0,0.67,0.410622,0.258721,0.982066,0.927997
268,0.000343247,0.303318,0.67,0,0,0.67,0.410622,0.258721,0.982066,0.927997
269,0.00298609,0.303298,0.675,0,0,0.675,0.410579,0.755434,0.982146,0.928028
270,0.00298609,0.303298,0.675,0,0,0.675,0.410579,0.755434,0.982146,0.928028
271,0.00482848,0.302986,0.68,0,0,0.68,0.395166,0.991803,1.03469,0.927048
272,0.00482848,0.302986,0.68,0,0,0.68,0.395166,0.991803,1.03469,0.927048
273,0.000207006,0.303156,0.685,0,0,0.685,0.357853,0.998691,1.1741,0.927521
274,0.000207006,0.303156,0.685,0,0,0.685,0.357853,0.998691,1.1741,0.927521
275,0.00213533,0.302855,0.69,0,0,0.69,0.322306,0.9963,1.31958,0.926994
276,0.00213533,0.302855,0.69,0,0,0.69,0.322306,0.9963,1.31958,0.926994
277,0.0026695,0.303075,0.695,0,0,0.695,0.296396,0.978341,1.43763,0.927142
278,0.0026695,0.303075,0.695,0,0,0.695,0.296396,0.978341,1.43763,0.927142
279,0.00215489,0.303278,0.7,0,0,0.7,0.280244,0.897347,1.51675,0.92782
280,0.00215489,0.303278,0.7,0,0,0.7,0.280244,0.897347,1.51675,0.92782
281,0.00125556,0.303451,0.705,0,0,0.705,0.271412,0.703812,1.56215,0.928635
282,0.00125556,0.303451,0.705,0,0,0.705,0.271412,0.703812,1.56215,0.928635
283,0.000565125,0.303192,0.71,0,0,0.71,0.266889,0.440257,1.58482,0.927667
284,0.000565125,0.303192,0.71,0,0,0.71,0.266889,0.440257,1.58482,0.927667
285,0.000158375,0.302711,0.715,0,0,0.715,0.265043,0.173022,1.59296,0.925982
286,0.000158375,0.302711,0.715,0,0,0.715,0.265043,0.173022,1.59296,0.925982
287,7.83E-05,0.303135,0.72,0,0,0.72,0.264804,0.0164056,1.59562,0.927589
288,7.83E-05,0.303135,0.72,0,0,0.72,0.264804,0.0164056,1.59562,0.927589
289,2.85E-06,0.303104,0.725,0,0,0.725,0.264861,0.0273497,1.59521,0.927633
290,2.85E-06,0.303104,0.725,0,0,0.725,0.264861,0.0273497,1.59521,0.927633
291,2.40E-06,0.303208,0.73,0,0,0.73,0.265108,0.0179555,1.59425,0.927536
292,2.40E-06,0.303208,0.73,0,0,0.73,0.265108,0.0179555,1.59425,0.927536
293,5.16E-05,0.303001,0.735,0,0,0.735,0.26506,0.0396422,1.59382,0.926992
294,5.16E-05,0.303001,0.735,0,0,0.735,0.26506,0.0396422,1.59382,0.926992
295,3.01E-05,0.303464,0.74,0,0,0.74,0.265552,0.0257644,1.59275,0.928751
296,3.01E-05,0.303464,0.74,0,0,0.74,0.265552,0.0257644,1.59275,0.928751
297,8.94E-06,0.303167,0.745,0,0,0.745,0.265347,0.0294064,1.59286,0.927654
298,8.94E-06,0.303167,0.745,0,0,0.745,0.265347,0.0294064,1.59286,0.927654
299,4.98E-06,0.302836,0.75,0,0,0.75,0.265225,0.00232679,1.59241,0.926353
300,4.98E-06,0.302836,0.75,0,0,0.75,0.265225,0.00232679,1.59241,0.926353
301,1.79E-05,0.303046,0.755,0,0,0.755,0.265372,0.0171659,1.59232,0.927365
302,1.79E-05,0.303046,0.755,0,0,0.755,0.265372,0.0171659,1.59232,0.927365
303,4.23E-06,0.303152,0.76,0,0,0.76,0.265415,0.00979073,1.59245,0.927824
304,4.23E-06,0.303152,0.76,0,0,0.76,0.265415,0.00979073,1.59245,0.927824
305,2.13E-07,0.303109,0.765,0,0,0.765,0.26548,0.0131807,1.59196,0.927254
306,2.13E-07,0.303109,0.765,0,0,0.765,0.26548,0.0131807,1.59196,0.927254
307,0.000107804,0.302877,0.77,0,0,0.77,0.265269,0.0306941,1.59231,0.92661
308,0.000107804,0.302877,0.77,0,0,0.77,0.265269,0.0306941,1.59231,0.92661
309,6.39E-05,0.303609,0.775,0,0,0.775,0.265822,0.0226833,1.59181,0.929216
310,6.39E-05,0.303609,0.775,0,0,0.775,0.265822,0.0226833,1.59181,0.929216
311,3.93E-05,0.303163,0.78,0,0,0.78,0.265521,0.044657,1.59192,0.9276
312,3.93E-05,0.303163,0.78,0,0,0.78,0.265521,0.044657,1.59192,0.9276
313,5.97E-06,0.302831,0.785,0,0,0.785,0.265321,0.00481476,1.59189,0.926352
314,5.97E-06,0.302831,0.785,0,0,0.785,0.265321,0.00481476,1.59189,0.926352
315,1.79E-05,0.302972,0.79,0,0,0.79,0.265468,0.033664,1.59158,0.927197
316,1.79E-05,0.302972,0.79,0,0,0.79,0.265468,0.033664,1.59158,0.927197
317,6.70E-05,0.303452,0.795,0,0,0.795,0.265697,0.00244333,1.59195,0.928644
318,6.70E-05,0.303452,0.795,0,0,0.795,0.265697,0.00244333,1.59195,0.928644
319,6.35E-05,0.302918,0.8,0,0,0.8,0.265441,0.0528645,1.59154,0.926601
320,6.35E-05,0.302918,0.8,0,0,0.8,0.265441,0.0528645,1.59154,0.926601
321,0.000223015,0.302479,0.805,0,0,0.805,0.265101,0.0372539,1.59188,0.925505
322,0.000223015,0.302479,0.805,0,0,0.805,0.265101,0.0372539,1.59188,0.925505
323,0.000220128,0.303646,0.81,0,0,0.81,0.265858,0.0562841,1.59174,0.929311
324,0.000220128,0.303646,0.81,0,0,0.81,0.265858,0.0562841,1.59174,0.929311
325,2.86E-05,0.303429,0.815,0,0,0.815,0.265736,0.0500773,1.59167,0.928259
326,2.86E-05,0.303429,0.815,0,0,0.815,0.265736,0.0500773,1.59167,0.928259
327,6.51E-05,0.302806,0.82,0,0,0.82,0.265294,0.0297789,1.59194,0.926261
328,6.51E-05,0.302806,0.82,0,0,0.82,0.265294,0.0297789,1.59194,0.926261
329,0.000232332,0.302823,0.825,0,0,0.825,0.265405,0.0906144,1.59142,0.926801
330,0.000232332,0.302823,0.825,0,0,0.825,0.265405,0.0906144,1.59142,0.926801
331,0.000706256,0.304482,0.83,0,0,0.83,0.266337,0.038293,1.59197,0.931642
332,0.000706256,0.304482,0.83,0,0,0.83,0.266337,0.038293,1.59197,0.931642
333,0.000271105,0.302163,0.835,0,0,0.835,0.264976,0.218765,1.5915,0.924085
334,0.000271105,0.302163,0.835,0,0,0.835,0.264976,0.218765,1.5915,0.924085
335,0.00035195,0.300054,0.84,0,0,0.84,0.263627,0.069781,1.59164,0.91823
336,0.00035195,0.300054,0.84,0,0,0.84,0.263627,0.069781,1.59164,0.91823
337,0.012085,0.30053,0.845,0,0,0.845,0.264182,0.796539,1.59028,0.919612
338,0.012085,0.30053,0.845,0,0,0.845,0.264182,0.796539,1.59028,0.919612
339,0.030624,0.272869,0.85,0,0,0.85,0.246151,0.999775,1.5927,0.833132
340,0.030624,0.272869,0.85,0,0,0.85,0.246151,0.999775,1.5927,0.833132
341,0.049969,0.163542,0.855,0,0,0.855,0.171986,0.999955,1.58272,0.393831
342,0.049969,0.163542,0.855,0,0,0.855,0.171986,0.999955,1.58272,0.393831
343,0.0395576,0.113024,0.86,0,0,0.86,0.136396,0.985223,1.53784,0.0935806
344,0.0395576,0.113024,0.86,0,0,0.86,0.136396,0.985223,1.53784,0.0935806
345,0.0134134,0.100676,0.865,0,0,0.865,0.125728,0.653346,1.53617,0.00491511
346,0.0134134,0.100676,0.865,0,0,0.865,0.125728,0.653346,1.53617,0.00491511
347,0.000269213,0.0997323,0.87,0,0,0.87,0.124768,0.0689832,1.53747,-0.00202283
348,0.000269213,0.0997323,0.87,0,0,0.87,0.124768,0.0689832,1.53747,-0.00202283
349,3.73E-05,0.0999366,0.875,0,0,0.875,0.124943,0.0209843,1.53756,-0.000481988
350,3.73E-05,0.0999366,0.875,0,0,0.875,0.124943,0.0209843,1.53756,-0.000481988
351,3.42E-06,0.100001,0.88,0,0,0.88,0.125001,0.00536513,1.53756,8.47E-06
352,3.42E-06,0.100001,0.88,0,0,0.88,0.125001,0.00536513,1.53756,8.47E-06
353,6.21E-09,0.100003,0.885,0,0,0.885,0.125002,7.17E-05,1.53756,2.07E-05
354,6.21E-09,0.100003,0.885,0,0,0.885,0.125002,7.17E-05,1.53756,2.07E-05
355,6.17E-09,0.1,0.89,0,0,0.89,0.125,0.000227618,1.53756,1.78E-06
356,6.17E-09,0.1,0.89,0,0,0.89,0.125,0.000227618,1.53756,1.78E-06
357,6.99E-11,0.0999999,0.895,0,0,0.895,0.125,2.30E-05,1.53756,-4.68E-07
358,6.99E-11,0.0999999,0.895,0,0,0.895,0.125,2.30E-05,1.53756,-4.68E-07
359,4.27E-12,0.1,0.9,0,0,0.9,0.125,7.32E-06,1.53756,-2.81E-07
360,4.27E-12,0.1,0.9,0,0,0.9,0.125,7.32E-06,1.53756,-2.81E-07
361,1.06E-13,0.1,0.905,0,0,0.905,0.125,1.12E-06,1.53756,1.17E-07
362,1.06E-13,0.1,0.905,0,0,0.905,0.125,1.12E-06,1.53756,1.17E-07
363,3.30E-13,0.1,0.91,0,0,0.91,0.125,3.99E-07,1.53756,-7.65E-08
364,3.30E-13,0.1,0.91,0,0,0.91,0.125,3.99E-07,1.53756,-7.65E-08
365,2.06E-13,0.1,0.915,0,0,0.915,0.125,4.99E-07,1.53756,6.25E-08
366,2.06E-13,0.1,0.915,0,0,0.915,0.125,4.99E-07,1.53756,6.25E-08
367,1.18E-13,0.1,0.92,0,0,0.92,0.125,3.29E-07,1.53756,-4.48E-08
368,1.18E-13,0.1,0.92,0,0,0.92,0.125,3.29E-07,1.53756,-4.48E-08
369,6.22E-14,0.1,0.925,0,0,0.925,0.125,2.50E-07,1.53756,3.09E-08
370,6.22E-14,0.1,0.925,0,0,0.925,0.125,2.50E-07,1.53756,3.09E-08
371,3.06E-14,0.1,0.93,0,0,0.93,0.125,1.85E-07,1.53756,-2.09E-08
372,3.06E-14,0.1,0.93,0,0,0.93,0.125,1.85E-07,1.53756,-2.09E-08
373,1.42E-14,0.1,0.935,0,0,0.935,0.125,1.29E-07,1.53756,1.38E-08
374,1.42E-14,0.1,0.935,0,0,0.935,0.125,1.29E-07,1.53756,1.38E-08
375,6.21E-15,0.1,0.94,0,0,0.94,0.125,8.78E-08,1.53756,-8.90E-09
376,6.21E-15,0.1,0.94,0,0,0.94,0.125,8.78E-08,1.53756,-8.90E-09
377,2.59E-15,0.1,0.945,0,0,0.945,0.125,5.80E-08,1.53756,5.60E-09
378,2.59E-15,0.1,0.945,0,0,0.945,0.125,5.80E-08,1.53756,5.60E-09
379,1.03E-15,0.1,0.95,0,0,0.95,0.125,3.72E-08,1.53756,-3.46E-09
380,1.03E-15,0.1,0.95,0,0,0.95,0.125,3.72E-08,1.53756,-3.46E-09
381,3.93E-16,0.1,0.955,0,0,0.955,0.125,2.33E-08,1.53756,2.09E-09
382,3.93E-16,0.1,0.955,0,0,0.955,0.125,2.33E-08,1.53756,2.09E-09
383,1.44E-16,0.1,0.96,0,0,0.96,0.125,1.41E-08,1.53756,-1.24E-09
384,1.44E-16,0.1,0.96,0,0,0.96,0.125,1.41E-08,1.53756,-1.24E-09
385,5.08E-17,0.1,0.965,0,0,0.965,0.125,8.32E-09,1.53756,7.24E-10
386,5.08E-17,0.1,0.965,0,0,0.965,0.125,8.32E-09,1.53756,7.24E-10
387,1.73E-17,0.1,0.97,0,0,0.97,0.125,4.70E-09,1.53756,-4.15E-10
388,1.73E-17,0.1,0.97,0,0,0.97,0.125,4.70E-09,1.53756,-4.15E-10
389,5.68E-18,0.1,0.975,0,0,0.975,0.125,2.50E-09,1.53756,2.34E-10
390,5.68E-18,0.1,0.975,0,0,0.975,0.125,2.50E-09,1.53756,2.34E-10
391,1.80E-18,0.1,0.98,0,0,0.98,0.125,1.18E-09,1.53756,-1.30E-10
392,1.80E-18,0.1,0.98,0,0,0.98,0.125,1.18E-09,1.53756,-1.30E-10
393,5.66E-19,0.1,0.985,0,0,0.985,0.125,4.42E-10,1.53756,7.18E-11
394,5.66E-19,0.1,0.985,0,0,0.985,0.125,4.42E-10,1.53756,7.18E-11
395,1.48E-19,0.1,0.99,0,0,0.99,0.125,0,1.53756,-3.59E-11
396,1.48E-19,0.1,0.99,0,0,0.99,0.125,0,1.53756,-3.59E-11
397,6.24E-20,0.1,0.995,0,0,0.995,0.125,0,1.53756,2.70E-11
398,6.24E-20,0.1,0.995,0,0,0.995,0.125,0,1.53756,2.70E-11
399,2.81E-20,0.1,1,0,0,1,0.125,1.28E-11,1.53756,0


==> data/rp1_3200.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,0,1,0,0,0,0,1,0,0.928924,0
1,0,1,0.0003125,0,0,0.0003125,1,0,0.928924,0
2,0,1,0.0003125,0,0,0.0003125,1,0,0.928924,0
3,0,1,0.000625,0,0,0.000625,1,0,0.928924,0
4,0,1,0.000625,0,0,0.000625,1,0,0.928924,0
5,0,1,0.0009375,0,0,0.0009375,1,0,0.928924,0
6,0,1,0.0009375,0,0,0.0009375,1,0,0.928924,0
7,0,1,0.00125,0,0,0.00125,1,0,0.928924,0
8,0,1,0.00125,0,0,0.00125,1,0,0.928924,0
9,0,1,0.0015625,0,0,0.0015625,1,0,0.928924,0
10,0,1,0.0015625,0,0,0.0015625,1,0,0.928924,0
11,0,1,0.001875,0,0,0.001875,1,0,0.928924,0
12,0,1,0.001875,0,0,0.001875,1,0,0.928924,0
13,0,1,0.0021875,0,0,0.0021875,1,0,0.928924,0
14,0,1,0.0021875,0,0,0.0021875,1,0,0.928924,0
15,0,1,0.0025,0,0,0.0025,1,0,0.928924,0
16,0,1,0.0025,0,0,0.0025,1,0,0.928924,0
17,0,1,0.0028125,0,0,0.0028125,1,0,0.928924,0
18,0,1,0.0028125,0,0,0.0028125,1,0,0.928924,0
19,0,1,0.003125,0,0,0.003125,1,0,0.928924,0
20,0,1,0.003125,0,0,0.003125,1,0,0.928924,0
21,0,1,0.0034375,0,0,0.0034375,1,0,0.928924,0
22,0,1,0.0034375,0,0,0.0034375,1,0,0.928924,0
23,0,1,0.00375,0,0,0.00375,1,0,0.928924,0
24,0,1,0.00375,0,0,0.00375,1,0,0.928924,0
25,0,1,0.0040625,0,0,0.0040625,1,0,0.928924,0
26,0,1,0.0040625,0,0,0.0040625,1,0,0.928924,0
27,0,1,0.004375,0,0,0.004375,1,0,0.928924,0
28,0,1,0.004375,0,0,0.004375,1,0,0.928924,0
29,0,1,0.0046875,0,0,0.0046875,1,0,0.928924,0
30,0,1,0.0046875,0,0,0.0046875,1,0,0.928924,0
31,0,1,0.005,0,0,0.005,1,0,0.928924,0
32,0,1,0.005,0,0,0.005,1,0,0.928924,0
33,0,1,0.0053125,0,0,0.0053125,1,0,0.928924,0
34,0,1,0.0053125,0,0,0.0053125,1,0,0.928924,0
35,0,1,0.005625,0,0,0.005625,1,0,0.928924,0
36,0,1,0.005625,0,0,0.005625,1,0,0.928924,0
37,0,1,0.0059375,0,0,0.0059375,1,0,0.928924,0
38,0,1,0.0059375,0,0,0.0059375,1,0,0.928924,0
39,0,1,0.00625,0,0,0.00625,1,0,0.928924,0
40,0,1,0.00625,0,0,0.00625,1,0,0.928924,0
41,0,1,0.0065625,0,0,0.0065625,1,0,0.928924,0
42,0,1,0.0065625,0,0,0.0065625,1,0,0.928924,0
43,0,1,0.006875,0,0,0.006875,1,0,0.928924,0
44,0,1,0.006875,0,0,0.006875,1,0,0.928924,0
45,0,1,0.0071875,0,0,0.0071875,1,0,0.928924,0
46,0,1,0.0071875,0,0,0.0071875,1,0,0.928924,0
47,0,1,0.0075,0,0,0.0075,1,0,0.928924,0
48,0,1,0.0075,0,0,0.0075,1,0,0.928924,0
49,0,1,0.0078125,0,0,0.0078125,1,0,0.928924,0
50,0,1,0.0078125,0,0,0.0078125,1,0,0.928924,0
51,0,1,0.008125,0,0,0.008125,1,0,0.928924,0
52,0,1,0.008125,0,0,0.008125,1,0,0.928924,0
53,0,1,0.0084375,0,0,0.0084375,1,0,0.928924,0
54,0,1,0.0084375,0,0,0.0084375,1,0,0.928924,0
55,0,1,0.00875,0,0,0.00875,1,0,0.928924,0
56,0,1,0.00875,0,0,0.00875,1,0,0.928924,0
57,0,1,0.0090625,0,0,0.0090625,1,0,0.928924,0
58,0,1,0.0090625,0,0,0.0090625,1,0,0.928924,0
59,0,1,0.009375,0,0,0.009375,1,0,0.928924,0
60,0,1,0.009375,0,0,0.009375,1,0,0.928924,0
61,0,1,0.0096875,0,0,0.0096875,1,0,0.928924,0
62,0,1,0.0096875,0,0,0.0096875,1,0,0.928924,0
63,0,1,0.01,0,0,0.01,1,0,0.928924,0
64,0,1,0.01,0,0,0.01,1,0,0.928924,0
65,0,1,0.0103125,0,0,0.0103125,1,0,0.928924,0
66,0,1,0.0103125,0,0,0.0103125,1,0,0.928924,0
67,0,1,0.010625,0,0,0.010625,1,0,0.928924,0
68,0,1,0.010625,0,0,0.010625,1,0,0.928924,0
69,0,1,0.0109375,0,0,0.0109375,1,0,0.928924,0
70,0,1,0.0109375,0,0,0.0109375,1,0,0.928924,0
71,0,1,0.01125,0,0,0.01125,1,0,0.928924,0
72,0,1,0.01125,0,0,0.01125,1,0,0.928924,0
73,0,1,0.0115625,0,0,0.0115625,1,0,0.928924,0
74,0,1,0.0115625,0,0,0.0115625,1,0,0.928924,0
75,0,1,0.011875,0,0,0.011875,1,0,0.928924,0
76,0,1,0.011875,0,0,0.011875,1,0,0.928924,0
77,0,1,0.0121875,0,0,0.0121875,1,0,0.928924,0
78,0,1,0.0121875,0,0,0.0121875,1,0,0.928924,0
79,0,1,0.0125,0,0,0.0125,1,0,0.928924,0
80,0,1,0.0125,0,0,0.0125,1,0,0.928924,0
81,0,1,0.0128125,0,0,0.0128125,1,0,0.928924,0
82,0,1,0.0128125,0,0,0.0128125,1,0,0.928924,0
83,0,1,0.013125,0,0,0.013125,1,0,0.928924,0
84,0,1,0.013125,0,0,0.013125,1,0,0.928924,0
85,0,1,0.0134375,0,0,0.0134375,1,0,0.928924,0
86,0,1,0.0134375,0,0,0.0134375,1,0,0.928924,0
87,0,1,0.01375,0,0,0.01375,1,0,0.928924,0
88,0,1,0.01375,0,0,0.01375,1,0,0.928924,0
89,0,1,0.0140625,0,0,0.0140625,1,0,0.928924,0
90,0,1,0.0140625,0,0,0.0140625,1,0,0.928924,0
91,0,1,0.014375,0,0,0.014375,1,0,0.928924,0
92,0,1,0.014375,0,0,0.014375,1,0,0.928924,0
93,0,1,0.0146875,0,0,0.0146875,1,0,0.928924,0
94,0,1,0.0146875,0,0,0.0146875,1,0,0.928924,0
95,0,1,0.015,0,0,0.015,1,0,0.928924,0
96,0,1,0.015,0,0,0.015,1,0,0.928924,0
97,0,1,0.0153125,0,0,0.0153125,1,0,0.928924,0
98,0,1,0.0153125,0,0,0.0153125,1,0,0.928924,0
99,0,1,0.015625,0,0,0.015625,1,0,0.928924,0
100,0,1,0.015625,0,0,0.015625,1,0,0.928924,0
101,0,1,0.0159375,0,0,0.0159375,1,0,0.928924,0
102,0,1,0.0159375,0,0,0.0159375,1,0,0.928924,0
103,0,1,0.01625,0,0,0.01625,1,0,0.928924,0
104,0,1,0.01625,0,0,0.01625,1,0,0.928924,0
105,0,1,0.0165625,0,0,0.0165625,1,0,0.928924,0
106,0,1,0.0165625,0,0,0.0165625,1,0,0.928924,0
107,0,1,0.016875,0,0,0.016875,1,0,0.928924,0
108,0,1,0.016875,0,0,0.016875,1,0,0.928924,0
109,0,1,0.0171875,0,0,0.0171875,1,0,0.928924,0
110,0,1,0.0171875,0,0,0.0171875,1,0,0.928924,0
111,0,1,0.0175,0,0,0.0175,1,0,0.928924,0
112,0,1,0.0175,0,0,0.0175,1,0,0.928924,0
113,0,1,0.0178125,0,0,0.0178125,1,0,0.928924,0
114,0,1,0.0178125,0,0,0.0178125,1,0,0.928924,0
115,0,1,0.018125,0,0,0.018125,1,0,0.928924,0
116,0,1,0.018125,0,0,0.018125,1,0,0.928924,0
117,0,1,0.0184375,0,0,0.0184375,1,0,0.928924,0
118,0,1,0.0184375,0,0,0.0184375,1,0,0.928924,0
119,0,1,0.01875,0,0,0.01875,1,0,0.928924,0
120,0,1,0.01875,0,0,0.01875,1,0,0.928924,0
121,0,1,0.0190625,0,0,0.0190625,1,0,0.928924,0
122,0,1,0.0190625,0,0,0.0190625,1,0,0.928924,0
123,0,1,0.019375,0,0,0.019375,1,0,0.928924,0
124,0,1,0.019375,0,0,0.019375,1,0,0.928924,0
125,0,1,0.0196875,0,0,0.0196875,1,0,0.928924,0
126,0,1,0.0196875,0,0,0.0196875,1,0,0.928924,0
127,0,1,0.02,0,0,0.02,1,0,0.928924,0
128,0,1,0.02,0,0,0.02,1,0,0.928924,0
129,0,1,0.0203125,0,0,0.0203125,1,0,0.928924,0
130,0,1,0.0203125,0,0,0.0203125,1,0,0.928924,0
131,0,1,0.020625,0,0,0.020625,1,0,0.928924,0
132,0,1,0.020625,0,0,0.020625,1,0,0.928924,0
133,0,1,0.0209375,0,0,0.0209375,1,0,0.928924,0
134,0,1,0.0209375,0,0,0.0209375,1,0,0.928924,0
135,0,1,0.02125,0,0,0.02125,1,0,0.928924,0
136,0,1,0.02125,0,0,0.02125,1,0,0.928924,0
137,0,1,0.0215625,0,0,0.0215625,1,0,0.928924,0
138,0,1,0.0215625,0,0,0.0215625,1,0,0.928924,0
139,0,1,0.021875,0,0,0.021875,1,0,0.928924,0
140,0,1,0.021875,0,0,0.021875,1,0,0.928924,0
141,0,1,0.0221875,0,0,0.0221875,1,0,0.928924,0
142,0,1,0.0221875,0,0,0.0221875,1,0,0.928924,0
143,0,1,0.0225,0,0,0.0225,1,0,0.928924,0
144,0,1,0.0225,0,0,0.0225,1,0,0.928924,0
145,0,1,0.0228125,0,0,0.0228125,1,0,0.928924,0
146,0,1,0.0228125,0,0,0.0228125,1,0,0.928924,0
147,0,1,0.023125,0,0,0.023125,1,0,0.928924,0
148,0,1,0.023125,0,0,0.023125,1,0,0.928924,0
149,0,1,0.0234375,0,0,0.0234375,1,0,0.928924,0
150,0,1,0.0234375,0,0,0.0234375,1,0,0.928924,0
151,0,1,0.02375,0,0,0.02375,1,0,0.928924,0
152,0,1,0.02375,0,0,0.02375,1,0,0.928924,0
153,0,1,0.0240625,0,0,0.0240625,1,0,0.928924,0
154,0,1,0.0240625,0,0,0.0240625,1,0,0.928924,0
155,0,1,0.024375,0,0,0.024375,1,0,0.928924,0
156,0,1,0.024375,0,0,0.024375,1,0,0.928924,0
157,0,1,0.0246875,0,0,0.0246875,1,0,0.928924,0
158,0,1,0.0246875,0,0,0.0246875,1,0,0.928924,0
159,0,1,0.025,0,0,0.025,1,0,0.928924,0
160,0,1,0.025,0,0,0.025,1,0,0.928924,0
161,0,1,0.0253125,0,0,0.0253125,1,0,0.928924,0
162,0,1,0.0253125,0,0,0.0253125,1,0,0.928924,0
163,0,1,0.025625,0,0,0.025625,1,0,0.928924,0
164,0,1,0.025625,0,0,0.025625,1,0,0.928924,0
165,0,1,0.0259375,0,0,0.0259375,1,0,0.928924,0
166,0,1,0.0259375,0,0,0.0259375,1,0,0.928924,0
167,0,1,0.02625,0,0,0.02625,1,0,0.928924,0
168,0,1,0.02625,0,0,0.02625,1,0,0.928924,0
169,0,1,0.0265625,0,0,0.0265625,1,0,0.928924,0
170,0,1,0.0265625,0,0,0.0265625,1,0,0.928924,0
171,0,1,0.026875,0,0,0.026875,1,0,0.928924,0
172,0,1,0.026875,0,0,0.026875,1,0,0.928924,0
173,0,1,0.0271875,0,0,0.0271875,1,0,0.928924,0
174,0,1,0.0271875,0,0,0.0271875,1,0,0.928924,0
175,0,1,0.0275,0,0,0.0275,1,0,0.928924,0
176,0,1,0.0275,0,0,0.0275,1,0,0.928924,0
177,0,1,0.0278125,0,0,0.0278125,1,0,0.928924,0
178,0,1,0.0278125,0,0,0.0278125,1,0,0.928924,0
179,0,1,0.028125,0,0,0.028125,1,0,0.928924,0
180,0,1,0.028125,0,0,0.028125,1,0,0.928924,0
181,0,1,0.0284375,0,0,0.0284375,1,0,0.928924,0
182,0,1,0.0284375,0,0,0.0284375,1,0,0.928924,0
183,0,1,0.02875,0,0,0.02875,1,0,0.928924,0
184,0,1,0.02875,0,0,0.02875,1,0,0.928924,0
185,0,1,0.0290625,0,0,0.0290625,1,0,0.928924,0
186,0,1,0.0290625,0,0,0.0290625,1,0,0.928924,0
187,0,1,0.029375,0,0,0.029375,1,0,0.928924,0
188,0,1,0.029375,0,0,0.029375,1,0,0.928924,0
189,0,1,0.0296875,0,0,0.0296875,1,0,0.928924,0
190,0,1,0.0296875,0,0,0.0296875,1,0,0.928924,0
191,0,1,0.03,0,0,0.03,1,0,0.928924,0
192,0,1,0.03,0,0,0.03,1,0,0.928924,0
193,0,1,0.0303125,0,0,0.0303125,1,0,0.928924,0
194,0,1,0.0303125,0,0,0.0303125,1,0,0.928924,0
195,0,1,0.030625,0,0,0.030625,1,0,0.928924,0
196,0,1,0.030625,0,0,0.030625,1,0,0.928924,0
197,0,1,0.0309375,0,0,0.0309375,1,0,0.928924,0
198,0,1,0.0309375,0,0,0.0309375,1,0,0.928924,0
199,0,1,0.03125,0,0,0.03125,1,0,0.928924,0
200,0,1,0.03125,0,0,0.03125,1,0,0.928924,0
201,0,1,0.0315625,0,0,0.0315625,1,0,0.928924,0
202,0,1,0.0315625,0,0,0.0315625,1,0,0.928924,0
203,0,1,0.031875,0,0,0.031875,1,0,0.928924,0
204,0,1,0.031875,0,0,0.031875,1,0,0.928924,0
205,0,1,0.0321875,0,0,0.0321875,1,0,0.928924,0
206,0,1,0.0321875,0,0,0.0321875,1,0,0.928924,0
207,0,1,0.0325,0,0,0.0325,1,0,0.928924,0
208,0,1,0.0325,0,0,0.0325,1,0,0.928924,0
209,0,1,0.0328125,0,0,0.0328125,1,0,0.928924,0
210,0,1,0.0328125,0,0,0.0328125,1,0,0.928924,0
211,0,1,0.033125,0,0,0.033125,1,0,0.928924,0
212,0,1,0.033125,0,0,0.033125,1,0,0.928924,0
213,0,1,0.0334375,0,0,0.0334375,1,0,0.928924,0
214,0,1,0.0334375,0,0,0.0334375,1,0,0.928924,0
215,0,1,0.03375,0,0,0.03375,1,0,0.928924,0
216,0,1,0.03375,0,0,0.03375,1,0,0.928924,0
217,0,1,0.0340625,0,0,0.0340625,1,0,0.928924,0
218,0,1,0.0340625,0,0,0.0340625,1,0,0.928924,0
219,0,1,0.034375,0,0,0.034375,1,0,0.928924,0
220,0,1,0.034375,0,0,0.034375,1,0,0.928924,0
221,0,1,0.0346875,0,0,0.0346875,1,0,0.928924,0
222,0,1,0.0346875,0,0,0.0346875,1,0,0.928924,0
223,0,1,0.035,0,0,0.035,1,0,0.928924,0
224,0,1,0.035,0,0,0.035,1,0,0.928924,0
225,0,1,0.0353125,0,0,0.0353125,1,0,0.928924,0
226,0,1,0.0353125,0,0,0.0353125,1,0,0.928924,0
227,0,1,0.035625,0,0,0.035625,1,0,0.928924,0
228,0,1,0.035625,0,0,0.035625,1,0,0.928924,0
229,0,1,0.0359375,0,0,0.0359375,1,0,0.928924,0
230,0,1,0.0359375,0,0,0.0359375,1,0,0.928924,0
231,0,1,0.03625,0,0,0.03625,1,0,0.928924,0
232,0,1,0.03625,0,0,0.03625,1,0,0.928924,0
233,0,1,0.0365625,0,0,0.0365625,1,0,0.928924,0
234,0,1,0.0365625,0,0,0.0365625,1,0,0.928924,0
235,0,1,0.036875,0,0,0.036875,1,0,0.928924,0
236,0,1,0.036875,0,0,0.036875,1,0,0.928924,0
237,0,1,0.0371875,0,0,0.0371875,1,0,0.928924,0
238,0,1,0.0371875,0,0,0.0371875,1,0,0.928924,0
239,0,1,0.0375,0,0,0.0375,1,0,0.928924,0
240,0,1,0.0375,0,0,0.0375,1,0,0.928924,0
241,0,1,0.0378125,0,0,0.0378125,1,0,0.928924,0
242,0,1,0.0378125,0,0,0.0378125,1,0,0.928924,0
243,0,1,0.038125,0,0,0.038125,1,0,0.928924,0
244,0,1,0.038125,0,0,0.038125,1,0,0.928924,0
245,0,1,0.0384375,0,0,0.0384375,1,0,0.928924,0
246,0,1,0.0384375,0,0,0.0384375,1,0,0.928924,0
247,0,1,0.03875,0,0,0.03875,1,0,0.928924,0
248,0,1,0.03875,0,0,0.03875,1,0,0.928924,0
249,0,1,0.0390625,0,0,0.0390625,1,0,0.928924,0
250,0,1,0.0390625,0,0,0.0390625,1,0,0.928924,0
251,0,1,0.039375,0,0,0.039375,1,0,0.928924,0
252,0,1,0.039375,0,0,0.039375,1,0,0.928924,0
253,0,1,0.0396875,0,0,0.0396875,1,0,0.928924,0
254,0,1,0.0396875,0,0,0.0396875,1,0,0.928924,0
255,0,1,0.04,0,0,0.04,1,0,0.928924,0
256,0,1,0.04,0,0,0.04,1,0,0.928924,0
257,0,1,0.0403125,0,0,0.0403125,1,0,0.928924,0
258,0,1,0.0403125,0,0,0.0403125,1,0,0.928924,0
259,0,1,0.040625,0,0,0.040625,1,0,0.928924,0
260,0,1,0.040625,0,0,0.040625,1,0,0.928924,0
261,0,1,0.0409375,0,0,0.0409375,1,0,0.928924,0
262,0,1,0.0409375,0,0,0.0409375,1,0,0.928924,0
263,0,1,0.04125,0,0,0.04125,1,0,0.928924,0
264,0,1,0.04125,0,0,0.04125,1,0,0.928924,0
265,0,1,0.0415625,0,0,0.0415625,1,0,0.928924,0
266,0,1,0.0415625,0,0,0.0415625,1,0,0.928924,0
267,0,1,0.041875,0,0,0.041875,1,0,0.928924,0
268,0,1,0.041875,0,0,0.041875,1,0,0.928924,0
269,0,1,0.0421875,0,0,0.0421875,1,0,0.928924,0
270,0,1,0.0421875,0,0,0.0421875,1,0,0.928924,0
271,0,1,0.0425,0,0,0.0425,1,0,0.928924,0
272,0,1,0.0425,0,0,0.0425,1,0,0.928924,0
273,0,1,0.0428125,0,0,0.0428125,1,0,0.928924,0
274,0,1,0.0428125,0,0,0.0428125,1,0,0.928924,0
275,0,1,0.043125,0,0,0.043125,1,0,0.928924,0
276,0,1,0.043125,0,0,0.043125,1,0,0.928924,0
277,0,1,0.0434375,0,0,0.0434375,1,0,0.928924,0
278,0,1,0.0434375,0,0,0.0434375,1,0,0.928924,0
279,0,1,0.04375,0,0,0.04375,1,0,0.928924,0
280,0,1,0.04375,0,0,0.04375,1,0,0.928924,0
281,0,1,0.0440625,0,0,0.0440625,1,0,0.928924,0
282,0,1,0.0440625,0,0,0.0440625,1,0,0.928924,0
283,0,1,0.044375,0,0,0.044375,1,0,0.928924,0
284,0,1,0.044375,0,0,0.044375,1,0,0.928924,0
285,0,1,0.0446875,0,0,0.0446875,1,0,0.928924,0
286,0,1,0.0446875,0,0,0.0446875,1,0,0.928924,0
287,0,1,0.045,0,0,0.045,1,0,0.928924,0
288,0,1,0.045,0,0,0.045,1,0,0.928924,0
289,0,1,0.0453125,0,0,0.0453125,1,0,0.928924,0
290,0,1,0.0453125,0,0,0.0453125,1,0,0.928924,0
291,0,1,0.045625,0,0,0.045625,1,0,0.928924,0
292,0,1,0.045625,0,0,0.045625,1,0,0.928924,0
293,0,1,0.0459375,0,0,0.0459375,1,0,0.928924,0
294,0,1,0.0459375,0,0,0.0459375,1,0,0.928924,0
295,0,1,0.04625,0,0,0.04625,1,0,0.928924,0
296,0,1,0.04625,0,0,0.04625,1,0,0.928924,0
297,0,1,0.0465625,0,0,0.0465625,1,0,0.928924,0
298,0,1,0.0465625,0,0,0.0465625,1,0,0.928924,0
299,0,1,0.046875,0,0,0.046875,1,0,0.928924,0
300,0,1,0.046875,0,0,0.046875,1,0,0.928924,0
301,0,1,0.0471875,0,0,0.0471875,1,0,0.928924,0
302,0,1,0.0471875,0,0,0.0471875,1,0,0.928924,0
303,0,1,0.0475,0,0,0.0475,1,0,0.928924,0
304,0,1,0.0475,0,0,0.0475,1,0,0.928924,0
305,0,1,0.0478125,0,0,0.0478125,1,0,0.928924,0
306,0,1,0.0478125,0,0,0.0478125,1,0,0.928924,0
307,0,1,0.048125,0,0,0.048125,1,0,0.928924,0
308,0,1,0.048125,0,0,0.048125,1,0,0.928924,0
309,0,1,0.0484375,0,0,0.0484375,1,0,0.928924,0
310,0,1,0.0484375,0,0,0.0484375,1,0,0.928924,0
311,0,1,0.04875,0,0,0.04875,1,0,0.928924,0
312,0,1,0.04875,0,0,0.04875,1,0,0.928924,0
313,0,1,0.0490625,0,0,0.0490625,1,0,0.928924,0
314,0,1,0.0490625,0,0,0.0490625,1,0,0.928924,0
315,0,1,0.049375,0,0,0.049375,1,0,0.928924,0
316,0,1,0.049375,0,0,0.049375,1,0,0.928924,0
317,0,1,0.0496875,0,0,0.0496875,1,0,0.928924,0
318,0,1,0.0496875,0,0,0.0496875,1,0,0.928924,0
319,0,1,0.05,0,0,0.05,1,0,0.928924,0
320,0,1,0.05,0,0,0.05,1,0,0.928924,0
321,0,1,0.0503125,0,0,0.0503125,1,0,0.928924,0
322,0,1,0.0503125,0,0,0.0503125,1,0,0.928924,0
323,0,1,0.050625,0,0,0.050625,1,0,0.928924,0
324,0,1,0.050625,0,0,0.050625,1,0,0.928924,0
325,0,1,0.0509375,0,0,0.0509375,1,0,0.928924,0
326,0,1,0.0509375,0,0,0.0509375,1,0,0.928924,0
327,0,1,0.05125,0,0,0.05125,1,0,0.928924,0
328,0,1,0.05125,0,0,0.05125,1,0,0.928924,0
329,0,1,0.0515625,0,0,0.0515625,1,0,0.928924,0
330,0,1,0.0515625,0,0,0.0515625,1,0,0.928924,0
331,0,1,0.051875,0,0,0.051875,1,0,0.928924,0
332,0,1,0.051875,0,0,0.051875,1,0,0.928924,0
333,0,1,0.0521875,0,0,0.0521875,1,0,0.928924,0
334,0,1,0.0521875,0,0,0.0521875,1,0,0.928924,0
335,0,1,0.0525,0,0,0.0525,1,0,0.928924,0
336,0,1,0.0525,0,0,0.0525,1,0,0.928924,0
337,0,1,0.0528125,0,0,0.0528125,1,0,0.928924,0
338,0,1,0.0528125,0,0,0.0528125,1,0,0.928924,0
339,0,1,0.053125,0,0,0.053125,1,0,0.928924,0
340,0,1,0.053125,0,0,0.053125,1,0,0.928924,0
341,0,1,0.0534375,0,0,0.0534375,1,0,0.928924,0
342,0,1,0.0534375,0,0,0.0534375,1,0,0.928924,0
343,0,1,0.05375,0,0,0.05375,1,0,0.928924,0
344,0,1,0.05375,0,0,0.05375,1,0,0.928924,0
345,0,1,0.0540625,0,0,0.0540625,1,0,0.928924,0
346,0,1,0.0540625,0,0,0.0540625,1,0,0.928924,0
347,0,1,0.054375,0,0,0.054375,1,0,0.928924,0
348,0,1,0.054375,0,0,0.054375,1,0,0.928924,0
349,0,1,0.0546875,0,0,0.0546875,1,0,0.928924,0
350,0,1,0.0546875,0,0,0.0546875,1,0,0.928924,0
351,0,1,0.055,0,0,0.055,1,0,0.928924,0
352,0,1,0.055,0,0,0.055,1,0,0.928924,0
353,0,1,0.0553125,0,0,0.0553125,1,0,0.928924,0
354,0,1,0.0553125,0,0,0.0553125,1,0,0.928924,0
355,0,1,0.055625,0,0,0.055625,1,0,0.928924,0
356,0,1,0.055625,0,0,0.055625,1,0,0.928924,0
357,0,1,0.0559375,0,0,0.0559375,1,0,0.928924,0
358,0,1,0.0559375,0,0,0.0559375,1,0,0.928924,0
359,0,1,0.05625,0,0,0.05625,1,0,0.928924,0
360,0,1,0.05625,0,0,0.05625,1,0,0.928924,0
361,0,1,0.0565625,0,0,0.0565625,1,0,0.928924,0
362,0,1,0.0565625,0,0,0.0565625,1,0,0.928924,0
363,0,1,0.056875,0,0,0.056875,1,0,0.928924,0
364,0,1,0.056875,0,0,0.056875,1,0,0.928924,0
365,0,1,0.0571875,0,0,0.0571875,1,0,0.928924,0
366,0,1,0.0571875,0,0,0.0571875,1,0,0.928924,0
367,0,1,0.0575,0,0,0.0575,1,0,0.928924,0
368,0,1,0.0575,0,0,0.0575,1,0,0.928924,0
369,0,1,0.0578125,0,0,0.0578125,1,0,0.928924,0
370,0,1,0.0578125,0,0,0.0578125,1,0,0.928924,0
371,0,1,0.058125,0,0,0.058125,1,0,0.928924,0
372,0,1,0.058125,0,0,0.058125,1,0,0.928924,0
373,0,1,0.0584375,0,0,0.0584375,1,0,0.928924,0
374,0,1,0.0584375,0,0,0.0584375,1,0,0.928924,0
375,0,1,0.05875,0,0,0.05875,1,0,0.928924,0
376,0,1,0.05875,0,0,0.05875,1,0,0.928924,0
377,0,1,0.0590625,0,0,0.0590625,1,0,0.928924,0
378,0,1,0.0590625,0,0,0.0590625,1,0,0.928924,0
379,0,1,0.059375,0,0,0.059375,1,0,0.928924,0
380,0,1,0.059375,0,0,0.059375,1,0,0.928924,0
381,0,1,0.0596875,0,0,0.0596875,1,0,0.928924,0
382,0,1,0.0596875,0,0,0.0596875,1,0,0.928924,0
383,0,1,0.06,0,0,0.06,1,0,0.928924,0
384,0,1,0.06,0,0,0.06,1,0,0.928924,0
385,0,1,0.0603125,0,0,0.0603125,1,0,0.928924,0
386,0,1,0.0603125,0,0,0.0603125,1,0,0.928924,0
387,0,1,0.060625,0,0,0.060625,1,0,0.928924,0
388,0,1,0.060625,0,0,0.060625,1,0,0.928924,0
389,0,1,0.0609375,0,0,0.0609375,1,0,0.928924,0
390,0,1,0.0609375,0,0,0.0609375,1,0,0.928924,0
391,0,1,0.06125,0,0,0.06125,1,0,0.928924,0
392,0,1,0.06125,0,0,0.06125,1,0,0.928924,0
393,0,1,0.0615625,0,0,0.0615625,1,0,0.928924,0
394,0,1,0.0615625,0,0,0.0615625,1,0,0.928924,0
395,0,1,0.061875,0,0,0.061875,1,0,0.928924,0
396,0,1,0.061875,0,0,0.061875,1,0,0.928924,0
397,0,1,0.0621875,0,0,0.0621875,1,0,0.928924,0
398,0,1,0.0621875,0,0,0.0621875,1,0,0.928924,0
399,0,1,0.0625,0,0,0.0625,1,0,0.928924,0
400,0,1,0.0625,0,0,0.0625,1,0,0.928924,0
401,0,1,0.0628125,0,0,0.0628125,1,0,0.928924,0
402,0,1,0.0628125,0,0,0.0628125,1,0,0.928924,0
403,0,1,0.063125,0,0,0.063125,1,0,0.928924,0
404,0,1,0.063125,0,0,0.063125,1,0,0.928924,0
405,0,1,0.0634375,0,0,0.0634375,1,0,0.928924,0
406,0,1,0.0634375,0,0,0.0634375,1,0,0.928924,0
407,0,1,0.06375,0,0,0.06375,1,0,0.928924,0
408,0,1,0.06375,0,0,0.06375,1,0,0.928924,0
409,0,1,0.0640625,0,0,0.0640625,1,0,0.928924,0
410,0,1,0.0640625,0,0,0.0640625,1,0,0.928924,0
411,0,1,0.064375,0,0,0.064375,1,0,0.928924,0
412,0,1,0.064375,0,0,0.064375,1,0,0.928924,0
413,0,1,0.0646875,0,0,0.0646875,1,0,0.928924,0
414,0,1,0.0646875,0,0,0.0646875,1,0,0.928924,0
415,0,1,0.065,0,0,0.065,1,0,0.928924,0
416,0,1,0.065,0,0,0.065,1,0,0.928924,0
417,0,1,0.0653125,0,0,0.0653125,1,0,0.928924,0
418,0,1,0.0653125,0,0,0.0653125,1,0,0.928924,0
419,0,1,0.065625,0,0,0.065625,1,0,0.928924,0
420,0,1,0.065625,0,0,0.065625,1,0,0.928924,0
421,0,1,0.0659375,0,0,0.0659375,1,0,0.928924,0
422,0,1,0.0659375,0,0,0.0659375,1,0,0.928924,0
423,0,1,0.06625,0,0,0.06625,1,0,0.928924,0
424,0,1,0.06625,0,0,0.06625,1,0,0.928924,0
425,0,1,0.0665625,0,0,0.0665625,1,0,0.928924,0
426,0,1,0.0665625,0,0,0.0665625,1,0,0.928924,0
427,0,1,0.066875,0,0,0.066875,1,0,0.928924,0
428,0,1,0.066875,0,0,0.066875,1,0,0.928924,0
429,0,1,0.0671875,0,0,0.0671875,1,0,0.928924,0
430,0,1,0.0671875,0,0,0.0671875,1,0,0.928924,0
431,0,1,0.0675,0,0,0.0675,1,0,0.928924,0
432,0,1,0.0675,0,0,0.0675,1,0,0.928924,0
433,0,1,0.0678125,0,0,0.0678125,1,0,0.928924,1.54E-44
434,0,1,0.0678125,0,0,0.0678125,1,0,0.928924,1.54E-44
435,0,1,0.068125,0,0,0.068125,1,0,0.928924,-4.62E-44
436,0,1,0.068125,0,0,0.068125,1,0,0.928924,-4.62E-44
437,0,1,0.0684375,0,0,0.0684375,1,0,0.928924,-1.58E-41
438,0,1,0.0684375,0,0,0.0684375,1,0,0.928924,-1.58E-41
439,0,1,0.06875,0,0,0.06875,1,0,0.928924,1.05E-40
440,0,1,0.06875,0,0,0.06875,1,0,0.928924,1.05E-40
441,0,1,0.0690625,0,0,0.0690625,1,0,0.928924,8.32E-40
442,0,1,0.0690625,0,0,0.0690625,1,0,0.928924,8.32E-40
443,0,1,0.069375,0,0,0.069375,1,0,0.928924,-8.92E-36
444,0,1,0.069375,0,0,0.069375,1,0,0.928924,-8.92E-36
445,0,1,0.0696875,0,0,0.0696875,1,0,0.928924,-2.34E-34
446,0,1,0.0696875,0,0,0.0696875,1,0,0.928924,-2.34E-34
447,0,1,0.07,0,0,0.07,1,0,0.928924,-9.11E-34
448,0,1,0.07,0,0,0.07,1,0,0.928924,-9.11E-34
449,0,1,0.0703125,0,0,0.0703125,1,0,0.928924,1.80E-32
450,0,1,0.0703125,0,0,0.0703125,1,0,0.928924,1.80E-32
451,1.53E-42,1,0.070625,0,0,0.070625,1,0,0.928924,-3.19E-31
452,1.53E-42,1,0.070625,0,0,0.070625,1,0,0.928924,-3.19E-31
453,4.90E-41,1,0.0709375,0,0,0.0709375,1,0,0.928924,-1.21E-29
454,4.90E-41,1,0.0709375,0,0,0.0709375,1,0,0.928924,-1.21E-29
455,1.57E-39,1,0.07125,0,0,0.07125,1,0,0.928924,-3.94E-28
456,1.57E-39,1,0.07125,0,0,0.07125,1,0,0.928924,-3.94E-28
457,8.02E-37,1,0.0715625,0,0,0.0715625,1,0,0.928924,-3.12E-25
458,8.02E-37,1,0.0715625,0,0,0.0715625,1,0,0.928924,-3.12E-25
459,5.14E-35,1,0.071875,0,0,0.071875,1,0,0.928924,-1.09E-23
460,5.14E-35,1,0.071875,0,0,0.071875,1,0,0.928924,-1.09E-23
461,0,1,0.0721875,0,0,0.0721875,1,0,0.928924,-1.21E-22
462,0,1,0.0721875,0,0,0.0721875,1,0,0.928924,-1.21E-22
463,6.57E-33,1,0.0725,0,0,0.0725,1,0,0.928924,-2.67E-21
464,6.57E-33,1,0.0725,0,0,0.0725,1,0,0.928924,-2.67E-21
465,2.10E-31,1,0.0728125,0,0,0.0728125,1,0,0.928924,-8.90E-20
466,2.10E-31,1,0.0728125,0,0,0.0728125,1,0,0.928924,-8.90E-20
467,6.73E-30,1,0.073125,0,0,0.073125,1,0,0.928924,-2.56E-18
468,6.73E-30,1,0.073125,0,0,0.073125,1,0,0.928924,-2.56E-18
469,2.15E-28,1,0.0734375,0,0,0.0734375,1,0,0.928924,-7.57E-17
470,2.15E-28,1,0.0734375,0,0,0.0734375,1,0,0.928924,-7.57E-17
471,1.29E-27,1,0.07375,0,0,0.07375,1,0,0.928924,6.89E-16
472,1.29E-27,1,0.07375,0,0,0.07375,1,0,0.928924,6.89E-16
473,8.62E-27,1,0.0740625,0,0,0.0740625,1,0,0.928924,-1.82E-15
474,8.62E-27,1,0.0740625,0,0,0.0740625,1,0,0.928924,-1.82E-15
475,3.27E-26,1,0.074375,0,0,0.074375,1,0,0.928924,4.59E-15
476,3.27E-26,1,0.074375,0,0,0.074375,1,0,0.928924,4.59E-15
477,1.05E-25,1,0.0746875,0,0,0.0746875,1,0,0.928924,-9.06E-15
478,1.05E-25,1,0.0746875,0,0,0.0746875,1,0,0.928924,-9.06E-15
479,2.26E-25,1,0.075,0,0,0.075,1,0,0.928924,1.45E-14
480,2.26E-25,1,0.075,0,0,0.075,1,0,0.928924,1.45E-14
481,4.69E-25,1,0.0753125,0,0,0.0753125,1,0,0.928924,-2.24E-14
482,4.69E-25,1,0.0753125,0,0,0.0753125,1,0,0.928924,-2.24E-14
483,9.44E-25,1,0.075625,0,0,0.075625,1,0,0.928924,3.36E-14
484,9.44E-25,1,0.075625,0,0,0.075625,1,0,0.928924,3.36E-14
485,1.85E-24,1,0.0759375,0,0,0.0759375,1,0,0.928924,-4.71E-14
486,1.85E-24,1,0.0759375,0,0,0.0759375,1,0,0.928924,-4.71E-14
487,3.52E-24,1,0.07625,0,0,0.07625,1,0,0.928924,6.71E-14
488,3.52E-24,1,0.07625,0,0,0.07625,1,0,0.928924,6.71E-14
489,6.71E-24,1,0.0765625,0,0,0.0765625,1,0,0.928924,-9.35E-14
490,6.71E-24,1,0.0765625,0,0,0.0765625,1,0,0.928924,-9.35E-14
491,1.26E-23,1,0.076875,0,0,0.076875,1,0,0.928924,1.28E-13
492,1.26E-23,1,0.076875,0,0,0.076875,1,0,0.928924,1.28E-13
493,2.35E-23,1,0.0771875,0,0,0.0771875,1,0,0.928924,-1.77E-13
494,2.35E-23,1,0.0771875,0,0,0.0771875,1,0,0.928924,-1.77E-13
495,4.34E-23,1,0.0775,0,0,0.0775,1,3.15E-13,0.928924,2.42E-13
496,4.34E-23,1,0.0775,0,0,0.0775,1,3.15E-13,0.928924,2.42E-13
497,7.96E-23,1,0.0778125,0,0,0.0778125,1,4.33E-12,0.928924,-3.30E-13
498,7.96E-23,1,0.0778125,0,0,0.0778125,1,4.33E-12,0.928924,-3.30E-13
499,1.45E-22,1,0.078125,0,0,0.078125,1,9.47E-12,0.928924,4.49E-13
500,1.45E-22,1,0.078125,0,0,0.078125,1,9.47E-12,0.928924,4.49E-13
501,2.62E-22,1,0.0784375,0,0,0.0784375,1,1.58E-11,0.928924,-6.08E-13
502,2.62E-22,1,0.0784375,0,0,0.0784375,1,1.58E-11,0.928924,-6.08E-13
503,4.71E-22,1,0.07875,0,0,0.07875,1,2.49E-11,0.928924,8.20E-13
504,4.71E-22,1,0.07875,0,0,0.07875,1,2.49E-11,0.928924,8.20E-13
505,8.47E-22,1,0.0790625,0,0,0.0790625,1,3.71E-11,0.928924,-1.10E-12
506,8.47E-22,1,0.0790625,0,0,0.0790625,1,3.71E-11,0.928924,-1.10E-12
507,1.52E-21,1,0.079375,0,0,0.079375,1,5.31E-11,0.928924,1.48E-12
508,1.52E-21,1,0.079375,0,0,0.079375,1,5.31E-11,0.928924,1.48E-12
509,2.71E-21,1,0.0796875,0,0,0.0796875,1,7.41E-11,0.928924,-1.98E-12
510,2.71E-21,1,0.0796875,0,0,0.0796875,1,7.41E-11,0.928924,-1.98E-12
511,4.81E-21,1,0.08,0,0,0.08,1,1.02E-10,0.928924,2.65E-12
512,4.81E-21,1,0.08,0,0,0.08,1,1.02E-10,0.928924,2.65E-12
513,8.52E-21,1,0.0803125,0,0,0.0803125,1,1.39E-10,0.928924,-3.53E-12
514,8.52E-21,1,0.0803125,0,0,0.0803125,1,1.39E-10,0.928924,-3.53E-12
515,1.50E-20,1,0.080625,0,0,0.080625,1,1.87E-10,0.928924,4.71E-12
516,1.50E-20,1,0.080625,0,0,0.080625,1,1.87E-10,0.928924,4.71E-12
517,2.64E-20,1,0.0809375,0,0,0.0809375,1,2.50E-10,0.928924,-6.26E-12
518,2.64E-20,1,0.0809375,0,0,0.0809375,1,2.50E-10,0.928924,-6.26E-12
519,4.63E-20,1,0.08125,0,0,0.08125,1,3.34E-10,0.928924,8.31E-12
520,4.63E-20,1,0.08125,0,0,0.08125,1,3.34E-10,0.928924,8.31E-12
521,8.10E-20,1,0.0815625,0,0,0.0815625,1,4.44E-10,0.928924,-1.10E-11
522,8.10E-20,1,0.0815625,0,0,0.0815625,1,4.44E-10,0.928924,-1.10E-11
523,1.41E-19,1,0.081875,0,0,0.081875,1,5.87E-10,0.928924,1.46E-11
524,1.41E-19,1,0.081875,0,0,0.081875,1,5.87E-10,0.928924,1.46E-11
525,2.44E-19,1,0.0821875,0,0,0.0821875,1,7.74E-10,0.928924,-1.93E-11
526,2.44E-19,1,0.0821875,0,0,0.0821875,1,7.74E-10,0.928924,-1.93E-11
527,4.23E-19,1,0.0825,0,0,0.0825,1,1.02E-09,0.928924,2.54E-11
528,4.23E-19,1,0.0825,0,0,0.0825,1,1.02E-09,0.928924,2.54E-11
529,7.28E-19,1,0.0828125,0,0,0.0828125,1,1.33E-09,0.928924,-3.34E-11
530,7.28E-19,1,0.0828125,0,0,0.0828125,1,1.33E-09,0.928924,-3.34E-11
531,1.25E-18,1,0.083125,0,0,0.083125,1,1.75E-09,0.928924,4.39E-11
532,1.25E-18,1,0.083125,0,0,0.083125,1,1.75E-09,0.928924,4.39E-11
533,2.14E-18,1,0.0834375,0,0,0.0834375,1,2.28E-09,0.928924,-5.76E-11
534,2.14E-18,1,0.0834375,0,0,0.0834375,1,2.28E-09,0.928924,-5.76E-11
535,3.64E-18,1,0.08375,0,0,0.08375,1,2.97E-09,0.928924,7.55E-11
536,3.64E-18,1,0.08375,0,0,0.08375,1,2.97E-09,0.928924,7.55E-11
537,6.18E-18,1,0.0840625,0,0,0.0840625,1,3.85E-09,0.928924,-9.87E-11
538,6.18E-18,1,0.0840625,0,0,0.0840625,1,3.85E-09,0.928924,-9.87E-11
539,1.05E-17,1,0.084375,0,0,0.084375,1,5.00E-09,0.928924,1.29E-10
540,1.05E-17,1,0.084375,0,0,0.084375,1,5.00E-09,0.928924,1.29E-10
541,1.76E-17,1,0.0846875,0,0,0.0846875,1,6.47E-09,0.928924,-1.68E-10
542,1.76E-17,1,0.0846875,0,0,0.0846875,1,6.47E-09,0.928924,-1.68E-10
543,2.96E-17,1,0.085,0,0,0.085,1,8.35E-09,0.928924,2.18E-10
544,2.96E-17,1,0.085,0,0,0.085,1,8.35E-09,0.928924,2.18E-10
545,4.96E-17,1,0.0853125,0,0,0.0853125,1,1.08E-08,0.928924,-2.83E-10
546,4.96E-17,1,0.0853125,0,0,0.0853125,1,1.08E-08,0.928924,-2.83E-10
547,8.26E-17,1,0.085625,0,0,0.085625,1,1.39E-08,0.928924,3.67E-10
548,8.26E-17,1,0.085625,0,0,0.085625,1,1.39E-08,0.928924,3.67E-10
549,1.37E-16,1,0.0859375,0,0,0.0859375,1,1.78E-08,0.928924,-4.74E-10
550,1.37E-16,1,0.0859375,0,0,0.0859375,1,1.78E-08,0.928924,-4.74E-10
551,2.27E-16,1,0.08625,0,0,0.08625,1,2.28E-08,0.928924,6.12E-10
552,2.27E-16,1,0.08625,0,0,0.08625,1,2.28E-08,0.928924,6.12E-10
553,3.74E-16,1,0.0865625,0,0,0.0865625,1,2.92E-08,0.928924,-7.89E-10
554,3.74E-16,1,0.0865625,0,0,0.0865625,1,2.92E-08,0.928924,-7.89E-10
555,6.14E-16,1,0.086875,0,0,0.086875,1,3.72E-08,0.928924,1.01E-09
556,6.14E-16,1,0.086875,0,0,0.086875,1,3.72E-08,0.928924,1.01E-09
557,1.00E-15,1,0.0871875,0,0,0.0871875,1,4.74E-08,0.928924,-1.30E-09
558,1.00E-15,1,0.0871875,0,0,0.0871875,1,4.74E-08,0.928924,-1.30E-09
559,1.64E-15,1,0.0875,0,0,0.0875,1,6.02E-08,0.928924,1.67E-09
560,1.64E-15,1,0.0875,0,0,0.0875,1,6.02E-08,0.928924,1.67E-09
561,2.66E-15,1,0.0878125,0,0,0.0878125,1,7.64E-08,0.928924,-2.13E-09
562,2.66E-15,1,0.0878125,0,0,0.0878125,1,7.64E-08,0.928924,-2.13E-09
563,4.29E-15,1,0.088125,0,0,0.088125,1,9.68E-08,0.928924,2.72E-09
564,4.29E-15,1,0.088125,0,0,0.088125,1,9.68E-08,0.928924,2.72E-09
565,6.91E-15,1,0.0884375,0,0,0.0884375,1,1.22E-07,0.928924,-3.47E-09
566,6.91E-15,1,0.0884375,0,0,0.0884375,1,1.22E-07,0.928924,-3.47E-09
567,1.11E-14,1,0.08875,0,0,0.08875,1,1.54E-07,0.928924,4.41E-09
568,1.11E-14,1,0.08875,0,0,0.08875,1,1.54E-07,0.928924,4.41E-09
569,1.77E-14,1,0.0890625,0,0,0.0890625,1,1.94E-07,0.928924,-5.59E-09
570,1.77E-14,1,0.0890625,0,0,0.0890625,1,1.94E-07,0.928924,-5.59E-09
571,2.82E-14,1,0.089375,0,0,0.089375,1,2.43E-07,0.928924,7.08E-09
572,2.82E-14,1,0.089375,0,0,0.089375,1,2.43E-07,0.928924,7.08E-09
573,4.46E-14,1,0.0896875,0,0,0.0896875,1,3.05E-07,0.928924,-8.95E-09
574,4.46E-14,1,0.0896875,0,0,0.0896875,1,3.05E-07,0.928924,-8.95E-09
575,7.03E-14,1,0.09,0,0,0.09,1,3.81E-07,0.928924,1.13E-08
576,7.03E-14,1,0.09,0,0,0.09,1,3.81E-07,0.928924,1.13E-08
577,1.10E-13,1,0.0903125,0,0,0.0903125,1,4.76E-07,0.928924,-1.42E-08
578,1.10E-13,1,0.0903125,0,0,0.0903125,1,4.76E-07,0.928924,-1.42E-08
579,1.73E-13,1,0.090625,0,0,0.090625,1,5.92E-07,0.928924,1.78E-08
580,1.73E-13,1,0.090625,0,0,0.090625,1,5.92E-07,0.928924,1.78E-08
581,2.69E-13,1,0.0909375,0,0,0.0909375,1,7.35E-07,0.928924,-2.24E-08
582,2.69E-13,1,0.0909375,0,0,0.0909375,1,7.35E-07,0.928924,-2.24E-08
583,4.17E-13,1,0.09125,0,0,0.09125,1,9.11E-07,0.928924,2.80E-08
584,4.17E-13,1,0.09125,0,0,0.09125,1,9.11E-07,0.928924,2.80E-08
585,6.44E-13,1,0.0915625,0,0,0.0915625,1,1.13E-06,0.928924,-3.49E-08
586,6.44E-13,1,0.0915625,0,0,0.0915625,1,1.13E-06,0.928924,-3.49E-08
587,9.91E-13,1,0.091875,0,0,0.091875,1,1.39E-06,0.928924,4.35E-08
588,9.91E-13,1,0.091875,0,0,0.091875,1,1.39E-06,0.928924,4.35E-08
589,1.52E-12,1,0.0921875,0,0,0.0921875,1,1.71E-06,0.928924,-5.41E-08
590,1.52E-12,1,0.0921875,0,0,0.0921875,1,1.71E-06,0.928924,-5.41E-08
591,2.31E-12,1,0.0925,0,0,0.0925,1,2.10E-06,0.928924,6.71E-08
592,2.31E-12,1,0.0925,0,0,0.0925,1,2.10E-06,0.928924,6.71E-08
593,3.50E-12,1,0.0928125,0,0,0.0928125,1,2.57E-06,0.928924,-8.30E-08
594,3.50E-12,1,0.0928125,0,0,0.0928125,1,2.57E-06,0.928924,-8.30E-08
595,5.29E-12,1,0.093125,0,0,0.093125,1,3.14E-06,0.928924,1.03E-07
596,5.29E-12,1,0.093125,0,0,0.093125,1,3.14E-06,0.928924,1.03E-07
597,7.95E-12,1,0.0934375,0,0,0.0934375,1,3.83E-06,0.928924,-1.26E-07
598,7.95E-12,1,0.0934375,0,0,0.0934375,1,3.83E-06,0.928924,-1.26E-07
599,1.19E-11,1,0.09375,0,0,0.09375,1,4.65E-06,0.928924,1.55E-07
600,1.19E-11,1,0.09375,0,0,0.09375,1,4.65E-06,0.928924,1.55E-07
601,1.77E-11,1,0.0940625,0,0,0.0940625,1,5.65E-06,0.928924,-1.90E-07
602,1.77E-11,1,0.0940625,0,0,0.0940625,1,5.65E-06,0.928924,-1.90E-07
603,2.62E-11,1,0.094375,0,0,0.094375,1,6.83E-06,0.928924,2.33E-07
604,2.62E-11,1,0.094375,0,0,0.094375,1,6.83E-06,0.928924,2.33E-07
605,3.87E-11,1,0.0946875,0,0,0.0946875,1,8.24E-06,0.928924,-2.85E-07
606,3.87E-11,1,0.0946875,0,0,0.0946875,1,8.24E-06,0.928924,-2.85E-07
607,5.67E-11,1,0.095,0,0,0.095,1,9.92E-06,0.928924,3.47E-07
608,5.67E-11,1,0.095,0,0,0.095,1,9.92E-06,0.928924,3.47E-07
609,8.28E-11,1,0.0953125,0,0,0.0953125,1,1.19E-05,0.928924,-4.21E-07
610,8.28E-11,1,0.0953125,0,0,0.0953125,1,1.19E-05,0.928924,-4.21E-07
611,1.20E-10,1,0.095625,0,0,0.095625,1,1.43E-05,0.928924,5.11E-07
612,1.20E-10,1,0.095625,0,0,0.095625,1,1.43E-05,0.928924,5.11E-07
613,1.74E-10,0.999999,0.0959375,0,0,0.0959375,0.999999,1.70E-05,0.928924,-6.18E-07
614,1.74E-10,0.999999,0.0959375,0,0,0.0959375,0.999999,1.70E-05,0.928924,-6.18E-07
615,2.50E-10,1,0.09625,0,0,0.09625,1,2.03E-05,0.928924,7.46E-07
616,2.50E-10,1,0.09625,0,0,0.09625,1,2.03E-05,0.928924,7.46E-07
617,3.58E-10,0.999999,0.0965625,0,0,0.0965625,0.999999,2.41E-05,0.928924,-8.98E-07
618,3.58E-10,0.999999,0.0965625,0,0,0.0965625,0.999999,2.41E-05,0.928924,-8.98E-07
619,5.09E-10,1,0.096875,0,0,0.096875,1,2.85E-05,0.928924,1.08E-06
620,5.09E-10,1,0.096875,0,0,0.096875,1,2.85E-05,0.928924,1.08E-06
621,7.20E-10,0.999998,0.0971875,0,0,0.0971875,0.999999,3.37E-05,0.928924,-1.29E-06
622,7.20E-10,0.999998,0.0971875,0,0,0.0971875,0.999999,3.37E-05,0.928924,-1.29E-06
623,1.01E-09,1,0.0975,0,0,0.0975,1,3.97E-05,0.928924,1.54E-06
624,1.01E-09,1,0.0975,0,0,0.0975,1,3.97E-05,0.928924,1.54E-06
625,1.42E-09,0.999998,0.0978125,0,0,0.0978125,0.999998,4.66E-05,0.928924,-1.84E-06
626,1.42E-09,0.999998,0.0978125,0,0,0.0978125,0.999998,4.66E-05,0.928924,-1.84E-06
627,1.98E-09,1,0.098125,0,0,0.098125,1,5.45E-05,0.928924,2.19E-06
628,1.98E-09,1,0.098125,0,0,0.098125,1,5.45E-05,0.928924,2.19E-06
629,2.73E-09,0.999997,0.0984375,0,0,0.0984375,0.999998,6.36E-05,0.928924,-2.59E-06
630,2.73E-09,0.999997,0.0984375,0,0,0.0984375,0.999998,6.36E-05,0.928924,-2.59E-06
631,3.76E-09,1,0.09875,0,0,0.09875,1,7.40E-05,0.928924,3.06E-06
632,3.76E-09,1,0.09875,0,0,0.09875,1,7.40E-05,0.928924,3.06E-06
633,5.15E-09,0.999996,0.0990625,0,0,0.0990625,0.999997,8.58E-05,0.928924,-3.61E-06
634,5.15E-09,0.999996,0.0990625,0,0,0.0990625,0.999997,8.58E-05,0.928924,-3.61E-06
635,7.00E-09,1.00001,0.099375,0,0,0.099375,1,9.92E-05,0.928924,4.25E-06
636,7.00E-09,1.00001,0.099375,0,0,0.099375,1,9.92E-05,0.928924,4.25E-06
637,9.45E-09,0.999994,0.0996875,0,0,0.0996875,0.999996,0.000114284,0.928924,-4.98E-06
638,9.45E-09,0.999994,0.0996875,0,0,0.0996875,0.999996,0.000114284,0.928924,-4.98E-06
639,1.27E-08,1.00001,0.1,0,0,0.1,1,0.000131201,0.928924,5.82E-06
640,1.27E-08,1.00001,0.1,0,0,0.1,1,0.000131201,0.928924,5.82E-06
641,1.69E-08,0.999992,0.100313,0,0,0.100313,0.999994,0.000150102,0.928924,-6.79E-06
642,1.69E-08,0.999992,0.100313,0,0,0.100313,0.999994,0.000150102,0.928924,-6.79E-06
643,2.25E-08,1.00001,0.100625,0,0,0.100625,1.00001,0.000171112,0.928924,7.89E-06
644,2.25E-08,1.00001,0.100625,0,0,0.100625,1.00001,0.000171112,0.928924,7.89E-06
645,2.96E-08,0.999989,0.100938,0,0,0.100938,0.999992,0.000194355,0.928924,-9.15E-06
646,2.96E-08,0.999989,0.100938,0,0,0.100938,0.999992,0.000194355,0.928924,-9.15E-06
647,3.87E-08,1.00001,0.10125,0,0,0.10125,1.00001,0.000219923,0.928924,1.06E-05
648,3.87E-08,1.00001,0.10125,0,0,0.10125,1.00001,0.000219923,0.928924,1.06E-05
649,5.03E-08,0.999986,0.101562,0,0,0.101562,0.99999,0.000247904,0.928924,-1.22E-05
650,5.03E-08,0.999986,0.101562,0,0,0.101562,0.99999,0.000247904,0.928924,-1.22E-05
651,6.48E-08,1.00002,0.101875,0,0,0.101875,1.00001,0.00027833,0.928924,1.40E-05
652,6.48E-08,1.00002,0.101875,0,0,0.101875,1.00001,0.00027833,0.928924,1.40E-05
653,8.30E-08,0.999981,0.102187,0,0,0.102187,0.999986,0.000311224,0.928924,-1.60E-05
654,8.30E-08,0.999981,0.102187,0,0,0.102187,0.999986,0.000311224,0.928924,-1.60E-05
655,1.06E-07,1.00002,0.1025,0,0,0.1025,1.00002,0.000346526,0.928924,1.83E-05
656,1.06E-07,1.00002,0.1025,0,0,0.1025,1.00002,0.000346526,0.928924,1.83E-05
657,1.33E-07,0.999975,0.102812,0,0,0.102812,0.999982,0.000384166,0.928924,-2.08E-05
658,1.33E-07,0.999975,0.102812,0,0,0.102812,0.999982,0.000384166,0.928924,-2.08E-05
659,1.67E-07,1.00003,0.103125,0,0,0.103125,1.00002,0.000423952,0.928924,2.36E-05
660,1.67E-07,1.00003,0.103125,0,0,0.103125,1.00002,0.000423952,0.928924,2.36E-05
661,2.07E-07,0.999968,0.103437,0,0,0.103437,0.999977,0.000465687,0.928924,-2.66E-05
662,2.07E-07,0.999968,0.103437,0,0,0.103437,0.999977,0.000465687,0.928924,-2.66E-05
663,2.54E-07,1.00004,0.10375,0,0,0.10375,1.00003,0.000509004,0.928924,3.00E-05
664,2.54E-07,1.00004,0.10375,0,0,0.10375,1.00003,0.000509004,0.928924,3.00E-05
665,3.11E-07,0.99996,0.104062,0,0,0.104062,0.999972,0.00055355,0.928924,-3.37E-05
666,3.11E-07,0.99996,0.104062,0,0,0.104062,0.999972,0.00055355,0.928924,-3.37E-05
667,3.76E-07,1.00004,0.104375,0,0,0.104375,1.00003,0.000598739,0.928924,3.76E-05
668,3.76E-07,1.00004,0.104375,0,0,0.104375,1.00003,0.000598739,0.928924,3.76E-05
669,4.50E-07,0.99995,0.104687,0,0,0.104687,0.999965,0.000644042,0.928924,-4.19E-05
670,4.50E-07,0.99995,0.104687,0,0,0.104687,0.999965,0.000644042,0.928924,-4.19E-05
671,5.34E-07,1.00006,0.105,0,0,0.105,1.00004,0.000688618,0.928924,4.65E-05
672,5.34E-07,1.00006,0.105,0,0,0.105,1.00004,0.000688618,0.928924,4.65E-05
673,6.28E-07,0.999939,0.105312,0,0,0.105312,0.999957,0.000731748,0.928924,-5.14E-05
674,6.28E-07,0.999939,0.105312,0,0,0.105312,0.999957,0.000731748,0.928924,-5.14E-05
675,7.30E-07,1.00007,0.105625,0,0,0.105625,1.00005,0.000772322,0.928924,5.66E-05
676,7.30E-07,1.00007,0.105625,0,0,0.105625,1.00005,0.000772322,0.928924,5.66E-05
677,8.39E-07,0.999927,0.105938,0,0,0.105938,0.999948,0.000809441,0.928924,-6.21E-05
678,8.39E-07,0.999927,0.105938,0,0,0.105938,0.999948,0.000809441,0.928924,-6.21E-05
679,9.54E-07,1.00008,0.10625,0,0,0.10625,1.00006,0.000841731,0.928924,6.78E-05
680,9.54E-07,1.00008,0.10625,0,0,0.10625,1.00006,0.000841731,0.928924,6.78E-05
681,1.07E-06,0.999913,0.106563,0,0,0.106563,0.999938,0.000868157,0.928924,-7.37E-05
682,1.07E-06,0.999913,0.106563,0,0,0.106563,0.999938,0.000868157,0.928924,-7.37E-05
683,1.19E-06,1.00009,0.106875,0,0,0.106875,1.00007,0.000887123,0.928924,7.97E-05
684,1.19E-06,1.00009,0.106875,0,0,0.106875,1.00007,0.000887123,0.928924,7.97E-05
685,1.30E-06,0.999898,0.107188,0,0,0.107188,0.999927,0.000897533,0.928924,-8.59E-05
686,1.30E-06,0.999898,0.107188,0,0,0.107188,0.999927,0.000897533,0.928924,-8.59E-05
687,1.39E-06,1.00011,0.1075,0,0,0.1075,1.00008,0.000897666,0.928924,9.21E-05
688,1.39E-06,1.00011,0.1075,0,0,0.1075,1.00008,0.000897666,0.928924,9.21E-05
689,1.47E-06,0.999884,0.107813,0,0,0.107813,0.999917,0.000886473,0.928924,-9.83E-05
690,1.47E-06,0.999884,0.107813,0,0,0.107813,0.999917,0.000886473,0.928924,-9.83E-05
691,1.53E-06,1.00012,0.108125,0,0,0.108125,1.00009,0.000862256,0.928924,0.000104342
692,1.53E-06,1.00012,0.108125,0,0,0.108125,1.00009,0.000862256,0.928924,0.000104342
693,1.55E-06,0.99987,0.108438,0,0,0.108438,0.999907,0.000824162,0.928924,-0.000110212
694,1.55E-06,0.99987,0.108438,0,0,0.108438,0.999907,0.000824162,0.928924,-0.000110212
695,1.53E-06,1.00014,0.10875,0,0,0.10875,1.0001,0.000770725,0.928924,0.000115706
696,1.53E-06,1.00014,0.10875,0,0,0.10875,1.0001,0.000770725,0.928924,0.000115706
697,1.46E-06,0.999857,0.109063,0,0,0.109063,0.999898,0.000701459,0.928924,-0.000120847
698,1.46E-06,0.999857,0.109063,0,0,0.109063,0.999898,0.000701459,0.928924,-0.000120847
699,1.35E-06,1.00015,0.109375,0,0,0.109375,1.00011,0.000615388,0.928924,0.000125377
700,1.35E-06,1.00015,0.109375,0,0,0.109375,1.00011,0.000615388,0.928924,0.000125377
701,1.17E-06,0.999847,0.109687,0,0,0.109687,0.999891,0.00051258,0.928924,-0.000129337
702,1.17E-06,0.999847,0.109687,0,0,0.109687,0.999891,0.00051258,0.928924,-0.000129337
703,9.38E-07,1.00016,0.11,0,0,0.11,1.00011,0.000392835,0.928924,0.000132443
704,9.38E-07,1.00016,0.11,0,0,0.11,1.00011,0.000392835,0.928924,0.000132443
705,6.50E-07,0.999841,0.110312,0,0,0.110312,0.999886,0.00025696,0.928924,-0.000134757
706,6.50E-07,0.999841,0.110312,0,0,0.110312,0.999886,0.00025696,0.928924,-0.000134757
707,3.09E-07,1.00016,0.110625,0,0,0.110625,1.00011,0.000105814,0.928924,0.000135985
708,3.09E-07,1.00016,0.110625,0,0,0.110625,1.00011,0.000105814,0.928924,0.000135985
709,7.38E-08,0.999839,0.110937,0,0,0.110937,0.999885,5.89E-05,0.928924,-0.000136217
710,7.38E-08,0.999839,0.110937,0,0,0.110937,0.999885,5.89E-05,0.928924,-0.000136217
711,4.81E-07,1.00016,0.11125,0,0,0.11125,1.00011,0.000234923,0.928924,0.000135174
712,4.81E-07,1.00016,0.11125,0,0,0.11125,1.00011,0.000234923,0.928924,0.000135174
713,8.92E-07,0.999843,0.111562,0,0,0.111562,0.999888,0.000419499,0.928924,-0.000132976
714,8.92E-07,0.999843,0.111562,0,0,0.111562,0.999888,0.000419499,0.928924,-0.000132976
715,1.29E-06,1.00015,0.111875,0,0,0.111875,1.00011,0.000608983,0.928924,0.000129391
716,1.29E-06,1.00015,0.111875,0,0,0.111875,1.00011,0.000608983,0.928924,0.000129391
717,1.64E-06,0.999853,0.112187,0,0,0.112187,0.999895,0.000799646,0.928924,-0.000124574
718,1.64E-06,0.999853,0.112187,0,0,0.112187,0.999895,0.000799646,0.928924,-0.000124574
719,1.94E-06,1.00014,0.1125,0,0,0.1125,1.0001,0.000986611,0.928924,0.000118365
720,1.94E-06,1.00014,0.1125,0,0,0.1125,1.0001,0.000986611,0.928924,0.000118365
721,2.15E-06,0.999869,0.112812,0,0,0.112812,0.999906,0.00116542,0.928924,-0.000110959
722,2.15E-06,0.999869,0.112812,0,0,0.112812,0.999906,0.00116542,0.928924,-0.000110959
723,2.28E-06,1.00012,0.113125,0,0,0.113125,1.00009,0.00133033,0.928924,0.000102293
724,2.28E-06,1.00012,0.113125,0,0,0.113125,1.00009,0.00133033,0.928924,0.000102293
725,2.29E-06,0.99989,0.113438,0,0,0.113438,0.999922,0.00147652,0.928924,-9.26E-05
726,2.29E-06,0.99989,0.113438,0,0,0.113438,0.999922,0.00147652,0.928924,-9.26E-05
727,2.21E-06,1.0001,0.11375,0,0,0.11375,1.00007,0.00159799,0.928924,8.19E-05
728,2.21E-06,1.0001,0.11375,0,0,0.11375,1.00007,0.00159799,0.928924,8.19E-05
729,2.02E-06,0.999917,0.114063,0,0,0.114063,0.99994,0.00169008,0.928924,-7.05E-05
730,2.02E-06,0.999917,0.114063,0,0,0.114063,0.99994,0.00169008,0.928924,-7.05E-05
731,1.76E-06,1.00007,0.114375,0,0,0.114375,1.00005,0.00174736,0.928924,5.86E-05
732,1.76E-06,1.00007,0.114375,0,0,0.114375,1.00005,0.00174736,0.928924,5.86E-05
733,1.42E-06,0.999945,0.114688,0,0,0.114688,0.999961,0.00176598,0.928924,-4.64E-05
734,1.42E-06,0.999945,0.114688,0,0,0.114688,0.999961,0.00176598,0.928924,-4.64E-05
735,1.06E-06,1.00004,0.115,0,0,0.115,1.00003,0.00174198,0.928924,3.42E-05
736,1.06E-06,1.00004,0.115,0,0,0.115,1.00003,0.00174198,0.928924,3.42E-05
737,6.88E-07,0.999974,0.115313,0,0,0.115313,0.999981,0.00167311,0.928924,-2.24E-05
738,6.88E-07,0.999974,0.115313,0,0,0.115313,0.999981,0.00167311,0.928924,-2.24E-05
739,3.48E-07,1.00001,0.115625,0,0,0.115625,1.00001,0.00155777,0.928924,1.12E-05
740,3.48E-07,1.00001,0.115625,0,0,0.115625,1.00001,0.00155777,0.928924,1.12E-05
741,6.66E-08,0.999999,0.115938,0,0,0.115938,0.999999,0.0013961,0.928924,-8.89E-07
742,6.66E-08,0.999999,0.115938,0,0,0.115938,0.999999,0.0013961,0.928924,-8.89E-07
743,1.32E-07,0.99999,0.11625,0,0,0.11625,0.999993,0.00118956,0.928924,-8.10E-06
744,1.32E-07,0.99999,0.11625,0,0,0.11625,0.999993,0.00118956,0.928924,-8.10E-06
745,2.34E-07,1.00002,0.116563,0,0,0.116563,1.00001,0.000941316,0.928924,1.55E-05
746,2.34E-07,1.00002,0.116563,0,0,0.116563,1.00001,0.000941316,0.928924,1.55E-05
747,2.39E-07,0.999975,0.116875,0,0,0.116875,0.999982,0.000656256,0.928924,-2.11E-05
748,2.39E-07,0.999975,0.116875,0,0,0.116875,0.999982,0.000656256,0.928924,-2.11E-05
749,1.60E-07,1.00003,0.117188,0,0,0.117188,1.00002,0.000340859,0.928924,2.46E-05
750,1.60E-07,1.00003,0.117188,0,0,0.117188,1.00002,0.000340859,0.928924,2.46E-05
751,2.59E-08,0.999969,0.1175,0,0,0.1175,0.999978,3.29E-06,0.928924,-2.58E-05
752,2.59E-08,0.999969,0.1175,0,0,0.1175,0.999978,3.29E-06,0.928924,-2.58E-05
753,1.22E-07,1.00003,0.117812,0,0,0.117812,1.00002,0.000346786,0.928924,2.46E-05
754,1.22E-07,1.00003,0.117812,0,0,0.117812,1.00002,0.000346786,0.928924,2.46E-05
755,2.33E-07,0.999975,0.118125,0,0,0.118125,0.999982,0.000698527,0.928924,-2.10E-05
756,2.33E-07,0.999975,0.118125,0,0,0.118125,0.999982,0.000698527,0.928924,-2.10E-05
757,2.60E-07,1.00002,0.118437,0,0,0.118437,1.00001,0.00104031,0.928924,1.50E-05
758,2.60E-07,1.00002,0.118437,0,0,0.118437,1.00001,0.00104031,0.928924,1.50E-05
759,1.68E-07,0.999992,0.11875,0,0,0.11875,0.999994,0.00136017,0.928924,-6.66E-06
760,1.68E-07,0.999992,0.11875,0,0,0.11875,0.999994,0.00136017,0.928924,-6.66E-06
761,6.51E-08,0.999996,0.119062,0,0,0.119062,0.999997,0.00164609,0.928924,-3.78E-06
762,6.51E-08,0.999996,0.119062,0,0,0.119062,0.999997,0.00164609,0.928924,-3.78E-06
763,4.41E-07,1.00002,0.119375,0,0,0.119375,1.00001,0.00188661,0.928924,1.61E-05
764,4.41E-07,1.00002,0.119375,0,0,0.119375,1.00001,0.00188661,0.928924,1.61E-05
765,9.41E-07,0.999965,0.119687,0,0,0.119687,0.999975,0.00207142,0.928924,-2.98E-05
766,9.41E-07,0.999965,0.119687,0,0,0.119687,0.999975,0.00207142,0.928924,-2.98E-05
767,1.52E-06,1.00005,0.12,0,0,0.12,1.00004,0.00219147,0.928924,4.46E-05
768,1.52E-06,1.00005,0.12,0,0,0.12,1.00004,0.00219147,0.928924,4.46E-05
769,2.12E-06,0.999929,0.120312,0,0,0.120312,0.999949,0.00224041,0.928924,-6.01E-05
770,2.12E-06,0.999929,0.120312,0,0,0.120312,0.999949,0.00224041,0.928924,-6.01E-05
771,2.67E-06,1.00009,0.120625,0,0,0.120625,1.00006,0.0022135,0.928924,7.56E-05
772,2.67E-06,1.00009,0.120625,0,0,0.120625,1.00006,0.0022135,0.928924,7.56E-05
773,3.10E-06,0.999893,0.120937,0,0,0.120937,0.999923,0.0021101,0.928924,-9.06E-05
774,3.10E-06,0.999893,0.120937,0,0,0.120937,0.999923,0.0021101,0.928924,-9.06E-05
775,3.33E-06,1.00012,0.12125,0,0,0.12125,1.00009,0.00193123,0.928924,0.000104678
776,3.33E-06,1.00012,0.12125,0,0,0.12125,1.00009,0.00193123,0.928924,0.000104678
777,3.31E-06,0.999861,0.121563,0,0,0.121563,0.999901,0.00168282,0.928924,-0.000117294
778,3.31E-06,0.999861,0.121563,0,0,0.121563,0.999901,0.00168282,0.928924,-0.000117294
779,3.01E-06,1.00015,0.121875,0,0,0.121875,1.00011,0.00137227,0.928924,0.000127891
780,3.01E-06,1.00015,0.121875,0,0,0.121875,1.00011,0.00137227,0.928924,0.000127891
781,2.44E-06,0.999839,0.122188,0,0,0.122188,0.999885,0.00101167,0.928924,-0.000136235
782,2.44E-06,0.999839,0.122188,0,0,0.122188,0.999885,0.00101167,0.928924,-0.000136235
783,1.63E-06,1.00017,0.1225,0,0,0.1225,1.00012,0.000614293,0.928924,0.000141841
784,1.63E-06,1.00017,0.1225,0,0,0.1225,1.00012,0.000614293,0.928924,0.000141841
785,6.58E-07,0.999829,0.122813,0,0,0.122813,0.999878,0.000196715,0.928924,-0.00014471
786,6.58E-07,0.999829,0.122813,0,0,0.122813,0.999878,0.000196715,0.928924,-0.00014471
787,3.90E-07,1.00017,0.123125,0,0,0.123125,1.00012,0.00022362,0.928924,0.000144552
788,3.90E-07,1.00017,0.123125,0,0,0.123125,1.00012,0.00022362,0.928924,0.000144552
789,1.37E-06,0.999832,0.123438,0,0,0.123438,0.99988,0.000628021,0.928924,-0.000141626
790,1.37E-06,0.999832,0.123438,0,0,0.123438,0.99988,0.000628021,0.928924,-0.000141626
791,2.18E-06,1.00016,0.12375,0,0,0.12375,1.00011,0.000997879,0.928924,0.000135894
792,2.18E-06,1.00016,0.12375,0,0,0.12375,1.00011,0.000997879,0.928924,0.000135894
793,2.76E-06,0.999849,0.124063,0,0,0.124063,0.999892,0.0013165,0.928924,-0.000127855
794,2.76E-06,0.999849,0.124063,0,0,0.124063,0.999892,0.0013165,0.928924,-0.000127855
795,3.06E-06,1.00014,0.124375,0,0,0.124375,1.0001,0.00156819,0.928924,0.000117738
796,3.06E-06,1.00014,0.124375,0,0,0.124375,1.0001,0.00156819,0.928924,0.000117738
797,3.09E-06,0.999874,0.124688,0,0,0.124688,0.99991,0.00174167,0.928924,-0.000106208
798,3.09E-06,0.999874,0.124688,0,0,0.124688,0.99991,0.00174167,0.928924,-0.000106208
799,2.90E-06,1.00011,0.125,0,0,0.125,1.00008,0.00182783,0.928924,9.37E-05
800,2.90E-06,1.00011,0.125,0,0,0.125,1.00008,0.00182783,0.928924,9.37E-05
801,2.53E-06,0.999904,0.125313,0,0,0.125313,0.999932,0.00182347,0.928924,-8.10E-05
802,2.53E-06,0.999904,0.125313,0,0,0.125313,0.999932,0.00182347,0.928924,-8.10E-05
803,2.06E-06,1.00008,0.125625,0,0,0.125625,1.00006,0.0017286,0.928924,6.86E-05
804,2.06E-06,1.00008,0.125625,0,0,0.125625,1.00006,0.0017286,0.928924,6.86E-05
805,1.57E-06,0.999932,0.125938,0,0,0.125938,0.999952,0.00154929,0.928924,-5.71E-05
806,1.57E-06,0.999932,0.125938,0,0,0.125938,0.999952,0.00154929,0.928924,-5.71E-05
807,1.11E-06,1.00006,0.12625,0,0,0.12625,1.00004,0.0012952,0.928924,4.72E-05
808,1.11E-06,1.00006,0.12625,0,0,0.12625,1.00004,0.0012952,0.928924,4.72E-05
809,7.19E-07,0.999954,0.126563,0,0,0.126563,0.999967,0.000981021,0.928924,-3.92E-05
810,7.19E-07,0.999954,0.126563,0,0,0.126563,0.999967,0.000981021,0.928924,-3.92E-05
811,4.10E-07,1.00004,0.126875,0,0,0.126875,1.00003,0.000624389,0.928924,3.36E-05
812,4.10E-07,1.00004,0.126875,0,0,0.126875,1.00003,0.000624389,0.928924,3.36E-05
813,1.68E-07,0.999964,0.127188,0,0,0.127188,0.999974,0.000245919,0.928924,-3.06E-05
814,1.68E-07,0.999964,0.127188,0,0,0.127188,0.999974,0.000245919,0.928924,-3.06E-05
815,3.89E-08,1.00004,0.1275,0,0,0.1275,1.00003,0.000132506,0.928924,3.03E-05
816,3.89E-08,1.00004,0.1275,0,0,0.1275,1.00003,0.000132506,0.928924,3.03E-05
817,2.43E-07,0.999962,0.127813,0,0,0.127813,0.999973,0.000488572,0.928924,-3.25E-05
818,2.43E-07,0.999962,0.127813,0,0,0.127813,0.999973,0.000488572,0.928924,-3.25E-05
819,4.72E-07,1.00004,0.128125,0,0,0.128125,1.00003,0.000801294,0.928924,3.70E-05
820,4.72E-07,1.00004,0.128125,0,0,0.128125,1.00003,0.000801294,0.928924,3.70E-05
821,7.38E-07,0.999949,0.128438,0,0,0.128438,0.999963,0.00105243,0.928924,-4.35E-05
822,7.38E-07,0.999949,0.128438,0,0,0.128438,0.999963,0.00105243,0.928924,-4.35E-05
823,1.03E-06,1.00006,0.12875,0,0,0.12875,1.00004,0.00122715,0.928924,5.15E-05
824,1.03E-06,1.00006,0.12875,0,0,0.12875,1.00004,0.00122715,0.928924,5.15E-05
825,1.30E-06,0.999928,0.129063,0,0,0.129063,0.999949,0.00131578,0.928924,-6.04E-05
826,1.30E-06,0.999928,0.129063,0,0,0.129063,0.999949,0.00131578,0.928924,-6.04E-05
827,1.51E-06,1.00008,0.129375,0,0,0.129375,1.00006,0.00131349,0.928924,6.97E-05
828,1.51E-06,1.00008,0.129375,0,0,0.129375,1.00006,0.00131349,0.928924,6.97E-05
829,1.61E-06,0.999907,0.129688,0,0,0.129688,0.999934,0.00122193,0.928924,-7.86E-05
830,1.61E-06,0.999907,0.129688,0,0,0.129688,0.999934,0.00122193,0.928924,-7.86E-05
831,1.56E-06,1.0001,0.13,0,0,0.13,1.00007,0.0010478,0.928924,8.65E-05
832,1.56E-06,1.0001,0.13,0,0,0.13,1.00007,0.0010478,0.928924,8.65E-05
833,1.32E-06,0.99989,0.130313,0,0,0.130313,0.999921,0.000804059,0.928924,-9.30E-05
834,1.32E-06,0.99989,0.130313,0,0,0.130313,0.999921,0.000804059,0.928924,-9.30E-05
835,9.23E-07,1.00012,0.130625,0,0,0.130625,1.00008,0.000507599,0.928924,9.76E-05
836,9.23E-07,1.00012,0.130625,0,0,0.130625,1.00008,0.000507599,0.928924,9.76E-05
837,4.00E-07,0.999882,0.130938,0,0,0.130938,0.999915,0.000179545,0.928924,-0.000100032
838,4.00E-07,0.999882,0.130938,0,0,0.130938,0.999915,0.000179545,0.928924,-0.000100032
839,1.79E-07,1.00012,0.13125,0,0,0.13125,1.00008,0.000157099,0.928924,0.000100078
840,1.79E-07,1.00012,0.13125,0,0,0.13125,1.00008,0.000157099,0.928924,0.000100078
841,7.22E-07,0.999884,0.131563,0,0,0.131563,0.999917,0.00047833,0.928924,-9.79E-05
842,7.22E-07,0.999884,0.131563,0,0,0.131563,0.999917,0.00047833,0.928924,-9.79E-05
843,1.15E-06,1.00011,0.131875,0,0,0.131875,1.00008,0.000761145,0.928924,9.35E-05
844,1.15E-06,1.00011,0.131875,0,0,0.131875,1.00008,0.000761145,0.928924,9.35E-05
845,1.43E-06,0.999897,0.132188,0,0,0.132188,0.999926,0.000985626,0.928924,-8.74E-05
846,1.43E-06,0.999897,0.132188,0,0,0.132188,0.999926,0.000985626,0.928924,-8.74E-05
847,1.53E-06,1.00009,0.1325,0,0,0.1325,1.00007,0.00113543,0.928924,7.99E-05
848,1.53E-06,1.00009,0.1325,0,0,0.1325,1.00007,0.00113543,0.928924,7.99E-05
849,1.47E-06,0.999915,0.132812,0,0,0.132812,0.999939,0.00120032,0.928924,-7.17E-05
850,1.47E-06,0.999915,0.132812,0,0,0.132812,0.999939,0.00120032,0.928924,-7.17E-05
851,1.30E-06,1.00007,0.133125,0,0,0.133125,1.00005,0.00117553,0.928924,6.33E-05
852,1.30E-06,1.00007,0.133125,0,0,0.133125,1.00005,0.00117553,0.928924,6.33E-05
853,1.05E-06,0.999934,0.133437,0,0,0.133437,0.999953,0.0010637,0.928924,-5.55E-05
854,1.05E-06,0.999934,0.133437,0,0,0.133437,0.999953,0.0010637,0.928924,-5.55E-05
855,7.73E-07,1.00006,0.13375,0,0,0.13375,1.00004,0.000873384,0.928924,4.87E-05
856,7.73E-07,1.00006,0.13375,0,0,0.13375,1.00004,0.000873384,0.928924,4.87E-05
857,5.07E-07,0.999949,0.134062,0,0,0.134062,0.999963,0.000619724,0.928924,-4.34E-05
858,5.07E-07,0.999949,0.134062,0,0,0.134062,0.999963,0.000619724,0.928924,-4.34E-05
859,2.63E-07,1.00005,0.134375,0,0,0.134375,1.00003,0.000322451,0.928924,4.01E-05
860,2.63E-07,1.00005,0.134375,0,0,0.134375,1.00003,0.000322451,0.928924,4.01E-05
861,3.86E-08,0.999954,0.134687,0,0,0.134687,0.999967,5.11E-06,0.928924,-3.90E-05
862,3.86E-08,0.999954,0.134687,0,0,0.134687,0.999967,5.11E-06,0.928924,-3.90E-05
863,1.80E-07,1.00005,0.135,0,0,0.135,1.00003,0.00030703,0.928924,4.00E-05
864,1.80E-07,1.00005,0.135,0,0,0.135,1.00003,0.00030703,0.928924,4.00E-05
865,4.04E-07,0.999949,0.135312,0,0,0.135312,0.999963,0.000588912,0.928924,-4.32E-05
866,4.04E-07,0.999949,0.135312,0,0,0.135312,0.999963,0.000588912,0.928924,-4.32E-05
867,6.39E-07,1.00006,0.135625,0,0,0.135625,1.00004,0.000817773,0.928924,4.82E-05
868,6.39E-07,1.00006,0.135625,0,0,0.135625,1.00004,0.000817773,0.928924,4.82E-05
869,8.71E-07,0.999936,0.135937,0,0,0.135937,0.999954,0.000975265,0.928924,-5.45E-05
870,8.71E-07,0.999936,0.135937,0,0,0.135937,0.999954,0.000975265,0.928924,-5.45E-05
871,1.07E-06,1.00007,0.13625,0,0,0.13625,1.00005,0.00104848,0.928924,6.16E-05
872,1.07E-06,1.00007,0.13625,0,0,0.13625,1.00005,0.00104848,0.928924,6.16E-05
873,1.19E-06,0.999918,0.136562,0,0,0.136562,0.999942,0.00103194,0.928924,-6.90E-05
874,1.19E-06,0.999918,0.136562,0,0,0.136562,0.999942,0.00103194,0.928924,-6.90E-05
875,1.20E-06,1.00009,0.136875,0,0,0.136875,1.00006,0.000927243,0.928924,7.59E-05
876,1.20E-06,1.00009,0.136875,0,0,0.136875,1.00006,0.000927243,0.928924,7.59E-05
877,1.07E-06,0.999903,0.137187,0,0,0.137187,0.999931,0.000744188,0.928924,-8.18E-05
878,1.07E-06,0.999903,0.137187,0,0,0.137187,0.999931,0.000744188,0.928924,-8.18E-05
879,7.91E-07,1.0001,0.1375,0,0,0.1375,1.00007,0.000498945,0.928924,8.61E-05
880,7.91E-07,1.0001,0.1375,0,0,0.1375,1.00007,0.000498945,0.928924,8.61E-05
881,3.96E-07,0.999895,0.137812,0,0,0.137812,0.999925,0.00021386,0.928924,-8.86E-05
882,3.96E-07,0.999895,0.137812,0,0,0.137812,0.999925,0.00021386,0.928924,-8.86E-05
883,5.84E-08,1.00011,0.138125,0,0,0.138125,1.00008,8.53E-05,0.928924,8.91E-05
884,5.84E-08,1.00011,0.138125,0,0,0.138125,1.00008,8.53E-05,0.928924,8.91E-05
885,4.94E-07,0.999897,0.138437,0,0,0.138437,0.999926,0.000370761,0.928924,-8.75E-05
886,4.94E-07,0.999897,0.138437,0,0,0.138437,0.999926,0.000370761,0.928924,-8.75E-05
887,8.39E-07,1.0001,0.13875,0,0,0.13875,1.00007,0.000616068,0.928924,8.40E-05
888,8.39E-07,1.0001,0.13875,0,0,0.13875,1.00007,0.000616068,0.928924,8.40E-05
889,1.05E-06,0.999907,0.139062,0,0,0.139062,0.999933,0.000798459,0.928924,-7.90E-05
890,1.05E-06,0.999907,0.139062,0,0,0.139062,0.999933,0.000798459,0.928924,-7.90E-05
891,1.12E-06,1.00009,0.139375,0,0,0.139375,1.00006,0.00090065,0.928924,7.29E-05
892,1.12E-06,1.00009,0.139375,0,0,0.139375,1.00006,0.00090065,0.928924,7.29E-05
893,1.05E-06,0.999921,0.139687,0,0,0.139687,0.999944,0.000913542,0.928924,-6.65E-05
894,1.05E-06,0.999921,0.139687,0,0,0.139687,0.999944,0.000913542,0.928924,-6.65E-05
895,8.94E-07,1.00007,0.14,0,0,0.14,1.00005,0.000836223,0.928924,6.03E-05
896,8.94E-07,1.00007,0.14,0,0,0.14,1.00005,0.000836223,0.928924,6.03E-05
897,6.78E-07,0.999935,0.140312,0,0,0.140312,0.999954,0.000677325,0.928924,-5.50E-05
898,6.78E-07,0.999935,0.140312,0,0,0.140312,0.999954,0.000677325,0.928924,-5.50E-05
899,4.40E-07,1.00006,0.140625,0,0,0.140625,1.00004,0.0004534,0.928924,5.10E-05
900,4.40E-07,1.00006,0.140625,0,0,0.140625,1.00004,0.0004534,0.928924,5.10E-05
901,1.98E-07,0.999942,0.140938,0,0,0.140938,0.999959,0.000188183,0.928924,-4.87E-05
902,1.98E-07,0.999942,0.140938,0,0,0.140938,0.999959,0.000188183,0.928924,-4.87E-05
903,3.95E-08,1.00006,0.14125,0,0,0.14125,1.00004,9.03E-05,0.928924,4.84E-05
904,3.95E-08,1.00006,0.14125,0,0,0.14125,1.00004,9.03E-05,0.928924,4.84E-05
905,2.70E-07,0.999941,0.141563,0,0,0.141563,0.999958,0.000352035,0.928924,-5.00E-05
906,2.70E-07,0.999941,0.141563,0,0,0.141563,0.999958,0.000352035,0.928924,-5.00E-05
907,4.90E-07,1.00006,0.141875,0,0,0.141875,1.00005,0.000568841,0.928924,5.33E-05
908,4.90E-07,1.00006,0.141875,0,0,0.141875,1.00005,0.000568841,0.928924,5.33E-05
909,6.85E-07,0.999932,0.142188,0,0,0.142188,0.999951,0.00071724,0.928924,-5.78E-05
910,6.85E-07,0.999932,0.142188,0,0,0.142188,0.999951,0.00071724,0.928924,-5.78E-05
911,8.27E-07,1.00007,0.1425,0,0,0.1425,1.00005,0.000780848,0.928924,6.32E-05
912,8.27E-07,1.00007,0.1425,0,0,0.1425,1.00005,0.000780848,0.928924,6.32E-05
913,8.82E-07,0.999919,0.142813,0,0,0.142813,0.999942,0.000752929,0.928924,-6.86E-05
914,8.82E-07,0.999919,0.142813,0,0,0.142813,0.999942,0.000752929,0.928924,-6.86E-05
915,8.20E-07,1.00009,0.143125,0,0,0.143125,1.00006,0.000636542,0.928924,7.35E-05
916,8.20E-07,1.00009,0.143125,0,0,0.143125,1.00006,0.000636542,0.928924,7.35E-05
917,6.31E-07,0.999908,0.143438,0,0,0.143438,0.999935,0.000445247,0.928924,-7.74E-05
918,6.31E-07,0.999908,0.143438,0,0,0.143438,0.999935,0.000445247,0.928924,-7.74E-05
919,3.30E-07,1.00009,0.14375,0,0,0.14375,1.00007,0.00020094,0.928924,7.97E-05
920,3.30E-07,1.00009,0.14375,0,0,0.14375,1.00007,0.00020094,0.928924,7.97E-05
921,3.48E-08,0.999905,0.144063,0,0,0.144063,0.999932,6.78E-05,0.928924,-8.02E-05
922,3.48E-08,0.999905,0.144063,0,0,0.144063,0.999932,6.78E-05,0.928924,-8.02E-05
923,3.94E-07,1.00009,0.144375,0,0,0.144375,1.00007,0.000329355,0.928924,7.87E-05
924,3.94E-07,1.00009,0.144375,0,0,0.144375,1.00007,0.000329355,0.928924,7.87E-05
925,6.79E-07,0.999911,0.144688,0,0,0.144688,0.999936,0.000552554,0.928924,-7.56E-05
926,6.79E-07,0.999911,0.144688,0,0,0.144688,0.999936,0.000552554,0.928924,-7.56E-05
927,8.47E-07,1.00008,0.145,0,0,0.145,1.00006,0.000710381,0.928924,7.11E-05
928,8.47E-07,1.00008,0.145,0,0,0.145,1.00006,0.000710381,0.928924,7.11E-05
929,8.85E-07,0.999922,0.145313,0,0,0.145313,0.999944,0.000783638,0.928924,-6.58E-05
930,8.85E-07,0.999922,0.145313,0,0,0.145313,0.999944,0.000783638,0.928924,-6.58E-05
931,8.08E-07,1.00007,0.145625,0,0,0.145625,1.00005,0.000762624,0.928924,6.03E-05
932,8.08E-07,1.00007,0.145625,0,0,0.145625,1.00005,0.000762624,0.928924,6.03E-05
933,6.48E-07,0.999935,0.145938,0,0,0.145938,0.999953,0.000649299,0.928924,-5.53E-05
934,6.48E-07,0.999935,0.145938,0,0,0.145938,0.999953,0.000649299,0.928924,-5.53E-05
935,4.41E-07,1.00006,0.14625,0,0,0.14625,1.00004,0.000456378,0.928924,5.14E-05
936,4.41E-07,1.00006,0.14625,0,0,0.14625,1.00004,0.000456378,0.928924,5.14E-05
937,2.14E-07,0.999942,0.146563,0,0,0.146563,0.999959,0.000206667,0.928924,-4.90E-05
938,2.14E-07,0.999942,0.146563,0,0,0.146563,0.999959,0.000206667,0.928924,-4.90E-05
939,2.22E-08,1.00006,0.146875,0,0,0.146875,1.00004,7.01E-05,0.928924,4.85E-05
940,2.22E-08,1.00006,0.146875,0,0,0.146875,1.00004,7.01E-05,0.928924,4.85E-05
941,2.59E-07,0.999941,0.147188,0,0,0.147188,0.999958,0.000340481,0.928924,-5.00E-05
942,2.59E-07,0.999941,0.147188,0,0,0.147188,0.999958,0.000340481,0.928924,-5.00E-05
943,4.90E-07,1.00006,0.1475,0,0,0.1475,1.00004,0.000571565,0.928924,5.32E-05
944,4.90E-07,1.00006,0.1475,0,0,0.1475,1.00004,0.000571565,0.928924,5.32E-05
945,7.00E-07,0.999932,0.147813,0,0,0.147813,0.999951,0.000735361,0.928924,-5.79E-05
946,7.00E-07,0.999932,0.147813,0,0,0.147813,0.999951,0.000735361,0.928924,-5.79E-05
947,8.60E-07,1.00007,0.148125,0,0,0.148125,1.00005,0.000811804,0.928924,6.33E-05
948,8.60E-07,1.00007,0.148125,0,0,0.148125,1.00005,0.000811804,0.928924,6.33E-05
949,9.31E-07,0.999918,0.148438,0,0,0.148438,0.999942,0.000792,0.928924,-6.91E-05
950,9.31E-07,0.999918,0.148438,0,0,0.148438,0.999942,0.000792,0.928924,-6.91E-05
951,8.80E-07,1.00009,0.14875,0,0,0.14875,1.00006,0.000678624,0.928924,7.43E-05
952,8.80E-07,1.00009,0.14875,0,0,0.14875,1.00006,0.000678624,0.928924,7.43E-05
953,6.94E-07,0.999907,0.149062,0,0,0.149062,0.999934,0.000486569,0.928924,-7.84E-05
954,6.94E-07,0.999907,0.149062,0,0,0.149062,0.999934,0.000486569,0.928924,-7.84E-05
955,3.90E-07,1.0001,0.149375,0,0,0.149375,1.00007,0.000240258,0.928924,8.10E-05
956,3.90E-07,1.0001,0.149375,0,0,0.149375,1.00007,0.000240258,0.928924,8.10E-05
957,1.94E-08,0.999903,0.149687,0,0,0.149687,0.999931,2.87E-05,0.928924,-8.17E-05
958,1.94E-08,0.999903,0.149687,0,0,0.149687,0.999931,2.87E-05,0.928924,-8.17E-05
959,3.45E-07,1.0001,0.15,0,0,0.15,1.00007,0.000286065,0.928924,8.06E-05
960,3.45E-07,1.0001,0.15,0,0,0.15,1.00007,0.000286065,0.928924,8.06E-05
961,6.30E-07,0.999908,0.150312,0,0,0.150312,0.999934,0.000499288,0.928924,-7.78E-05
962,6.30E-07,0.999908,0.150312,0,0,0.150312,0.999934,0.000499288,0.928924,-7.78E-05
963,7.94E-07,1.00009,0.150625,0,0,0.150625,1.00006,0.000641892,0.928924,7.37E-05
964,7.94E-07,1.00009,0.150625,0,0,0.150625,1.00006,0.000641892,0.928924,7.37E-05
965,8.28E-07,0.999918,0.150937,0,0,0.150937,0.999942,0.000697419,0.928924,-6.89E-05
966,8.28E-07,0.999918,0.150937,0,0,0.150937,0.999942,0.000697419,0.928924,-6.89E-05
967,7.47E-07,1.00008,0.15125,0,0,0.15125,1.00005,0.000661013,0.928924,6.41E-05
968,7.47E-07,1.00008,0.15125,0,0,0.15125,1.00005,0.000661013,0.928924,6.41E-05
969,5.88E-07,0.999929,0.151562,0,0,0.151562,0.999949,0.000540916,0.928924,-5.98E-05
970,5.88E-07,0.999929,0.151562,0,0,0.151562,0.999949,0.000540916,0.928924,-5.98E-05
971,3.84E-07,1.00007,0.151875,0,0,0.151875,1.00005,0.000356588,0.928924,5.66E-05
972,3.84E-07,1.00007,0.151875,0,0,0.151875,1.00005,0.000356588,0.928924,5.66E-05
973,1.65E-07,0.999935,0.152187,0,0,0.152187,0.999954,0.000136648,0.928924,-5.49E-05
974,1.65E-07,0.999935,0.152187,0,0,0.152187,0.999954,0.000136648,0.928924,-5.49E-05
975,4.99E-08,1.00006,0.1525,0,0,0.1525,1.00005,8.56E-05,0.928924,5.47E-05
976,4.99E-08,1.00006,0.1525,0,0,0.1525,1.00005,8.56E-05,0.928924,5.47E-05
977,2.43E-07,0.999934,0.152812,0,0,0.152812,0.999953,0.000276892,0.928924,-5.61E-05
978,2.43E-07,0.999934,0.152812,0,0,0.152812,0.999953,0.000276892,0.928924,-5.61E-05
979,3.95E-07,1.00007,0.153125,0,0,0.153125,1.00005,0.000408646,0.928924,5.86E-05
980,3.95E-07,1.00007,0.153125,0,0,0.153125,1.00005,0.000408646,0.928924,5.86E-05
981,4.84E-07,0.999927,0.153437,0,0,0.153437,0.999948,0.00046175,0.928924,-6.17E-05
982,4.84E-07,0.999927,0.153437,0,0,0.153437,0.999948,0.00046175,0.928924,-6.17E-05
983,4.87E-07,1.00008,0.15375,0,0,0.15375,1.00005,0.000428884,0.928924,6.49E-05
984,4.87E-07,1.00008,0.15375,0,0,0.15375,1.00005,0.000428884,0.928924,6.49E-05
985,3.91E-07,0.99992,0.154062,0,0,0.154062,0.999943,0.000316189,0.928924,-6.76E-05
986,3.91E-07,0.99992,0.154062,0,0,0.154062,0.999943,0.000316189,0.928924,-6.76E-05
987,2.05E-07,1.00008,0.154375,0,0,0.154375,1.00006,0.000141935,0.928924,6.93E-05
988,2.05E-07,1.00008,0.154375,0,0,0.154375,1.00006,0.000141935,0.928924,6.93E-05
989,3.92E-08,0.999918,0.154687,0,0,0.154687,0.999941,6.58E-05,0.928924,-6.96E-05
990,3.92E-08,0.999918,0.154687,0,0,0.154687,0.999941,6.58E-05,0.928924,-6.96E-05
991,2.87E-07,1.00008,0.155,0,0,0.155,1.00006,0.000273486,0.928924,6.84E-05
992,2.87E-07,1.00008,0.155,0,0,0.155,1.00006,0.000273486,0.928924,6.84E-05
993,4.82E-07,0.999922,0.155312,0,0,0.155312,0.999944,0.000447687,0.928924,-6.58E-05
994,4.82E-07,0.999922,0.155312,0,0,0.155312,0.999944,0.000447687,0.928924,-6.58E-05
995,5.89E-07,1.00007,0.155625,0,0,0.155625,1.00005,0.000559931,0.928924,6.22E-05
996,5.89E-07,1.00007,0.155625,0,0,0.155625,1.00005,0.000559931,0.928924,6.22E-05
997,5.97E-07,0.999931,0.155937,0,0,0.155937,0.999951,0.000591819,0.928924,-5.81E-05
998,5.97E-07,0.999931,0.155937,0,0,0.155937,0.999951,0.000591819,0.928924,-5.81E-05
999,5.19E-07,1.00006,0.15625,0,0,0.15625,1.00005,0.000537553,0.928924,5.40E-05
1000,5.19E-07,1.00006,0.15625,0,0,0.15625,1.00005,0.000537553,0.928924,5.40E-05
1001,3.81E-07,0.99994,0.156563,0,0,0.156563,0.999957,0.000405646,0.928924,-5.07E-05
1002,3.81E-07,0.99994,0.156563,0,0,0.156563,0.999957,0.000405646,0.928924,-5.07E-05
1003,2.11E-07,1.00006,0.156875,0,0,0.156875,1.00004,0.00021722,0.928924,4.84E-05
1004,2.11E-07,1.00006,0.156875,0,0,0.156875,1.00004,0.00021722,0.928924,4.84E-05
1005,3.07E-08,0.999944,0.157188,0,0,0.157188,0.99996,3.22E-06,0.928924,-4.77E-05
1006,3.07E-08,0.999944,0.157188,0,0,0.157188,0.99996,3.22E-06,0.928924,-4.77E-05
1007,1.44E-07,1.00006,0.1575,0,0,0.1575,1.00004,0.000200713,0.928924,4.84E-05
1008,1.44E-07,1.00006,0.1575,0,0,0.1575,1.00004,0.000200713,0.928924,4.84E-05
1009,2.95E-07,0.99994,0.157813,0,0,0.157813,0.999957,0.000360022,0.928924,-5.04E-05
1010,2.95E-07,0.99994,0.157813,0,0,0.157813,0.999957,0.000360022,0.928924,-5.04E-05
1011,4.00E-07,1.00006,0.158125,0,0,0.158125,1.00005,0.000446925,0.928924,5.34E-05
1012,4.00E-07,1.00006,0.158125,0,0,0.158125,1.00005,0.000446925,0.928924,5.34E-05
1013,4.36E-07,0.999933,0.158438,0,0,0.158438,0.999952,0.000445363,0.928924,-5.66E-05
1014,4.36E-07,0.999933,0.158438,0,0,0.158438,0.999952,0.000445363,0.928924,-5.66E-05
1015,3.79E-07,1.00007,0.15875,0,0,0.15875,1.00005,0.000353542,0.928924,5.95E-05
1016,3.79E-07,1.00007,0.15875,0,0,0.15875,1.00005,0.000353542,0.928924,5.95E-05
1017,2.27E-07,0.999927,0.159063,0,0,0.159063,0.999948,0.00018496,0.928924,-6.15E-05
1018,2.27E-07,0.999927,0.159063,0,0,0.159063,0.999948,0.00018496,0.928924,-6.15E-05
1019,2.26E-09,1.00007,0.159375,0,0,0.159375,1.00005,3.39E-05,0.928924,6.21E-05
1020,2.26E-09,1.00007,0.159375,0,0,0.159375,1.00005,3.39E-05,0.928924,6.21E-05
1021,2.44E-07,0.999928,0.159688,0,0,0.159688,0.999948,0.000267334,0.928924,-6.10E-05
1022,2.44E-07,0.999928,0.159688,0,0,0.159688,0.999948,0.000267334,0.928924,-6.10E-05
1023,4.50E-07,1.00007,0.16,0,0,0.16,1.00005,0.000476499,0.928924,5.84E-05
1024,4.50E-07,1.00007,0.16,0,0,0.16,1.00005,0.000476499,0.928924,5.84E-05
1025,5.72E-07,0.999936,0.160313,0,0,0.160313,0.999954,0.000626013,0.928924,-5.44E-05
1026,5.72E-07,0.999936,0.160313,0,0,0.160313,0.999954,0.000626013,0.928924,-5.44E-05
1027,5.92E-07,1.00006,0.160625,0,0,0.160625,1.00004,0.000689676,0.928924,4.97E-05
1028,5.92E-07,1.00006,0.160625,0,0,0.160625,1.00004,0.000689676,0.928924,4.97E-05
1029,5.23E-07,0.999947,0.160938,0,0,0.160938,0.999962,0.000655601,0.928924,-4.49E-05
1030,5.23E-07,0.999947,0.160938,0,0,0.160938,0.999962,0.000655601,0.928924,-4.49E-05
1031,3.95E-07,1.00005,0.16125,0,0,0.16125,1.00003,0.000527928,0.928924,4.07E-05
1032,3.95E-07,1.00005,0.16125,0,0,0.16125,1.00003,0.000527928,0.928924,4.07E-05
1033,2.40E-07,0.999955,0.161563,0,0,0.161563,0.999968,0.000326967,0.928924,-3.77E-05
1034,2.40E-07,0.999955,0.161563,0,0,0.161563,0.999968,0.000326967,0.928924,-3.77E-05
1035,7.91E-08,1.00004,0.161875,0,0,0.161875,1.00003,8.55E-05,0.928924,3.62E-05
1036,7.91E-08,1.00004,0.161875,0,0,0.161875,1.00003,8.55E-05,0.928924,3.62E-05
1037,7.66E-08,0.999957,0.162188,0,0,0.162188,0.999969,0.000156102,0.928924,-3.65E-05
1038,7.66E-08,0.999957,0.162188,0,0,0.162188,0.999969,0.000156102,0.928924,-3.65E-05
1039,2.18E-07,1.00005,0.1625,0,0,0.1625,1.00003,0.000357361,0.928924,3.83E-05
1040,2.18E-07,1.00005,0.1625,0,0,0.1625,1.00003,0.000357361,0.928924,3.83E-05
1041,3.32E-07,0.999951,0.162813,0,0,0.162813,0.999965,0.000484477,0.928924,-4.14E-05
1042,3.32E-07,0.999951,0.162813,0,0,0.162813,0.999965,0.000484477,0.928924,-4.14E-05
1043,3.95E-07,1.00005,0.163125,0,0,0.163125,1.00004,0.000516318,0.928924,4.50E-05
1044,3.95E-07,1.00005,0.163125,0,0,0.163125,1.00004,0.000516318,0.928924,4.50E-05
1045,3.83E-07,0.999943,0.163438,0,0,0.163438,0.999959,0.000448518,0.928924,-4.85E-05
1046,3.83E-07,0.999943,0.163438,0,0,0.163438,0.999959,0.000448518,0.928924,-4.85E-05
1047,2.82E-07,1.00006,0.16375,0,0,0.16375,1.00004,0.000294065,0.928924,5.12E-05
1048,2.82E-07,1.00006,0.16375,0,0,0.16375,1.00004,0.000294065,0.928924,5.12E-05
1049,1.05E-07,0.999938,0.164062,0,0,0.164062,0.999956,8.15E-05,0.928924,-5.26E-05
1050,1.05E-07,0.999938,0.164062,0,0,0.164062,0.999956,8.15E-05,0.928924,-5.26E-05
1051,1.04E-07,1.00006,0.164375,0,0,0.164375,1.00004,0.000150094,0.928924,5.23E-05
1052,1.04E-07,1.00006,0.164375,0,0,0.164375,1.00004,0.000150094,0.928924,5.23E-05
1053,2.87E-07,0.99994,0.164687,0,0,0.164687,0.999957,0.000358327,0.928924,-5.05E-05
1054,2.87E-07,0.99994,0.164687,0,0,0.164687,0.999957,0.000358327,0.928924,-5.05E-05
1055,4.00E-07,1.00006,0.165,0,0,0.165,1.00004,0.000504878,0.928924,4.74E-05
1056,4.00E-07,1.00006,0.165,0,0,0.165,1.00004,0.000504878,0.928924,4.74E-05
1057,4.24E-07,0.999949,0.165312,0,0,0.165312,0.999963,0.00056293,0.928924,-4.35E-05
1058,4.24E-07,0.999949,0.165312,0,0,0.165312,0.999963,0.00056293,0.928924,-4.35E-05
1059,3.70E-07,1.00005,0.165625,0,0,0.165625,1.00003,0.000521797,0.928924,3.96E-05
1060,3.70E-07,1.00005,0.165625,0,0,0.165625,1.00003,0.000521797,0.928924,3.96E-05
1061,2.65E-07,0.999957,0.165937,0,0,0.165937,0.999969,0.000389416,0.928924,-3.63E-05
1062,2.65E-07,0.999957,0.165937,0,0,0.165937,0.999969,0.000389416,0.928924,-3.63E-05
1063,1.35E-07,1.00004,0.16625,0,0,0.16625,1.00003,0.000190605,0.928924,3.43E-05
1064,1.35E-07,1.00004,0.16625,0,0,0.16625,1.00003,0.000190605,0.928924,3.43E-05
1065,1.08E-09,0.99996,0.166562,0,0,0.166562,0.999972,3.72E-05,0.928924,-3.37E-05
1066,1.08E-09,0.99996,0.166562,0,0,0.166562,0.999972,3.72E-05,0.928924,-3.37E-05
1067,1.33E-07,1.00004,0.166875,0,0,0.166875,1.00003,0.000251024,0.928924,3.48E-05
1068,1.33E-07,1.00004,0.166875,0,0,0.166875,1.00003,0.000251024,0.928924,3.48E-05
1069,2.49E-07,0.999956,0.167187,0,0,0.167187,0.999969,0.000410742,0.928924,-3.72E-05
1070,2.49E-07,0.999956,0.167187,0,0,0.167187,0.999969,0.000410742,0.928924,-3.72E-05
1071,3.31E-07,1.00005,0.1675,0,0,0.1675,1.00003,0.0004866,0.928924,4.04E-05
1072,3.31E-07,1.00005,0.1675,0,0,0.1675,1.00003,0.0004866,0.928924,4.04E-05
1073,3.53E-07,0.999948,0.167812,0,0,0.167812,0.999963,0.00046525,0.928924,-4.39E-05
1074,3.53E-07,0.999948,0.167812,0,0,0.167812,0.999963,0.00046525,0.928924,-4.39E-05
1075,2.98E-07,1.00006,0.168125,0,0,0.168125,1.00004,0.000352096,0.928924,4.68E-05
1076,2.98E-07,1.00006,0.168125,0,0,0.168125,1.00004,0.000352096,0.928924,4.68E-05
1077,1.68E-07,0.999942,0.168437,0,0,0.168437,0.999959,0.00017065,0.928924,-4.87E-05
1078,1.68E-07,0.999942,0.168437,0,0,0.168437,0.999959,0.00017065,0.928924,-4.87E-05
1079,7.84E-09,1.00006,0.16875,0,0,0.16875,1.00004,4.23E-05,0.928924,4.92E-05
1080,7.84E-09,1.00006,0.16875,0,0,0.16875,1.00004,4.23E-05,0.928924,4.92E-05
1081,1.79E-07,0.999943,0.169062,0,0,0.169062,0.999959,0.000243805,0.928924,-4.82E-05
1082,1.79E-07,0.999943,0.169062,0,0,0.169062,0.999959,0.000243805,0.928924,-4.82E-05
1083,2.98E-07,1.00005,0.169375,0,0,0.169375,1.00004,0.000393272,0.928924,4.58E-05
1084,2.98E-07,1.00005,0.169375,0,0,0.169375,1.00004,0.000393272,0.928924,4.58E-05
1085,3.39E-07,0.999949,0.169687,0,0,0.169687,0.999964,0.000461013,0.928924,-4.27E-05
1086,3.39E-07,0.999949,0.169687,0,0,0.169687,0.999964,0.000461013,0.928924,-4.27E-05
1087,3.06E-07,1.00005,0.17,0,0,0.17,1.00003,0.000433924,0.928924,3.95E-05
1088,3.06E-07,1.00005,0.17,0,0,0.17,1.00003,0.000433924,0.928924,3.95E-05
1089,2.20E-07,0.999956,0.170312,0,0,0.170312,0.999969,0.000318575,0.928924,-3.68E-05
1090,2.20E-07,0.999956,0.170312,0,0,0.170312,0.999969,0.000318575,0.928924,-3.68E-05
1091,1.05E-07,1.00004,0.170625,0,0,0.170625,1.00003,0.000139665,0.928924,3.51E-05
1092,1.05E-07,1.00004,0.170625,0,0,0.170625,1.00003,0.000139665,0.928924,3.51E-05
1093,2.04E-08,0.999959,0.170937,0,0,0.170937,0.999971,6.47E-05,0.928924,-3.48E-05
1094,2.04E-08,0.999959,0.170937,0,0,0.170937,0.999971,6.47E-05,0.928924,-3.48E-05
1095,1.40E-07,1.00004,0.17125,0,0,0.17125,1.00003,0.000250911,0.928924,3.60E-05
1096,1.40E-07,1.00004,0.17125,0,0,0.17125,1.00003,0.000250911,0.928924,3.60E-05
1097,2.39E-07,0.999955,0.171562,0,0,0.171562,0.999968,0.000379092,0.928924,-3.83E-05
1098,2.39E-07,0.999955,0.171562,0,0,0.171562,0.999968,0.000379092,0.928924,-3.83E-05
1099,2.96E-07,1.00005,0.171875,0,0,0.171875,1.00003,0.000421352,0.928924,4.12E-05
1100,2.96E-07,1.00005,0.171875,0,0,0.171875,1.00003,0.000421352,0.928924,4.12E-05
1101,2.87E-07,0.999948,0.172188,0,0,0.172188,0.999963,0.000368015,0.928924,-4.41E-05
1102,2.87E-07,0.999948,0.172188,0,0,0.172188,0.999963,0.000368015,0.928924,-4.41E-05
1103,2.02E-07,1.00005,0.1725,0,0,0.1725,1.00004,0.000229597,0.928924,4.63E-05
1104,2.02E-07,1.00005,0.1725,0,0,0.1725,1.00004,0.000229597,0.928924,4.63E-05
1105,5.45E-08,0.999944,0.172813,0,0,0.172813,0.99996,3.51E-05,0.928924,-4.73E-05
1106,5.45E-08,0.999944,0.172813,0,0,0.172813,0.99996,3.51E-05,0.928924,-4.73E-05
1107,1.15E-07,1.00006,0.173125,0,0,0.173125,1.00004,0.000174137,0.928924,4.68E-05
1108,1.15E-07,1.00006,0.173125,0,0,0.173125,1.00004,0.000174137,0.928924,4.68E-05
1109,2.56E-07,0.999947,0.173438,0,0,0.173438,0.999962,0.000353099,0.928924,-4.49E-05
1110,2.56E-07,0.999947,0.173438,0,0,0.173438,0.999962,0.000353099,0.928924,-4.49E-05
1111,3.29E-07,1.00005,0.17375,0,0,0.17375,1.00004,0.000462838,0.928924,4.19E-05
1112,3.29E-07,1.00005,0.17375,0,0,0.17375,1.00004,0.000462838,0.928924,4.19E-05
1113,3.24E-07,0.999954,0.174063,0,0,0.174063,0.999967,0.000479162,0.928924,-3.85E-05
1114,3.24E-07,0.999954,0.174063,0,0,0.174063,0.999967,0.000479162,0.928924,-3.85E-05
1115,2.58E-07,1.00004,0.174375,0,0,0.174375,1.00003,0.000397804,0.928924,3.53E-05
1116,2.58E-07,1.00004,0.174375,0,0,0.174375,1.00003,0.000397804,0.928924,3.53E-05
1117,1.54E-07,0.999961,0.174688,0,0,0.174688,0.999972,0.000235931,0.928924,-3.30E-05
1118,1.54E-07,0.999961,0.174688,0,0,0.174688,0.999972,0.000235931,0.928924,-3.30E-05
1119,3.46E-08,1.00004,0.175,0,0,0.175,1.00003,2.84E-05,0.928924,3.20E-05
1120,3.46E-08,1.00004,0.175,0,0,0.175,1.00003,2.84E-05,0.928924,3.20E-05
1121,8.51E-08,0.999961,0.175313,0,0,0.175313,0.999972,0.0001797,0.928924,-3.26E-05
1122,8.51E-08,0.999961,0.175313,0,0,0.175313,0.999972,0.0001797,0.928924,-3.26E-05
1123,1.91E-07,1.00004,0.175625,0,0,0.175625,1.00003,0.000342685,0.928924,3.45E-05
1124,1.91E-07,1.00004,0.175625,0,0,0.175625,1.00003,0.000342685,0.928924,3.45E-05
1125,2.66E-07,0.999956,0.175938,0,0,0.175938,0.999968,0.000425,0.928924,-3.73E-05
1126,2.66E-07,0.999956,0.175938,0,0,0.175938,0.999968,0.000425,0.928924,-3.73E-05
1127,2.87E-07,1.00005,0.17625,0,0,0.17625,1.00003,0.000408881,0.928924,4.04E-05
1128,2.87E-07,1.00005,0.17625,0,0,0.17625,1.00003,0.000408881,0.928924,4.04E-05
1129,2.35E-07,0.999949,0.176563,0,0,0.176563,0.999964,0.0002988,0.928924,-4.30E-05
1130,2.35E-07,0.999949,0.176563,0,0,0.176563,0.999964,0.0002988,0.928924,-4.30E-05
1131,1.15E-07,1.00005,0.176875,0,0,0.176875,1.00004,0.000120396,0.928924,4.45E-05
1132,1.15E-07,1.00005,0.176875,0,0,0.176875,1.00004,0.000120396,0.928924,4.45E-05
1133,4.15E-08,0.999947,0.177188,0,0,0.177188,0.999962,8.49E-05,0.928924,-4.46E-05
1134,4.15E-08,0.999947,0.177188,0,0,0.177188,0.999962,8.49E-05,0.928924,-4.46E-05
1135,1.83E-07,1.00005,0.1775,0,0,0.1775,1.00004,0.000269328,0.928924,4.33E-05
1136,1.83E-07,1.00005,0.1775,0,0,0.1775,1.00004,0.000269328,0.928924,4.33E-05
1137,2.68E-07,0.999952,0.177813,0,0,0.177813,0.999965,0.000389812,0.928924,-4.09E-05
1138,2.68E-07,0.999952,0.177813,0,0,0.177813,0.999965,0.000389812,0.928924,-4.09E-05
1139,2.78E-07,1.00004,0.178125,0,0,0.178125,1.00003,0.000417901,0.928924,3.80E-05
1140,2.78E-07,1.00004,0.178125,0,0,0.178125,1.00003,0.000417901,0.928924,3.80E-05
1141,2.24E-07,0.999958,0.178438,0,0,0.178438,0.99997,0.000346732,0.928924,-3.52E-05
1142,2.24E-07,0.999958,0.178438,0,0,0.178438,0.99997,0.000346732,0.928924,-3.52E-05
1143,1.28E-07,1.00004,0.17875,0,0,0.17875,1.00003,0.000192655,0.928924,3.32E-05
1144,1.28E-07,1.00004,0.17875,0,0,0.17875,1.00003,0.000192655,0.928924,3.32E-05
1145,1.35E-08,0.999962,0.179063,0,0,0.179063,0.999973,8.04E-06,0.928924,-3.25E-05
1146,1.35E-08,0.999962,0.179063,0,0,0.179063,0.999973,8.04E-06,0.928924,-3.25E-05
1147,1.04E-07,1.00004,0.179375,0,0,0.179375,1.00003,0.000207478,0.928924,3.33E-05
1148,1.04E-07,1.00004,0.179375,0,0,0.179375,1.00003,0.000207478,0.928924,3.33E-05
1149,2.06E-07,0.999958,0.179688,0,0,0.179688,0.99997,0.000357409,0.928924,-3.54E-05
1150,2.06E-07,0.999958,0.179688,0,0,0.179688,0.99997,0.000357409,0.928924,-3.54E-05
1151,2.72E-07,1.00005,0.18,0,0,0.18,1.00003,0.000420634,0.928924,3.82E-05
1152,2.72E-07,1.00005,0.18,0,0,0.18,1.00003,0.000420634,0.928924,3.82E-05
1153,2.75E-07,0.999951,0.180312,0,0,0.180312,0.999965,0.000380207,0.928924,-4.12E-05
1154,2.75E-07,0.999951,0.180312,0,0,0.180312,0.999965,0.000380207,0.928924,-4.12E-05
1155,2.00E-07,1.00005,0.180625,0,0,0.180625,1.00004,0.000243596,0.928924,4.35E-05
1156,2.00E-07,1.00005,0.180625,0,0,0.180625,1.00004,0.000243596,0.928924,4.35E-05
1157,5.73E-08,0.999947,0.180937,0,0,0.180937,0.999962,4.16E-05,0.928924,-4.45E-05
1158,5.73E-08,0.999947,0.180937,0,0,0.180937,0.999962,4.16E-05,0.928924,-4.45E-05
1159,1.11E-07,1.00005,0.18125,0,0,0.18125,1.00004,0.000178645,0.928924,4.40E-05
1160,1.11E-07,1.00005,0.18125,0,0,0.18125,1.00004,0.000178645,0.928924,4.40E-05
1161,2.48E-07,0.99995,0.181562,0,0,0.181562,0.999964,0.000364842,0.928924,-4.21E-05
1162,2.48E-07,0.99995,0.181562,0,0,0.181562,0.999964,0.000364842,0.928924,-4.21E-05
1163,3.13E-07,1.00005,0.181875,0,0,0.181875,1.00003,0.000471889,0.928924,3.90E-05
1164,3.13E-07,1.00005,0.181875,0,0,0.181875,1.00003,0.000471889,0.928924,3.90E-05
1165,2.98E-07,0.999958,0.182187,0,0,0.182187,0.99997,0.000473127,0.928924,-3.55E-05
1166,2.98E-07,0.999958,0.182187,0,0,0.182187,0.99997,0.000473127,0.928924,-3.55E-05
1167,2.22E-07,1.00004,0.1825,0,0,0.1825,1.00003,0.000366774,0.928924,3.25E-05
1168,2.22E-07,1.00004,0.1825,0,0,0.1825,1.00003,0.000366774,0.928924,3.25E-05
1169,1.13E-07,0.999964,0.182812,0,0,0.182812,0.999974,0.000177039,0.928924,-3.05E-05
1170,1.13E-07,0.999964,0.182812,0,0,0.182812,0.999974,0.000177039,0.928924,-3.05E-05
1171,8.70E-09,1.00004,0.183125,0,0,0.183125,1.00003,5.16E-05,0.928924,3.00E-05
1172,8.70E-09,1.00004,0.183125,0,0,0.183125,1.00003,5.16E-05,0.928924,3.00E-05
1173,1.27E-07,0.999963,0.183437,0,0,0.183437,0.999974,0.000264653,0.928924,-3.12E-05
1174,1.27E-07,0.999963,0.183437,0,0,0.183437,0.999974,0.000264653,0.928924,-3.12E-05
1175,2.27E-07,1.00004,0.18375,0,0,0.18375,1.00003,0.000411035,0.928924,3.37E-05
1176,2.27E-07,1.00004,0.18375,0,0,0.18375,1.00003,0.000411035,0.928924,3.37E-05
1177,2.85E-07,0.999956,0.184062,0,0,0.184062,0.999969,0.000455571,0.928924,-3.69E-05
1178,2.85E-07,0.999956,0.184062,0,0,0.184062,0.999969,0.000455571,0.928924,-3.69E-05
1179,2.74E-07,1.00005,0.184375,0,0,0.184375,1.00003,0.000387572,0.928924,4.00E-05
1180,2.74E-07,1.00005,0.184375,0,0,0.184375,1.00003,0.000387572,0.928924,4.00E-05
1181,1.82E-07,0.99995,0.184687,0,0,0.184687,0.999964,0.000223934,0.928924,-4.22E-05
1182,1.82E-07,0.99995,0.184687,0,0,0.184687,0.999964,0.000223934,0.928924,-4.22E-05
1183,2.94E-08,1.00005,0.185,0,0,0.185,1.00004,4.95E-06,0.928924,4.30E-05
1184,2.94E-08,1.00005,0.185,0,0,0.185,1.00004,4.95E-06,0.928924,4.30E-05
1185,1.34E-07,0.99995,0.185312,0,0,0.185312,0.999964,0.000215209,0.928924,-4.23E-05
1186,1.34E-07,0.99995,0.185312,0,0,0.185312,0.999964,0.000215209,0.928924,-4.23E-05
1187,2.51E-07,1.00005,0.185625,0,0,0.185625,1.00003,0.000382027,0.928924,4.01E-05
1188,2.51E-07,1.00005,0.185625,0,0,0.185625,1.00003,0.000382027,0.928924,4.01E-05
1189,2.90E-07,0.999956,0.185937,0,0,0.185937,0.999969,0.000454413,0.928924,-3.70E-05
1190,2.90E-07,0.999956,0.185937,0,0,0.185937,0.999969,0.000454413,0.928924,-3.70E-05
1191,2.54E-07,1.00004,0.18625,0,0,0.18625,1.00003,0.00041483,0.928924,3.38E-05
1192,2.54E-07,1.00004,0.18625,0,0,0.18625,1.00003,0.00041483,0.928924,3.38E-05
1193,1.66E-07,0.999963,0.186562,0,0,0.186562,0.999974,0.000274083,0.928924,-3.13E-05
1194,1.66E-07,0.999963,0.186562,0,0,0.186562,0.999974,0.000274083,0.928924,-3.13E-05
1195,5.39E-08,1.00004,0.186875,0,0,0.186875,1.00003,6.84E-05,0.928924,3.00E-05
1196,5.39E-08,1.00004,0.186875,0,0,0.186875,1.00003,6.84E-05,0.928924,3.00E-05
1197,6.25E-08,0.999964,0.187187,0,0,0.187187,0.999974,0.000149292,0.928924,-3.03E-05
1198,6.25E-08,0.999964,0.187187,0,0,0.187187,0.999974,0.000149292,0.928924,-3.03E-05
1199,1.67E-07,1.00004,0.1875,0,0,0.1875,1.00003,0.000323301,0.928924,3.21E-05
1200,1.67E-07,1.00004,0.1875,0,0,0.1875,1.00003,0.000323301,0.928924,3.21E-05
1201,2.39E-07,0.999959,0.187813,0,0,0.187813,0.999971,0.000409307,0.928924,-3.48E-05
1202,2.39E-07,0.999959,0.187813,0,0,0.187813,0.999971,0.000409307,0.928924,-3.48E-05
1203,2.54E-07,1.00004,0.188125,0,0,0.188125,1.00003,0.000385776,0.928924,3.77E-05
1204,2.54E-07,1.00004,0.188125,0,0,0.188125,1.00003,0.000385776,0.928924,3.77E-05
1205,1.94E-07,0.999952,0.188438,0,0,0.188438,0.999966,0.000259712,0.928924,-4.01E-05
1206,1.94E-07,0.999952,0.188438,0,0,0.188438,0.999966,0.000259712,0.928924,-4.01E-05
1207,6.85E-08,1.00005,0.18875,0,0,0.18875,1.00003,6.46E-05,0.928924,4.13E-05
1208,6.85E-08,1.00005,0.18875,0,0,0.18875,1.00003,6.46E-05,0.928924,4.13E-05
1209,8.30E-08,0.999951,0.189063,0,0,0.189063,0.999965,0.000148221,0.928924,-4.10E-05
1210,8.30E-08,0.999951,0.189063,0,0,0.189063,0.999965,0.000148221,0.928924,-4.10E-05
1211,2.05E-07,1.00005,0.189375,0,0,0.189375,1.00003,0.000322946,0.928924,3.93E-05
1212,2.05E-07,1.00005,0.189375,0,0,0.189375,1.00003,0.000322946,0.928924,3.93E-05
1213,2.59E-07,0.999957,0.189688,0,0,0.189688,0.999969,0.000414368,0.928924,-3.66E-05
1214,2.59E-07,0.999957,0.189688,0,0,0.189688,0.999969,0.000414368,0.928924,-3.66E-05
1215,2.40E-07,1.00004,0.19,0,0,0.19,1.00003,0.000399476,0.928924,3.36E-05
1216,2.40E-07,1.00004,0.19,0,0,0.19,1.00003,0.000399476,0.928924,3.36E-05
1217,1.67E-07,0.999963,0.190313,0,0,0.190313,0.999974,0.000283703,0.928924,-3.11E-05
1218,1.67E-07,0.999963,0.190313,0,0,0.190313,0.999974,0.000283703,0.928924,-3.11E-05
1219,6.77E-08,1.00004,0.190625,0,0,0.190625,1.00003,9.91E-05,0.928924,2.97E-05
1220,6.77E-08,1.00004,0.190625,0,0,0.190625,1.00003,9.91E-05,0.928924,2.97E-05
1221,3.87E-08,0.999965,0.190938,0,0,0.190938,0.999975,0.000104011,0.928924,-2.97E-05
1222,3.87E-08,0.999965,0.190938,0,0,0.190938,0.999975,0.000104011,0.928924,-2.97E-05
1223,1.34E-07,1.00004,0.19125,0,0,0.19125,1.00003,0.000270979,0.928924,3.11E-05
1224,1.34E-07,1.00004,0.19125,0,0,0.19125,1.00003,0.000270979,0.928924,3.11E-05
1225,2.00E-07,0.99996,0.191563,0,0,0.191563,0.999972,0.000357479,0.928924,-3.34E-05
1226,2.00E-07,0.99996,0.191563,0,0,0.191563,0.999972,0.000357479,0.928924,-3.34E-05
1227,2.15E-07,1.00004,0.191875,0,0,0.191875,1.00003,0.000341434,0.928924,3.60E-05
1228,2.15E-07,1.00004,0.191875,0,0,0.191875,1.00003,0.000341434,0.928924,3.60E-05
1229,1.63E-07,0.999955,0.192188,0,0,0.192188,0.999968,0.000229004,0.928924,-3.81E-05
1230,1.63E-07,0.999955,0.192188,0,0,0.192188,0.999968,0.000229004,0.928924,-3.81E-05
1231,5.47E-08,1.00005,0.1925,0,0,0.1925,1.00003,5.25E-05,0.928924,3.92E-05
1232,5.47E-08,1.00005,0.1925,0,0,0.1925,1.00003,5.25E-05,0.928924,3.92E-05
1233,7.45E-08,0.999954,0.192813,0,0,0.192813,0.999967,0.000138501,0.928924,-3.89E-05
1234,7.45E-08,0.999954,0.192813,0,0,0.192813,0.999967,0.000138501,0.928924,-3.89E-05
1235,1.76E-07,1.00004,0.193125,0,0,0.193125,1.00003,0.000291047,0.928924,3.73E-05
1236,1.76E-07,1.00004,0.193125,0,0,0.193125,1.00003,0.000291047,0.928924,3.73E-05
1237,2.18E-07,0.999959,0.193438,0,0,0.193438,0.999971,0.00036368,0.928924,-3.48E-05
1238,2.18E-07,0.999959,0.193438,0,0,0.193438,0.999971,0.00036368,0.928924,-3.48E-05
1239,1.96E-07,1.00004,0.19375,0,0,0.19375,1.00003,0.000337682,0.928924,3.22E-05
1240,1.96E-07,1.00004,0.19375,0,0,0.19375,1.00003,0.000337682,0.928924,3.22E-05
1241,1.30E-07,0.999964,0.194063,0,0,0.194063,0.999974,0.000222261,0.928924,-3.02E-05
1242,1.30E-07,0.999964,0.194063,0,0,0.194063,0.999974,0.000222261,0.928924,-3.02E-05
1243,4.05E-08,1.00003,0.194375,0,0,0.194375,1.00002,5.15E-05,0.928924,2.92E-05
1244,4.05E-08,1.00003,0.194375,0,0,0.194375,1.00002,5.15E-05,0.928924,2.92E-05
1245,5.18E-08,0.999965,0.194688,0,0,0.194688,0.999975,0.000125441,0.928924,-2.95E-05
1246,5.18E-08,0.999965,0.194688,0,0,0.194688,0.999975,0.000125441,0.928924,-2.95E-05
1247,1.30E-07,1.00004,0.195,0,0,0.195,1.00003,0.00025832,0.928924,3.09E-05
1248,1.30E-07,1.00004,0.195,0,0,0.195,1.00003,0.00025832,0.928924,3.09E-05
1249,1.74E-07,0.999961,0.195312,0,0,0.195312,0.999972,0.000310413,0.928924,-3.30E-05
1250,1.74E-07,0.999961,0.195312,0,0,0.195312,0.999972,0.000310413,0.928924,-3.30E-05
1251,1.69E-07,1.00004,0.195625,0,0,0.195625,1.00003,0.000268599,0.928924,3.52E-05
1252,1.69E-07,1.00004,0.195625,0,0,0.195625,1.00003,0.000268599,0.928924,3.52E-05
1253,1.06E-07,0.999957,0.195937,0,0,0.195937,0.999969,0.000147008,0.928924,-3.67E-05
1254,1.06E-07,0.999957,0.195937,0,0,0.195937,0.999969,0.000147008,0.928924,-3.67E-05
1255,5.09E-09,1.00004,0.19625,0,0,0.19625,1.00003,1.75E-05,0.928924,3.72E-05
1256,5.09E-09,1.00004,0.19625,0,0,0.19625,1.00003,1.75E-05,0.928924,3.72E-05
1257,9.78E-08,0.999957,0.196562,0,0,0.196562,0.999969,0.0001763,0.928924,-3.65E-05
1258,9.78E-08,0.999957,0.196562,0,0,0.196562,0.999969,0.0001763,0.928924,-3.65E-05
1259,1.64E-07,1.00004,0.196875,0,0,0.196875,1.00003,0.000283047,0.928924,3.48E-05
1260,1.64E-07,1.00004,0.196875,0,0,0.196875,1.00003,0.000283047,0.928924,3.48E-05
1261,1.76E-07,0.999961,0.197187,0,0,0.197187,0.999972,0.000307626,0.928924,-3.26E-05
1262,1.76E-07,0.999961,0.197187,0,0,0.197187,0.999972,0.000307626,0.928924,-3.26E-05
1263,1.39E-07,1.00004,0.1975,0,0,0.1975,1.00003,0.000244447,0.928924,3.05E-05
1264,1.39E-07,1.00004,0.1975,0,0,0.1975,1.00003,0.000244447,0.928924,3.05E-05
1265,7.00E-08,0.999965,0.197812,0,0,0.197812,0.999975,0.000113977,0.928924,-2.92E-05
1266,7.00E-08,0.999965,0.197812,0,0,0.197812,0.999975,0.000113977,0.928924,-2.92E-05
1267,1.04E-08,1.00003,0.198125,0,0,0.198125,1.00002,4.38E-05,0.928924,2.90E-05
1268,1.04E-08,1.00003,0.198125,0,0,0.198125,1.00002,4.38E-05,0.928924,2.90E-05
1269,8.48E-08,0.999965,0.198437,0,0,0.198437,0.999975,0.000181473,0.928924,-2.98E-05
1270,8.48E-08,0.999965,0.198437,0,0,0.198437,0.999975,0.000181473,0.928924,-2.98E-05
1271,1.36E-07,1.00004,0.19875,0,0,0.19875,1.00003,0.000258511,0.928924,3.15E-05
1272,1.36E-07,1.00004,0.19875,0,0,0.19875,1.00003,0.000258511,0.928924,3.15E-05
1273,1.48E-07,0.99996,0.199062,0,0,0.199062,0.999972,0.000253485,0.928924,-3.34E-05
1274,1.48E-07,0.99996,0.199062,0,0,0.199062,0.999972,0.000253485,0.928924,-3.34E-05
1275,1.12E-07,1.00004,0.199375,0,0,0.199375,1.00003,0.000170071,0.928924,3.50E-05
1276,1.12E-07,1.00004,0.199375,0,0,0.199375,1.00003,0.000170071,0.928924,3.50E-05
1277,3.53E-08,0.999958,0.199687,0,0,0.199687,0.99997,3.57E-05,0.928924,-3.57E-05
1278,3.53E-08,0.999958,0.199687,0,0,0.199687,0.99997,3.57E-05,0.928924,-3.57E-05
1279,5.35E-08,1.00004,0.2,0,0,0.2,1.00003,0.00010729,0.928924,3.55E-05
1280,5.35E-08,1.00004,0.2,0,0,0.2,1.00003,0.00010729,0.928924,3.55E-05
1281,1.20E-07,0.999959,0.200312,0,0,0.200312,0.999971,0.00021483,0.928924,-3.43E-05
1282,1.20E-07,0.999959,0.200312,0,0,0.200312,0.999971,0.00021483,0.928924,-3.43E-05
1283,1.44E-07,1.00004,0.200625,0,0,0.200625,1.00003,0.000254808,0.928924,3.25E-05
1284,1.44E-07,1.00004,0.200625,0,0,0.200625,1.00003,0.000254808,0.928924,3.25E-05
1285,1.22E-07,0.999964,0.200937,0,0,0.200937,0.999974,0.00021692,0.928924,-3.07E-05
1286,1.22E-07,0.999964,0.200937,0,0,0.200937,0.999974,0.00021692,0.928924,-3.07E-05
1287,6.90E-08,1.00003,0.20125,0,0,0.20125,1.00002,0.000115429,0.928924,2.95E-05
1288,6.90E-08,1.00003,0.20125,0,0,0.20125,1.00002,0.000115429,0.928924,2.95E-05
1289,2.07E-09,0.999965,0.201562,0,0,0.201562,0.999975,1.55E-05,0.928924,-2.92E-05
1290,2.07E-09,0.999965,0.201562,0,0,0.201562,0.999975,1.55E-05,0.928924,-2.92E-05
1291,6.10E-08,1.00004,0.201875,0,0,0.201875,1.00003,0.000133107,0.928924,2.97E-05
1292,6.10E-08,1.00004,0.201875,0,0,0.201875,1.00003,0.000133107,0.928924,2.97E-05
1293,1.04E-07,0.999963,0.202187,0,0,0.202187,0.999974,0.000199458,0.928924,-3.10E-05
1294,1.04E-07,0.999963,0.202187,0,0,0.202187,0.999974,0.000199458,0.928924,-3.10E-05
1295,1.11E-07,1.00004,0.2025,0,0,0.2025,1.00003,0.000193829,0.928924,3.25E-05
1296,1.11E-07,1.00004,0.2025,0,0,0.2025,1.00003,0.000193829,0.928924,3.25E-05
1297,7.74E-08,0.99996,0.202812,0,0,0.202812,0.999972,0.000119123,0.928924,-3.37E-05
1298,7.74E-08,0.99996,0.202812,0,0,0.202812,0.999972,0.000119123,0.928924,-3.37E-05
1299,1.15E-08,1.00004,0.203125,0,0,0.203125,1.00003,6.92E-07,0.928924,3.41E-05
1300,1.15E-08,1.00004,0.203125,0,0,0.203125,1.00003,6.92E-07,0.928924,3.41E-05
1301,6.13E-08,0.99996,0.203438,0,0,0.203438,0.999972,0.000121921,0.928924,-3.37E-05
1302,6.13E-08,0.99996,0.203438,0,0,0.203438,0.999972,0.000121921,0.928924,-3.37E-05
1303,1.12E-07,1.00004,0.20375,0,0,0.20375,1.00003,0.000207979,0.928924,3.24E-05
1304,1.12E-07,1.00004,0.20375,0,0,0.20375,1.00003,0.000207979,0.928924,3.24E-05
1305,1.24E-07,0.999964,0.204063,0,0,0.204063,0.999974,0.000228933,0.928924,-3.08E-05
1306,1.24E-07,0.999964,0.204063,0,0,0.204063,0.999974,0.000228933,0.928924,-3.08E-05
1307,9.72E-08,1.00003,0.204375,0,0,0.204375,1.00002,0.000177658,0.928924,2.93E-05
1308,9.72E-08,1.00003,0.204375,0,0,0.204375,1.00002,0.000177658,0.928924,2.93E-05
1309,4.43E-08,0.999966,0.204688,0,0,0.204688,0.999976,7.09E-05,0.928924,-2.84E-05
1310,4.43E-08,0.999966,0.204688,0,0,0.204688,0.999976,7.09E-05,0.928924,-2.84E-05
1311,1.88E-08,1.00003,0.205,0,0,0.205,1.00002,5.63E-05,0.928924,2.83E-05
1312,1.88E-08,1.00003,0.205,0,0,0.205,1.00002,5.63E-05,0.928924,2.83E-05
1313,7.54E-08,0.999966,0.205313,0,0,0.205313,0.999975,0.000162142,0.928924,-2.91E-05
1314,7.54E-08,0.999966,0.205313,0,0,0.205313,0.999975,0.000162142,0.928924,-2.91E-05
1315,1.10E-07,1.00004,0.205625,0,0,0.205625,1.00003,0.000211611,0.928924,3.05E-05
1316,1.10E-07,1.00004,0.205625,0,0,0.205625,1.00003,0.000211611,0.928924,3.05E-05
1317,1.08E-07,0.999962,0.205938,0,0,0.205938,0.999973,0.000188396,0.928924,-3.21E-05
1318,1.08E-07,0.999962,0.205938,0,0,0.205938,0.999973,0.000188396,0.928924,-3.21E-05
1319,6.63E-08,1.00004,0.20625,0,0,0.20625,1.00003,0.000100021,0.928924,3.31E-05
1320,6.63E-08,1.00004,0.20625,0,0,0.20625,1.00003,0.000100021,0.928924,3.31E-05
1321,3.07E-09,0.99996,0.206563,0,0,0.206563,0.999972,2.45E-05,0.928924,-3.34E-05
1322,3.07E-09,0.99996,0.206563,0,0,0.206563,0.999972,2.45E-05,0.928924,-3.34E-05
1323,7.29E-08,1.00004,0.206875,0,0,0.206875,1.00003,0.000144118,0.928924,3.28E-05
1324,7.29E-08,1.00004,0.206875,0,0,0.206875,1.00003,0.000144118,0.928924,3.28E-05
1325,1.16E-07,0.999963,0.207188,0,0,0.207188,0.999973,0.000219709,0.928924,-3.14E-05
1326,1.16E-07,0.999963,0.207188,0,0,0.207188,0.999973,0.000219709,0.928924,-3.14E-05
1327,1.20E-07,1.00004,0.2075,0,0,0.2075,1.00003,0.000226666,0.928924,2.98E-05
1328,1.20E-07,1.00004,0.2075,0,0,0.2075,1.00003,0.000226666,0.928924,2.98E-05
1329,8.76E-08,0.999967,0.207813,0,0,0.207813,0.999976,0.000163291,0.928924,-2.83E-05
1330,8.76E-08,0.999967,0.207813,0,0,0.207813,0.999976,0.000163291,0.928924,-2.83E-05
1331,3.35E-08,1.00003,0.208125,0,0,0.208125,1.00002,5.11E-05,0.928924,2.75E-05
1332,3.35E-08,1.00003,0.208125,0,0,0.208125,1.00002,5.11E-05,0.928924,2.75E-05
1333,2.65E-08,0.999967,0.208438,0,0,0.208438,0.999977,7.23E-05,0.928924,-2.76E-05
1334,2.65E-08,0.999967,0.208438,0,0,0.208438,0.999977,7.23E-05,0.928924,-2.76E-05
1335,7.67E-08,1.00003,0.20875,0,0,0.20875,1.00002,0.000165908,0.928924,2.85E-05
1336,7.67E-08,1.00003,0.20875,0,0,0.20875,1.00002,0.000165908,0.928924,2.85E-05
1337,1.02E-07,0.999965,0.209063,0,0,0.209063,0.999975,0.000199331,0.928924,-2.99E-05
1338,1.02E-07,0.999965,0.209063,0,0,0.209063,0.999975,0.000199331,0.928924,-2.99E-05
1339,9.24E-08,1.00004,0.209375,0,0,0.209375,1.00003,0.000162537,0.928924,3.13E-05
1340,9.24E-08,1.00004,0.209375,0,0,0.209375,1.00003,0.000162537,0.928924,3.13E-05
1341,4.73E-08,0.999962,0.209688,0,0,0.209688,0.999973,6.93E-05,0.928924,-3.21E-05
1342,4.73E-08,0.999962,0.209688,0,0,0.209688,0.999973,6.93E-05,0.928924,-3.21E-05
1343,1.71E-08,1.00004,0.21,0,0,0.21,1.00003,4.79E-05,0.928924,3.22E-05
1344,1.71E-08,1.00004,0.21,0,0,0.21,1.00003,4.79E-05,0.928924,3.22E-05
1345,7.46E-08,0.999963,0.210313,0,0,0.210313,0.999973,0.000149068,0.928924,-3.15E-05
1346,7.46E-08,0.999963,0.210313,0,0,0.210313,0.999973,0.000149068,0.928924,-3.15E-05
1347,1.03E-07,1.00004,0.210625,0,0,0.210625,1.00003,0.000200304,0.928924,3.02E-05
1348,1.03E-07,1.00004,0.210625,0,0,0.210625,1.00003,0.000200304,0.928924,3.02E-05
1349,9.63E-08,0.999966,0.210938,0,0,0.210938,0.999976,0.00018564,0.928924,-2.87E-05
1350,9.63E-08,0.999966,0.210938,0,0,0.210938,0.999976,0.00018564,0.928924,-2.87E-05
1351,6.08E-08,1.00003,0.21125,0,0,0.21125,1.00002,0.000112012,0.928924,2.76E-05
1352,6.08E-08,1.00003,0.21125,0,0,0.21125,1.00002,0.000112012,0.928924,2.76E-05
1353,1.08E-08,0.999968,0.211562,0,0,0.211562,0.999977,6.65E-06,0.928924,-2.72E-05
1354,1.08E-08,0.999968,0.211562,0,0,0.211562,0.999977,6.65E-06,0.928924,-2.72E-05
1355,3.83E-08,1.00003,0.211875,0,0,0.211875,1.00002,9.28E-05,0.928924,2.75E-05
1356,3.83E-08,1.00003,0.211875,0,0,0.211875,1.00002,9.28E-05,0.928924,2.75E-05
1357,7.20E-08,0.999966,0.212187,0,0,0.212187,0.999976,0.000151458,0.928924,-2.85E-05
1358,7.20E-08,0.999966,0.212187,0,0,0.212187,0.999976,0.000151458,0.928924,-2.85E-05
1359,7.84E-08,1.00004,0.2125,0,0,0.2125,1.00003,0.000149769,0.928924,2.96E-05
1360,7.84E-08,1.00004,0.2125,0,0,0.2125,1.00003,0.000149769,0.928924,2.96E-05
1361,5.34E-08,0.999964,0.212812,0,0,0.212812,0.999974,8.99E-05,0.928924,-3.05E-05
1362,5.34E-08,0.999964,0.212812,0,0,0.212812,0.999974,8.99E-05,0.928924,-3.05E-05
1363,5.16E-09,1.00004,0.213125,0,0,0.213125,1.00003,5.11E-06,0.928924,3.08E-05
1364,5.16E-09,1.00004,0.213125,0,0,0.213125,1.00003,5.11E-06,0.928924,3.08E-05
1365,4.62E-08,0.999964,0.213437,0,0,0.213437,0.999974,0.000100056,0.928924,-3.04E-05
1366,4.62E-08,0.999964,0.213437,0,0,0.213437,0.999974,0.000100056,0.928924,-3.04E-05
1367,7.92E-08,1.00003,0.21375,0,0,0.21375,1.00002,0.000160208,0.928924,2.95E-05
1368,7.92E-08,1.00003,0.21375,0,0,0.21375,1.00002,0.000160208,0.928924,2.95E-05
1369,8.25E-08,0.999967,0.214062,0,0,0.214062,0.999976,0.000164007,0.928924,-2.82E-05
1370,8.25E-08,0.999967,0.214062,0,0,0.214062,0.999976,0.000164007,0.928924,-2.82E-05
1371,5.79E-08,1.00003,0.214375,0,0,0.214375,1.00002,0.000110697,0.928924,2.72E-05
1372,5.79E-08,1.00003,0.214375,0,0,0.214375,1.00002,0.000110697,0.928924,2.72E-05
1373,1.63E-08,0.999968,0.214687,0,0,0.214687,0.999977,2.05E-05,0.928924,-2.67E-05
1374,1.63E-08,0.999968,0.214687,0,0,0.214687,0.999977,2.05E-05,0.928924,-2.67E-05
1375,2.84E-08,1.00003,0.215,0,0,0.215,1.00002,7.29E-05,0.928924,2.69E-05
1376,2.84E-08,1.00003,0.215,0,0,0.215,1.00002,7.29E-05,0.928924,2.69E-05
1377,6.18E-08,0.999967,0.215312,0,0,0.215312,0.999977,0.000134798,0.928924,-2.77E-05
1378,6.18E-08,0.999967,0.215312,0,0,0.215312,0.999977,0.000134798,0.928924,-2.77E-05
1379,7.19E-08,1.00003,0.215625,0,0,0.215625,1.00002,0.000142373,0.928924,2.88E-05
1380,7.19E-08,1.00003,0.215625,0,0,0.215625,1.00002,0.000142373,0.928924,2.88E-05
1381,5.28E-08,0.999965,0.215937,0,0,0.215937,0.999975,9.29E-05,0.928924,-2.97E-05
1382,5.28E-08,0.999965,0.215937,0,0,0.215937,0.999975,9.29E-05,0.928924,-2.97E-05
1383,9.86E-09,1.00004,0.21625,0,0,0.21625,1.00003,4.88E-06,0.928924,3.01E-05
1384,9.86E-09,1.00004,0.21625,0,0,0.21625,1.00003,4.88E-06,0.928924,3.01E-05
1385,3.93E-08,0.999965,0.216562,0,0,0.216562,0.999975,8.90E-05,0.928924,-2.97E-05
1386,3.93E-08,0.999965,0.216562,0,0,0.216562,0.999975,8.90E-05,0.928924,-2.97E-05
1387,7.38E-08,1.00003,0.216875,0,0,0.216875,1.00002,0.000153743,0.928924,2.88E-05
1388,7.38E-08,1.00003,0.216875,0,0,0.216875,1.00002,0.000153743,0.928924,2.88E-05
1389,8.07E-08,0.999967,0.217187,0,0,0.217187,0.999977,0.000165414,0.928924,-2.76E-05
1390,8.07E-08,0.999967,0.217187,0,0,0.217187,0.999977,0.000165414,0.928924,-2.76E-05
1391,6.02E-08,1.00003,0.2175,0,0,0.2175,1.00002,0.000119704,0.928924,2.65E-05
1392,6.02E-08,1.00003,0.2175,0,0,0.2175,1.00002,0.000119704,0.928924,2.65E-05
1393,2.17E-08,0.999969,0.217812,0,0,0.217812,0.999978,3.37E-05,0.928924,-2.60E-05
1394,2.17E-08,0.999969,0.217812,0,0,0.217812,0.999978,3.37E-05,0.928924,-2.60E-05
1395,2.17E-08,1.00003,0.218125,0,0,0.218125,1.00002,6.04E-05,0.928924,2.61E-05
1396,2.17E-08,1.00003,0.218125,0,0,0.218125,1.00002,6.04E-05,0.928924,2.61E-05
1397,5.61E-08,0.999968,0.218437,0,0,0.218437,0.999977,0.000127691,0.928924,-2.68E-05
1398,5.61E-08,0.999968,0.218437,0,0,0.218437,0.999977,0.000127691,0.928924,-2.68E-05
1399,6.94E-08,1.00003,0.21875,0,0,0.21875,1.00002,0.0001431,0.928924,2.78E-05
1400,6.94E-08,1.00003,0.21875,0,0,0.21875,1.00002,0.0001431,0.928924,2.78E-05
1401,5.48E-08,0.999966,0.219063,0,0,0.219063,0.999976,0.000101212,0.928924,-2.88E-05
1402,5.48E-08,0.999966,0.219063,0,0,0.219063,0.999976,0.000101212,0.928924,-2.88E-05
1403,1.60E-08,1.00003,0.219375,0,0,0.219375,1.00002,1.81E-05,0.928924,2.92E-05
1404,1.60E-08,1.00003,0.219375,0,0,0.219375,1.00002,1.81E-05,0.928924,2.92E-05
1405,3.12E-08,0.999966,0.219688,0,0,0.219688,0.999975,7.49E-05,0.928924,-2.90E-05
1406,3.12E-08,0.999966,0.219688,0,0,0.219688,0.999975,7.49E-05,0.928924,-2.90E-05
1407,6.63E-08,1.00003,0.22,0,0,0.22,1.00002,0.000142388,0.928924,2.82E-05
1408,6.63E-08,1.00003,0.22,0,0,0.22,1.00002,0.000142388,0.928924,2.82E-05
1409,7.57E-08,0.999968,0.220313,0,0,0.220313,0.999977,0.000159114,0.928924,-2.71E-05
1410,7.57E-08,0.999968,0.220313,0,0,0.220313,0.999977,0.000159114,0.928924,-2.71E-05
1411,5.82E-08,1.00003,0.220625,0,0,0.220625,1.00002,0.000118809,0.928924,2.60E-05
1412,5.82E-08,1.00003,0.220625,0,0,0.220625,1.00002,0.000118809,0.928924,2.60E-05
1413,2.24E-08,0.99997,0.220938,0,0,0.220938,0.999978,3.68E-05,0.928924,-2.54E-05
1414,2.24E-08,0.99997,0.220938,0,0,0.220938,0.999978,3.68E-05,0.928924,-2.54E-05
1415,1.92E-08,1.00003,0.22125,0,0,0.22125,1.00002,5.58E-05,0.928924,2.55E-05
1416,1.92E-08,1.00003,0.22125,0,0,0.22125,1.00002,5.58E-05,0.928924,2.55E-05
1417,5.30E-08,0.999969,0.221563,0,0,0.221563,0.999978,0.000124054,0.928924,-2.62E-05
1418,5.30E-08,0.999969,0.221563,0,0,0.221563,0.999978,0.000124054,0.928924,-2.62E-05
1419,6.73E-08,1.00003,0.221875,0,0,0.221875,1.00002,0.000142433,0.928924,2.72E-05
1420,6.73E-08,1.00003,0.221875,0,0,0.221875,1.00002,0.000142433,0.928924,2.72E-05
1421,5.48E-08,0.999967,0.222188,0,0,0.222188,0.999976,0.000104383,0.928924,-2.82E-05
1422,5.48E-08,0.999967,0.222188,0,0,0.222188,0.999976,0.000104383,0.928924,-2.82E-05
1423,1.87E-08,1.00003,0.2225,0,0,0.2225,1.00002,2.47E-05,0.928924,2.87E-05
1424,1.87E-08,1.00003,0.2225,0,0,0.2225,1.00002,2.47E-05,0.928924,2.87E-05
1425,2.64E-08,0.999966,0.222813,0,0,0.222813,0.999976,6.60E-05,0.928924,-2.85E-05
1426,2.64E-08,0.999966,0.222813,0,0,0.222813,0.999976,6.60E-05,0.928924,-2.85E-05
1427,6.09E-08,1.00003,0.223125,0,0,0.223125,1.00002,0.000133523,0.928924,2.77E-05
1428,6.09E-08,1.00003,0.223125,0,0,0.223125,1.00002,0.000133523,0.928924,2.77E-05
1429,7.14E-08,0.999968,0.223438,0,0,0.223438,0.999977,0.00015274,0.928924,-2.67E-05
1430,7.14E-08,0.999968,0.223438,0,0,0.223438,0.999977,0.00015274,0.928924,-2.67E-05
1431,5.63E-08,1.00003,0.22375,0,0,0.22375,1.00002,0.000117357,0.928924,2.56E-05
1432,5.63E-08,1.00003,0.22375,0,0,0.22375,1.00002,0.000117357,0.928924,2.56E-05
1433,2.39E-08,0.99997,0.224063,0,0,0.224063,0.999979,4.21E-05,0.928924,-2.50E-05
1434,2.39E-08,0.99997,0.224063,0,0,0.224063,0.999979,4.21E-05,0.928924,-2.50E-05
1435,1.39E-08,1.00003,0.224375,0,0,0.224375,1.00002,4.34E-05,0.928924,2.51E-05
1436,1.39E-08,1.00003,0.224375,0,0,0.224375,1.00002,4.34E-05,0.928924,2.51E-05
1437,4.42E-08,0.99997,0.224688,0,0,0.224688,0.999978,0.000106072,0.928924,-2.56E-05
1438,4.42E-08,0.99997,0.224688,0,0,0.224688,0.999978,0.000106072,0.928924,-2.56E-05
1439,5.64E-08,1.00003,0.225,0,0,0.225,1.00002,0.000122192,0.928924,2.65E-05
1440,5.64E-08,1.00003,0.225,0,0,0.225,1.00002,0.000122192,0.928924,2.65E-05
1441,4.46E-08,0.999968,0.225313,0,0,0.225313,0.999977,8.67E-05,0.928924,-2.73E-05
1442,4.46E-08,0.999968,0.225313,0,0,0.225313,0.999977,8.67E-05,0.928924,-2.73E-05
1443,1.25E-08,1.00003,0.225625,0,0,0.225625,1.00002,1.45E-05,0.928924,2.77E-05
1444,1.25E-08,1.00003,0.225625,0,0,0.225625,1.00002,1.45E-05,0.928924,2.77E-05
1445,2.61E-08,0.999967,0.225938,0,0,0.225938,0.999977,6.55E-05,0.928924,-2.75E-05
1446,2.61E-08,0.999967,0.225938,0,0,0.225938,0.999977,6.55E-05,0.928924,-2.75E-05
1447,5.42E-08,1.00003,0.22625,0,0,0.22625,1.00002,0.000122114,0.928924,2.68E-05
1448,5.42E-08,1.00003,0.22625,0,0,0.22625,1.00002,0.000122114,0.928924,2.68E-05
1449,6.10E-08,0.999969,0.226562,0,0,0.226562,0.999978,0.000133995,0.928924,-2.58E-05
1450,6.10E-08,0.999969,0.226562,0,0,0.226562,0.999978,0.000133995,0.928924,-2.58E-05
1451,4.62E-08,1.00003,0.226875,0,0,0.226875,1.00002,9.80E-05,0.928924,2.50E-05
1452,4.62E-08,1.00003,0.226875,0,0,0.226875,1.00002,9.80E-05,0.928924,2.50E-05
1453,1.75E-08,0.999971,0.227187,0,0,0.227187,0.999979,3.01E-05,0.928924,-2.45E-05
1454,1.75E-08,0.999971,0.227187,0,0,0.227187,0.999979,3.01E-05,0.928924,-2.45E-05
1455,1.39E-08,1.00003,0.2275,0,0,0.2275,1.00002,4.19E-05,0.928924,2.46E-05
1456,1.39E-08,1.00003,0.2275,0,0,0.2275,1.00002,4.19E-05,0.928924,2.46E-05
1457,3.68E-08,0.99997,0.227812,0,0,0.227812,0.999979,8.92E-05,0.928924,-2.51E-05
1458,3.68E-08,0.99997,0.227812,0,0,0.227812,0.999979,8.92E-05,0.928924,-2.51E-05
1459,4.28E-08,1.00003,0.228125,0,0,0.228125,1.00002,9.39E-05,0.928924,2.58E-05
1460,4.28E-08,1.00003,0.228125,0,0,0.228125,1.00002,9.39E-05,0.928924,2.58E-05
1461,2.90E-08,0.999969,0.228437,0,0,0.228437,0.999978,5.61E-05,0.928924,-2.64E-05
1462,2.90E-08,0.999969,0.228437,0,0,0.228437,0.999978,5.61E-05,0.928924,-2.64E-05
1463,1.22E-09,1.00003,0.22875,0,0,0.22875,1.00002,6.94E-06,0.928924,2.66E-05
1464,1.22E-09,1.00003,0.22875,0,0,0.22875,1.00002,6.94E-06,0.928924,2.66E-05
1465,2.75E-08,0.999969,0.229062,0,0,0.229062,0.999978,6.80E-05,0.928924,-2.63E-05
1466,2.75E-08,0.999969,0.229062,0,0,0.229062,0.999978,6.80E-05,0.928924,-2.63E-05
1467,4.41E-08,1.00003,0.229375,0,0,0.229375,1.00002,0.000101221,0.928924,2.56E-05
1468,4.41E-08,1.00003,0.229375,0,0,0.229375,1.00002,0.000101221,0.928924,2.56E-05
1469,4.21E-08,0.999971,0.229687,0,0,0.229687,0.999979,9.30E-05,0.928924,-2.49E-05
1470,4.21E-08,0.999971,0.229687,0,0,0.229687,0.999979,9.30E-05,0.928924,-2.49E-05
1471,2.36E-08,1.00003,0.23,0,0,0.23,1.00002,4.71E-05,0.928924,2.43E-05
1472,2.36E-08,1.00003,0.23,0,0,0.23,1.00002,4.71E-05,0.928924,2.43E-05
1473,3.25E-09,0.999971,0.230312,0,0,0.230312,0.99998,1.70E-05,0.928924,-2.42E-05
1474,3.25E-09,0.999971,0.230312,0,0,0.230312,0.99998,1.70E-05,0.928924,-2.42E-05
1475,2.83E-08,1.00003,0.230625,0,0,0.230625,1.00002,7.29E-05,0.928924,2.46E-05
1476,2.83E-08,1.00003,0.230625,0,0,0.230625,1.00002,7.29E-05,0.928924,2.46E-05
1477,4.21E-08,0.99997,0.230937,0,0,0.230937,0.999979,9.76E-05,0.928924,-2.52E-05
1478,4.21E-08,0.99997,0.230937,0,0,0.230937,0.999979,9.76E-05,0.928924,-2.52E-05
1479,3.86E-08,1.00003,0.23125,0,0,0.23125,1.00002,8.16E-05,0.928924,2.59E-05
1480,3.86E-08,1.00003,0.23125,0,0,0.23125,1.00002,8.16E-05,0.928924,2.59E-05
1481,1.86E-08,0.999969,0.231562,0,0,0.231562,0.999978,3.24E-05,0.928924,-2.64E-05
1482,1.86E-08,0.999969,0.231562,0,0,0.231562,0.999978,3.24E-05,0.928924,-2.64E-05
1483,9.28E-09,1.00003,0.231875,0,0,0.231875,1.00002,2.89E-05,0.928924,2.64E-05
1484,9.28E-09,1.00003,0.231875,0,0,0.231875,1.00002,2.89E-05,0.928924,2.64E-05
1485,3.23E-08,0.999969,0.232187,0,0,0.232187,0.999978,7.67E-05,0.928924,-2.60E-05
1486,3.23E-08,0.999969,0.232187,0,0,0.232187,0.999978,7.67E-05,0.928924,-2.60E-05
1487,4.05E-08,1.00003,0.2325,0,0,0.2325,1.00002,9.16E-05,0.928924,2.53E-05
1488,4.05E-08,1.00003,0.2325,0,0,0.2325,1.00002,9.16E-05,0.928924,2.53E-05
1489,3.18E-08,0.999971,0.232812,0,0,0.232812,0.999979,6.84E-05,0.928924,-2.47E-05
1490,3.18E-08,0.999971,0.232812,0,0,0.232812,0.999979,6.84E-05,0.928924,-2.47E-05
1491,1.11E-08,1.00003,0.233125,0,0,0.233125,1.00002,1.78E-05,0.928924,2.44E-05
1492,1.11E-08,1.00003,0.233125,0,0,0.233125,1.00002,1.78E-05,0.928924,2.44E-05
1493,1.31E-08,0.999971,0.233437,0,0,0.233437,0.999979,3.81E-05,0.928924,-2.44E-05
1494,1.31E-08,0.999971,0.233437,0,0,0.233437,0.999979,3.81E-05,0.928924,-2.44E-05
1495,3.12E-08,1.00003,0.23375,0,0,0.23375,1.00002,7.57E-05,0.928924,2.49E-05
1496,3.12E-08,1.00003,0.23375,0,0,0.23375,1.00002,7.57E-05,0.928924,2.49E-05
1497,3.58E-08,0.99997,0.234062,0,0,0.234062,0.999978,7.96E-05,0.928924,-2.55E-05
1498,3.58E-08,0.99997,0.234062,0,0,0.234062,0.999978,7.96E-05,0.928924,-2.55E-05
1499,2.46E-08,1.00003,0.234375,0,0,0.234375,1.00002,4.85E-05,0.928924,2.60E-05
1500,2.46E-08,1.00003,0.234375,0,0,0.234375,1.00002,4.85E-05,0.928924,2.60E-05
1501,1.83E-09,0.999969,0.234688,0,0,0.234688,0.999978,4.09E-06,0.928924,-2.62E-05
1502,1.83E-09,0.999969,0.234688,0,0,0.234688,0.999978,4.09E-06,0.928924,-2.62E-05
1503,2.24E-08,1.00003,0.235,0,0,0.235,1.00002,5.64E-05,0.928924,2.59E-05
1504,2.24E-08,1.00003,0.235,0,0,0.235,1.00002,5.64E-05,0.928924,2.59E-05
1505,3.75E-08,0.99997,0.235313,0,0,0.235313,0.999979,8.75E-05,0.928924,-2.54E-05
1506,3.75E-08,0.99997,0.235313,0,0,0.235313,0.999979,8.75E-05,0.928924,-2.54E-05
1507,3.82E-08,1.00003,0.235625,0,0,0.235625,1.00002,8.65E-05,0.928924,2.47E-05
1508,3.82E-08,1.00003,0.235625,0,0,0.235625,1.00002,8.65E-05,0.928924,2.47E-05
1509,2.60E-08,0.999971,0.235938,0,0,0.235938,0.99998,5.59E-05,0.928924,-2.42E-05
1510,2.60E-08,0.999971,0.235938,0,0,0.235938,0.99998,5.59E-05,0.928924,-2.42E-05
1511,7.24E-09,1.00003,0.23625,0,0,0.23625,1.00002,1.07E-05,0.928924,2.39E-05
1512,7.24E-09,1.00003,0.23625,0,0,0.23625,1.00002,1.07E-05,0.928924,2.39E-05
1513,1.03E-08,0.999972,0.236563,0,0,0.236563,0.99998,2.92E-05,0.928924,-2.40E-05
1514,1.03E-08,0.999972,0.236563,0,0,0.236563,0.99998,2.92E-05,0.928924,-2.40E-05
1515,1.96E-08,1.00003,0.236875,0,0,0.236875,1.00002,4.74E-05,0.928924,2.44E-05
1516,1.96E-08,1.00003,0.236875,0,0,0.236875,1.00002,4.74E-05,0.928924,2.44E-05
1517,1.75E-08,0.999971,0.237188,0,0,0.237188,0.999979,3.79E-05,0.928924,-2.47E-05
1518,1.75E-08,0.999971,0.237188,0,0,0.237188,0.999979,3.79E-05,0.928924,-2.47E-05
1519,5.33E-09,1.00003,0.2375,0,0,0.2375,1.00002,7.26E-06,0.928924,2.49E-05
1520,5.33E-09,1.00003,0.2375,0,0,0.2375,1.00002,7.26E-06,0.928924,2.49E-05
1521,1.05E-08,0.999971,0.237813,0,0,0.237813,0.999979,2.92E-05,0.928924,-2.48E-05
1522,1.05E-08,0.999971,0.237813,0,0,0.237813,0.999979,2.92E-05,0.928924,-2.48E-05
1523,2.22E-08,1.00003,0.238125,0,0,0.238125,1.00002,5.45E-05,0.928924,2.45E-05
1524,2.22E-08,1.00003,0.238125,0,0,0.238125,1.00002,5.45E-05,0.928924,2.45E-05
1525,2.45E-08,0.999972,0.238438,0,0,0.238438,0.99998,5.75E-05,0.928924,-2.40E-05
1526,2.45E-08,0.999972,0.238438,0,0,0.238438,0.99998,5.75E-05,0.928924,-2.40E-05
1527,1.72E-08,1.00003,0.23875,0,0,0.23875,1.00002,3.78E-05,0.928924,2.37E-05
1528,1.72E-08,1.00003,0.23875,0,0,0.23875,1.00002,3.78E-05,0.928924,2.37E-05
1529,4.15E-09,0.999972,0.239063,0,0,0.239063,0.99998,5.25E-06,0.928924,-2.35E-05
1530,4.15E-09,0.999972,0.239063,0,0,0.239063,0.99998,5.25E-06,0.928924,-2.35E-05
1531,8.77E-09,1.00003,0.239375,0,0,0.239375,1.00002,2.49E-05,0.928924,2.36E-05
1532,8.77E-09,1.00003,0.239375,0,0,0.239375,1.00002,2.49E-05,0.928924,2.36E-05
1533,1.60E-08,0.999972,0.239688,0,0,0.239688,0.99998,3.95E-05,0.928924,-2.39E-05
1534,1.60E-08,0.999972,0.239688,0,0,0.239688,0.99998,3.95E-05,0.928924,-2.39E-05
1535,1.47E-08,1.00003,0.24,0,0,0.24,1.00002,3.31E-05,0.928924,2.42E-05
1536,1.47E-08,1.00003,0.24,0,0,0.24,1.00002,3.31E-05,0.928924,2.42E-05
1537,5.91E-09,0.999971,0.240313,0,0,0.240313,0.999979,1.02E-05,0.928924,-2.43E-05
1538,5.91E-09,0.999971,0.240313,0,0,0.240313,0.999979,1.02E-05,0.928924,-2.43E-05
1539,5.71E-09,1.00003,0.240625,0,0,0.240625,1.00002,1.71E-05,0.928924,2.43E-05
1540,5.71E-09,1.00003,0.240625,0,0,0.240625,1.00002,1.71E-05,0.928924,2.43E-05
1541,1.41E-08,0.999972,0.240938,0,0,0.240938,0.99998,3.54E-05,0.928924,-2.41E-05
1542,1.41E-08,0.999972,0.240938,0,0,0.240938,0.99998,3.54E-05,0.928924,-2.41E-05
1543,1.54E-08,1.00003,0.24125,0,0,0.24125,1.00002,3.62E-05,0.928924,2.38E-05
1544,1.54E-08,1.00003,0.24125,0,0,0.24125,1.00002,3.62E-05,0.928924,2.38E-05
1545,9.51E-09,0.999972,0.241563,0,0,0.241563,0.99998,2.02E-05,0.928924,-2.36E-05
1546,9.51E-09,0.999972,0.241563,0,0,0.241563,0.99998,2.02E-05,0.928924,-2.36E-05
1547,1.74E-10,1.00003,0.241875,0,0,0.241875,1.00002,3.71E-06,0.928924,2.35E-05
1548,1.74E-10,1.00003,0.241875,0,0,0.241875,1.00002,3.71E-06,0.928924,2.35E-05
1549,8.47E-09,0.999972,0.242188,0,0,0.242188,0.99998,2.24E-05,0.928924,-2.36E-05
1550,8.47E-09,0.999972,0.242188,0,0,0.242188,0.99998,2.24E-05,0.928924,-2.36E-05
1551,1.08E-08,1.00003,0.2425,0,0,0.2425,1.00002,2.53E-05,0.928924,2.38E-05
1552,1.08E-08,1.00003,0.2425,0,0,0.2425,1.00002,2.53E-05,0.928924,2.38E-05
1553,5.38E-09,0.999972,0.242812,0,0,0.242812,0.99998,9.68E-06,0.928924,-2.40E-05
1554,5.38E-09,0.999972,0.242812,0,0,0.242812,0.99998,9.68E-06,0.928924,-2.40E-05
1555,5.79E-09,1.00003,0.243125,0,0,0.243125,1.00002,1.82E-05,0.928924,2.40E-05
1556,5.79E-09,1.00003,0.243125,0,0,0.243125,1.00002,1.82E-05,0.928924,2.40E-05
1557,1.74E-08,0.999972,0.243437,0,0,0.243437,0.99998,4.56E-05,0.928924,-2.37E-05
1558,1.74E-08,0.999972,0.243437,0,0,0.243437,0.99998,4.56E-05,0.928924,-2.37E-05
1559,2.39E-08,1.00003,0.24375,0,0,0.24375,1.00002,5.94E-05,0.928924,2.33E-05
1560,2.39E-08,1.00003,0.24375,0,0,0.24375,1.00002,5.94E-05,0.928924,2.33E-05
1561,2.19E-08,0.999973,0.244062,0,0,0.244062,0.999981,5.25E-05,0.928924,-2.29E-05
1562,2.19E-08,0.999973,0.244062,0,0,0.244062,0.999981,5.25E-05,0.928924,-2.29E-05
1563,1.24E-08,1.00003,0.244375,0,0,0.244375,1.00002,2.69E-05,0.928924,2.26E-05
1564,1.24E-08,1.00003,0.244375,0,0,0.244375,1.00002,2.69E-05,0.928924,2.26E-05
1565,8.84E-10,0.999973,0.244687,0,0,0.244687,0.999981,7.12E-06,0.928924,-2.25E-05
1566,8.84E-10,0.999973,0.244687,0,0,0.244687,0.999981,7.12E-06,0.928924,-2.25E-05
1567,1.27E-08,1.00003,0.245,0,0,0.245,1.00002,3.53E-05,0.928924,2.27E-05
1568,1.27E-08,1.00003,0.245,0,0,0.245,1.00002,3.53E-05,0.928924,2.27E-05
1569,1.84E-08,0.999973,0.245312,0,0,0.245312,0.999981,4.63E-05,0.928924,-2.30E-05
1570,1.84E-08,0.999973,0.245312,0,0,0.245312,0.999981,4.63E-05,0.928924,-2.30E-05
1571,1.58E-08,1.00003,0.245625,0,0,0.245625,1.00002,3.65E-05,0.928924,2.34E-05
1572,1.58E-08,1.00003,0.245625,0,0,0.245625,1.00002,3.65E-05,0.928924,2.34E-05
1573,6.33E-09,0.999972,0.245937,0,0,0.245937,0.99998,1.14E-05,0.928924,-2.35E-05
1574,6.33E-09,0.999972,0.245937,0,0,0.245937,0.99998,1.14E-05,0.928924,-2.35E-05
1575,5.44E-09,1.00003,0.24625,0,0,0.24625,1.00002,1.71E-05,0.928924,2.35E-05
1576,5.44E-09,1.00003,0.24625,0,0,0.24625,1.00002,1.71E-05,0.928924,2.35E-05
1577,1.40E-08,0.999972,0.246562,0,0,0.246562,0.99998,3.64E-05,0.928924,-2.33E-05
1578,1.40E-08,0.999972,0.246562,0,0,0.246562,0.99998,3.64E-05,0.928924,-2.33E-05
1579,1.58E-08,1.00003,0.246875,0,0,0.246875,1.00002,3.88E-05,0.928924,2.30E-05
1580,1.58E-08,1.00003,0.246875,0,0,0.246875,1.00002,3.88E-05,0.928924,2.30E-05
1581,1.10E-08,0.999973,0.247187,0,0,0.247187,0.999981,2.52E-05,0.928924,-2.28E-05
1582,1.10E-08,0.999973,0.247187,0,0,0.247187,0.999981,2.52E-05,0.928924,-2.28E-05
1583,2.59E-09,1.00003,0.2475,0,0,0.2475,1.00002,3.45E-06,0.928924,2.27E-05
1584,2.59E-09,1.00003,0.2475,0,0,0.2475,1.00002,3.45E-06,0.928924,2.27E-05
1585,5.12E-09,0.999973,0.247812,0,0,0.247812,0.999981,1.50E-05,0.928924,-2.27E-05
1586,5.12E-09,0.999973,0.247812,0,0,0.247812,0.999981,1.50E-05,0.928924,-2.27E-05
1587,8.38E-09,1.00003,0.248125,0,0,0.248125,1.00002,2.10E-05,0.928924,2.29E-05
1588,8.38E-09,1.00003,0.248125,0,0,0.248125,1.00002,2.10E-05,0.928924,2.29E-05
1589,5.72E-09,0.999973,0.248437,0,0,0.248437,0.999981,1.23E-05,0.928924,-2.30E-05
1590,5.72E-09,0.999973,0.248437,0,0,0.248437,0.999981,1.23E-05,0.928924,-2.30E-05
1591,1.37E-09,1.00003,0.24875,0,0,0.24875,1.00002,6.31E-06,0.928924,2.30E-05
1592,1.37E-09,1.00003,0.24875,0,0,0.24875,1.00002,6.31E-06,0.928924,2.30E-05
1593,9.17E-09,0.999973,0.249062,0,0,0.249062,0.999981,2.53E-05,0.928924,-2.29E-05
1594,9.17E-09,0.999973,0.249062,0,0,0.249062,0.999981,2.53E-05,0.928924,-2.29E-05
1595,1.37E-08,1.00003,0.249375,0,0,0.249375,1.00002,3.52E-05,0.928924,2.27E-05
1596,1.37E-08,1.00003,0.249375,0,0,0.249375,1.00002,3.52E-05,0.928924,2.27E-05
1597,1.28E-08,0.999973,0.249687,0,0,0.249687,0.999981,3.15E-05,0.928924,-2.24E-05
1598,1.28E-08,0.999973,0.249687,0,0,0.249687,0.999981,3.15E-05,0.928924,-2.24E-05
1599,7.28E-09,1.00003,0.25,0,0,0.25,1.00002,1.61E-05,0.928924,2.23E-05
1600,7.28E-09,1.00003,0.25,0,0,0.25,1.00002,1.61E-05,0.928924,2.23E-05
1601,2.46E-10,0.999974,0.250313,0,0,0.250313,0.999981,3.28E-06,0.928924,-2.22E-05
1602,2.46E-10,0.999974,0.250313,0,0,0.250313,0.999981,3.28E-06,0.928924,-2.22E-05
1603,6.26E-09,1.00003,0.250625,0,0,0.250625,1.00002,1.76E-05,0.928924,2.23E-05
1604,6.26E-09,1.00003,0.250625,0,0,0.250625,1.00002,1.76E-05,0.928924,2.23E-05
1605,8.14E-09,0.999973,0.250937,0,0,0.250937,0.999981,2.06E-05,0.928924,-2.25E-05
1606,8.14E-09,0.999973,0.250937,0,0,0.250937,0.999981,2.06E-05,0.928924,-2.25E-05
1607,5.30E-09,1.00003,0.25125,0,0,0.25125,1.00002,1.17E-05,0.928924,2.26E-05
1608,5.30E-09,1.00003,0.25125,0,0,0.25125,1.00002,1.17E-05,0.928924,2.26E-05
1609,5.81E-10,0.999973,0.251563,0,0,0.251563,0.999981,3.76E-06,0.928924,-2.26E-05
1610,5.81E-10,0.999973,0.251563,0,0,0.251563,0.999981,3.76E-06,0.928924,-2.26E-05
1611,6.41E-09,1.00003,0.251875,0,0,0.251875,1.00002,1.80E-05,0.928924,2.25E-05
1612,6.41E-09,1.00003,0.251875,0,0,0.251875,1.00002,1.80E-05,0.928924,2.25E-05
1613,9.38E-09,0.999974,0.252187,0,0,0.252187,0.999981,2.46E-05,0.928924,-2.24E-05
1614,9.38E-09,0.999974,0.252187,0,0,0.252187,0.999981,2.46E-05,0.928924,-2.24E-05
1615,8.44E-09,1.00003,0.2525,0,0,0.2525,1.00002,2.06E-05,0.928924,2.22E-05
1616,8.44E-09,1.00003,0.2525,0,0,0.2525,1.00002,2.06E-05,0.928924,2.22E-05
1617,4.62E-09,0.999974,0.252813,0,0,0.252813,0.999981,1.09E-05,0.928924,-2.21E-05
1618,4.62E-09,0.999974,0.252813,0,0,0.252813,0.999981,1.09E-05,0.928924,-2.21E-05
1619,3.13E-10,1.00003,0.253125,0,0,0.253125,1.00002,1.00E-06,0.928924,2.21E-05
1620,3.13E-10,1.00003,0.253125,0,0,0.253125,1.00002,1.00E-06,0.928924,2.21E-05
1621,2.02E-09,0.999974,0.253437,0,0,0.253437,0.999981,5.02E-06,0.928924,-2.21E-05
1622,2.02E-09,0.999974,0.253437,0,0,0.253437,0.999981,5.02E-06,0.928924,-2.21E-05
1623,1.00E-09,1.00003,0.25375,0,0,0.25375,1.00002,1.13E-06,0.928924,2.21E-05
1624,1.00E-09,1.00003,0.25375,0,0,0.25375,1.00002,1.13E-06,0.928924,2.21E-05
1625,2.94E-09,0.999974,0.254063,0,0,0.254063,0.999981,7.30E-06,0.928924,-2.21E-05
1626,2.94E-09,0.999974,0.254063,0,0,0.254063,0.999981,7.30E-06,0.928924,-2.21E-05
1627,7.85E-09,1.00003,0.254375,0,0,0.254375,1.00002,2.73E-05,0.928924,2.20E-05
1628,7.85E-09,1.00003,0.254375,0,0,0.254375,1.00002,2.73E-05,0.928924,2.20E-05
1629,1.13E-08,0.999974,0.254687,0,0,0.254687,0.999982,2.13E-05,0.928924,-2.19E-05
1630,1.13E-08,0.999974,0.254687,0,0,0.254687,0.999982,2.13E-05,0.928924,-2.19E-05
1631,1.15E-08,1.00003,0.255,0,0,0.255,1.00002,4.27E-05,0.928924,2.14E-05
1632,1.15E-08,1.00003,0.255,0,0,0.255,1.00002,4.27E-05,0.928924,2.14E-05
1633,8.45E-09,0.999975,0.255313,0,0,0.255313,0.999982,7.81E-06,0.928924,-2.16E-05
1634,8.45E-09,0.999975,0.255313,0,0,0.255313,0.999982,7.81E-06,0.928924,-2.16E-05
1635,3.30E-09,1.00003,0.255625,0,0,0.255625,1.00002,1.19E-05,0.928924,2.10E-05
1636,3.30E-09,1.00003,0.255625,0,0,0.255625,1.00002,1.19E-05,0.928924,2.10E-05
1637,2.03E-09,0.999975,0.255937,0,0,0.255937,0.999982,1.04E-05,0.928924,-2.16E-05
1638,2.03E-09,0.999975,0.255937,0,0,0.255937,0.999982,1.04E-05,0.928924,-2.16E-05
1639,5.76E-09,1.00003,0.25625,0,0,0.25625,1.00002,7.92E-05,0.928924,2.13E-05
1640,5.76E-09,1.00003,0.25625,0,0,0.25625,1.00002,7.92E-05,0.928924,2.13E-05
1641,6.92E-09,0.999974,0.256563,0,0,0.256563,0.999981,0.000112359,0.928924,-2.10E-05
1642,6.92E-09,0.999974,0.256563,0,0,0.256563,0.999981,0.000112359,0.928924,-2.10E-05
1643,5.65E-09,1.00002,0.256875,0,0,0.256875,1.00002,0.000233771,0.928924,2.34E-05
1644,5.65E-09,1.00002,0.256875,0,0,0.256875,1.00002,0.000233771,0.928924,2.34E-05
1645,3.04E-09,0.99997,0.257187,0,0,0.257187,0.999979,0.000286458,0.928924,-1.82E-05
1646,3.04E-09,0.99997,0.257187,0,0,0.257187,0.999979,0.000286458,0.928924,-1.82E-05
1647,5.23E-10,1.00002,0.2575,0,0,0.2575,1.00001,0.000308457,0.928924,2.76E-05
1648,5.23E-10,1.00002,0.2575,0,0,0.2575,1.00001,0.000308457,0.928924,2.76E-05
1649,1.88E-09,0.999965,0.257812,0,0,0.257812,0.999975,0.000186055,0.928924,-1.39E-05
1650,1.88E-09,0.999965,0.257812,0,0,0.257812,0.999975,0.000186055,0.928924,-1.39E-05
1651,8.89E-09,1.00002,0.258125,0,0,0.258125,1.00001,0.000230502,0.928924,2.99E-05
1652,8.89E-09,1.00002,0.258125,0,0,0.258125,1.00001,0.000230502,0.928924,2.99E-05
1653,3.28E-08,0.999969,0.258438,0,0,0.258438,0.999978,0.000937495,0.928924,-1.66E-05
1654,3.28E-08,0.999969,0.258438,0,0,0.258438,0.999978,0.000937495,0.928924,-1.66E-05
1655,8.94E-08,1.00003,0.25875,0,0,0.25875,1.00002,0.00217575,0.928924,1.62E-05
1656,8.94E-08,1.00003,0.25875,0,0,0.25875,1.00002,0.00217575,0.928924,1.62E-05
1657,1.77E-07,1,0.259062,0,0,0.259062,1,0.00366295,0.928924,-4.57E-05
1658,1.77E-07,1,0.259062,0,0,0.259062,1,0.00366295,0.928924,-4.57E-05
1659,2.46E-07,1.00009,0.259375,0,0,0.259375,1.00006,0.00541317,0.928924,-3.53E-05
1660,2.46E-07,1.00009,0.259375,0,0,0.259375,1.00006,0.00541317,0.928924,-3.53E-05
1661,1.92E-07,1.00009,0.259688,0,0,0.259688,1.00007,0.00669242,0.928924,-0.000119749
1662,1.92E-07,1.00009,0.259688,0,0,0.259688,1.00007,0.00669242,0.928924,-0.000119749
1663,7.00E-08,1.0002,0.26,0,0,0.26,1.00014,0.00690169,0.928924,-0.000128361
1664,7.00E-08,1.0002,0.26,0,0,0.26,1.00014,0.00690169,0.928924,-0.000128361
1665,4.18E-07,1.00021,0.260312,0,0,0.260312,1.00015,0.00501243,0.928924,-0.000215271
1666,4.18E-07,1.00021,0.260312,0,0,0.260312,1.00015,0.00501243,0.928924,-0.000215271
1667,1.27E-07,1.00028,0.260625,0,0,0.260625,1.0002,8.48E-05,0.928924,-0.000197096
1668,1.27E-07,1.00028,0.260625,0,0,0.260625,1.0002,8.48E-05,0.928924,-0.000197096
1669,2.11E-06,1.0002,0.260938,0,0,0.260938,1.00015,0.00897755,0.928924,-0.000214961
1670,2.11E-06,1.0002,0.260938,0,0,0.260938,1.00015,0.00897755,0.928924,-0.000214961
1671,6.08E-06,1.00014,0.26125,0,0,0.26125,1.0001,0.0220596,0.928924,-7.19E-05
1672,6.08E-06,1.00014,0.26125,0,0,0.26125,1.0001,0.0220596,0.928924,-7.19E-05
1673,1.06E-05,0.999841,0.261562,0,0,0.261562,0.999886,0.0386058,0.928924,9.20E-05
1674,1.06E-05,0.999841,0.261562,0,0,0.261562,0.999886,0.0386058,0.928924,9.20E-05
1675,1.44E-05,0.999493,0.261875,0,0,0.261875,0.999638,0.0574753,0.928924,0.000471054
1676,1.44E-05,0.999493,0.261875,0,0,0.261875,0.999638,0.0574753,0.928924,0.000471054
1677,1.65E-05,0.998875,0.262188,0,0,0.262188,0.999196,0.0770931,0.928924,0.00090891
1678,1.65E-05,0.998875,0.262188,0,0,0.262188,0.999196,0.0770931,0.928924,0.00090891
1679,1.66E-05,0.998185,0.2625,0,0,0.2625,0.998703,0.0956541,0.928924,0.00157711
1680,1.66E-05,0.998185,0.2625,0,0,0.2625,0.998703,0.0956541,0.928924,0.00157711
1681,1.50E-05,0.997236,0.262812,0,0,0.262812,0.998025,0.112082,0.928924,0.00229755
1682,1.50E-05,0.997236,0.262812,0,0,0.262812,0.998025,0.112082,0.928924,0.00229755
1683,1.25E-05,0.996247,0.263125,0,0,0.263125,0.997318,0.12546,0.928924,0.00321811
1684,1.25E-05,0.996247,0.263125,0,0,0.263125,0.997318,0.12546,0.928924,0.00321811
1685,9.57E-06,0.995051,0.263438,0,0,0.263438,0.996463,0.135762,0.928924,0.00415019
1686,9.57E-06,0.995051,0.263438,0,0,0.263438,0.996463,0.135762,0.928924,0.00415019
1687,6.90E-06,0.99387,0.26375,0,0,0.26375,0.995618,0.143251,0.928924,0.00523561
1688,6.90E-06,0.99387,0.26375,0,0,0.26375,0.995618,0.143251,0.928924,0.00523561
1689,4.79E-06,0.992533,0.264062,0,0,0.264062,0.994661,0.148481,0.928924,0.0062893
1690,4.79E-06,0.992533,0.264062,0,0,0.264062,0.994661,0.148481,0.928924,0.0062893
1691,3.27E-06,0.991254,0.264375,0,0,0.264375,0.993745,0.152066,0.928924,0.00746121
1692,3.27E-06,0.991254,0.264375,0,0,0.264375,0.993745,0.152066,0.928924,0.00746121
1693,2.31E-06,0.989849,0.264688,0,0,0.264688,0.992739,0.154611,0.928924,0.00857544
1694,2.31E-06,0.989849,0.264688,0,0,0.264688,0.992739,0.154611,0.928924,0.00857544
1695,1.69E-06,0.988522,0.265,0,0,0.265,0.991788,0.156393,0.928924,0.00978979
1696,1.69E-06,0.988522,0.265,0,0,0.265,0.991788,0.156393,0.928924,0.00978979
1697,1.34E-06,0.987084,0.265312,0,0,0.265312,0.990757,0.157871,0.928924,0.0109367
1698,1.34E-06,0.987084,0.265312,0,0,0.265312,0.990757,0.157871,0.928924,0.0109367
1699,1.08E-06,0.985729,0.265625,0,0,0.265625,0.989785,0.158975,0.928924,0.0121755
1700,1.08E-06,0.985729,0.265625,0,0,0.265625,0.989785,0.158975,0.928924,0.0121755
1701,9.16E-07,0.984271,0.265938,0,0,0.265938,0.98874,0.159988,0.928924,0.0133443
1702,9.16E-07,0.984271,0.265938,0,0,0.265938,0.98874,0.159988,0.928924,0.0133443
1703,7.32E-07,0.982898,0.26625,0,0,0.26625,0.987754,0.160794,0.928924,0.0146006
1704,7.32E-07,0.982898,0.26625,0,0,0.26625,0.987754,0.160794,0.928924,0.0146006
1705,6.25E-07,0.981426,0.266562,0,0,0.266562,0.986697,0.161494,0.928924,0.0157854
1706,6.25E-07,0.981426,0.266562,0,0,0.266562,0.986697,0.161494,0.928924,0.0157854
1707,4.71E-07,0.980039,0.266875,0,0,0.266875,0.985702,0.162107,0.928924,0.0170554
1708,4.71E-07,0.980039,0.266875,0,0,0.266875,0.985702,0.162107,0.928924,0.0170554
1709,4.02E-07,0.978557,0.267188,0,0,0.267188,0.984636,0.162566,0.928924,0.0182516
1710,4.02E-07,0.978557,0.267188,0,0,0.267188,0.984636,0.162566,0.928924,0.0182516
1711,2.76E-07,0.977163,0.2675,0,0,0.2675,0.983634,0.163017,0.928924,0.0195327
1712,2.76E-07,0.977163,0.2675,0,0,0.2675,0.983634,0.163017,0.928924,0.0195327
1713,2.44E-07,0.975673,0.267812,0,0,0.267812,0.982562,0.163343,0.928924,0.0207372
1714,2.44E-07,0.975673,0.267812,0,0,0.267812,0.982562,0.163343,0.928924,0.0207372
1715,1.40E-07,0.974274,0.268125,0,0,0.268125,0.981556,0.163619,0.928924,0.0220265
1716,1.40E-07,0.974274,0.268125,0,0,0.268125,0.981556,0.163619,0.928924,0.0220265
1717,1.36E-07,0.97278,0.268438,0,0,0.268438,0.98048,0.163911,0.928924,0.0232381
1718,1.36E-07,0.97278,0.268438,0,0,0.268438,0.98048,0.163911,0.928924,0.0232381
1719,4.43E-08,0.971376,0.26875,0,0,0.26875,0.97947,0.164037,0.928924,0.0245329
1720,4.43E-08,0.971376,0.26875,0,0,0.26875,0.97947,0.164037,0.928924,0.0245329
1721,5.90E-08,0.969881,0.269062,0,0,0.269062,0.978393,0.164283,0.928924,0.0257512
1722,5.90E-08,0.969881,0.269062,0,0,0.269062,0.978393,0.164283,0.928924,0.0257512
1723,2.86E-08,0.968474,0.269375,0,0,0.269375,0.977379,0.164373,0.928924,0.0270497
1724,2.86E-08,0.968474,0.269375,0,0,0.269375,0.977379,0.164373,0.928924,0.0270497
1725,1.41E-10,0.966978,0.269688,0,0,0.269688,0.9763,0.1645,0.928924,0.0282733
1726,1.41E-10,0.966978,0.269688,0,0,0.269688,0.9763,0.1645,0.928924,0.0282733
1727,8.48E-08,0.96557,0.27,0,0,0.27,0.975284,0.164619,0.928924,0.0295759
1728,8.48E-08,0.96557,0.27,0,0,0.27,0.975284,0.164619,0.928924,0.0295759
1729,4.22E-08,0.964073,0.270312,0,0,0.270312,0.974204,0.164665,0.928924,0.0308028
1730,4.22E-08,0.964073,0.270312,0,0,0.270312,0.974204,0.164665,0.928924,0.0308028
1731,1.25E-07,0.962665,0.270625,0,0,0.270625,0.973188,0.164737,0.928924,0.0321095
1732,1.25E-07,0.962665,0.270625,0,0,0.270625,0.973188,0.164737,0.928924,0.0321095
1733,7.12E-08,0.961168,0.270938,0,0,0.270938,0.972107,0.164813,0.928924,0.0333394
1734,7.12E-08,0.961168,0.270938,0,0,0.270938,0.972107,0.164813,0.928924,0.0333394
1735,1.57E-07,0.95976,0.27125,0,0,0.27125,0.971089,0.164787,0.928924,0.0346487
1736,1.57E-07,0.95976,0.27125,0,0,0.27125,0.971089,0.164787,0.928924,0.0346487
1737,9.56E-08,0.958265,0.271562,0,0,0.271562,0.970008,0.16488,0.928924,0.0358822
1738,9.56E-08,0.958265,0.271562,0,0,0.271562,0.970008,0.16488,0.928924,0.0358822
1739,1.87E-07,0.956856,0.271875,0,0,0.271875,0.96899,0.164842,0.928924,0.0371931
1740,1.87E-07,0.956856,0.271875,0,0,0.271875,0.96899,0.164842,0.928924,0.0371931
1741,1.19E-07,0.955363,0.272188,0,0,0.272188,0.967909,0.164865,0.928924,0.0384299
1742,1.19E-07,0.955363,0.272188,0,0,0.272188,0.967909,0.164865,0.928924,0.0384299
1743,2.13E-07,0.953955,0.2725,0,0,0.2725,0.96689,0.164869,0.928924,0.0397427
1744,2.13E-07,0.953955,0.2725,0,0,0.2725,0.96689,0.164869,0.928924,0.0397427
1745,1.37E-07,0.952464,0.272812,0,0,0.272812,0.96581,0.164836,0.928924,0.0409814
1746,1.37E-07,0.952464,0.272812,0,0,0.272812,0.96581,0.164836,0.928924,0.0409814
1747,2.35E-07,0.951057,0.273125,0,0,0.273125,0.964791,0.164831,0.928924,0.0422967
1748,2.35E-07,0.951057,0.273125,0,0,0.273125,0.964791,0.164831,0.928924,0.0422967
1749,1.50E-07,0.949567,0.273438,0,0,0.273438,0.963711,0.164803,0.928924,0.0435369
1750,1.50E-07,0.949567,0.273438,0,0,0.273438,0.963711,0.164803,0.928924,0.0435369
1751,2.52E-07,0.948163,0.27375,0,0,0.27375,0.962693,0.164761,0.928924,0.0448541
1752,2.52E-07,0.948163,0.27375,0,0,0.27375,0.962693,0.164761,0.928924,0.0448541
1753,1.60E-07,0.946674,0.274063,0,0,0.274063,0.961613,0.164739,0.928924,0.0460961
1754,1.60E-07,0.946674,0.274063,0,0,0.274063,0.961613,0.164739,0.928924,0.0460961
1755,2.68E-07,0.945272,0.274375,0,0,0.274375,0.960595,0.164673,0.928924,0.0474146
1756,2.68E-07,0.945272,0.274375,0,0,0.274375,0.960595,0.164673,0.928924,0.0474146
1757,1.68E-07,0.943786,0.274687,0,0,0.274687,0.959517,0.164658,0.928924,0.0486584
1758,1.68E-07,0.943786,0.274687,0,0,0.274687,0.959517,0.164658,0.928924,0.0486584
1759,2.81E-07,0.942385,0.275,0,0,0.275,0.958499,0.164561,0.928924,0.0499779
1760,2.81E-07,0.942385,0.275,0,0,0.275,0.958499,0.164561,0.928924,0.0499779
1761,1.75E-07,0.940902,0.275313,0,0,0.275313,0.957421,0.164557,0.928924,0.0512238
1762,1.75E-07,0.940902,0.275313,0,0,0.275313,0.957421,0.164557,0.928924,0.0512238
1763,2.94E-07,0.939502,0.275625,0,0,0.275625,0.956404,0.164451,0.928924,0.0525438
1764,2.94E-07,0.939502,0.275625,0,0,0.275625,0.956404,0.164451,0.928924,0.0525438
1765,1.82E-07,0.938023,0.275937,0,0,0.275937,0.955328,0.164419,0.928924,0.0537915
1766,1.82E-07,0.938023,0.275937,0,0,0.275937,0.955328,0.164419,0.928924,0.0537915
1767,3.08E-07,0.936625,0.27625,0,0,0.27625,0.954311,0.164341,0.928924,0.0551123
1768,3.08E-07,0.936625,0.27625,0,0,0.27625,0.954311,0.164341,0.928924,0.0551123
1769,1.88E-07,0.935148,0.276563,0,0,0.276563,0.953236,0.16427,0.928924,0.0563613
1770,1.88E-07,0.935148,0.276563,0,0,0.276563,0.953236,0.16427,0.928924,0.0563613
1771,3.19E-07,0.933753,0.276875,0,0,0.276875,0.95222,0.164201,0.928924,0.0576832
1772,3.19E-07,0.933753,0.276875,0,0,0.276875,0.95222,0.164201,0.928924,0.0576832
1773,1.93E-07,0.932279,0.277187,0,0,0.277187,0.951146,0.164128,0.928924,0.0589331
1774,1.93E-07,0.932279,0.277187,0,0,0.277187,0.951146,0.164128,0.928924,0.0589331
1775,3.30E-07,0.930886,0.2775,0,0,0.2775,0.95013,0.164045,0.928924,0.060256
1776,3.30E-07,0.930886,0.2775,0,0,0.2775,0.95013,0.164045,0.928924,0.060256
1777,1.97E-07,0.929415,0.277813,0,0,0.277813,0.949058,0.163967,0.928924,0.0615068
1778,1.97E-07,0.929415,0.277813,0,0,0.277813,0.949058,0.163967,0.928924,0.0615068
1779,3.41E-07,0.928025,0.278125,0,0,0.278125,0.948044,0.163884,0.928924,0.0628306
1780,3.41E-07,0.928025,0.278125,0,0,0.278125,0.948044,0.163884,0.928924,0.0628306
1781,2.01E-07,0.926557,0.278437,0,0,0.278437,0.946972,0.163801,0.928924,0.0640822
1782,2.01E-07,0.926557,0.278437,0,0,0.278437,0.946972,0.163801,0.928924,0.0640822
1783,3.50E-07,0.92517,0.27875,0,0,0.27875,0.945959,0.163697,0.928924,0.0654069
1784,3.50E-07,0.92517,0.27875,0,0,0.27875,0.945959,0.163697,0.928924,0.0654069
1785,2.03E-07,0.923705,0.279063,0,0,0.279063,0.944889,0.163638,0.928924,0.0666593
1786,2.03E-07,0.923705,0.279063,0,0,0.279063,0.944889,0.163638,0.928924,0.0666593
1787,3.59E-07,0.92232,0.279375,0,0,0.279375,0.943877,0.1635,0.928924,0.0679842
1788,3.59E-07,0.92232,0.279375,0,0,0.279375,0.943877,0.1635,0.928924,0.0679842
1789,2.06E-07,0.920859,0.279687,0,0,0.279687,0.942809,0.163449,0.928924,0.069238
1790,2.06E-07,0.920859,0.279687,0,0,0.279687,0.942809,0.163449,0.928924,0.069238
1791,3.70E-07,0.919476,0.28,0,0,0.28,0.941797,0.163319,0.928924,0.0705629
1792,3.70E-07,0.919476,0.28,0,0,0.28,0.941797,0.163319,0.928924,0.0705629
1793,2.10E-07,0.918019,0.280313,0,0,0.280313,0.940731,0.163234,0.928924,0.0718177
1794,2.10E-07,0.918019,0.280313,0,0,0.280313,0.940731,0.163234,0.928924,0.0718177
1795,3.80E-07,0.916639,0.280625,0,0,0.280625,0.939721,0.163128,0.928924,0.0731429
1796,3.80E-07,0.916639,0.280625,0,0,0.280625,0.939721,0.163128,0.928924,0.0731429
1797,2.13E-07,0.915185,0.280937,0,0,0.280937,0.938656,0.163023,0.928924,0.0743983
1798,2.13E-07,0.915185,0.280937,0,0,0.280937,0.938656,0.163023,0.928924,0.0743983
1799,3.89E-07,0.913808,0.28125,0,0,0.28125,0.937647,0.162916,0.928924,0.075724
1800,3.89E-07,0.913808,0.28125,0,0,0.28125,0.937647,0.162916,0.928924,0.075724
1801,2.15E-07,0.912358,0.281563,0,0,0.281563,0.936584,0.16281,0.928924,0.0769797
1802,2.15E-07,0.912358,0.281563,0,0,0.281563,0.936584,0.16281,0.928924,0.0769797
1803,3.98E-07,0.910984,0.281875,0,0,0.281875,0.935576,0.162696,0.928924,0.0783059
1804,3.98E-07,0.910984,0.281875,0,0,0.281875,0.935576,0.162696,0.928924,0.0783059
1805,2.16E-07,0.909537,0.282187,0,0,0.282187,0.934514,0.162591,0.928924,0.079562
1806,2.16E-07,0.909537,0.282187,0,0,0.282187,0.934514,0.162591,0.928924,0.079562
1807,4.06E-07,0.908167,0.2825,0,0,0.2825,0.933509,0.162467,0.928924,0.0808885
1808,4.06E-07,0.908167,0.2825,0,0,0.2825,0.933509,0.162467,0.928924,0.0808885
1809,2.17E-07,0.906723,0.282813,0,0,0.282813,0.932448,0.162368,0.928924,0.082145
1810,2.17E-07,0.906723,0.282813,0,0,0.282813,0.932448,0.162368,0.928924,0.082145
1811,4.14E-07,0.905356,0.283125,0,0,0.283125,0.931444,0.162233,0.928924,0.0834716
1812,4.14E-07,0.905356,0.283125,0,0,0.283125,0.931444,0.162233,0.928924,0.0834716
1813,2.17E-07,0.903916,0.283437,0,0,0.283437,0.930386,0.162134,0.928924,0.0847286
1814,2.17E-07,0.903916,0.283437,0,0,0.283437,0.930386,0.162134,0.928924,0.0847286
1815,4.21E-07,0.902552,0.28375,0,0,0.28375,0.929383,0.161993,0.928924,0.0860552
1816,4.21E-07,0.902552,0.28375,0,0,0.28375,0.929383,0.161993,0.928924,0.0860552
1817,2.17E-07,0.901117,0.284063,0,0,0.284063,0.928326,0.161904,0.928924,0.0873127
1818,2.17E-07,0.901117,0.284063,0,0,0.284063,0.928326,0.161904,0.928924,0.0873127
1819,4.27E-07,0.899755,0.284375,0,0,0.284375,0.927325,0.161737,0.928924,0.088639
1820,4.27E-07,0.899755,0.284375,0,0,0.284375,0.927325,0.161737,0.928924,0.088639
1821,2.15E-07,0.898324,0.284687,0,0,0.284687,0.926271,0.16167,0.928924,0.0898974
1822,2.15E-07,0.898324,0.284687,0,0,0.284687,0.926271,0.16167,0.928924,0.0898974
1823,4.35E-07,0.896965,0.285,0,0,0.285,0.92527,0.161497,0.928924,0.091223
1824,4.35E-07,0.896965,0.285,0,0,0.285,0.92527,0.161497,0.928924,0.091223
1825,2.16E-07,0.895539,0.285313,0,0,0.285313,0.924218,0.161399,0.928924,0.0924823
1826,2.16E-07,0.895539,0.285313,0,0,0.285313,0.924218,0.161399,0.928924,0.0924823
1827,4.44E-07,0.894183,0.285625,0,0,0.285625,0.923219,0.161277,0.928924,0.0938077
1828,4.44E-07,0.894183,0.285625,0,0,0.285625,0.923219,0.161277,0.928924,0.0938077
1829,2.18E-07,0.89276,0.285937,0,0,0.285937,0.922169,0.161127,0.928924,0.0950669
1830,2.18E-07,0.89276,0.285937,0,0,0.285937,0.922169,0.161127,0.928924,0.0950669
1831,4.51E-07,0.891408,0.28625,0,0,0.28625,0.921171,0.161024,0.928924,0.0963929
1832,4.51E-07,0.891408,0.28625,0,0,0.28625,0.921171,0.161024,0.928924,0.0963929
1833,2.16E-07,0.889988,0.286563,0,0,0.286563,0.920123,0.16089,0.928924,0.0976517
1834,2.16E-07,0.889988,0.286563,0,0,0.286563,0.920123,0.16089,0.928924,0.0976517
1835,4.56E-07,0.88864,0.286875,0,0,0.286875,0.919127,0.160743,0.928924,0.0989778
1836,4.56E-07,0.88864,0.286875,0,0,0.286875,0.919127,0.160743,0.928924,0.0989778
1837,2.14E-07,0.887224,0.287187,0,0,0.287187,0.918081,0.160642,0.928924,0.100237
1838,2.14E-07,0.887224,0.287187,0,0,0.287187,0.918081,0.160642,0.928924,0.100237
1839,4.64E-07,0.885879,0.2875,0,0,0.2875,0.917087,0.160487,0.928924,0.101563
1840,4.64E-07,0.885879,0.2875,0,0,0.2875,0.917087,0.160487,0.928924,0.101563
1841,2.15E-07,0.884467,0.287813,0,0,0.287813,0.916042,0.16036,0.928924,0.102822
1842,2.15E-07,0.884467,0.287813,0,0,0.287813,0.916042,0.16036,0.928924,0.102822
1843,4.73E-07,0.883126,0.288125,0,0,0.288125,0.91505,0.160237,0.928924,0.104148
1844,4.73E-07,0.883126,0.288125,0,0,0.288125,0.91505,0.160237,0.928924,0.104148
1845,2.15E-07,0.881718,0.288437,0,0,0.288437,0.914007,0.160087,0.928924,0.105407
1846,2.15E-07,0.881718,0.288437,0,0,0.288437,0.914007,0.160087,0.928924,0.105407
1847,4.79E-07,0.880381,0.28875,0,0,0.28875,0.913017,0.159958,0.928924,0.106733
1848,4.79E-07,0.880381,0.28875,0,0,0.28875,0.913017,0.159958,0.928924,0.106733
1849,2.13E-07,0.878976,0.289062,0,0,0.289062,0.911976,0.159829,0.928924,0.107991
1850,2.13E-07,0.878976,0.289062,0,0,0.289062,0.911976,0.159829,0.928924,0.107991
1851,4.85E-07,0.877642,0.289375,0,0,0.289375,0.910988,0.159673,0.928924,0.109317
1852,4.85E-07,0.877642,0.289375,0,0,0.289375,0.910988,0.159673,0.928924,0.109317
1853,2.11E-07,0.876242,0.289688,0,0,0.289688,0.909949,0.159556,0.928924,0.110576
1854,2.11E-07,0.876242,0.289688,0,0,0.289688,0.909949,0.159556,0.928924,0.110576
1855,4.92E-07,0.874912,0.29,0,0,0.29,0.908962,0.159399,0.928924,0.111901
1856,4.92E-07,0.874912,0.29,0,0,0.29,0.908962,0.159399,0.928924,0.111901
1857,2.10E-07,0.873515,0.290312,0,0,0.290312,0.907926,0.159277,0.928924,0.11316
1858,2.10E-07,0.873515,0.290312,0,0,0.290312,0.907926,0.159277,0.928924,0.11316
1859,4.98E-07,0.872189,0.290625,0,0,0.290625,0.906941,0.159112,0.928924,0.114485
1860,4.98E-07,0.872189,0.290625,0,0,0.290625,0.906941,0.159112,0.928924,0.114485
1861,2.07E-07,0.870797,0.290938,0,0,0.290938,0.905907,0.159012,0.928924,0.115744
1862,2.07E-07,0.870797,0.290938,0,0,0.290938,0.905907,0.159012,0.928924,0.115744
1863,5.03E-07,0.869473,0.29125,0,0,0.29125,0.904923,0.158816,0.928924,0.117069
1864,5.03E-07,0.869473,0.29125,0,0,0.29125,0.904923,0.158816,0.928924,0.117069
1865,2.05E-07,0.868086,0.291562,0,0,0.291562,0.903891,0.158726,0.928924,0.118328
1866,2.05E-07,0.868086,0.291562,0,0,0.291562,0.903891,0.158726,0.928924,0.118328
1867,5.11E-07,0.866765,0.291875,0,0,0.291875,0.902909,0.158555,0.928924,0.119651
1868,5.11E-07,0.866765,0.291875,0,0,0.291875,0.902909,0.158555,0.928924,0.119651
1869,2.06E-07,0.865382,0.292188,0,0,0.292188,0.90188,0.158405,0.928924,0.120911
1870,2.06E-07,0.865382,0.292188,0,0,0.292188,0.90188,0.158405,0.928924,0.120911
1871,5.20E-07,0.864065,0.2925,0,0,0.2925,0.900899,0.158294,0.928924,0.122234
1872,5.20E-07,0.864065,0.2925,0,0,0.2925,0.900899,0.158294,0.928924,0.122234
1873,2.04E-07,0.862686,0.292812,0,0,0.292812,0.899872,0.158115,0.928924,0.123493
1874,2.04E-07,0.862686,0.292812,0,0,0.292812,0.899872,0.158115,0.928924,0.123493
1875,5.25E-07,0.861374,0.293125,0,0,0.293125,0.898894,0.157981,0.928924,0.124817
1876,5.25E-07,0.861374,0.293125,0,0,0.293125,0.898894,0.157981,0.928924,0.124817
1877,2.00E-07,0.859998,0.293438,0,0,0.293438,0.897868,0.157853,0.928924,0.126075
1878,2.00E-07,0.859998,0.293438,0,0,0.293438,0.897868,0.157853,0.928924,0.126075
1879,5.30E-07,0.858689,0.29375,0,0,0.29375,0.896892,0.157675,0.928924,0.127398
1880,5.30E-07,0.858689,0.29375,0,0,0.29375,0.896892,0.157675,0.928924,0.127398
1881,1.98E-07,0.857318,0.294062,0,0,0.294062,0.895868,0.157549,0.928924,0.128657
1882,1.98E-07,0.857318,0.294062,0,0,0.294062,0.895868,0.157549,0.928924,0.128657
1883,5.37E-07,0.856013,0.294375,0,0,0.294375,0.894894,0.157407,0.928924,0.129979
1884,5.37E-07,0.856013,0.294375,0,0,0.294375,0.894894,0.157407,0.928924,0.129979
1885,1.96E-07,0.854645,0.294688,0,0,0.294688,0.893873,0.157238,0.928924,0.131237
1886,1.96E-07,0.854645,0.294688,0,0,0.294688,0.893873,0.157238,0.928924,0.131237
1887,5.42E-07,0.853344,0.295,0,0,0.295,0.8929,0.157104,0.928924,0.13256
1888,5.42E-07,0.853344,0.295,0,0,0.295,0.8929,0.157104,0.928924,0.13256
1889,1.90E-07,0.851981,0.295312,0,0,0.295312,0.891881,0.156975,0.928924,0.133817
1890,1.90E-07,0.851981,0.295312,0,0,0.295312,0.891881,0.156975,0.928924,0.133817
1891,5.45E-07,0.850683,0.295625,0,0,0.295625,0.890911,0.156777,0.928924,0.135139
1892,5.45E-07,0.850683,0.295625,0,0,0.295625,0.890911,0.156777,0.928924,0.135139
1893,1.85E-07,0.849324,0.295938,0,0,0.295938,0.889894,0.156692,0.928924,0.136397
1894,1.85E-07,0.849324,0.295938,0,0,0.295938,0.889894,0.156692,0.928924,0.136397
1895,5.51E-07,0.84803,0.29625,0,0,0.29625,0.888925,0.156504,0.928924,0.137718
1896,5.51E-07,0.84803,0.29625,0,0,0.29625,0.888925,0.156504,0.928924,0.137718
1897,1.84E-07,0.846676,0.296562,0,0,0.296562,0.887911,0.156357,0.928924,0.138976
1898,1.84E-07,0.846676,0.296562,0,0,0.296562,0.887911,0.156357,0.928924,0.138976
1899,5.58E-07,0.845385,0.296875,0,0,0.296875,0.886944,0.156246,0.928924,0.140296
1900,5.58E-07,0.845385,0.296875,0,0,0.296875,0.886944,0.156246,0.928924,0.140296
1901,1.80E-07,0.844034,0.297188,0,0,0.297188,0.885931,0.156058,0.928924,0.141554
1902,1.80E-07,0.844034,0.297188,0,0,0.297188,0.885931,0.156058,0.928924,0.141554
1903,5.61E-07,0.842748,0.2975,0,0,0.2975,0.884966,0.155927,0.928924,0.142874
1904,5.61E-07,0.842748,0.2975,0,0,0.2975,0.884966,0.155927,0.928924,0.142874
1905,1.72E-07,0.841401,0.297812,0,0,0.297812,0.883956,0.155812,0.928924,0.144131
1906,1.72E-07,0.841401,0.297812,0,0,0.297812,0.883956,0.155812,0.928924,0.144131
1907,5.63E-07,0.840117,0.298125,0,0,0.298125,0.882993,0.155601,0.928924,0.145451
1908,5.63E-07,0.840117,0.298125,0,0,0.298125,0.882993,0.155601,0.928924,0.145451
1909,1.68E-07,0.838775,0.298438,0,0,0.298438,0.881985,0.15552,0.928924,0.146708
1910,1.68E-07,0.838775,0.298438,0,0,0.298438,0.881985,0.15552,0.928924,0.146708
1911,5.71E-07,0.837495,0.29875,0,0,0.29875,0.881023,0.155346,0.928924,0.148027
1912,5.71E-07,0.837495,0.29875,0,0,0.29875,0.881023,0.155346,0.928924,0.148027
1913,1.68E-07,0.836157,0.299062,0,0,0.299062,0.880018,0.155179,0.928924,0.149284
1914,1.68E-07,0.836157,0.299062,0,0,0.299062,0.880018,0.155179,0.928924,0.149284
1915,5.79E-07,0.834881,0.299375,0,0,0.299375,0.879058,0.155088,0.928924,0.150603
1916,5.79E-07,0.834881,0.299375,0,0,0.299375,0.879058,0.155088,0.928924,0.150603
1917,1.63E-07,0.833546,0.299688,0,0,0.299688,0.878054,0.154895,0.928924,0.151859
1918,1.63E-07,0.833546,0.299688,0,0,0.299688,0.878054,0.154895,0.928924,0.151859
1919,5.81E-07,0.832275,0.3,0,0,0.3,0.877097,0.154756,0.928924,0.153178
1920,5.81E-07,0.832275,0.3,0,0,0.3,0.877097,0.154756,0.928924,0.153178
1921,1.54E-07,0.830944,0.300312,0,0,0.300312,0.876095,0.154658,0.928924,0.154434
1922,1.54E-07,0.830944,0.300312,0,0,0.300312,0.876095,0.154658,0.928924,0.154434
1923,5.82E-07,0.829675,0.300625,0,0,0.300625,0.875139,0.154435,0.928924,0.155752
1924,5.82E-07,0.829675,0.300625,0,0,0.300625,0.875139,0.154435,0.928924,0.155752
1925,1.47E-07,0.828349,0.300938,0,0,0.300938,0.87414,0.154372,0.928924,0.157009
1926,1.47E-07,0.828349,0.300938,0,0,0.300938,0.87414,0.154372,0.928924,0.157009
1927,5.87E-07,0.827083,0.30125,0,0,0.30125,0.873185,0.15418,0.928924,0.158325
1928,5.87E-07,0.827083,0.30125,0,0,0.30125,0.873185,0.15418,0.928924,0.158325
1929,1.44E-07,0.825762,0.301562,0,0,0.301562,0.872189,0.154045,0.928924,0.159583
1930,1.44E-07,0.825762,0.301562,0,0,0.301562,0.872189,0.154045,0.928924,0.159583
1931,5.94E-07,0.824499,0.301875,0,0,0.301875,0.871236,0.153936,0.928924,0.160899
1932,5.94E-07,0.824499,0.301875,0,0,0.301875,0.871236,0.153936,0.928924,0.160899
1933,1.40E-07,0.823181,0.302188,0,0,0.302188,0.870241,0.153749,0.928924,0.162155
1934,1.40E-07,0.823181,0.302188,0,0,0.302188,0.870241,0.153749,0.928924,0.162155
1935,5.97E-07,0.821923,0.3025,0,0,0.3025,0.869291,0.153648,0.928924,0.163472
1936,5.97E-07,0.821923,0.3025,0,0,0.3025,0.869291,0.153648,0.928924,0.163472
1937,1.31E-07,0.820608,0.302812,0,0,0.302812,0.868297,0.153504,0.928924,0.164727
1938,1.31E-07,0.820608,0.302812,0,0,0.302812,0.868297,0.153504,0.928924,0.164727
1939,5.98E-07,0.819353,0.303125,0,0,0.303125,0.867349,0.153336,0.928924,0.166044
1940,5.98E-07,0.819353,0.303125,0,0,0.303125,0.867349,0.153336,0.928924,0.166044
1941,1.23E-07,0.818043,0.303438,0,0,0.303438,0.866358,0.153252,0.928924,0.1673
1942,1.23E-07,0.818043,0.303438,0,0,0.303438,0.866358,0.153252,0.928924,0.1673
1943,6.02E-07,0.816791,0.30375,0,0,0.30375,0.86541,0.153072,0.928924,0.168616
1944,6.02E-07,0.816791,0.30375,0,0,0.30375,0.86541,0.153072,0.928924,0.168616
1945,1.19E-07,0.815485,0.304062,0,0,0.304062,0.864421,0.152949,0.928924,0.169872
1946,1.19E-07,0.815485,0.304062,0,0,0.304062,0.864421,0.152949,0.928924,0.169872
1947,6.09E-07,0.814236,0.304375,0,0,0.304375,0.863476,0.152838,0.928924,0.171188
1948,6.09E-07,0.814236,0.304375,0,0,0.304375,0.863476,0.152838,0.928924,0.171188
1949,1.13E-07,0.812933,0.304688,0,0,0.304688,0.862489,0.152674,0.928924,0.172443
1950,1.13E-07,0.812933,0.304688,0,0,0.304688,0.862489,0.152674,0.928924,0.172443
1951,6.11E-07,0.811689,0.305,0,0,0.305,0.861546,0.152545,0.928924,0.173759
1952,6.11E-07,0.811689,0.305,0,0,0.305,0.861546,0.152545,0.928924,0.173759
1953,1.03E-07,0.810389,0.305313,0,0,0.305313,0.86056,0.152457,0.928924,0.175015
1954,1.03E-07,0.810389,0.305313,0,0,0.305313,0.86056,0.152457,0.928924,0.175015
1955,6.12E-07,0.809148,0.305625,0,0,0.305625,0.859618,0.15225,0.928924,0.17633
1956,6.12E-07,0.809148,0.305625,0,0,0.305625,0.859618,0.15225,0.928924,0.17633
1957,9.67E-08,0.807853,0.305937,0,0,0.305937,0.858635,0.152189,0.928924,0.177586
1958,9.67E-08,0.807853,0.305937,0,0,0.305937,0.858635,0.152189,0.928924,0.177586
1959,6.19E-07,0.806613,0.30625,0,0,0.30625,0.857694,0.152041,0.928924,0.1789
1960,6.19E-07,0.806613,0.30625,0,0,0.30625,0.857694,0.152041,0.928924,0.1789
1961,9.51E-08,0.805323,0.306563,0,0,0.306563,0.856714,0.151872,0.928924,0.180157
1962,9.51E-08,0.805323,0.306563,0,0,0.306563,0.856714,0.151872,0.928924,0.180157
1963,6.27E-07,0.804087,0.306875,0,0,0.306875,0.855775,0.151814,0.928924,0.181472
1964,6.27E-07,0.804087,0.306875,0,0,0.306875,0.855775,0.151814,0.928924,0.181472
1965,8.93E-08,0.802799,0.307187,0,0,0.307187,0.854795,0.151641,0.928924,0.182727
1966,8.93E-08,0.802799,0.307187,0,0,0.307187,0.854795,0.151641,0.928924,0.182727
1967,6.30E-07,0.801568,0.3075,0,0,0.3075,0.853859,0.151497,0.928924,0.184043
1968,6.30E-07,0.801568,0.3075,0,0,0.3075,0.853859,0.151497,0.928924,0.184043
1969,8.25E-08,0.800283,0.307813,0,0,0.307813,0.852881,0.15144,0.928924,0.185298
1970,8.25E-08,0.800283,0.307813,0,0,0.307813,0.852881,0.15144,0.928924,0.185298
1971,6.38E-07,0.799054,0.308125,0,0,0.308125,0.851945,0.151225,0.928924,0.186613
1972,6.38E-07,0.799054,0.308125,0,0,0.308125,0.851945,0.151225,0.928924,0.186613
1973,8.49E-08,0.797774,0.308437,0,0,0.308437,0.85097,0.151138,0.928924,0.18787
1974,8.49E-08,0.797774,0.308437,0,0,0.308437,0.85097,0.151138,0.928924,0.18787
1975,6.54E-07,0.796548,0.30875,0,0,0.30875,0.850036,0.151018,0.928924,0.189183
1976,6.54E-07,0.796548,0.30875,0,0,0.30875,0.850036,0.151018,0.928924,0.189183
1977,8.78E-08,0.795272,0.309063,0,0,0.309063,0.849062,0.150828,0.928924,0.190439
1978,8.78E-08,0.795272,0.309063,0,0,0.309063,0.849062,0.150828,0.928924,0.190439
1979,6.64E-07,0.79405,0.309375,0,0,0.309375,0.84813,0.150744,0.928924,0.191754
1980,6.64E-07,0.79405,0.309375,0,0,0.309375,0.84813,0.150744,0.928924,0.191754
1981,8.26E-08,0.792776,0.309687,0,0,0.309687,0.847158,0.150588,0.928925,0.193009
1982,8.26E-08,0.792776,0.309687,0,0,0.309687,0.847158,0.150588,0.928925,0.193009
1983,6.68E-07,0.791558,0.31,0,0,0.31,0.846229,0.150431,0.928924,0.194323
1984,6.68E-07,0.791558,0.31,0,0,0.31,0.846229,0.150431,0.928924,0.194323
1985,7.65E-08,0.790288,0.310313,0,0,0.310313,0.845259,0.15033,0.928925,0.195578
1986,7.65E-08,0.790288,0.310313,0,0,0.310313,0.845259,0.15033,0.928925,0.195578
1987,6.76E-07,0.789073,0.310625,0,0,0.310625,0.84433,0.150159,0.928924,0.196892
1988,6.76E-07,0.789073,0.310625,0,0,0.310625,0.84433,0.150159,0.928924,0.196892
1989,7.43E-08,0.787808,0.310937,0,0,0.310937,0.843363,0.150036,0.928925,0.198147
1990,7.43E-08,0.787808,0.310937,0,0,0.310937,0.843363,0.150036,0.928925,0.198147
1991,6.86E-07,0.786596,0.31125,0,0,0.31125,0.842436,0.149894,0.928924,0.19946
1992,6.86E-07,0.786596,0.31125,0,0,0.31125,0.842436,0.149894,0.928924,0.19946
1993,7.34E-08,0.785334,0.311563,0,0,0.311563,0.84147,0.149751,0.928925,0.200715
1994,7.34E-08,0.785334,0.311563,0,0,0.311563,0.84147,0.149751,0.928925,0.200715
1995,6.96E-07,0.784126,0.311875,0,0,0.311875,0.840546,0.149601,0.928924,0.202028
1996,6.96E-07,0.784126,0.311875,0,0,0.311875,0.840546,0.149601,0.928924,0.202028
1997,7.10E-08,0.782868,0.312187,0,0,0.312187,0.839582,0.149479,0.928925,0.203283
1998,7.10E-08,0.782868,0.312187,0,0,0.312187,0.839582,0.149479,0.928925,0.203283
1999,7.04E-07,0.781663,0.3125,0,0,0.3125,0.838659,0.149295,0.928924,0.204595
2000,7.04E-07,0.781663,0.3125,0,0,0.3125,0.838659,0.149295,0.928924,0.204595
2001,6.53E-08,0.78041,0.312813,0,0,0.312813,0.837698,0.149195,0.928925,0.20585
2002,6.53E-08,0.78041,0.312813,0,0,0.312813,0.837698,0.149195,0.928925,0.20585
2003,7.08E-07,0.779207,0.313125,0,0,0.313125,0.836776,0.149012,0.928924,0.207161
2004,7.08E-07,0.779207,0.313125,0,0,0.313125,0.836776,0.149012,0.928924,0.207161
2005,5.56E-08,0.777958,0.313437,0,0,0.313437,0.835818,0.148887,0.928925,0.208416
2006,5.56E-08,0.777958,0.313437,0,0,0.313437,0.835818,0.148887,0.928925,0.208416
2007,7.08E-07,0.77676,0.31375,0,0,0.31375,0.834898,0.14876,0.928924,0.209727
2008,7.08E-07,0.77676,0.31375,0,0,0.31375,0.834898,0.14876,0.928924,0.209727
2009,4.01E-08,0.775514,0.314063,0,0,0.314063,0.833941,0.148598,0.928925,0.210981
2010,4.01E-08,0.775514,0.314063,0,0,0.314063,0.833941,0.148598,0.928925,0.210981
2011,7.01E-07,0.774319,0.314375,0,0,0.314375,0.833023,0.148495,0.928924,0.212292
2012,7.01E-07,0.774319,0.314375,0,0,0.314375,0.833023,0.148495,0.928924,0.212292
2013,1.91E-08,0.773076,0.314687,0,0,0.314687,0.832068,0.148369,0.928925,0.213546
2014,1.91E-08,0.773076,0.314687,0,0,0.314687,0.832068,0.148369,0.928925,0.213546
2015,6.92E-07,0.771885,0.315,0,0,0.315,0.831152,0.148226,0.928924,0.214857
2016,6.92E-07,0.771885,0.315,0,0,0.315,0.831152,0.148226,0.928924,0.214857
2017,5.36E-10,0.770646,0.315313,0,0,0.315313,0.830198,0.148157,0.928925,0.216111
2018,5.36E-10,0.770646,0.315313,0,0,0.315313,0.830198,0.148157,0.928925,0.216111
2019,6.88E-07,0.769456,0.315625,0,0,0.315625,0.829283,0.148005,0.928924,0.217422
2020,6.88E-07,0.769456,0.315625,0,0,0.315625,0.829283,0.148005,0.928924,0.217422
2021,1.31E-08,0.768221,0.315937,0,0,0.315937,0.828332,0.147924,0.928925,0.218677
2022,1.31E-08,0.768221,0.315937,0,0,0.315937,0.828332,0.147924,0.928925,0.218677
2023,6.91E-07,0.767034,0.31625,0,0,0.31625,0.827418,0.147821,0.928924,0.219988
2024,6.91E-07,0.767034,0.31625,0,0,0.31625,0.827418,0.147821,0.928924,0.219988
2025,2.11E-08,0.765802,0.316563,0,0,0.316563,0.826468,0.147702,0.928925,0.221243
2026,2.11E-08,0.765802,0.316563,0,0,0.316563,0.826468,0.147702,0.928925,0.221243
2027,6.96E-07,0.764618,0.316875,0,0,0.316875,0.825556,0.147623,0.928924,0.222555
2028,6.96E-07,0.764618,0.316875,0,0,0.316875,0.825556,0.147623,0.928924,0.222555
2029,2.78E-08,0.763389,0.317187,0,0,0.317187,0.824607,0.147509,0.928925,0.22381
2030,2.78E-08,0.763389,0.317187,0,0,0.317187,0.824607,0.147509,0.928925,0.22381
2031,7.03E-07,0.762208,0.3175,0,0,0.3175,0.823696,0.147408,0.928924,0.225122
2032,7.03E-07,0.762208,0.3175,0,0,0.3175,0.823696,0.147408,0.928924,0.225122
2033,3.33E-08,0.760981,0.317813,0,0,0.317813,0.822748,0.14732,0.928925,0.226378
2034,3.33E-08,0.760981,0.317813,0,0,0.317813,0.822748,0.14732,0.928925,0.226378
2035,7.11E-07,0.759803,0.318125,0,0,0.318125,0.821839,0.147197,0.928924,0.22769
2036,7.11E-07,0.759803,0.318125,0,0,0.318125,0.821839,0.147197,0.928924,0.22769
2037,3.80E-08,0.75858,0.318437,0,0,0.318437,0.820893,0.147118,0.928925,0.228947
2038,3.80E-08,0.75858,0.318437,0,0,0.318437,0.820893,0.147118,0.928925,0.228947
2039,7.19E-07,0.757404,0.31875,0,0,0.31875,0.819985,0.146999,0.928924,0.230259
2040,7.19E-07,0.757404,0.31875,0,0,0.31875,0.819985,0.146999,0.928924,0.230259
2041,4.28E-08,0.756184,0.319063,0,0,0.319063,0.81904,0.146905,0.928925,0.231517
2042,4.28E-08,0.756184,0.319063,0,0,0.319063,0.81904,0.146905,0.928925,0.231517
2043,7.27E-07,0.755011,0.319375,0,0,0.319375,0.818133,0.146801,0.928924,0.232829
2044,7.27E-07,0.755011,0.319375,0,0,0.319375,0.818133,0.146801,0.928924,0.232829
2045,4.96E-08,0.753794,0.319687,0,0,0.319687,0.81719,0.146703,0.928925,0.234087
2046,4.96E-08,0.753794,0.319687,0,0,0.319687,0.81719,0.146703,0.928925,0.234087
2047,7.33E-07,0.752624,0.32,0,0,0.32,0.816284,0.146595,0.928924,0.2354
2048,7.33E-07,0.752624,0.32,0,0,0.32,0.816284,0.146595,0.928924,0.2354
2049,5.67E-08,0.75141,0.320312,0,0,0.320312,0.815343,0.146503,0.928925,0.236658
2050,5.67E-08,0.75141,0.320312,0,0,0.320312,0.815343,0.146503,0.928925,0.236658
2051,7.41E-07,0.750242,0.320625,0,0,0.320625,0.814439,0.146404,0.928924,0.237971
2052,7.41E-07,0.750242,0.320625,0,0,0.320625,0.814439,0.146404,0.928924,0.237971
2053,6.15E-08,0.749031,0.320938,0,0,0.320938,0.813499,0.146288,0.928925,0.23923
2054,6.15E-08,0.749031,0.320938,0,0,0.320938,0.813499,0.146288,0.928925,0.23923
2055,7.50E-07,0.747866,0.32125,0,0,0.32125,0.812596,0.146215,0.928924,0.240544
2056,7.50E-07,0.747866,0.32125,0,0,0.32125,0.812596,0.146215,0.928924,0.240544
2057,6.59E-08,0.746657,0.321562,0,0,0.321562,0.811657,0.146088,0.928925,0.241802
2058,6.59E-08,0.746657,0.321562,0,0,0.321562,0.811657,0.146088,0.928925,0.241802
2059,7.60E-07,0.745496,0.321875,0,0,0.321875,0.810755,0.146002,0.928924,0.243118
2060,7.60E-07,0.745496,0.321875,0,0,0.321875,0.810755,0.146002,0.928924,0.243118
2061,7.00E-08,0.74429,0.322188,0,0,0.322188,0.809817,0.1459,0.928925,0.244376
2062,7.00E-08,0.74429,0.322188,0,0,0.322188,0.809817,0.1459,0.928925,0.244376
2063,7.70E-07,0.743132,0.3225,0,0,0.3225,0.808918,0.145782,0.928924,0.245691
2064,7.70E-07,0.743132,0.3225,0,0,0.3225,0.808918,0.145782,0.928924,0.245691
2065,7.24E-08,0.741929,0.322812,0,0,0.322812,0.807981,0.145697,0.928925,0.246951
2066,7.24E-08,0.741929,0.322812,0,0,0.322812,0.807981,0.145697,0.928925,0.246951
2067,7.83E-07,0.740773,0.323125,0,0,0.323125,0.807083,0.145569,0.928924,0.248266
2068,7.83E-07,0.740773,0.323125,0,0,0.323125,0.807083,0.145569,0.928924,0.248266
2069,7.30E-08,0.739573,0.323438,0,0,0.323438,0.806148,0.145475,0.928925,0.249526
2070,7.30E-08,0.739573,0.323438,0,0,0.323438,0.806148,0.145475,0.928925,0.249526
2071,7.97E-07,0.73842,0.32375,0,0,0.32375,0.805251,0.145352,0.928924,0.250841
2072,7.97E-07,0.73842,0.32375,0,0,0.32375,0.805251,0.145352,0.928924,0.250841
2073,7.42E-08,0.737223,0.324062,0,0,0.324062,0.804318,0.145253,0.928925,0.252101
2074,7.42E-08,0.737223,0.324062,0,0,0.324062,0.804318,0.145253,0.928925,0.252101
2075,8.09E-07,0.736073,0.324375,0,0,0.324375,0.803422,0.145114,0.928924,0.253417
2076,8.09E-07,0.736073,0.324375,0,0,0.324375,0.803422,0.145114,0.928924,0.253417
2077,7.72E-08,0.73488,0.324688,0,0,0.324688,0.802491,0.145035,0.928925,0.254677
2078,7.72E-08,0.73488,0.324688,0,0,0.324688,0.802491,0.145035,0.928925,0.254677
2079,8.21E-07,0.733732,0.325,0,0,0.325,0.801596,0.14487,0.928924,0.255992
2080,8.21E-07,0.733732,0.325,0,0,0.325,0.801596,0.14487,0.928924,0.255992
2081,8.06E-08,0.732543,0.325312,0,0,0.325312,0.800667,0.144797,0.928925,0.257253
2082,8.06E-08,0.732543,0.325312,0,0,0.325312,0.800667,0.144797,0.928925,0.257253
2083,8.32E-07,0.731398,0.325625,0,0,0.325625,0.799773,0.144642,0.928924,0.258568
2084,8.32E-07,0.731398,0.325625,0,0,0.325625,0.799773,0.144642,0.928924,0.258568
2085,8.43E-08,0.730212,0.325938,0,0,0.325938,0.798847,0.14454,0.928925,0.25983
2086,8.43E-08,0.730212,0.325938,0,0,0.325938,0.798847,0.14454,0.928925,0.25983
2087,8.42E-07,0.729069,0.32625,0,0,0.32625,0.797954,0.144421,0.928924,0.261144
2088,8.42E-07,0.729069,0.32625,0,0,0.32625,0.797954,0.144421,0.928924,0.261144
2089,8.93E-08,0.727887,0.326562,0,0,0.326562,0.797029,0.144281,0.928925,0.262405
2090,8.93E-08,0.727887,0.326562,0,0,0.326562,0.797029,0.144281,0.928925,0.262405
2091,8.52E-07,0.726748,0.326875,0,0,0.326875,0.796139,0.144191,0.928924,0.26372
2092,8.52E-07,0.726748,0.326875,0,0,0.326875,0.796139,0.144191,0.928924,0.26372
2093,9.61E-08,0.725569,0.327188,0,0,0.327188,0.795215,0.14404,0.928925,0.264981
2094,9.61E-08,0.725569,0.327188,0,0,0.327188,0.795215,0.14404,0.928925,0.264981
2095,8.59E-07,0.724433,0.3275,0,0,0.3275,0.794326,0.143944,0.928924,0.266296
2096,8.59E-07,0.724433,0.3275,0,0,0.3275,0.794326,0.143944,0.928924,0.266296
2097,1.04E-07,0.723256,0.327812,0,0,0.327812,0.793404,0.143811,0.928925,0.267557
2098,1.04E-07,0.723256,0.327812,0,0,0.327812,0.793404,0.143811,0.928925,0.267557
2099,8.66E-07,0.722124,0.328125,0,0,0.328125,0.792517,0.143698,0.928924,0.268872
2100,8.66E-07,0.722124,0.328125,0,0,0.328125,0.792517,0.143698,0.928924,0.268872
2101,1.12E-07,0.72095,0.328438,0,0,0.328438,0.791596,0.143576,0.928925,0.270133
2102,1.12E-07,0.72095,0.328438,0,0,0.328438,0.791596,0.143576,0.928925,0.270133
2103,8.74E-07,0.719821,0.32875,0,0,0.32875,0.790711,0.14346,0.928924,0.271449
2104,8.74E-07,0.719821,0.32875,0,0,0.32875,0.790711,0.14346,0.928924,0.271449
2105,1.20E-07,0.718651,0.329062,0,0,0.329062,0.789792,0.143339,0.928925,0.272709
2106,1.20E-07,0.718651,0.329062,0,0,0.329062,0.789792,0.143339,0.928925,0.272709
2107,8.81E-07,0.717524,0.329375,0,0,0.329375,0.788908,0.143222,0.928924,0.274025
2108,8.81E-07,0.717524,0.329375,0,0,0.329375,0.788908,0.143222,0.928924,0.274025
2109,1.30E-07,0.716357,0.329688,0,0,0.329688,0.78799,0.143112,0.928925,0.275286
2110,1.30E-07,0.716357,0.329688,0,0,0.329688,0.78799,0.143112,0.928925,0.275286
2111,8.87E-07,0.715234,0.33,0,0,0.33,0.787108,0.142977,0.928924,0.276602
2112,8.87E-07,0.715234,0.33,0,0,0.33,0.787108,0.142977,0.928924,0.276602
2113,1.41E-07,0.71407,0.330312,0,0,0.330312,0.786193,0.142896,0.928925,0.277863
2114,1.41E-07,0.71407,0.330312,0,0,0.330312,0.786193,0.142896,0.928925,0.277863
2115,8.92E-07,0.712949,0.330625,0,0,0.330625,0.785312,0.142737,0.928924,0.279178
2116,8.92E-07,0.712949,0.330625,0,0,0.330625,0.785312,0.142737,0.928924,0.279178
2117,1.51E-07,0.711789,0.330938,0,0,0.330938,0.784398,0.142672,0.928925,0.28044
2118,1.51E-07,0.711789,0.330938,0,0,0.330938,0.784398,0.142672,0.928925,0.28044
2119,8.98E-07,0.71067,0.33125,0,0,0.33125,0.783518,0.142521,0.928924,0.281755
2120,8.98E-07,0.71067,0.33125,0,0,0.33125,0.783518,0.142521,0.928924,0.281755
2121,1.61E-07,0.709514,0.331562,0,0,0.331562,0.782606,0.142433,0.928925,0.283017
2122,1.61E-07,0.709514,0.331562,0,0,0.331562,0.782606,0.142433,0.928925,0.283017
2123,9.06E-07,0.708398,0.331875,0,0,0.331875,0.781727,0.142327,0.928924,0.284332
2124,9.06E-07,0.708398,0.331875,0,0,0.331875,0.781727,0.142327,0.928924,0.284332
2125,1.70E-07,0.707244,0.332188,0,0,0.332188,0.780817,0.142191,0.928925,0.285595
2126,1.70E-07,0.707244,0.332188,0,0,0.332188,0.780817,0.142191,0.928925,0.285595
2127,9.14E-07,0.706131,0.3325,0,0,0.3325,0.77994,0.142136,0.928924,0.28691
2128,9.14E-07,0.706131,0.3325,0,0,0.3325,0.77994,0.142136,0.928924,0.28691
2129,1.80E-07,0.70498,0.332812,0,0,0.332812,0.779031,0.141972,0.928925,0.288172
2130,1.80E-07,0.70498,0.332812,0,0,0.332812,0.779031,0.141972,0.928925,0.288172
2131,9.19E-07,0.703871,0.333125,0,0,0.333125,0.778156,0.141921,0.928924,0.289489
2132,9.19E-07,0.703871,0.333125,0,0,0.333125,0.778156,0.141921,0.928924,0.289489
2133,1.93E-07,0.702721,0.333438,0,0,0.333438,0.777247,0.14179,0.928925,0.290751
2134,1.93E-07,0.702721,0.333438,0,0,0.333438,0.777247,0.14179,0.928925,0.290751
2135,9.22E-07,0.701615,0.33375,0,0,0.33375,0.776374,0.141691,0.928924,0.292069
2136,9.22E-07,0.701615,0.33375,0,0,0.33375,0.776374,0.141691,0.928924,0.292069
2137,2.07E-07,0.700469,0.334062,0,0,0.334062,0.775467,0.14162,0.928925,0.293331
2138,2.07E-07,0.700469,0.334062,0,0,0.334062,0.775467,0.14162,0.928925,0.293331
2139,9.26E-07,0.699365,0.334375,0,0,0.334375,0.774595,0.141474,0.928923,0.294648
2140,9.26E-07,0.699365,0.334375,0,0,0.334375,0.774595,0.141474,0.928923,0.294648
2141,2.20E-07,0.698222,0.334688,0,0,0.334688,0.773689,0.141438,0.928925,0.295912
2142,2.20E-07,0.698222,0.334688,0,0,0.334688,0.773689,0.141438,0.928925,0.295912
2143,9.33E-07,0.69712,0.335,0,0,0.335,0.772818,0.141289,0.928923,0.297229
2144,9.33E-07,0.69712,0.335,0,0,0.335,0.772818,0.141289,0.928923,0.297229
2145,2.28E-07,0.695981,0.335312,0,0,0.335312,0.771914,0.141232,0.928925,0.298494
2146,2.28E-07,0.695981,0.335312,0,0,0.335312,0.771914,0.141232,0.928925,0.298494
2147,9.43E-07,0.69488,0.335625,0,0,0.335625,0.771044,0.141127,0.928923,0.299811
2148,9.43E-07,0.69488,0.335625,0,0,0.335625,0.771044,0.141127,0.928923,0.299811
2149,2.37E-07,0.693744,0.335938,0,0,0.335938,0.770142,0.141026,0.928925,0.301076
2150,2.37E-07,0.693744,0.335938,0,0,0.335938,0.770142,0.141026,0.928925,0.301076
2151,9.52E-07,0.692646,0.33625,0,0,0.33625,0.769272,0.140958,0.928923,0.302394
2152,9.52E-07,0.692646,0.33625,0,0,0.33625,0.769272,0.140958,0.928923,0.302394
2153,2.46E-07,0.691512,0.336563,0,0,0.336563,0.768371,0.140843,0.928925,0.30366
2154,2.46E-07,0.691512,0.336563,0,0,0.336563,0.768371,0.140843,0.928925,0.30366
2155,9.60E-07,0.690418,0.336875,0,0,0.336875,0.767503,0.140771,0.928923,0.304979
2156,9.60E-07,0.690418,0.336875,0,0,0.336875,0.767503,0.140771,0.928923,0.304979
2157,2.56E-07,0.689286,0.337187,0,0,0.337187,0.766603,0.14068,0.928925,0.306244
2158,2.56E-07,0.689286,0.337187,0,0,0.337187,0.766603,0.14068,0.928925,0.306244
2159,9.70E-07,0.688194,0.3375,0,0,0.3375,0.765737,0.140573,0.928923,0.307564
2160,9.70E-07,0.688194,0.3375,0,0,0.3375,0.765737,0.140573,0.928923,0.307564
2161,2.62E-07,0.687065,0.337813,0,0,0.337813,0.764838,0.140511,0.928925,0.308831
2162,2.62E-07,0.687065,0.337813,0,0,0.337813,0.764838,0.140511,0.928925,0.308831
2163,9.83E-07,0.685975,0.338125,0,0,0.338125,0.763972,0.14039,0.928923,0.310151
2164,9.83E-07,0.685975,0.338125,0,0,0.338125,0.763972,0.14039,0.928923,0.310151
2165,2.67E-07,0.684849,0.338437,0,0,0.338437,0.763075,0.140317,0.928925,0.311418
2166,2.67E-07,0.684849,0.338437,0,0,0.338437,0.763075,0.140317,0.928925,0.311418
2167,9.97E-07,0.683761,0.33875,0,0,0.33875,0.76221,0.14022,0.928923,0.312738
2168,9.97E-07,0.683761,0.33875,0,0,0.33875,0.76221,0.14022,0.928923,0.312738
2169,2.72E-07,0.682638,0.339063,0,0,0.339063,0.761315,0.140112,0.928925,0.314007
2170,2.72E-07,0.682638,0.339063,0,0,0.339063,0.761315,0.140112,0.928925,0.314007
2171,1.01E-06,0.681553,0.339375,0,0,0.339375,0.760451,0.140045,0.928923,0.315327
2172,1.01E-06,0.681553,0.339375,0,0,0.339375,0.760451,0.140045,0.928923,0.315327
2173,2.78E-07,0.680432,0.339687,0,0,0.339687,0.759557,0.139918,0.928925,0.316596
2174,2.78E-07,0.680432,0.339687,0,0,0.339687,0.759557,0.139918,0.928925,0.316596
2175,1.02E-06,0.67935,0.34,0,0,0.34,0.758695,0.139848,0.928923,0.317918
2176,1.02E-06,0.67935,0.34,0,0,0.34,0.758695,0.139848,0.928923,0.317918
2177,2.83E-07,0.678231,0.340313,0,0,0.340313,0.757801,0.13974,0.928926,0.319186
2178,2.83E-07,0.678231,0.340313,0,0,0.340313,0.757801,0.13974,0.928926,0.319186
2179,1.04E-06,0.677152,0.340625,0,0,0.340625,0.756941,0.139632,0.928923,0.320508
2180,1.04E-06,0.677152,0.340625,0,0,0.340625,0.756941,0.139632,0.928923,0.320508
2181,2.87E-07,0.676037,0.340937,0,0,0.340937,0.756049,0.139552,0.928926,0.321777
2182,2.87E-07,0.676037,0.340937,0,0,0.340937,0.756049,0.139552,0.928926,0.321777
2183,1.06E-06,0.67496,0.34125,0,0,0.34125,0.75519,0.139419,0.928923,0.3231
2184,1.06E-06,0.67496,0.34125,0,0,0.34125,0.75519,0.139419,0.928923,0.3231
2185,2.91E-07,0.673847,0.341563,0,0,0.341563,0.754299,0.13934,0.928926,0.324369
2186,2.91E-07,0.673847,0.341563,0,0,0.341563,0.754299,0.13934,0.928926,0.324369
2187,1.07E-06,0.672773,0.341875,0,0,0.341875,0.753441,0.139214,0.928923,0.325692
2188,1.07E-06,0.672773,0.341875,0,0,0.341875,0.753441,0.139214,0.928923,0.325692
2189,2.96E-07,0.671664,0.342187,0,0,0.342187,0.752552,0.139113,0.928926,0.326962
2190,2.96E-07,0.671664,0.342187,0,0,0.342187,0.752552,0.139113,0.928926,0.326962
2191,1.09E-06,0.670592,0.3425,0,0,0.3425,0.751696,0.139011,0.928923,0.328284
2192,1.09E-06,0.670592,0.3425,0,0,0.3425,0.751696,0.139011,0.928923,0.328284
2193,3.01E-07,0.669486,0.342813,0,0,0.342813,0.750808,0.138886,0.928926,0.329555
2194,3.01E-07,0.669486,0.342813,0,0,0.342813,0.750808,0.138886,0.928926,0.329555
2195,1.10E-06,0.668417,0.343125,0,0,0.343125,0.749953,0.138789,0.928923,0.330877
2196,1.10E-06,0.668417,0.343125,0,0,0.343125,0.749953,0.138789,0.928923,0.330877
2197,3.03E-07,0.667313,0.343437,0,0,0.343437,0.749067,0.138667,0.928926,0.332148
2198,3.03E-07,0.667313,0.343437,0,0,0.343437,0.749067,0.138667,0.928926,0.332148
2199,1.12E-06,0.666247,0.34375,0,0,0.34375,0.748214,0.138547,0.928923,0.333471
2200,1.12E-06,0.666247,0.34375,0,0,0.34375,0.748214,0.138547,0.928923,0.333471
2201,3.07E-07,0.665147,0.344063,0,0,0.344063,0.747329,0.13844,0.928926,0.334741
2202,3.07E-07,0.665147,0.344063,0,0,0.344063,0.747329,0.13844,0.928926,0.334741
2203,1.14E-06,0.664083,0.344375,0,0,0.344375,0.746477,0.1383,0.928923,0.336064
2204,1.14E-06,0.664083,0.344375,0,0,0.344375,0.746477,0.1383,0.928923,0.336064
2205,3.14E-07,0.662987,0.344687,0,0,0.344687,0.745595,0.138197,0.928926,0.337335
2206,3.14E-07,0.662987,0.344687,0,0,0.344687,0.745595,0.138197,0.928926,0.337335
2207,1.15E-06,0.661926,0.345,0,0,0.345,0.744744,0.138061,0.928923,0.338657
2208,1.15E-06,0.661926,0.345,0,0,0.345,0.744744,0.138061,0.928923,0.338657
2209,3.23E-07,0.660833,0.345313,0,0,0.345313,0.743864,0.137944,0.928926,0.339928
2210,3.23E-07,0.660833,0.345313,0,0,0.345313,0.743864,0.137944,0.928926,0.339928
2211,1.16E-06,0.659774,0.345625,0,0,0.345625,0.743015,0.137827,0.928922,0.34125
2212,1.16E-06,0.659774,0.345625,0,0,0.345625,0.743015,0.137827,0.928922,0.34125
2213,3.32E-07,0.658684,0.345937,0,0,0.345937,0.742136,0.137697,0.928926,0.342521
2214,3.32E-07,0.658684,0.345937,0,0,0.345937,0.742136,0.137697,0.928926,0.342521
2215,1.17E-06,0.657629,0.34625,0,0,0.34625,0.741288,0.137585,0.928922,0.343843
2216,1.17E-06,0.657629,0.34625,0,0,0.34625,0.741288,0.137585,0.928922,0.343843
2217,3.42E-07,0.656542,0.346563,0,0,0.346563,0.740411,0.137457,0.928926,0.345114
2218,3.42E-07,0.656542,0.346563,0,0,0.346563,0.740411,0.137457,0.928926,0.345114
2219,1.18E-06,0.65549,0.346875,0,0,0.346875,0.739565,0.137338,0.928922,0.346436
2220,1.18E-06,0.65549,0.346875,0,0,0.346875,0.739565,0.137338,0.928922,0.346436
2221,3.52E-07,0.654406,0.347187,0,0,0.347187,0.738689,0.137217,0.928926,0.347707
2222,3.52E-07,0.654406,0.347187,0,0,0.347187,0.738689,0.137217,0.928926,0.347707
2223,1.20E-06,0.653357,0.3475,0,0,0.3475,0.737845,0.137094,0.928922,0.349029
2224,1.20E-06,0.653357,0.3475,0,0,0.3475,0.737845,0.137094,0.928922,0.349029
2225,3.64E-07,0.652276,0.347813,0,0,0.347813,0.736971,0.136975,0.928927,0.3503
2226,3.64E-07,0.652276,0.347813,0,0,0.347813,0.736971,0.136975,0.928927,0.3503
2227,1.20E-06,0.65123,0.348125,0,0,0.348125,0.736129,0.136858,0.928922,0.351622
2228,1.20E-06,0.65123,0.348125,0,0,0.348125,0.736129,0.136858,0.928922,0.351622
2229,3.78E-07,0.650152,0.348437,0,0,0.348437,0.735256,0.136735,0.928927,0.352893
2230,3.78E-07,0.650152,0.348437,0,0,0.348437,0.735256,0.136735,0.928927,0.352893
2231,1.21E-06,0.649109,0.34875,0,0,0.34875,0.734416,0.136629,0.928922,0.354215
2232,1.21E-06,0.649109,0.34875,0,0,0.34875,0.734416,0.136629,0.928922,0.354215
2233,3.94E-07,0.648034,0.349063,0,0,0.349063,0.733544,0.136504,0.928927,0.355485
2234,3.94E-07,0.648034,0.349063,0,0,0.349063,0.733544,0.136504,0.928927,0.355485
2235,1.22E-06,0.646994,0.349375,0,0,0.349375,0.732705,0.136404,0.928922,0.356808
2236,1.22E-06,0.646994,0.349375,0,0,0.349375,0.732705,0.136404,0.928922,0.356808
2237,4.11E-07,0.645922,0.349687,0,0,0.349687,0.731835,0.136286,0.928927,0.358078
2238,4.11E-07,0.645922,0.349687,0,0,0.349687,0.731835,0.136286,0.928927,0.358078
2239,1.22E-06,0.644884,0.35,0,0,0.35,0.730998,0.136188,0.928922,0.359401
2240,1.22E-06,0.644884,0.35,0,0,0.35,0.730998,0.136188,0.928922,0.359401
2241,4.26E-07,0.643815,0.350313,0,0,0.350313,0.730129,0.136073,0.928927,0.360672
2242,4.26E-07,0.643815,0.350313,0,0,0.350313,0.730129,0.136073,0.928927,0.360672
2243,1.23E-06,0.64278,0.350625,0,0,0.350625,0.729294,0.135982,0.928921,0.361995
2244,1.23E-06,0.64278,0.350625,0,0,0.350625,0.729294,0.135982,0.928921,0.361995
2245,4.37E-07,0.641713,0.350937,0,0,0.350937,0.728426,0.135861,0.928927,0.363266
2246,4.37E-07,0.641713,0.350937,0,0,0.350937,0.728426,0.135861,0.928927,0.363266
2247,1.25E-06,0.640681,0.35125,0,0,0.35125,0.727592,0.135778,0.928921,0.364589
2248,1.25E-06,0.640681,0.35125,0,0,0.35125,0.727592,0.135778,0.928921,0.364589
2249,4.46E-07,0.639617,0.351562,0,0,0.351562,0.726726,0.135651,0.928928,0.36586
2250,4.46E-07,0.639617,0.351562,0,0,0.351562,0.726726,0.135651,0.928928,0.36586
2251,1.26E-06,0.638588,0.351875,0,0,0.351875,0.725893,0.135565,0.928921,0.367184
2252,1.26E-06,0.638588,0.351875,0,0,0.351875,0.725893,0.135565,0.928921,0.367184
2253,4.56E-07,0.637527,0.352188,0,0,0.352188,0.725028,0.135447,0.928928,0.368455
2254,4.56E-07,0.637527,0.352188,0,0,0.352188,0.725028,0.135447,0.928928,0.368455
2255,1.28E-06,0.6365,0.3525,0,0,0.3525,0.724197,0.135346,0.928921,0.369779
2256,1.28E-06,0.6365,0.3525,0,0,0.3525,0.724197,0.135346,0.928921,0.369779
2257,4.69E-07,0.635442,0.352812,0,0,0.352812,0.723334,0.135242,0.928928,0.371051
2258,4.69E-07,0.635442,0.352812,0,0,0.352812,0.723334,0.135242,0.928928,0.371051
2259,1.29E-06,0.634417,0.353125,0,0,0.353125,0.722504,0.135134,0.92892,0.372375
2260,1.29E-06,0.634417,0.353125,0,0,0.353125,0.722504,0.135134,0.92892,0.372375
2261,4.83E-07,0.633362,0.353438,0,0,0.353438,0.721642,0.135032,0.928928,0.373648
2262,4.83E-07,0.633362,0.353438,0,0,0.353438,0.721642,0.135032,0.928928,0.373648
2263,1.30E-06,0.63234,0.35375,0,0,0.35375,0.720814,0.134936,0.92892,0.374971
2264,1.30E-06,0.63234,0.35375,0,0,0.35375,0.720814,0.134936,0.92892,0.374971
2265,4.94E-07,0.631288,0.354062,0,0,0.354062,0.719953,0.134817,0.928929,0.376244
2266,4.94E-07,0.631288,0.354062,0,0,0.354062,0.719953,0.134817,0.928929,0.376244
2267,1.31E-06,0.630268,0.354375,0,0,0.354375,0.719126,0.134746,0.92892,0.377569
2268,1.31E-06,0.630268,0.354375,0,0,0.354375,0.719126,0.134746,0.92892,0.377569
2269,5.03E-07,0.629219,0.354688,0,0,0.354688,0.718266,0.1346,0.928929,0.378842
2270,5.03E-07,0.629219,0.354688,0,0,0.354688,0.718266,0.1346,0.928929,0.378842
2271,1.33E-06,0.628202,0.355,0,0,0.355,0.717442,0.134549,0.928919,0.380167
2272,1.33E-06,0.628202,0.355,0,0,0.355,0.717442,0.134549,0.928919,0.380167
2273,5.14E-07,0.627155,0.355312,0,0,0.355312,0.716582,0.134394,0.92893,0.38144
2274,5.14E-07,0.627155,0.355312,0,0,0.355312,0.716582,0.134394,0.92893,0.38144
2275,1.34E-06,0.626141,0.355625,0,0,0.355625,0.71576,0.134335,0.928919,0.382765
2276,1.34E-06,0.626141,0.355625,0,0,0.355625,0.71576,0.134335,0.928919,0.382765
2277,5.29E-07,0.625097,0.355938,0,0,0.355938,0.714902,0.134202,0.92893,0.384038
2278,5.29E-07,0.625097,0.355938,0,0,0.355938,0.714902,0.134202,0.92893,0.384038
2279,1.35E-06,0.624085,0.35625,0,0,0.35625,0.714081,0.13412,0.928918,0.385364
2280,1.35E-06,0.624085,0.35625,0,0,0.35625,0.714081,0.13412,0.928918,0.385364
2281,5.46E-07,0.623044,0.356562,0,0,0.356562,0.713223,0.134004,0.928931,0.386638
2282,5.46E-07,0.623044,0.356562,0,0,0.356562,0.713223,0.134004,0.928931,0.386638
2283,1.36E-06,0.622034,0.356875,0,0,0.356875,0.712404,0.133934,0.928917,0.387963
2284,1.36E-06,0.622034,0.356875,0,0,0.356875,0.712404,0.133934,0.928917,0.387963
2285,5.64E-07,0.620996,0.357188,0,0,0.357188,0.711548,0.133785,0.928932,0.389238
2286,5.64E-07,0.620996,0.357188,0,0,0.357188,0.711548,0.133785,0.928932,0.389238
2287,1.37E-06,0.619988,0.3575,0,0,0.3575,0.710731,0.133788,0.928916,0.390563
2288,1.37E-06,0.619988,0.3575,0,0,0.3575,0.710731,0.133788,0.928916,0.390563
2289,5.84E-07,0.618954,0.357812,0,0,0.357812,0.709874,0.133553,0.928934,0.391839
2290,5.84E-07,0.618954,0.357812,0,0,0.357812,0.709874,0.133553,0.928934,0.391839
2291,1.37E-06,0.617948,0.358125,0,0,0.358125,0.70906,0.133677,0.928914,0.393165
2292,1.37E-06,0.617948,0.358125,0,0,0.358125,0.70906,0.133677,0.928914,0.393165
2293,6.11E-07,0.616915,0.358438,0,0,0.358438,0.708202,0.133326,0.928936,0.394441
2294,6.11E-07,0.616915,0.358438,0,0,0.358438,0.708202,0.133326,0.928936,0.394441
2295,1.37E-06,0.615912,0.35875,0,0,0.35875,0.707393,0.133606,0.92891,0.395769
2296,1.37E-06,0.615912,0.35875,0,0,0.35875,0.707393,0.133606,0.92891,0.395769
2297,6.49E-07,0.614881,0.359062,0,0,0.359062,0.706531,0.133106,0.928941,0.397045
2298,6.49E-07,0.614881,0.359062,0,0,0.359062,0.706531,0.133106,0.928941,0.397045
2299,1.35E-06,0.613881,0.359375,0,0,0.359375,0.705729,0.133617,0.928904,0.398375
2300,1.35E-06,0.613881,0.359375,0,0,0.359375,0.705729,0.133617,0.928904,0.398375
2301,6.91E-07,0.612851,0.359688,0,0,0.359688,0.70486,0.13286,0.92895,0.399652
2302,6.91E-07,0.612851,0.359688,0,0,0.359688,0.70486,0.13286,0.92895,0.399652
2303,1.35E-06,0.611852,0.36,0,0,0.36,0.704067,0.133774,0.928893,0.400983
2304,1.35E-06,0.611852,0.36,0,0,0.36,0.704067,0.133774,0.928893,0.400983
2305,6.89E-07,0.610824,0.360312,0,0,0.360312,0.703186,0.132507,0.928965,0.402263
2306,6.89E-07,0.610824,0.360312,0,0,0.360312,0.703186,0.132507,0.928965,0.402263
2307,1.43E-06,0.609825,0.360625,0,0,0.360625,0.702411,0.134092,0.928873,0.403595
2308,1.43E-06,0.609825,0.360625,0,0,0.360625,0.702411,0.134092,0.928873,0.403595
2309,5.68E-07,0.6088,0.360938,0,0,0.360938,0.701509,0.131933,0.92899,0.404877
2310,5.68E-07,0.6088,0.360938,0,0,0.360938,0.701509,0.131933,0.92899,0.404877
2311,1.65E-06,0.607803,0.36125,0,0,0.36125,0.700762,0.134455,0.928841,0.40621
2312,1.65E-06,0.607803,0.36125,0,0,0.36125,0.700762,0.134455,0.928841,0.40621
2313,3.47E-07,0.606781,0.361562,0,0,0.361562,0.699826,0.13111,0.929029,0.407493
2314,3.47E-07,0.606781,0.361562,0,0,0.361562,0.699826,0.13111,0.929029,0.407493
2315,1.84E-06,0.605787,0.361875,0,0,0.361875,0.699125,0.134703,0.928794,0.408825
2316,1.84E-06,0.605787,0.361875,0,0,0.361875,0.699125,0.134703,0.928794,0.408825
2317,4.01E-07,0.604768,0.362188,0,0,0.362188,0.69814,0.130457,0.929083,0.410106
2318,4.01E-07,0.604768,0.362188,0,0,0.362188,0.69814,0.130457,0.929083,0.410106
2319,1.45E-06,0.603776,0.3625,0,0,0.3625,0.697496,0.135005,0.928735,0.411441
2320,1.45E-06,0.603776,0.3625,0,0,0.3625,0.697496,0.135005,0.928735,0.411441
2321,1.14E-06,0.602755,0.362812,0,0,0.362812,0.69645,0.131143,0.929143,0.412727
2322,1.14E-06,0.602755,0.362812,0,0,0.362812,0.69645,0.131143,0.929143,0.412727
2323,1.09E-06,0.601758,0.363125,0,0,0.363125,0.695858,0.135391,0.928679,0.414073
2324,1.09E-06,0.601758,0.363125,0,0,0.363125,0.695858,0.135391,0.928679,0.414073
2325,7.81E-07,0.60073,0.363438,0,0,0.363438,0.694755,0.132578,0.929189,0.415373
2326,7.81E-07,0.60073,0.363438,0,0,0.363438,0.694755,0.132578,0.929189,0.415373
2327,7.88E-06,0.599738,0.36375,0,0,0.36375,0.6942,0.130753,0.928654,0.416716
2328,7.88E-06,0.599738,0.36375,0,0,0.36375,0.6942,0.130753,0.928654,0.416716
2329,5.52E-06,0.598755,0.364062,0,0,0.364062,0.693122,0.126966,0.929191,0.41796
2330,5.52E-06,0.598755,0.364062,0,0,0.364062,0.693122,0.126966,0.929191,0.41796
2331,9.11E-06,0.597836,0.364375,0,0,0.364375,0.692618,0.120222,0.928673,0.419209
2332,9.11E-06,0.597836,0.364375,0,0,0.364375,0.692618,0.120222,0.928673,0.419209
2333,5.76E-06,0.596935,0.364688,0,0,0.364688,0.691629,0.121108,0.929164,0.420352
2334,5.76E-06,0.596935,0.364688,0,0,0.364688,0.691629,0.121108,0.929164,0.420352
2335,1.05E-06,0.596032,0.365,0,0,0.365,0.691114,0.121396,0.928695,0.421581
2336,1.05E-06,0.596032,0.365,0,0,0.365,0.691114,0.121396,0.928695,0.421581
2337,1.13E-05,0.595103,0.365312,0,0,0.365312,0.690121,0.126283,0.929146,0.422764
2338,1.13E-05,0.595103,0.365312,0,0,0.365312,0.690121,0.126283,0.929146,0.422764
2339,2.30E-06,0.594144,0.365625,0,0,0.365625,0.689541,0.127793,0.928712,0.424072
2340,2.30E-06,0.594144,0.365625,0,0,0.365625,0.689541,0.127793,0.928712,0.424072
2341,8.53E-06,0.593165,0.365938,0,0,0.365938,0.688528,0.132183,0.929121,0.425321
2342,8.53E-06,0.593165,0.365938,0,0,0.365938,0.688528,0.132183,0.929121,0.425321
2343,4.88E-06,0.592175,0.36625,0,0,0.36625,0.687889,0.129763,0.928751,0.426677
2344,4.88E-06,0.592175,0.36625,0,0,0.36625,0.687889,0.129763,0.928751,0.426677
2345,6.84E-06,0.591179,0.366562,0,0,0.366562,0.686908,0.135214,0.929064,0.427951
2346,6.84E-06,0.591179,0.366562,0,0,0.366562,0.686908,0.135214,0.929064,0.427951
2347,4.94E-06,0.590182,0.366875,0,0,0.366875,0.686196,0.129523,0.928828,0.429321
2348,4.94E-06,0.590182,0.366875,0,0,0.366875,0.686196,0.129523,0.928828,0.429321
2349,7.16E-06,0.589178,0.367188,0,0,0.367188,0.685292,0.137282,0.928971,0.43061
2350,7.16E-06,0.589178,0.367188,0,0,0.367188,0.685292,0.137282,0.928971,0.43061
2351,6.04E-06,0.588169,0.3675,0,0,0.3675,0.684475,0.130624,0.928928,0.431996
2352,6.04E-06,0.588169,0.3675,0,0,0.3675,0.684475,0.130624,0.928928,0.431996
2353,1.25E-06,0.58716,0.367813,0,0,0.367813,0.683661,0.135276,0.928878,0.433298
2354,1.25E-06,0.58716,0.367813,0,0,0.367813,0.683661,0.135276,0.928878,0.433298
2355,8.28E-06,0.586175,0.368125,0,0,0.368125,0.682782,0.129069,0.929001,0.434655
2356,8.28E-06,0.586175,0.368125,0,0,0.368125,0.682782,0.129069,0.929001,0.434655
2357,5.52E-06,0.585202,0.368437,0,0,0.368437,0.682051,0.129949,0.928837,0.435916
2358,5.52E-06,0.585202,0.368437,0,0,0.368437,0.682051,0.129949,0.928837,0.435916
2359,1.51E-06,0.584227,0.36875,0,0,0.36875,0.681159,0.133144,0.929,0.437262
2360,1.51E-06,0.584227,0.36875,0,0,0.36875,0.681159,0.133144,0.929,0.437262
2361,1.46E-05,0.583227,0.369063,0,0,0.369063,0.680386,0.13347,0.92888,0.438561
2362,1.46E-05,0.583227,0.369063,0,0,0.369063,0.680386,0.13347,0.92888,0.438561
2363,2.78E-06,0.582179,0.369375,0,0,0.369375,0.67949,0.145209,0.928925,0.440009
2364,2.78E-06,0.582179,0.369375,0,0,0.369375,0.67949,0.145209,0.928925,0.440009
2365,7.82E-06,0.581087,0.369687,0,0,0.369687,0.678557,0.136753,0.928971,0.441435
2366,7.82E-06,0.581087,0.369687,0,0,0.369687,0.678557,0.136753,0.928971,0.441435
2367,3.65E-05,0.580075,0.37,0,0,0.37,0.677777,0.128498,0.928839,0.442843
2368,3.65E-05,0.580075,0.37,0,0,0.37,0.677777,0.128498,0.928839,0.442843
2369,2.21E-05,0.579215,0.370313,0,0,0.370313,0.676955,0.118721,0.929053,0.443956
2370,2.21E-05,0.579215,0.370313,0,0,0.370313,0.676955,0.118721,0.929053,0.443956
2371,2.47E-05,0.578263,0.370625,0,0,0.370625,0.676304,0.124733,0.928755,0.445289
2372,2.47E-05,0.578263,0.370625,0,0,0.370625,0.676304,0.124733,0.928755,0.445289
2373,2.90E-05,0.577404,0.370937,0,0,0.370937,0.675402,0.121001,0.929137,0.446404
2374,2.90E-05,0.577404,0.370937,0,0,0.370937,0.675402,0.121001,0.929137,0.446404
2375,2.88E-05,0.576417,0.37125,0,0,0.37125,0.674801,0.127649,0.928673,0.447788
2376,2.88E-05,0.576417,0.37125,0,0,0.37125,0.674801,0.127649,0.928673,0.447788
2377,3.38E-05,0.575544,0.371563,0,0,0.371563,0.673811,0.125508,0.929212,0.448926
2378,3.38E-05,0.575544,0.371563,0,0,0.371563,0.673811,0.125508,0.929212,0.448926
2379,3.35E-05,0.574518,0.371875,0,0,0.371875,0.673238,0.128704,0.928619,0.450364
2380,3.35E-05,0.574518,0.371875,0,0,0.371875,0.673238,0.128704,0.928619,0.450364
2381,2.93E-05,0.573635,0.372187,0,0,0.372187,0.672206,0.127294,0.929231,0.451519
2382,2.93E-05,0.573635,0.372187,0,0,0.372187,0.672206,0.127294,0.929231,0.451519
2383,3.66E-05,0.572631,0.3725,0,0,0.3725,0.671652,0.123722,0.928632,0.452932
2384,3.66E-05,0.572631,0.3725,0,0,0.3725,0.671652,0.123722,0.928632,0.452932
2385,3.84E-05,0.571788,0.372813,0,0,0.372813,0.670667,0.125162,0.929213,0.454037
2386,3.84E-05,0.571788,0.372813,0,0,0.372813,0.670667,0.125162,0.929213,0.454037
2387,3.74E-05,0.570772,0.373125,0,0,0.373125,0.670094,0.126095,0.928633,0.455469
2388,3.74E-05,0.570772,0.373125,0,0,0.373125,0.670094,0.126095,0.928633,0.455469
2389,3.86E-05,0.56992,0.373437,0,0,0.373437,0.669096,0.125987,0.929224,0.45659
2390,3.86E-05,0.56992,0.373437,0,0,0.373437,0.669096,0.125987,0.929224,0.45659
2391,4.04E-05,0.568895,0.37375,0,0,0.37375,0.668524,0.126373,0.92862,0.458039
2392,4.04E-05,0.568895,0.37375,0,0,0.37375,0.668524,0.126373,0.92862,0.458039
2393,3.95E-05,0.568047,0.374063,0,0,0.374063,0.667522,0.126132,0.92923,0.459155
2394,3.95E-05,0.568047,0.374063,0,0,0.374063,0.667522,0.126132,0.92923,0.459155
2395,4.24E-05,0.567024,0.374375,0,0,0.374375,0.666953,0.125213,0.928621,0.460606
2396,4.24E-05,0.567024,0.374375,0,0,0.374375,0.666953,0.125213,0.928621,0.460606
2397,4.30E-05,0.56619,0.374687,0,0,0.374687,0.665963,0.125708,0.929229,0.461707
2398,4.30E-05,0.56619,0.374687,0,0,0.374687,0.665963,0.125708,0.929229,0.461707
2399,4.30E-05,0.565162,0.375,0,0,0.375,0.665388,0.126108,0.92862,0.46317
2400,4.30E-05,0.565162,0.375,0,0,0.375,0.665388,0.126108,0.92862,0.46317
2401,4.37E-05,0.564325,0.375313,0,0,0.375313,0.664392,0.126156,0.929235,0.46428
2402,4.37E-05,0.564325,0.375313,0,0,0.375313,0.664392,0.126156,0.929235,0.46428
2403,4.64E-05,0.563289,0.375625,0,0,0.375625,0.663817,0.125974,0.928612,0.465754
2404,4.64E-05,0.563289,0.375625,0,0,0.375625,0.663817,0.125974,0.928612,0.465754
2405,4.69E-05,0.562462,0.375937,0,0,0.375937,0.662823,0.126267,0.929239,0.466853
2406,4.69E-05,0.562462,0.375937,0,0,0.375937,0.662823,0.126267,0.929239,0.466853
2407,4.84E-05,0.561422,0.37625,0,0,0.37625,0.662244,0.126063,0.928612,0.468339
2408,4.84E-05,0.561422,0.37625,0,0,0.37625,0.662244,0.126063,0.928612,0.468339
2409,4.73E-05,0.5606,0.376563,0,0,0.376563,0.661253,0.125678,0.929242,0.469434
2410,4.73E-05,0.5606,0.376563,0,0,0.376563,0.661253,0.125678,0.929242,0.469434
2411,5.05E-05,0.559562,0.376875,0,0,0.376875,0.660679,0.125065,0.928607,0.470921
2412,5.05E-05,0.559562,0.376875,0,0,0.376875,0.660679,0.125065,0.928607,0.470921
2413,5.16E-05,0.558753,0.377187,0,0,0.377187,0.659696,0.125616,0.929242,0.472001
2414,5.16E-05,0.558753,0.377187,0,0,0.377187,0.659696,0.125616,0.929242,0.472001
2415,5.28E-05,0.557707,0.3775,0,0,0.3775,0.659114,0.125793,0.928604,0.473505
2416,5.28E-05,0.557707,0.3775,0,0,0.3775,0.659114,0.125793,0.928604,0.473505
2417,5.22E-05,0.556899,0.377813,0,0,0.377813,0.65813,0.125565,0.929248,0.474584
2418,5.22E-05,0.556899,0.377813,0,0,0.377813,0.65813,0.125565,0.929248,0.474584
2419,5.65E-05,0.555854,0.378125,0,0,0.378125,0.657551,0.124334,0.928601,0.476091
2420,5.65E-05,0.555854,0.378125,0,0,0.378125,0.657551,0.124334,0.928601,0.476091
2421,5.45E-05,0.555067,0.378437,0,0,0.378437,0.656582,0.124096,0.929248,0.477145
2422,5.45E-05,0.555067,0.378437,0,0,0.378437,0.656582,0.124096,0.929248,0.477145
2423,5.51E-05,0.554029,0.37875,0,0,0.37875,0.656007,0.124046,0.928604,0.478645
2424,5.51E-05,0.554029,0.37875,0,0,0.37875,0.656007,0.124046,0.928604,0.478645
2425,5.89E-05,0.553243,0.379063,0,0,0.379063,0.655039,0.12513,0.92925,0.479704
2426,5.89E-05,0.553243,0.379063,0,0,0.379063,0.655039,0.12513,0.92925,0.479704
2427,6.25E-05,0.552183,0.379375,0,0,0.379375,0.654449,0.124731,0.928594,0.481238
2428,6.25E-05,0.552183,0.379375,0,0,0.379375,0.654449,0.124731,0.928594,0.481238
2429,5.59E-05,0.551412,0.379687,0,0,0.379687,0.653487,0.122895,0.929258,0.482278
2430,5.59E-05,0.551412,0.379687,0,0,0.379687,0.653487,0.122895,0.929258,0.482278
2431,5.86E-05,0.550383,0.38,0,0,0.38,0.652921,0.121499,0.928602,0.483772
2432,5.86E-05,0.550383,0.38,0,0,0.38,0.652921,0.121499,0.928602,0.483772
2433,6.24E-05,0.549624,0.380313,0,0,0.380313,0.651977,0.12294,0.929247,0.484797
2434,6.24E-05,0.549624,0.380313,0,0,0.380313,0.651977,0.12294,0.929247,0.484797
2435,6.56E-05,0.548575,0.380625,0,0,0.380625,0.651393,0.122719,0.928593,0.486325
2436,6.56E-05,0.548575,0.380625,0,0,0.380625,0.651393,0.122719,0.928593,0.486325
2437,6.31E-05,0.547829,0.380937,0,0,0.380937,0.650452,0.122406,0.929256,0.487334
2438,6.31E-05,0.547829,0.380937,0,0,0.380937,0.650452,0.122406,0.929256,0.487334
2439,5.86E-05,0.54679,0.38125,0,0,0.38125,0.649871,0.122601,0.928607,0.488854
2440,5.86E-05,0.54679,0.38125,0,0,0.38125,0.649871,0.122601,0.928607,0.488854
2441,6.20E-05,0.546021,0.381563,0,0,0.381563,0.648928,0.124619,0.929233,0.489899
2442,6.20E-05,0.546021,0.381563,0,0,0.381563,0.648928,0.124619,0.929233,0.489899
2443,6.63E-05,0.544967,0.381875,0,0,0.381875,0.64832,0.122663,0.928613,0.491441
2444,6.63E-05,0.544967,0.381875,0,0,0.381875,0.64832,0.122663,0.928613,0.491441
2445,7.13E-05,0.54422,0.382187,0,0,0.382187,0.647403,0.125621,0.929224,0.49246
2446,7.13E-05,0.54422,0.382187,0,0,0.382187,0.647403,0.125621,0.929224,0.49246
2447,6.36E-05,0.54314,0.3825,0,0,0.3825,0.646756,0.127193,0.928637,0.49404
2448,6.36E-05,0.54314,0.3825,0,0,0.3825,0.646756,0.127193,0.928637,0.49404
2449,6.22E-05,0.542354,0.382812,0,0,0.382812,0.645817,0.126683,0.929221,0.495122
2450,6.22E-05,0.542354,0.382812,0,0,0.382812,0.645817,0.126683,0.929221,0.495122
2451,6.75E-05,0.541279,0.383125,0,0,0.383125,0.645178,0.12513,0.928625,0.496698
2452,6.75E-05,0.541279,0.383125,0,0,0.383125,0.645178,0.12513,0.928625,0.496698
2453,6.70E-05,0.540517,0.383438,0,0,0.383438,0.64426,0.126539,0.929209,0.497749
2454,6.70E-05,0.540517,0.383438,0,0,0.383438,0.64426,0.126539,0.929209,0.497749
2455,6.64E-05,0.539445,0.38375,0,0,0.38375,0.643601,0.125068,0.928657,0.499326
2456,6.64E-05,0.539445,0.38375,0,0,0.38375,0.643601,0.125068,0.928657,0.499326
2457,6.78E-05,0.538681,0.384062,0,0,0.384062,0.642703,0.125948,0.929194,0.500381
2458,6.78E-05,0.538681,0.384062,0,0,0.384062,0.642703,0.125948,0.929194,0.500381
2459,6.99E-05,0.537602,0.384375,0,0,0.384375,0.642032,0.125692,0.92865,0.501974
2460,6.99E-05,0.537602,0.384375,0,0,0.384375,0.642032,0.125692,0.92865,0.501974
2461,6.32E-05,0.536844,0.384688,0,0,0.384688,0.641138,0.124191,0.929193,0.503022
2462,6.32E-05,0.536844,0.384688,0,0,0.384688,0.641138,0.124191,0.929193,0.503022
2463,6.57E-05,0.535797,0.385,0,0,0.385,0.640487,0.122611,0.928661,0.504575
2464,6.57E-05,0.535797,0.385,0,0,0.385,0.640487,0.122611,0.928661,0.504575
2465,7.08E-05,0.535051,0.385312,0,0,0.385312,0.639613,0.12531,0.929179,0.505609
2466,7.08E-05,0.535051,0.385312,0,0,0.385312,0.639613,0.12531,0.929179,0.505609
2467,7.01E-05,0.533979,0.385625,0,0,0.385625,0.638927,0.12468,0.928677,0.507201
2468,7.01E-05,0.533979,0.385625,0,0,0.385625,0.638927,0.12468,0.928677,0.507201
2469,6.81E-05,0.53323,0.385938,0,0,0.385938,0.638062,0.124479,0.92917,0.508244
2470,6.81E-05,0.53323,0.385938,0,0,0.385938,0.638062,0.124479,0.92917,0.508244
2471,6.93E-05,0.532166,0.38625,0,0,0.38625,0.637378,0.124417,0.928674,0.509827
2472,6.93E-05,0.532166,0.38625,0,0,0.38625,0.637378,0.124417,0.928674,0.509827
2473,6.60E-05,0.53142,0.386562,0,0,0.386562,0.636513,0.124192,0.929171,0.510871
2474,6.60E-05,0.53142,0.386562,0,0,0.386562,0.636513,0.124192,0.929171,0.510871
2475,6.96E-05,0.530371,0.386875,0,0,0.386875,0.635833,0.121831,0.928693,0.512437
2476,6.96E-05,0.530371,0.386875,0,0,0.386875,0.635833,0.121831,0.928693,0.512437
2477,7.20E-05,0.529643,0.387188,0,0,0.387188,0.635,0.1231,0.929155,0.513457
2478,7.20E-05,0.529643,0.387188,0,0,0.387188,0.635,0.1231,0.929155,0.513457
2479,7.26E-05,0.528581,0.3875,0,0,0.3875,0.634302,0.123272,0.928688,0.515046
2480,7.26E-05,0.528581,0.3875,0,0,0.3875,0.634302,0.123272,0.928688,0.515046
2481,6.70E-05,0.527853,0.387812,0,0,0.387812,0.633467,0.122394,0.929154,0.516069
2482,6.70E-05,0.527853,0.387812,0,0,0.387812,0.633467,0.122394,0.929154,0.516069
2483,6.80E-05,0.526817,0.388125,0,0,0.388125,0.632781,0.121277,0.928707,0.517624
2484,6.80E-05,0.526817,0.388125,0,0,0.388125,0.632781,0.121277,0.928707,0.517624
2485,7.23E-05,0.526092,0.388438,0,0,0.388438,0.63196,0.122809,0.929146,0.518645
2486,7.23E-05,0.526092,0.388438,0,0,0.388438,0.63196,0.122809,0.929146,0.518645
2487,7.46E-05,0.525034,0.38875,0,0,0.38875,0.631254,0.122242,0.928698,0.520237
2488,7.46E-05,0.525034,0.38875,0,0,0.38875,0.631254,0.122242,0.928698,0.520237
2489,7.06E-05,0.524319,0.389062,0,0,0.389062,0.630441,0.121988,0.929141,0.521249
2490,7.06E-05,0.524319,0.389062,0,0,0.389062,0.630441,0.121988,0.929141,0.521249
2491,7.00E-05,0.523279,0.389375,0,0,0.389375,0.629738,0.121407,0.928715,0.522818
2492,7.00E-05,0.523279,0.389375,0,0,0.389375,0.629738,0.121407,0.928715,0.522818
2493,7.12E-05,0.52256,0.389688,0,0,0.389688,0.628932,0.122205,0.929132,0.52384
2494,7.12E-05,0.52256,0.389688,0,0,0.389688,0.628932,0.122205,0.929132,0.52384
2495,7.42E-05,0.521513,0.39,0,0,0.39,0.628219,0.121383,0.928716,0.525422
2496,7.42E-05,0.521513,0.39,0,0,0.39,0.628219,0.121383,0.928716,0.525422
2497,7.41E-05,0.520806,0.390312,0,0,0.390312,0.627425,0.121785,0.929132,0.526428
2498,7.41E-05,0.520806,0.390312,0,0,0.390312,0.627425,0.121785,0.929132,0.526428
2499,7.33E-05,0.519758,0.390625,0,0,0.390625,0.626706,0.121856,0.928721,0.528017
2500,7.33E-05,0.519758,0.390625,0,0,0.390625,0.626706,0.121856,0.928721,0.528017
2501,7.10E-05,0.519045,0.390938,0,0,0.390938,0.62591,0.121747,0.929126,0.529035
2502,7.10E-05,0.519045,0.390938,0,0,0.390938,0.62591,0.121747,0.929126,0.529035
2503,7.39E-05,0.518007,0.39125,0,0,0.39125,0.625193,0.12017,0.92873,0.530615
2504,7.39E-05,0.518007,0.39125,0,0,0.39125,0.625193,0.12017,0.92873,0.530615
2505,7.72E-05,0.517307,0.391562,0,0,0.391562,0.624418,0.12174,0.929113,0.531616
2506,7.72E-05,0.517307,0.391562,0,0,0.391562,0.624418,0.12174,0.929113,0.531616
2507,7.67E-05,0.516252,0.391875,0,0,0.391875,0.62368,0.122556,0.928729,0.533225
2508,7.67E-05,0.516252,0.391875,0,0,0.391875,0.62368,0.122556,0.928729,0.533225
2509,7.41E-05,0.515545,0.392188,0,0,0.392188,0.622895,0.12209,0.929122,0.534238
2510,7.41E-05,0.515545,0.392188,0,0,0.392188,0.622895,0.12209,0.929122,0.534238
2511,7.39E-05,0.514501,0.3925,0,0,0.3925,0.622163,0.120891,0.92874,0.535837
2512,7.39E-05,0.514501,0.3925,0,0,0.3925,0.622163,0.120891,0.92874,0.535837
2513,7.78E-05,0.513794,0.392812,0,0,0.392812,0.621394,0.122958,0.929097,0.536855
2514,7.78E-05,0.513794,0.392812,0,0,0.392812,0.621394,0.122958,0.929097,0.536855
2515,7.80E-05,0.512732,0.393125,0,0,0.393125,0.620634,0.123765,0.928741,0.538482
2516,7.80E-05,0.512732,0.393125,0,0,0.393125,0.620634,0.123765,0.928741,0.538482
2517,7.50E-05,0.512023,0.393438,0,0,0.393438,0.619854,0.122698,0.929118,0.539509
2518,7.50E-05,0.512023,0.393438,0,0,0.393438,0.619854,0.122698,0.929118,0.539509
2519,7.42E-05,0.510971,0.39375,0,0,0.39375,0.619109,0.122036,0.928746,0.541123
2520,7.42E-05,0.510971,0.39375,0,0,0.39375,0.619109,0.122036,0.928746,0.541123
2521,7.94E-05,0.510258,0.394062,0,0,0.394062,0.618338,0.124674,0.929094,0.542162
2522,7.94E-05,0.510258,0.394062,0,0,0.394062,0.618338,0.124674,0.929094,0.542162
2523,8.15E-05,0.509183,0.394375,0,0,0.394375,0.617557,0.124046,0.928754,0.543813
2524,8.15E-05,0.509183,0.394375,0,0,0.394375,0.617557,0.124046,0.928754,0.543813
2525,7.77E-05,0.508478,0.394688,0,0,0.394688,0.616794,0.122866,0.929098,0.544843
2526,7.77E-05,0.508478,0.394688,0,0,0.394688,0.616794,0.122866,0.929098,0.544843
2527,7.70E-05,0.507417,0.395,0,0,0.395,0.61603,0.123375,0.928747,0.54648
2528,7.70E-05,0.507417,0.395,0,0,0.395,0.61603,0.123375,0.928747,0.54648
2529,7.77E-05,0.506704,0.395312,0,0,0.395312,0.61526,0.124478,0.92909,0.547524
2530,7.77E-05,0.506704,0.395312,0,0,0.395312,0.61526,0.124478,0.92909,0.547524
2531,8.24E-05,0.50564,0.395625,0,0,0.395625,0.614481,0.122459,0.928764,0.549171
2532,8.24E-05,0.50564,0.395625,0,0,0.395625,0.614481,0.122459,0.928764,0.549171
2533,8.12E-05,0.504948,0.395938,0,0,0.395938,0.613738,0.122517,0.929088,0.550185
2534,8.12E-05,0.504948,0.395938,0,0,0.395938,0.613738,0.122517,0.929088,0.550185
2535,7.97E-05,0.503888,0.39625,0,0,0.39625,0.612958,0.123361,0.928765,0.551833
2536,7.97E-05,0.503888,0.39625,0,0,0.39625,0.612958,0.123361,0.928765,0.551833
2537,8.11E-05,0.503183,0.396562,0,0,0.396562,0.612203,0.123739,0.929091,0.552868
2538,8.11E-05,0.503183,0.396562,0,0,0.396562,0.612203,0.123739,0.929091,0.552868
2539,8.21E-05,0.502113,0.396875,0,0,0.396875,0.611418,0.123212,0.928758,0.554534
2540,8.21E-05,0.502113,0.396875,0,0,0.396875,0.611418,0.123212,0.928758,0.554534
2541,8.29E-05,0.501413,0.397188,0,0,0.397188,0.610671,0.124736,0.929073,0.555569
2542,8.29E-05,0.501413,0.397188,0,0,0.397188,0.610671,0.124736,0.929073,0.555569
2543,8.07E-05,0.500339,0.3975,0,0,0.3975,0.609866,0.125351,0.928777,0.557245
2544,8.07E-05,0.500339,0.3975,0,0,0.3975,0.609866,0.125351,0.928777,0.557245
2545,7.96E-05,0.499624,0.397812,0,0,0.397812,0.609111,0.124653,0.929083,0.558305
2546,7.96E-05,0.499624,0.397812,0,0,0.397812,0.609111,0.124653,0.929083,0.558305
2547,8.45E-05,0.498552,0.398125,0,0,0.398125,0.608315,0.123498,0.928765,0.559983
2548,8.45E-05,0.498552,0.398125,0,0,0.398125,0.608315,0.123498,0.928765,0.559983
2549,8.84E-05,0.497857,0.398438,0,0,0.398438,0.607575,0.125619,0.929074,0.561017
2550,8.84E-05,0.497857,0.398438,0,0,0.398438,0.607575,0.125619,0.929074,0.561017
2551,8.59E-05,0.496765,0.39875,0,0,0.39875,0.60675,0.125932,0.928779,0.562728
2552,8.59E-05,0.496765,0.39875,0,0,0.39875,0.60675,0.125932,0.928779,0.562728
2553,8.13E-05,0.496056,0.399063,0,0,0.399063,0.606006,0.125001,0.92907,0.563788
2554,8.13E-05,0.496056,0.399063,0,0,0.399063,0.606006,0.125001,0.92907,0.563788
2555,8.22E-05,0.494983,0.399375,0,0,0.399375,0.605194,0.125099,0.928781,0.565475
2556,8.22E-05,0.494983,0.399375,0,0,0.399375,0.605194,0.125099,0.928781,0.565475
2557,8.66E-05,0.494274,0.399687,0,0,0.399687,0.604449,0.12643,0.929073,0.56654
2558,8.66E-05,0.494274,0.399687,0,0,0.399687,0.604449,0.12643,0.929073,0.56654
2559,9.05E-05,0.493179,0.4,0,0,0.4,0.603619,0.125256,0.928777,0.568267
2560,9.05E-05,0.493179,0.4,0,0,0.4,0.603619,0.125256,0.928777,0.568267
2561,8.60E-05,0.492486,0.400313,0,0,0.400313,0.602889,0.124782,0.929065,0.56931
2562,8.60E-05,0.492486,0.400313,0,0,0.400313,0.602889,0.124782,0.929065,0.56931
2563,8.69E-05,0.491408,0.400625,0,0,0.400625,0.602066,0.124091,0.928787,0.571013
2564,8.69E-05,0.491408,0.400625,0,0,0.400625,0.602066,0.124091,0.928787,0.571013
2565,8.63E-05,0.490717,0.400937,0,0,0.400937,0.601346,0.124267,0.929056,0.572057
2566,8.63E-05,0.490717,0.400937,0,0,0.400937,0.601346,0.124267,0.929056,0.572057
2567,8.99E-05,0.48964,0.40125,0,0,0.40125,0.60052,0.124224,0.928783,0.573765
2568,8.99E-05,0.48964,0.40125,0,0,0.40125,0.60052,0.124224,0.928783,0.573765
2569,8.41E-05,0.488961,0.401563,0,0,0.401563,0.5998,0.122682,0.929075,0.574792
2570,8.41E-05,0.488961,0.401563,0,0,0.401563,0.5998,0.122682,0.929075,0.574792
2571,8.90E-05,0.487907,0.401875,0,0,0.401875,0.598995,0.119656,0.928797,0.576472
2572,8.90E-05,0.487907,0.401875,0,0,0.401875,0.598995,0.119656,0.928797,0.576472
2573,8.73E-05,0.487253,0.402187,0,0,0.402187,0.598315,0.119875,0.929046,0.577462
2574,8.73E-05,0.487253,0.402187,0,0,0.402187,0.598315,0.119875,0.929046,0.577462
2575,9.25E-05,0.486207,0.4025,0,0,0.4025,0.597507,0.119375,0.928788,0.579134
2576,9.25E-05,0.486207,0.4025,0,0,0.4025,0.597507,0.119375,0.928788,0.579134
2577,8.36E-05,0.485573,0.402813,0,0,0.402813,0.596834,0.116801,0.929063,0.580094
2578,8.36E-05,0.485573,0.402813,0,0,0.402813,0.596834,0.116801,0.929063,0.580094
2579,8.89E-05,0.484563,0.403125,0,0,0.403125,0.59606,0.11439,0.928797,0.581714
2580,8.89E-05,0.484563,0.403125,0,0,0.403125,0.59606,0.11439,0.928797,0.581714
2581,8.66E-05,0.483956,0.403437,0,0,0.403437,0.595418,0.114241,0.929051,0.582638
2582,8.66E-05,0.483956,0.403437,0,0,0.403437,0.595418,0.114241,0.929051,0.582638
2583,9.28E-05,0.482955,0.40375,0,0,0.40375,0.594646,0.11186,0.928798,0.584246
2584,9.28E-05,0.482955,0.40375,0,0,0.40375,0.594646,0.11186,0.928798,0.584246
2585,8.49E-05,0.48238,0.404063,0,0,0.404063,0.594036,0.109963,0.929043,0.585124
2586,8.49E-05,0.48238,0.404063,0,0,0.404063,0.594036,0.109963,0.929043,0.585124
2587,8.86E-05,0.481413,0.404375,0,0,0.404375,0.593289,0.109337,0.928798,0.586682
2588,8.86E-05,0.481413,0.404375,0,0,0.404375,0.593289,0.109337,0.928798,0.586682
2589,8.58E-05,0.480853,0.404687,0,0,0.404687,0.592686,0.108603,0.929056,0.587538
2590,8.58E-05,0.480853,0.404687,0,0,0.404687,0.592686,0.108603,0.929056,0.587538
2591,8.90E-05,0.479896,0.405,0,0,0.405,0.591949,0.106558,0.928807,0.589083
2592,8.90E-05,0.479896,0.405,0,0,0.405,0.591949,0.106558,0.928807,0.589083
2593,8.90E-05,0.479353,0.405313,0,0,0.405313,0.591374,0.107119,0.929037,0.589915
2594,8.90E-05,0.479353,0.405313,0,0,0.405313,0.591374,0.107119,0.929037,0.589915
2595,9.10E-05,0.478396,0.405625,0,0,0.405625,0.590629,0.107095,0.928804,0.591464
2596,9.10E-05,0.478396,0.405625,0,0,0.405625,0.590629,0.107095,0.928804,0.591464
2597,9.28E-05,0.47786,0.405937,0,0,0.405937,0.590054,0.107745,0.929046,0.592288
2598,9.28E-05,0.47786,0.405937,0,0,0.405937,0.590054,0.107745,0.929046,0.592288
2599,8.74E-05,0.476892,0.40625,0,0,0.40625,0.5893,0.109618,0.928807,0.59386
2600,8.74E-05,0.476892,0.40625,0,0,0.40625,0.5893,0.109618,0.928807,0.59386
2601,9.16E-05,0.476324,0.406563,0,0,0.406563,0.588701,0.111265,0.92904,0.594737
2602,9.16E-05,0.476324,0.406563,0,0,0.406563,0.588701,0.111265,0.92904,0.594737
2603,9.10E-05,0.475337,0.406875,0,0,0.406875,0.587926,0.111589,0.92881,0.596342
2604,9.10E-05,0.475337,0.406875,0,0,0.406875,0.587926,0.111589,0.92881,0.596342
2605,9.98E-05,0.474761,0.407187,0,0,0.407187,0.587322,0.114533,0.929037,0.597233
2606,9.98E-05,0.474761,0.407187,0,0,0.407187,0.587322,0.114533,0.929037,0.597233
2607,9.26E-05,0.473734,0.4075,0,0,0.4075,0.586508,0.117246,0.928811,0.598908
2608,9.26E-05,0.473734,0.4075,0,0,0.4075,0.586508,0.117246,0.928811,0.598908
2609,9.39E-05,0.473119,0.407813,0,0,0.407813,0.585869,0.11777,0.929039,0.599866
2610,9.39E-05,0.473119,0.407813,0,0,0.407813,0.585869,0.11777,0.929039,0.599866
2611,9.51E-05,0.472085,0.408125,0,0,0.408125,0.585048,0.117339,0.928813,0.601556
2612,9.51E-05,0.472085,0.408125,0,0,0.408125,0.585048,0.117339,0.928813,0.601556
2613,9.59E-05,0.471473,0.408437,0,0,0.408437,0.584414,0.118232,0.929034,0.602514
2614,9.59E-05,0.471473,0.408437,0,0,0.408437,0.584414,0.118232,0.929034,0.602514
2615,9.90E-05,0.470434,0.40875,0,0,0.40875,0.583582,0.117122,0.928823,0.604215
2616,9.90E-05,0.470434,0.40875,0,0,0.40875,0.583582,0.117122,0.928823,0.604215
2617,9.70E-05,0.469834,0.409063,0,0,0.409063,0.582963,0.116567,0.929034,0.605156
2618,9.70E-05,0.469834,0.409063,0,0,0.409063,0.582963,0.116567,0.929034,0.605156
2619,9.94E-05,0.468799,0.409375,0,0,0.409375,0.582138,0.116419,0.92881,0.606856
2620,9.94E-05,0.468799,0.409375,0,0,0.409375,0.582138,0.116419,0.92881,0.606856
2621,9.48E-05,0.468206,0.409687,0,0,0.409687,0.58152,0.115816,0.929029,0.607789
2622,9.48E-05,0.468206,0.409687,0,0,0.409687,0.58152,0.115816,0.929029,0.607789
2623,9.85E-05,0.467188,0.41,0,0,0.41,0.580703,0.114307,0.928822,0.609466
2624,9.85E-05,0.467188,0.41,0,0,0.41,0.580703,0.114307,0.928822,0.609466
2625,9.67E-05,0.46661,0.410313,0,0,0.410313,0.580106,0.114116,0.929026,0.610377
2626,9.67E-05,0.46661,0.410313,0,0,0.410313,0.580106,0.114116,0.929026,0.610377
2627,0.000101469,0.465599,0.410625,0,0,0.410625,0.579292,0.112893,0.928822,0.61205
2628,0.000101469,0.465599,0.410625,0,0,0.410625,0.579292,0.112893,0.928822,0.61205
2629,9.81E-05,0.465041,0.410937,0,0,0.410937,0.57871,0.111945,0.92903,0.61293
2630,9.81E-05,0.465041,0.410937,0,0,0.410937,0.57871,0.111945,0.92903,0.61293
2631,9.72E-05,0.464039,0.41125,0,0,0.41125,0.577908,0.112366,0.928814,0.614591
2632,9.72E-05,0.464039,0.41125,0,0,0.41125,0.577908,0.112366,0.928814,0.614591
2633,9.76E-05,0.463473,0.411563,0,0,0.411563,0.577321,0.113716,0.929016,0.615488
2634,9.76E-05,0.463473,0.411563,0,0,0.411563,0.577321,0.113716,0.929016,0.615488
2635,0.000101415,0.46247,0.411875,0,0,0.411875,0.576501,0.112407,0.928838,0.617155
2636,0.000101415,0.46247,0.411875,0,0,0.411875,0.576501,0.112407,0.928838,0.617155
2637,0.000100387,0.46192,0.412187,0,0,0.412187,0.575932,0.111437,0.929034,0.618029
2638,0.000100387,0.46192,0.412187,0,0,0.412187,0.575932,0.111437,0.929034,0.618029
2639,9.98E-05,0.460915,0.4125,0,0,0.4125,0.575125,0.111984,0.928818,0.619704
2640,9.98E-05,0.460915,0.4125,0,0,0.4125,0.575125,0.111984,0.928818,0.619704
2641,0.000103365,0.460358,0.412813,0,0,0.412813,0.574548,0.114251,0.929014,0.620594
2642,0.000103365,0.460358,0.412813,0,0,0.412813,0.574548,0.114251,0.929014,0.620594
2643,0.000101887,0.459338,0.413125,0,0,0.413125,0.573711,0.114652,0.928837,0.622296
2644,0.000101887,0.459338,0.413125,0,0,0.413125,0.573711,0.114652,0.928837,0.622296
2645,0.000101709,0.45877,0.413437,0,0,0.413437,0.573129,0.114366,0.92902,0.623207
2646,0.000101709,0.45877,0.413437,0,0,0.413437,0.573129,0.114366,0.92902,0.623207
2647,0.000104297,0.457746,0.41375,0,0,0.41375,0.572296,0.11454,0.928823,0.62492
2648,0.000104297,0.457746,0.41375,0,0,0.41375,0.572296,0.11454,0.928823,0.62492
2649,0.000104694,0.457184,0.414062,0,0,0.414062,0.571711,0.115291,0.929024,0.625824
2650,0.000104694,0.457184,0.414062,0,0,0.414062,0.571711,0.115291,0.929024,0.625824
2651,0.000105077,0.456156,0.414375,0,0,0.414375,0.570868,0.114204,0.92884,0.627551
2652,0.000105077,0.456156,0.414375,0,0,0.414375,0.570868,0.114204,0.92884,0.627551
2653,0.000102138,0.455595,0.414688,0,0,0.414688,0.570298,0.113635,0.929007,0.628455
2654,0.000102138,0.455595,0.414688,0,0,0.414688,0.570298,0.113635,0.929007,0.628455
2655,0.000106653,0.454578,0.415,0,0,0.415,0.569463,0.11368,0.928825,0.630169
2656,0.000106653,0.454578,0.415,0,0,0.415,0.569463,0.11368,0.928825,0.630169
2657,0.000105522,0.454031,0.415312,0,0,0.415312,0.568892,0.113598,0.929026,0.631052
2658,0.000105522,0.454031,0.415312,0,0,0.415312,0.568892,0.113598,0.929026,0.631052
2659,0.000106498,0.453016,0.415625,0,0,0.415625,0.568058,0.111955,0.928842,0.632767
2660,0.000106498,0.453016,0.415625,0,0,0.415625,0.568058,0.111955,0.928842,0.632767
2661,0.000107462,0.452475,0.415938,0,0,0.415938,0.567508,0.112855,0.929002,0.633642
2662,0.000107462,0.452475,0.415938,0,0,0.415938,0.567508,0.112855,0.929002,0.633642
2663,0.000109252,0.451457,0.41625,0,0,0.41625,0.566662,0.113282,0.928837,0.635367
2664,0.000109252,0.451457,0.41625,0,0,0.41625,0.566662,0.113282,0.928837,0.635367
2665,0.000105907,0.450921,0.416562,0,0,0.416562,0.566107,0.11197,0.929021,0.63624
2666,0.000105907,0.450921,0.416562,0,0,0.416562,0.566107,0.11197,0.929021,0.63624
2667,0.000107188,0.449912,0.416875,0,0,0.416875,0.565278,0.110904,0.928833,0.637952
2668,0.000107188,0.449912,0.416875,0,0,0.416875,0.565278,0.110904,0.928833,0.637952
2669,0.000111971,0.449382,0.417188,0,0,0.417188,0.564738,0.113457,0.928994,0.638818
2670,0.000111971,0.449382,0.417188,0,0,0.417188,0.564738,0.113457,0.928994,0.638818
2671,0.000111575,0.448355,0.4175,0,0,0.4175,0.563875,0.114436,0.928846,0.640565
2672,0.000111575,0.448355,0.4175,0,0,0.4175,0.563875,0.114436,0.928846,0.640565
2673,0.000111408,0.447819,0.417812,0,0,0.417812,0.563322,0.1137,0.929024,0.641445
2674,0.000111408,0.447819,0.417812,0,0,0.417812,0.563322,0.1137,0.929024,0.641445
2675,0.000107858,0.446787,0.418125,0,0,0.418125,0.562469,0.114436,0.928838,0.643205
2676,0.000107858,0.446787,0.418125,0,0,0.418125,0.562469,0.114436,0.928838,0.643205
2677,0.000110937,0.446231,0.418438,0,0,0.418438,0.561905,0.116404,0.928995,0.644121
2678,0.000110937,0.446231,0.418438,0,0,0.418438,0.561905,0.116404,0.928995,0.644121
2679,0.00011257,0.445189,0.41875,0,0,0.41875,0.561027,0.116507,0.928849,0.645904
2680,0.00011257,0.445189,0.41875,0,0,0.41875,0.561027,0.116507,0.928849,0.645904
2681,0.000112575,0.444635,0.419062,0,0,0.419062,0.560462,0.116091,0.929015,0.646818
2682,0.000112575,0.444635,0.419062,0,0,0.419062,0.560462,0.116091,0.929015,0.646818
2683,0.00011588,0.443589,0.419375,0,0,0.419375,0.559589,0.114961,0.928842,0.648614
2684,0.00011588,0.443589,0.419375,0,0,0.419375,0.559589,0.114961,0.928842,0.648614
2685,0.000108722,0.443049,0.419688,0,0,0.419688,0.559039,0.113812,0.929,0.649508
2686,0.000108722,0.443049,0.419688,0,0,0.419688,0.559039,0.113812,0.929,0.649508
2687,0.00011373,0.442031,0.42,0,0,0.42,0.558181,0.112116,0.92885,0.65126
2688,0.00011373,0.442031,0.42,0,0,0.42,0.558181,0.112116,0.92885,0.65126
2689,0.000112985,0.441512,0.420312,0,0,0.420312,0.557653,0.111997,0.928999,0.652122
2690,0.000112985,0.441512,0.420312,0,0,0.420312,0.557653,0.111997,0.928999,0.652122
2691,0.000117846,0.440492,0.420625,0,0,0.420625,0.556797,0.111134,0.928839,0.653881
2692,0.000117846,0.440492,0.420625,0,0,0.420625,0.556797,0.111134,0.928839,0.653881
2693,0.000115435,0.439993,0.420938,0,0,0.420938,0.55628,0.111208,0.929003,0.654714
2694,0.000115435,0.439993,0.420938,0,0,0.420938,0.55628,0.111208,0.929003,0.654714
2695,0.000114664,0.43898,0.42125,0,0,0.42125,0.555423,0.110984,0.928858,0.656466
2696,0.000114664,0.43898,0.42125,0,0,0.42125,0.555423,0.110984,0.928858,0.656466
2697,0.000112474,0.438473,0.421562,0,0,0.421562,0.55491,0.110462,0.928998,0.657314
2698,0.000112474,0.438473,0.421562,0,0,0.421562,0.55491,0.110462,0.928998,0.657314
2699,0.000116531,0.437466,0.421875,0,0,0.421875,0.554059,0.110127,0.928845,0.659062
2700,0.000116531,0.437466,0.421875,0,0,0.421875,0.554059,0.110127,0.928845,0.659062
2701,0.0001178,0.436971,0.422188,0,0,0.422188,0.55355,0.110934,0.929001,0.65989
2702,0.0001178,0.436971,0.422188,0,0,0.422188,0.55355,0.110934,0.929001,0.65989
2703,0.000119206,0.435956,0.4225,0,0,0.4225,0.552689,0.110126,0.928855,0.661658
2704,0.000119206,0.435956,0.4225,0,0,0.4225,0.552689,0.110126,0.928855,0.661658
2705,0.000117273,0.435466,0.422812,0,0,0.422812,0.55219,0.109964,0.928992,0.66248
2706,0.000117273,0.435466,0.422812,0,0,0.422812,0.55219,0.109964,0.928992,0.66248
2707,0.000116054,0.434456,0.423125,0,0,0.423125,0.551331,0.111318,0.928851,0.664246
2708,0.000116054,0.434456,0.423125,0,0,0.423125,0.551331,0.111318,0.928851,0.664246
2709,0.000120552,0.433951,0.423438,0,0,0.423438,0.550815,0.112775,0.928999,0.665093
2710,0.000120552,0.433951,0.423438,0,0,0.423438,0.550815,0.112775,0.928999,0.665093
2711,0.000123083,0.432921,0.42375,0,0,0.42375,0.549937,0.11181,0.928857,0.666902
2712,0.000123083,0.432921,0.42375,0,0,0.42375,0.549937,0.11181,0.928857,0.666902
2713,0.000121344,0.432425,0.424062,0,0,0.424062,0.549434,0.111737,0.928992,0.667735
2714,0.000121344,0.432425,0.424062,0,0,0.424062,0.549434,0.111737,0.928992,0.667735
2715,0.000121917,0.431399,0.424375,0,0,0.424375,0.548556,0.111844,0.928854,0.669541
2716,0.000121917,0.431399,0.424375,0,0,0.424375,0.548556,0.111844,0.928854,0.669541
2717,0.000118987,0.430902,0.424688,0,0,0.424688,0.548052,0.111357,0.92899,0.67038
2718,0.000118987,0.430902,0.424688,0,0,0.424688,0.548052,0.111357,0.92899,0.67038
2719,0.000124043,0.429885,0.425,0,0,0.425,0.547181,0.109975,0.928854,0.672173
2720,0.000124043,0.429885,0.425,0,0,0.425,0.547181,0.109975,0.928854,0.672173
2721,0.000126694,0.429411,0.425312,0,0,0.425312,0.546694,0.111272,0.928996,0.672979
2722,0.000126694,0.429411,0.425312,0,0,0.425312,0.546694,0.111272,0.928996,0.672979
2723,0.000127344,0.428381,0.425625,0,0,0.425625,0.545806,0.110587,0.928869,0.674798
2724,0.000127344,0.428381,0.425625,0,0,0.425625,0.545806,0.110587,0.928869,0.674798
2725,0.00012285,0.427908,0.425938,0,0,0.425938,0.545328,0.109397,0.928992,0.675607
2726,0.00012285,0.427908,0.425938,0,0,0.425938,0.545328,0.109397,0.928992,0.675607
2727,0.00012355,0.42689,0.42625,0,0,0.42625,0.544456,0.110107,0.92885,0.677406
2728,0.00012355,0.42689,0.42625,0,0,0.42625,0.544456,0.110107,0.92885,0.677406
2729,0.000124434,0.426413,0.426562,0,0,0.426562,0.543969,0.111208,0.928986,0.678227
2730,0.000124434,0.426413,0.426562,0,0,0.426562,0.543969,0.111208,0.928986,0.678227
2731,0.000130323,0.42539,0.426875,0,0,0.426875,0.543082,0.108859,0.928867,0.680039
2732,0.000130323,0.42539,0.426875,0,0,0.426875,0.543082,0.108859,0.928867,0.680039
2733,0.000124933,0.42494,0.427188,0,0,0.427188,0.542626,0.107513,0.928986,0.680815
2734,0.000124933,0.42494,0.427188,0,0,0.427188,0.542626,0.107513,0.928986,0.680815
2735,0.000124688,0.423932,0.4275,0,0,0.4275,0.541757,0.108797,0.928855,0.682608
2736,0.000124688,0.423932,0.4275,0,0,0.4275,0.541757,0.108797,0.928855,0.682608
2737,0.000128013,0.423471,0.427812,0,0,0.427812,0.541284,0.110358,0.928989,0.683405
2738,0.000128013,0.423471,0.427812,0,0,0.427812,0.541284,0.110358,0.928989,0.683405
2739,0.000128624,0.422447,0.428125,0,0,0.428125,0.540394,0.109779,0.928871,0.685232
2740,0.000128624,0.422447,0.428125,0,0,0.428125,0.540394,0.109779,0.928871,0.685232
2741,0.000130865,0.421984,0.428438,0,0,0.428438,0.539929,0.110534,0.928981,0.686032
2742,0.000130865,0.421984,0.428438,0,0,0.428438,0.539929,0.110534,0.928981,0.686032
2743,0.00013441,0.420947,0.42875,0,0,0.42875,0.539029,0.110648,0.928854,0.68789
2744,0.00013441,0.420947,0.42875,0,0,0.42875,0.539029,0.110648,0.928854,0.68789
2745,0.000125336,0.420493,0.429062,0,0,0.429062,0.538562,0.108883,0.928989,0.688676
2746,0.000125336,0.420493,0.429062,0,0,0.429062,0.538562,0.108883,0.928989,0.688676
2747,0.000129088,0.419487,0.429375,0,0,0.429375,0.537686,0.106805,0.928875,0.690482
2748,0.000129088,0.419487,0.429375,0,0,0.429375,0.537686,0.106805,0.928875,0.690482
2749,0.000134671,0.419051,0.429688,0,0,0.429688,0.537246,0.10855,0.928979,0.691241
2750,0.000134671,0.419051,0.429688,0,0,0.429688,0.537246,0.10855,0.928979,0.691241
2751,0.000132565,0.418019,0.43,0,0,0.43,0.536347,0.110762,0.928859,0.6931
2752,0.000132565,0.418019,0.43,0,0,0.43,0.536347,0.110762,0.928859,0.6931
2753,0.000130021,0.417562,0.430313,0,0,0.430313,0.535878,0.110498,0.92899,0.693898
2754,0.000130021,0.417562,0.430313,0,0,0.430313,0.535878,0.110498,0.92899,0.693898
2755,0.000133025,0.416538,0.430625,0,0,0.430625,0.534983,0.108302,0.928875,0.695747
2756,0.000133025,0.416538,0.430625,0,0,0.430625,0.534983,0.108302,0.928875,0.695747
2757,0.000131403,0.416097,0.430937,0,0,0.430937,0.534543,0.10816,0.928969,0.696519
2758,0.000131403,0.416097,0.430937,0,0,0.430937,0.534543,0.10816,0.928969,0.696519
2759,0.000135804,0.415076,0.43125,0,0,0.43125,0.533649,0.108606,0.928855,0.698367
2760,0.000135804,0.415076,0.43125,0,0,0.43125,0.533649,0.108606,0.928855,0.698367
2761,0.000137995,0.414648,0.431563,0,0,0.431563,0.533203,0.109913,0.928993,0.69912
2762,0.000137995,0.414648,0.431563,0,0,0.431563,0.533203,0.109913,0.928993,0.69912
2763,0.000135111,0.413614,0.431875,0,0,0.431875,0.532292,0.109456,0.928892,0.700996
2764,0.000135111,0.413614,0.431875,0,0,0.431875,0.532292,0.109456,0.928892,0.700996
2765,0.000131244,0.413171,0.432187,0,0,0.432187,0.531852,0.108315,0.928976,0.701779
2766,0.000131244,0.413171,0.432187,0,0,0.432187,0.531852,0.108315,0.928976,0.701779
2767,0.000140672,0.412146,0.4325,0,0,0.4325,0.530956,0.107194,0.928853,0.703646
2768,0.000140672,0.412146,0.4325,0,0,0.4325,0.530956,0.107194,0.928853,0.703646
2769,0.000140045,0.411736,0.432813,0,0,0.432813,0.530531,0.108197,0.928978,0.70437
2770,0.000140045,0.411736,0.432813,0,0,0.432813,0.530531,0.108197,0.928978,0.70437
2771,0.000138179,0.410709,0.433125,0,0,0.433125,0.529622,0.108057,0.928883,0.706245
2772,0.000138179,0.410709,0.433125,0,0,0.433125,0.529622,0.108057,0.928883,0.706245
2773,0.000134031,0.410286,0.433437,0,0,0.433437,0.529198,0.106939,0.928972,0.706995
2774,0.000134031,0.410286,0.433437,0,0,0.433437,0.529198,0.106939,0.928972,0.706995
2775,0.000142795,0.40927,0.43375,0,0,0.43375,0.528304,0.105335,0.92886,0.708856
2776,0.000142795,0.40927,0.43375,0,0,0.43375,0.528304,0.105335,0.92886,0.708856
2777,0.000144864,0.408882,0.434063,0,0,0.434063,0.527901,0.106876,0.928981,0.709545
2778,0.000144864,0.408882,0.434063,0,0,0.434063,0.527901,0.106876,0.928981,0.709545
2779,0.000138807,0.407854,0.434375,0,0,0.434375,0.526987,0.107973,0.92889,0.711433
2780,0.000138807,0.407854,0.434375,0,0,0.434375,0.526987,0.107973,0.92889,0.711433
2781,0.000140797,0.407434,0.434687,0,0,0.434687,0.52657,0.108414,0.928966,0.712187
2782,0.000140797,0.407434,0.434687,0,0,0.434687,0.52657,0.108414,0.928966,0.712187
2783,0.000147762,0.406391,0.435,0,0,0.435,0.52565,0.108339,0.928853,0.714105
2784,0.000147762,0.406391,0.435,0,0,0.435,0.52565,0.108339,0.928853,0.714105
2785,0.000139806,0.405991,0.435313,0,0,0.435313,0.525234,0.107546,0.928976,0.714823
2786,0.000139806,0.405991,0.435313,0,0,0.435313,0.525234,0.107546,0.928976,0.714823
2787,0.000142837,0.404974,0.435625,0,0,0.435625,0.524324,0.105676,0.928896,0.716699
2788,0.000142837,0.404974,0.435625,0,0,0.435625,0.524324,0.105676,0.928896,0.716699
2789,0.000146043,0.404584,0.435937,0,0,0.435937,0.523932,0.106393,0.928978,0.7174
2790,0.000146043,0.404584,0.435937,0,0,0.435937,0.523932,0.106393,0.928978,0.7174
2791,0.000146937,0.403544,0.43625,0,0,0.43625,0.523013,0.108011,0.928863,0.719327
2792,0.000146937,0.403544,0.43625,0,0,0.43625,0.523013,0.108011,0.928863,0.719327
2793,0.000143104,0.403142,0.436563,0,0,0.436563,0.5226,0.108408,0.928972,0.720051
2794,0.000143104,0.403142,0.436563,0,0,0.436563,0.5226,0.108408,0.928972,0.720051
2795,0.000149281,0.402114,0.436875,0,0,0.436875,0.521676,0.105465,0.928896,0.721963
2796,0.000149281,0.402114,0.436875,0,0,0.436875,0.521676,0.105465,0.928896,0.721963
2797,0.000147373,0.40174,0.437187,0,0,0.437187,0.521302,0.104817,0.92897,0.722637
2798,0.000147373,0.40174,0.437187,0,0,0.437187,0.521302,0.104817,0.92897,0.722637
2799,0.000149122,0.400705,0.4375,0,0,0.4375,0.520386,0.106567,0.928854,0.724566
2800,0.000149122,0.400705,0.4375,0,0,0.4375,0.520386,0.106567,0.928854,0.724566
2801,0.000146183,0.400321,0.437813,0,0,0.437813,0.519989,0.107725,0.928962,0.725261
2802,0.000146183,0.400321,0.437813,0,0,0.437813,0.519989,0.107725,0.928962,0.725261
2803,0.000150848,0.399294,0.438125,0,0,0.438125,0.519057,0.105653,0.928905,0.72718
2804,0.000150848,0.399294,0.438125,0,0,0.438125,0.519057,0.105653,0.928905,0.72718
2805,0.000152374,0.398929,0.438437,0,0,0.438437,0.518687,0.10528,0.928988,0.727842
2806,0.000152374,0.398929,0.438437,0,0,0.438437,0.518687,0.10528,0.928988,0.727842
2807,0.000152012,0.397883,0.43875,0,0,0.43875,0.517761,0.105951,0.928865,0.729804
2808,0.000152012,0.397883,0.43875,0,0,0.43875,0.517761,0.105951,0.928865,0.729804
2809,0.000147884,0.397509,0.439063,0,0,0.439063,0.517382,0.106391,0.928948,0.730487
2810,0.000147884,0.397509,0.439063,0,0,0.439063,0.517382,0.106391,0.928948,0.730487
2811,0.000154277,0.396483,0.439375,0,0,0.439375,0.51645,0.104663,0.928889,0.732415
2812,0.000154277,0.396483,0.439375,0,0,0.439375,0.51645,0.104663,0.928889,0.732415
2813,0.000153926,0.396138,0.439687,0,0,0.439687,0.516094,0.103852,0.928983,0.733046
2814,0.000153926,0.396138,0.439687,0,0,0.439687,0.516094,0.103852,0.928983,0.733046
2815,0.000148646,0.395104,0.44,0,0,0.44,0.515173,0.10568,0.928873,0.734993
2816,0.000148646,0.395104,0.44,0,0,0.44,0.515173,0.10568,0.928873,0.734993
2817,0.000154544,0.394727,0.440313,0,0,0.440313,0.514793,0.108483,0.92895,0.735687
2818,0.000154544,0.394727,0.440313,0,0,0.440313,0.514793,0.108483,0.92895,0.735687
2819,0.000161721,0.393676,0.440625,0,0,0.440625,0.513835,0.106366,0.928892,0.737673
2820,0.000161721,0.393676,0.440625,0,0,0.440625,0.513835,0.106366,0.928892,0.737673
2821,0.00015088,0.393333,0.440937,0,0,0.440937,0.513482,0.102902,0.928982,0.738305
2822,0.00015088,0.393333,0.440937,0,0,0.440937,0.513482,0.102902,0.928982,0.738305
2823,0.000153221,0.392313,0.44125,0,0,0.44125,0.512569,0.101213,0.928876,0.740238
2824,0.000153221,0.392313,0.44125,0,0,0.44125,0.512569,0.101213,0.928876,0.740238
2825,0.000162537,0.391984,0.441563,0,0,0.441563,0.512239,0.104794,0.92894,0.740846
2826,0.000162537,0.391984,0.441563,0,0,0.441563,0.512239,0.104794,0.92894,0.740846
2827,0.00015878,0.390935,0.441875,0,0,0.441875,0.511279,0.107922,0.928885,0.742839
2828,0.00015878,0.390935,0.441875,0,0,0.441875,0.511279,0.107922,0.928885,0.742839
2829,0.000158254,0.390577,0.442187,0,0,0.442187,0.510908,0.10711,0.928987,0.743502
2830,0.000158254,0.390577,0.442187,0,0,0.442187,0.510908,0.10711,0.928987,0.743502
2831,0.000164944,0.389527,0.4425,0,0,0.4425,0.509959,0.102212,0.928897,0.745503
2832,0.000164944,0.389527,0.4425,0,0,0.4425,0.509959,0.102212,0.928897,0.745503
2833,0.000159699,0.389218,0.442813,0,0,0.442813,0.509652,0.101474,0.928948,0.746078
2834,0.000159699,0.389218,0.442813,0,0,0.442813,0.509652,0.101474,0.928948,0.746078
2835,0.000156755,0.388188,0.443125,0,0,0.443125,0.508712,0.105064,0.92888,0.748047
2836,0.000156755,0.388188,0.443125,0,0,0.443125,0.508712,0.105064,0.92888,0.748047
2837,0.00016911,0.387847,0.443437,0,0,0.443437,0.508358,0.108196,0.928978,0.748683
2838,0.00016911,0.387847,0.443437,0,0,0.443437,0.508358,0.108196,0.928978,0.748683
2839,0.000170933,0.386769,0.44375,0,0,0.44375,0.507378,0.105556,0.928896,0.750751
2840,0.000170933,0.386769,0.44375,0,0,0.44375,0.507378,0.105556,0.928896,0.750751
2841,0.000152888,0.386446,0.444063,0,0,0.444063,0.507058,0.101302,0.928943,0.751354
2842,0.000152888,0.386446,0.444063,0,0,0.444063,0.507058,0.101302,0.928943,0.751354
2843,0.000161412,0.385433,0.444375,0,0,0.444375,0.506133,0.100308,0.928873,0.753303
2844,0.000161412,0.385433,0.444375,0,0,0.444375,0.506133,0.100308,0.928873,0.753303
2845,0.000172472,0.385145,0.444687,0,0,0.444687,0.505827,0.103936,0.928974,0.753842
2846,0.000172472,0.385145,0.444687,0,0,0.444687,0.505827,0.103936,0.928974,0.753842
2847,0.000162667,0.384086,0.445,0,0,0.445,0.504855,0.106468,0.928914,0.755885
2848,0.000162667,0.384086,0.445,0,0,0.445,0.504855,0.106468,0.928914,0.755885
2849,0.0001608,0.38374,0.445312,0,0,0.445312,0.504515,0.105961,0.928956,0.756536
2850,0.0001608,0.38374,0.445312,0,0,0.445312,0.504515,0.105961,0.928956,0.756536
2851,0.000176023,0.382678,0.445625,0,0,0.445625,0.503549,0.102602,0.928867,0.75859
2852,0.000176023,0.382678,0.445625,0,0,0.445625,0.503549,0.102602,0.928867,0.75859
2853,0.00016448,0.382397,0.445938,0,0,0.445938,0.503253,0.101416,0.928954,0.759121
2854,0.00016448,0.382397,0.445938,0,0,0.445938,0.503253,0.101416,0.928954,0.759121
2855,0.0001615,0.38137,0.44625,0,0,0.44625,0.502303,0.1025,0.92891,0.761113
2856,0.0001615,0.38137,0.44625,0,0,0.44625,0.502303,0.1025,0.92891,0.761113
2857,0.000174753,0.38106,0.446562,0,0,0.446562,0.501993,0.105814,0.928962,0.761701
2858,0.000174753,0.38106,0.446562,0,0,0.446562,0.501993,0.105814,0.928962,0.761701
2859,0.000182417,0.379973,0.446875,0,0,0.446875,0.501,0.104298,0.928877,0.763814
2860,0.000182417,0.379973,0.446875,0,0,0.446875,0.501,0.104298,0.928877,0.763814
2861,0.000164952,0.379692,0.447188,0,0,0.447188,0.50071,0.101257,0.928949,0.764349
2862,0.000164952,0.379692,0.447188,0,0,0.447188,0.50071,0.101257,0.928949,0.764349
2863,0.000168981,0.378663,0.4475,0,0,0.4475,0.499756,0.0997924,0.928905,0.766355
2864,0.000168981,0.378663,0.4475,0,0,0.4475,0.499756,0.0997924,0.928905,0.766355
2865,0.000177136,0.378398,0.447812,0,0,0.447812,0.499485,0.101791,0.928965,0.766861
2866,0.000177136,0.378398,0.447812,0,0,0.447812,0.499485,0.101791,0.928965,0.766861
2867,0.00017271,0.377327,0.448125,0,0,0.448125,0.498505,0.104502,0.928879,0.768956
2868,0.00017271,0.377327,0.448125,0,0,0.448125,0.498505,0.104502,0.928879,0.768956
2869,0.000172763,0.377023,0.448438,0,0,0.448438,0.498199,0.105896,0.928935,0.769537
2870,0.000172763,0.377023,0.448438,0,0,0.448438,0.498199,0.105896,0.928935,0.769537
2871,0.000183115,0.375955,0.44875,0,0,0.44875,0.497201,0.102472,0.928904,0.771633
2872,0.000183115,0.375955,0.44875,0,0,0.44875,0.497201,0.102472,0.928904,0.771633
2873,0.000175629,0.375706,0.449062,0,0,0.449062,0.496939,0.0999009,0.92898,0.772108
2874,0.000175629,0.375706,0.449062,0,0,0.449062,0.496939,0.0999009,0.92898,0.772108
2875,0.000170477,0.374656,0.449375,0,0,0.449375,0.495974,0.100636,0.928902,0.774175
2876,0.000170477,0.374656,0.449375,0,0,0.449375,0.495974,0.100636,0.928902,0.774175
2877,0.000173966,0.374383,0.449688,0,0,0.449688,0.495703,0.102095,0.928939,0.7747
2878,0.000173966,0.374383,0.449688,0,0,0.449688,0.495703,0.102095,0.928939,0.7747
2879,0.000178282,0.373325,0.45,0,0,0.45,0.494719,0.102087,0.928888,0.77679
2880,0.000178282,0.373325,0.45,0,0,0.45,0.494719,0.102087,0.928888,0.77679
2881,0.000181329,0.373066,0.450312,0,0,0.450312,0.494448,0.103179,0.928962,0.77729
2882,0.000181329,0.373066,0.450312,0,0,0.450312,0.494448,0.103179,0.928962,0.77729
2883,0.000183643,0.371992,0.450625,0,0,0.450625,0.493451,0.100603,0.928907,0.779414
2884,0.000183643,0.371992,0.450625,0,0,0.450625,0.493451,0.100603,0.928907,0.779414
2885,0.000181378,0.371753,0.450938,0,0,0.450938,0.493212,0.10045,0.92894,0.779878
2886,0.000181378,0.371753,0.450938,0,0,0.450938,0.493212,0.10045,0.92894,0.779878
2887,0.000181735,0.370683,0.45125,0,0,0.45125,0.492217,0.102829,0.928886,0.781999
2888,0.000181735,0.370683,0.45125,0,0,0.45125,0.492217,0.102829,0.928886,0.781999
2889,0.000179286,0.370429,0.451562,0,0,0.451562,0.491948,0.102793,0.928965,0.782496
2890,0.000179286,0.370429,0.451562,0,0,0.451562,0.491948,0.102793,0.928965,0.782496
2891,0.000183563,0.369362,0.451875,0,0,0.451875,0.490953,0.0990725,0.928916,0.784616
2892,0.000183563,0.369362,0.451875,0,0,0.451875,0.490953,0.0990725,0.928916,0.784616
2893,0.000180032,0.36914,0.452188,0,0,0.452188,0.490732,0.0985508,0.928944,0.785051
2894,0.000180032,0.36914,0.452188,0,0,0.452188,0.490732,0.0985508,0.928944,0.785051
2895,0.000184424,0.368075,0.4525,0,0,0.4525,0.489744,0.0999552,0.928878,0.787175
2896,0.000184424,0.368075,0.4525,0,0,0.4525,0.489744,0.0999552,0.928878,0.787175
2897,0.000188552,0.367848,0.452812,0,0,0.452812,0.489505,0.102673,0.928942,0.787621
2898,0.000188552,0.367848,0.452812,0,0,0.452812,0.489505,0.102673,0.928942,0.787621
2899,0.000186997,0.366761,0.453125,0,0,0.453125,0.488482,0.104072,0.928915,0.789796
2900,0.000186997,0.366761,0.453125,0,0,0.453125,0.488482,0.104072,0.928915,0.789796
2901,0.000175068,0.366508,0.453438,0,0,0.453438,0.488225,0.100902,0.928962,0.79029
2902,0.000175068,0.366508,0.453438,0,0,0.453438,0.488225,0.100902,0.928962,0.79029
2903,0.000185734,0.36545,0.45375,0,0,0.45375,0.487242,0.0961011,0.928891,0.792418
2904,0.000185734,0.36545,0.45375,0,0,0.45375,0.487242,0.0961011,0.928891,0.792418
2905,0.000189479,0.365261,0.454062,0,0,0.454062,0.487047,0.098344,0.928932,0.792786
2906,0.000189479,0.365261,0.454062,0,0,0.454062,0.487047,0.098344,0.928932,0.792786
2907,0.000186391,0.364191,0.454375,0,0,0.454375,0.486036,0.101035,0.928908,0.794945
2908,0.000186391,0.364191,0.454375,0,0,0.454375,0.486036,0.101035,0.928908,0.794945
2909,0.000193958,0.363969,0.454688,0,0,0.454688,0.485806,0.102659,0.928961,0.79538
2910,0.000193958,0.363969,0.454688,0,0,0.454688,0.485806,0.102659,0.928961,0.79538
2911,0.000194124,0.362864,0.455,0,0,0.455,0.484774,0.101437,0.928898,0.797614
2912,0.000194124,0.362864,0.455,0,0,0.455,0.484774,0.101437,0.928898,0.797614
2913,0.000183878,0.362649,0.455312,0,0,0.455312,0.48456,0.0994257,0.928925,0.798038
2914,0.000183878,0.362649,0.455312,0,0,0.455312,0.48456,0.0994257,0.928925,0.798038
2915,0.000189692,0.361585,0.455625,0,0,0.455625,0.483553,0.0979166,0.928897,0.800192
2916,0.000189692,0.361585,0.455625,0,0,0.455625,0.483553,0.0979166,0.928897,0.800192
2917,0.000196972,0.361407,0.455938,0,0,0.455938,0.483359,0.099933,0.928968,0.800547
2918,0.000196972,0.361407,0.455938,0,0,0.455938,0.483359,0.099933,0.928968,0.800547
2919,0.000194587,0.360313,0.45625,0,0,0.45625,0.482327,0.0988762,0.928929,0.802766
2920,0.000194587,0.360313,0.45625,0,0,0.45625,0.482327,0.0988762,0.928929,0.802766
2921,0.000186477,0.360128,0.456562,0,0,0.456562,0.482146,0.0972633,0.928942,0.803137
2922,0.000186477,0.360128,0.456562,0,0,0.456562,0.482146,0.0972633,0.928942,0.803137
2923,0.000189505,0.35905,0.456875,0,0,0.456875,0.481134,0.100005,0.928883,0.80533
2924,0.000189505,0.35905,0.456875,0,0,0.456875,0.481134,0.100005,0.928883,0.80533
2925,0.000189435,0.358844,0.457188,0,0,0.457188,0.480918,0.101593,0.928938,0.805746
2926,0.000189435,0.358844,0.457188,0,0,0.457188,0.480918,0.101593,0.928938,0.805746
2927,0.000196847,0.357758,0.4575,0,0,0.4575,0.479886,0.0984496,0.928916,0.807963
2928,0.000196847,0.357758,0.4575,0,0,0.4575,0.479886,0.0984496,0.928916,0.807963
2929,0.000202221,0.357588,0.457812,0,0,0.457812,0.47971,0.100162,0.928952,0.808304
2930,0.000202221,0.357588,0.457812,0,0,0.457812,0.47971,0.100162,0.928952,0.808304
2931,0.000203426,0.356469,0.458125,0,0,0.458125,0.478656,0.101093,0.928898,0.810598
2932,0.000203426,0.356469,0.458125,0,0,0.458125,0.478656,0.101093,0.928898,0.810598
2933,0.000192869,0.356286,0.458438,0,0,0.458438,0.478468,0.0997743,0.928933,0.810962
2934,0.000192869,0.356286,0.458438,0,0,0.458438,0.478468,0.0997743,0.928933,0.810962
2935,0.000196897,0.355199,0.45875,0,0,0.45875,0.477431,0.0987965,0.928917,0.813201
2936,0.000196897,0.355199,0.45875,0,0,0.45875,0.477431,0.0987965,0.928917,0.813201
2937,0.000200577,0.355031,0.459062,0,0,0.459062,0.477256,0.0997592,0.928956,0.813535
2938,0.000200577,0.355031,0.459062,0,0,0.459062,0.477256,0.0997592,0.928956,0.813535
2939,0.000204831,0.353919,0.459375,0,0,0.459375,0.476207,0.0965259,0.928903,0.815832
2940,0.000204831,0.353919,0.459375,0,0,0.459375,0.476207,0.0965259,0.928903,0.815832
2941,0.000201007,0.353788,0.459688,0,0,0.459688,0.476073,0.0961371,0.928922,0.816092
2942,0.000201007,0.353788,0.459688,0,0,0.459688,0.476073,0.0961371,0.928922,0.816092
2943,0.000201782,0.352693,0.46,0,0,0.46,0.475029,0.0972983,0.928898,0.81836
2944,0.000201782,0.352693,0.46,0,0,0.46,0.475029,0.0972983,0.928898,0.81836
2945,0.000202205,0.352557,0.460312,0,0,0.460312,0.474881,0.0978491,0.928951,0.818631
2946,0.000202205,0.352557,0.460312,0,0,0.460312,0.474881,0.0978491,0.928951,0.818631
2947,0.000198301,0.351455,0.460625,0,0,0.460625,0.473829,0.098863,0.928922,0.820917
2948,0.000198301,0.351455,0.460625,0,0,0.460625,0.473829,0.098863,0.928922,0.820917
2949,0.000196522,0.351292,0.460938,0,0,0.460938,0.473668,0.0988852,0.928935,0.821251
2950,0.000196522,0.351292,0.460938,0,0,0.460938,0.473668,0.0988852,0.928935,0.821251
2951,0.000209285,0.350186,0.46125,0,0,0.46125,0.472616,0.0940145,0.928896,0.823547
2952,0.000209285,0.350186,0.46125,0,0,0.46125,0.472616,0.0940145,0.928896,0.823547
2953,0.000209388,0.3501,0.461563,0,0,0.461563,0.472517,0.0954125,0.928942,0.823725
2954,0.000209388,0.3501,0.461563,0,0,0.461563,0.472517,0.0954125,0.928942,0.823725
2955,0.000205088,0.348984,0.461875,0,0,0.461875,0.471447,0.0992664,0.928923,0.826049
2956,0.000205088,0.348984,0.461875,0,0,0.461875,0.471447,0.0992664,0.928923,0.826049
2957,0.000202998,0.348838,0.462187,0,0,0.462187,0.471299,0.0993983,0.928945,0.82635
2958,0.000202998,0.348838,0.462187,0,0,0.462187,0.471299,0.0993983,0.928945,0.82635
2959,0.000211138,0.347712,0.4625,0,0,0.4625,0.470227,0.0964087,0.928898,0.828705
2960,0.000211138,0.347712,0.4625,0,0,0.4625,0.470227,0.0964087,0.928898,0.828705
2961,0.000209225,0.347608,0.462813,0,0,0.462813,0.470118,0.0974475,0.928925,0.828917
2962,0.000209225,0.347608,0.462813,0,0,0.462813,0.470118,0.0974475,0.928925,0.828917
2963,0.000211302,0.346483,0.463125,0,0,0.463125,0.469032,0.097896,0.92892,0.831277
2964,0.000211302,0.346483,0.463125,0,0,0.463125,0.469032,0.097896,0.92892,0.831277
2965,0.000207781,0.346378,0.463437,0,0,0.463437,0.468917,0.0968447,0.928962,0.83149
2966,0.000207781,0.346378,0.463437,0,0,0.463437,0.468917,0.0968447,0.928962,0.83149
2967,0.000206346,0.345257,0.46375,0,0,0.46375,0.467846,0.0951951,0.928921,0.833854
2968,0.000206346,0.345257,0.46375,0,0,0.46375,0.467846,0.0951951,0.928921,0.833854
2969,0.000207903,0.34516,0.464063,0,0,0.464063,0.467751,0.0962265,0.928922,0.83405
2970,0.000207903,0.34516,0.464063,0,0,0.464063,0.467751,0.0962265,0.928922,0.83405
2971,0.000212248,0.34403,0.464375,0,0,0.464375,0.466667,0.0972167,0.928896,0.836436
2972,0.000212248,0.34403,0.464375,0,0,0.464375,0.466667,0.0972167,0.928896,0.836436
2973,0.000207688,0.343935,0.464687,0,0,0.464687,0.46656,0.0972634,0.928938,0.836632
2974,0.000207688,0.343935,0.464687,0,0,0.464687,0.46656,0.0972634,0.928938,0.836632
2975,0.000209728,0.342811,0.465,0,0,0.465,0.465474,0.0964622,0.928927,0.83901
2976,0.000209728,0.342811,0.465,0,0,0.465,0.465474,0.0964622,0.928927,0.83901
2977,0.000205292,0.342716,0.465313,0,0,0.465313,0.465378,0.0961233,0.928941,0.839207
2978,0.000205292,0.342716,0.465313,0,0,0.465313,0.465378,0.0961233,0.928941,0.839207
2979,0.000208727,0.341589,0.465625,0,0,0.465625,0.464297,0.0963165,0.928903,0.841597
2980,0.000208727,0.341589,0.465625,0,0,0.465625,0.464297,0.0963165,0.928903,0.841597
2981,0.00020362,0.341497,0.465937,0,0,0.465937,0.464198,0.0964234,0.92893,0.841793
2982,0.00020362,0.341497,0.465937,0,0,0.465937,0.464198,0.0964234,0.92893,0.841793
2983,0.00020548,0.34038,0.46625,0,0,0.46625,0.463115,0.0964577,0.928922,0.844168
2984,0.00020548,0.34038,0.46625,0,0,0.46625,0.463115,0.0964577,0.928922,0.844168
2985,0.000200699,0.340285,0.466563,0,0,0.466563,0.463016,0.0957332,0.928946,0.844369
2986,0.000200699,0.340285,0.466563,0,0,0.466563,0.463016,0.0957332,0.928946,0.844369
2987,0.000202214,0.339169,0.466875,0,0,0.466875,0.461942,0.0951466,0.928909,0.84675
2988,0.000202214,0.339169,0.466875,0,0,0.466875,0.461942,0.0951466,0.928909,0.84675
2989,0.00020001,0.339078,0.467187,0,0,0.467187,0.461851,0.0953888,0.928919,0.846942
2990,0.00020001,0.339078,0.467187,0,0,0.467187,0.461851,0.0953888,0.928919,0.846942
2991,0.00020169,0.337969,0.4675,0,0,0.4675,0.460774,0.0964412,0.928908,0.849318
2992,0.00020169,0.337969,0.4675,0,0,0.4675,0.460774,0.0964412,0.928908,0.849318
2993,0.000195,0.337873,0.467813,0,0,0.467813,0.460669,0.0954586,0.928944,0.849518
2994,0.000195,0.337873,0.467813,0,0,0.467813,0.460669,0.0954586,0.928944,0.849518
2995,0.000195895,0.336775,0.468125,0,0,0.468125,0.459605,0.0944241,0.928927,0.851879
2996,0.000195895,0.336775,0.468125,0,0,0.468125,0.459605,0.0944241,0.928927,0.851879
2997,0.000192829,0.336681,0.468437,0,0,0.468437,0.459513,0.0945303,0.928929,0.852074
2998,0.000192829,0.336681,0.468437,0,0,0.468437,0.459513,0.0945303,0.928929,0.852074
2999,0.000197657,0.335581,0.46875,0,0,0.46875,0.458448,0.0950715,0.928904,0.854449
3000,0.000197657,0.335581,0.46875,0,0,0.46875,0.458448,0.0950715,0.928904,0.854449
3001,0.00019102,0.335489,0.469063,0,0,0.469063,0.458349,0.0949417,0.928931,0.854641
3002,0.00019102,0.335489,0.469063,0,0,0.469063,0.458349,0.0949417,0.928931,0.854641
3003,0.000193149,0.334399,0.469375,0,0,0.469375,0.457286,0.0945489,0.92893,0.856999
3004,0.000193149,0.334399,0.469375,0,0,0.469375,0.457286,0.0945489,0.92893,0.856999
3005,0.00018898,0.334307,0.469687,0,0,0.469687,0.457192,0.0941111,0.928943,0.857192
3006,0.00018898,0.334307,0.469687,0,0,0.469687,0.457192,0.0941111,0.928943,0.857192
3007,0.000190356,0.333214,0.47,0,0,0.47,0.456134,0.0938272,0.928912,0.859561
3008,0.000190356,0.333214,0.47,0,0,0.47,0.456134,0.0938272,0.928912,0.859561
3009,0.000187284,0.333125,0.470313,0,0,0.470313,0.456044,0.0940304,0.92892,0.859753
3010,0.000187284,0.333125,0.470313,0,0,0.470313,0.456044,0.0940304,0.92892,0.859753
3011,0.000187991,0.332041,0.470625,0,0,0.470625,0.454983,0.0949113,0.928919,0.862109
3012,0.000187991,0.332041,0.470625,0,0,0.470625,0.454983,0.0949113,0.928919,0.862109
3013,0.00018325,0.331946,0.470937,0,0,0.470937,0.454881,0.094085,0.928947,0.862315
3014,0.00018325,0.331946,0.470937,0,0,0.470937,0.454881,0.094085,0.928947,0.862315
3015,0.00018262,0.330869,0.47125,0,0,0.47125,0.453832,0.0929376,0.92893,0.864661
3016,0.00018262,0.330869,0.47125,0,0,0.47125,0.453832,0.0929376,0.92893,0.864661
3017,0.000180961,0.330777,0.471563,0,0,0.471563,0.453745,0.093401,0.928922,0.864861
3018,0.000180961,0.330777,0.471563,0,0,0.471563,0.453745,0.093401,0.928922,0.864861
3019,0.000186727,0.329693,0.471875,0,0,0.471875,0.452689,0.0940597,0.9289,0.867229
3020,0.000186727,0.329693,0.471875,0,0,0.471875,0.452689,0.0940597,0.9289,0.867229
3021,0.000180508,0.329603,0.472187,0,0,0.472187,0.452594,0.0943308,0.928923,0.867424
3022,0.000180508,0.329603,0.472187,0,0,0.472187,0.452594,0.0943308,0.928923,0.867424
3023,0.000183063,0.328527,0.4725,0,0,0.4725,0.451535,0.0941117,0.928931,0.869785
3024,0.000183063,0.328527,0.4725,0,0,0.4725,0.451535,0.0941117,0.928931,0.869785
3025,0.0001788,0.328436,0.472813,0,0,0.472813,0.451442,0.0936002,0.928944,0.86998
3026,0.0001788,0.328436,0.472813,0,0,0.472813,0.451442,0.0936002,0.928944,0.86998
3027,0.000180256,0.327356,0.473125,0,0,0.473125,0.45039,0.0932685,0.928918,0.872358
3028,0.000180256,0.327356,0.473125,0,0,0.473125,0.45039,0.0932685,0.928918,0.872358
3029,0.000177571,0.327267,0.473437,0,0,0.473437,0.450301,0.0934974,0.92892,0.872551
3030,0.000177571,0.327267,0.473437,0,0,0.473437,0.450301,0.0934974,0.92892,0.872551
3031,0.000179135,0.326193,0.47375,0,0,0.47375,0.449246,0.0943269,0.928918,0.874924
3032,0.000179135,0.326193,0.47375,0,0,0.47375,0.449246,0.0943269,0.928918,0.874924
3033,0.000174411,0.3261,0.474063,0,0,0.474063,0.449147,0.0937791,0.92894,0.875125
3034,0.000174411,0.3261,0.474063,0,0,0.474063,0.449147,0.0937791,0.92894,0.875125
3035,0.000174408,0.325031,0.474375,0,0,0.474375,0.448098,0.0928616,0.928929,0.877493
3036,0.000174408,0.325031,0.474375,0,0,0.474375,0.448098,0.0928616,0.928929,0.877493
3037,0.000171976,0.32494,0.474687,0,0,0.474687,0.448011,0.0932367,0.928922,0.87769
3038,0.000171976,0.32494,0.474687,0,0,0.474687,0.448011,0.0932367,0.928922,0.87769
3039,0.000176591,0.323865,0.475,0,0,0.475,0.446958,0.0936932,0.928903,0.880077
3040,0.000176591,0.323865,0.475,0,0,0.475,0.446958,0.0936932,0.928903,0.880077
3041,0.000170378,0.323777,0.475313,0,0,0.475313,0.446865,0.0938712,0.928922,0.880272
3042,0.000170378,0.323777,0.475313,0,0,0.475313,0.446865,0.0938712,0.928922,0.880272
3043,0.000172336,0.322709,0.475625,0,0,0.475625,0.445809,0.0937781,0.92893,0.882649
3044,0.000172336,0.322709,0.475625,0,0,0.475625,0.445809,0.0937781,0.92893,0.882649
3045,0.000167861,0.322619,0.475937,0,0,0.475937,0.445717,0.0931965,0.928941,0.882848
3046,0.000167861,0.322619,0.475937,0,0,0.475937,0.445717,0.0931965,0.928941,0.882848
3047,0.000168893,0.321552,0.47625,0,0,0.47625,0.444669,0.0926737,0.928922,0.885232
3048,0.000168893,0.321552,0.47625,0,0,0.47625,0.444669,0.0926737,0.928922,0.885232
3049,0.000165841,0.321464,0.476562,0,0,0.476562,0.444584,0.0928317,0.928919,0.885426
3050,0.000165841,0.321464,0.476562,0,0,0.476562,0.444584,0.0928317,0.928919,0.885426
3051,0.000167717,0.320402,0.476875,0,0,0.476875,0.443534,0.0936767,0.928918,0.887806
3052,0.000167717,0.320402,0.476875,0,0,0.476875,0.443534,0.0936767,0.928918,0.887806
3053,0.000161025,0.320311,0.477188,0,0,0.477188,0.443438,0.0929388,0.928938,0.888007
3054,0.000161025,0.320311,0.477188,0,0,0.477188,0.443438,0.0929388,0.928938,0.888007
3055,0.00016243,0.319258,0.4775,0,0,0.4775,0.442397,0.0921175,0.928935,0.890374
3056,0.00016243,0.319258,0.4775,0,0,0.4775,0.442397,0.0921175,0.928935,0.890374
3057,0.00015725,0.31917,0.477812,0,0,0.477812,0.442312,0.0919529,0.928929,0.89057
3058,0.00015725,0.31917,0.477812,0,0,0.477812,0.442312,0.0919529,0.928929,0.89057
3059,0.000161302,0.318115,0.478125,0,0,0.478125,0.441273,0.0921532,0.92891,0.892948
3060,0.000161302,0.318115,0.478125,0,0,0.478125,0.441273,0.0921532,0.92891,0.892948
3061,0.000154969,0.318029,0.478438,0,0,0.478438,0.441185,0.0920038,0.928919,0.893141
3062,0.000154969,0.318029,0.478438,0,0,0.478438,0.441185,0.0920038,0.928919,0.893141
3063,0.00015671,0.316986,0.47875,0,0,0.47875,0.440149,0.092259,0.928926,0.8955
3064,0.00015671,0.316986,0.47875,0,0,0.47875,0.440149,0.092259,0.928926,0.8955
3065,0.000150844,0.316897,0.479062,0,0,0.479062,0.440057,0.0912588,0.928938,0.895699
3066,0.000150844,0.316897,0.479062,0,0,0.479062,0.440057,0.0912588,0.928938,0.895699
3067,0.000150873,0.315861,0.479375,0,0,0.479375,0.439033,0.0904809,0.928923,0.898047
3068,0.000150873,0.315861,0.479375,0,0,0.479375,0.439033,0.0904809,0.928923,0.898047
3069,0.000147154,0.315776,0.479688,0,0,0.479688,0.438952,0.0904879,0.928915,0.89824
3070,0.000147154,0.315776,0.479688,0,0,0.479688,0.438952,0.0904879,0.928915,0.89824
3071,0.000149439,0.314745,0.48,0,0,0.48,0.437928,0.0911215,0.928913,0.900582
3072,0.000149439,0.314745,0.48,0,0,0.48,0.437928,0.0911215,0.928913,0.900582
3073,0.000141327,0.314661,0.480312,0,0,0.480312,0.437839,0.0902176,0.92893,0.900777
3074,0.000141327,0.314661,0.480312,0,0,0.480312,0.437839,0.0902176,0.92893,0.900777
3075,0.0001439,0.313645,0.480625,0,0,0.480625,0.436826,0.089657,0.928938,0.903091
3076,0.0001439,0.313645,0.480625,0,0,0.480625,0.436826,0.089657,0.928938,0.903091
3077,0.000136458,0.313561,0.480938,0,0,0.480938,0.436744,0.0887668,0.928935,0.903284
3078,0.000136458,0.313561,0.480938,0,0,0.480938,0.436744,0.0887668,0.928935,0.903284
3079,0.000139167,0.31255,0.48125,0,0,0.48125,0.435743,0.0885505,0.928918,0.905595
3080,0.000139167,0.31255,0.48125,0,0,0.48125,0.435743,0.0885505,0.928918,0.905595
3081,0.00013243,0.31247,0.481562,0,0,0.481562,0.435664,0.0878984,0.928915,0.905779
3082,0.00013243,0.31247,0.481562,0,0,0.481562,0.435664,0.0878984,0.928915,0.905779
3083,0.000134228,0.311476,0.481875,0,0,0.481875,0.434671,0.088575,0.928923,0.90806
3084,0.000134228,0.311476,0.481875,0,0,0.481875,0.434671,0.088575,0.928923,0.90806
3085,0.000125271,0.311391,0.482188,0,0,0.482188,0.434583,0.0867691,0.928934,0.908253
3086,0.000125271,0.311391,0.482188,0,0,0.482188,0.434583,0.0867691,0.928934,0.908253
3087,0.000126139,0.310418,0.4825,0,0,0.4825,0.433614,0.08589,0.928931,0.910494
3088,0.000126139,0.310418,0.4825,0,0,0.4825,0.433614,0.08589,0.928931,0.910494
3089,0.000119926,0.310337,0.482812,0,0,0.482812,0.433537,0.0851941,0.92892,0.910677
3090,0.000119926,0.310337,0.482812,0,0,0.482812,0.433537,0.0851941,0.92892,0.910677
3091,0.000123548,0.309373,0.483125,0,0,0.483125,0.432576,0.0853817,0.928912,0.912907
3092,0.000123548,0.309373,0.483125,0,0,0.483125,0.432576,0.0853817,0.928912,0.912907
3093,0.000112949,0.309296,0.483438,0,0,0.483438,0.432497,0.0836701,0.92892,0.913082
3094,0.000112949,0.309296,0.483438,0,0,0.483438,0.432497,0.0836701,0.92892,0.913082
3095,0.000114386,0.30836,0.48375,0,0,0.48375,0.431558,0.0837249,0.928932,0.915248
3096,0.000114386,0.30836,0.48375,0,0,0.48375,0.431558,0.0837249,0.928932,0.915248
3097,0.000104352,0.308281,0.484062,0,0,0.484062,0.431478,0.08095,0.928937,0.91543
3098,0.000104352,0.308281,0.484062,0,0,0.484062,0.431478,0.08095,0.928937,0.91543
3099,0.000105064,0.307375,0.484375,0,0,0.484375,0.430574,0.0800985,0.928928,0.917532
3100,0.000105064,0.307375,0.484375,0,0,0.484375,0.430574,0.0800985,0.928928,0.917532
3101,9.58E-05,0.307303,0.484688,0,0,0.484688,0.430505,0.0777775,0.92892,0.917699
3102,9.58E-05,0.307303,0.484688,0,0,0.484688,0.430505,0.0777775,0.92892,0.917699
3103,9.73E-05,0.306431,0.485,0,0,0.485,0.429631,0.0778066,0.928923,0.919727
3104,9.73E-05,0.306431,0.485,0,0,0.485,0.429631,0.0778066,0.928923,0.919727
3105,8.19E-05,0.306365,0.485312,0,0,0.485312,0.429561,0.0728018,0.928934,0.919884
3106,8.19E-05,0.306365,0.485312,0,0,0.485312,0.429561,0.0728018,0.928934,0.919884
3107,8.27E-05,0.305556,0.485625,0,0,0.485625,0.42875,0.0722988,0.928937,0.921768
3108,8.27E-05,0.305556,0.485625,0,0,0.485625,0.42875,0.0722988,0.928937,0.921768
3109,6.40E-05,0.305489,0.485938,0,0,0.485938,0.428686,0.0650849,0.928925,0.921925
3110,6.40E-05,0.305489,0.485938,0,0,0.485938,0.428686,0.0650849,0.928925,0.921925
3111,6.62E-05,0.304767,0.48625,0,0,0.48625,0.427966,0.0642484,0.928913,0.923615
3112,6.62E-05,0.304767,0.48625,0,0,0.48625,0.427966,0.0642484,0.928913,0.923615
3113,4.98E-05,0.304713,0.486562,0,0,0.486562,0.427913,0.0571459,0.928909,0.923739
3114,4.98E-05,0.304713,0.486562,0,0,0.486562,0.427913,0.0571459,0.928909,0.923739
3115,5.05E-05,0.304085,0.486875,0,0,0.486875,0.42728,0.0569194,0.92892,0.925211
3116,5.05E-05,0.304085,0.486875,0,0,0.486875,0.42728,0.0569194,0.92892,0.925211
3117,2.97E-05,0.304039,0.487188,0,0,0.487188,0.42723,0.0446058,0.928932,0.925316
3118,2.97E-05,0.304039,0.487188,0,0,0.487188,0.42723,0.0446058,0.928932,0.925316
3119,2.99E-05,0.30356,0.4875,0,0,0.4875,0.426748,0.0432648,0.928933,0.926445
3120,2.99E-05,0.30356,0.4875,0,0,0.4875,0.426748,0.0432648,0.928933,0.926445
3121,1.59E-05,0.303523,0.487812,0,0,0.487812,0.426714,0.0324108,0.928922,0.926529
3122,1.59E-05,0.303523,0.487812,0,0,0.487812,0.426714,0.0324108,0.928922,0.926529
3123,1.64E-05,0.303173,0.488125,0,0,0.488125,0.426364,0.0314441,0.92892,0.927353
3124,1.64E-05,0.303173,0.488125,0,0,0.488125,0.426364,0.0314441,0.92892,0.927353
3125,6.17E-06,0.303153,0.488438,0,0,0.488438,0.426342,0.0203262,0.928924,0.927399
3126,6.17E-06,0.303153,0.488438,0,0,0.488438,0.426342,0.0203262,0.928924,0.927399
3127,6.23E-06,0.302939,0.48875,0,0,0.48875,0.426125,0.0196047,0.928933,0.927902
3128,6.23E-06,0.302939,0.48875,0,0,0.48875,0.426125,0.0196047,0.928933,0.927902
3129,1.70E-06,0.302926,0.489062,0,0,0.489062,0.426111,0.010504,0.928933,0.927933
3130,1.70E-06,0.302926,0.489062,0,0,0.489062,0.426111,0.010504,0.928933,0.927933
3131,1.72E-06,0.302813,0.489375,0,0,0.489375,0.426002,0.00951003,0.92892,0.928198
3132,1.72E-06,0.302813,0.489375,0,0,0.489375,0.426002,0.00951003,0.92892,0.928198
3133,4.41E-07,0.302809,0.489688,0,0,0.489688,0.426,0.00511146,0.928915,0.928208
3134,4.41E-07,0.302809,0.489688,0,0,0.489688,0.426,0.00511146,0.928915,0.928208
3135,4.55E-07,0.302753,0.49,0,0,0.49,0.425942,0.00533049,0.928919,0.928339
3136,4.55E-07,0.302753,0.49,0,0,0.49,0.425942,0.00533049,0.928919,0.928339
3137,1.29E-07,0.302753,0.490312,0,0,0.490312,0.425938,0.00302646,0.928932,0.928341
3138,1.29E-07,0.302753,0.490312,0,0,0.490312,0.425938,0.00302646,0.928932,0.928341
3139,3.37E-07,0.302724,0.490625,0,0,0.490625,0.425907,0.00249686,0.928939,0.928408
3140,3.37E-07,0.302724,0.490625,0,0,0.490625,0.425907,0.00249686,0.928939,0.928408
3141,2.47E-08,0.302781,0.490938,0,0,0.490938,0.425967,0.0105589,0.928931,0.928274
3142,2.47E-08,0.302781,0.490938,0,0,0.490938,0.425967,0.0105589,0.928931,0.928274
3143,1.70E-06,0.30284,0.49125,0,0,0.49125,0.426031,0.0162714,0.928916,0.928135
3144,1.70E-06,0.30284,0.49125,0,0,0.49125,0.426031,0.0162714,0.928916,0.928135
3145,1.57E-06,0.302965,0.491562,0,0,0.491562,0.426158,0.0161902,0.92891,0.92784
3146,1.57E-06,0.302965,0.491562,0,0,0.491562,0.426158,0.0161902,0.92891,0.92784
3147,5.70E-07,0.303031,0.491875,0,0,0.491875,0.426221,0.00619345,0.92892,0.927687
3148,5.70E-07,0.303031,0.491875,0,0,0.491875,0.426221,0.00619345,0.92892,0.927687
3149,6.33E-09,0.303044,0.492188,0,0,0.492188,0.42623,0.000203694,0.928934,0.927654
3150,6.33E-09,0.303044,0.492188,0,0,0.492188,0.42623,0.000203694,0.928934,0.927654
3151,6.41E-08,0.303033,0.4925,0,0,0.4925,0.426218,0.00145707,0.928936,0.92768
3152,6.41E-08,0.303033,0.4925,0,0,0.4925,0.426218,0.00145707,0.928936,0.92768
3153,1.92E-08,0.303059,0.492813,0,0,0.492813,0.426247,0.00491045,0.928926,0.927621
3154,1.92E-08,0.303059,0.492813,0,0,0.492813,0.426247,0.00491045,0.928926,0.927621
3155,3.70E-08,0.303086,0.493125,0,0,0.493125,0.426276,0.0042259,0.928921,0.927557
3156,3.70E-08,0.303086,0.493125,0,0,0.493125,0.426276,0.0042259,0.928921,0.927557
3157,3.85E-08,0.303107,0.493437,0,0,0.493437,0.426297,0.00018679,0.928923,0.927508
3158,3.85E-08,0.303107,0.493437,0,0,0.493437,0.426297,0.00018679,0.928923,0.927508
3159,2.68E-08,0.303091,0.49375,0,0,0.49375,0.426278,0.00154467,0.928932,0.927543
3160,2.68E-08,0.303091,0.49375,0,0,0.49375,0.426278,0.00154467,0.928932,0.927543
3161,8.82E-09,0.303092,0.494063,0,0,0.494063,0.426279,0.000504668,0.928933,0.927543
3162,8.82E-09,0.303092,0.494063,0,0,0.494063,0.426279,0.000504668,0.928933,0.927543
3163,4.66E-08,0.303094,0.494375,0,0,0.494375,0.426284,0.00222679,0.928923,0.927536
3164,4.66E-08,0.303094,0.494375,0,0,0.494375,0.426284,0.00222679,0.928923,0.927536
3165,3.08E-08,0.303112,0.494687,0,0,0.494687,0.426305,0.00109515,0.928913,0.927495
3166,3.08E-08,0.303112,0.494687,0,0,0.494687,0.426305,0.00109515,0.928913,0.927495
3167,1.78E-08,0.303105,0.495,0,0,0.495,0.426297,0.00140291,0.928916,0.927512
3168,1.78E-08,0.303105,0.495,0,0,0.495,0.426297,0.00140291,0.928916,0.927512
3169,6.74E-09,0.3031,0.495313,0,0,0.495313,0.426288,0.00101449,0.928928,0.927522
3170,6.74E-09,0.3031,0.495313,0,0,0.495313,0.426288,0.00101449,0.928928,0.927522
3171,4.88E-08,0.303099,0.495625,0,0,0.495625,0.426285,0.00134497,0.928936,0.927527
3172,4.88E-08,0.303099,0.495625,0,0,0.495625,0.426285,0.00134497,0.928936,0.927527
3173,5.00E-08,0.303117,0.495937,0,0,0.495937,0.426304,0.00136557,0.928931,0.927483
3174,5.00E-08,0.303117,0.495937,0,0,0.495937,0.426304,0.00136557,0.928931,0.927483
3175,1.05E-08,0.30311,0.49625,0,0,0.49625,0.426301,0.000836385,0.928919,0.927502
3176,1.05E-08,0.30311,0.49625,0,0,0.49625,0.426301,0.000836385,0.928919,0.927502
3177,1.20E-08,0.303102,0.496563,0,0,0.496563,0.426294,0.000536779,0.928914,0.927517
3178,1.20E-08,0.303102,0.496563,0,0,0.496563,0.426294,0.000536779,0.928914,0.927517
3179,3.09E-08,0.303104,0.496875,0,0,0.496875,0.426294,0.00110702,0.928922,0.927514
3180,3.09E-08,0.303104,0.496875,0,0,0.496875,0.426294,0.00110702,0.928922,0.927514
3181,1.51E-08,0.303122,0.497187,0,0,0.497187,0.426307,0.000303962,0.928937,0.927471
3182,1.51E-08,0.303122,0.497187,0,0,0.497187,0.426307,0.000303962,0.928937,0.927471
3183,5.20E-09,0.303114,0.4975,0,0,0.4975,0.426298,0.00131855,0.928941,0.927491
3184,5.20E-09,0.303114,0.4975,0,0,0.4975,0.426298,0.00131855,0.928941,0.927491
3185,1.38E-08,0.303105,0.497813,0,0,0.497813,0.426292,0.000279503,0.928932,0.927512
3186,1.38E-08,0.303105,0.497813,0,0,0.497813,0.426292,0.000279503,0.928932,0.927512
3187,7.60E-08,0.303105,0.498125,0,0,0.498125,0.426295,0.00217872,0.928921,0.927512
3188,7.60E-08,0.303105,0.498125,0,0,0.498125,0.426295,0.00217872,0.928921,0.927512
3189,4.54E-08,0.303126,0.498437,0,0,0.498437,0.426317,0.000650495,0.928919,0.927463
3190,4.54E-08,0.303126,0.498437,0,0,0.498437,0.426317,0.000650495,0.928919,0.927463
3191,1.97E-08,0.303113,0.49875,0,0,0.49875,0.426302,0.00170705,0.928923,0.927492
3192,1.97E-08,0.303113,0.49875,0,0,0.49875,0.426302,0.00170705,0.928923,0.927492
3193,1.00E-08,0.303109,0.499063,0,0,0.499063,0.426297,8.36E-05,0.928927,0.927503
3194,1.00E-08,0.303109,0.499063,0,0,0.499063,0.426297,8.36E-05,0.928927,0.927503
3195,4.27E-08,0.30311,0.499375,0,0,0.499375,0.426301,0.00181239,0.928918,0.927498
3196,4.27E-08,0.30311,0.499375,0,0,0.499375,0.426301,0.00181239,0.928918,0.927498
3197,1.78E-09,0.303126,0.499687,0,0,0.499687,0.426318,2.74E-05,0.928915,0.927462
3198,1.78E-09,0.303126,0.499687,0,0,0.499687,0.426318,2.74E-05,0.928915,0.927462
3199,5.23E-08,0.30311,0.5,0,0,0.5,0.426302,0.00151348,0.928917,0.927499
3200,5.23E-08,0.30311,0.5,0,0,0.5,0.426302,0.00151348,0.928917,0.927499
3201,1.16E-08,0.303114,0.500313,0,0,0.500313,0.426301,0.000136574,0.928931,0.927492
3202,1.16E-08,0.303114,0.500313,0,0,0.500313,0.426301,0.000136574,0.928931,0.927492
3203,1.77E-08,0.303116,0.500625,0,0,0.500625,0.4263,0.0010309,0.92894,0.927487
3204,1.77E-08,0.303116,0.500625,0,0,0.500625,0.4263,0.0010309,0.92894,0.927487
3205,7.47E-09,0.303126,0.500938,0,0,0.500938,0.426313,0.000123818,0.928934,0.927461
3206,7.47E-09,0.303126,0.500938,0,0,0.500938,0.426313,0.000123818,0.928934,0.927461
3207,1.38E-08,0.303111,0.50125,0,0,0.50125,0.426301,6.12E-05,0.928921,0.927497
3208,1.38E-08,0.303111,0.50125,0,0,0.50125,0.426301,6.12E-05,0.928921,0.927497
3209,1.03E-08,0.30312,0.501562,0,0,0.501562,0.426312,0.000759502,0.928913,0.927477
3210,1.03E-08,0.30312,0.501562,0,0,0.501562,0.426312,0.000759502,0.928913,0.927477
3211,5.93E-09,0.30312,0.501875,0,0,0.501875,0.42631,8.80E-06,0.928919,0.927478
3212,5.93E-09,0.30312,0.501875,0,0,0.501875,0.42631,8.80E-06,0.928919,0.927478
3213,2.58E-08,0.303125,0.502187,0,0,0.502187,0.426312,0.000893999,0.928933,0.927464
3214,2.58E-08,0.303125,0.502187,0,0,0.502187,0.426312,0.000893999,0.928933,0.927464
3215,5.06E-09,0.303115,0.5025,0,0,0.5025,0.4263,0.000381955,0.928938,0.927489
3216,5.06E-09,0.303115,0.5025,0,0,0.5025,0.4263,0.000381955,0.928938,0.927489
3217,1.55E-08,0.303129,0.502813,0,0,0.502813,0.426316,0.000881739,0.928929,0.927456
3218,1.55E-08,0.303129,0.502813,0,0,0.502813,0.426316,0.000881739,0.928929,0.927456
3219,5.73E-09,0.30312,0.503125,0,0,0.503125,0.42631,0.000207461,0.92892,0.927478
3220,5.73E-09,0.30312,0.503125,0,0,0.503125,0.42631,0.000207461,0.92892,0.927478
3221,6.93E-09,0.303128,0.503438,0,0,0.503438,0.426319,0.00019384,0.928919,0.927458
3222,6.93E-09,0.303128,0.503438,0,0,0.503438,0.426319,0.00019384,0.928919,0.927458
3223,2.12E-08,0.30312,0.50375,0,0,0.50375,0.426308,8.96E-05,0.928927,0.927477
3224,2.12E-08,0.30312,0.50375,0,0,0.50375,0.426308,8.96E-05,0.928927,0.927477
3225,5.49E-09,0.303133,0.504062,0,0,0.504062,0.42632,9.45E-05,0.928932,0.927446
3226,5.49E-09,0.303133,0.504062,0,0,0.504062,0.42632,9.45E-05,0.928932,0.927446
3227,6.66E-09,0.303121,0.504375,0,0,0.504375,0.426309,0.000290987,0.928928,0.927474
3228,6.66E-09,0.303121,0.504375,0,0,0.504375,0.426309,0.000290987,0.928928,0.927474
3229,3.09E-09,0.303133,0.504687,0,0,0.504687,0.426323,0.000359021,0.92892,0.927446
3230,3.09E-09,0.303133,0.504687,0,0,0.504687,0.426323,0.000359021,0.92892,0.927446
3231,2.47E-09,0.303122,0.505,0,0,0.505,0.426313,3.68E-05,0.928919,0.927471
3232,2.47E-09,0.303122,0.505,0,0,0.505,0.426313,3.68E-05,0.928919,0.927471
3233,3.80E-11,0.303135,0.505313,0,0,0.505313,0.426324,0.000346596,0.928927,0.92744
3234,3.80E-11,0.303135,0.505313,0,0,0.505313,0.426324,0.000346596,0.928927,0.92744
3235,8.40E-09,0.303123,0.505625,0,0,0.505625,0.426309,2.79E-05,0.928935,0.92747
3236,8.40E-09,0.303123,0.505625,0,0,0.505625,0.426309,2.79E-05,0.928935,0.92747
3237,2.00E-08,0.303137,0.505938,0,0,0.505938,0.426324,0.000622308,0.928931,0.927437
3238,2.00E-08,0.303137,0.505938,0,0,0.505938,0.426324,0.000622308,0.928931,0.927437
3239,8.15E-09,0.303126,0.50625,0,0,0.50625,0.426316,0.000484266,0.928921,0.927461
3240,8.15E-09,0.303126,0.50625,0,0,0.50625,0.426316,0.000484266,0.928921,0.927461
3241,6.13E-09,0.303137,0.506562,0,0,0.506562,0.42633,0.000121528,0.928914,0.927436
3242,6.13E-09,0.303137,0.506562,0,0,0.506562,0.42633,0.000121528,0.928914,0.927436
3243,1.88E-08,0.303128,0.506875,0,0,0.506875,0.426318,0.000113628,0.928921,0.927458
3244,1.88E-08,0.303128,0.506875,0,0,0.506875,0.426318,0.000113628,0.928921,0.927458
3245,1.44E-08,0.303143,0.507187,0,0,0.507187,0.426331,3.13E-05,0.92893,0.927422
3246,1.44E-08,0.303143,0.507187,0,0,0.507187,0.426331,3.13E-05,0.92893,0.927422
3247,1.88E-08,0.303132,0.5075,0,0,0.5075,0.426317,0.00042426,0.928937,0.927448
3248,1.88E-08,0.303132,0.5075,0,0,0.5075,0.426317,0.00042426,0.928937,0.927448
3249,2.42E-08,0.303149,0.507812,0,0,0.507812,0.426336,0.000969705,0.92893,0.92741
3250,2.42E-08,0.303149,0.507812,0,0,0.507812,0.426336,0.000969705,0.92893,0.92741
3251,2.22E-08,0.303138,0.508125,0,0,0.508125,0.426329,0.0006398,0.928921,0.927433
3252,2.22E-08,0.303138,0.508125,0,0,0.508125,0.426329,0.0006398,0.928921,0.927433
3253,1.84E-08,0.303153,0.508438,0,0,0.508438,0.426343,0.000259101,0.928919,0.927399
3254,1.84E-08,0.303153,0.508438,0,0,0.508438,0.426343,0.000259101,0.928919,0.927399
3255,1.97E-08,0.303143,0.50875,0,0,0.50875,0.426332,0.000141006,0.928925,0.927424
3256,1.97E-08,0.303143,0.50875,0,0,0.50875,0.426332,0.000141006,0.928925,0.927424
3257,7.83E-09,0.303157,0.509063,0,0,0.509063,0.426345,0.000128589,0.92893,0.927387
3258,7.83E-09,0.303157,0.509063,0,0,0.509063,0.426345,0.000128589,0.92893,0.927387
3259,6.87E-09,0.303145,0.509375,0,0,0.509375,0.426333,0.000447026,0.928926,0.92742
3260,6.87E-09,0.303145,0.509375,0,0,0.509375,0.426333,0.000447026,0.928926,0.92742
3261,1.19E-08,0.303158,0.509687,0,0,0.509687,0.42635,0.000258207,0.928915,0.927386
3262,1.19E-08,0.303158,0.509687,0,0,0.509687,0.42635,0.000258207,0.928915,0.927386
3263,2.15E-08,0.303144,0.51,0,0,0.51,0.426336,0.000640181,0.928916,0.927421
3264,2.15E-08,0.303144,0.51,0,0,0.51,0.426336,0.000640181,0.928916,0.927421
3265,9.66E-10,0.303153,0.510312,0,0,0.510312,0.426343,0.000799624,0.928921,0.927399
3266,9.66E-10,0.303153,0.510312,0,0,0.510312,0.426343,0.000799624,0.928921,0.927399
3267,1.46E-09,0.303141,0.510625,0,0,0.510625,0.426327,0.000730173,0.928934,0.927428
3268,1.46E-09,0.303141,0.510625,0,0,0.510625,0.426327,0.000730173,0.928934,0.927428
3269,1.21E-08,0.303148,0.510938,0,0,0.510938,0.426334,0.000376832,0.928935,0.92741
3270,1.21E-08,0.303148,0.510938,0,0,0.510938,0.426334,0.000376832,0.928935,0.92741
3271,1.19E-08,0.303134,0.51125,0,0,0.51125,0.426323,5.23E-05,0.928926,0.927443
3272,1.19E-08,0.303134,0.51125,0,0,0.51125,0.426323,5.23E-05,0.928926,0.927443
3273,1.70E-08,0.303144,0.511563,0,0,0.511563,0.426335,0.000284118,0.928919,0.927421
3274,1.70E-08,0.303144,0.511563,0,0,0.511563,0.426335,0.000284118,0.928919,0.927421
3275,2.61E-08,0.303129,0.511875,0,0,0.511875,0.426319,0.000891342,0.928922,0.927453
3276,2.61E-08,0.303129,0.511875,0,0,0.511875,0.426319,0.000891342,0.928922,0.927453
3277,2.50E-09,0.303137,0.512187,0,0,0.512187,0.426325,0.000543627,0.92893,0.927438
3278,2.50E-09,0.303137,0.512187,0,0,0.512187,0.426325,0.000543627,0.92893,0.927438
3279,1.11E-09,0.303128,0.5125,0,0,0.5125,0.426313,2.04E-05,0.928939,0.927456
3280,1.11E-09,0.303128,0.5125,0,0,0.5125,0.426313,2.04E-05,0.928939,0.927456
3281,7.26E-09,0.303137,0.512812,0,0,0.512812,0.426324,0.000245681,0.92893,0.927438
3282,7.26E-09,0.303137,0.512812,0,0,0.512812,0.426324,0.000245681,0.92893,0.927438
3283,9.37E-09,0.303126,0.513125,0,0,0.513125,0.426316,0.000391002,0.928923,0.927461
3284,9.37E-09,0.303126,0.513125,0,0,0.513125,0.426316,0.000391002,0.928923,0.927461
3285,2.13E-09,0.303138,0.513438,0,0,0.513438,0.426329,1.67E-05,0.928919,0.927435
3286,2.13E-09,0.303138,0.513438,0,0,0.513438,0.426329,1.67E-05,0.928919,0.927435
3287,4.70E-09,0.303126,0.51375,0,0,0.51375,0.426316,0.000436548,0.928924,0.927461
3288,4.70E-09,0.303126,0.51375,0,0,0.51375,0.426316,0.000436548,0.928924,0.927461
3289,3.65E-09,0.303136,0.514063,0,0,0.514063,0.426324,0.000125962,0.928928,0.927439
3290,3.65E-09,0.303136,0.514063,0,0,0.514063,0.426324,0.000125962,0.928928,0.927439
3291,7.15E-09,0.303128,0.514375,0,0,0.514375,0.426317,0.000151289,0.928925,0.927458
3292,7.15E-09,0.303128,0.514375,0,0,0.514375,0.426317,0.000151289,0.928925,0.927458
3293,5.68E-09,0.303134,0.514687,0,0,0.514687,0.426326,0.000241056,0.928917,0.927443
3294,5.68E-09,0.303134,0.514687,0,0,0.514687,0.426326,0.000241056,0.928917,0.927443
3295,4.07E-09,0.303128,0.515,0,0,0.515,0.42632,2.26E-05,0.928914,0.927459
3296,4.07E-09,0.303128,0.515,0,0,0.515,0.42632,2.26E-05,0.928914,0.927459
3297,2.53E-09,0.303136,0.515312,0,0,0.515312,0.426325,0.00065013,0.928923,0.927439
3298,2.53E-09,0.303136,0.515312,0,0,0.515312,0.426325,0.00065013,0.928923,0.927439
3299,1.07E-08,0.303126,0.515625,0,0,0.515625,0.426312,0.000290239,0.928934,0.927463
3300,1.07E-08,0.303126,0.515625,0,0,0.515625,0.426312,0.000290239,0.928934,0.927463
3301,4.05E-09,0.303136,0.515938,0,0,0.515938,0.426322,9.92E-05,0.928936,0.927438
3302,4.05E-09,0.303136,0.515938,0,0,0.515938,0.426322,9.92E-05,0.928936,0.927438
3303,6.05E-09,0.303126,0.51625,0,0,0.51625,0.426313,0.000298511,0.928929,0.927463
3304,6.05E-09,0.303126,0.51625,0,0,0.51625,0.426313,0.000298511,0.928929,0.927463
3305,3.63E-09,0.303135,0.516563,0,0,0.516563,0.426325,0.000328188,0.92892,0.927441
3306,3.63E-09,0.303135,0.516563,0,0,0.516563,0.426325,0.000328188,0.92892,0.927441
3307,6.10E-09,0.303127,0.516875,0,0,0.516875,0.426317,0.000262383,0.928921,0.92746
3308,6.10E-09,0.303127,0.516875,0,0,0.516875,0.426317,0.000262383,0.928921,0.92746
3309,1.44E-09,0.303134,0.517187,0,0,0.517187,0.426322,0.000239281,0.928927,0.927445
3310,1.44E-09,0.303134,0.517187,0,0,0.517187,0.426322,0.000239281,0.928927,0.927445
3311,1.13E-09,0.303127,0.5175,0,0,0.5175,0.426315,3.09E-05,0.928931,0.927459
3312,1.13E-09,0.303127,0.5175,0,0,0.5175,0.426315,3.09E-05,0.928931,0.927459
3313,6.04E-11,0.303134,0.517812,0,0,0.517812,0.426322,0.000141511,0.928929,0.927444
3314,6.04E-11,0.303134,0.517812,0,0,0.517812,0.426322,0.000141511,0.928929,0.927444
3315,7.63E-10,0.303127,0.518125,0,0,0.518125,0.426316,9.37E-05,0.928926,0.927459
3316,7.63E-10,0.303127,0.518125,0,0,0.518125,0.426316,9.37E-05,0.928926,0.927459
3317,6.60E-10,0.303134,0.518438,0,0,0.518438,0.426323,3.08E-05,0.928924,0.927444
3318,6.60E-10,0.303134,0.518438,0,0,0.518438,0.426323,3.08E-05,0.928924,0.927444
3319,3.56E-10,0.303127,0.51875,0,0,0.51875,0.426316,0.000177859,0.928927,0.927459
3320,3.56E-10,0.303127,0.51875,0,0,0.51875,0.426316,0.000177859,0.928927,0.927459
3321,4.26E-09,0.303134,0.519063,0,0,0.519063,0.426321,5.18E-05,0.928931,0.927443
3322,4.26E-09,0.303134,0.519063,0,0,0.519063,0.426321,5.18E-05,0.928931,0.927443
3323,1.00E-09,0.303127,0.519375,0,0,0.519375,0.426316,0.000516968,0.928923,0.927461
3324,1.00E-09,0.303127,0.519375,0,0,0.519375,0.426316,0.000516968,0.928923,0.927461
3325,5.26E-09,0.303135,0.519687,0,0,0.519687,0.426327,0.000380685,0.928914,0.927442
3326,5.26E-09,0.303135,0.519687,0,0,0.519687,0.426327,0.000380685,0.928914,0.927442
3327,3.10E-09,0.303127,0.52,0,0,0.52,0.426321,0.000143366,0.92891,0.92746
3328,3.10E-09,0.303127,0.52,0,0,0.52,0.426321,0.000143366,0.92891,0.92746
3329,9.68E-09,0.303136,0.520312,0,0,0.520312,0.426329,0.000543296,0.928913,0.927439
3330,9.68E-09,0.303136,0.520312,0,0,0.520312,0.426329,0.000543296,0.928913,0.927439
3331,1.19E-08,0.303126,0.520625,0,0,0.520625,0.426315,0.000479265,0.928926,0.927463
3332,1.19E-08,0.303126,0.520625,0,0,0.520625,0.426315,0.000479265,0.928926,0.927463
3333,2.28E-09,0.303137,0.520938,0,0,0.520938,0.426323,0.00025023,0.928934,0.927437
3334,2.28E-09,0.303137,0.520938,0,0,0.520938,0.426323,0.00025023,0.928934,0.927437
3335,1.18E-09,0.303126,0.52125,0,0,0.52125,0.426312,4.50E-05,0.928937,0.927461
3336,1.18E-09,0.303126,0.52125,0,0,0.52125,0.426312,4.50E-05,0.928937,0.927461
3337,8.08E-09,0.303136,0.521563,0,0,0.521563,0.426323,0.00040805,0.928935,0.927438
3338,8.08E-09,0.303136,0.521563,0,0,0.521563,0.426323,0.00040805,0.928935,0.927438
3339,6.59E-12,0.303128,0.521875,0,0,0.521875,0.426316,5.90E-06,0.928928,0.927457
3340,6.59E-12,0.303128,0.521875,0,0,0.521875,0.426316,5.90E-06,0.928928,0.927457
3341,3.66E-09,0.303135,0.522187,0,0,0.522187,0.426323,0.000208687,0.928929,0.927442
3342,3.66E-09,0.303135,0.522187,0,0,0.522187,0.426323,0.000208687,0.928929,0.927442
3343,1.02E-09,0.30313,0.5225,0,0,0.5225,0.426319,8.70E-05,0.928927,0.927452
3344,1.02E-09,0.30313,0.5225,0,0,0.5225,0.426319,8.70E-05,0.928927,0.927452
3345,7.73E-10,0.303134,0.522812,0,0,0.522812,0.426324,0.00022853,0.928923,0.927444
3346,7.73E-10,0.303134,0.522812,0,0,0.522812,0.426324,0.00022853,0.928923,0.927444
3347,1.13E-09,0.303131,0.523125,0,0,0.523125,0.426321,0.000133539,0.928919,0.927452
3348,1.13E-09,0.303131,0.523125,0,0,0.523125,0.426321,0.000133539,0.928919,0.927452
3349,6.16E-09,0.303134,0.523438,0,0,0.523438,0.426325,0.000116267,0.928917,0.927444
3350,6.16E-09,0.303134,0.523438,0,0,0.523438,0.426325,0.000116267,0.928917,0.927444
3351,2.66E-09,0.303131,0.52375,0,0,0.52375,0.42632,0.000360461,0.928925,0.927452
3352,2.66E-09,0.303131,0.52375,0,0,0.52375,0.42632,0.000360461,0.928925,0.927452
3353,1.53E-10,0.303133,0.524063,0,0,0.524063,0.426321,0.000193274,0.92893,0.927444
3354,1.53E-10,0.303133,0.524063,0,0,0.524063,0.426321,0.000193274,0.92893,0.927444
3355,9.42E-10,0.303132,0.524375,0,0,0.524375,0.426318,3.76E-05,0.928935,0.92745
3356,9.42E-10,0.303132,0.524375,0,0,0.524375,0.426318,3.76E-05,0.928935,0.92745
3357,1.19E-09,0.303133,0.524688,0,0,0.524688,0.42632,0.00030292,0.928931,0.927444
3358,1.19E-09,0.303133,0.524688,0,0,0.524688,0.42632,0.00030292,0.928931,0.927444
3359,3.38E-09,0.303132,0.525,0,0,0.525,0.426321,0.000164996,0.928924,0.92745
3360,3.38E-09,0.303132,0.525,0,0,0.525,0.426321,0.000164996,0.928924,0.92745
3361,1.30E-09,0.303133,0.525312,0,0,0.525312,0.426322,0.00016573,0.928924,0.927445
3362,1.30E-09,0.303133,0.525312,0,0,0.525312,0.426322,0.00016573,0.928924,0.927445
3363,1.85E-09,0.303132,0.525625,0,0,0.525625,0.426319,0.000242995,0.928929,0.92745
3364,1.85E-09,0.303132,0.525625,0,0,0.525625,0.426319,0.000242995,0.928929,0.92745
3365,5.62E-10,0.303133,0.525937,0,0,0.525937,0.42632,5.29E-06,0.928932,0.927446
3366,5.62E-10,0.303133,0.525937,0,0,0.525937,0.42632,5.29E-06,0.928932,0.927446
3367,2.81E-09,0.303131,0.52625,0,0,0.52625,0.426319,0.000169943,0.928928,0.92745
3368,2.81E-09,0.303131,0.52625,0,0,0.52625,0.426319,0.000169943,0.928928,0.92745
3369,2.91E-09,0.303131,0.526563,0,0,0.526563,0.426322,0.000234175,0.928921,0.92745
3370,2.91E-09,0.303131,0.526563,0,0,0.526563,0.426322,0.000234175,0.928921,0.92745
3371,9.06E-10,0.303131,0.526875,0,0,0.526875,0.426322,6.87E-05,0.928918,0.92745
3372,9.06E-10,0.303131,0.526875,0,0,0.526875,0.426322,6.87E-05,0.928918,0.92745
3373,1.11E-09,0.303131,0.527188,0,0,0.527188,0.426321,0.000190549,0.928921,0.927453
3374,1.11E-09,0.303131,0.527188,0,0,0.527188,0.426321,0.000190549,0.928921,0.927453
3375,5.52E-11,0.30313,0.5275,0,0,0.5275,0.42632,7.87E-05,0.928922,0.927452
3376,5.52E-11,0.30313,0.5275,0,0,0.5275,0.42632,7.87E-05,0.928922,0.927452
3377,2.13E-09,0.30313,0.527812,0,0,0.527812,0.42632,4.74E-05,0.928924,0.927453
3378,2.13E-09,0.30313,0.527812,0,0,0.527812,0.42632,4.74E-05,0.928924,0.927453
3379,2.73E-09,0.303129,0.528125,0,0,0.528125,0.42632,5.39E-05,0.928919,0.927453
3380,2.73E-09,0.303129,0.528125,0,0,0.528125,0.42632,5.39E-05,0.928919,0.927453
3381,3.60E-09,0.30313,0.528437,0,0,0.528437,0.42632,0.000139063,0.928919,0.927454
3382,3.60E-09,0.30313,0.528437,0,0,0.528437,0.42632,0.000139063,0.928919,0.927454
3383,5.36E-09,0.30313,0.52875,0,0,0.52875,0.426319,0.000482206,0.928925,0.927453
3384,5.36E-09,0.30313,0.52875,0,0,0.52875,0.426319,0.000482206,0.928925,0.927453
3385,8.80E-09,0.303129,0.529063,0,0,0.529063,0.426315,0.000293505,0.928936,0.927455
3386,8.80E-09,0.303129,0.529063,0,0,0.529063,0.426315,0.000293505,0.928936,0.927455
3387,1.14E-09,0.30313,0.529375,0,0,0.529375,0.426315,5.58E-05,0.928937,0.927454
3388,1.14E-09,0.30313,0.529375,0,0,0.529375,0.426315,5.58E-05,0.928937,0.927454
3389,7.51E-09,0.303129,0.529688,0,0,0.529688,0.426315,0.000289614,0.928935,0.927454
3390,7.51E-09,0.303129,0.529688,0,0,0.529688,0.426315,0.000289614,0.928935,0.927454
3391,7.45E-09,0.30313,0.53,0,0,0.53,0.426319,0.000325445,0.928925,0.927455
3392,7.45E-09,0.30313,0.53,0,0,0.53,0.426319,0.000325445,0.928925,0.927455
3393,1.18E-09,0.303129,0.530312,0,0,0.530312,0.426319,5.24E-05,0.928922,0.927453
3394,1.18E-09,0.303129,0.530312,0,0,0.530312,0.426319,5.24E-05,0.928922,0.927453
3395,7.17E-11,0.303129,0.530625,0,0,0.530625,0.426319,9.48E-05,0.928921,0.927455
3396,7.17E-11,0.303129,0.530625,0,0,0.530625,0.426319,9.48E-05,0.928921,0.927455
3397,6.73E-10,0.303129,0.530937,0,0,0.530937,0.426318,0.000204087,0.928923,0.927456
3398,6.73E-10,0.303129,0.530937,0,0,0.530937,0.426318,0.000204087,0.928923,0.927456
3399,4.51E-10,0.303129,0.53125,0,0,0.53125,0.426317,8.51E-05,0.928927,0.927456
3400,4.51E-10,0.303129,0.53125,0,0,0.53125,0.426317,8.51E-05,0.928927,0.927456
3401,6.40E-10,0.303128,0.531563,0,0,0.531563,0.426317,1.24E-05,0.928925,0.927459
3402,6.40E-10,0.303128,0.531563,0,0,0.531563,0.426317,1.24E-05,0.928925,0.927459
3403,1.13E-09,0.303128,0.531875,0,0,0.531875,0.426317,3.75E-05,0.928924,0.927457
3404,1.13E-09,0.303128,0.531875,0,0,0.531875,0.426317,3.75E-05,0.928924,0.927457
3405,5.23E-10,0.303129,0.532188,0,0,0.532188,0.426318,3.49E-05,0.928926,0.927458
3406,5.23E-10,0.303129,0.532188,0,0,0.532188,0.426318,3.49E-05,0.928926,0.927458
3407,1.07E-10,0.303127,0.5325,0,0,0.5325,0.426317,0.000108862,0.928924,0.927457
3408,1.07E-10,0.303127,0.5325,0,0,0.5325,0.426317,0.000108862,0.928924,0.927457
3409,9.35E-10,0.303128,0.532812,0,0,0.532812,0.426316,9.36E-06,0.928927,0.927459
3410,9.35E-10,0.303128,0.532812,0,0,0.532812,0.426316,9.36E-06,0.928927,0.927459
3411,1.61E-09,0.303128,0.533125,0,0,0.533125,0.426317,1.07E-06,0.928925,0.927457
3412,1.61E-09,0.303128,0.533125,0,0,0.533125,0.426317,1.07E-06,0.928925,0.927457
3413,2.19E-10,0.303128,0.533437,0,0,0.533437,0.426316,2.66E-05,0.928926,0.927458
3414,2.19E-10,0.303128,0.533437,0,0,0.533437,0.426316,2.66E-05,0.928926,0.927458
3415,1.57E-09,0.303128,0.53375,0,0,0.53375,0.426317,2.19E-05,0.928925,0.927458
3416,1.57E-09,0.303128,0.53375,0,0,0.53375,0.426317,2.19E-05,0.928925,0.927458
3417,6.61E-09,0.303128,0.534063,0,0,0.534063,0.426316,0.000223329,0.928927,0.927456
3418,6.61E-09,0.303128,0.534063,0,0,0.534063,0.426316,0.000223329,0.928927,0.927456
3419,1.82E-09,0.303129,0.534375,0,0,0.534375,0.426315,0.000252532,0.928935,0.92746
3420,1.82E-09,0.303129,0.534375,0,0,0.534375,0.426315,0.000252532,0.928935,0.92746
3421,4.82E-09,0.303127,0.534688,0,0,0.534688,0.426313,0.000166717,0.928936,0.927456
3422,4.82E-09,0.303127,0.534688,0,0,0.534688,0.426313,0.000166717,0.928936,0.927456
3423,1.19E-08,0.303129,0.535,0,0,0.535,0.426316,0.000449918,0.92893,0.927459
3424,1.19E-08,0.303129,0.535,0,0,0.535,0.426316,0.000449918,0.92893,0.927459
3425,1.23E-08,0.303127,0.535312,0,0,0.535312,0.426318,0.00050844,0.928918,0.927456
3426,1.23E-08,0.303127,0.535312,0,0,0.535312,0.426318,0.00050844,0.928918,0.927456
3427,3.58E-09,0.303129,0.535625,0,0,0.535625,0.426322,0.000151758,0.928911,0.927458
3428,3.58E-09,0.303129,0.535625,0,0,0.535625,0.426322,0.000151758,0.928911,0.927458
3429,2.28E-09,0.303128,0.535937,0,0,0.535937,0.42632,0.000393556,0.928916,0.927455
3430,2.28E-09,0.303128,0.535937,0,0,0.535937,0.42632,0.000393556,0.928916,0.927455
3431,8.03E-09,0.303129,0.53625,0,0,0.53625,0.426318,0.000271957,0.928925,0.927457
3432,8.03E-09,0.303129,0.53625,0,0,0.53625,0.426318,0.000271957,0.928925,0.927457
3433,4.42E-10,0.303129,0.536563,0,0,0.536563,0.426317,5.05E-05,0.928929,0.927455
3434,4.42E-10,0.303129,0.536563,0,0,0.536563,0.426317,5.05E-05,0.928929,0.927455
3435,7.61E-10,0.303129,0.536875,0,0,0.536875,0.426317,0.000138038,0.928926,0.927455
3436,7.61E-10,0.303129,0.536875,0,0,0.536875,0.426317,0.000138038,0.928926,0.927455
3437,3.16E-09,0.303129,0.537188,0,0,0.537188,0.426319,1.37E-05,0.928924,0.927457
3438,3.16E-09,0.303129,0.537188,0,0,0.537188,0.426319,1.37E-05,0.928924,0.927457
3439,1.07E-08,0.303128,0.5375,0,0,0.5375,0.426317,0.000328039,0.928926,0.927454
3440,1.07E-08,0.303128,0.5375,0,0,0.5375,0.426317,0.000328039,0.928926,0.927454
3441,8.58E-09,0.303129,0.537812,0,0,0.537812,0.426315,0.000408953,0.928937,0.927457
3442,8.58E-09,0.303129,0.537812,0,0,0.537812,0.426315,0.000408953,0.928937,0.927457
3443,5.70E-09,0.303128,0.538125,0,0,0.538125,0.426312,0.000106521,0.928941,0.927454
3444,5.70E-09,0.303128,0.538125,0,0,0.538125,0.426312,0.000106521,0.928941,0.927454
3445,7.10E-10,0.303129,0.538437,0,0,0.538437,0.426316,0.000472203,0.928932,0.927457
3446,7.10E-10,0.303129,0.538437,0,0,0.538437,0.426316,0.000472203,0.928932,0.927457
3447,1.01E-08,0.303128,0.53875,0,0,0.53875,0.426318,0.000287701,0.928922,0.927456
3448,1.01E-08,0.303128,0.53875,0,0,0.53875,0.426318,0.000287701,0.928922,0.927456
3449,4.49E-09,0.303129,0.539062,0,0,0.539062,0.426319,9.82E-05,0.92892,0.927457
3450,4.49E-09,0.303129,0.539062,0,0,0.539062,0.426319,9.82E-05,0.92892,0.927457
3451,3.97E-09,0.303129,0.539375,0,0,0.539375,0.426317,0.000404621,0.928928,0.927457
3452,3.97E-09,0.303129,0.539375,0,0,0.539375,0.426317,0.000404621,0.928928,0.927457
3453,1.15E-09,0.303128,0.539688,0,0,0.539688,0.426315,5.16E-06,0.928934,0.927457
3454,1.15E-09,0.303128,0.539688,0,0,0.539688,0.426315,5.16E-06,0.928934,0.927457
3455,8.06E-09,0.303129,0.54,0,0,0.54,0.426317,0.000379313,0.928928,0.927457
3456,8.06E-09,0.303129,0.54,0,0,0.54,0.426317,0.000379313,0.928928,0.927457
3457,6.90E-09,0.303128,0.540313,0,0,0.540313,0.426319,0.000412166,0.928918,0.927456
3458,6.90E-09,0.303128,0.540313,0,0,0.540313,0.426319,0.000412166,0.928918,0.927456
3459,1.14E-09,0.303128,0.540625,0,0,0.540625,0.426322,7.93E-06,0.928911,0.927458
3460,1.14E-09,0.303128,0.540625,0,0,0.540625,0.426322,7.93E-06,0.928911,0.927458
3461,7.91E-09,0.303128,0.540937,0,0,0.540937,0.426319,0.000520099,0.928917,0.927457
3462,7.91E-09,0.303128,0.540937,0,0,0.540937,0.426319,0.000520099,0.928917,0.927457
3463,1.30E-08,0.303128,0.54125,0,0,0.54125,0.426315,0.000383472,0.928929,0.92746
3464,1.30E-08,0.303128,0.54125,0,0,0.54125,0.426315,0.000383472,0.928929,0.92746
3465,6.55E-10,0.303127,0.541562,0,0,0.541562,0.426315,1.01E-05,0.928929,0.92746
3466,6.55E-10,0.303127,0.541562,0,0,0.541562,0.426315,1.01E-05,0.928929,0.92746
3467,1.03E-10,0.303127,0.541875,0,0,0.541875,0.426316,0.000149446,0.928926,0.927461
3468,1.03E-10,0.303127,0.541875,0,0,0.541875,0.426316,0.000149446,0.928926,0.927461
3469,4.17E-09,0.303126,0.542188,0,0,0.542188,0.426316,0.000130158,0.928922,0.927462
3470,4.17E-09,0.303126,0.542188,0,0,0.542188,0.426316,0.000130158,0.928922,0.927462
3471,8.35E-09,0.303126,0.5425,0,0,0.5425,0.426314,0.000532175,0.928929,0.927462
3472,8.35E-09,0.303126,0.5425,0,0,0.5425,0.426314,0.000532175,0.928929,0.927462
3473,1.38E-08,0.303126,0.542813,0,0,0.542813,0.42631,0.000338207,0.928942,0.927462
3474,1.38E-08,0.303126,0.542813,0,0,0.542813,0.42631,0.000338207,0.928942,0.927462
3475,7.16E-09,0.303126,0.543125,0,0,0.543125,0.42631,0.000199832,0.928941,0.927463
3476,7.16E-09,0.303126,0.543125,0,0,0.543125,0.42631,0.000199832,0.928941,0.927463
3477,1.01E-08,0.303126,0.543437,0,0,0.543437,0.426312,0.00057716,0.928932,0.927463
3478,1.01E-08,0.303126,0.543437,0,0,0.543437,0.426312,0.00057716,0.928932,0.927463
3479,1.46E-08,0.303126,0.54375,0,0,0.54375,0.426317,0.000464777,0.928919,0.927464
3480,1.46E-08,0.303126,0.54375,0,0,0.54375,0.426317,0.000464777,0.928919,0.927464
3481,5.14E-09,0.303125,0.544062,0,0,0.544062,0.426318,5.88E-05,0.928913,0.927463
3482,5.14E-09,0.303125,0.544062,0,0,0.544062,0.426318,5.88E-05,0.928913,0.927463
3483,3.05E-09,0.303126,0.544375,0,0,0.544375,0.426316,0.000348733,0.928921,0.927465
3484,3.05E-09,0.303126,0.544375,0,0,0.544375,0.426316,0.000348733,0.928921,0.927465
3485,1.78E-09,0.303125,0.544688,0,0,0.544688,0.426314,0.000226161,0.928926,0.927463
3486,1.78E-09,0.303125,0.544688,0,0,0.544688,0.426314,0.000226161,0.928926,0.927463
3487,1.45E-09,0.303126,0.545,0,0,0.545,0.426314,3.98E-05,0.928929,0.927465
3488,1.45E-09,0.303126,0.545,0,0,0.545,0.426314,3.98E-05,0.928929,0.927465
3489,2.37E-09,0.303125,0.545313,0,0,0.545313,0.426314,0.000129076,0.928925,0.927462
3490,2.37E-09,0.303125,0.545313,0,0,0.545313,0.426314,0.000129076,0.928925,0.927462
3491,1.60E-09,0.303126,0.545625,0,0,0.545625,0.426315,9.02E-05,0.928925,0.927464
3492,1.60E-09,0.303126,0.545625,0,0,0.545625,0.426315,9.02E-05,0.928925,0.927464
3493,1.91E-09,0.303126,0.545937,0,0,0.545937,0.426313,0.000207699,0.92893,0.927462
3494,1.91E-09,0.303126,0.545937,0,0,0.545937,0.426313,0.000207699,0.92893,0.927462
3495,1.91E-09,0.303126,0.54625,0,0,0.54625,0.426313,6.56E-05,0.928934,0.927462
3496,1.91E-09,0.303126,0.54625,0,0,0.54625,0.426313,6.56E-05,0.928934,0.927462
3497,5.13E-09,0.303126,0.546562,0,0,0.546562,0.426312,0.00014919,0.928934,0.927462
3498,5.13E-09,0.303126,0.546562,0,0,0.546562,0.426312,0.00014919,0.928934,0.927462
3499,3.84E-09,0.303126,0.546875,0,0,0.546875,0.426314,0.000480492,0.928927,0.927462
3500,3.84E-09,0.303126,0.546875,0,0,0.546875,0.426314,0.000480492,0.928927,0.927462
3501,8.14E-09,0.303127,0.547188,0,0,0.547188,0.426318,0.000243608,0.928917,0.927462
3502,8.14E-09,0.303127,0.547188,0,0,0.547188,0.426318,0.000243608,0.928917,0.927462
3503,1.72E-09,0.303126,0.5475,0,0,0.5475,0.426317,0.000114318,0.928918,0.927461
3504,1.72E-09,0.303126,0.5475,0,0,0.5475,0.426317,0.000114318,0.928918,0.927461
3505,3.51E-09,0.303127,0.547813,0,0,0.547813,0.426317,0.000278082,0.928923,0.927461
3506,3.51E-09,0.303127,0.547813,0,0,0.547813,0.426317,0.000278082,0.928923,0.927461
3507,5.60E-09,0.303127,0.548125,0,0,0.548125,0.426314,0.00023855,0.928931,0.92746
3508,5.60E-09,0.303127,0.548125,0,0,0.548125,0.426314,0.00023855,0.928931,0.92746
3509,1.50E-09,0.303127,0.548437,0,0,0.548437,0.426314,9.69E-05,0.928932,0.927461
3510,1.50E-09,0.303127,0.548437,0,0,0.548437,0.426314,9.69E-05,0.928932,0.927461
3511,1.70E-09,0.303127,0.54875,0,0,0.54875,0.426315,0.000158418,0.928927,0.92746
3512,1.70E-09,0.303127,0.54875,0,0,0.54875,0.426315,0.000158418,0.928927,0.92746
3513,4.32E-10,0.303127,0.549062,0,0,0.549062,0.426316,3.84E-05,0.928925,0.927461
3514,4.32E-10,0.303127,0.549062,0,0,0.549062,0.426316,3.84E-05,0.928925,0.927461
3515,3.09E-09,0.303126,0.549375,0,0,0.549375,0.426315,0.000269859,0.928927,0.927462
3516,3.09E-09,0.303126,0.549375,0,0,0.549375,0.426315,0.000269859,0.928927,0.927462
3517,3.49E-09,0.303126,0.549688,0,0,0.549688,0.426313,0.000225544,0.928934,0.927461
3518,3.49E-09,0.303126,0.549688,0,0,0.549688,0.426313,0.000225544,0.928934,0.927461
3519,3.85E-09,0.303126,0.55,0,0,0.55,0.426312,3.25E-05,0.928936,0.927463
3520,3.85E-09,0.303126,0.55,0,0,0.55,0.426312,3.25E-05,0.928936,0.927463
3521,8.13E-09,0.303125,0.550313,0,0,0.550313,0.426313,0.000402685,0.92893,0.927463
3522,8.13E-09,0.303125,0.550313,0,0,0.550313,0.426313,0.000402685,0.92893,0.927463
3523,1.07E-08,0.303126,0.550625,0,0,0.550625,0.426317,0.000377769,0.928918,0.927464
3524,1.07E-08,0.303126,0.550625,0,0,0.550625,0.426317,0.000377769,0.928918,0.927464
3525,2.24E-09,0.303125,0.550937,0,0,0.550937,0.426317,4.80E-05,0.928914,0.927464
3526,2.24E-09,0.303125,0.550937,0,0,0.550937,0.426317,4.80E-05,0.928914,0.927464
3527,4.88E-09,0.303125,0.55125,0,0,0.55125,0.426316,0.000388914,0.928919,0.927465
3528,4.88E-09,0.303125,0.55125,0,0,0.55125,0.426316,0.000388914,0.928919,0.927465
3529,8.39E-09,0.303125,0.551562,0,0,0.551562,0.426313,0.000361282,0.928929,0.927464
3530,8.39E-09,0.303125,0.551562,0,0,0.551562,0.426313,0.000361282,0.928929,0.927464
3531,9.67E-10,0.303125,0.551875,0,0,0.551875,0.426312,2.45E-05,0.928931,0.927466
3532,9.67E-10,0.303125,0.551875,0,0,0.551875,0.426312,2.45E-05,0.928931,0.927466
3533,8.92E-10,0.303124,0.552188,0,0,0.552188,0.426313,0.000185784,0.928928,0.927465
3534,8.92E-10,0.303124,0.552188,0,0,0.552188,0.426313,0.000185784,0.928928,0.927465
3535,1.99E-09,0.303125,0.5525,0,0,0.5525,0.426314,7.41E-05,0.928923,0.927466
3536,1.99E-09,0.303125,0.5525,0,0,0.5525,0.426314,7.41E-05,0.928923,0.927466
3537,3.89E-09,0.303124,0.552813,0,0,0.552813,0.426313,0.000220748,0.928924,0.927466
3538,3.89E-09,0.303124,0.552813,0,0,0.552813,0.426313,0.000220748,0.928924,0.927466
3539,3.71E-09,0.303124,0.553125,0,0,0.553125,0.426312,0.000247338,0.928931,0.927467
3540,3.71E-09,0.303124,0.553125,0,0,0.553125,0.426312,0.000247338,0.928931,0.927467
3541,1.73E-09,0.303124,0.553437,0,0,0.553437,0.42631,1.74E-05,0.928934,0.927467
3542,1.73E-09,0.303124,0.553437,0,0,0.553437,0.42631,1.74E-05,0.928934,0.927467
3543,5.62E-09,0.303124,0.55375,0,0,0.55375,0.426312,0.000380025,0.928929,0.927467
3544,5.62E-09,0.303124,0.55375,0,0,0.55375,0.426312,0.000380025,0.928929,0.927467
3545,7.85E-09,0.303124,0.554062,0,0,0.554062,0.426315,0.000271609,0.92892,0.927467
3546,7.85E-09,0.303124,0.554062,0,0,0.554062,0.426315,0.000271609,0.92892,0.927467
3547,5.33E-09,0.303124,0.554375,0,0,0.554375,0.426315,0.000175791,0.928919,0.927466
3548,5.33E-09,0.303124,0.554375,0,0,0.554375,0.426315,0.000175791,0.928919,0.927466
3549,2.36E-09,0.303124,0.554688,0,0,0.554688,0.426313,0.000444608,0.928926,0.927467
3550,2.36E-09,0.303124,0.554688,0,0,0.554688,0.426313,0.000444608,0.928926,0.927467
3551,6.46E-09,0.303124,0.555,0,0,0.555,0.42631,0.000195999,0.928936,0.927466
3552,6.46E-09,0.303124,0.555,0,0,0.555,0.42631,0.000195999,0.928936,0.927466
3553,8.55E-09,0.303124,0.555313,0,0,0.555313,0.426311,0.000291724,0.928934,0.927467
3554,8.55E-09,0.303124,0.555313,0,0,0.555313,0.426311,0.000291724,0.928934,0.927467
3555,6.92E-09,0.303124,0.555625,0,0,0.555625,0.426313,0.000401819,0.928924,0.927466
3556,6.92E-09,0.303124,0.555625,0,0,0.555625,0.426313,0.000401819,0.928924,0.927466
3557,1.39E-09,0.303125,0.555938,0,0,0.555938,0.426315,9.33E-05,0.928919,0.927467
3558,1.39E-09,0.303125,0.555938,0,0,0.555938,0.426315,9.33E-05,0.928919,0.927467
3559,7.63E-09,0.303124,0.55625,0,0,0.55625,0.426314,0.000283365,0.928921,0.927466
3560,7.63E-09,0.303124,0.55625,0,0,0.55625,0.426314,0.000283365,0.928921,0.927466
3561,8.54E-09,0.303125,0.556562,0,0,0.556562,0.426312,0.000252093,0.928931,0.927467
3562,8.54E-09,0.303125,0.556562,0,0,0.556562,0.426312,0.000252093,0.928931,0.927467
3563,2.58E-09,0.303124,0.556875,0,0,0.556875,0.426311,8.77E-05,0.928932,0.927466
3564,2.58E-09,0.303124,0.556875,0,0,0.556875,0.426311,8.77E-05,0.928932,0.927466
3565,8.22E-10,0.303124,0.557187,0,0,0.557187,0.426313,0.000297693,0.928926,0.927466
3566,8.22E-10,0.303124,0.557187,0,0,0.557187,0.426313,0.000297693,0.928926,0.927466
3567,2.19E-09,0.303125,0.5575,0,0,0.5575,0.426315,0.00015959,0.928921,0.927466
3568,2.19E-09,0.303125,0.5575,0,0,0.5575,0.426315,0.00015959,0.928921,0.927466
3569,1.27E-08,0.303124,0.557813,0,0,0.557813,0.426315,0.000254647,0.92892,0.927466
3570,1.27E-08,0.303124,0.557813,0,0,0.557813,0.426315,0.000254647,0.92892,0.927466
3571,1.02E-08,0.303125,0.558125,0,0,0.558125,0.426312,0.000428849,0.928931,0.927467
3572,1.02E-08,0.303125,0.558125,0,0,0.558125,0.426312,0.000428849,0.928931,0.927467
3573,5.24E-09,0.303124,0.558438,0,0,0.558438,0.42631,8.48E-05,0.928936,0.927465
3574,5.24E-09,0.303124,0.558438,0,0,0.558438,0.42631,8.48E-05,0.928936,0.927465
3575,2.43E-09,0.303125,0.55875,0,0,0.55875,0.426313,0.000464962,0.928928,0.927467
3576,2.43E-09,0.303125,0.55875,0,0,0.55875,0.426313,0.000464962,0.928928,0.927467
3577,8.27E-09,0.303124,0.559062,0,0,0.559062,0.426315,0.000384984,0.928918,0.927466
3578,8.27E-09,0.303124,0.559062,0,0,0.559062,0.426315,0.000384984,0.928918,0.927466
3579,1.61E-08,0.303125,0.559375,0,0,0.559375,0.426317,0.000189206,0.928913,0.927466
3580,1.61E-08,0.303125,0.559375,0,0,0.559375,0.426317,0.000189206,0.928913,0.927466
3581,7.06E-09,0.303124,0.559687,0,0,0.559687,0.426313,0.000668409,0.928926,0.927466
3582,7.06E-09,0.303124,0.559687,0,0,0.559687,0.426313,0.000668409,0.928926,0.927466
3583,9.96E-09,0.303124,0.56,0,0,0.56,0.426309,0.000229493,0.928938,0.927465
3584,9.96E-09,0.303124,0.56,0,0,0.56,0.426309,0.000229493,0.928938,0.927465
3585,2.48E-09,0.303125,0.560313,0,0,0.560313,0.42631,0.000140826,0.928937,0.927466
3586,2.48E-09,0.303125,0.560313,0,0,0.560313,0.42631,0.000140826,0.928937,0.927466
3587,2.01E-09,0.303124,0.560625,0,0,0.560625,0.426311,0.000299589,0.928932,0.927465
3588,2.01E-09,0.303124,0.560625,0,0,0.560625,0.426311,0.000299589,0.928932,0.927465
3589,3.16E-09,0.303125,0.560938,0,0,0.560938,0.426314,0.00017705,0.928926,0.927467
3590,3.16E-09,0.303125,0.560938,0,0,0.560938,0.426314,0.00017705,0.928926,0.927467
3591,1.74E-09,0.303125,0.56125,0,0,0.56125,0.426313,0.000156591,0.928927,0.927464
3592,1.74E-09,0.303125,0.56125,0,0,0.56125,0.426313,0.000156591,0.928927,0.927464
3593,1.33E-09,0.303125,0.561562,0,0,0.561562,0.426312,4.57E-06,0.928932,0.927465
3594,1.33E-09,0.303125,0.561562,0,0,0.561562,0.426312,4.57E-06,0.928932,0.927465
3595,5.28E-11,0.303125,0.561875,0,0,0.561875,0.426313,0.000223598,0.928928,0.927464
3596,5.28E-11,0.303125,0.561875,0,0,0.561875,0.426313,0.000223598,0.928928,0.927464
3597,9.23E-09,0.303125,0.562187,0,0,0.562187,0.426315,0.000471175,0.928923,0.927464
3598,9.23E-09,0.303125,0.562187,0,0,0.562187,0.426315,0.000471175,0.928923,0.927464
3599,9.37E-09,0.303126,0.5625,0,0,0.5625,0.426319,0.00023288,0.928912,0.927465
3600,9.37E-09,0.303126,0.5625,0,0,0.5625,0.426319,0.00023288,0.928912,0.927465
3601,2.31E-08,0.303125,0.562813,0,0,0.562813,0.426317,0.000422306,0.928914,0.927463
3602,2.31E-08,0.303125,0.562813,0,0,0.562813,0.426317,0.000422306,0.928914,0.927463
3603,1.34E-08,0.303126,0.563125,0,0,0.563125,0.426314,0.000672243,0.928929,0.927466
3604,1.34E-08,0.303126,0.563125,0,0,0.563125,0.426314,0.000672243,0.928929,0.927466
3605,5.00E-09,0.303125,0.563438,0,0,0.563438,0.42631,0.000409449,0.928938,0.927463
3606,5.00E-09,0.303125,0.563438,0,0,0.563438,0.42631,0.000409449,0.928938,0.927463
3607,7.56E-09,0.303126,0.56375,0,0,0.56375,0.426309,0.000137576,0.928944,0.927466
3608,7.56E-09,0.303126,0.56375,0,0,0.56375,0.426309,0.000137576,0.928944,0.927466
3609,1.03E-08,0.303125,0.564062,0,0,0.564062,0.426311,0.000400273,0.928934,0.927464
3610,1.03E-08,0.303125,0.564062,0,0,0.564062,0.426311,0.000400273,0.928934,0.927464
3611,4.25E-09,0.303125,0.564375,0,0,0.564375,0.426314,0.000195176,0.928927,0.927465
3612,4.25E-09,0.303125,0.564375,0,0,0.564375,0.426314,0.000195176,0.928927,0.927465
3613,6.62E-10,0.303125,0.564687,0,0,0.564687,0.426313,3.94E-05,0.928928,0.927465
3614,6.62E-10,0.303125,0.564687,0,0,0.564687,0.426313,3.94E-05,0.928928,0.927465
3615,3.76E-09,0.303125,0.565,0,0,0.565,0.426313,3.67E-05,0.928926,0.927464
3616,3.76E-09,0.303125,0.565,0,0,0.565,0.426313,3.67E-05,0.928926,0.927464
3617,6.17E-09,0.303126,0.565313,0,0,0.565313,0.426313,5.12E-05,0.92893,0.927466
3618,6.17E-09,0.303126,0.565313,0,0,0.565313,0.426313,5.12E-05,0.92893,0.927466
3619,8.57E-11,0.303124,0.565625,0,0,0.565625,0.426314,0.000304689,0.928924,0.927463
3620,8.57E-11,0.303124,0.565625,0,0,0.565625,0.426314,0.000304689,0.928924,0.927463
3621,1.31E-09,0.303126,0.565938,0,0,0.565938,0.426317,6.85E-05,0.928919,0.927467
3622,1.31E-09,0.303126,0.565938,0,0,0.565938,0.426317,6.85E-05,0.928919,0.927467
3623,1.28E-10,0.303124,0.56625,0,0,0.56625,0.426315,0.000222802,0.928921,0.927463
3624,1.28E-10,0.303124,0.56625,0,0,0.56625,0.426315,0.000222802,0.928921,0.927463
3625,4.40E-09,0.303126,0.566562,0,0,0.566562,0.426314,0.000419271,0.928927,0.927466
3626,4.40E-09,0.303126,0.566562,0,0,0.566562,0.426314,0.000419271,0.928927,0.927466
3627,1.35E-08,0.303125,0.566875,0,0,0.566875,0.42631,0.000334024,0.928938,0.927464
3628,1.35E-08,0.303125,0.566875,0,0,0.566875,0.42631,0.000334024,0.928938,0.927464
3629,6.72E-09,0.303125,0.567187,0,0,0.567187,0.42631,0.00031722,0.928938,0.927464
3630,6.72E-09,0.303125,0.567187,0,0,0.567187,0.42631,0.00031722,0.928938,0.927464
3631,3.42E-09,0.303126,0.5675,0,0,0.5675,0.426313,0.000338213,0.92893,0.927464
3632,3.42E-09,0.303126,0.5675,0,0,0.5675,0.426313,0.000338213,0.92893,0.927464
3633,2.46E-09,0.303125,0.567813,0,0,0.567813,0.426314,0.000291473,0.928925,0.927462
3634,2.46E-09,0.303125,0.567813,0,0,0.567813,0.426314,0.000291473,0.928925,0.927462
3635,2.65E-09,0.303127,0.568125,0,0,0.568125,0.426317,3.49E-05,0.928922,0.927464
3636,2.65E-09,0.303127,0.568125,0,0,0.568125,0.426317,3.49E-05,0.928922,0.927464
3637,2.15E-09,0.303126,0.568438,0,0,0.568438,0.426314,8.62E-05,0.928926,0.92746
3638,2.15E-09,0.303126,0.568438,0,0,0.568438,0.426314,8.62E-05,0.928926,0.92746
3639,1.19E-09,0.303127,0.56875,0,0,0.56875,0.426316,0.000163495,0.928927,0.927462
3640,1.19E-09,0.303127,0.56875,0,0,0.56875,0.426316,0.000163495,0.928927,0.927462
3641,4.13E-09,0.303127,0.569062,0,0,0.569062,0.426316,0.000100237,0.928924,0.927458
3642,4.13E-09,0.303127,0.569062,0,0,0.569062,0.426316,0.000100237,0.928924,0.927458
3643,1.03E-09,0.303128,0.569375,0,0,0.569375,0.426317,3.94E-05,0.928925,0.927459
3644,1.03E-09,0.303128,0.569375,0,0,0.569375,0.426317,3.94E-05,0.928925,0.927459
3645,2.03E-09,0.303128,0.569687,0,0,0.569687,0.426317,0.000101964,0.928926,0.927458
3646,2.03E-09,0.303128,0.569687,0,0,0.569687,0.426317,0.000101964,0.928926,0.927458
3647,2.80E-09,0.303128,0.57,0,0,0.57,0.426316,4.48E-05,0.928931,0.927455
3648,2.80E-09,0.303128,0.57,0,0,0.57,0.426316,4.48E-05,0.928931,0.927455
3649,4.09E-09,0.30313,0.570312,0,0,0.570312,0.426316,0.000104638,0.928935,0.927456
3650,4.09E-09,0.30313,0.570312,0,0,0.570312,0.426316,0.000104638,0.928935,0.927456
3651,2.86E-09,0.303129,0.570625,0,0,0.570625,0.426317,0.000422714,0.92893,0.927451
3652,2.86E-09,0.303129,0.570625,0,0,0.570625,0.426317,0.000422714,0.92893,0.927451
3653,2.13E-09,0.303132,0.570938,0,0,0.570938,0.426321,0.000377007,0.928925,0.927452
3654,2.13E-09,0.303132,0.570938,0,0,0.570938,0.426321,0.000377007,0.928925,0.927452
3655,1.26E-09,0.303131,0.57125,0,0,0.57125,0.426321,0.000125033,0.928922,0.927446
3656,1.26E-09,0.303131,0.57125,0,0,0.57125,0.426321,0.000125033,0.928922,0.927446
3657,3.90E-10,0.303134,0.571563,0,0,0.571563,0.426323,5.72E-06,0.928927,0.927446
3658,3.90E-10,0.303134,0.571563,0,0,0.571563,0.426323,5.72E-06,0.928927,0.927446
3659,7.96E-09,0.303135,0.571875,0,0,0.571875,0.426321,0.000114154,0.928935,0.927439
3660,7.96E-09,0.303135,0.571875,0,0,0.571875,0.426321,0.000114154,0.928935,0.927439
3661,7.44E-10,0.303138,0.572187,0,0,0.572187,0.426324,0.000558648,0.928934,0.927435
3662,7.44E-10,0.303138,0.572187,0,0,0.572187,0.426324,0.000558648,0.928934,0.927435
3663,1.91E-09,0.30314,0.5725,0,0,0.5725,0.426328,0.000634038,0.92893,0.92743
3664,1.91E-09,0.30314,0.5725,0,0,0.5725,0.426328,0.000634038,0.92893,0.92743
3665,3.71E-10,0.303142,0.572812,0,0,0.572812,0.426331,0.000645624,0.928924,0.927423
3666,3.71E-10,0.303142,0.572812,0,0,0.572812,0.426331,0.000645624,0.928924,0.927423
3667,2.67E-09,0.303145,0.573125,0,0,0.573125,0.426335,0.000344827,0.928921,0.92742
3668,2.67E-09,0.303145,0.573125,0,0,0.573125,0.426335,0.000344827,0.928921,0.92742
3669,6.26E-10,0.303146,0.573438,0,0,0.573438,0.426335,0.000263256,0.928925,0.927412
3670,6.26E-10,0.303146,0.573438,0,0,0.573438,0.426335,0.000263256,0.928925,0.927412
3671,2.22E-10,0.30315,0.57375,0,0,0.57375,0.426338,0.000267179,0.928926,0.92741
3672,2.22E-10,0.30315,0.57375,0,0,0.57375,0.426338,0.000267179,0.928926,0.92741
3673,1.39E-09,0.30315,0.574063,0,0,0.574063,0.426338,0.000209856,0.928927,0.927404
3674,1.39E-09,0.30315,0.574063,0,0,0.574063,0.426338,0.000209856,0.928927,0.927404
3675,2.77E-09,0.303151,0.574375,0,0,0.574375,0.426341,0.000121571,0.928924,0.927404
3676,2.77E-09,0.303151,0.574375,0,0,0.574375,0.426341,0.000121571,0.928924,0.927404
3677,7.15E-09,0.30315,0.574687,0,0,0.574687,0.42634,0.000466778,0.928923,0.927404
3678,7.15E-09,0.30315,0.574687,0,0,0.574687,0.42634,0.000466778,0.928923,0.927404
3679,3.67E-09,0.303149,0.575,0,0,0.575,0.426335,0.000743431,0.928933,0.927409
3680,3.67E-09,0.303149,0.575,0,0,0.575,0.426335,0.000743431,0.928933,0.927409
3681,3.99E-09,0.303147,0.575312,0,0,0.575312,0.426331,0.000740664,0.928941,0.927414
3682,3.99E-09,0.303147,0.575312,0,0,0.575312,0.426331,0.000740664,0.928941,0.927414
3683,6.57E-09,0.303144,0.575625,0,0,0.575625,0.426327,0.000341571,0.928945,0.927419
3684,6.57E-09,0.303144,0.575625,0,0,0.575625,0.426327,0.000341571,0.928945,0.927419
3685,1.32E-08,0.303142,0.575938,0,0,0.575938,0.426327,9.29E-05,0.928937,0.927427
3686,1.32E-08,0.303142,0.575938,0,0,0.575938,0.426327,9.29E-05,0.928937,0.927427
3687,1.47E-08,0.303138,0.57625,0,0,0.57625,0.426328,8.54E-05,0.928923,0.927431
3688,1.47E-08,0.303138,0.57625,0,0,0.57625,0.426328,8.54E-05,0.928923,0.927431
3689,4.33E-09,0.303136,0.576563,0,0,0.576563,0.426328,0.000179244,0.928916,0.92744
3690,4.33E-09,0.303136,0.576563,0,0,0.576563,0.426328,0.000179244,0.928916,0.92744
3691,1.78E-09,0.303133,0.576875,0,0,0.576875,0.426326,0.000421692,0.928914,0.927443
3692,1.78E-09,0.303133,0.576875,0,0,0.576875,0.426326,0.000421692,0.928914,0.927443
3693,6.29E-09,0.303133,0.577187,0,0,0.577187,0.426323,0.000526423,0.928919,0.927447
3694,6.29E-09,0.303133,0.577187,0,0,0.577187,0.426323,0.000526423,0.928919,0.927447
3695,8.04E-09,0.303132,0.5775,0,0,0.5775,0.42632,0.000441432,0.92893,0.927449
3696,8.04E-09,0.303132,0.5775,0,0,0.5775,0.42632,0.000441432,0.92893,0.927449
3697,1.44E-10,0.303132,0.577812,0,0,0.577812,0.426318,6.98E-05,0.928934,0.927447
3698,1.44E-10,0.303132,0.577812,0,0,0.577812,0.426318,6.98E-05,0.928934,0.927447
3699,2.13E-09,0.303133,0.578125,0,0,0.578125,0.426319,3.63E-05,0.928935,0.927449
3700,2.13E-09,0.303133,0.578125,0,0,0.578125,0.426319,3.63E-05,0.928935,0.927449
3701,9.93E-11,0.303132,0.578438,0,0,0.578438,0.426319,5.36E-05,0.928932,0.927446
3702,9.93E-11,0.303132,0.578438,0,0,0.578438,0.426319,5.36E-05,0.928932,0.927446
3703,4.89E-09,0.303133,0.57875,0,0,0.57875,0.42632,0.000194451,0.928933,0.927449
3704,4.89E-09,0.303133,0.57875,0,0,0.57875,0.42632,0.000194451,0.928933,0.927449
3705,6.23E-09,0.303132,0.579063,0,0,0.579063,0.426316,0.000164491,0.92894,0.927446
3706,6.23E-09,0.303132,0.579063,0,0,0.579063,0.426316,0.000164491,0.92894,0.927446
3707,5.46E-09,0.303133,0.579375,0,0,0.579375,0.426318,0.000326964,0.928939,0.927448
3708,5.46E-09,0.303133,0.579375,0,0,0.579375,0.426318,0.000326964,0.928939,0.927448
3709,4.67E-09,0.303133,0.579687,0,0,0.579687,0.42632,0.000521849,0.92893,0.927446
3710,4.67E-09,0.303133,0.579687,0,0,0.579687,0.42632,0.000521849,0.92893,0.927446
3711,7.84E-09,0.303133,0.58,0,0,0.58,0.426324,0.000537942,0.928918,0.927446
3712,7.84E-09,0.303133,0.58,0,0,0.58,0.426324,0.000537942,0.928918,0.927446
3713,6.35E-09,0.303133,0.580312,0,0,0.580312,0.426326,7.23E-05,0.92891,0.927448
3714,6.35E-09,0.303133,0.580312,0,0,0.580312,0.426326,7.23E-05,0.92891,0.927448
3715,1.28E-08,0.303132,0.580625,0,0,0.580625,0.426323,0.000597151,0.928919,0.927446
3716,1.28E-08,0.303132,0.580625,0,0,0.580625,0.426323,0.000597151,0.928919,0.927446
3717,1.18E-08,0.303133,0.580938,0,0,0.580938,0.426319,0.000618075,0.928934,0.927448
3718,1.18E-08,0.303133,0.580938,0,0,0.580938,0.426319,0.000618075,0.928934,0.927448
3719,7.03E-09,0.303132,0.58125,0,0,0.58125,0.426316,0.000183402,0.928943,0.927445
3720,7.03E-09,0.303132,0.58125,0,0,0.58125,0.426316,0.000183402,0.928943,0.927445
3721,2.19E-08,0.303133,0.581563,0,0,0.581563,0.426317,0.000480322,0.928942,0.927447
3722,2.19E-08,0.303133,0.581563,0,0,0.581563,0.426317,0.000480322,0.928942,0.927447
3723,2.01E-08,0.303133,0.581875,0,0,0.581875,0.426321,0.000609381,0.928926,0.927445
3724,2.01E-08,0.303133,0.581875,0,0,0.581875,0.426321,0.000609381,0.928926,0.927445
3725,1.64E-09,0.303133,0.582187,0,0,0.582187,0.426324,8.78E-05,0.928917,0.927447
3726,1.64E-09,0.303133,0.582187,0,0,0.582187,0.426324,8.78E-05,0.928917,0.927447
3727,8.79E-09,0.303133,0.5825,0,0,0.5825,0.426322,0.000535512,0.928924,0.927447
3728,8.79E-09,0.303133,0.5825,0,0,0.5825,0.426322,0.000535512,0.928924,0.927447
3729,3.56E-09,0.303133,0.582812,0,0,0.582812,0.426318,0.000560108,0.928936,0.927446
3730,3.56E-09,0.303133,0.582812,0,0,0.582812,0.426318,0.000560108,0.928936,0.927446
3731,9.64E-09,0.303134,0.583125,0,0,0.583125,0.426316,3.45E-05,0.928947,0.927447
3732,9.64E-09,0.303134,0.583125,0,0,0.583125,0.426316,3.45E-05,0.928947,0.927447
3733,1.34E-08,0.303133,0.583438,0,0,0.583438,0.426319,0.00081672,0.928935,0.927444
3734,1.34E-08,0.303133,0.583438,0,0,0.583438,0.426319,0.00081672,0.928935,0.927444
3735,2.61E-08,0.303134,0.58375,0,0,0.58375,0.426325,0.000688755,0.928917,0.927447
3736,2.61E-08,0.303134,0.58375,0,0,0.58375,0.426325,0.000688755,0.928917,0.927447
3737,3.79E-09,0.303133,0.584063,0,0,0.584063,0.426327,2.37E-05,0.92891,0.927444
3738,3.79E-09,0.303133,0.584063,0,0,0.584063,0.426327,2.37E-05,0.92891,0.927444
3739,1.64E-08,0.303134,0.584375,0,0,0.584375,0.426325,0.000642642,0.928918,0.927445
3740,1.64E-08,0.303134,0.584375,0,0,0.584375,0.426325,0.000642642,0.928918,0.927445
3741,2.47E-08,0.303133,0.584687,0,0,0.584687,0.426319,0.000644426,0.928935,0.927444
3742,2.47E-08,0.303133,0.584687,0,0,0.584687,0.426319,0.000644426,0.928935,0.927444
3743,9.92E-09,0.303134,0.585,0,0,0.585,0.426317,0.00016797,0.928942,0.927445
3744,9.92E-09,0.303134,0.585,0,0,0.585,0.426317,0.00016797,0.928942,0.927445
3745,4.00E-09,0.303134,0.585312,0,0,0.585312,0.426321,0.000636935,0.928931,0.927445
3746,4.00E-09,0.303134,0.585312,0,0,0.585312,0.426321,0.000636935,0.928931,0.927445
3747,1.50E-08,0.303133,0.585625,0,0,0.585625,0.426325,0.000468655,0.928917,0.927444
3748,1.50E-08,0.303133,0.585625,0,0,0.585625,0.426325,0.000468655,0.928917,0.927444
3749,2.67E-08,0.303134,0.585938,0,0,0.585938,0.426327,0.000335222,0.928914,0.927445
3750,2.67E-08,0.303134,0.585938,0,0,0.585938,0.426327,0.000335222,0.928914,0.927445
3751,3.61E-08,0.303133,0.58625,0,0,0.58625,0.426321,0.00112551,0.92893,0.927444
3752,3.61E-08,0.303133,0.58625,0,0,0.58625,0.426321,0.00112551,0.92893,0.927444
3753,6.20E-08,0.303134,0.586563,0,0,0.586563,0.426313,0.000839538,0.928957,0.927445
3754,6.20E-08,0.303134,0.586563,0,0,0.586563,0.426313,0.000839538,0.928957,0.927445
3755,3.47E-08,0.303134,0.586875,0,0,0.586875,0.426311,0.000302304,0.928963,0.927443
3756,3.47E-08,0.303134,0.586875,0,0,0.586875,0.426311,0.000302304,0.928963,0.927443
3757,4.03E-08,0.303134,0.587188,0,0,0.587188,0.426317,0.00128623,0.928945,0.927444
3758,4.03E-08,0.303134,0.587188,0,0,0.587188,0.426317,0.00128623,0.928945,0.927444
3759,6.88E-08,0.303134,0.5875,0,0,0.5875,0.426326,0.00107338,0.928914,0.927444
3760,6.88E-08,0.303134,0.5875,0,0,0.5875,0.426326,0.00107338,0.928914,0.927444
3761,2.60E-08,0.303134,0.587812,0,0,0.587812,0.426329,0.000160652,0.928903,0.927444
3762,2.60E-08,0.303134,0.587812,0,0,0.587812,0.426329,0.000160652,0.928903,0.927444
3763,1.60E-08,0.303134,0.588125,0,0,0.588125,0.426324,0.00114886,0.92892,0.927445
3764,1.60E-08,0.303134,0.588125,0,0,0.588125,0.426324,0.00114886,0.92892,0.927445
3765,4.94E-08,0.303133,0.588437,0,0,0.588437,0.426316,0.000784637,0.928945,0.927445
3766,4.94E-08,0.303133,0.588437,0,0,0.588437,0.426316,0.000784637,0.928945,0.927445
3767,4.12E-08,0.303133,0.58875,0,0,0.58875,0.426315,0.000382687,0.928948,0.927447
3768,4.12E-08,0.303133,0.58875,0,0,0.58875,0.426315,0.000382687,0.928948,0.927447
3769,8.65E-09,0.303132,0.589063,0,0,0.589063,0.426321,0.00108288,0.928927,0.927447
3770,8.65E-09,0.303132,0.589063,0,0,0.589063,0.426321,0.00108288,0.928927,0.927447
3771,4.95E-08,0.303132,0.589375,0,0,0.589375,0.426328,0.000554212,0.928902,0.927448
3772,4.95E-08,0.303132,0.589375,0,0,0.589375,0.426328,0.000554212,0.928902,0.927448
3773,7.38E-08,0.303132,0.589688,0,0,0.589688,0.426327,0.000888858,0.928904,0.92745
3774,7.38E-08,0.303132,0.589688,0,0,0.589688,0.426327,0.000888858,0.928904,0.92745
3775,1.75E-08,0.303131,0.59,0,0,0.59,0.426317,0.00146046,0.928932,0.92745
3776,1.75E-08,0.303131,0.59,0,0,0.59,0.426317,0.00146046,0.928932,0.92745
3777,5.66E-08,0.303131,0.590312,0,0,0.590312,0.42631,0.000762331,0.928959,0.927452
3778,5.66E-08,0.303131,0.590312,0,0,0.590312,0.42631,0.000762331,0.928959,0.927452
3779,6.84E-08,0.30313,0.590625,0,0,0.590625,0.426309,0.000613097,0.928961,0.927451
3780,6.84E-08,0.30313,0.590625,0,0,0.590625,0.426309,0.000613097,0.928961,0.927451
3781,1.00E-08,0.303131,0.590937,0,0,0.590937,0.426317,0.00141884,0.928934,0.927452
3782,1.00E-08,0.303131,0.590937,0,0,0.590937,0.426317,0.00141884,0.928934,0.927452
3783,5.70E-08,0.30313,0.59125,0,0,0.59125,0.426325,0.000571075,0.928907,0.927452
3784,5.70E-08,0.30313,0.59125,0,0,0.59125,0.426325,0.000571075,0.928907,0.927452
3785,5.45E-08,0.30313,0.591563,0,0,0.591563,0.426324,0.000749171,0.928911,0.927451
3786,5.45E-08,0.30313,0.591563,0,0,0.591563,0.426324,0.000749171,0.928911,0.927451
3787,3.69E-08,0.303131,0.591875,0,0,0.591875,0.426316,0.00113373,0.928936,0.927453
3788,3.69E-08,0.303131,0.591875,0,0,0.591875,0.426316,0.00113373,0.928936,0.927453
3789,2.22E-09,0.30313,0.592188,0,0,0.592188,0.426311,0.00015841,0.928952,0.927451
3790,2.22E-09,0.30313,0.592188,0,0,0.592188,0.426311,0.00015841,0.928952,0.927451
3791,3.97E-08,0.30313,0.5925,0,0,0.5925,0.426315,0.000878147,0.928941,0.927455
3792,3.97E-08,0.30313,0.5925,0,0,0.5925,0.426315,0.000878147,0.928941,0.927455
3793,5.33E-08,0.303129,0.592812,0,0,0.592812,0.426321,0.000713308,0.928916,0.927453
3794,5.33E-08,0.303129,0.592812,0,0,0.592812,0.426321,0.000713308,0.928916,0.927453
3795,2.17E-08,0.30313,0.593125,0,0,0.593125,0.426323,0.000325308,0.928912,0.927456
3796,2.17E-08,0.30313,0.593125,0,0,0.593125,0.426323,0.000325308,0.928912,0.927456
3797,5.60E-09,0.303129,0.593437,0,0,0.593437,0.426317,0.000877329,0.928927,0.927455
3798,5.60E-09,0.303129,0.593437,0,0,0.593437,0.426317,0.000877329,0.928927,0.927455
3799,1.96E-08,0.303129,0.59375,0,0,0.59375,0.426313,0.000314034,0.928943,0.927456
3800,1.96E-08,0.303129,0.59375,0,0,0.59375,0.426313,0.000314034,0.928943,0.927456
3801,1.51E-08,0.303129,0.594063,0,0,0.594063,0.426313,0.000389881,0.92894,0.927456
3802,1.51E-08,0.303129,0.594063,0,0,0.594063,0.426313,0.000389881,0.92894,0.927456
3803,1.39E-08,0.303128,0.594375,0,0,0.594375,0.426317,0.000518732,0.928926,0.927455
3804,1.39E-08,0.303128,0.594375,0,0,0.594375,0.426317,0.000518732,0.928926,0.927455
3805,9.22E-09,0.303129,0.594688,0,0,0.594688,0.426319,0.000148695,0.928921,0.927457
3806,9.22E-09,0.303129,0.594688,0,0,0.594688,0.426319,0.000148695,0.928921,0.927457
3807,1.70E-09,0.303128,0.595,0,0,0.595,0.426315,0.000531971,0.92893,0.927455
3808,1.70E-09,0.303128,0.595,0,0,0.595,0.426315,0.000531971,0.92893,0.927455
3809,9.72E-09,0.303129,0.595312,0,0,0.595312,0.426313,0.000251213,0.928941,0.927458
3810,9.72E-09,0.303129,0.595312,0,0,0.595312,0.426313,0.000251213,0.928941,0.927458
3811,2.51E-08,0.303128,0.595625,0,0,0.595625,0.426313,0.000450693,0.928941,0.927455
3812,2.51E-08,0.303128,0.595625,0,0,0.595625,0.426313,0.000450693,0.928941,0.927455
3813,2.14E-08,0.303129,0.595937,0,0,0.595937,0.426318,0.000727858,0.928924,0.927457
3814,2.14E-08,0.303129,0.595937,0,0,0.595937,0.426318,0.000727858,0.928924,0.927457
3815,4.87E-09,0.303129,0.59625,0,0,0.59625,0.426321,0.00013369,0.928914,0.927455
3816,4.87E-09,0.303129,0.59625,0,0,0.59625,0.426321,0.00013369,0.928914,0.927455
3817,3.54E-08,0.303129,0.596563,0,0,0.596563,0.42632,0.000572482,0.928919,0.927455
3818,3.54E-08,0.303129,0.596563,0,0,0.596563,0.42632,0.000572482,0.928919,0.927455
3819,1.70E-08,0.303129,0.596875,0,0,0.596875,0.426314,0.000938868,0.928939,0.927455
3820,1.70E-08,0.303129,0.596875,0,0,0.596875,0.426314,0.000938868,0.928939,0.927455
3821,1.29E-08,0.303129,0.597188,0,0,0.597188,0.426309,0.000215232,0.928955,0.927454
3822,1.29E-08,0.303129,0.597188,0,0,0.597188,0.426309,0.000215232,0.928955,0.927454
3823,4.37E-08,0.30313,0.5975,0,0,0.5975,0.426312,0.000777769,0.928948,0.927455
3824,4.37E-08,0.30313,0.5975,0,0,0.5975,0.426312,0.000777769,0.928948,0.927455
3825,3.38E-08,0.303129,0.597812,0,0,0.597812,0.426318,0.00097595,0.928925,0.927454
3826,3.38E-08,0.303129,0.597812,0,0,0.597812,0.426318,0.00097595,0.928925,0.927454
3827,1.27E-08,0.303129,0.598125,0,0,0.598125,0.426323,0.000247932,0.92891,0.927455
3828,1.27E-08,0.303129,0.598125,0,0,0.598125,0.426323,0.000247932,0.92891,0.927455
3829,2.91E-08,0.303129,0.598437,0,0,0.598437,0.426321,0.000708496,0.928916,0.927455
3830,2.91E-08,0.303129,0.598437,0,0,0.598437,0.426321,0.000708496,0.928916,0.927455
3831,3.05E-08,0.303129,0.59875,0,0,0.59875,0.426315,0.000706349,0.928935,0.927455
3832,3.05E-08,0.303129,0.59875,0,0,0.59875,0.426315,0.000706349,0.928935,0.927455
3833,1.42E-09,0.303129,0.599063,0,0,0.599063,0.426313,0.000130315,0.928943,0.927456
3834,1.42E-09,0.303129,0.599063,0,0,0.599063,0.426313,0.000130315,0.928943,0.927456
3835,7.28E-09,0.303129,0.599375,0,0,0.599375,0.426313,0.000363094,0.928939,0.927455
3836,7.28E-09,0.303129,0.599375,0,0,0.599375,0.426313,0.000363094,0.928939,0.927455
3837,8.55E-09,0.303129,0.599688,0,0,0.599688,0.426317,0.000244855,0.928929,0.927456
3838,8.55E-09,0.303129,0.599688,0,0,0.599688,0.426317,0.000244855,0.928929,0.927456
3839,7.07E-09,0.303128,0.6,0,0,0.6,0.426316,0.000283718,0.928929,0.927455
3840,7.07E-09,0.303128,0.6,0,0,0.6,0.426316,0.000283718,0.928929,0.927455
3841,8.36E-09,0.303129,0.600312,0,0,0.600312,0.426314,0.000307483,0.928938,0.927457
3842,8.36E-09,0.303129,0.600312,0,0,0.600312,0.426314,0.000307483,0.928938,0.927457
3843,1.16E-09,0.303128,0.600625,0,0,0.600625,0.426313,2.14E-05,0.928939,0.927457
3844,1.16E-09,0.303128,0.600625,0,0,0.600625,0.426313,2.14E-05,0.928939,0.927457
3845,1.31E-09,0.303128,0.600937,0,0,0.600937,0.426313,0.000197454,0.928935,0.927458
3846,1.31E-09,0.303128,0.600937,0,0,0.600937,0.426313,0.000197454,0.928935,0.927458
3847,1.67E-09,0.303127,0.60125,0,0,0.60125,0.426315,0.000102795,0.92893,0.92746
3848,1.67E-09,0.303127,0.60125,0,0,0.60125,0.426315,0.000102795,0.92893,0.92746
3849,1.37E-09,0.303126,0.601562,0,0,0.601562,0.426315,4.52E-05,0.928928,0.92746
3850,1.37E-09,0.303126,0.601562,0,0,0.601562,0.426315,4.52E-05,0.928928,0.92746
3851,7.15E-10,0.303127,0.601875,0,0,0.601875,0.426314,0.000196262,0.92893,0.927462
3852,7.15E-10,0.303127,0.601875,0,0,0.601875,0.426314,0.000196262,0.92893,0.927462
3853,1.19E-09,0.303126,0.602188,0,0,0.602188,0.426312,0.000135109,0.928933,0.927461
3854,1.19E-09,0.303126,0.602188,0,0,0.602188,0.426312,0.000135109,0.928933,0.927461
3855,6.77E-10,0.303126,0.6025,0,0,0.6025,0.426313,1.10E-05,0.928934,0.927463
3856,6.77E-10,0.303126,0.6025,0,0,0.6025,0.426313,1.10E-05,0.928934,0.927463
3857,8.26E-10,0.303126,0.602813,0,0,0.602813,0.426312,1.40E-05,0.928933,0.927462
3858,8.26E-10,0.303126,0.602813,0,0,0.602813,0.426312,1.40E-05,0.928933,0.927462
3859,2.06E-10,0.303126,0.603125,0,0,0.603125,0.426313,1.76E-05,0.928932,0.927463
3860,2.06E-10,0.303126,0.603125,0,0,0.603125,0.426313,1.76E-05,0.928932,0.927463
3861,9.10E-10,0.303126,0.603437,0,0,0.603437,0.426312,0.000163757,0.928933,0.927463
3862,9.10E-10,0.303126,0.603437,0,0,0.603437,0.426312,0.000163757,0.928933,0.927463
3863,2.97E-10,0.303126,0.60375,0,0,0.60375,0.426311,0.000172341,0.928937,0.927463
3864,2.97E-10,0.303126,0.60375,0,0,0.60375,0.426311,0.000172341,0.928937,0.927463
3865,1.07E-09,0.303126,0.604062,0,0,0.604062,0.42631,4.43E-05,0.928941,0.927463
3866,1.07E-09,0.303126,0.604062,0,0,0.604062,0.42631,4.43E-05,0.928941,0.927463
3867,2.72E-09,0.303126,0.604375,0,0,0.604375,0.426311,0.000325542,0.928937,0.927462
3868,2.72E-09,0.303126,0.604375,0,0,0.604375,0.426311,0.000325542,0.928937,0.927462
3869,3.38E-09,0.303126,0.604688,0,0,0.604688,0.426314,0.000345819,0.928929,0.927462
3870,3.38E-09,0.303126,0.604688,0,0,0.604688,0.426314,0.000345819,0.928929,0.927462
3871,8.33E-10,0.303126,0.605,0,0,0.605,0.426315,7.24E-05,0.928925,0.927462
3872,8.33E-10,0.303126,0.605,0,0,0.605,0.426315,7.24E-05,0.928925,0.927462
3873,2.65E-09,0.303126,0.605313,0,0,0.605313,0.426315,0.000140955,0.928927,0.927461
3874,2.65E-09,0.303126,0.605313,0,0,0.605313,0.426315,0.000140955,0.928927,0.927461
3875,7.42E-10,0.303127,0.605625,0,0,0.605625,0.426314,0.000198142,0.928932,0.927462
3876,7.42E-10,0.303127,0.605625,0,0,0.605625,0.426314,0.000198142,0.928932,0.927462
3877,4.15E-09,0.303126,0.605937,0,0,0.605937,0.426312,0.000133335,0.928934,0.92746
3878,4.15E-09,0.303126,0.605937,0,0,0.605937,0.426312,0.000133335,0.928934,0.92746
3879,2.79E-09,0.303127,0.60625,0,0,0.60625,0.426315,0.000213494,0.928928,0.927462
3880,2.79E-09,0.303127,0.60625,0,0,0.60625,0.426315,0.000213494,0.928928,0.927462
3881,4.71E-10,0.303126,0.606562,0,0,0.606562,0.426315,4.92E-05,0.928926,0.92746
3882,4.71E-10,0.303126,0.606562,0,0,0.606562,0.426315,4.92E-05,0.928926,0.92746
3883,1.45E-08,0.303127,0.606875,0,0,0.606875,0.426315,0.000454628,0.928929,0.927462
3884,1.45E-08,0.303127,0.606875,0,0,0.606875,0.426315,0.000454628,0.928929,0.927462
3885,1.80E-08,0.303126,0.607188,0,0,0.607188,0.42631,0.000478164,0.928943,0.927461
3886,1.80E-08,0.303126,0.607188,0,0,0.607188,0.42631,0.000478164,0.928943,0.927461
3887,5.84E-10,0.303126,0.6075,0,0,0.6075,0.426309,2.12E-05,0.928944,0.927463
3888,5.84E-10,0.303126,0.6075,0,0,0.6075,0.426309,2.12E-05,0.928944,0.927463
3889,1.29E-09,0.303126,0.607813,0,0,0.607813,0.426309,8.37E-05,0.928943,0.927463
3890,1.29E-09,0.303126,0.607813,0,0,0.607813,0.426309,8.37E-05,0.928943,0.927463
3891,1.24E-09,0.303125,0.608125,0,0,0.608125,0.42631,3.87E-06,0.928939,0.927463
3892,1.24E-09,0.303125,0.608125,0,0,0.608125,0.42631,3.87E-06,0.928939,0.927463
3893,3.34E-09,0.303126,0.608437,0,0,0.608437,0.426309,0.00033463,0.928943,0.927465
3894,3.34E-09,0.303126,0.608437,0,0,0.608437,0.426309,0.00033463,0.928943,0.927465
3895,3.47E-09,0.303125,0.60875,0,0,0.60875,0.426306,0.000249183,0.92895,0.927463
3896,3.47E-09,0.303125,0.60875,0,0,0.60875,0.426306,0.000249183,0.92895,0.927463
3897,5.92E-09,0.303125,0.609062,0,0,0.609062,0.426306,0.000122967,0.928951,0.927466
3898,5.92E-09,0.303125,0.609062,0,0,0.609062,0.426306,0.000122967,0.928951,0.927466
3899,4.47E-09,0.303124,0.609375,0,0,0.609375,0.426308,0.000287461,0.928943,0.927465
3900,4.47E-09,0.303124,0.609375,0,0,0.609375,0.426308,0.000287461,0.928943,0.927465
3901,3.02E-09,0.303124,0.609688,0,0,0.609688,0.42631,0.000100383,0.928938,0.927467
3902,3.02E-09,0.303124,0.609688,0,0,0.609688,0.42631,0.000100383,0.928938,0.927467
3903,1.36E-10,0.303124,0.61,0,0,0.61,0.426309,0.00015875,0.928938,0.927467
3904,1.36E-10,0.303124,0.61,0,0,0.61,0.426309,0.00015875,0.928938,0.927467
3905,1.14E-09,0.303124,0.610313,0,0,0.610313,0.426308,0.000120786,0.928941,0.927468
3906,1.14E-09,0.303124,0.610313,0,0,0.610313,0.426308,0.000120786,0.928941,0.927468
3907,3.20E-09,0.303124,0.610625,0,0,0.610625,0.426307,8.98E-05,0.928943,0.927468
3908,3.20E-09,0.303124,0.610625,0,0,0.610625,0.426307,8.98E-05,0.928943,0.927468
3909,2.52E-09,0.303124,0.610937,0,0,0.610937,0.426309,0.000217106,0.928937,0.927468
3910,2.52E-09,0.303124,0.610937,0,0,0.610937,0.426309,0.000217106,0.928937,0.927468
3911,2.12E-10,0.303124,0.61125,0,0,0.61125,0.42631,9.22E-05,0.928935,0.927468
3912,2.12E-10,0.303124,0.61125,0,0,0.61125,0.42631,9.22E-05,0.928935,0.927468
3913,4.65E-11,0.303123,0.611562,0,0,0.611562,0.42631,5.43E-06,0.928933,0.927468
3914,4.65E-11,0.303123,0.611562,0,0,0.611562,0.42631,5.43E-06,0.928933,0.927468
3915,1.17E-10,0.303124,0.611875,0,0,0.611875,0.42631,2.15E-05,0.928934,0.927469
3916,1.17E-10,0.303124,0.611875,0,0,0.611875,0.42631,2.15E-05,0.928934,0.927469
3917,2.22E-10,0.303124,0.612188,0,0,0.612188,0.42631,3.25E-05,0.928933,0.927468
3918,2.22E-10,0.303124,0.612188,0,0,0.612188,0.42631,3.25E-05,0.928933,0.927468
3919,5.11E-10,0.303124,0.6125,0,0,0.6125,0.42631,7.38E-05,0.928933,0.927468
3920,5.11E-10,0.303124,0.6125,0,0,0.6125,0.42631,7.38E-05,0.928933,0.927468
3921,5.21E-10,0.303124,0.612813,0,0,0.612813,0.426309,4.72E-05,0.928936,0.927468
3922,5.21E-10,0.303124,0.612813,0,0,0.612813,0.426309,4.72E-05,0.928936,0.927468
3923,1.67E-11,0.303124,0.613125,0,0,0.613125,0.42631,6.81E-05,0.928935,0.927468
3924,1.67E-11,0.303124,0.613125,0,0,0.613125,0.42631,6.81E-05,0.928935,0.927468
3925,1.30E-10,0.303124,0.613437,0,0,0.613437,0.42631,7.29E-05,0.928933,0.927468
3926,1.30E-10,0.303124,0.613437,0,0,0.613437,0.42631,7.29E-05,0.928933,0.927468
3927,2.85E-09,0.303124,0.61375,0,0,0.61375,0.426311,8.99E-05,0.928932,0.927468
3928,2.85E-09,0.303124,0.61375,0,0,0.61375,0.426311,8.99E-05,0.928932,0.927468
3929,4.76E-11,0.303124,0.614062,0,0,0.614062,0.426309,0.000286683,0.928937,0.927467
3930,4.76E-11,0.303124,0.614062,0,0,0.614062,0.426309,0.000286683,0.928937,0.927467
3931,1.44E-09,0.303124,0.614375,0,0,0.614375,0.426307,7.11E-05,0.928943,0.927468
3932,1.44E-09,0.303124,0.614375,0,0,0.614375,0.426307,7.11E-05,0.928943,0.927468
3933,3.47E-09,0.303124,0.614688,0,0,0.614688,0.426308,0.000286747,0.92894,0.927468
3934,3.47E-09,0.303124,0.614688,0,0,0.614688,0.426308,0.000286747,0.92894,0.927468
3935,3.78E-09,0.303124,0.615,0,0,0.615,0.426311,0.000306088,0.928932,0.927468
3936,3.78E-09,0.303124,0.615,0,0,0.615,0.426311,0.000306088,0.928932,0.927468
3937,4.48E-09,0.303124,0.615313,0,0,0.615313,0.426312,9.03E-05,0.928928,0.927468
3938,4.48E-09,0.303124,0.615313,0,0,0.615313,0.426312,9.03E-05,0.928928,0.927468
3939,5.01E-09,0.303124,0.615625,0,0,0.615625,0.42631,0.000471879,0.928935,0.927468
3940,5.01E-09,0.303124,0.615625,0,0,0.615625,0.42631,0.000471879,0.928935,0.927468
3941,1.04E-08,0.303124,0.615937,0,0,0.615937,0.426306,0.000283001,0.928946,0.927468
3942,1.04E-08,0.303124,0.615937,0,0,0.615937,0.426306,0.000283001,0.928946,0.927468
3943,1.12E-08,0.303124,0.61625,0,0,0.61625,0.426306,0.000326277,0.928946,0.927467
3944,1.12E-08,0.303124,0.61625,0,0,0.61625,0.426306,0.000326277,0.928946,0.927467
3945,6.61E-09,0.303124,0.616562,0,0,0.616562,0.42631,0.000500841,0.928935,0.927467
3946,6.61E-09,0.303124,0.616562,0,0,0.616562,0.42631,0.000500841,0.928935,0.927467
3947,3.79E-09,0.303124,0.616875,0,0,0.616875,0.426312,0.000195436,0.928928,0.927466
3948,3.79E-09,0.303124,0.616875,0,0,0.616875,0.426312,0.000195436,0.928928,0.927466
3949,1.09E-08,0.303125,0.617188,0,0,0.617188,0.426312,0.000284686,0.928929,0.927467
3950,1.09E-08,0.303125,0.617188,0,0,0.617188,0.426312,0.000284686,0.928929,0.927467
3951,5.88E-09,0.303124,0.6175,0,0,0.6175,0.426309,0.000494366,0.92894,0.927466
3952,5.88E-09,0.303124,0.6175,0,0,0.6175,0.426309,0.000494366,0.92894,0.927466
3953,5.83E-09,0.303125,0.617813,0,0,0.617813,0.426307,0.000210752,0.928948,0.927466
3954,5.83E-09,0.303125,0.617813,0,0,0.617813,0.426307,0.000210752,0.928948,0.927466
3955,6.76E-09,0.303124,0.618125,0,0,0.618125,0.426306,0.000202489,0.928948,0.927466
3956,6.76E-09,0.303124,0.618125,0,0,0.618125,0.426306,0.000202489,0.928948,0.927466
3957,6.26E-09,0.303125,0.618438,0,0,0.618438,0.426309,0.00055778,0.92894,0.927466
3958,6.26E-09,0.303125,0.618438,0,0,0.618438,0.426309,0.00055778,0.92894,0.927466
3959,1.31E-08,0.303125,0.61875,0,0,0.61875,0.426313,0.000339567,0.928928,0.927466
3960,1.31E-08,0.303125,0.61875,0,0,0.61875,0.426313,0.000339567,0.928928,0.927466
3961,8.04E-09,0.303124,0.619062,0,0,0.619062,0.426313,0.000181963,0.928926,0.927466
3962,8.04E-09,0.303124,0.619062,0,0,0.619062,0.426313,0.000181963,0.928926,0.927466
3963,5.43E-09,0.303125,0.619375,0,0,0.619375,0.426311,0.000552591,0.928935,0.927467
3964,5.43E-09,0.303125,0.619375,0,0,0.619375,0.426311,0.000552591,0.928935,0.927467
3965,1.16E-08,0.303124,0.619687,0,0,0.619687,0.426307,0.000437729,0.928947,0.927466
3966,1.16E-08,0.303124,0.619687,0,0,0.619687,0.426307,0.000437729,0.928947,0.927466
3967,1.85E-08,0.303125,0.62,0,0,0.62,0.426306,0.000242242,0.928951,0.927467
3968,1.85E-08,0.303125,0.62,0,0,0.62,0.426306,0.000242242,0.928951,0.927467
3969,4.34E-09,0.303124,0.620313,0,0,0.620313,0.426309,0.000792351,0.928938,0.927466
3970,4.34E-09,0.303124,0.620313,0,0,0.620313,0.426309,0.000792351,0.928938,0.927466
3971,2.29E-08,0.303124,0.620625,0,0,0.620625,0.426315,0.000389365,0.92892,0.927467
3972,2.29E-08,0.303124,0.620625,0,0,0.620625,0.426315,0.000389365,0.92892,0.927467
3973,2.60E-08,0.303124,0.620938,0,0,0.620938,0.426314,0.000535096,0.928923,0.927466
3974,2.60E-08,0.303124,0.620938,0,0,0.620938,0.426314,0.000535096,0.928923,0.927466
3975,9.90E-09,0.303124,0.62125,0,0,0.62125,0.426309,0.000801677,0.92894,0.927466
3976,9.90E-09,0.303124,0.62125,0,0,0.62125,0.426309,0.000801677,0.92894,0.927466
3977,1.36E-08,0.303125,0.621562,0,0,0.621562,0.426305,0.000225482,0.928956,0.927466
3978,1.36E-08,0.303125,0.621562,0,0,0.621562,0.426305,0.000225482,0.928956,0.927466
3979,2.32E-08,0.303125,0.621875,0,0,0.621875,0.426306,0.000673131,0.92895,0.927464
3980,2.32E-08,0.303125,0.621875,0,0,0.621875,0.426306,0.000673131,0.92895,0.927464
3981,2.04E-08,0.303126,0.622187,0,0,0.622187,0.426312,0.000763102,0.928933,0.927464
3982,2.04E-08,0.303126,0.622187,0,0,0.622187,0.426312,0.000763102,0.928933,0.927464
3983,3.05E-09,0.303126,0.6225,0,0,0.6225,0.426315,0.000200847,0.928924,0.927461
3984,3.05E-09,0.303126,0.6225,0,0,0.6225,0.426315,0.000200847,0.928924,0.927461
3985,1.90E-08,0.303127,0.622813,0,0,0.622813,0.426315,0.000439379,0.928929,0.927462
3986,1.90E-08,0.303127,0.622813,0,0,0.622813,0.426315,0.000439379,0.928929,0.927462
3987,2.10E-08,0.303127,0.623125,0,0,0.623125,0.42631,0.000481351,0.928945,0.927459
3988,2.10E-08,0.303127,0.623125,0,0,0.623125,0.42631,0.000481351,0.928945,0.927459
3989,1.17E-09,0.303128,0.623438,0,0,0.623438,0.426309,8.48E-05,0.92895,0.927459
3990,1.17E-09,0.303128,0.623438,0,0,0.623438,0.426309,8.48E-05,0.92895,0.927459
3991,4.06E-09,0.303128,0.62375,0,0,0.62375,0.426311,0.000422786,0.928947,0.927457
3992,4.06E-09,0.303128,0.62375,0,0,0.62375,0.426311,0.000422786,0.928947,0.927457
3993,3.40E-09,0.303129,0.624062,0,0,0.624062,0.426314,0.000543447,0.928939,0.927454
3994,3.40E-09,0.303129,0.624062,0,0,0.624062,0.426314,0.000543447,0.928939,0.927454
3995,1.39E-09,0.303131,0.624375,0,0,0.624375,0.426317,0.000406811,0.928934,0.927452
3996,1.39E-09,0.303131,0.624375,0,0,0.624375,0.426317,0.000406811,0.928934,0.927452
3997,2.34E-09,0.303132,0.624687,0,0,0.624687,0.426319,0.000224656,0.928931,0.927448
3998,2.34E-09,0.303132,0.624687,0,0,0.624687,0.426319,0.000224656,0.928931,0.927448
3999,3.14E-09,0.303134,0.625,0,0,0.625,0.42632,8.35E-06,0.928936,0.927445
4000,3.14E-09,0.303134,0.625,0,0,0.625,0.42632,8.35E-06,0.928936,0.927445
4001,5.59E-09,0.303135,0.625313,0,0,0.625313,0.426319,0.00022183,0.928944,0.927439
4002,5.59E-09,0.303135,0.625313,0,0,0.625313,0.426319,0.00022183,0.928944,0.927439
4003,6.95E-11,0.303139,0.625625,0,0,0.625625,0.426322,0.00060106,0.928944,0.927433
4004,6.95E-11,0.303139,0.625625,0,0,0.625625,0.426322,0.00060106,0.928944,0.927433
4005,8.30E-09,0.303142,0.625938,0,0,0.625938,0.426326,0.000925605,0.928941,0.927424
4006,8.30E-09,0.303142,0.625938,0,0,0.625938,0.426326,0.000925605,0.928941,0.927424
4007,8.88E-09,0.303146,0.62625,0,0,0.62625,0.426333,0.00101668,0.928931,0.927417
4008,8.88E-09,0.303146,0.62625,0,0,0.62625,0.426333,0.00101668,0.928931,0.927417
4009,1.02E-08,0.303149,0.626562,0,0,0.626562,0.426338,0.000368913,0.928926,0.927408
4010,1.02E-08,0.303149,0.626562,0,0,0.626562,0.426338,0.000368913,0.928926,0.927408
4011,3.93E-09,0.303152,0.626875,0,0,0.626875,0.426337,0.000217787,0.928936,0.927402
4012,3.93E-09,0.303152,0.626875,0,0,0.626875,0.426337,0.000217787,0.928936,0.927402
4013,1.34E-08,0.303153,0.627187,0,0,0.627187,0.426335,0.000299812,0.928949,0.927398
4014,1.34E-08,0.303153,0.627187,0,0,0.627187,0.426335,0.000299812,0.928949,0.927398
4015,3.38E-08,0.303153,0.6275,0,0,0.6275,0.426334,0.000294942,0.928954,0.927397
4016,3.38E-08,0.303153,0.6275,0,0,0.6275,0.426334,0.000294942,0.928954,0.927397
4017,1.87E-09,0.303153,0.627813,0,0,0.627813,0.426339,0.000724934,0.928935,0.927401
4018,1.87E-09,0.303153,0.627813,0,0,0.627813,0.426339,0.000724934,0.928935,0.927401
4019,3.35E-08,0.30315,0.628125,0,0,0.628125,0.426342,0.000146251,0.928915,0.927405
4020,3.35E-08,0.30315,0.628125,0,0,0.628125,0.426342,0.000146251,0.928915,0.927405
4021,2.89E-08,0.303148,0.628438,0,0,0.628438,0.42634,0.00088487,0.928913,0.927412
4022,2.89E-08,0.303148,0.628438,0,0,0.628438,0.42634,0.00088487,0.928913,0.927412
4023,2.44E-08,0.303144,0.62875,0,0,0.62875,0.426332,0.00161071,0.92893,0.927419
4024,2.44E-08,0.303144,0.62875,0,0,0.62875,0.426332,0.00161071,0.92893,0.927419
4025,4.76E-08,0.303142,0.629062,0,0,0.629062,0.426322,0.00137565,0.928955,0.927426
4026,4.76E-08,0.303142,0.629062,0,0,0.629062,0.426322,0.00137565,0.928955,0.927426
4027,8.61E-09,0.303139,0.629375,0,0,0.629375,0.426316,0.000421628,0.928964,0.927432
4028,8.61E-09,0.303139,0.629375,0,0,0.629375,0.426316,0.000421628,0.928964,0.927432
4029,3.92E-08,0.303136,0.629687,0,0,0.629687,0.426317,0.000555725,0.928954,0.927438
4030,3.92E-08,0.303136,0.629687,0,0,0.629687,0.426317,0.000555725,0.928954,0.927438
4031,3.48E-08,0.303135,0.63,0,0,0.63,0.426322,0.000770946,0.928929,0.927443
4032,3.48E-08,0.303135,0.63,0,0,0.63,0.426322,0.000770946,0.928929,0.927443
4033,1.14E-08,0.303133,0.630313,0,0,0.630313,0.426326,8.44E-05,0.928914,0.927445
4034,1.14E-08,0.303133,0.630313,0,0,0.630313,0.426326,8.44E-05,0.928914,0.927445
4035,3.55E-08,0.303133,0.630625,0,0,0.630625,0.426323,0.000745672,0.928921,0.927446
4036,3.55E-08,0.303133,0.630625,0,0,0.630625,0.426323,0.000745672,0.928921,0.927446
4037,7.76E-09,0.303133,0.630938,0,0,0.630938,0.426317,0.00108167,0.928942,0.927446
4038,7.76E-09,0.303133,0.630938,0,0,0.630938,0.426317,0.00108167,0.928942,0.927446
4039,3.26E-08,0.303133,0.63125,0,0,0.63125,0.426311,0.000658676,0.928962,0.927446
4040,3.26E-08,0.303133,0.63125,0,0,0.63125,0.426311,0.000658676,0.928962,0.927446
4041,2.65E-08,0.303133,0.631562,0,0,0.631562,0.426309,0.000265952,0.928968,0.927446
4042,2.65E-08,0.303133,0.631562,0,0,0.631562,0.426309,0.000265952,0.928968,0.927446
4043,2.93E-08,0.303133,0.631875,0,0,0.631875,0.426314,0.00111766,0.928952,0.927445
4044,2.93E-08,0.303133,0.631875,0,0,0.631875,0.426314,0.00111766,0.928952,0.927445
4045,4.98E-08,0.303134,0.632187,0,0,0.632187,0.426322,0.00095609,0.928926,0.927446
4046,4.98E-08,0.303134,0.632187,0,0,0.632187,0.426322,0.00095609,0.928926,0.927446
4047,2.58E-10,0.303133,0.6325,0,0,0.6325,0.426325,0.000123235,0.928916,0.927444
4048,2.58E-10,0.303133,0.6325,0,0,0.6325,0.426325,0.000123235,0.928916,0.927444
4049,4.81E-08,0.303134,0.632812,0,0,0.632812,0.426324,0.000810556,0.928923,0.927445
4050,4.81E-08,0.303134,0.632812,0,0,0.632812,0.426324,0.000810556,0.928923,0.927445
4051,4.40E-08,0.303133,0.633125,0,0,0.633125,0.426316,0.000986799,0.928948,0.927444
4052,4.40E-08,0.303133,0.633125,0,0,0.633125,0.426316,0.000986799,0.928948,0.927444
4053,7.68E-09,0.303134,0.633438,0,0,0.633438,0.426312,0.000165796,0.92896,0.927445
4054,7.68E-09,0.303134,0.633438,0,0,0.633438,0.426312,0.000165796,0.92896,0.927445
4055,1.09E-09,0.303134,0.63375,0,0,0.63375,0.426314,0.000333765,0.928954,0.927444
4056,1.09E-09,0.303134,0.63375,0,0,0.63375,0.426314,0.000333765,0.928954,0.927444
4057,6.17E-10,0.303134,0.634063,0,0,0.634063,0.426316,9.50E-05,0.928947,0.927444
4058,6.17E-10,0.303134,0.634063,0,0,0.634063,0.426316,9.50E-05,0.928947,0.927444
4059,1.21E-08,0.303134,0.634375,0,0,0.634375,0.426315,0.000476537,0.928952,0.927444
4060,1.21E-08,0.303134,0.634375,0,0,0.634375,0.426315,0.000476537,0.928952,0.927444
4061,1.18E-08,0.303134,0.634687,0,0,0.634687,0.426311,0.000506832,0.928965,0.927443
4062,1.18E-08,0.303134,0.634687,0,0,0.634687,0.426311,0.000506832,0.928965,0.927443
4063,2.16E-08,0.303134,0.635,0,0,0.635,0.426309,0.000204231,0.928973,0.927444
4064,2.16E-08,0.303134,0.635,0,0,0.635,0.426309,0.000204231,0.928973,0.927444
4065,3.58E-08,0.303134,0.635312,0,0,0.635312,0.426313,0.00107958,0.928958,0.927442
4066,3.58E-08,0.303134,0.635312,0,0,0.635312,0.426313,0.00107958,0.928958,0.927442
4067,4.69E-08,0.303134,0.635625,0,0,0.635625,0.426322,0.00108354,0.928932,0.927444
4068,4.69E-08,0.303134,0.635625,0,0,0.635625,0.426322,0.00108354,0.928932,0.927444
4069,7.11E-09,0.303134,0.635938,0,0,0.635938,0.426326,0.000175741,0.928918,0.927442
4070,7.11E-09,0.303134,0.635938,0,0,0.635938,0.426326,0.000175741,0.928918,0.927442
4071,4.15E-08,0.303135,0.63625,0,0,0.63625,0.426324,0.000766383,0.928925,0.927442
4072,4.15E-08,0.303135,0.63625,0,0,0.63625,0.426324,0.000766383,0.928925,0.927442
4073,2.67E-08,0.303135,0.636563,0,0,0.636563,0.426317,0.00106666,0.928948,0.927443
4074,2.67E-08,0.303135,0.636563,0,0,0.636563,0.426317,0.00106666,0.928948,0.927443
4075,1.75E-08,0.303134,0.636875,0,0,0.636875,0.426311,0.000538284,0.928965,0.927442
4076,1.75E-08,0.303134,0.636875,0,0,0.636875,0.426311,0.000538284,0.928965,0.927442
4077,6.23E-10,0.303135,0.637187,0,0,0.637187,0.42631,0.000152673,0.92897,0.927443
4078,6.23E-10,0.303135,0.637187,0,0,0.637187,0.42631,0.000152673,0.92897,0.927443
4079,1.18E-08,0.303134,0.6375,0,0,0.6375,0.426309,0.0003016,0.928971,0.92744
4080,1.18E-08,0.303134,0.6375,0,0,0.6375,0.426309,0.0003016,0.928971,0.92744
4081,1.12E-08,0.303135,0.637812,0,0,0.637812,0.426314,0.000348528,0.92896,0.927443
4082,1.12E-08,0.303135,0.637812,0,0,0.637812,0.426314,0.000348528,0.92896,0.927443
4083,1.58E-09,0.303134,0.638125,0,0,0.638125,0.426313,4.67E-05,0.928958,0.927441
4084,1.58E-09,0.303134,0.638125,0,0,0.638125,0.426313,4.67E-05,0.928958,0.927441
4085,7.72E-10,0.303135,0.638438,0,0,0.638438,0.426314,0.000137734,0.928957,0.927443
4086,7.72E-10,0.303135,0.638438,0,0,0.638438,0.426314,0.000137734,0.928957,0.927443
4087,1.10E-09,0.303134,0.63875,0,0,0.63875,0.426315,0.000116171,0.928953,0.927442
4088,1.10E-09,0.303134,0.63875,0,0,0.63875,0.426315,0.000116171,0.928953,0.927442
4089,8.76E-10,0.303134,0.639063,0,0,0.639063,0.426316,2.43E-05,0.928949,0.927443
4090,8.76E-10,0.303134,0.639063,0,0,0.639063,0.426316,2.43E-05,0.928949,0.927443
4091,1.20E-09,0.303134,0.639375,0,0,0.639375,0.426315,0.000202755,0.928953,0.927445
4092,1.20E-09,0.303134,0.639375,0,0,0.639375,0.426315,0.000202755,0.928953,0.927445
4093,2.98E-08,0.303133,0.639687,0,0,0.639687,0.426313,0.000378565,0.928952,0.927444
4094,2.98E-08,0.303133,0.639687,0,0,0.639687,0.426313,0.000378565,0.928952,0.927444
4095,5.18E-10,0.303133,0.64,0,0,0.64,0.426319,0.000775193,0.928935,0.927449
4096,5.18E-10,0.303133,0.64,0,0,0.64,0.426319,0.000775193,0.928935,0.927449
4097,2.36E-08,0.303131,0.640312,0,0,0.640312,0.426322,0.000290738,0.928918,0.927447
4098,2.36E-08,0.303131,0.640312,0,0,0.640312,0.426322,0.000290738,0.928918,0.927447
4099,8.39E-08,0.303132,0.640625,0,0,0.640625,0.426323,0.000902807,0.92892,0.927451
4100,8.39E-08,0.303132,0.640625,0,0,0.640625,0.426323,0.000902807,0.92892,0.927451
4101,1.99E-08,0.303131,0.640938,0,0,0.640938,0.426312,0.00180851,0.92895,0.927449
4102,1.99E-08,0.303131,0.640938,0,0,0.640938,0.426312,0.00180851,0.92895,0.927449
4103,9.79E-08,0.303131,0.64125,0,0,0.64125,0.426301,0.00132405,0.928987,0.927451
4104,9.79E-08,0.303131,0.64125,0,0,0.64125,0.426301,0.00132405,0.928987,0.927451
4105,4.35E-08,0.303131,0.641563,0,0,0.641563,0.426296,0.000137698,0.929002,0.927451
4106,4.35E-08,0.303131,0.641563,0,0,0.641563,0.426296,0.000137698,0.929002,0.927451
4107,1.13E-07,0.303131,0.641875,0,0,0.641875,0.426303,0.0017774,0.928979,0.927451
4108,1.13E-07,0.303131,0.641875,0,0,0.641875,0.426303,0.0017774,0.928979,0.927451
4109,1.17E-07,0.303131,0.642187,0,0,0.642187,0.426317,0.00179741,0.928935,0.927452
4110,1.17E-07,0.303131,0.642187,0,0,0.642187,0.426317,0.00179741,0.928935,0.927452
4111,4.93E-08,0.30313,0.6425,0,0,0.6425,0.426324,0.000592535,0.928908,0.927451
4112,4.93E-08,0.30313,0.6425,0,0,0.6425,0.426324,0.000592535,0.928908,0.927451
4113,2.70E-08,0.303131,0.642812,0,0,0.642812,0.426324,0.000552315,0.92891,0.927454
4114,2.70E-08,0.303131,0.642812,0,0,0.642812,0.426324,0.000552315,0.92891,0.927454
4115,1.69E-08,0.303129,0.643125,0,0,0.643125,0.426318,0.000869965,0.928928,0.927452
4116,1.69E-08,0.303129,0.643125,0,0,0.643125,0.426318,0.000869965,0.928928,0.927452
4117,1.01E-08,0.30313,0.643438,0,0,0.643438,0.426314,0.00055972,0.928941,0.927455
4118,1.01E-08,0.30313,0.643438,0,0,0.643438,0.426314,0.00055972,0.928941,0.927455
4119,1.41E-09,0.303129,0.64375,0,0,0.64375,0.426311,0.00045312,0.928948,0.927455
4120,1.41E-09,0.303129,0.64375,0,0,0.64375,0.426311,0.00045312,0.928948,0.927455
4121,1.94E-08,0.303128,0.644063,0,0,0.644063,0.426309,0.000512622,0.928954,0.927455
4122,1.94E-08,0.303128,0.644063,0,0,0.644063,0.426309,0.000512622,0.928954,0.927455
4123,7.09E-08,0.303129,0.644375,0,0,0.644375,0.426305,0.00123333,0.928968,0.927457
4124,7.09E-08,0.303129,0.644375,0,0,0.644375,0.426305,0.00123333,0.928968,0.927457
4125,7.18E-09,0.303128,0.644687,0,0,0.644687,0.426294,0.00168067,0.928999,0.927455
4126,7.18E-09,0.303128,0.644687,0,0,0.644687,0.426294,0.00168067,0.928999,0.927455
4127,9.04E-08,0.303129,0.645,0,0,0.645,0.426285,0.00110214,0.929033,0.927458
4128,9.04E-08,0.303129,0.645,0,0,0.645,0.426285,0.00110214,0.929033,0.927458
4129,5.89E-08,0.303128,0.645312,0,0,0.645312,0.426281,0.000432142,0.929041,0.927455
4130,5.89E-08,0.303128,0.645312,0,0,0.645312,0.426281,0.000432142,0.929041,0.927455
4131,1.74E-08,0.303129,0.645625,0,0,0.645625,0.426291,0.00150745,0.929016,0.927458
4132,1.74E-08,0.303129,0.645625,0,0,0.645625,0.426291,0.00150745,0.929016,0.927458
4133,6.64E-08,0.303128,0.645938,0,0,0.645938,0.426299,0.00121594,0.928985,0.927455
4134,6.64E-08,0.303128,0.645938,0,0,0.645938,0.426299,0.00121594,0.928985,0.927455
4135,1.33E-08,0.303129,0.64625,0,0,0.64625,0.426305,0.000283398,0.928969,0.927456
4136,1.33E-08,0.303129,0.64625,0,0,0.64625,0.426305,0.000283398,0.928969,0.927456
4137,3.53E-08,0.303129,0.646563,0,0,0.646563,0.426302,0.000777398,0.928977,0.927456
4138,3.53E-08,0.303129,0.646563,0,0,0.646563,0.426302,0.000777398,0.928977,0.927456
4139,5.94E-09,0.303129,0.646875,0,0,0.646875,0.426296,0.00111919,0.928998,0.927454
4140,5.94E-09,0.303129,0.646875,0,0,0.646875,0.426296,0.00111919,0.928998,0.927454
4141,2.99E-08,0.30313,0.647187,0,0,0.647187,0.426289,0.0010027,0.929021,0.927456
4142,2.99E-08,0.30313,0.647187,0,0,0.647187,0.426289,0.0010027,0.929021,0.927456
4143,1.05E-08,0.303128,0.6475,0,0,0.6475,0.426284,0.000323679,0.929035,0.927453
4144,1.05E-08,0.303128,0.6475,0,0,0.6475,0.426284,0.000323679,0.929035,0.927453
4145,5.94E-09,0.30313,0.647812,0,0,0.647812,0.426286,0.000187122,0.929034,0.927457
4146,5.94E-09,0.30313,0.647812,0,0,0.647812,0.426286,0.000187122,0.929034,0.927457
4147,4.59E-09,0.303128,0.648125,0,0,0.648125,0.426282,0.000479339,0.929041,0.927454
4148,4.59E-09,0.303128,0.648125,0,0,0.648125,0.426282,0.000479339,0.929041,0.927454
4149,1.23E-08,0.303129,0.648438,0,0,0.648438,0.42628,0.000237653,0.929052,0.927458
4150,1.23E-08,0.303129,0.648438,0,0,0.648438,0.42628,0.000237653,0.929052,0.927458
4151,1.29E-10,0.303128,0.64875,0,0,0.64875,0.426279,0.000132036,0.92905,0.927455
4152,1.29E-10,0.303128,0.64875,0,0,0.64875,0.426279,0.000132036,0.92905,0.927455
4153,5.47E-09,0.303129,0.649063,0,0,0.649063,0.426281,0.000235897,0.929044,0.927458
4154,5.47E-09,0.303129,0.649063,0,0,0.649063,0.426281,0.000235897,0.929044,0.927458
4155,4.08E-09,0.303128,0.649375,0,0,0.649375,0.426282,0.000163741,0.929042,0.927457
4156,4.08E-09,0.303128,0.649375,0,0,0.649375,0.426282,0.000163741,0.929042,0.927457
4157,2.73E-08,0.303128,0.649688,0,0,0.649688,0.426283,0.00061889,0.929035,0.927457
4158,2.73E-08,0.303128,0.649688,0,0,0.649688,0.426283,0.00061889,0.929035,0.927457
4159,2.26E-08,0.303128,0.65,0,0,0.65,0.426289,0.0010038,0.929016,0.92746
4160,2.26E-08,0.303128,0.65,0,0,0.65,0.426289,0.0010038,0.929016,0.92746
4161,4.18E-08,0.303126,0.650312,0,0,0.650312,0.426295,0.000891065,0.928992,0.927459
4162,4.18E-08,0.303126,0.650312,0,0,0.650312,0.426295,0.000891065,0.928992,0.927459
4163,1.31E-08,0.303127,0.650625,0,0,0.650625,0.426299,0.000146612,0.92898,0.927463
4164,1.31E-08,0.303127,0.650625,0,0,0.650625,0.426299,0.000146612,0.92898,0.927463
4165,1.70E-08,0.303125,0.650937,0,0,0.650937,0.426293,0.000546488,0.928994,0.92746
4166,1.70E-08,0.303125,0.650937,0,0,0.650937,0.426293,0.000546488,0.928994,0.92746
4167,7.49E-09,0.303127,0.65125,0,0,0.65125,0.426293,7.67E-05,0.929,0.927464
4168,7.49E-09,0.303127,0.65125,0,0,0.65125,0.426293,7.67E-05,0.929,0.927464
4169,5.78E-09,0.303125,0.651563,0,0,0.651563,0.426294,0.000406953,0.92899,0.927462
4170,5.78E-09,0.303125,0.651563,0,0,0.651563,0.426294,0.000406953,0.92899,0.927462
4171,6.12E-09,0.303126,0.651875,0,0,0.651875,0.426298,0.000293824,0.928982,0.927465
4172,6.12E-09,0.303126,0.651875,0,0,0.651875,0.426298,0.000293824,0.928982,0.927465
4173,1.87E-09,0.303125,0.652188,0,0,0.652188,0.426298,2.64E-05,0.928979,0.927463
4174,1.87E-09,0.303125,0.652188,0,0,0.652188,0.426298,2.64E-05,0.928979,0.927463
4175,3.47E-08,0.303126,0.6525,0,0,0.6525,0.426298,0.000503572,0.92898,0.927464
4176,3.47E-08,0.303126,0.6525,0,0,0.6525,0.426298,0.000503572,0.92898,0.927464
4177,2.58E-08,0.303125,0.652812,0,0,0.652812,0.426292,0.00118888,0.928999,0.927463
4178,2.58E-08,0.303125,0.652812,0,0,0.652812,0.426292,0.00118888,0.928999,0.927463
4179,6.32E-08,0.303126,0.653125,0,0,0.653125,0.426284,0.000779923,0.929026,0.927463
4180,6.32E-08,0.303126,0.653125,0,0,0.653125,0.426284,0.000779923,0.929026,0.927463
4181,5.22E-08,0.303126,0.653437,0,0,0.653437,0.426283,0.000505072,0.929031,0.927462
4182,5.22E-08,0.303126,0.653437,0,0,0.653437,0.426283,0.000505072,0.929031,0.927462
4183,6.65E-09,0.303126,0.65375,0,0,0.65375,0.42629,0.00124684,0.929008,0.927462
4184,6.65E-09,0.303126,0.65375,0,0,0.65375,0.42629,0.00124684,0.929008,0.927462
4185,3.86E-08,0.303126,0.654063,0,0,0.654063,0.426297,0.000433129,0.928984,0.927462
4186,3.86E-08,0.303126,0.654063,0,0,0.654063,0.426297,0.000433129,0.928984,0.927462
4187,1.84E-07,0.303126,0.654375,0,0,0.654375,0.426295,0.00136873,0.92899,0.927462
4188,1.84E-07,0.303126,0.654375,0,0,0.654375,0.426295,0.00136873,0.92899,0.927462
4189,1.21E-08,0.303126,0.654688,0,0,0.654688,0.426281,0.0024621,0.929036,0.927463
4190,1.21E-08,0.303126,0.654688,0,0,0.654688,0.426281,0.0024621,0.929036,0.927463
4191,1.64E-07,0.303126,0.655,0,0,0.655,0.426266,0.00164494,0.929083,0.927462
4192,1.64E-07,0.303126,0.655,0,0,0.655,0.426266,0.00164494,0.929083,0.927462
4193,9.60E-09,0.303126,0.655312,0,0,0.655312,0.426262,0.000322273,0.929098,0.927464
4194,9.60E-09,0.303126,0.655312,0,0,0.655312,0.426262,0.000322273,0.929098,0.927464
4195,2.71E-08,0.303125,0.655625,0,0,0.655625,0.426263,0.000567411,0.929093,0.927463
4196,2.71E-08,0.303125,0.655625,0,0,0.655625,0.426263,0.000567411,0.929093,0.927463
4197,7.25E-09,0.303126,0.655937,0,0,0.655937,0.426269,0.000812137,0.929075,0.927466
4198,7.25E-09,0.303126,0.655937,0,0,0.655937,0.426269,0.000812137,0.929075,0.927466
4199,7.91E-09,0.303124,0.65625,0,0,0.65625,0.426272,0.000196956,0.92906,0.927464
4200,7.91E-09,0.303124,0.65625,0,0,0.65625,0.426272,0.000196956,0.92906,0.927464
4201,1.06E-07,0.303125,0.656563,0,0,0.656563,0.426271,0.00118125,0.929068,0.927468
4202,1.06E-07,0.303125,0.656563,0,0,0.656563,0.426271,0.00118125,0.929068,0.927468
4203,4.22E-08,0.303123,0.656875,0,0,0.656875,0.426258,0.00175226,0.929103,0.927464
4204,4.22E-08,0.303123,0.656875,0,0,0.656875,0.426258,0.00175226,0.929103,0.927464
4205,7.05E-08,0.303125,0.657188,0,0,0.657188,0.426251,0.000953093,0.929133,0.927469
4206,7.05E-08,0.303125,0.657188,0,0,0.657188,0.426251,0.000953093,0.929133,0.927469
4207,1.85E-08,0.303123,0.6575,0,0,0.6575,0.426247,0.000187416,0.929137,0.927466
4208,1.85E-08,0.303123,0.6575,0,0,0.6575,0.426247,0.000187416,0.929137,0.927466
4209,1.76E-08,0.303124,0.657812,0,0,0.657812,0.426253,0.000585151,0.929122,0.927471
4210,1.76E-08,0.303124,0.657812,0,0,0.657812,0.426253,0.000585151,0.929122,0.927471
4211,7.33E-09,0.303123,0.658125,0,0,0.658125,0.426254,0.000296487,0.929114,0.927468
4212,7.33E-09,0.303123,0.658125,0,0,0.658125,0.426254,0.000296487,0.929114,0.927468
4213,7.96E-09,0.303123,0.658437,0,0,0.658437,0.426256,0.000130275,0.929109,0.92747
4214,7.96E-09,0.303123,0.658437,0,0,0.658437,0.426256,0.000130275,0.929109,0.92747
4215,6.71E-09,0.303123,0.65875,0,0,0.65875,0.426252,0.0005233,0.92912,0.927469
4216,6.71E-09,0.303123,0.65875,0,0,0.65875,0.426252,0.0005233,0.92912,0.927469
4217,1.67E-09,0.303123,0.659063,0,0,0.659063,0.42625,0.000342378,0.929128,0.927469
4218,1.67E-09,0.303123,0.659063,0,0,0.659063,0.42625,0.000342378,0.929128,0.927469
4219,1.35E-07,0.303123,0.659375,0,0,0.659375,0.426248,0.00118322,0.929134,0.92747
4220,1.35E-07,0.303123,0.659375,0,0,0.659375,0.426248,0.00118322,0.929134,0.92747
4221,4.37E-09,0.303123,0.659688,0,0,0.659688,0.426236,0.0021014,0.929172,0.927469
4222,4.37E-09,0.303123,0.659688,0,0,0.659688,0.426236,0.0021014,0.929172,0.927469
4223,1.44E-07,0.303123,0.66,0,0,0.66,0.426224,0.00121936,0.929215,0.92747
4224,1.44E-07,0.303123,0.66,0,0,0.66,0.426224,0.00121936,0.929215,0.92747
4225,1.60E-07,0.303123,0.660312,0,0,0.660312,0.426222,0.000951547,0.929219,0.927469
4226,1.60E-07,0.303123,0.660312,0,0,0.660312,0.426222,0.000951547,0.929219,0.927469
4227,2.36E-08,0.303123,0.660625,0,0,0.660625,0.426235,0.00219533,0.929178,0.92747
4228,2.36E-08,0.303123,0.660625,0,0,0.660625,0.426235,0.00219533,0.929178,0.92747
4229,3.82E-08,0.303123,0.660937,0,0,0.660937,0.426248,0.000365352,0.929135,0.927469
4230,3.82E-08,0.303123,0.660937,0,0,0.660937,0.426248,0.000365352,0.929135,0.927469
4231,3.52E-07,0.303123,0.66125,0,0,0.66125,0.426239,0.00266451,0.929164,0.92747
4232,3.52E-07,0.303123,0.66125,0,0,0.66125,0.426239,0.00266451,0.929164,0.92747
4233,2.81E-07,0.303123,0.661563,0,0,0.661563,0.426217,0.0031884,0.929238,0.927469
4234,2.81E-07,0.303123,0.661563,0,0,0.661563,0.426217,0.0031884,0.929238,0.927469
4235,1.67E-07,0.303123,0.661875,0,0,0.661875,0.426202,0.00149068,0.929286,0.927469
4236,1.67E-07,0.303123,0.661875,0,0,0.661875,0.426202,0.00149068,0.929286,0.927469
4237,1.91E-08,0.303123,0.662188,0,0,0.662188,0.426199,0.000144666,0.929295,0.92747
4238,1.91E-08,0.303123,0.662188,0,0,0.662188,0.426199,0.000144666,0.929295,0.92747
4239,3.01E-08,0.303123,0.6625,0,0,0.6625,0.426204,0.0010291,0.92928,0.927469
4240,3.01E-08,0.303123,0.6625,0,0,0.6625,0.426204,0.0010291,0.92928,0.927469
4241,1.63E-08,0.303123,0.662812,0,0,0.662812,0.426211,0.0014166,0.929256,0.927469
4242,1.63E-08,0.303123,0.662812,0,0,0.662812,0.426211,0.0014166,0.929256,0.927469
4243,6.60E-08,0.303123,0.663125,0,0,0.663125,0.42622,0.000689913,0.929227,0.927469
4244,6.60E-08,0.303123,0.663125,0,0,0.663125,0.42622,0.000689913,0.929227,0.927469
4245,2.13E-07,0.303123,0.663437,0,0,0.663437,0.426219,0.00129824,0.929231,0.927468
4246,2.13E-07,0.303123,0.663437,0,0,0.663437,0.426219,0.00129824,0.929231,0.927468
4247,3.41E-07,0.303124,0.66375,0,0,0.66375,0.426205,0.0033424,0.929278,0.927468
4248,3.41E-07,0.303124,0.66375,0,0,0.66375,0.426205,0.0033424,0.929278,0.927468
4249,1.59E-07,0.303124,0.664062,0,0,0.664062,0.42618,0.00405569,0.92936,0.927468
4250,1.59E-07,0.303124,0.664062,0,0,0.664062,0.42618,0.00405569,0.92936,0.927468
4251,4.04E-07,0.303124,0.664375,0,0,0.664375,0.426158,0.00184454,0.929434,0.927467
4252,4.04E-07,0.303124,0.664375,0,0,0.664375,0.426158,0.00184454,0.929434,0.927467
4253,6.14E-07,0.303124,0.664688,0,0,0.664688,0.426159,0.00229327,0.929431,0.927468
4254,6.14E-07,0.303124,0.664688,0,0,0.664688,0.426159,0.00229327,0.929431,0.927468
4255,4.92E-07,0.303124,0.665,0,0,0.665,0.426185,0.00342609,0.929345,0.927467
4256,4.92E-07,0.303124,0.665,0,0,0.665,0.426185,0.00342609,0.929345,0.927467
4257,3.36E-07,0.303124,0.665313,0,0,0.665313,0.426199,0.000586947,0.929301,0.927469
4258,3.36E-07,0.303124,0.665313,0,0,0.665313,0.426199,0.000586947,0.929301,0.927469
4259,5.25E-07,0.303123,0.665625,0,0,0.665625,0.426178,0.00462379,0.929366,0.927466
4260,5.25E-07,0.303123,0.665625,0,0,0.665625,0.426178,0.00462379,0.929366,0.927466
4261,7.69E-07,0.303124,0.665937,0,0,0.665937,0.426145,0.00426971,0.929479,0.927469
4262,7.69E-07,0.303124,0.665937,0,0,0.665937,0.426145,0.00426971,0.929479,0.927469
4263,1.80E-07,0.303123,0.66625,0,0,0.66625,0.426128,0.00141953,0.92953,0.927466
4264,1.80E-07,0.303123,0.66625,0,0,0.66625,0.426128,0.00141953,0.92953,0.927466
4265,2.15E-09,0.303124,0.666562,0,0,0.666562,0.426128,0.000202053,0.929532,0.92747
4266,2.15E-09,0.303124,0.666562,0,0,0.666562,0.426128,0.000202053,0.929532,0.92747
4267,2.83E-08,0.303123,0.666875,0,0,0.666875,0.426126,0.000703839,0.929538,0.927467
4268,2.83E-08,0.303123,0.666875,0,0,0.666875,0.426126,0.000703839,0.929538,0.927467
4269,3.77E-08,0.303124,0.667188,0,0,0.667188,0.42612,0.000476676,0.929559,0.927468
4270,3.77E-08,0.303124,0.667188,0,0,0.667188,0.42612,0.000476676,0.929559,0.927468
4271,3.35E-08,0.303124,0.6675,0,0,0.6675,0.42612,0.000449406,0.929559,0.927468
4272,3.35E-08,0.303124,0.6675,0,0,0.6675,0.42612,0.000449406,0.929559,0.927468
4273,2.08E-07,0.303124,0.667813,0,0,0.667813,0.426115,0.00162801,0.929576,0.927465
4274,2.08E-07,0.303124,0.667813,0,0,0.667813,0.426115,0.00162801,0.929576,0.927465
4275,8.08E-08,0.303126,0.668125,0,0,0.668125,0.426101,0.002857,0.929627,0.927466
4276,8.08E-08,0.303126,0.668125,0,0,0.668125,0.426101,0.002857,0.929627,0.927466
4277,1.60E-08,0.303125,0.668437,0,0,0.668437,0.426081,0.00308746,0.929688,0.927461
4278,1.60E-08,0.303125,0.668437,0,0,0.668437,0.426081,0.00308746,0.929688,0.927461
4279,7.88E-08,0.303127,0.66875,0,0,0.66875,0.426065,0.00336573,0.929751,0.927463
4280,7.88E-08,0.303127,0.66875,0,0,0.66875,0.426065,0.00336573,0.929751,0.927463
4281,3.71E-07,0.303126,0.669062,0,0,0.669062,0.426042,0.00245333,0.929823,0.927458
4282,3.71E-07,0.303126,0.669062,0,0,0.669062,0.426042,0.00245333,0.929823,0.927458
4283,4.74E-08,0.303129,0.669375,0,0,0.669375,0.426036,0.000314959,0.929849,0.927459
4284,4.74E-08,0.303129,0.669375,0,0,0.669375,0.426036,0.000314959,0.929849,0.927459
4285,3.12E-08,0.303129,0.669688,0,0,0.669688,0.426046,0.00167405,0.929819,0.927455
4286,3.12E-08,0.303129,0.669688,0,0,0.669688,0.426046,0.00167405,0.929819,0.927455
4287,8.76E-08,0.30313,0.67,0,0,0.67,0.426056,0.000185475,0.92979,0.927452
4288,8.76E-08,0.30313,0.67,0,0,0.67,0.426056,0.000185475,0.92979,0.927452
4289,4.76E-07,0.303133,0.670313,0,0,0.670313,0.426048,0.00286497,0.929825,0.927449
4290,4.76E-07,0.303133,0.670313,0,0,0.670313,0.426048,0.00286497,0.929825,0.927449
4291,4.67E-07,0.303134,0.670625,0,0,0.670625,0.426022,0.00294859,0.929913,0.927439
4292,4.67E-07,0.303134,0.670625,0,0,0.670625,0.426022,0.00294859,0.929913,0.927439
4293,1.28E-07,0.303139,0.670937,0,0,0.670937,0.426014,0.000920356,0.929958,0.927436
4294,1.28E-07,0.303139,0.670937,0,0,0.670937,0.426014,0.000920356,0.929958,0.927436
4295,3.53E-07,0.303141,0.67125,0,0,0.67125,0.426012,0.00131523,0.929972,0.927423
4296,3.53E-07,0.303141,0.67125,0,0,0.67125,0.426012,0.00131523,0.929972,0.927423
4297,2.25E-07,0.303147,0.671562,0,0,0.671562,0.425998,0.00318441,0.930035,0.927416
4298,2.25E-07,0.303147,0.671562,0,0,0.671562,0.425998,0.00318441,0.930035,0.927416
4299,5.07E-07,0.30315,0.671875,0,0,0.671875,0.425975,0.00274293,0.930124,0.927404
4300,5.07E-07,0.30315,0.671875,0,0,0.671875,0.425975,0.00274293,0.930124,0.927404
4301,5.17E-08,0.303154,0.672188,0,0,0.672188,0.425966,5.36E-05,0.930162,0.927397
4302,5.17E-08,0.303154,0.672188,0,0,0.672188,0.425966,5.36E-05,0.930162,0.927397
4303,2.42E-08,0.303156,0.6725,0,0,0.6725,0.425975,0.000462155,0.930141,0.927394
4304,2.42E-08,0.303156,0.6725,0,0,0.6725,0.425975,0.000462155,0.930141,0.927394
4305,1.40E-06,0.303154,0.672813,0,0,0.672813,0.425972,0.00364284,0.930147,0.927391
4306,1.40E-06,0.303154,0.672813,0,0,0.672813,0.425972,0.00364284,0.930147,0.927391
4307,2.45E-07,0.303155,0.673125,0,0,0.673125,0.425933,0.00707223,0.930277,0.927399
4308,2.45E-07,0.303155,0.673125,0,0,0.673125,0.425933,0.00707223,0.930277,0.927399
4309,1.11E-06,0.30315,0.673437,0,0,0.673437,0.425889,0.00444691,0.930405,0.9274
4310,1.11E-06,0.30315,0.673437,0,0,0.673437,0.425889,0.00444691,0.930405,0.9274
4311,2.20E-08,0.303149,0.67375,0,0,0.67375,0.425881,0.00138758,0.930428,0.927414
4312,2.20E-08,0.303149,0.67375,0,0,0.67375,0.425881,0.00138758,0.930428,0.927414
4313,4.05E-07,0.303144,0.674062,0,0,0.674062,0.425873,0.00262993,0.930437,0.927417
4314,4.05E-07,0.303144,0.674062,0,0,0.674062,0.425873,0.00262993,0.930437,0.927417
4315,7.31E-07,0.303141,0.674375,0,0,0.674375,0.42585,0.00542997,0.930504,0.927428
4316,7.31E-07,0.303141,0.674375,0,0,0.674375,0.42585,0.00542997,0.930504,0.927428
4317,4.43E-07,0.303138,0.674688,0,0,0.674688,0.425809,0.00620856,0.930627,0.927434
4318,4.43E-07,0.303138,0.674688,0,0,0.674688,0.425809,0.00620856,0.930627,0.927434
4319,9.45E-08,0.303136,0.675,0,0,0.675,0.425777,0.00528805,0.930724,0.927437
4320,9.45E-08,0.303136,0.675,0,0,0.675,0.425777,0.00528805,0.930724,0.927437
4321,2.05E-06,0.303135,0.675313,0,0,0.675313,0.425748,0.00793747,0.930821,0.927444
4322,2.05E-06,0.303135,0.675313,0,0,0.675313,0.425748,0.00793747,0.930821,0.927444
4323,1.61E-06,0.303133,0.675625,0,0,0.675625,0.425685,0.0121569,0.931019,0.927442
4324,1.61E-06,0.303133,0.675625,0,0,0.675625,0.425685,0.0121569,0.931019,0.927442
4325,1.97E-06,0.303135,0.675937,0,0,0.675937,0.425605,0.0120726,0.931287,0.927447
4326,1.97E-06,0.303135,0.675937,0,0,0.675937,0.425605,0.0120726,0.931287,0.927447
4327,1.76E-06,0.303133,0.67625,0,0,0.67625,0.425543,0.0077507,0.931485,0.927442
4328,1.76E-06,0.303133,0.67625,0,0,0.67625,0.425543,0.0077507,0.931485,0.927442
4329,3.12E-07,0.303135,0.676562,0,0,0.676562,0.425514,0.00434261,0.931586,0.927445
4330,3.12E-07,0.303135,0.676562,0,0,0.676562,0.425514,0.00434261,0.931586,0.927445
4331,1.24E-06,0.303134,0.676875,0,0,0.676875,0.425492,0.00551736,0.931655,0.927442
4332,1.24E-06,0.303134,0.676875,0,0,0.676875,0.425492,0.00551736,0.931655,0.927442
4333,6.06E-06,0.303134,0.677188,0,0,0.677188,0.42545,0.0126707,0.931795,0.927444
4334,6.06E-06,0.303134,0.677188,0,0,0.677188,0.42545,0.0126707,0.931795,0.927444
4335,9.11E-06,0.303135,0.6775,0,0,0.6775,0.425344,0.0246177,0.932146,0.927444
4336,9.11E-06,0.303135,0.6775,0,0,0.6775,0.425344,0.0246177,0.932146,0.927444
4337,9.80E-07,0.303134,0.677813,0,0,0.677813,0.425159,0.0319723,0.932751,0.927441
4338,9.80E-07,0.303134,0.677813,0,0,0.677813,0.425159,0.0319723,0.932751,0.927441
4339,5.02E-06,0.303135,0.678125,0,0,0.678125,0.424965,0.0300539,0.933396,0.927445
4340,5.02E-06,0.303135,0.678125,0,0,0.678125,0.424965,0.0300539,0.933396,0.927445
4341,5.61E-06,0.303133,0.678437,0,0,0.678437,0.424804,0.0230604,0.933921,0.927441
4342,5.61E-06,0.303133,0.678437,0,0,0.678437,0.424804,0.0230604,0.933921,0.927441
4343,5.75E-06,0.303135,0.67875,0,0,0.67875,0.424693,0.0137266,0.934291,0.927445
4344,5.75E-06,0.303135,0.67875,0,0,0.67875,0.424693,0.0137266,0.934291,0.927445
4345,1.39E-06,0.303133,0.679062,0,0,0.679062,0.424643,0.00459614,0.934452,0.927441
4346,1.39E-06,0.303133,0.679062,0,0,0.679062,0.424643,0.00459614,0.934452,0.927441
4347,5.87E-05,0.303135,0.679375,0,0,0.679375,0.42464,0.0301354,0.934468,0.927444
4348,5.87E-05,0.303135,0.679375,0,0,0.679375,0.42464,0.0301354,0.934468,0.927444
4349,0.000140707,0.303135,0.679688,0,0,0.679688,0.424286,0.1209,0.935632,0.927442
4350,0.000140707,0.303135,0.679688,0,0,0.679688,0.424286,0.1209,0.935632,0.927442
4351,3.42E-05,0.303134,0.68,0,0,0.68,0.423138,0.193727,0.939425,0.927441
4352,3.42E-05,0.303134,0.68,0,0,0.68,0.423138,0.193727,0.939425,0.927441
4353,6.97E-05,0.303136,0.680313,0,0,0.680313,0.421777,0.186169,0.943939,0.927442
4354,6.97E-05,0.303136,0.680313,0,0,0.680313,0.421777,0.186169,0.943939,0.927442
4355,0.000122923,0.303134,0.680625,0,0,0.680625,0.420738,0.113844,0.947389,0.927439
4356,0.000122923,0.303134,0.680625,0,0,0.680625,0.420738,0.113844,0.947389,0.927439
4357,3.88E-05,0.303136,0.680938,0,0,0.680938,0.420369,0.033256,0.948625,0.927445
4358,3.88E-05,0.303136,0.680938,0,0,0.680938,0.420369,0.033256,0.948625,0.927445
4359,0.000267432,0.303134,0.68125,0,0,0.68125,0.420343,0.104851,0.9487,0.927437
4360,0.000267432,0.303134,0.68125,0,0,0.68125,0.420343,0.104851,0.9487,0.927437
4361,0.000198253,0.303136,0.681562,0,0,0.681562,0.419078,0.275473,0.952929,0.927442
4362,0.000198253,0.303136,0.681562,0,0,0.681562,0.419078,0.275473,0.952929,0.927442
4363,0.000269008,0.303134,0.681875,0,0,0.681875,0.416589,0.273016,0.961264,0.92744
4364,0.000269008,0.303134,0.681875,0,0,0.681875,0.416589,0.273016,0.961264,0.92744
4365,0.000186902,0.303136,0.682187,0,0,0.682187,0.415363,0.106269,0.965396,0.927442
4366,0.000186902,0.303136,0.682187,0,0,0.682187,0.415363,0.106269,0.965396,0.927442
4367,0.000439663,0.303135,0.6825,0,0,0.6825,0.415279,0.160154,0.965672,0.92744
4368,0.000439663,0.303135,0.6825,0,0,0.6825,0.415279,0.160154,0.965672,0.92744
4369,0.000902745,0.303134,0.682813,0,0,0.682813,0.413329,0.511318,0.972262,0.927439
4370,0.000902745,0.303134,0.682813,0,0,0.682813,0.413329,0.511318,0.972262,0.927439
4371,0.000231895,0.303136,0.683125,0,0,0.683125,0.406936,0.643216,0.994091,0.927445
4372,0.000231895,0.303136,0.683125,0,0,0.683125,0.406936,0.643216,0.994091,0.927445
4373,0.000738921,0.303132,0.683438,0,0,0.683438,0.401319,0.490468,1.01354,0.927442
4374,0.000738921,0.303132,0.683438,0,0,0.683438,0.401319,0.490468,1.01354,0.927442
4375,0.000373761,0.303135,0.68375,0,0,0.68375,0.399079,0.185848,1.02138,0.92745
4376,0.000373761,0.303135,0.68375,0,0,0.68375,0.399079,0.185848,1.02138,0.92745
4377,0.00114616,0.303131,0.684062,0,0,0.684062,0.398923,0.335447,1.02191,0.927442
4378,0.00114616,0.303131,0.684062,0,0,0.684062,0.398923,0.335447,1.02191,0.927442
4379,0.00170094,0.303133,0.684375,0,0,0.684375,0.394317,0.771773,1.03818,0.927453
4380,0.00170094,0.303133,0.684375,0,0,0.684375,0.394317,0.771773,1.03818,0.927453
4381,0.000633931,0.30313,0.684687,0,0,0.684687,0.381708,0.859722,1.08367,0.927448
4382,0.000633931,0.30313,0.684687,0,0,0.684687,0.381708,0.859722,1.08367,0.927448
4383,0.00151212,0.303133,0.685,0,0,0.685,0.37143,0.704641,1.12189,0.92745
4384,0.00151212,0.303133,0.685,0,0,0.685,0.37143,0.704641,1.12189,0.92745
4385,0.000744144,0.303131,0.685313,0,0,0.685313,0.367497,0.303193,1.13679,0.927452
4386,0.000744144,0.303131,0.685313,0,0,0.685313,0.367497,0.303193,1.13679,0.927452
4387,0.00189075,0.303131,0.685625,0,0,0.685625,0.36722,0.457697,1.13784,0.92745
4388,0.00189075,0.303131,0.685625,0,0,0.685625,0.36722,0.457697,1.13784,0.92745
4389,0.00336001,0.303133,0.685938,0,0,0.685938,0.360366,0.90233,1.16423,0.927453
4390,0.00336001,0.303133,0.685938,0,0,0.685938,0.360366,0.90233,1.16423,0.927453
4391,0.000838608,0.303128,0.68625,0,0,0.68625,0.340114,0.976001,1.24519,0.927448
4392,0.000838608,0.303128,0.68625,0,0,0.68625,0.340114,0.976001,1.24519,0.927448
4393,0.000716006,0.303132,0.686562,0,0,0.686562,0.316904,0.976041,1.34416,0.927457
4394,0.000716006,0.303132,0.686562,0,0,0.686562,0.316904,0.976041,1.34416,0.927457
4395,0.00149261,0.303131,0.686875,0,0,0.686875,0.296634,0.951603,1.43669,0.927447
4396,0.00149261,0.303131,0.686875,0,0,0.686875,0.296634,0.951603,1.43669,0.927447
4397,0.00168251,0.303131,0.687187,0,0,0.687187,0.281617,0.879011,1.50943,0.92746
4398,0.00168251,0.303131,0.687187,0,0,0.687187,0.281617,0.879011,1.50943,0.92746
4399,0.00149693,0.303127,0.6875,0,0,0.6875,0.272023,0.714014,1.55794,0.927455
4400,0.00149693,0.303127,0.6875,0,0,0.6875,0.272023,0.714014,1.55794,0.927455
4401,0.00103601,0.30313,0.687813,0,0,0.687813,0.26703,0.443318,1.58388,0.927453
4402,0.00103601,0.30313,0.687813,0,0,0.687813,0.26703,0.443318,1.58388,0.927453
4403,0.000462189,0.303131,0.688125,0,0,0.688125,0.265197,0.167786,1.59353,0.927459
4404,0.000462189,0.303131,0.688125,0,0,0.688125,0.265197,0.167786,1.59353,0.927459
4405,5.53E-05,0.303127,0.688438,0,0,0.688438,0.26489,0.0278197,1.59514,0.927456
4406,5.53E-05,0.303127,0.688438,0,0,0.688438,0.26489,0.0278197,1.59514,0.927456
4407,2.07E-07,0.30313,0.68875,0,0,0.68875,0.264868,0.000476374,1.59526,0.927468
4408,2.07E-07,0.30313,0.68875,0,0,0.68875,0.264868,0.000476374,1.59526,0.927468
4409,5.42E-07,0.30313,0.689062,0,0,0.689062,0.264884,0.00129147,1.59518,0.927443
4410,5.42E-07,0.30313,0.689062,0,0,0.689062,0.264884,0.00129147,1.59518,0.927443
4411,1.43E-06,0.303131,0.689375,0,0,0.689375,0.264883,0.0010362,1.59518,0.927466
4412,1.43E-06,0.303131,0.689375,0,0,0.689375,0.264883,0.0010362,1.59518,0.927466
4413,2.94E-05,0.303122,0.689687,0,0,0.689687,0.264896,0.0152908,1.59509,0.927461
4414,2.94E-05,0.303122,0.689687,0,0,0.689687,0.264896,0.0152908,1.59509,0.927461
4415,6.54E-06,0.303134,0.69,0,0,0.69,0.265063,0.030543,1.59425,0.927456
4416,6.54E-06,0.303134,0.69,0,0,0.69,0.265063,0.030543,1.59425,0.927456
4417,1.32E-05,0.303133,0.690313,0,0,0.690313,0.265258,0.0283695,1.59322,0.927447
4418,1.32E-05,0.303133,0.690313,0,0,0.690313,0.265258,0.0283695,1.59322,0.927447
4419,1.27E-05,0.303125,0.690625,0,0,0.690625,0.265398,0.0196173,1.59245,0.92747
4420,1.27E-05,0.303125,0.690625,0,0,0.690625,0.265398,0.0196173,1.59245,0.92747
4421,7.70E-06,0.30313,0.690938,0,0,0.690938,0.265489,0.0111931,1.59199,0.927465
4422,7.70E-06,0.30313,0.690938,0,0,0.690938,0.265489,0.0111931,1.59199,0.927465
4423,2.28E-06,0.303131,0.69125,0,0,0.69125,0.26553,0.00458328,1.59177,0.927435
4424,2.28E-06,0.303131,0.69125,0,0,0.69125,0.26553,0.00458328,1.59177,0.927435
4425,1.83E-07,0.303132,0.691562,0,0,0.691562,0.265542,0.00108877,1.59171,0.92747
4426,1.83E-07,0.303132,0.691562,0,0,0.691562,0.265542,0.00108877,1.59171,0.92747
4427,8.19E-08,0.303123,0.691875,0,0,0.691875,0.265542,0.000524707,1.59168,0.927461
4428,8.19E-08,0.303123,0.691875,0,0,0.691875,0.265542,0.000524707,1.59168,0.927461
4429,3.88E-08,0.303135,0.692187,0,0,0.692187,0.265548,0.000383098,1.59169,0.927461
4430,3.88E-08,0.303135,0.692187,0,0,0.692187,0.265548,0.000383098,1.59169,0.927461
4431,1.30E-07,0.303129,0.6925,0,0,0.6925,0.265547,0.00013106,1.59168,0.927442
4432,1.30E-07,0.303129,0.6925,0,0,0.6925,0.265547,0.00013106,1.59168,0.927442
4433,4.44E-08,0.303126,0.692813,0,0,0.692813,0.265547,1.35E-05,1.59167,0.927477
4434,4.44E-08,0.303126,0.692813,0,0,0.692813,0.265547,1.35E-05,1.59167,0.927477
4435,1.56E-08,0.303129,0.693125,0,0,0.693125,0.265547,0.000503784,1.59168,0.927458
4436,1.56E-08,0.303129,0.693125,0,0,0.693125,0.265547,0.000503784,1.59168,0.927458
4437,4.66E-09,0.303133,0.693438,0,0,0.693438,0.265552,0.000126443,1.59166,0.927444
4438,4.66E-09,0.303133,0.693438,0,0,0.693438,0.265552,0.000126443,1.59166,0.927444
4439,9.16E-08,0.30313,0.69375,0,0,0.69375,0.265548,0.000504118,1.59167,0.927469
4440,9.16E-08,0.30313,0.69375,0,0,0.69375,0.265548,0.000504118,1.59167,0.927469
4441,2.76E-08,0.303122,0.694062,0,0,0.694062,0.265547,0.00102373,1.59166,0.927466
4442,2.76E-08,0.303122,0.694062,0,0,0.694062,0.265547,0.00102373,1.59166,0.927466
4443,9.21E-08,0.303135,0.694375,0,0,0.694375,0.26556,0.00124082,1.59163,0.927455
4444,9.21E-08,0.303135,0.694375,0,0,0.694375,0.26556,0.00124082,1.59163,0.927455
4445,3.05E-07,0.303127,0.694687,0,0,0.694687,0.265561,0.0011144,1.5916,0.927446
4446,3.05E-07,0.303127,0.694687,0,0,0.694687,0.265561,0.0011144,1.5916,0.927446
4447,4.20E-08,0.303126,0.695,0,0,0.695,0.265573,0.00216765,1.59153,0.927483
4448,4.20E-08,0.303126,0.695,0,0,0.695,0.265573,0.00216765,1.59153,0.927483
4449,1.18E-07,0.303126,0.695312,0,0,0.695312,0.265586,0.00289589,1.59146,0.92746
4450,1.18E-07,0.303126,0.695312,0,0,0.695312,0.265586,0.00289589,1.59146,0.92746
4451,2.48E-07,0.303134,0.695625,0,0,0.695625,0.265607,0.00233029,1.59137,0.927452
4452,2.48E-07,0.303134,0.695625,0,0,0.695625,0.265607,0.00233029,1.59137,0.927452
4453,9.57E-08,0.303124,0.695938,0,0,0.695938,0.265614,0.0013128,1.59131,0.927474
4454,9.57E-08,0.303124,0.695938,0,0,0.695938,0.265614,0.0013128,1.59131,0.927474
4455,1.28E-07,0.303122,0.69625,0,0,0.69625,0.265622,0.00197136,1.59126,0.927475
4456,1.28E-07,0.303122,0.69625,0,0,0.69625,0.265622,0.00197136,1.59126,0.927475
4457,5.47E-08,0.303133,0.696563,0,0,0.696563,0.265637,0.00108533,1.59122,0.927456
4458,5.47E-08,0.303133,0.696563,0,0,0.696563,0.265637,0.00108533,1.59122,0.927456
4459,1.03E-08,0.303126,0.696875,0,0,0.696875,0.265635,0.000227897,1.5912,0.927456
4460,1.03E-08,0.303126,0.696875,0,0,0.696875,0.265635,0.000227897,1.5912,0.927456
4461,9.08E-08,0.303124,0.697187,0,0,0.697187,0.265634,0.000482856,1.5912,0.927487
4462,9.08E-08,0.303124,0.697187,0,0,0.697187,0.265634,0.000482856,1.5912,0.927487
4463,3.32E-08,0.303125,0.6975,0,0,0.6975,0.265629,0.000470354,1.59123,0.927463
4464,3.32E-08,0.303125,0.6975,0,0,0.6975,0.265629,0.000470354,1.59123,0.927463
4465,8.26E-08,0.303132,0.697812,0,0,0.697812,0.265628,0.0012096,1.59126,0.927458
4466,8.26E-08,0.303132,0.697812,0,0,0.697812,0.265628,0.0012096,1.59126,0.927458
4467,3.10E-09,0.303124,0.698125,0,0,0.698125,0.265615,0.00198433,1.5913,0.927472
4468,3.10E-09,0.303124,0.698125,0,0,0.698125,0.265615,0.00198433,1.5913,0.927472
4469,1.38E-07,0.303122,0.698438,0,0,0.698438,0.265605,0.000733048,1.59135,0.927478
4470,1.38E-07,0.303122,0.698438,0,0,0.698438,0.265605,0.000733048,1.59135,0.927478
4471,1.79E-07,0.303133,0.69875,0,0,0.69875,0.265607,0.000929807,1.59138,0.927454
4472,1.79E-07,0.303133,0.69875,0,0,0.69875,0.265607,0.000929807,1.59138,0.927454
4473,1.92E-07,0.303128,0.699063,0,0,0.699063,0.265594,0.00165146,1.59142,0.927454
4474,1.92E-07,0.303128,0.699063,0,0,0.699063,0.265594,0.00165146,1.59142,0.927454
4475,5.60E-08,0.303123,0.699375,0,0,0.699375,0.265587,0.000806836,1.59144,0.927489
4476,5.60E-08,0.303123,0.699375,0,0,0.699375,0.265587,0.000806836,1.59144,0.927489
4477,3.05E-08,0.303126,0.699687,0,0,0.699687,0.265585,7.46E-05,1.59147,0.927459
4478,3.05E-08,0.303126,0.699687,0,0,0.699687,0.265585,7.46E-05,1.59147,0.927459
4479,8.51E-08,0.303134,0.7,0,0,0.7,0.265587,0.000468936,1.59148,0.927453
4480,8.51E-08,0.303134,0.7,0,0,0.7,0.265587,0.000468936,1.59148,0.927453
4481,6.16E-08,0.303123,0.700312,0,0,0.700312,0.26558,0.000750521,1.59148,0.927476
4482,6.16E-08,0.303123,0.700312,0,0,0.700312,0.26558,0.000750521,1.59148,0.927476
4483,6.25E-08,0.303124,0.700625,0,0,0.700625,0.265578,0.000279664,1.5915,0.927475
4484,6.25E-08,0.303124,0.700625,0,0,0.700625,0.265578,0.000279664,1.5915,0.927475
4485,4.35E-08,0.303133,0.700938,0,0,0.700938,0.265583,0.000145714,1.5915,0.927455
4486,4.35E-08,0.303133,0.700938,0,0,0.700938,0.265583,0.000145714,1.5915,0.927455
4487,2.47E-08,0.303124,0.70125,0,0,0.70125,0.265576,0.000732541,1.59151,0.927465
4488,2.47E-08,0.303124,0.70125,0,0,0.70125,0.265576,0.000732541,1.59151,0.927465
4489,1.08E-08,0.303122,0.701563,0,0,0.701563,0.265574,9.82E-05,1.59151,0.927491
4490,1.08E-08,0.303122,0.701563,0,0,0.701563,0.265574,9.82E-05,1.59151,0.927491
4491,7.60E-08,0.303127,0.701875,0,0,0.701875,0.265577,0.00046335,1.59151,0.927454
4492,7.60E-08,0.303127,0.701875,0,0,0.701875,0.265577,0.00046335,1.59151,0.927454
4493,5.05E-08,0.303131,0.702187,0,0,0.702187,0.26558,0.00015237,1.59151,0.927469
4494,5.05E-08,0.303131,0.702187,0,0,0.702187,0.26558,0.00015237,1.59151,0.927469
4495,2.55E-09,0.30312,0.7025,0,0,0.7025,0.265575,0.000205338,1.5915,0.92748
4496,2.55E-09,0.30312,0.7025,0,0,0.7025,0.265575,0.000205338,1.5915,0.92748
4497,2.81E-08,0.303126,0.702812,0,0,0.702812,0.265577,0.000560305,1.59151,0.927478
4498,2.81E-08,0.303126,0.702812,0,0,0.702812,0.265577,0.000560305,1.59151,0.927478
4499,3.83E-08,0.30313,0.703125,0,0,0.703125,0.265582,0.000113304,1.59149,0.927461
4500,3.83E-08,0.30313,0.703125,0,0,0.703125,0.265582,0.000113304,1.59149,0.927461
4501,3.28E-08,0.303123,0.703438,0,0,0.703438,0.265579,0.000309899,1.59149,0.927478
4502,3.28E-08,0.303123,0.703438,0,0,0.703438,0.265579,0.000309899,1.59149,0.927478
4503,2.22E-08,0.303123,0.70375,0,0,0.70375,0.265578,0.000299028,1.59149,0.927491
4504,2.22E-08,0.303123,0.70375,0,0,0.70375,0.265578,0.000299028,1.59149,0.927491
4505,1.05E-07,0.303125,0.704063,0,0,0.704063,0.265582,0.00014451,1.59148,0.927462
4506,1.05E-07,0.303125,0.704063,0,0,0.704063,0.265582,0.00014451,1.59148,0.927462
4507,3.78E-08,0.303129,0.704375,0,0,0.704375,0.26558,0.000657322,1.5915,0.927478
4508,3.78E-08,0.303129,0.704375,0,0,0.704375,0.26558,0.000657322,1.5915,0.927478
4509,5.98E-09,0.303119,0.704687,0,0,0.704687,0.265574,0.000159121,1.5915,0.927478
4510,5.98E-09,0.303119,0.704687,0,0,0.704687,0.265574,0.000159121,1.5915,0.927478
4511,1.05E-08,0.303127,0.705,0,0,0.705,0.265578,9.33E-05,1.59151,0.927482
4512,1.05E-08,0.303127,0.705,0,0,0.705,0.265578,9.33E-05,1.59151,0.927482
4513,7.38E-08,0.303126,0.705312,0,0,0.705312,0.265575,0.000311643,1.59151,0.927461
4514,7.38E-08,0.303126,0.705312,0,0,0.705312,0.265575,0.000311643,1.59151,0.927461
4515,4.08E-08,0.303123,0.705625,0,0,0.705625,0.265575,0.000530868,1.59151,0.927485
4516,4.08E-08,0.303123,0.705625,0,0,0.705625,0.265575,0.000530868,1.59151,0.927485
4517,8.02E-08,0.303121,0.705938,0,0,0.705938,0.265569,0.0001075,1.59153,0.927482
4518,8.02E-08,0.303121,0.705938,0,0,0.705938,0.265569,0.0001075,1.59153,0.927482
4519,6.29E-08,0.303126,0.70625,0,0,0.70625,0.265573,0.000119967,1.59153,0.92746
4520,6.29E-08,0.303126,0.70625,0,0,0.70625,0.265573,0.000119967,1.59153,0.92746
4521,4.21E-10,0.303127,0.706563,0,0,0.706563,0.265571,0.000868784,1.59154,0.927475
4522,4.21E-10,0.303127,0.706563,0,0,0.706563,0.265571,0.000868784,1.59154,0.927475
4523,3.74E-08,0.303116,0.706875,0,0,0.706875,0.265563,0.000141167,1.59155,0.927481
4524,3.74E-08,0.303116,0.706875,0,0,0.706875,0.265563,0.000141167,1.59155,0.927481
4525,6.04E-08,0.303127,0.707187,0,0,0.707187,0.265569,0.000111264,1.59155,0.927479
4526,6.04E-08,0.303127,0.707187,0,0,0.707187,0.265569,0.000111264,1.59155,0.927479
4527,5.25E-08,0.303124,0.7075,0,0,0.7075,0.265565,0.000350616,1.59157,0.927456
4528,5.25E-08,0.303124,0.7075,0,0,0.7075,0.265565,0.000350616,1.59157,0.927456
4529,1.43E-08,0.303124,0.707812,0,0,0.707812,0.265565,0.000385527,1.59156,0.927484
4530,1.43E-08,0.303124,0.707812,0,0,0.707812,0.265565,0.000385527,1.59156,0.927484
4531,6.85E-08,0.30312,0.708125,0,0,0.708125,0.26556,9.73E-05,1.59158,0.927471
4532,6.85E-08,0.30312,0.708125,0,0,0.708125,0.26556,9.73E-05,1.59158,0.927471
4533,1.98E-08,0.303126,0.708438,0,0,0.708438,0.265564,0.000268645,1.59158,0.927468
4534,1.98E-08,0.303126,0.708438,0,0,0.708438,0.265564,0.000268645,1.59158,0.927468
4535,1.95E-08,0.303123,0.70875,0,0,0.70875,0.265563,0.000410405,1.59157,0.927469
4536,1.95E-08,0.303123,0.70875,0,0,0.70875,0.265563,0.000410405,1.59157,0.927469
4537,6.79E-09,0.303119,0.709063,0,0,0.709063,0.265559,0.00023706,1.59158,0.92748
4538,6.79E-09,0.303119,0.709063,0,0,0.709063,0.265559,0.00023706,1.59158,0.92748
4539,4.42E-08,0.303126,0.709375,0,0,0.709375,0.265566,0.000196711,1.59157,0.927468
4540,4.42E-08,0.303126,0.709375,0,0,0.709375,0.265566,0.000196711,1.59157,0.927468
4541,2.43E-08,0.303123,0.709687,0,0,0.709687,0.265561,0.000417119,1.59158,0.927463
4542,2.43E-08,0.303123,0.709687,0,0,0.709687,0.265561,0.000417119,1.59158,0.927463
4543,1.21E-08,0.303121,0.71,0,0,0.71,0.265561,2.08E-05,1.59158,0.927483
4544,1.21E-08,0.303121,0.71,0,0,0.71,0.265561,2.08E-05,1.59158,0.927483
4545,4.23E-08,0.30312,0.710312,0,0,0.710312,0.265561,0.000411443,1.59157,0.927472
4546,4.23E-08,0.30312,0.710312,0,0,0.710312,0.265561,0.000411443,1.59157,0.927472
4547,3.81E-09,0.303128,0.710625,0,0,0.710625,0.265566,0.000213611,1.59157,0.927457
4548,3.81E-09,0.303128,0.710625,0,0,0.710625,0.265566,0.000213611,1.59157,0.927457
4549,7.16E-11,0.303123,0.710938,0,0,0.710938,0.265564,0.000391399,1.59157,0.927471
4550,7.16E-11,0.303123,0.710938,0,0,0.710938,0.265564,0.000391399,1.59157,0.927471
4551,1.11E-08,0.303119,0.71125,0,0,0.71125,0.265561,0.000187654,1.59157,0.927479
4552,1.11E-08,0.303119,0.71125,0,0,0.71125,0.265561,0.000187654,1.59157,0.927479
4553,4.25E-08,0.303127,0.711563,0,0,0.711563,0.265566,0.00035007,1.59157,0.927465
4554,4.25E-08,0.303127,0.711563,0,0,0.711563,0.265566,0.00035007,1.59157,0.927465
4555,1.93E-08,0.303126,0.711875,0,0,0.711875,0.265565,0.000575622,1.59157,0.927453
4556,1.93E-08,0.303126,0.711875,0,0,0.711875,0.265565,0.000575622,1.59157,0.927453
4557,2.21E-08,0.30312,0.712188,0,0,0.712188,0.265559,0.000401954,1.59158,0.927486
4558,2.21E-08,0.30312,0.712188,0,0,0.712188,0.265559,0.000401954,1.59158,0.927486
4559,4.31E-08,0.303121,0.7125,0,0,0.7125,0.265561,9.34E-05,1.59158,0.927466
4560,4.31E-08,0.303121,0.7125,0,0,0.7125,0.265561,9.34E-05,1.59158,0.927466
4561,7.57E-08,0.303128,0.712812,0,0,0.712812,0.26556,0.000305862,1.5916,0.927459
4562,7.57E-08,0.303128,0.712812,0,0,0.712812,0.26556,0.000305862,1.5916,0.927459
4563,9.82E-09,0.303122,0.713125,0,0,0.713125,0.265557,0.000547772,1.5916,0.927472
4564,9.82E-09,0.303122,0.713125,0,0,0.713125,0.265557,0.000547772,1.5916,0.927472
4565,3.80E-08,0.303119,0.713437,0,0,0.713437,0.265554,1.31E-05,1.59161,0.927481
4566,3.80E-08,0.303119,0.713437,0,0,0.713437,0.265554,1.31E-05,1.59161,0.927481
4567,4.48E-08,0.303128,0.71375,0,0,0.71375,0.265557,9.08E-05,1.59162,0.927459
4568,4.48E-08,0.303128,0.71375,0,0,0.71375,0.265557,9.08E-05,1.59162,0.927459
4569,2.11E-08,0.303122,0.714063,0,0,0.714063,0.265555,0.000488296,1.59161,0.927465
4570,2.11E-08,0.303122,0.714063,0,0,0.714063,0.265555,0.000488296,1.59161,0.927465
4571,8.91E-09,0.303121,0.714375,0,0,0.714375,0.265552,0.000161825,1.59162,0.927485
4572,8.91E-09,0.303121,0.714375,0,0,0.714375,0.265552,0.000161825,1.59162,0.927485
4573,4.19E-09,0.303124,0.714688,0,0,0.714688,0.265557,0.000712732,1.59161,0.927457
4574,4.19E-09,0.303124,0.714688,0,0,0.714688,0.265557,0.000712732,1.59161,0.927457
4575,4.65E-08,0.303128,0.715,0,0,0.715,0.26556,0.000238681,1.59161,0.927463
4576,4.65E-08,0.303128,0.715,0,0,0.715,0.26556,0.000238681,1.59161,0.927463
4577,3.00E-08,0.303118,0.715312,0,0,0.715312,0.265554,4.78E-05,1.5916,0.927477
4578,3.00E-08,0.303118,0.715312,0,0,0.715312,0.265554,4.78E-05,1.5916,0.927477
4579,3.48E-08,0.303124,0.715625,0,0,0.715625,0.26556,0.00063863,1.59159,0.927471
4580,3.48E-08,0.303124,0.715625,0,0,0.715625,0.26556,0.00063863,1.59159,0.927471
4581,7.45E-09,0.303129,0.715937,0,0,0.715937,0.265561,3.52E-05,1.5916,0.927451
4582,7.45E-09,0.303129,0.715937,0,0,0.715937,0.265561,3.52E-05,1.5916,0.927451
4583,1.92E-08,0.303124,0.71625,0,0,0.71625,0.265561,0.000389783,1.59159,0.927464
4584,1.92E-08,0.303124,0.71625,0,0,0.71625,0.265561,0.000389783,1.59159,0.927464
4585,3.73E-08,0.303122,0.716563,0,0,0.716563,0.265557,8.88E-05,1.5916,0.927476
4586,3.73E-08,0.303122,0.716563,0,0,0.716563,0.265557,8.88E-05,1.5916,0.927476
4587,3.93E-08,0.303127,0.716875,0,0,0.716875,0.26556,0.000475327,1.5916,0.92745
4588,3.93E-08,0.303127,0.716875,0,0,0.716875,0.26556,0.000475327,1.5916,0.92745
4589,2.11E-08,0.303132,0.717188,0,0,0.717188,0.265562,0.000609417,1.5916,0.927452
4590,2.11E-08,0.303132,0.717188,0,0,0.717188,0.265562,0.000609417,1.5916,0.927452
4591,1.15E-08,0.303123,0.7175,0,0,0.7175,0.265553,0.000426708,1.59163,0.927463
4592,1.15E-08,0.303123,0.7175,0,0,0.7175,0.265553,0.000426708,1.59163,0.927463
4593,3.08E-08,0.303127,0.717812,0,0,0.717812,0.265557,0.000457609,1.59162,0.927463
4594,3.08E-08,0.303127,0.717812,0,0,0.717812,0.265557,0.000457609,1.59162,0.927463
4595,2.61E-09,0.303134,0.718125,0,0,0.718125,0.265558,0.00017042,1.59164,0.927432
4596,2.61E-09,0.303134,0.718125,0,0,0.718125,0.265558,0.00017042,1.59164,0.927432
4597,9.92E-09,0.303132,0.718437,0,0,0.718437,0.265555,0.000428775,1.59164,0.927445
4598,9.92E-09,0.303132,0.718437,0,0,0.718437,0.265555,0.000428775,1.59164,0.927445
4599,3.88E-08,0.303128,0.71875,0,0,0.71875,0.265553,8.56E-05,1.59164,0.927457
4600,3.88E-08,0.303128,0.71875,0,0,0.71875,0.265553,8.56E-05,1.59164,0.927457
4601,4.54E-08,0.303137,0.719063,0,0,0.719063,0.265556,0.000812599,1.59165,0.927425
4602,4.54E-08,0.303137,0.719063,0,0,0.719063,0.265556,0.000812599,1.59165,0.927425
4603,7.14E-09,0.303144,0.719375,0,0,0.719375,0.265563,1.47E-05,1.59164,0.927413
4604,7.14E-09,0.303144,0.719375,0,0,0.719375,0.265563,1.47E-05,1.59164,0.927413
4605,1.01E-08,0.303136,0.719688,0,0,0.719688,0.265557,0.000100962,1.59165,0.927427
4606,1.01E-08,0.303136,0.719688,0,0,0.719688,0.265557,0.000100962,1.59165,0.927427
4607,1.05E-07,0.303143,0.72,0,0,0.72,0.265561,0.0010589,1.59165,0.927416
4608,1.05E-07,0.303143,0.72,0,0,0.72,0.265561,0.0010589,1.59165,0.927416
4609,1.06E-07,0.303154,0.720312,0,0,0.720312,0.265569,0.000316862,1.59164,0.927373
4610,1.06E-07,0.303154,0.720312,0,0,0.720312,0.265569,0.000316862,1.59164,0.927373
4611,1.75E-08,0.303151,0.720625,0,0,0.720625,0.265565,0.000613465,1.59165,0.92739
4612,1.75E-08,0.303151,0.720625,0,0,0.720625,0.265565,0.000613465,1.59165,0.92739
4613,4.32E-08,0.303145,0.720937,0,0,0.720937,0.265562,0.000123421,1.59165,0.927404
4614,4.32E-08,0.303145,0.720937,0,0,0.720937,0.265562,0.000123421,1.59165,0.927404
4615,6.75E-08,0.303155,0.72125,0,0,0.72125,0.265566,0.000584923,1.59166,0.927373
4616,6.75E-08,0.303155,0.72125,0,0,0.72125,0.265566,0.000584923,1.59166,0.927373
4617,4.09E-08,0.303157,0.721563,0,0,0.721563,0.265569,0.0002761,1.59166,0.927373
4618,4.09E-08,0.303157,0.721563,0,0,0.721563,0.265569,0.0002761,1.59166,0.927373
4619,6.49E-08,0.303146,0.721875,0,0,0.721875,0.265563,0.000266272,1.59165,0.927395
4620,6.49E-08,0.303146,0.721875,0,0,0.721875,0.265563,0.000266272,1.59165,0.927395
4621,6.92E-09,0.303149,0.722188,0,0,0.722188,0.265566,0.000447175,1.59165,0.9274
4622,6.92E-09,0.303149,0.722188,0,0,0.722188,0.265566,0.000447175,1.59165,0.9274
4623,2.37E-08,0.303151,0.7225,0,0,0.7225,0.265568,4.99E-05,1.59163,0.927378
4624,2.37E-08,0.303151,0.7225,0,0,0.7225,0.265568,4.99E-05,1.59163,0.927378
4625,5.14E-09,0.303147,0.722812,0,0,0.722812,0.265565,0.000943194,1.59164,0.92741
4626,5.14E-09,0.303147,0.722812,0,0,0.722812,0.265565,0.000943194,1.59164,0.92741
4627,2.48E-08,0.303136,0.723125,0,0,0.723125,0.265557,0.000396494,1.59164,0.927422
4628,2.48E-08,0.303136,0.723125,0,0,0.723125,0.265557,0.000396494,1.59164,0.927422
4629,3.60E-10,0.303144,0.723437,0,0,0.723437,0.26556,4.48E-05,1.59166,0.927416
4630,3.60E-10,0.303144,0.723437,0,0,0.723437,0.26556,4.48E-05,1.59166,0.927416
4631,8.04E-08,0.303141,0.72375,0,0,0.72375,0.265557,0.000613253,1.59166,0.927409
4632,8.04E-08,0.303141,0.72375,0,0,0.72375,0.265557,0.000613253,1.59166,0.927409
4633,4.95E-08,0.303133,0.724063,0,0,0.724063,0.265553,0.000570438,1.59166,0.927444
4634,4.95E-08,0.303133,0.724063,0,0,0.724063,0.265553,0.000570438,1.59166,0.927444
4635,1.11E-08,0.30313,0.724375,0,0,0.724375,0.26555,0.000483481,1.59166,0.927448
4636,1.11E-08,0.30313,0.724375,0,0,0.724375,0.26555,0.000483481,1.59166,0.927448
4637,1.42E-08,0.303137,0.724688,0,0,0.724688,0.265559,0.000675383,1.59164,0.927431
4638,1.42E-08,0.303137,0.724688,0,0,0.724688,0.265559,0.000675383,1.59164,0.927431
4639,8.05E-09,0.303133,0.725,0,0,0.725,0.265558,0.000182866,1.59163,0.92744
4640,8.05E-09,0.303133,0.725,0,0,0.725,0.265558,0.000182866,1.59163,0.92744
4641,2.45E-08,0.30313,0.725312,0,0,0.725312,0.265557,0.000314282,1.59163,0.927451
4642,2.45E-08,0.30313,0.725312,0,0,0.725312,0.265557,0.000314282,1.59163,0.927451
4643,6.17E-08,0.303137,0.725625,0,0,0.725625,0.265562,0.000117501,1.59162,0.92743
4644,6.17E-08,0.303137,0.725625,0,0,0.725625,0.265562,0.000117501,1.59162,0.92743
4645,5.91E-08,0.303136,0.725937,0,0,0.725937,0.265558,0.000814004,1.59164,0.927432
4646,5.91E-08,0.303136,0.725937,0,0,0.725937,0.265558,0.000814004,1.59164,0.927432
4647,2.55E-08,0.303129,0.72625,0,0,0.72625,0.265552,0.000350736,1.59165,0.927453
4648,2.55E-08,0.303129,0.72625,0,0,0.72625,0.265552,0.000350736,1.59165,0.927453
4649,3.89E-09,0.303132,0.726562,0,0,0.726562,0.265554,0.000607059,1.59165,0.927444
4650,3.89E-09,0.303132,0.726562,0,0,0.726562,0.265554,0.000607059,1.59165,0.927444
4651,1.39E-07,0.303138,0.726875,0,0,0.726875,0.265559,0.000870532,1.59164,0.927428
4652,1.39E-07,0.303138,0.726875,0,0,0.726875,0.265559,0.000870532,1.59164,0.927428
4653,3.29E-08,0.303133,0.727188,0,0,0.727188,0.265564,0.000993883,1.5916,0.92744
4654,3.29E-08,0.303133,0.727188,0,0,0.727188,0.265564,0.000993883,1.5916,0.92744
4655,3.44E-07,0.303131,0.7275,0,0,0.7275,0.265571,0.00205893,1.59156,0.927449
4656,3.44E-07,0.303131,0.7275,0,0,0.7275,0.265571,0.00205893,1.59156,0.927449
4657,1.97E-07,0.303135,0.727813,0,0,0.727813,0.265588,0.00259023,1.59148,0.927434
4658,1.97E-07,0.303135,0.727813,0,0,0.727813,0.265588,0.00259023,1.59148,0.927434
4659,2.02E-07,0.303137,0.728125,0,0,0.728125,0.265601,0.00209408,1.59142,0.927433
4660,2.02E-07,0.303137,0.728125,0,0,0.728125,0.265601,0.00209408,1.59142,0.927433
4661,3.17E-07,0.303131,0.728437,0,0,0.728437,0.265613,0.00189979,1.59134,0.927444
4662,3.17E-07,0.303131,0.728437,0,0,0.728437,0.265613,0.00189979,1.59134,0.927444
4663,1.04E-07,0.303133,0.72875,0,0,0.72875,0.265623,0.00160058,1.59129,0.927446
4664,1.04E-07,0.303133,0.72875,0,0,0.72875,0.265623,0.00160058,1.59129,0.927446
4665,6.74E-08,0.303136,0.729062,0,0,0.729062,0.265631,0.000833344,1.59125,0.927428
4666,6.74E-08,0.303136,0.729062,0,0,0.729062,0.265631,0.000833344,1.59125,0.927428
4667,1.68E-08,0.303134,0.729375,0,0,0.729375,0.265633,0.000287631,1.59124,0.927445
4668,1.68E-08,0.303134,0.729375,0,0,0.729375,0.265633,0.000287631,1.59124,0.927445
4669,3.10E-08,0.30313,0.729688,0,0,0.729688,0.265628,0.0003169,1.59125,0.927445
4670,3.10E-08,0.30313,0.729688,0,0,0.729688,0.265628,0.0003169,1.59125,0.927445
4671,1.97E-07,0.303137,0.73,0,0,0.73,0.265629,0.000658974,1.59127,0.927434
4672,1.97E-07,0.303137,0.73,0,0,0.73,0.265629,0.000658974,1.59127,0.927434
4673,1.34E-07,0.303136,0.730313,0,0,0.730313,0.26562,0.00162763,1.59132,0.92743
4674,1.34E-07,0.303136,0.730313,0,0,0.730313,0.26562,0.00162763,1.59132,0.92743
4675,4.90E-08,0.303131,0.730625,0,0,0.730625,0.26561,0.00126745,1.59135,0.927447
4676,4.90E-08,0.303131,0.730625,0,0,0.730625,0.26561,0.00126745,1.59135,0.927447
4677,3.53E-08,0.303134,0.730937,0,0,0.730937,0.265605,0.000806767,1.59139,0.927441
4678,3.53E-08,0.303134,0.730937,0,0,0.730937,0.265605,0.000806767,1.59139,0.927441
4679,5.91E-08,0.303137,0.73125,0,0,0.73125,0.265601,0.000742473,1.59142,0.927424
4680,5.91E-08,0.303137,0.73125,0,0,0.73125,0.265601,0.000742473,1.59142,0.927424
4681,2.99E-08,0.303135,0.731562,0,0,0.731562,0.265597,0.00110565,1.59144,0.927442
4682,2.99E-08,0.303135,0.731562,0,0,0.731562,0.265597,0.00110565,1.59144,0.927442
4683,4.63E-08,0.303129,0.731875,0,0,0.731875,0.265588,0.000461826,1.59146,0.927448
4684,4.63E-08,0.303129,0.731875,0,0,0.731875,0.265588,0.000461826,1.59146,0.927448
4685,2.05E-08,0.303138,0.732188,0,0,0.732188,0.265591,5.31E-05,1.59147,0.927433
4686,2.05E-08,0.303138,0.732188,0,0,0.732188,0.265591,5.31E-05,1.59147,0.927433
4687,3.14E-08,0.303137,0.7325,0,0,0.7325,0.265589,0.000721255,1.59148,0.927425
4688,3.14E-08,0.303137,0.7325,0,0,0.7325,0.265589,0.000721255,1.59148,0.927425
4689,1.08E-08,0.303132,0.732813,0,0,0.732813,0.265583,0.000317087,1.5915,0.927451
4690,1.08E-08,0.303132,0.732813,0,0,0.732813,0.265583,0.000317087,1.5915,0.927451
4691,2.85E-08,0.303133,0.733125,0,0,0.733125,0.265585,0.000453801,1.59149,0.927441
4692,2.85E-08,0.303133,0.733125,0,0,0.733125,0.265585,0.000453801,1.59149,0.927441
4693,3.31E-09,0.303139,0.733437,0,0,0.733437,0.265588,2.14E-05,1.59149,0.927425
4694,3.31E-09,0.303139,0.733437,0,0,0.733437,0.265588,2.14E-05,1.59149,0.927425
4695,3.11E-08,0.303134,0.73375,0,0,0.73375,0.265585,0.000376606,1.59149,0.927445
4696,3.11E-08,0.303134,0.73375,0,0,0.73375,0.265585,0.000376606,1.59149,0.927445
4697,1.20E-08,0.303129,0.734062,0,0,0.734062,0.265584,0.000288151,1.59148,0.927449
4698,1.20E-08,0.303129,0.734062,0,0,0.734062,0.265584,0.000288151,1.59148,0.927449
4699,5.18E-08,0.303138,0.734375,0,0,0.734375,0.265588,0.000356481,1.59149,0.927437
4700,5.18E-08,0.303138,0.734375,0,0,0.734375,0.265588,0.000356481,1.59149,0.927437
4701,4.54E-08,0.303134,0.734688,0,0,0.734688,0.265588,0.000189445,1.59148,0.92743
4702,4.54E-08,0.303134,0.734688,0,0,0.734688,0.265588,0.000189445,1.59148,0.92743
4703,5.45E-08,0.303129,0.735,0,0,0.735,0.265586,0.000372399,1.59147,0.927465
4704,5.45E-08,0.303129,0.735,0,0,0.735,0.265586,0.000372399,1.59147,0.927465
4705,1.50E-08,0.303129,0.735313,0,0,0.735313,0.265584,0.000493984,1.59148,0.927446
4706,1.50E-08,0.303129,0.735313,0,0,0.735313,0.265584,0.000493984,1.59148,0.927446
4707,1.01E-08,0.303137,0.735625,0,0,0.735625,0.265592,0.000144616,1.59147,0.927439
4708,1.01E-08,0.303137,0.735625,0,0,0.735625,0.265592,0.000144616,1.59147,0.927439
4709,3.84E-08,0.303128,0.735937,0,0,0.735937,0.265582,0.000874734,1.59149,0.927451
4710,3.84E-08,0.303128,0.735937,0,0,0.735937,0.265582,0.000874734,1.59149,0.927451
4711,4.07E-08,0.303127,0.73625,0,0,0.73625,0.265582,0.00018256,1.59149,0.927464
4712,4.07E-08,0.303127,0.73625,0,0,0.73625,0.265582,0.00018256,1.59149,0.927464
4713,3.18E-08,0.303135,0.736562,0,0,0.736562,0.265584,3.23E-05,1.5915,0.927437
4714,3.18E-08,0.303135,0.736562,0,0,0.736562,0.265584,3.23E-05,1.5915,0.927437
4715,4.16E-08,0.303134,0.736875,0,0,0.736875,0.265582,0.000614992,1.59151,0.927439
4716,4.16E-08,0.303134,0.736875,0,0,0.736875,0.265582,0.000614992,1.59151,0.927439
4717,9.95E-08,0.303127,0.737188,0,0,0.737188,0.265577,0.000742621,1.59151,0.927467
4718,9.95E-08,0.303127,0.737188,0,0,0.737188,0.265577,0.000742621,1.59151,0.927467
4719,5.68E-08,0.303129,0.7375,0,0,0.7375,0.265573,0.000160074,1.59154,0.927449
4720,5.68E-08,0.303129,0.7375,0,0,0.7375,0.265573,0.000160074,1.59154,0.927449
4721,7.91E-09,0.303137,0.737813,0,0,0.737813,0.265579,0.000353727,1.59154,0.92744
4722,7.91E-09,0.303137,0.737813,0,0,0.737813,0.265579,0.000353727,1.59154,0.92744
4723,3.54E-08,0.303125,0.738125,0,0,0.738125,0.265569,0.000785004,1.59155,0.927458
4724,3.54E-08,0.303125,0.738125,0,0,0.738125,0.265569,0.000785004,1.59155,0.927458
4725,3.92E-08,0.303127,0.738437,0,0,0.738437,0.26557,0.000222072,1.59155,0.927468
4726,3.92E-08,0.303127,0.738437,0,0,0.738437,0.26557,0.000222072,1.59155,0.927468
4727,3.11E-08,0.303132,0.73875,0,0,0.73875,0.265572,0.00010873,1.59156,0.927441
4728,3.11E-08,0.303132,0.73875,0,0,0.73875,0.265572,0.00010873,1.59156,0.927441
4729,4.95E-08,0.303131,0.739062,0,0,0.739062,0.265568,0.000649056,1.59157,0.927454
4730,4.95E-08,0.303131,0.739062,0,0,0.739062,0.265568,0.000649056,1.59157,0.927454
4731,1.39E-08,0.303124,0.739375,0,0,0.739375,0.265564,0.0002518,1.59157,0.92747
4732,1.39E-08,0.303124,0.739375,0,0,0.739375,0.265564,0.0002518,1.59157,0.92747
4733,2.47E-08,0.30313,0.739688,0,0,0.739688,0.265565,0.000606201,1.59158,0.927452
4734,2.47E-08,0.30313,0.739688,0,0,0.739688,0.265565,0.000606201,1.59158,0.927452
4735,4.17E-08,0.303134,0.74,0,0,0.74,0.265571,0.000221761,1.59157,0.927444
4736,4.17E-08,0.303134,0.74,0,0,0.74,0.265571,0.000221761,1.59157,0.927444
4737,7.19E-08,0.303124,0.740313,0,0,0.740313,0.265563,0.000311235,1.59158,0.927464
4738,7.19E-08,0.303124,0.740313,0,0,0.740313,0.265563,0.000311235,1.59158,0.927464
4739,5.34E-08,0.303126,0.740625,0,0,0.740625,0.265568,0.000523599,1.59156,0.927471
4740,5.34E-08,0.303126,0.740625,0,0,0.740625,0.265568,0.000523599,1.59156,0.927471
4741,3.78E-08,0.303131,0.740937,0,0,0.740937,0.265569,0.000235602,1.59157,0.927441
4742,3.78E-08,0.303131,0.740937,0,0,0.740937,0.265569,0.000235602,1.59157,0.927441
4743,3.62E-08,0.303131,0.74125,0,0,0.74125,0.26557,0.000450347,1.59156,0.927456
4744,3.62E-08,0.303131,0.74125,0,0,0.74125,0.26557,0.000450347,1.59156,0.927456
4745,9.08E-09,0.303122,0.741562,0,0,0.741562,0.265564,0.000145015,1.59157,0.92747
4746,9.08E-09,0.303122,0.741562,0,0,0.741562,0.265564,0.000145015,1.59157,0.92747
4747,3.39E-08,0.303132,0.741875,0,0,0.741875,0.265569,0.000274575,1.59157,0.927452
4748,3.39E-08,0.303132,0.741875,0,0,0.741875,0.265569,0.000274575,1.59157,0.927452
4749,5.67E-08,0.303133,0.742188,0,0,0.742188,0.265567,0.000718612,1.59158,0.927442
4750,5.67E-08,0.303133,0.742188,0,0,0.742188,0.265567,0.000718612,1.59158,0.927442
4751,3.78E-08,0.303125,0.7425,0,0,0.7425,0.26556,0.000540587,1.59159,0.92747
4752,3.78E-08,0.303125,0.7425,0,0,0.7425,0.26556,0.000540587,1.59159,0.92747
4753,4.84E-08,0.303126,0.742813,0,0,0.742813,0.265561,0.00033972,1.59159,0.927466
4754,4.84E-08,0.303126,0.742813,0,0,0.742813,0.265561,0.00033972,1.59159,0.927466
4755,3.82E-08,0.303134,0.743125,0,0,0.743125,0.265564,3.80E-05,1.5916,0.927438
4756,3.82E-08,0.303134,0.743125,0,0,0.743125,0.265564,3.80E-05,1.5916,0.927438
4757,2.99E-09,0.30313,0.743438,0,0,0.743438,0.26556,0.000813864,1.59161,0.927459
4758,2.99E-09,0.30313,0.743438,0,0,0.743438,0.26556,0.000813864,1.59161,0.927459
4759,5.59E-09,0.303122,0.74375,0,0,0.74375,0.265555,0.000190975,1.59161,0.927471
4760,5.59E-09,0.303122,0.74375,0,0,0.74375,0.265555,0.000190975,1.59161,0.927471
4761,5.84E-08,0.303133,0.744062,0,0,0.744062,0.265562,0.000794495,1.59161,0.927454
4762,5.84E-08,0.303133,0.744062,0,0,0.744062,0.265562,0.000794495,1.59161,0.927454
4763,7.08E-08,0.303132,0.744375,0,0,0.744375,0.265564,0.000202397,1.5916,0.927442
4764,7.08E-08,0.303132,0.744375,0,0,0.744375,0.265564,0.000202397,1.5916,0.927442
4765,4.15E-08,0.303125,0.744687,0,0,0.744687,0.26556,0.000165445,1.59159,0.927478
4766,4.15E-08,0.303125,0.744687,0,0,0.744687,0.26556,0.000165445,1.59159,0.927478
4767,6.43E-09,0.303128,0.745,0,0,0.745,0.265562,0.00043901,1.59159,0.927456
4768,6.43E-09,0.303128,0.745,0,0,0.745,0.265562,0.00043901,1.59159,0.927456
4769,1.23E-08,0.303134,0.745313,0,0,0.745313,0.265565,0.000314281,1.5916,0.927447
4770,1.23E-08,0.303134,0.745313,0,0,0.745313,0.265565,0.000314281,1.5916,0.927447
4771,1.14E-08,0.303127,0.745625,0,0,0.745625,0.265558,0.000927727,1.59161,0.927464
4772,1.14E-08,0.303127,0.745625,0,0,0.745625,0.265558,0.000927727,1.59161,0.927464
4773,3.48E-08,0.303123,0.745938,0,0,0.745938,0.265554,1.57E-05,1.59162,0.927475
4774,3.48E-08,0.303123,0.745938,0,0,0.745938,0.265554,1.57E-05,1.59162,0.927475
4775,3.49E-08,0.303131,0.74625,0,0,0.74625,0.265558,6.55E-05,1.59162,0.927455
4776,3.49E-08,0.303131,0.74625,0,0,0.74625,0.265558,6.55E-05,1.59162,0.927455
4777,1.23E-08,0.303128,0.746562,0,0,0.746562,0.265555,0.000396918,1.59163,0.927459
4778,1.23E-08,0.303128,0.746562,0,0,0.746562,0.265555,0.000396918,1.59163,0.927459
4779,2.44E-08,0.303124,0.746875,0,0,0.746875,0.265554,0.000204783,1.59162,0.927478
4780,2.44E-08,0.303124,0.746875,0,0,0.746875,0.265554,0.000204783,1.59162,0.927478
4781,1.68E-08,0.303126,0.747187,0,0,0.747187,0.265553,8.02E-05,1.59164,0.927464
4782,1.68E-08,0.303126,0.747187,0,0,0.747187,0.265553,8.02E-05,1.59164,0.927464
4783,1.03E-08,0.303131,0.7475,0,0,0.7475,0.265555,0.00054297,1.59164,0.927455
4784,1.03E-08,0.303131,0.7475,0,0,0.7475,0.265555,0.00054297,1.59164,0.927455
4785,4.65E-09,0.303124,0.747813,0,0,0.747813,0.265546,0.000913151,1.59166,0.927474
4786,4.65E-09,0.303124,0.747813,0,0,0.747813,0.265546,0.000913151,1.59166,0.927474
4787,2.88E-08,0.303122,0.748125,0,0,0.748125,0.265544,0.000291159,1.59167,0.927476
4788,2.88E-08,0.303122,0.748125,0,0,0.748125,0.265544,0.000291159,1.59167,0.927476
4789,4.29E-08,0.303131,0.748438,0,0,0.748438,0.26555,0.000162652,1.59167,0.927459
4790,4.29E-08,0.303131,0.748438,0,0,0.748438,0.26555,0.000162652,1.59167,0.927459
4791,4.95E-08,0.303126,0.74875,0,0,0.74875,0.265546,4.85E-05,1.59167,0.92746
4792,4.95E-08,0.303126,0.74875,0,0,0.74875,0.265546,4.85E-05,1.59167,0.92746
4793,4.38E-08,0.303124,0.749062,0,0,0.749062,0.265549,0.000351335,1.59165,0.927482
4794,4.38E-08,0.303124,0.749062,0,0,0.749062,0.265549,0.000351335,1.59165,0.927482
4795,1.90E-08,0.303127,0.749375,0,0,0.749375,0.26555,0.00030391,1.59165,0.927456
4796,1.90E-08,0.303127,0.749375,0,0,0.749375,0.26555,0.00030391,1.59165,0.927456
4797,2.27E-08,0.303131,0.749687,0,0,0.749687,0.265553,0.000281115,1.59165,0.927462
4798,2.27E-08,0.303131,0.749687,0,0,0.749687,0.265553,0.000281115,1.59165,0.927462
4799,5.06E-08,0.303123,0.75,0,0,0.75,0.265547,0.000803795,1.59166,0.92747
4800,5.06E-08,0.303123,0.75,0,0,0.75,0.265547,0.000803795,1.59166,0.92747
4801,8.12E-08,0.303126,0.750313,0,0,0.750313,0.265543,2.05E-06,1.59169,0.927472
4802,8.12E-08,0.303126,0.750313,0,0,0.750313,0.265543,2.05E-06,1.59169,0.927472
4803,4.34E-09,0.30313,0.750625,0,0,0.750625,0.265547,1.98E-05,1.59168,0.927457
4804,4.34E-09,0.30313,0.750625,0,0,0.750625,0.265547,1.98E-05,1.59168,0.927457
4805,3.80E-08,0.303126,0.750938,0,0,0.750938,0.265544,3.83E-05,1.59168,0.927464
4806,3.80E-08,0.303126,0.750938,0,0,0.750938,0.265544,3.83E-05,1.59168,0.927464
4807,4.06E-08,0.303125,0.75125,0,0,0.75125,0.265546,0.000573008,1.59167,0.927479
4808,4.06E-08,0.303125,0.75125,0,0,0.75125,0.265546,0.000573008,1.59167,0.927479
4809,9.72E-10,0.303125,0.751562,0,0,0.751562,0.26555,0.000637731,1.59165,0.927457
4810,9.72E-10,0.303125,0.751562,0,0,0.751562,0.26555,0.000637731,1.59165,0.927457
4811,1.25E-08,0.303131,0.751875,0,0,0.751875,0.265554,7.92E-05,1.59165,0.927468
4812,1.25E-08,0.303131,0.751875,0,0,0.751875,0.265554,7.92E-05,1.59165,0.927468
4813,1.82E-08,0.303121,0.752187,0,0,0.752187,0.265549,0.000258506,1.59164,0.92747
4814,1.82E-08,0.303121,0.752187,0,0,0.752187,0.265549,0.000258506,1.59164,0.92747
4815,9.15E-09,0.303125,0.7525,0,0,0.7525,0.265551,0.000153384,1.59165,0.927482
4816,9.15E-09,0.303125,0.7525,0,0,0.7525,0.265551,0.000153384,1.59165,0.927482
4817,5.23E-08,0.303128,0.752813,0,0,0.752813,0.265548,0.000489016,1.59167,0.927452
4818,5.23E-08,0.303128,0.752813,0,0,0.752813,0.265548,0.000489016,1.59167,0.927452
4819,3.47E-08,0.303126,0.753125,0,0,0.753125,0.265545,0.000695133,1.59168,0.927473
4820,3.47E-08,0.303126,0.753125,0,0,0.753125,0.265545,0.000695133,1.59168,0.927473
4821,7.47E-08,0.30312,0.753438,0,0,0.753438,0.265539,0.000370851,1.59169,0.927482
4822,7.47E-08,0.30312,0.753438,0,0,0.753438,0.265539,0.000370851,1.59169,0.927482
4823,2.01E-07,0.303126,0.75375,0,0,0.75375,0.265549,0.00184012,1.59166,0.927464
4824,2.01E-07,0.303126,0.75375,0,0,0.75375,0.265549,0.00184012,1.59166,0.927464
4825,1.03E-07,0.303128,0.754062,0,0,0.754062,0.265561,0.00151753,1.5916,0.92747
4826,1.03E-07,0.303128,0.754062,0,0,0.754062,0.265561,0.00151753,1.5916,0.92747
4827,4.46E-07,0.303117,0.754375,0,0,0.754375,0.265567,0.0026486,1.59153,0.927483
4828,4.46E-07,0.303117,0.754375,0,0,0.754375,0.265567,0.0026486,1.59153,0.927483
4829,3.05E-07,0.303127,0.754687,0,0,0.754687,0.265592,0.00340853,1.59143,0.92748
4830,3.05E-07,0.303127,0.754687,0,0,0.754687,0.265592,0.00340853,1.59143,0.92748
4831,1.63E-07,0.303127,0.755,0,0,0.755,0.265607,0.0021133,1.59135,0.927453
4832,1.63E-07,0.303127,0.755,0,0,0.755,0.265607,0.0021133,1.59135,0.927453
4833,1.13E-07,0.303123,0.755313,0,0,0.755313,0.265617,0.00145586,1.59129,0.92749
4834,1.13E-07,0.303123,0.755313,0,0,0.755313,0.265617,0.00145586,1.59129,0.92749
4835,2.92E-07,0.303118,0.755625,0,0,0.755625,0.265624,0.00131258,1.59124,0.927482
4836,2.92E-07,0.303118,0.755625,0,0,0.755625,0.265624,0.00131258,1.59124,0.927482
4837,1.56E-08,0.30313,0.755938,0,0,0.755938,0.265632,0.000470376,1.59123,0.927462
4838,1.56E-08,0.30313,0.755938,0,0,0.755938,0.265632,0.000470376,1.59123,0.927462
4839,5.39E-08,0.303125,0.75625,0,0,0.75625,0.265629,0.0010076,1.59123,0.927474
4840,5.39E-08,0.303125,0.75625,0,0,0.75625,0.265629,0.0010076,1.59123,0.927474
4841,7.38E-08,0.303118,0.756562,0,0,0.756562,0.26562,0.000889764,1.59125,0.927486
4842,7.38E-08,0.303118,0.756562,0,0,0.756562,0.26562,0.000889764,1.59125,0.927486
4843,6.55E-09,0.303127,0.756875,0,0,0.756875,0.265619,0.000640461,1.59129,0.927478
4844,6.55E-09,0.303127,0.756875,0,0,0.756875,0.265619,0.000640461,1.59129,0.927478
4845,1.56E-07,0.303125,0.757187,0,0,0.757187,0.265613,0.00137581,1.59132,0.927457
4846,1.56E-07,0.303125,0.757187,0,0,0.757187,0.265613,0.00137581,1.59132,0.927457
4847,8.07E-08,0.303123,0.7575,0,0,0.7575,0.265603,0.00152061,1.59136,0.927494
4848,8.07E-08,0.303123,0.7575,0,0,0.7575,0.265603,0.00152061,1.59136,0.927494
4849,3.07E-08,0.30312,0.757812,0,0,0.757812,0.265595,0.000587212,1.59139,0.92747
4850,3.07E-08,0.30312,0.757812,0,0,0.757812,0.265595,0.000587212,1.59139,0.92747
4851,3.03E-08,0.30313,0.758125,0,0,0.758125,0.265596,0.000824547,1.59142,0.927473
4852,3.03E-08,0.30313,0.758125,0,0,0.758125,0.265596,0.000824547,1.59142,0.927473
4853,1.03E-07,0.303122,0.758438,0,0,0.758438,0.265585,0.00109874,1.59145,0.927473
4854,1.03E-07,0.303122,0.758438,0,0,0.758438,0.265585,0.00109874,1.59145,0.927473
4855,4.84E-08,0.303121,0.75875,0,0,0.75875,0.265583,8.44E-05,1.59146,0.927489
4856,4.84E-08,0.303121,0.75875,0,0,0.75875,0.265583,8.44E-05,1.59146,0.927489
4857,1.25E-08,0.303127,0.759063,0,0,0.759063,0.265584,0.000124897,1.59147,0.927471
4858,1.25E-08,0.303127,0.759063,0,0,0.759063,0.265584,0.000124897,1.59147,0.927471
4859,5.24E-11,0.303126,0.759375,0,0,0.759375,0.265585,0.000134271,1.59147,0.927466
4860,5.24E-11,0.303126,0.759375,0,0,0.759375,0.265585,0.000134271,1.59147,0.927466
4861,6.77E-08,0.303122,0.759687,0,0,0.759687,0.265583,0.000300739,1.59147,0.927496
4862,6.77E-08,0.303122,0.759687,0,0,0.759687,0.265583,0.000300739,1.59147,0.927496
4863,3.07E-08,0.303121,0.76,0,0,0.76,0.265581,0.000695651,1.59147,0.927474
4864,3.07E-08,0.303121,0.76,0,0,0.76,0.265581,0.000695651,1.59147,0.927474
4865,1.28E-08,0.303133,0.760312,0,0,0.760312,0.265591,0.000259535,1.59146,0.92747
4866,1.28E-08,0.303133,0.760312,0,0,0.760312,0.265591,0.000259535,1.59146,0.92747
4867,1.37E-09,0.303121,0.760625,0,0,0.760625,0.265584,0.000541457,1.59146,0.927471
4868,1.37E-09,0.303121,0.760625,0,0,0.760625,0.265584,0.000541457,1.59146,0.927471
4869,5.47E-08,0.303123,0.760938,0,0,0.760938,0.265584,9.32E-05,1.59146,0.927498
4870,5.47E-08,0.303123,0.760938,0,0,0.760938,0.265584,9.32E-05,1.59146,0.927498
4871,1.32E-08,0.303127,0.76125,0,0,0.76125,0.265585,1.58E-05,1.59147,0.92746
4872,1.32E-08,0.303127,0.76125,0,0,0.76125,0.265585,1.58E-05,1.59147,0.92746
4873,1.14E-07,0.303131,0.761563,0,0,0.761563,0.265584,0.000655499,1.59148,0.927466
4874,1.14E-07,0.303131,0.761563,0,0,0.761563,0.265584,0.000655499,1.59148,0.927466
4875,4.13E-08,0.30312,0.761875,0,0,0.761875,0.265577,0.000574939,1.59148,0.927489
4876,4.13E-08,0.30312,0.761875,0,0,0.761875,0.265577,0.000574939,1.59148,0.927489
4877,3.23E-08,0.303123,0.762187,0,0,0.762187,0.265578,0.000365716,1.59149,0.927478
4878,3.23E-08,0.303123,0.762187,0,0,0.762187,0.265578,0.000365716,1.59149,0.927478
4879,5.59E-08,0.303132,0.7625,0,0,0.7625,0.265582,0.000419715,1.5915,0.92746
4880,5.59E-08,0.303132,0.7625,0,0,0.7625,0.265582,0.000419715,1.5915,0.92746
4881,5.79E-08,0.303122,0.762812,0,0,0.762812,0.265573,0.00113716,1.59152,0.92747
4882,5.79E-08,0.303122,0.762812,0,0,0.762812,0.265573,0.00113716,1.59152,0.92747
4883,2.09E-08,0.303122,0.763125,0,0,0.763125,0.265568,0.000256503,1.59154,0.927495
4884,2.09E-08,0.303122,0.763125,0,0,0.763125,0.265568,0.000256503,1.59154,0.927495
4885,4.54E-08,0.303124,0.763438,0,0,0.763438,0.26557,0.000211962,1.59154,0.927459
4886,4.54E-08,0.303124,0.763438,0,0,0.763438,0.26557,0.000211962,1.59154,0.927459
4887,8.26E-08,0.303131,0.76375,0,0,0.76375,0.265571,0.000726418,1.59156,0.927466
4888,8.26E-08,0.303131,0.76375,0,0,0.76375,0.265571,0.000726418,1.59156,0.927466
4889,6.49E-09,0.303117,0.764063,0,0,0.764063,0.265561,0.000550172,1.59156,0.927481
4890,6.49E-09,0.303117,0.764063,0,0,0.764063,0.265561,0.000550172,1.59156,0.927481
4891,6.24E-08,0.303123,0.764375,0,0,0.764375,0.265565,0.000478954,1.59156,0.927481
4892,6.24E-08,0.303123,0.764375,0,0,0.764375,0.265565,0.000478954,1.59156,0.927481
4893,2.43E-09,0.30313,0.764687,0,0,0.764687,0.265567,0.0001199,1.59157,0.927453
4894,2.43E-09,0.30313,0.764687,0,0,0.764687,0.265567,0.0001199,1.59157,0.927453
4895,2.52E-08,0.303122,0.765,0,0,0.765,0.265563,0.000488419,1.59157,0.92747
4896,2.52E-08,0.303122,0.765,0,0,0.765,0.265563,0.000488419,1.59157,0.92747
4897,2.97E-08,0.30312,0.765312,0,0,0.765312,0.265561,0.000278373,1.59157,0.927493
4898,2.97E-08,0.30312,0.765312,0,0,0.765312,0.265561,0.000278373,1.59157,0.927493
4899,9.53E-08,0.303124,0.765625,0,0,0.765625,0.265566,0.000697049,1.59156,0.927453
4900,9.53E-08,0.303124,0.765625,0,0,0.765625,0.265566,0.000697049,1.59156,0.927453
4901,1.77E-08,0.303132,0.765938,0,0,0.765938,0.265569,0.000624653,1.59157,0.927463
4902,1.77E-08,0.303132,0.765938,0,0,0.765938,0.265569,0.000624653,1.59157,0.927463
4903,5.28E-08,0.303117,0.76625,0,0,0.76625,0.265559,0.000553992,1.59157,0.92747
4904,5.28E-08,0.303117,0.76625,0,0,0.76625,0.265559,0.000553992,1.59157,0.92747
4905,3.36E-08,0.303127,0.766563,0,0,0.766563,0.265563,8.73E-05,1.59159,0.927476
4906,3.36E-08,0.303127,0.766563,0,0,0.766563,0.265563,8.73E-05,1.59159,0.927476
4907,4.84E-08,0.303129,0.766875,0,0,0.766875,0.26556,7.83E-05,1.59161,0.927441
4908,4.84E-08,0.303129,0.766875,0,0,0.766875,0.26556,7.83E-05,1.59161,0.927441
4909,3.41E-08,0.303128,0.767187,0,0,0.767187,0.265562,0.000355546,1.5916,0.927464
4910,3.41E-08,0.303128,0.767187,0,0,0.767187,0.265562,0.000355546,1.5916,0.927464
4911,5.89E-08,0.303123,0.7675,0,0,0.7675,0.265556,1.93E-07,1.59161,0.927467
4912,5.89E-08,0.303123,0.7675,0,0,0.7675,0.265556,1.93E-07,1.59161,0.927467
4913,1.30E-08,0.30313,0.767812,0,0,0.767812,0.265562,0.000743431,1.5916,0.927449
4914,1.30E-08,0.30313,0.767812,0,0,0.767812,0.265562,0.000743431,1.5916,0.927449
4915,5.17E-09,0.303133,0.768125,0,0,0.768125,0.265565,0.000320146,1.5916,0.927445
4916,5.17E-09,0.303133,0.768125,0,0,0.768125,0.265565,0.000320146,1.5916,0.927445
4917,5.49E-08,0.303125,0.768438,0,0,0.768438,0.265558,6.12E-05,1.5916,0.927454
4918,5.49E-08,0.303125,0.768438,0,0,0.768438,0.265558,6.12E-05,1.5916,0.927454
4919,2.58E-08,0.303132,0.76875,0,0,0.76875,0.265564,0.000367766,1.5916,0.927457
4920,2.58E-08,0.303132,0.76875,0,0,0.76875,0.265564,0.000367766,1.5916,0.927457
4921,4.44E-08,0.303134,0.769063,0,0,0.769063,0.265562,0.000138709,1.59161,0.92742
4922,4.44E-08,0.303134,0.769063,0,0,0.769063,0.265562,0.000138709,1.59161,0.92742
4923,2.41E-10,0.303138,0.769375,0,0,0.769375,0.265566,1.88E-06,1.59161,0.927442
4924,2.41E-10,0.303138,0.769375,0,0,0.769375,0.265566,1.88E-06,1.59161,0.927442
4925,6.16E-08,0.303135,0.769687,0,0,0.769687,0.265563,0.000364795,1.59161,0.92742
4926,6.16E-08,0.303135,0.769687,0,0,0.769687,0.265563,0.000364795,1.59161,0.92742
4927,2.52E-08,0.303147,0.77,0,0,0.77,0.26557,0.0006872,1.59161,0.927412
4928,2.52E-08,0.303147,0.77,0,0,0.77,0.26557,0.0006872,1.59161,0.927412
4929,4.14E-08,0.303149,0.770312,0,0,0.770312,0.265571,0.00034554,1.59162,0.927383
4930,4.14E-08,0.303149,0.770312,0,0,0.770312,0.265571,0.00034554,1.59162,0.927383
4931,8.93E-08,0.30315,0.770625,0,0,0.770625,0.265566,0.000259861,1.59165,0.927394
4932,8.93E-08,0.30315,0.770625,0,0,0.770625,0.265566,0.000259861,1.59165,0.927394
4933,1.27E-08,0.303153,0.770938,0,0,0.770938,0.265567,0.000125964,1.59165,0.927379
4934,1.27E-08,0.303153,0.770938,0,0,0.770938,0.265567,0.000125964,1.59165,0.927379
4935,5.17E-09,0.303158,0.77125,0,0,0.77125,0.265567,0.000246366,1.59167,0.927361
4936,5.17E-09,0.303158,0.77125,0,0,0.77125,0.265567,0.000246366,1.59167,0.927361
4937,1.94E-09,0.303156,0.771563,0,0,0.771563,0.265565,0.000491078,1.59167,0.927377
4938,1.94E-09,0.303156,0.771563,0,0,0.771563,0.265565,0.000491078,1.59167,0.927377
4939,2.46E-08,0.303148,0.771875,0,0,0.771875,0.265562,6.43E-05,1.59166,0.927387
4940,2.46E-08,0.303148,0.771875,0,0,0.771875,0.265562,6.43E-05,1.59166,0.927387
4941,1.45E-08,0.303155,0.772187,0,0,0.772187,0.265564,0.000120555,1.59167,0.927384
4942,1.45E-08,0.303155,0.772187,0,0,0.772187,0.265564,0.000120555,1.59167,0.927384
4943,3.24E-08,0.303149,0.7725,0,0,0.7725,0.265563,0.000747443,1.59166,0.927384
4944,3.24E-08,0.303149,0.7725,0,0,0.7725,0.265563,0.000747443,1.59166,0.927384
4945,1.45E-08,0.303143,0.772812,0,0,0.772812,0.265555,0.000892546,1.59168,0.927419
4946,1.45E-08,0.303143,0.772812,0,0,0.772812,0.265555,0.000892546,1.59168,0.927419
4947,8.57E-09,0.30314,0.773125,0,0,0.773125,0.265553,0.000123178,1.59168,0.927415
4948,8.57E-09,0.30314,0.773125,0,0,0.773125,0.265553,0.000123178,1.59168,0.927415
4949,5.01E-08,0.303145,0.773438,0,0,0.773438,0.265554,0.000532446,1.59169,0.927409
4950,5.01E-08,0.303145,0.773438,0,0,0.773438,0.265554,0.000532446,1.59169,0.927409
4951,5.80E-08,0.303135,0.77375,0,0,0.77375,0.265546,0.0004584,1.5917,0.92743
4952,5.80E-08,0.303135,0.77375,0,0,0.77375,0.265546,0.0004584,1.5917,0.92743
4953,2.68E-08,0.303133,0.774063,0,0,0.774063,0.265548,0.000320589,1.59168,0.927442
4954,2.68E-08,0.303133,0.774063,0,0,0.774063,0.265548,0.000320589,1.59168,0.927442
4955,8.64E-08,0.303136,0.774375,0,0,0.774375,0.26555,0.000653778,1.59168,0.927427
4956,8.64E-08,0.303136,0.774375,0,0,0.774375,0.26555,0.000653778,1.59168,0.927427
4957,1.08E-07,0.303137,0.774688,0,0,0.774688,0.265556,6.86E-05,1.59165,0.927431
4958,1.08E-07,0.303137,0.774688,0,0,0.774688,0.265556,6.86E-05,1.59165,0.927431
4959,3.07E-08,0.303129,0.775,0,0,0.775,0.265551,0.000336724,1.59166,0.927449
4960,3.07E-08,0.303129,0.775,0,0,0.775,0.265551,0.000336724,1.59166,0.927449
4961,5.52E-09,0.303134,0.775312,0,0,0.775312,0.265552,6.30E-05,1.59166,0.927441
4962,5.52E-09,0.303134,0.775312,0,0,0.775312,0.265552,6.30E-05,1.59166,0.927441
4963,2.70E-08,0.303137,0.775625,0,0,0.775625,0.265552,0.000663288,1.59168,0.927424
4964,2.70E-08,0.303137,0.775625,0,0,0.775625,0.265552,0.000663288,1.59168,0.927424
4965,3.68E-08,0.303133,0.775937,0,0,0.775937,0.265544,0.000713678,1.5917,0.927442
4966,3.68E-08,0.303133,0.775937,0,0,0.775937,0.265544,0.000713678,1.5917,0.927442
4967,9.33E-09,0.303128,0.77625,0,0,0.77625,0.265543,0.00078078,1.59169,0.927455
4968,9.33E-09,0.303128,0.77625,0,0,0.77625,0.265543,0.00078078,1.59169,0.927455
4969,3.98E-07,0.303137,0.776563,0,0,0.776563,0.265553,0.00195553,1.59167,0.92743
4970,3.98E-07,0.303137,0.776563,0,0,0.776563,0.265553,0.00195553,1.59167,0.92743
4971,3.24E-07,0.303137,0.776875,0,0,0.776875,0.265566,0.00231214,1.5916,0.927428
4972,3.24E-07,0.303137,0.776875,0,0,0.776875,0.265566,0.00231214,1.5916,0.927428
4973,2.71E-07,0.30313,0.777188,0,0,0.777188,0.26558,0.00264078,1.5915,0.92745
4974,2.71E-07,0.30313,0.777188,0,0,0.777188,0.26558,0.00264078,1.5915,0.92745
4975,3.80E-07,0.303133,0.7775,0,0,0.7775,0.265597,0.00339092,1.59143,0.927439
4976,3.80E-07,0.303133,0.7775,0,0,0.7775,0.265597,0.00339092,1.59143,0.927439
4977,5.76E-07,0.303138,0.777812,0,0,0.777812,0.26562,0.00261668,1.59132,0.927422
4978,5.76E-07,0.303138,0.777812,0,0,0.777812,0.26562,0.00261668,1.59132,0.927422
4979,1.33E-07,0.303132,0.778125,0,0,0.778125,0.265627,0.00111594,1.59126,0.927445
4980,1.33E-07,0.303132,0.778125,0,0,0.778125,0.265627,0.00111594,1.59126,0.927445
4981,1.50E-07,0.303129,0.778437,0,0,0.778437,0.265633,0.00125882,1.59122,0.927447
4982,1.50E-07,0.303129,0.778437,0,0,0.778437,0.265633,0.00125882,1.59122,0.927447
4983,9.92E-08,0.303139,0.77875,0,0,0.77875,0.265642,0.000137449,1.59121,0.927427
4984,9.92E-08,0.303139,0.77875,0,0,0.77875,0.265642,0.000137449,1.59121,0.927427
4985,6.56E-08,0.303134,0.779063,0,0,0.779063,0.265635,0.00108218,1.59123,0.927426
4986,6.56E-08,0.303134,0.779063,0,0,0.779063,0.265635,0.00108218,1.59123,0.927426
4987,2.75E-07,0.303129,0.779375,0,0,0.779375,0.26563,0.00114934,1.59124,0.927462
4988,2.75E-07,0.303129,0.779375,0,0,0.779375,0.26563,0.00114934,1.59124,0.927462
4989,1.41E-07,0.303132,0.779688,0,0,0.779688,0.265621,0.000795624,1.5913,0.927432
4990,1.41E-07,0.303132,0.779688,0,0,0.779688,0.265621,0.000795624,1.5913,0.927432
4991,4.81E-09,0.303142,0.78,0,0,0.78,0.26562,0.00134666,1.59133,0.927424
4992,4.81E-09,0.303142,0.78,0,0,0.78,0.26562,0.00134666,1.59133,0.927424
4993,7.33E-08,0.30313,0.780312,0,0,0.780312,0.265606,0.00200251,1.59137,0.927441
4994,7.33E-08,0.30313,0.780312,0,0,0.780312,0.265606,0.00200251,1.59137,0.927441
4995,2.55E-07,0.303131,0.780625,0,0,0.780625,0.265597,0.000367688,1.59142,0.92745
4996,2.55E-07,0.303131,0.780625,0,0,0.780625,0.265597,0.000367688,1.59142,0.92745
4997,1.14E-07,0.303139,0.780937,0,0,0.780937,0.265601,0.000317256,1.59142,0.927422
4998,1.14E-07,0.303139,0.780937,0,0,0.780937,0.265601,0.000317256,1.59142,0.927422
4999,9.34E-08,0.303135,0.78125,0,0,0.78125,0.265593,0.000930456,1.59145,0.927429
5000,9.34E-08,0.303135,0.78125,0,0,0.78125,0.265593,0.000930456,1.59145,0.927429
5001,3.63E-08,0.30313,0.781563,0,0,0.781563,0.26559,7.01E-05,1.59145,0.927458
5002,3.63E-08,0.30313,0.781563,0,0,0.781563,0.26559,7.01E-05,1.59145,0.927458
5003,4.02E-08,0.303133,0.781875,0,0,0.781875,0.265592,0.000550458,1.59145,0.927427
5004,4.02E-08,0.303133,0.781875,0,0,0.781875,0.265592,0.000550458,1.59145,0.927427
5005,5.88E-09,0.303142,0.782188,0,0,0.782188,0.265597,4.71E-05,1.59146,0.927425
5006,5.88E-09,0.303142,0.782188,0,0,0.782188,0.265597,4.71E-05,1.59146,0.927425
5007,5.16E-08,0.303128,0.7825,0,0,0.7825,0.265592,0.000507871,1.59144,0.927442
5008,5.16E-08,0.303128,0.7825,0,0,0.7825,0.265592,0.000507871,1.59144,0.927442
5009,1.16E-07,0.303132,0.782812,0,0,0.782812,0.265591,0.000232063,1.59146,0.927451
5010,1.16E-07,0.303132,0.782812,0,0,0.782812,0.265591,0.000232063,1.59146,0.927451
5011,2.39E-08,0.303139,0.783125,0,0,0.783125,0.265594,7.68E-06,1.59146,0.927417
5012,2.39E-08,0.303139,0.783125,0,0,0.783125,0.265594,7.68E-06,1.59146,0.927417
5013,2.71E-08,0.303135,0.783437,0,0,0.783437,0.265591,0.00098974,1.59147,0.927434
5014,2.71E-08,0.303135,0.783437,0,0,0.783437,0.265591,0.00098974,1.59147,0.927434
5015,1.15E-08,0.303128,0.78375,0,0,0.78375,0.265583,0.000269837,1.59148,0.927459
5016,1.15E-08,0.303128,0.78375,0,0,0.78375,0.265583,0.000269837,1.59148,0.927459
5017,1.05E-07,0.303134,0.784063,0,0,0.784063,0.265588,0.000223322,1.59148,0.927429
5018,1.05E-07,0.303134,0.784063,0,0,0.784063,0.265588,0.000223322,1.59148,0.927429
5019,1.09E-07,0.303138,0.784375,0,0,0.784375,0.265586,0.00102403,1.5915,0.927434
5020,1.09E-07,0.303138,0.784375,0,0,0.784375,0.265586,0.00102403,1.5915,0.927434
5021,7.51E-08,0.303125,0.784688,0,0,0.784688,0.265576,0.000845779,1.59151,0.927458
5022,7.51E-08,0.303125,0.784688,0,0,0.784688,0.265576,0.000845779,1.59151,0.927458
5023,2.15E-08,0.30313,0.785,0,0,0.785,0.265576,2.37E-05,1.59153,0.927453
5024,2.15E-08,0.30313,0.785,0,0,0.785,0.265576,2.37E-05,1.59153,0.927453
5025,2.11E-08,0.303137,0.785312,0,0,0.785312,0.265575,0.000339329,1.59155,0.927433
5026,2.11E-08,0.303137,0.785312,0,0,0.785312,0.265575,0.000339329,1.59155,0.927433
5027,1.22E-07,0.303128,0.785625,0,0,0.785625,0.265572,0.000701881,1.59154,0.927445
5028,1.22E-07,0.303128,0.785625,0,0,0.785625,0.265572,0.000701881,1.59154,0.927445
5029,9.08E-09,0.303129,0.785937,0,0,0.785937,0.265567,0.00018234,1.59157,0.92747
5030,9.08E-09,0.303129,0.785937,0,0,0.785937,0.265567,0.00018234,1.59157,0.92747
5031,1.22E-07,0.30313,0.78625,0,0,0.78625,0.26557,0.000566431,1.59156,0.927427
5032,1.22E-07,0.30313,0.78625,0,0,0.78625,0.26557,0.000566431,1.59156,0.927427
5033,1.75E-08,0.303138,0.786563,0,0,0.786563,0.265574,0.000704889,1.59156,0.92745
5034,1.75E-08,0.303138,0.786563,0,0,0.786563,0.265574,0.000704889,1.59156,0.92745
5035,3.48E-09,0.303122,0.786875,0,0,0.786875,0.265561,0.000246832,1.59158,0.927453
5036,3.48E-09,0.303122,0.786875,0,0,0.786875,0.265561,0.000246832,1.59158,0.927453
5037,1.05E-07,0.303132,0.787188,0,0,0.787188,0.265571,0.000572503,1.59156,0.92746
5038,1.05E-07,0.303132,0.787188,0,0,0.787188,0.265571,0.000572503,1.59156,0.92746
5039,1.36E-07,0.303133,0.7875,0,0,0.7875,0.265568,0.000486554,1.59158,0.92743
5040,1.36E-07,0.303133,0.7875,0,0,0.7875,0.265568,0.000486554,1.59158,0.92743
5041,7.64E-08,0.303127,0.787812,0,0,0.787812,0.265565,0.000719513,1.59157,0.927458
5042,7.64E-08,0.303127,0.787812,0,0,0.787812,0.265565,0.000719513,1.59157,0.927458
5043,3.61E-08,0.303126,0.788125,0,0,0.788125,0.26556,0.000437373,1.5916,0.92747
5044,3.61E-08,0.303126,0.788125,0,0,0.788125,0.26556,0.000437373,1.5916,0.92747
5045,1.48E-07,0.303129,0.788437,0,0,0.788437,0.26556,0.000395409,1.59161,0.927434
5046,1.48E-07,0.303129,0.788437,0,0,0.788437,0.26556,0.000395409,1.59161,0.927434
5047,8.48E-08,0.303134,0.78875,0,0,0.78875,0.265564,0.00045699,1.5916,0.92746
5048,8.48E-08,0.303134,0.78875,0,0,0.78875,0.265564,0.00045699,1.5916,0.92746
5049,8.10E-08,0.303121,0.789062,0,0,0.789062,0.265555,0.000147612,1.59161,0.927452
5050,8.10E-08,0.303121,0.789062,0,0,0.789062,0.265555,0.000147612,1.59161,0.927452
5051,3.26E-08,0.303132,0.789375,0,0,0.789375,0.265566,0.000366052,1.59159,0.927467
5052,3.26E-08,0.303132,0.789375,0,0,0.789375,0.265566,0.000366052,1.59159,0.927467
5053,1.53E-07,0.303127,0.789688,0,0,0.789688,0.265559,0.000600187,1.59161,0.927437
5054,1.53E-07,0.303127,0.789688,0,0,0.789688,0.265559,0.000600187,1.59161,0.927437
5055,9.58E-08,0.303128,0.79,0,0,0.79,0.265559,0.000203282,1.59161,0.927468
5056,9.58E-08,0.303128,0.79,0,0,0.79,0.265559,0.000203282,1.59161,0.927468
5057,7.33E-08,0.303125,0.790313,0,0,0.790313,0.265557,8.36E-05,1.59161,0.927461
5058,7.33E-08,0.303125,0.790313,0,0,0.790313,0.265557,8.36E-05,1.59161,0.927461
5059,5.36E-08,0.30313,0.790625,0,0,0.790625,0.26556,0.000483341,1.59161,0.927444
5060,5.36E-08,0.30313,0.790625,0,0,0.790625,0.26556,0.000483341,1.59161,0.927444
5061,1.19E-07,0.303132,0.790937,0,0,0.790937,0.265562,0.000698158,1.59161,0.927458
5062,1.19E-07,0.303132,0.790937,0,0,0.790937,0.265562,0.000698158,1.59161,0.927458
5063,1.32E-07,0.303121,0.79125,0,0,0.79125,0.265552,0.000533015,1.59162,0.927454
5064,1.32E-07,0.303121,0.79125,0,0,0.79125,0.265552,0.000533015,1.59162,0.927454
5065,6.96E-08,0.303133,0.791562,0,0,0.791562,0.265556,5.88E-05,1.59164,0.927468
5066,6.96E-08,0.303133,0.791562,0,0,0.791562,0.265556,5.88E-05,1.59164,0.927468
5067,4.82E-08,0.303127,0.791875,0,0,0.791875,0.265551,0.000620226,1.59165,0.927429
5068,4.82E-08,0.303127,0.791875,0,0,0.791875,0.265551,0.000620226,1.59165,0.927429
5069,5.83E-08,0.303131,0.792188,0,0,0.792188,0.265549,0.000500367,1.59167,0.927476
5070,5.83E-08,0.303131,0.792188,0,0,0.792188,0.265549,0.000500367,1.59167,0.927476
5071,1.23E-07,0.303122,0.7925,0,0,0.7925,0.265545,0.000189518,1.59166,0.92745
5072,1.23E-07,0.303122,0.7925,0,0,0.7925,0.265545,0.000189518,1.59166,0.92745
5073,1.20E-07,0.303135,0.792813,0,0,0.792813,0.265551,6.94E-05,1.59168,0.927451
5074,1.20E-07,0.303135,0.792813,0,0,0.792813,0.265551,6.94E-05,1.59168,0.927451
5075,1.09E-07,0.303127,0.793125,0,0,0.793125,0.265546,0.000686889,1.59168,0.927449
5076,1.09E-07,0.303127,0.793125,0,0,0.793125,0.265546,0.000686889,1.59168,0.927449
5077,2.16E-08,0.303123,0.793437,0,0,0.793437,0.265543,3.68E-05,1.59168,0.927469
5078,2.16E-08,0.303123,0.793437,0,0,0.793437,0.265543,3.68E-05,1.59168,0.927469
5079,7.13E-08,0.303132,0.79375,0,0,0.79375,0.265547,0.000131153,1.59169,0.927454
5080,7.13E-08,0.303132,0.79375,0,0,0.79375,0.265547,0.000131153,1.59169,0.927454
5081,7.38E-08,0.303129,0.794062,0,0,0.794062,0.265545,0.000426267,1.59169,0.927438
5082,7.38E-08,0.303129,0.794062,0,0,0.794062,0.265545,0.000426267,1.59169,0.927438
5083,7.89E-08,0.303128,0.794375,0,0,0.794375,0.265542,0.000455602,1.5917,0.927477
5084,7.89E-08,0.303128,0.794375,0,0,0.794375,0.265542,0.000455602,1.5917,0.927477
5085,3.34E-08,0.303124,0.794688,0,0,0.794688,0.265539,0.000547732,1.5917,0.927448
5086,3.34E-08,0.303124,0.794688,0,0,0.794688,0.265539,0.000547732,1.5917,0.927448
5087,3.28E-08,0.303136,0.795,0,0,0.795,0.265548,0.000178587,1.59169,0.927456
5088,3.28E-08,0.303136,0.795,0,0,0.795,0.265548,0.000178587,1.59169,0.927456
5089,4.64E-08,0.303122,0.795313,0,0,0.795313,0.265541,0.00017102,1.59168,0.927457
5090,4.64E-08,0.303122,0.795313,0,0,0.795313,0.265541,0.00017102,1.59168,0.927457
5091,1.36E-07,0.303125,0.795625,0,0,0.795625,0.265546,0.000477797,1.59167,0.927478
5092,1.36E-07,0.303125,0.795625,0,0,0.795625,0.265546,0.000477797,1.59167,0.927478
5093,2.62E-08,0.30313,0.795937,0,0,0.795937,0.265547,7.05E-05,1.59168,0.927449
5094,2.62E-08,0.30313,0.795937,0,0,0.795937,0.265547,7.05E-05,1.59168,0.927449
5095,2.84E-08,0.303127,0.79625,0,0,0.79625,0.265545,0.000544021,1.59168,0.927455
5096,2.84E-08,0.303127,0.79625,0,0,0.79625,0.265545,0.000544021,1.59168,0.927455
5097,1.07E-07,0.303124,0.796562,0,0,0.796562,0.265541,0.000377501,1.59169,0.927483
5098,1.07E-07,0.303124,0.796562,0,0,0.796562,0.265541,0.000377501,1.59169,0.927483
5099,2.05E-07,0.303123,0.796875,0,0,0.796875,0.265541,0.00104115,1.59169,0.92745
5100,2.05E-07,0.303123,0.796875,0,0,0.796875,0.265541,0.00104115,1.59169,0.92745
5101,2.75E-07,0.303134,0.797188,0,0,0.797188,0.265553,0.000994029,1.59166,0.927467
5102,2.75E-07,0.303134,0.797188,0,0,0.797188,0.265553,0.000994029,1.59166,0.927467
5103,5.92E-07,0.303118,0.7975,0,0,0.7975,0.265552,0.00205741,1.59161,0.927459
5104,5.92E-07,0.303118,0.7975,0,0,0.7975,0.265552,0.00205741,1.59161,0.927459
5105,3.05E-07,0.303127,0.797813,0,0,0.797813,0.265577,0.00340193,1.59151,0.927487
5106,3.05E-07,0.303127,0.797813,0,0,0.797813,0.265577,0.00340193,1.59151,0.927487
5107,1.69E-07,0.303125,0.798125,0,0,0.798125,0.265592,0.00318625,1.59143,0.927441
5108,1.69E-07,0.303125,0.798125,0,0,0.798125,0.265592,0.00318625,1.59143,0.927441
5109,6.29E-07,0.303129,0.798437,0,0,0.798437,0.265614,0.0025174,1.59132,0.927469
5110,6.29E-07,0.303129,0.798437,0,0,0.798437,0.265614,0.0025174,1.59132,0.927469
5111,2.85E-07,0.303121,0.79875,0,0,0.79875,0.265621,0.00146799,1.59126,0.927474
5112,2.85E-07,0.303121,0.79875,0,0,0.79875,0.265621,0.00146799,1.59126,0.927474
5113,6.98E-09,0.303126,0.799062,0,0,0.799062,0.265631,0.00162678,1.59122,0.927455
5114,6.98E-09,0.303126,0.799062,0,0,0.799062,0.265631,0.00162678,1.59122,0.927455
5115,1.66E-07,0.303133,0.799375,0,0,0.799375,0.26564,0.000580556,1.5912,0.92746
5116,1.66E-07,0.303133,0.799375,0,0,0.799375,0.26564,0.000580556,1.5912,0.92746
5117,1.21E-07,0.303118,0.799688,0,0,0.799688,0.265624,0.00108403,1.59123,0.927462
5118,1.21E-07,0.303118,0.799688,0,0,0.799688,0.265624,0.00108403,1.59123,0.927462
5119,2.05E-07,0.303129,0.8,0,0,0.8,0.265628,0.000527924,1.59125,0.927487
5120,2.05E-07,0.303129,0.8,0,0,0.8,0.265628,0.000527924,1.59125,0.927487
5121,1.05E-07,0.303126,0.800313,0,0,0.800313,0.265618,0.00144605,1.59129,0.927432
5122,1.05E-07,0.303126,0.800313,0,0,0.800313,0.265618,0.00144605,1.59129,0.927432
5123,2.15E-07,0.303131,0.800625,0,0,0.800625,0.265611,0.00172565,1.59134,0.927481
5124,2.15E-07,0.303131,0.800625,0,0,0.800625,0.265611,0.00172565,1.59134,0.927481
5125,1.43E-08,0.303117,0.800937,0,0,0.800937,0.265598,0.00119202,1.59137,0.927463
5126,1.43E-08,0.303117,0.800937,0,0,0.800937,0.265598,0.00119202,1.59137,0.927463
5127,3.27E-07,0.30313,0.80125,0,0,0.80125,0.265597,0.000458904,1.59142,0.927472
5128,3.27E-07,0.30313,0.80125,0,0,0.80125,0.265597,0.000458904,1.59142,0.927472
5129,1.44E-07,0.303126,0.801562,0,0,0.801562,0.265593,0.000758355,1.59143,0.927451
5130,1.44E-07,0.303126,0.801562,0,0,0.801562,0.265593,0.000758355,1.59143,0.927451
5131,7.18E-09,0.303122,0.801875,0,0,0.801875,0.265588,0.000485133,1.59144,0.927477
5132,7.18E-09,0.303122,0.801875,0,0,0.801875,0.265588,0.000485133,1.59144,0.927477
5133,2.63E-08,0.303125,0.802188,0,0,0.802188,0.265587,0.000222873,1.59145,0.927476
5134,2.63E-08,0.303125,0.802188,0,0,0.802188,0.265587,0.000222873,1.59145,0.927476
5135,1.27E-07,0.303126,0.8025,0,0,0.8025,0.265591,0.000171932,1.59144,0.927445
5136,1.27E-07,0.303126,0.8025,0,0,0.8025,0.265591,0.000171932,1.59144,0.927445
5137,1.55E-07,0.303127,0.802813,0,0,0.802813,0.265589,0.00063894,1.59145,0.927485
5138,1.55E-07,0.303127,0.802813,0,0,0.802813,0.265589,0.00063894,1.59145,0.927485
5139,1.01E-07,0.303115,0.803125,0,0,0.803125,0.265583,0.000152564,1.59144,0.927469
5140,1.01E-07,0.303115,0.803125,0,0,0.803125,0.265583,0.000152564,1.59144,0.927469
5141,3.99E-09,0.303133,0.803437,0,0,0.803437,0.265591,4.50E-05,1.59146,0.927474
5142,3.99E-09,0.303133,0.803437,0,0,0.803437,0.265591,4.50E-05,1.59146,0.927474
5143,1.17E-07,0.303123,0.80375,0,0,0.80375,0.265584,0.00079527,1.59146,0.927447
5144,1.17E-07,0.303123,0.80375,0,0,0.80375,0.265584,0.00079527,1.59146,0.927447
5145,8.98E-08,0.303122,0.804062,0,0,0.804062,0.265582,0.000592924,1.59147,0.927498
5146,8.98E-08,0.303122,0.804062,0,0,0.804062,0.265582,0.000592924,1.59147,0.927498
5147,1.73E-07,0.303119,0.804375,0,0,0.804375,0.265577,4.40E-05,1.59148,0.927472
5148,1.73E-07,0.303119,0.804375,0,0,0.804375,0.265577,4.40E-05,1.59148,0.927472
5149,5.95E-08,0.303131,0.804688,0,0,0.804688,0.265582,0.000205818,1.5915,0.927456
5150,5.95E-08,0.303131,0.804688,0,0,0.804688,0.265582,0.000205818,1.5915,0.927456
5151,5.82E-08,0.303123,0.805,0,0,0.805,0.265575,0.00137247,1.59151,0.927479
5152,5.82E-08,0.303123,0.805,0,0,0.805,0.265575,0.00137247,1.59151,0.927479
5153,1.81E-08,0.303115,0.805313,0,0,0.805313,0.265566,0.000102476,1.59153,0.927483
5154,1.81E-08,0.303115,0.805313,0,0,0.805313,0.265566,0.000102476,1.59153,0.927483
5155,1.88E-07,0.303129,0.805625,0,0,0.805625,0.265573,1.58E-05,1.59154,0.927474
5156,1.88E-07,0.303129,0.805625,0,0,0.805625,0.265573,1.58E-05,1.59154,0.927474
5157,6.40E-09,0.303124,0.805938,0,0,0.805938,0.265566,0.000731719,1.59156,0.927445
5158,6.40E-09,0.303124,0.805938,0,0,0.805938,0.265566,0.000731719,1.59156,0.927445
5159,1.16E-07,0.303122,0.80625,0,0,0.80625,0.265565,0.000626617,1.59156,0.927502
5160,1.16E-07,0.303122,0.80625,0,0,0.80625,0.265565,0.000626617,1.59156,0.927502
5161,6.22E-08,0.303117,0.806562,0,0,0.806562,0.265559,0.000484495,1.59157,0.927466
5162,6.22E-08,0.303117,0.806562,0,0,0.806562,0.265559,0.000484495,1.59157,0.927466
5163,9.21E-08,0.303133,0.806875,0,0,0.806875,0.26557,0.000292312,1.59157,0.927468
5164,9.21E-08,0.303133,0.806875,0,0,0.806875,0.26557,0.000292312,1.59157,0.927468
5165,9.47E-08,0.30312,0.807187,0,0,0.807187,0.265562,0.00091156,1.59157,0.927466
5166,9.47E-08,0.30312,0.807187,0,0,0.807187,0.265562,0.00091156,1.59157,0.927466
5167,1.34E-07,0.30312,0.8075,0,0,0.8075,0.26556,0.000142635,1.59158,0.927494
5168,1.34E-07,0.30312,0.8075,0,0,0.8075,0.26556,0.000142635,1.59158,0.927494
5169,3.00E-08,0.303126,0.807813,0,0,0.807813,0.265564,7.96E-05,1.59158,0.927465
5170,3.00E-08,0.303126,0.807813,0,0,0.807813,0.265564,7.96E-05,1.59158,0.927465
5171,5.16E-08,0.303125,0.808125,0,0,0.808125,0.265561,0.00055134,1.59159,0.927457
5172,5.16E-08,0.303125,0.808125,0,0,0.808125,0.265561,0.00055134,1.59159,0.927457
5173,2.16E-07,0.303123,0.808438,0,0,0.808438,0.265557,0.000545275,1.5916,0.927495
5174,2.16E-07,0.303123,0.808438,0,0,0.808438,0.265557,0.000545275,1.5916,0.927495
5175,1.83E-07,0.303117,0.80875,0,0,0.80875,0.265554,0.000388586,1.5916,0.927463
5176,1.83E-07,0.303117,0.80875,0,0,0.80875,0.265554,0.000388586,1.5916,0.927463
5177,6.74E-08,0.303133,0.809062,0,0,0.809062,0.265562,6.27E-05,1.59161,0.927477
5178,6.74E-08,0.303133,0.809062,0,0,0.809062,0.265562,6.27E-05,1.59161,0.927477
5179,1.03E-07,0.303118,0.809375,0,0,0.809375,0.265554,0.000539732,1.5916,0.927457
5180,1.03E-07,0.303118,0.809375,0,0,0.809375,0.265554,0.000539732,1.5916,0.927457
5181,1.86E-07,0.303123,0.809687,0,0,0.809687,0.265555,0.00035559,1.59161,0.927499
5182,1.86E-07,0.303123,0.809687,0,0,0.809687,0.265555,0.00035559,1.59161,0.927499
5183,1.62E-07,0.303122,0.81,0,0,0.81,0.265558,0.000501478,1.5916,0.927462
5184,1.62E-07,0.303122,0.81,0,0,0.81,0.265558,0.000501478,1.5916,0.927462
5185,7.33E-08,0.303129,0.810313,0,0,0.810313,0.265561,0.000366688,1.5916,0.927463
5186,7.33E-08,0.303129,0.810313,0,0,0.810313,0.265561,0.000366688,1.5916,0.927463
5187,1.33E-08,0.303122,0.810625,0,0,0.810625,0.265554,0.000859081,1.59162,0.927482
5188,1.33E-08,0.303122,0.810625,0,0,0.810625,0.265554,0.000859081,1.59162,0.927482
5189,7.62E-08,0.303119,0.810938,0,0,0.810938,0.265551,0.000307584,1.59162,0.927473
5190,7.62E-08,0.303119,0.810938,0,0,0.810938,0.265551,0.000307584,1.59162,0.927473
5191,1.55E-07,0.303133,0.81125,0,0,0.81125,0.265557,0.000204425,1.59163,0.927469
5192,1.55E-07,0.303133,0.81125,0,0,0.81125,0.265557,0.000204425,1.59163,0.927469
5193,1.77E-07,0.30312,0.811562,0,0,0.811562,0.265549,0.000453427,1.59164,0.927457
5194,1.77E-07,0.30312,0.811562,0,0,0.811562,0.265549,0.000453427,1.59164,0.927457
5195,1.20E-07,0.303126,0.811875,0,0,0.811875,0.265552,0.000439825,1.59164,0.927498
5196,1.20E-07,0.303126,0.811875,0,0,0.811875,0.265552,0.000439825,1.59164,0.927498
5197,5.59E-08,0.30312,0.812187,0,0,0.812187,0.265544,0.000294929,1.59166,0.927452
5198,5.59E-08,0.30312,0.812187,0,0,0.812187,0.265544,0.000294929,1.59166,0.927452
5199,1.94E-07,0.303132,0.8125,0,0,0.8125,0.265548,0.000489864,1.59168,0.927476
5200,1.94E-07,0.303132,0.8125,0,0,0.8125,0.265548,0.000489864,1.59168,0.927476
5201,1.67E-07,0.303118,0.812813,0,0,0.812813,0.265538,0.000429345,1.59169,0.927471
5202,1.67E-07,0.303118,0.812813,0,0,0.812813,0.265538,0.000429345,1.59169,0.927471
5203,1.37E-07,0.303124,0.813125,0,0,0.813125,0.265543,0.000603507,1.59168,0.92748
5204,1.37E-07,0.303124,0.813125,0,0,0.813125,0.265543,0.000603507,1.59168,0.92748
5205,2.15E-08,0.303129,0.813438,0,0,0.813438,0.265545,7.31E-05,1.59168,0.927463
5206,2.15E-08,0.303129,0.813438,0,0,0.813438,0.265545,7.31E-05,1.59168,0.927463
5207,1.64E-07,0.303121,0.81375,0,0,0.81375,0.265543,0.000436514,1.59167,0.927465
5208,1.64E-07,0.303121,0.81375,0,0,0.81375,0.265543,0.000436514,1.59167,0.927465
5209,8.37E-08,0.303125,0.814062,0,0,0.814062,0.26554,0.000403091,1.5917,0.927494
5210,8.37E-08,0.303125,0.814062,0,0,0.814062,0.26554,0.000403091,1.5917,0.927494
5211,1.34E-07,0.303122,0.814375,0,0,0.814375,0.265538,0.000170874,1.5917,0.92745
5212,1.34E-07,0.303122,0.814375,0,0,0.814375,0.265538,0.000170874,1.5917,0.92745
5213,2.12E-08,0.303132,0.814687,0,0,0.814687,0.265542,0.00021737,1.59171,0.927478
5214,2.12E-08,0.303132,0.814687,0,0,0.814687,0.265542,0.00021737,1.59171,0.927478
5215,7.34E-08,0.303117,0.815,0,0,0.815,0.265535,0.000174713,1.5917,0.927467
5216,7.34E-08,0.303117,0.815,0,0,0.815,0.265535,0.000174713,1.5917,0.927467
5217,2.01E-07,0.303126,0.815313,0,0,0.815313,0.265544,0.000827168,1.59168,0.927485
5218,2.01E-07,0.303126,0.815313,0,0,0.815313,0.265544,0.000827168,1.59168,0.927485
5219,8.66E-08,0.303127,0.815625,0,0,0.815625,0.265545,0.000111026,1.59168,0.927454
5220,8.66E-08,0.303127,0.815625,0,0,0.815625,0.265545,0.000111026,1.59168,0.927454
5221,4.20E-08,0.303124,0.815938,0,0,0.815938,0.265545,0.000386676,1.59167,0.927471
5222,4.20E-08,0.303124,0.815938,0,0,0.815938,0.265545,0.000386676,1.59167,0.927471
5223,3.06E-08,0.303124,0.81625,0,0,0.81625,0.26554,0.000159448,1.59169,0.927482
5224,3.06E-08,0.303124,0.81625,0,0,0.81625,0.26554,0.000159448,1.59169,0.927482
5225,1.09E-07,0.303127,0.816562,0,0,0.816562,0.265543,0.000929069,1.59169,0.927451
5226,1.09E-07,0.303127,0.816562,0,0,0.816562,0.265543,0.000929069,1.59169,0.927451
5227,4.28E-08,0.303133,0.816875,0,0,0.816875,0.265551,0.000245799,1.59167,0.927463
5228,4.28E-08,0.303133,0.816875,0,0,0.816875,0.265551,0.000245799,1.59167,0.927463
5229,5.63E-07,0.303119,0.817187,0,0,0.817187,0.265546,0.00146782,1.59165,0.927466
5230,5.63E-07,0.303119,0.817187,0,0,0.817187,0.265546,0.00146782,1.59165,0.927466
5231,4.80E-08,0.303131,0.8175,0,0,0.8175,0.265568,0.00338843,1.59157,0.927475
5232,4.80E-08,0.303131,0.8175,0,0,0.8175,0.265568,0.00338843,1.59157,0.927475
5233,4.09E-07,0.303132,0.817813,0,0,0.817813,0.265586,0.00334689,1.59148,0.927435
5234,4.09E-07,0.303132,0.817813,0,0,0.817813,0.265586,0.00334689,1.59148,0.927435
5235,2.05E-07,0.30313,0.818125,0,0,0.818125,0.265607,0.00353435,1.59136,0.927462
5236,2.05E-07,0.30313,0.818125,0,0,0.818125,0.265607,0.00353435,1.59136,0.927462
5237,9.77E-07,0.303127,0.818438,0,0,0.818438,0.265627,0.00244916,1.59125,0.927465
5238,9.77E-07,0.303127,0.818438,0,0,0.818438,0.265627,0.00244916,1.59125,0.927465
5239,2.31E-07,0.303133,0.81875,0,0,0.81875,0.265636,0.00177522,1.59122,0.927433
5240,2.31E-07,0.303133,0.81875,0,0,0.81875,0.265636,0.00177522,1.59122,0.927433
5241,6.35E-08,0.30314,0.819062,0,0,0.819062,0.265648,2.88E-05,1.59118,0.92745
5242,6.35E-08,0.30314,0.819062,0,0,0.819062,0.265648,2.88E-05,1.59118,0.92745
5243,1.85E-07,0.303127,0.819375,0,0,0.819375,0.265636,0.00080771,1.5912,0.927437
5244,1.85E-07,0.303127,0.819375,0,0,0.819375,0.265636,0.00080771,1.5912,0.927437
5245,8.34E-08,0.303144,0.819687,0,0,0.819687,0.265638,0.000316939,1.59124,0.927442
5246,8.34E-08,0.303144,0.819687,0,0,0.819687,0.265638,0.000316939,1.59124,0.927442
5247,1.39E-07,0.303143,0.82,0,0,0.82,0.265633,0.0011698,1.59127,0.927389
5248,1.39E-07,0.303143,0.82,0,0,0.82,0.265633,0.0011698,1.59127,0.927389
5249,1.79E-07,0.303146,0.820312,0,0,0.820312,0.265625,0.00176235,1.59132,0.927429
5250,1.79E-07,0.303146,0.820312,0,0,0.820312,0.265625,0.00176235,1.59132,0.927429
5251,3.26E-07,0.30314,0.820625,0,0,0.820625,0.265612,0.000633505,1.59137,0.927412
5252,3.26E-07,0.30314,0.820625,0,0,0.820625,0.265612,0.000633505,1.59137,0.927412
5253,8.96E-08,0.303156,0.820938,0,0,0.820938,0.265617,7.15E-05,1.59139,0.927383
5254,8.96E-08,0.303156,0.820938,0,0,0.820938,0.265617,7.15E-05,1.59139,0.927383
5255,1.42E-07,0.303157,0.82125,0,0,0.82125,0.265611,0.0011802,1.59143,0.92738
5256,1.42E-07,0.303157,0.82125,0,0,0.82125,0.265611,0.0011802,1.59143,0.92738
5257,1.13E-07,0.303146,0.821563,0,0,0.821563,0.265604,0.000360911,1.59143,0.927399
5258,1.13E-07,0.303146,0.821563,0,0,0.821563,0.265604,0.000360911,1.59143,0.927399
5259,4.17E-08,0.303155,0.821875,0,0,0.821875,0.265607,0.000399778,1.59145,0.927398
5260,4.17E-08,0.303155,0.821875,0,0,0.821875,0.265607,0.000399778,1.59145,0.927398
5261,1.20E-08,0.303155,0.822187,0,0,0.822187,0.265608,5.83E-05,1.59144,0.927365
5262,1.20E-08,0.303155,0.822187,0,0,0.822187,0.265608,5.83E-05,1.59144,0.927365
5263,6.62E-08,0.303152,0.8225,0,0,0.8225,0.265606,0.000736558,1.59144,0.927411
5264,6.62E-08,0.303152,0.8225,0,0,0.8225,0.265606,0.000736558,1.59144,0.927411
5265,9.50E-08,0.303144,0.822812,0,0,0.822812,0.2656,0.000102996,1.59145,0.927399
5266,9.50E-08,0.303144,0.822812,0,0,0.822812,0.2656,0.000102996,1.59145,0.927399
5267,1.90E-08,0.303155,0.823125,0,0,0.823125,0.265608,0.000119768,1.59144,0.927392
5268,1.90E-08,0.303155,0.823125,0,0,0.823125,0.265608,0.000119768,1.59144,0.927392
5269,6.98E-08,0.303145,0.823438,0,0,0.823438,0.265598,0.0015418,1.59146,0.927403
5270,6.98E-08,0.303145,0.823438,0,0,0.823438,0.265598,0.0015418,1.59146,0.927403
5271,6.97E-09,0.303137,0.82375,0,0,0.82375,0.26559,0.000602406,1.59148,0.927438
5272,6.97E-09,0.303137,0.82375,0,0,0.82375,0.26559,0.000602406,1.59148,0.927438
5273,4.46E-08,0.303141,0.824063,0,0,0.824063,0.265591,0.000181024,1.59148,0.927424
5274,4.46E-08,0.303141,0.824063,0,0,0.824063,0.265591,0.000181024,1.59148,0.927424
5275,3.03E-08,0.303141,0.824375,0,0,0.824375,0.265588,0.00102168,1.5915,0.927414
5276,3.03E-08,0.303141,0.824375,0,0,0.824375,0.265588,0.00102168,1.5915,0.927414
5277,8.77E-08,0.303134,0.824687,0,0,0.824687,0.265579,0.000963088,1.59152,0.92746
5278,8.77E-08,0.303134,0.824687,0,0,0.824687,0.265579,0.000963088,1.59152,0.92746
5279,4.22E-09,0.30313,0.825,0,0,0.825,0.265576,4.95E-05,1.59152,0.927444
5280,4.22E-09,0.30313,0.825,0,0,0.825,0.265576,4.95E-05,1.59152,0.927444
5281,7.18E-08,0.303143,0.825312,0,0,0.825312,0.26558,0.000140609,1.59155,0.927432
5282,7.18E-08,0.303143,0.825312,0,0,0.825312,0.26558,0.000140609,1.59155,0.927432
5283,4.02E-09,0.303135,0.825625,0,0,0.825625,0.265575,0.00114608,1.59155,0.92744
5284,4.02E-09,0.303135,0.825625,0,0,0.825625,0.265575,0.00114608,1.59155,0.92744
5285,6.92E-08,0.303129,0.825938,0,0,0.825938,0.265567,9.24E-05,1.59157,0.927465
5286,6.92E-08,0.303129,0.825938,0,0,0.825938,0.265567,9.24E-05,1.59157,0.927465
5287,5.99E-08,0.303138,0.82625,0,0,0.82625,0.265574,0.000494786,1.59157,0.927443
5288,5.99E-08,0.303138,0.82625,0,0,0.82625,0.265574,0.000494786,1.59157,0.927443
5289,3.11E-08,0.303138,0.826563,0,0,0.826563,0.265572,0.00048743,1.59157,0.927427
5290,3.11E-08,0.303138,0.826563,0,0,0.826563,0.265572,0.00048743,1.59157,0.927427
5291,1.48E-07,0.303134,0.826875,0,0,0.826875,0.265568,0.00033515,1.59158,0.927471
5292,1.48E-07,0.303134,0.826875,0,0,0.826875,0.265568,0.00033515,1.59158,0.927471
5293,2.00E-08,0.303131,0.827187,0,0,0.827187,0.265568,0.000606653,1.59157,0.927438
5294,2.00E-08,0.303131,0.827187,0,0,0.827187,0.265568,0.000606653,1.59157,0.927438
5295,5.99E-08,0.303145,0.8275,0,0,0.8275,0.265575,0.000373747,1.59158,0.927436
5296,5.99E-08,0.303145,0.8275,0,0,0.8275,0.265575,0.000373747,1.59158,0.927436
5297,1.83E-08,0.30313,0.827812,0,0,0.827812,0.265564,0.00091271,1.59159,0.927445
5298,1.83E-08,0.30313,0.827812,0,0,0.827812,0.265564,0.00091271,1.59159,0.927445
5299,1.06E-07,0.303133,0.828125,0,0,0.828125,0.265564,0.000194331,1.5916,0.927462
5300,1.06E-07,0.303133,0.828125,0,0,0.828125,0.265564,0.000194331,1.5916,0.927462
5301,2.94E-09,0.303139,0.828438,0,0,0.828438,0.265566,0.00010683,1.59161,0.927431
5302,2.94E-09,0.303139,0.828438,0,0,0.828438,0.265566,0.00010683,1.59161,0.927431
5303,2.23E-08,0.303138,0.82875,0,0,0.82875,0.265566,0.000389001,1.59161,0.927432
5304,2.23E-08,0.303138,0.82875,0,0,0.82875,0.265566,0.000389001,1.59161,0.927432
5305,1.19E-07,0.303132,0.829063,0,0,0.829063,0.265562,0.000294828,1.59161,0.927468
5306,1.19E-07,0.303132,0.829063,0,0,0.829063,0.265562,0.000294828,1.59161,0.927468
5307,6.72E-08,0.303132,0.829375,0,0,0.829375,0.265562,0.000601956,1.59161,0.927436
5308,6.72E-08,0.303132,0.829375,0,0,0.829375,0.265562,0.000601956,1.59161,0.927436
5309,5.71E-08,0.303142,0.829687,0,0,0.829687,0.265569,9.00E-05,1.5916,0.927445
5310,5.71E-08,0.303142,0.829687,0,0,0.829687,0.265569,9.00E-05,1.5916,0.927445
5311,8.27E-09,0.30313,0.83,0,0,0.83,0.265561,0.00038558,1.5916,0.927438
5312,8.27E-09,0.30313,0.83,0,0,0.83,0.265561,0.00038558,1.5916,0.927438
5313,2.57E-08,0.303136,0.830312,0,0,0.830312,0.265564,6.67E-05,1.59161,0.927459
5314,2.57E-08,0.303136,0.830312,0,0,0.830312,0.265564,6.67E-05,1.59161,0.927459
5315,1.25E-07,0.303135,0.830625,0,0,0.830625,0.26556,0.000284459,1.59163,0.927427
5316,1.25E-07,0.303135,0.830625,0,0,0.830625,0.26556,0.000284459,1.59163,0.927427
5317,7.15E-08,0.303138,0.830938,0,0,0.830938,0.265561,0.000378299,1.59163,0.927435
5318,7.15E-08,0.303138,0.830938,0,0,0.830938,0.265561,0.000378299,1.59163,0.927435
5319,5.93E-08,0.303131,0.83125,0,0,0.83125,0.265556,0.000754556,1.59164,0.927452
5320,5.93E-08,0.303131,0.83125,0,0,0.83125,0.265556,0.000754556,1.59164,0.927452
5321,2.07E-08,0.303132,0.831563,0,0,0.831563,0.265552,0.000153866,1.59166,0.927439
5322,2.07E-08,0.303132,0.831563,0,0,0.831563,0.265552,0.000153866,1.59166,0.927439
5323,1.03E-07,0.303142,0.831875,0,0,0.831875,0.265558,0.000344266,1.59166,0.927432
5324,1.03E-07,0.303142,0.831875,0,0,0.831875,0.265558,0.000344266,1.59166,0.927432
5325,1.29E-07,0.303129,0.832187,0,0,0.832187,0.265548,0.000556042,1.59167,0.927431
5326,1.29E-07,0.303129,0.832187,0,0,0.832187,0.265548,0.000556042,1.59167,0.927431
5327,4.62E-08,0.303135,0.8325,0,0,0.8325,0.265551,1.95E-05,1.59167,0.927462
5328,4.62E-08,0.303135,0.8325,0,0,0.8325,0.265551,1.95E-05,1.59167,0.927462
5329,4.38E-08,0.303133,0.832812,0,0,0.832812,0.265548,2.52E-05,1.59168,0.927418
5330,4.38E-08,0.303133,0.832812,0,0,0.832812,0.265548,2.52E-05,1.59168,0.927418
5331,1.53E-07,0.30314,0.833125,0,0,0.833125,0.265551,0.000311913,1.59169,0.927439
5332,1.53E-07,0.30314,0.833125,0,0,0.833125,0.265551,0.000311913,1.59169,0.927439
5333,8.23E-08,0.303128,0.833438,0,0,0.833438,0.265544,0.000114585,1.59169,0.927447
5334,8.23E-08,0.303128,0.833438,0,0,0.833438,0.265544,0.000114585,1.59169,0.927447
5335,2.76E-08,0.303136,0.83375,0,0,0.83375,0.26555,0.000556851,1.59169,0.927436
5336,2.76E-08,0.303136,0.83375,0,0,0.83375,0.26555,0.000556851,1.59169,0.927436
5337,2.53E-08,0.30314,0.834063,0,0,0.834063,0.265551,0.000532142,1.59169,0.927427
5338,2.53E-08,0.30314,0.834063,0,0,0.834063,0.265551,0.000532142,1.59169,0.927427
5339,8.84E-08,0.303128,0.834375,0,0,0.834375,0.265543,0.000317865,1.59169,0.927444
5340,8.84E-08,0.303128,0.834375,0,0,0.834375,0.265543,0.000317865,1.59169,0.927444
5341,3.99E-09,0.303134,0.834687,0,0,0.834687,0.265547,0.000427511,1.59169,0.927452
5342,3.99E-09,0.303134,0.834687,0,0,0.834687,0.265547,0.000427511,1.59169,0.927452
5343,2.07E-08,0.303135,0.835,0,0,0.835,0.265548,9.30E-05,1.59169,0.927423
5344,2.07E-08,0.303135,0.835,0,0,0.835,0.265548,9.30E-05,1.59169,0.927423
5345,1.09E-08,0.303133,0.835312,0,0,0.835312,0.265546,0.000397566,1.59169,0.92745
5346,1.09E-08,0.303133,0.835312,0,0,0.835312,0.265546,0.000397566,1.59169,0.92745
5347,1.56E-08,0.303126,0.835625,0,0,0.835625,0.265544,0.000380069,1.59169,0.92745
5348,1.56E-08,0.303126,0.835625,0,0,0.835625,0.265544,0.000380069,1.59169,0.92745
5349,1.82E-08,0.303135,0.835938,0,0,0.835938,0.265551,0.000670847,1.59168,0.927443
5350,1.82E-08,0.303135,0.835938,0,0,0.835938,0.265551,0.000670847,1.59168,0.927443
5351,6.75E-08,0.303133,0.83625,0,0,0.83625,0.265552,8.54E-05,1.59166,0.927436
5352,6.75E-08,0.303133,0.83625,0,0,0.83625,0.265552,8.54E-05,1.59166,0.927436
5353,2.34E-08,0.303126,0.836563,0,0,0.836563,0.26555,0.000107185,1.59165,0.927458
5354,2.34E-08,0.303126,0.836563,0,0,0.836563,0.26555,0.000107185,1.59165,0.927458
5355,2.03E-07,0.303131,0.836875,0,0,0.836875,0.265553,0.00124095,1.59165,0.927454
5356,2.03E-07,0.303131,0.836875,0,0,0.836875,0.265553,0.00124095,1.59165,0.927454
5357,2.45E-07,0.303134,0.837188,0,0,0.837188,0.265564,0.00186473,1.5916,0.927433
5358,2.45E-07,0.303134,0.837188,0,0,0.837188,0.265564,0.00186473,1.5916,0.927433
5359,4.33E-07,0.303129,0.8375,0,0,0.8375,0.265575,0.0024724,1.59153,0.927454
5360,4.33E-07,0.303129,0.8375,0,0,0.8375,0.265575,0.0024724,1.59153,0.927454
5361,4.87E-08,0.303126,0.837812,0,0,0.837812,0.265593,0.00393045,1.59143,0.927456
5362,4.87E-08,0.303126,0.837812,0,0,0.837812,0.265593,0.00393045,1.59143,0.927456
5363,4.53E-07,0.303137,0.838125,0,0,0.838125,0.26562,0.00320429,1.59131,0.927445
5364,4.53E-07,0.303137,0.838125,0,0,0.838125,0.26562,0.00320429,1.59131,0.927445
5365,2.86E-07,0.30313,0.838437,0,0,0.838437,0.26563,0.00146267,1.59124,0.927438
5366,2.86E-07,0.30313,0.838437,0,0,0.838437,0.26563,0.00146267,1.59124,0.927438
5367,2.14E-07,0.303126,0.83875,0,0,0.83875,0.265638,0.000938501,1.59119,0.927463
5368,2.14E-07,0.303126,0.83875,0,0,0.83875,0.265638,0.000938501,1.59119,0.927463
5369,7.99E-08,0.303132,0.839063,0,0,0.839063,0.265641,1.35E-05,1.59119,0.927454
5370,7.99E-08,0.303132,0.839063,0,0,0.839063,0.265641,1.35E-05,1.59119,0.927454
5371,6.73E-08,0.303131,0.839375,0,0,0.839375,0.265637,0.00134379,1.59121,0.927437
5372,6.73E-08,0.303131,0.839375,0,0,0.839375,0.265637,0.00134379,1.59121,0.927437
5373,8.91E-08,0.303125,0.839688,0,0,0.839688,0.265626,0.00187057,1.59125,0.927461
5374,8.91E-08,0.303125,0.839688,0,0,0.839688,0.265626,0.00187057,1.59125,0.927461
5375,1.25E-07,0.303126,0.84,0,0,0.84,0.265616,0.000952817,1.5913,0.927459
5376,1.25E-07,0.303126,0.84,0,0,0.84,0.265616,0.000952817,1.5913,0.927459
5377,1.85E-07,0.303135,0.840312,0,0,0.840312,0.265614,0.00137378,1.59134,0.927448
5378,1.85E-07,0.303135,0.840312,0,0,0.840312,0.265614,0.00137378,1.59134,0.927448
5379,2.56E-07,0.303127,0.840625,0,0,0.840625,0.2656,0.00171553,1.59139,0.927445
5380,2.56E-07,0.303127,0.840625,0,0,0.840625,0.2656,0.00171553,1.59139,0.927445
5381,8.08E-09,0.303124,0.840937,0,0,0.840937,0.265594,0.000421714,1.59141,0.927468
5382,8.08E-09,0.303124,0.840937,0,0,0.840937,0.265594,0.000421714,1.59141,0.927468
5383,9.29E-09,0.303132,0.84125,0,0,0.84125,0.265595,0.000173351,1.59144,0.927458
5384,9.29E-09,0.303132,0.84125,0,0,0.84125,0.265595,0.000173351,1.59144,0.927458
5385,7.30E-08,0.303131,0.841563,0,0,0.841563,0.265592,0.00051414,1.59144,0.927443
5386,7.30E-08,0.303131,0.841563,0,0,0.841563,0.265592,0.00051414,1.59144,0.927443
5387,5.75E-08,0.303125,0.841875,0,0,0.841875,0.265589,0.00057736,1.59144,0.927466
5388,5.75E-08,0.303125,0.841875,0,0,0.841875,0.265589,0.00057736,1.59144,0.927466
5389,6.33E-08,0.303126,0.842188,0,0,0.842188,0.265586,0.000671387,1.59146,0.927457
5390,6.33E-08,0.303126,0.842188,0,0,0.842188,0.265586,0.000671387,1.59146,0.927457
5391,1.67E-07,0.303138,0.8425,0,0,0.8425,0.265596,0.000101415,1.59144,0.927454
5392,1.67E-07,0.303138,0.8425,0,0,0.8425,0.265596,0.000101415,1.59144,0.927454
5393,2.01E-07,0.303125,0.842812,0,0,0.842812,0.265587,0.00080669,1.59145,0.927447
5394,2.01E-07,0.303125,0.842812,0,0,0.842812,0.265587,0.00080669,1.59145,0.927447
5395,3.57E-08,0.303124,0.843125,0,0,0.843125,0.265587,0.000525971,1.59145,0.927466
5396,3.57E-08,0.303124,0.843125,0,0,0.843125,0.265587,0.000525971,1.59145,0.927466
5397,5.96E-08,0.303134,0.843437,0,0,0.843437,0.265593,0.000113739,1.59145,0.927458
5398,5.96E-08,0.303134,0.843437,0,0,0.843437,0.265593,0.000113739,1.59145,0.927458
5399,2.22E-08,0.303134,0.84375,0,0,0.84375,0.265588,0.00116069,1.59147,0.92745
5400,2.22E-08,0.303134,0.84375,0,0,0.84375,0.265588,0.00116069,1.59147,0.92745
5401,2.19E-07,0.30312,0.844063,0,0,0.844063,0.265579,0.000831398,1.59148,0.927452
5402,2.19E-07,0.30312,0.844063,0,0,0.844063,0.265579,0.000831398,1.59148,0.927452
5403,3.03E-07,0.303129,0.844375,0,0,0.844375,0.265579,0.000472725,1.59151,0.927462
5404,3.03E-07,0.303129,0.844375,0,0,0.844375,0.265579,0.000472725,1.59151,0.927462
5405,4.42E-07,0.303138,0.844688,0,0,0.844688,0.265585,0.000652632,1.59151,0.927458
5406,4.42E-07,0.303138,0.844688,0,0,0.844688,0.265585,0.000652632,1.59151,0.927458
5407,2.36E-07,0.303122,0.845,0,0,0.845,0.265571,0.00126864,1.59153,0.927443
5408,2.36E-07,0.303122,0.845,0,0,0.845,0.265571,0.00126864,1.59153,0.927443
5409,1.88E-07,0.303124,0.845312,0,0,0.845312,0.26557,0.000606035,1.59154,0.927471
5410,1.88E-07,0.303124,0.845312,0,0,0.845312,0.26557,0.000606035,1.59154,0.927471
5411,1.13E-07,0.303137,0.845625,0,0,0.845625,0.265578,0.000197519,1.59154,0.927462
5412,1.13E-07,0.303137,0.845625,0,0,0.845625,0.265578,0.000197519,1.59154,0.927462
5413,1.12E-07,0.303135,0.845937,0,0,0.845937,0.265572,0.00144237,1.59156,0.927451
5414,1.12E-07,0.303135,0.845937,0,0,0.845937,0.265572,0.00144237,1.59156,0.927451
5415,5.06E-07,0.303115,0.84625,0,0,0.84625,0.265561,0.000453363,1.59156,0.927448
5416,5.06E-07,0.303115,0.84625,0,0,0.84625,0.265561,0.000453363,1.59156,0.927448
5417,5.93E-07,0.30313,0.846563,0,0,0.846563,0.265567,0.00143788,1.59157,0.927469
5418,5.93E-07,0.30313,0.846563,0,0,0.846563,0.265567,0.00143788,1.59157,0.927469
5419,1.32E-06,0.303146,0.846875,0,0,0.846875,0.265578,0.00055515,1.59157,0.927474
5420,1.32E-06,0.303146,0.846875,0,0,0.846875,0.265578,0.00055515,1.59157,0.927474
5421,1.28E-06,0.303118,0.847188,0,0,0.847188,0.265561,0.00216485,1.59157,0.927451
5422,1.28E-06,0.303118,0.847188,0,0,0.847188,0.265561,0.00216485,1.59157,0.927451
5423,1.58E-06,0.303112,0.8475,0,0,0.8475,0.265553,0.00139495,1.59159,0.927446
5424,1.58E-06,0.303112,0.8475,0,0,0.8475,0.265553,0.00139495,1.59159,0.927446
5425,1.54E-06,0.303142,0.847812,0,0,0.847812,0.265577,0.00162687,1.59156,0.927474
5426,1.54E-06,0.303142,0.847812,0,0,0.847812,0.265577,0.00162687,1.59156,0.927474
5427,3.19E-06,0.303142,0.848125,0,0,0.848125,0.265572,0.00310017,1.59159,0.927485
5428,3.19E-06,0.303142,0.848125,0,0,0.848125,0.265572,0.00310017,1.59159,0.927485
5429,5.43E-06,0.303089,0.848437,0,0,0.848437,0.265541,0.000158163,1.59158,0.927411
5430,5.43E-06,0.303089,0.848437,0,0,0.848437,0.265541,0.000158163,1.59158,0.927411
5431,1.67E-06,0.303135,0.84875,0,0,0.84875,0.26557,0.00578785,1.59158,0.927512
5432,1.67E-06,0.303135,0.84875,0,0,0.84875,0.26557,0.00578785,1.59158,0.927512
5433,0.000101671,0.303214,0.849063,0,0,0.849063,0.265608,0.00972514,1.59163,0.92762
5434,0.000101671,0.303214,0.849063,0,0,0.849063,0.265608,0.00972514,1.59163,0.92762
5435,2.67E-05,0.302938,0.849375,0,0,0.849375,0.265456,0.0370337,1.59153,0.926883
5436,2.67E-05,0.302938,0.849375,0,0,0.849375,0.265456,0.0370337,1.59153,0.926883
5437,6.03E-05,0.302551,0.849688,0,0,0.849688,0.265169,0.0169878,1.59176,0.925994
5438,6.03E-05,0.302551,0.849688,0,0,0.849688,0.265169,0.0169878,1.59176,0.925994
5439,0.00675505,0.302881,0.85,0,0,0.85,0.265256,0.44438,1.59239,0.927416
5440,0.00675505,0.302881,0.85,0,0,0.85,0.265256,0.44438,1.59239,0.927416
5441,0.0352273,0.29094,0.850312,0,0,0.850312,0.258321,0.998465,1.58926,0.888173
5442,0.0352273,0.29094,0.850312,0,0,0.850312,0.258321,0.998465,1.58926,0.888173
5443,0.0359285,0.19019,0.850625,0,0,0.850625,0.189757,0.999955,1.596,0.523028
5444,0.0359285,0.19019,0.850625,0,0,0.850625,0.189757,0.999955,1.596,0.523028
5445,0.0504774,0.11982,0.850937,0,0,0.850937,0.141795,0.994322,1.54189,0.13894
5446,0.0504774,0.11982,0.850937,0,0,0.850937,0.141795,0.994322,1.54189,0.13894
5447,0.0120834,0.10509,0.85125,0,0,0.85125,0.129499,0.745301,1.5377,0.0377962
5448,0.0120834,0.10509,0.85125,0,0,0.85125,0.129499,0.745301,1.5377,0.0377962
5449,0.00379265,0.100961,0.851562,0,0,0.851562,0.125858,0.318358,1.53755,0.00723656
5450,0.00379265,0.100961,0.851562,0,0,0.851562,0.125858,0.318358,1.53755,0.00723656
5451,0.000832148,0.100037,0.851875,0,0,0.851875,0.125034,0.0711641,1.53755,0.000276875
5452,0.000832148,0.100037,0.851875,0,0,0.851875,0.125034,0.0711641,1.53755,0.000276875
5453,9.35E-06,0.0999971,0.852188,0,0,0.852188,0.124997,0.00299096,1.53756,-2.20E-05
5454,9.35E-06,0.0999971,0.852188,0,0,0.852188,0.124997,0.00299096,1.53756,-2.20E-05
5455,5.70E-08,0.0999985,0.8525,0,0,0.8525,0.124999,0.000215201,1.53756,-1.11E-05
5456,5.70E-08,0.0999985,0.8525,0,0,0.8525,0.124999,0.000215201,1.53756,-1.11E-05
5457,2.37E-08,0.0999999,0.852813,0,0,0.852813,0.125,0.000116935,1.53756,-4.01E-07
5458,2.37E-08,0.0999999,0.852813,0,0,0.852813,0.125,0.000116935,1.53756,-4.01E-07
5459,3.65E-12,0.1,0.853125,0,0,0.853125,0.125,4.67E-06,1.53756,4.07E-07
5460,3.65E-12,0.1,0.853125,0,0,0.853125,0.125,4.67E-06,1.53756,4.07E-07
5461,3.31E-11,0.1,0.853437,0,0,0.853437,0.125,4.23E-06,1.53756,6.11E-08
5462,3.31E-11,0.1,0.853437,0,0,0.853437,0.125,4.23E-06,1.53756,6.11E-08
5463,7.58E-13,0.1,0.85375,0,0,0.85375,0.125,6.56E-07,1.53756,-1.01E-08
5464,7.58E-13,0.1,0.85375,0,0,0.85375,0.125,6.56E-07,1.53756,-1.01E-08
5465,1.89E-14,0.1,0.854062,0,0,0.854062,0.125,1.02E-07,1.53756,-3.58E-09
5466,1.89E-14,0.1,0.854062,0,0,0.854062,0.125,1.02E-07,1.53756,-3.58E-09
5467,2.78E-15,0.1,0.854375,0,0,0.854375,0.125,3.85E-08,1.53756,-6.56E-11
5468,2.78E-15,0.1,0.854375,0,0,0.854375,0.125,3.85E-08,1.53756,-6.56E-11
5469,3.44E-18,0.1,0.854688,0,0,0.854688,0.125,4.29E-11,1.53756,2.47E-10
5470,3.44E-18,0.1,0.854688,0,0,0.854688,0.125,4.29E-11,1.53756,2.47E-10
5471,5.82E-18,0.1,0.855,0,0,0.855,0.125,1.67E-09,1.53756,-8.18E-11
5472,5.82E-18,0.1,0.855,0,0,0.855,0.125,1.67E-09,1.53756,-8.18E-11
5473,5.06E-19,0.1,0.855313,0,0,0.855313,0.125,1.24E-10,1.53756,9.57E-11
5474,5.06E-19,0.1,0.855313,0,0,0.855313,0.125,1.24E-10,1.53756,9.57E-11
5475,3.58E-20,0.1,0.855625,0,0,0.855625,0.125,3.07E-11,1.53756,-1.03E-10
5476,3.58E-20,0.1,0.855625,0,0,0.855625,0.125,3.07E-11,1.53756,-1.03E-10
5477,3.44E-19,0.1,0.855937,0,0,0.855937,0.125,0,1.53756,1.01E-10
5478,3.44E-19,0.1,0.855937,0,0,0.855937,0.125,0,1.53756,1.01E-10
5479,6.54E-19,0.1,0.85625,0,0,0.85625,0.125,3.31E-11,1.53756,-9.92E-11
5480,6.54E-19,0.1,0.85625,0,0,0.85625,0.125,3.31E-11,1.53756,-9.92E-11
5481,8.90E-19,0.1,0.856562,0,0,0.856562,0.125,5.40E-11,1.53756,9.66E-11
5482,8.90E-19,0.1,0.856562,0,0,0.856562,0.125,5.40E-11,1.53756,9.66E-11
5483,1.05E-18,0.1,0.856875,0,0,0.856875,0.125,6.92E-11,1.53756,-9.30E-11
5484,1.05E-18,0.1,0.856875,0,0,0.856875,0.125,6.92E-11,1.53756,-9.30E-11
5485,1.15E-18,0.1,0.857188,0,0,0.857188,0.125,8.14E-11,1.53756,8.87E-11
5486,1.15E-18,0.1,0.857188,0,0,0.857188,0.125,8.14E-11,1.53756,8.87E-11
5487,1.18E-18,0.1,0.8575,0,0,0.8575,0.125,9.04E-11,1.53756,-8.39E-11
5488,1.18E-18,0.1,0.8575,0,0,0.8575,0.125,9.04E-11,1.53756,-8.39E-11
5489,1.17E-18,0.1,0.857813,0,0,0.857813,0.125,9.63E-11,1.53756,7.87E-11
5490,1.17E-18,0.1,0.857813,0,0,0.857813,0.125,9.63E-11,1.53756,7.87E-11
5491,1.12E-18,0.1,0.858125,0,0,0.858125,0.125,9.96E-11,1.53756,-7.33E-11
5492,1.12E-18,0.1,0.858125,0,0,0.858125,0.125,9.96E-11,1.53756,-7.33E-11
5493,1.04E-18,0.1,0.858437,0,0,0.858437,0.125,1.01E-10,1.53756,6.78E-11
5494,1.04E-18,0.1,0.858437,0,0,0.858437,0.125,1.01E-10,1.53756,6.78E-11
5495,9.43E-19,0.1,0.85875,0,0,0.85875,0.125,9.96E-11,1.53756,-6.23E-11
5496,9.43E-19,0.1,0.85875,0,0,0.85875,0.125,9.96E-11,1.53756,-6.23E-11
5497,8.39E-19,0.1,0.859062,0,0,0.859062,0.125,9.72E-11,1.53756,5.69E-11
5498,8.39E-19,0.1,0.859062,0,0,0.859062,0.125,9.72E-11,1.53756,5.69E-11
5499,7.33E-19,0.1,0.859375,0,0,0.859375,0.125,9.31E-11,1.53756,-5.17E-11
5500,7.33E-19,0.1,0.859375,0,0,0.859375,0.125,9.31E-11,1.53756,-5.17E-11
5501,6.30E-19,0.1,0.859688,0,0,0.859688,0.125,8.83E-11,1.53756,4.67E-11
5502,6.30E-19,0.1,0.859688,0,0,0.859688,0.125,8.83E-11,1.53756,4.67E-11
5503,5.33E-19,0.1,0.86,0,0,0.86,0.125,8.27E-11,1.53756,-4.19E-11
5504,5.33E-19,0.1,0.86,0,0,0.86,0.125,8.27E-11,1.53756,-4.19E-11
5505,4.44E-19,0.1,0.860313,0,0,0.860313,0.125,7.66E-11,1.53756,3.75E-11
5506,4.44E-19,0.1,0.860313,0,0,0.860313,0.125,7.66E-11,1.53756,3.75E-11
5507,3.66E-19,0.1,0.860625,0,0,0.860625,0.125,7.02E-11,1.53756,-3.33E-11
5508,3.66E-19,0.1,0.860625,0,0,0.860625,0.125,7.02E-11,1.53756,-3.33E-11
5509,2.97E-19,0.1,0.860937,0,0,0.860937,0.125,6.38E-11,1.53756,2.95E-11
5510,2.97E-19,0.1,0.860937,0,0,0.860937,0.125,6.38E-11,1.53756,2.95E-11
5511,2.39E-19,0.1,0.86125,0,0,0.86125,0.125,5.73E-11,1.53756,-2.60E-11
5512,2.39E-19,0.1,0.86125,0,0,0.86125,0.125,5.73E-11,1.53756,-2.60E-11
5513,1.90E-19,0.1,0.861562,0,0,0.861562,0.125,5.09E-11,1.53756,2.28E-11
5514,1.90E-19,0.1,0.861562,0,0,0.861562,0.125,5.09E-11,1.53756,2.28E-11
5515,1.49E-19,0.1,0.861875,0,0,0.861875,0.125,4.49E-11,1.53756,-1.99E-11
5516,1.49E-19,0.1,0.861875,0,0,0.861875,0.125,4.49E-11,1.53756,-1.99E-11
5517,1.16E-19,0.1,0.862188,0,0,0.862188,0.125,3.91E-11,1.53756,1.73E-11
5518,1.16E-19,0.1,0.862188,0,0,0.862188,0.125,3.91E-11,1.53756,1.73E-11
5519,8.93E-20,0.1,0.8625,0,0,0.8625,0.125,3.36E-11,1.53756,-1.50E-11
5520,8.93E-20,0.1,0.8625,0,0,0.8625,0.125,3.36E-11,1.53756,-1.50E-11
5521,6.81E-20,0.1,0.862813,0,0,0.862813,0.125,2.86E-11,1.53756,1.29E-11
5522,6.81E-20,0.1,0.862813,0,0,0.862813,0.125,2.86E-11,1.53756,1.29E-11
5523,5.15E-20,0.1,0.863125,0,0,0.863125,0.125,2.39E-11,1.53756,-1.11E-11
5524,5.15E-20,0.1,0.863125,0,0,0.863125,0.125,2.39E-11,1.53756,-1.11E-11
5525,3.87E-20,0.1,0.863437,0,0,0.863437,0.125,1.96E-11,1.53756,9.49E-12
5526,3.87E-20,0.1,0.863437,0,0,0.863437,0.125,1.96E-11,1.53756,9.49E-12
5527,2.87E-20,0.1,0.86375,0,0,0.86375,0.125,1.57E-11,1.53756,-8.09E-12
5528,2.87E-20,0.1,0.86375,0,0,0.86375,0.125,1.57E-11,1.53756,-8.09E-12
5529,2.12E-20,0.1,0.864062,0,0,0.864062,0.125,1.23E-11,1.53756,6.87E-12
5530,2.12E-20,0.1,0.864062,0,0,0.864062,0.125,1.23E-11,1.53756,6.87E-12
5531,1.55E-20,0.1,0.864375,0,0,0.864375,0.125,9.19E-12,1.53756,-5.82E-12
5532,1.55E-20,0.1,0.864375,0,0,0.864375,0.125,9.19E-12,1.53756,-5.82E-12
5533,1.12E-20,0.1,0.864688,0,0,0.864688,0.125,6.42E-12,1.53756,4.91E-12
5534,1.12E-20,0.1,0.864688,0,0,0.864688,0.125,6.42E-12,1.53756,4.91E-12
5535,8.11E-21,0.1,0.865,0,0,0.865,0.125,3.99E-12,1.53756,-4.13E-12
5536,8.11E-21,0.1,0.865,0,0,0.865,0.125,3.99E-12,1.53756,-4.13E-12
5537,5.79E-21,0.1,0.865313,0,0,0.865313,0.125,1.80E-12,1.53756,3.46E-12
5538,5.79E-21,0.1,0.865313,0,0,0.865313,0.125,1.80E-12,1.53756,3.46E-12
5539,4.12E-21,0.1,0.865625,0,0,0.865625,0.125,0,1.53756,-2.89E-12
5540,4.12E-21,0.1,0.865625,0,0,0.865625,0.125,0,1.53756,-2.89E-12
5541,2.91E-21,0.1,0.865937,0,0,0.865937,0.125,0,1.53756,2.41E-12
5542,2.91E-21,0.1,0.865937,0,0,0.865937,0.125,0,1.53756,2.41E-12
5543,2.03E-21,0.1,0.86625,0,0,0.86625,0.125,0,1.53756,-2.00E-12
5544,2.03E-21,0.1,0.86625,0,0,0.86625,0.125,0,1.53756,-2.00E-12
5545,1.41E-21,0.1,0.866562,0,0,0.866562,0.125,0,1.53756,1.65E-12
5546,1.41E-21,0.1,0.866562,0,0,0.866562,0.125,0,1.53756,1.65E-12
5547,9.76E-22,0.1,0.866875,0,0,0.866875,0.125,0,1.53756,-1.36E-12
5548,9.76E-22,0.1,0.866875,0,0,0.866875,0.125,0,1.53756,-1.36E-12
5549,6.70E-22,0.1,0.867188,0,0,0.867188,0.125,0,1.53756,1.12E-12
5550,6.70E-22,0.1,0.867188,0,0,0.867188,0.125,0,1.53756,1.12E-12
5551,4.59E-22,0.1,0.8675,0,0,0.8675,0.125,0,1.53756,-9.17E-13
5552,4.59E-22,0.1,0.8675,0,0,0.8675,0.125,0,1.53756,-9.17E-13
5553,3.11E-22,0.1,0.867813,0,0,0.867813,0.125,0,1.53756,7.48E-13
5554,3.11E-22,0.1,0.867813,0,0,0.867813,0.125,0,1.53756,7.48E-13
5555,2.08E-22,0.1,0.868125,0,0,0.868125,0.125,0,1.53756,-6.08E-13
5556,2.08E-22,0.1,0.868125,0,0,0.868125,0.125,0,1.53756,-6.08E-13
5557,1.39E-22,0.1,0.868438,0,0,0.868438,0.125,0,1.53756,4.94E-13
5558,1.39E-22,0.1,0.868438,0,0,0.868438,0.125,0,1.53756,4.94E-13
5559,9.30E-23,0.1,0.86875,0,0,0.86875,0.125,0,1.53756,-3.97E-13
5560,9.30E-23,0.1,0.86875,0,0,0.86875,0.125,0,1.53756,-3.97E-13
5561,6.05E-23,0.1,0.869062,0,0,0.869062,0.125,0,1.53756,3.19E-13
5562,6.05E-23,0.1,0.869062,0,0,0.869062,0.125,0,1.53756,3.19E-13
5563,3.97E-23,0.1,0.869375,0,0,0.869375,0.125,0,1.53756,-2.56E-13
5564,3.97E-23,0.1,0.869375,0,0,0.869375,0.125,0,1.53756,-2.56E-13
5565,2.60E-23,0.1,0.869687,0,0,0.869687,0.125,0,1.53756,2.04E-13
5566,2.60E-23,0.1,0.869687,0,0,0.869687,0.125,0,1.53756,2.04E-13
5567,1.66E-23,0.1,0.87,0,0,0.87,0.125,0,1.53756,-1.61E-13
5568,1.66E-23,0.1,0.87,0,0,0.87,0.125,0,1.53756,-1.61E-13
5569,1.07E-23,0.1,0.870313,0,0,0.870313,0.125,0,1.53756,1.26E-13
5570,1.07E-23,0.1,0.870313,0,0,0.870313,0.125,0,1.53756,1.26E-13
5571,6.66E-24,0.1,0.870625,0,0,0.870625,0.125,0,1.53756,-9.81E-14
5572,6.66E-24,0.1,0.870625,0,0,0.870625,0.125,0,1.53756,-9.81E-14
5573,4.03E-24,0.1,0.870938,0,0,0.870938,0.125,0,1.53756,7.46E-14
5574,4.03E-24,0.1,0.870938,0,0,0.870938,0.125,0,1.53756,7.46E-14
5575,2.43E-24,0.1,0.87125,0,0,0.87125,0.125,0,1.53756,-5.69E-14
5576,2.43E-24,0.1,0.87125,0,0,0.87125,0.125,0,1.53756,-5.69E-14
5577,1.44E-24,0.1,0.871562,0,0,0.871562,0.125,0,1.53756,4.25E-14
5578,1.44E-24,0.1,0.871562,0,0,0.871562,0.125,0,1.53756,4.25E-14
5579,8.61E-25,0.1,0.871875,0,0,0.871875,0.125,0,1.53756,-3.10E-14
5580,8.61E-25,0.1,0.871875,0,0,0.871875,0.125,0,1.53756,-3.10E-14
5581,4.71E-25,0.1,0.872187,0,0,0.872187,0.125,0,1.53756,2.16E-14
5582,4.71E-25,0.1,0.872187,0,0,0.872187,0.125,0,1.53756,2.16E-14
5583,2.31E-25,0.1,0.8725,0,0,0.8725,0.125,0,1.53756,-1.46E-14
5584,2.31E-25,0.1,0.8725,0,0,0.8725,0.125,0,1.53756,-1.46E-14
5585,1.10E-25,0.1,0.872813,0,0,0.872813,0.125,0,1.53756,9.32E-15
5586,1.10E-25,0.1,0.872813,0,0,0.872813,0.125,0,1.53756,9.32E-15
5587,4.01E-26,0.1,0.873125,0,0,0.873125,0.125,0,1.53756,-5.30E-15
5588,4.01E-26,0.1,0.873125,0,0,0.873125,0.125,0,1.53756,-5.30E-15
5589,1.47E-26,0.1,0.873438,0,0,0.873438,0.125,0,1.53756,2.53E-15
5590,1.47E-26,0.1,0.873438,0,0,0.873438,0.125,0,1.53756,2.53E-15
5591,2.34E-27,0.1,0.87375,0,0,0.87375,0.125,0,1.53756,-9.45E-16
5592,2.34E-27,0.1,0.87375,0,0,0.87375,0.125,0,1.53756,-9.45E-16
5593,8.36E-29,0.1,0.874062,0,0,0.874062,0.125,0,1.53756,1.50E-16
5594,8.36E-29,0.1,0.874062,0,0,0.874062,0.125,0,1.53756,1.50E-16
5595,4.18E-29,0.1,0.874375,0,0,0.874375,0.125,0,1.53756,1.29E-19
5596,4.18E-29,0.1,0.874375,0,0,0.874375,0.125,0,1.53756,1.29E-19
5597,6.53E-31,0.1,0.874687,0,0,0.874687,0.125,0,1.53756,7.64E-34
5598,6.53E-31,0.1,0.874687,0,0,0.874687,0.125,0,1.53756,7.64E-34
5599,2.80E-45,0.1,0.875,0,0,0.875,0.125,0,1.53756,1.09E-30
5600,2.80E-45,0.1,0.875,0,0,0.875,0.125,0,1.53756,1.09E-30
5601,0,0.1,0.875313,0,0,0.875313,0.125,0,1.53756,-2.54E-34
5602,0,0.1,0.875313,0,0,0.875313,0.125,0,1.53756,-2.54E-34
5603,4.20E-45,0.1,0.875625,0,0,0.875625,0.125,0,1.53756,-1.09E-30
5604,4.20E-45,0.1,0.875625,0,0,0.875625,0.125,0,1.53756,-1.09E-30
5605,0,0.1,0.875938,0,0,0.875938,0.125,0,1.53756,7.64E-34
5606,0,0.1,0.875938,0,0,0.875938,0.125,0,1.53756,7.64E-34
5607,4.20E-45,0.1,0.87625,0,0,0.87625,0.125,0,1.53756,1.09E-30
5608,4.20E-45,0.1,0.87625,0,0,0.87625,0.125,0,1.53756,1.09E-30
5609,0,0.1,0.876562,0,0,0.876562,0.125,0,1.53756,-2.54E-34
5610,0,0.1,0.876562,0,0,0.876562,0.125,0,1.53756,-2.54E-34
5611,2.80E-45,0.1,0.876875,0,0,0.876875,0.125,0,1.53756,-1.09E-30
5612,2.80E-45,0.1,0.876875,0,0,0.876875,0.125,0,1.53756,-1.09E-30
5613,1.40E-45,0.1,0.877187,0,0,0.877187,0.125,0,1.53756,7.65E-34
5614,1.40E-45,0.1,0.877187,0,0,0.877187,0.125,0,1.53756,7.65E-34
5615,4.20E-45,0.1,0.8775,0,0,0.8775,0.125,0,1.53756,1.09E-30
5616,4.20E-45,0.1,0.8775,0,0,0.8775,0.125,0,1.53756,1.09E-30
5617,0,0.1,0.877813,0,0,0.877813,0.125,0,1.53756,-5.07E-34
5618,0,0.1,0.877813,0,0,0.877813,0.125,0,1.53756,-5.07E-34
5619,2.80E-45,0.1,0.878125,0,0,0.878125,0.125,0,1.53756,-1.09E-30
5620,2.80E-45,0.1,0.878125,0,0,0.878125,0.125,0,1.53756,-1.09E-30
5621,4.20E-45,0.1,0.878438,0,0,0.878438,0.125,0,1.53756,5.46E-31
5622,4.20E-45,0.1,0.878438,0,0,0.878438,0.125,0,1.53756,5.46E-31
5623,1.40E-45,0.1,0.87875,0,0,0.87875,0.125,0,1.53756,5.45E-31
5624,1.40E-45,0.1,0.87875,0,0,0.87875,0.125,0,1.53756,5.45E-31
5625,2.80E-45,0.1,0.879062,0,0,0.879062,0.125,0,1.53756,-1.09E-30
5626,2.80E-45,0.1,0.879062,0,0,0.879062,0.125,0,1.53756,-1.09E-30
5627,4.20E-45,0.1,0.879375,0,0,0.879375,0.125,0,1.53756,5.46E-31
5628,4.20E-45,0.1,0.879375,0,0,0.879375,0.125,0,1.53756,5.46E-31
5629,0,0.1,0.879687,0,0,0.879687,0.125,0,1.53756,5.45E-31
5630,0,0.1,0.879687,0,0,0.879687,0.125,0,1.53756,5.45E-31
5631,2.80E-45,0.1,0.88,0,0,0.88,0.125,0,1.53756,-1.09E-30
5632,2.80E-45,0.1,0.88,0,0,0.88,0.125,0,1.53756,-1.09E-30
5633,4.20E-45,0.1,0.880313,0,0,0.880313,0.125,0,1.53756,5.46E-31
5634,4.20E-45,0.1,0.880313,0,0,0.880313,0.125,0,1.53756,5.46E-31
5635,1.40E-45,0.1,0.880625,0,0,0.880625,0.125,0,1.53756,5.45E-31
5636,1.40E-45,0.1,0.880625,0,0,0.880625,0.125,0,1.53756,5.45E-31
5637,2.80E-45,0.1,0.880938,0,0,0.880938,0.125,0,1.53756,-1.09E-30
5638,2.80E-45,0.1,0.880938,0,0,0.880938,0.125,0,1.53756,-1.09E-30
5639,4.20E-45,0.1,0.88125,0,0,0.88125,0.125,0,1.53756,5.46E-31
5640,4.20E-45,0.1,0.88125,0,0,0.88125,0.125,0,1.53756,5.46E-31
5641,1.40E-45,0.1,0.881562,0,0,0.881562,0.125,0,1.53756,5.45E-31
5642,1.40E-45,0.1,0.881562,0,0,0.881562,0.125,0,1.53756,5.45E-31
5643,2.80E-45,0.1,0.881875,0,0,0.881875,0.125,0,1.53756,-1.09E-30
5644,2.80E-45,0.1,0.881875,0,0,0.881875,0.125,0,1.53756,-1.09E-30
5645,0,0.1,0.882187,0,0,0.882187,0.125,0,1.53756,7.64E-34
5646,0,0.1,0.882187,0,0,0.882187,0.125,0,1.53756,7.64E-34
5647,4.20E-45,0.1,0.8825,0,0,0.8825,0.125,0,1.53756,1.09E-30
5648,4.20E-45,0.1,0.8825,0,0,0.8825,0.125,0,1.53756,1.09E-30
5649,0,0.1,0.882812,0,0,0.882812,0.125,0,1.53756,-2.54E-34
5650,0,0.1,0.882812,0,0,0.882812,0.125,0,1.53756,-2.54E-34
5651,4.20E-45,0.1,0.883125,0,0,0.883125,0.125,0,1.53756,-1.09E-30
5652,4.20E-45,0.1,0.883125,0,0,0.883125,0.125,0,1.53756,-1.09E-30
5653,0,0.1,0.883438,0,0,0.883438,0.125,0,1.53756,7.64E-34
5654,0,0.1,0.883438,0,0,0.883438,0.125,0,1.53756,7.64E-34
5655,0,0.1,0.88375,0,0,0.88375,0.125,0,1.53756,1.09E-30
5656,0,0.1,0.88375,0,0,0.88375,0.125,0,1.53756,1.09E-30
5657,1.40E-45,0.1,0.884063,0,0,0.884063,0.125,0,1.53756,-2.54E-34
5658,1.40E-45,0.1,0.884063,0,0,0.884063,0.125,0,1.53756,-2.54E-34
5659,4.20E-45,0.1,0.884375,0,0,0.884375,0.125,0,1.53756,-1.09E-30
5660,4.20E-45,0.1,0.884375,0,0,0.884375,0.125,0,1.53756,-1.09E-30
5661,0,0.1,0.884687,0,0,0.884687,0.125,0,1.53756,7.64E-34
5662,0,0.1,0.884687,0,0,0.884687,0.125,0,1.53756,7.64E-34
5663,2.80E-45,0.1,0.885,0,0,0.885,0.125,0,1.53756,1.09E-30
5664,2.80E-45,0.1,0.885,0,0,0.885,0.125,0,1.53756,1.09E-30
5665,0,0.1,0.885312,0,0,0.885312,0.125,0,1.53756,-2.54E-34
5666,0,0.1,0.885312,0,0,0.885312,0.125,0,1.53756,-2.54E-34
5667,4.20E-45,0.1,0.885625,0,0,0.885625,0.125,0,1.53756,-1.09E-30
5668,4.20E-45,0.1,0.885625,0,0,0.885625,0.125,0,1.53756,-1.09E-30
5669,0,0.1,0.885938,0,0,0.885938,0.125,0,1.53756,7.64E-34
5670,0,0.1,0.885938,0,0,0.885938,0.125,0,1.53756,7.64E-34
5671,4.20E-45,0.1,0.88625,0,0,0.88625,0.125,0,1.53756,1.09E-30
5672,4.20E-45,0.1,0.88625,0,0,0.88625,0.125,0,1.53756,1.09E-30
5673,0,0.1,0.886563,0,0,0.886563,0.125,0,1.53756,-2.54E-34
5674,0,0.1,0.886563,0,0,0.886563,0.125,0,1.53756,-2.54E-34
5675,2.80E-45,0.1,0.886875,0,0,0.886875,0.125,0,1.53756,-1.09E-30
5676,2.80E-45,0.1,0.886875,0,0,0.886875,0.125,0,1.53756,-1.09E-30
5677,1.40E-45,0.1,0.887187,0,0,0.887187,0.125,0,1.53756,7.65E-34
5678,1.40E-45,0.1,0.887187,0,0,0.887187,0.125,0,1.53756,7.65E-34
5679,4.20E-45,0.1,0.8875,0,0,0.8875,0.125,0,1.53756,1.09E-30
5680,4.20E-45,0.1,0.8875,0,0,0.8875,0.125,0,1.53756,1.09E-30
5681,0,0.1,0.887812,0,0,0.887812,0.125,0,1.53756,-5.07E-34
5682,0,0.1,0.887812,0,0,0.887812,0.125,0,1.53756,-5.07E-34
5683,2.80E-45,0.1,0.888125,0,0,0.888125,0.125,0,1.53756,-1.09E-30
5684,2.80E-45,0.1,0.888125,0,0,0.888125,0.125,0,1.53756,-1.09E-30
5685,4.20E-45,0.1,0.888438,0,0,0.888438,0.125,0,1.53756,5.46E-31
5686,4.20E-45,0.1,0.888438,0,0,0.888438,0.125,0,1.53756,5.46E-31
5687,1.40E-45,0.1,0.88875,0,0,0.88875,0.125,0,1.53756,5.45E-31
5688,1.40E-45,0.1,0.88875,0,0,0.88875,0.125,0,1.53756,5.45E-31
5689,2.80E-45,0.1,0.889063,0,0,0.889063,0.125,0,1.53756,-1.09E-30
5690,2.80E-45,0.1,0.889063,0,0,0.889063,0.125,0,1.53756,-1.09E-30
5691,4.20E-45,0.1,0.889375,0,0,0.889375,0.125,0,1.53756,5.46E-31
5692,4.20E-45,0.1,0.889375,0,0,0.889375,0.125,0,1.53756,5.46E-31
5693,0,0.1,0.889687,0,0,0.889687,0.125,0,1.53756,5.45E-31
5694,0,0.1,0.889687,0,0,0.889687,0.125,0,1.53756,5.45E-31
5695,2.80E-45,0.1,0.89,0,0,0.89,0.125,0,1.53756,-1.09E-30
5696,2.80E-45,0.1,0.89,0,0,0.89,0.125,0,1.53756,-1.09E-30
5697,4.20E-45,0.1,0.890312,0,0,0.890312,0.125,0,1.53756,5.46E-31
5698,4.20E-45,0.1,0.890312,0,0,0.890312,0.125,0,1.53756,5.46E-31
5699,1.40E-45,0.1,0.890625,0,0,0.890625,0.125,0,1.53756,5.45E-31
5700,1.40E-45,0.1,0.890625,0,0,0.890625,0.125,0,1.53756,5.45E-31
5701,2.80E-45,0.1,0.890938,0,0,0.890938,0.125,0,1.53756,-1.09E-30
5702,2.80E-45,0.1,0.890938,0,0,0.890938,0.125,0,1.53756,-1.09E-30
5703,4.20E-45,0.1,0.89125,0,0,0.89125,0.125,0,1.53756,5.46E-31
5704,4.20E-45,0.1,0.89125,0,0,0.89125,0.125,0,1.53756,5.46E-31
5705,1.40E-45,0.1,0.891563,0,0,0.891563,0.125,0,1.53756,5.45E-31
5706,1.40E-45,0.1,0.891563,0,0,0.891563,0.125,0,1.53756,5.45E-31
5707,2.80E-45,0.1,0.891875,0,0,0.891875,0.125,0,1.53756,-1.09E-30
5708,2.80E-45,0.1,0.891875,0,0,0.891875,0.125,0,1.53756,-1.09E-30
5709,0,0.1,0.892187,0,0,0.892187,0.125,0,1.53756,7.64E-34
5710,0,0.1,0.892187,0,0,0.892187,0.125,0,1.53756,7.64E-34
5711,4.20E-45,0.1,0.8925,0,0,0.8925,0.125,0,1.53756,1.09E-30
5712,4.20E-45,0.1,0.8925,0,0,0.8925,0.125,0,1.53756,1.09E-30
5713,0,0.1,0.892812,0,0,0.892812,0.125,0,1.53756,-2.54E-34
5714,0,0.1,0.892812,0,0,0.892812,0.125,0,1.53756,-2.54E-34
5715,4.20E-45,0.1,0.893125,0,0,0.893125,0.125,0,1.53756,-1.09E-30
5716,4.20E-45,0.1,0.893125,0,0,0.893125,0.125,0,1.53756,-1.09E-30
5717,0,0.1,0.893438,0,0,0.893438,0.125,0,1.53756,7.64E-34
5718,0,0.1,0.893438,0,0,0.893438,0.125,0,1.53756,7.64E-34
5719,0,0.1,0.89375,0,0,0.89375,0.125,0,1.53756,1.09E-30
5720,0,0.1,0.89375,0,0,0.89375,0.125,0,1.53756,1.09E-30
5721,1.40E-45,0.1,0.894063,0,0,0.894063,0.125,0,1.53756,-2.54E-34
5722,1.40E-45,0.1,0.894063,0,0,0.894063,0.125,0,1.53756,-2.54E-34
5723,4.20E-45,0.1,0.894375,0,0,0.894375,0.125,0,1.53756,-1.09E-30
5724,4.20E-45,0.1,0.894375,0,0,0.894375,0.125,0,1.53756,-1.09E-30
5725,0,0.1,0.894687,0,0,0.894687,0.125,0,1.53756,7.64E-34
5726,0,0.1,0.894687,0,0,0.894687,0.125,0,1.53756,7.64E-34
5727,2.80E-45,0.1,0.895,0,0,0.895,0.125,0,1.53756,1.09E-30
5728,2.80E-45,0.1,0.895,0,0,0.895,0.125,0,1.53756,1.09E-30
5729,0,0.1,0.895312,0,0,0.895312,0.125,0,1.53756,-2.54E-34
5730,0,0.1,0.895312,0,0,0.895312,0.125,0,1.53756,-2.54E-34
5731,4.20E-45,0.1,0.895625,0,0,0.895625,0.125,0,1.53756,-1.09E-30
5732,4.20E-45,0.1,0.895625,0,0,0.895625,0.125,0,1.53756,-1.09E-30
5733,0,0.1,0.895938,0,0,0.895938,0.125,0,1.53756,7.64E-34
5734,0,0.1,0.895938,0,0,0.895938,0.125,0,1.53756,7.64E-34
5735,4.20E-45,0.1,0.89625,0,0,0.89625,0.125,0,1.53756,1.09E-30
5736,4.20E-45,0.1,0.89625,0,0,0.89625,0.125,0,1.53756,1.09E-30
5737,0,0.1,0.896563,0,0,0.896563,0.125,0,1.53756,-2.54E-34
5738,0,0.1,0.896563,0,0,0.896563,0.125,0,1.53756,-2.54E-34
5739,2.80E-45,0.1,0.896875,0,0,0.896875,0.125,0,1.53756,-1.09E-30
5740,2.80E-45,0.1,0.896875,0,0,0.896875,0.125,0,1.53756,-1.09E-30
5741,1.40E-45,0.1,0.897187,0,0,0.897187,0.125,0,1.53756,7.65E-34
5742,1.40E-45,0.1,0.897187,0,0,0.897187,0.125,0,1.53756,7.65E-34
5743,4.20E-45,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,1.09E-30
5744,4.20E-45,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,1.09E-30
5745,0,0.1,0.897812,0,0,0.897812,0.125,0,1.53756,-5.07E-34
5746,0,0.1,0.897812,0,0,0.897812,0.125,0,1.53756,-5.07E-34
5747,2.80E-45,0.1,0.898125,0,0,0.898125,0.125,0,1.53756,-1.09E-30
5748,2.80E-45,0.1,0.898125,0,0,0.898125,0.125,0,1.53756,-1.09E-30
5749,4.20E-45,0.1,0.898438,0,0,0.898438,0.125,0,1.53756,5.46E-31
5750,4.20E-45,0.1,0.898438,0,0,0.898438,0.125,0,1.53756,5.46E-31
5751,1.40E-45,0.1,0.89875,0,0,0.89875,0.125,0,1.53756,5.45E-31
5752,1.40E-45,0.1,0.89875,0,0,0.89875,0.125,0,1.53756,5.45E-31
5753,2.80E-45,0.1,0.899063,0,0,0.899063,0.125,0,1.53756,-1.09E-30
5754,2.80E-45,0.1,0.899063,0,0,0.899063,0.125,0,1.53756,-1.09E-30
5755,4.20E-45,0.1,0.899375,0,0,0.899375,0.125,0,1.53756,5.46E-31
5756,4.20E-45,0.1,0.899375,0,0,0.899375,0.125,0,1.53756,5.46E-31
5757,0,0.1,0.899688,0,0,0.899688,0.125,0,1.53756,5.45E-31
5758,0,0.1,0.899688,0,0,0.899688,0.125,0,1.53756,5.45E-31
5759,2.80E-45,0.1,0.9,0,0,0.9,0.125,0,1.53756,-1.09E-30
5760,2.80E-45,0.1,0.9,0,0,0.9,0.125,0,1.53756,-1.09E-30
5761,4.20E-45,0.1,0.900312,0,0,0.900312,0.125,0,1.53756,5.46E-31
5762,4.20E-45,0.1,0.900312,0,0,0.900312,0.125,0,1.53756,5.46E-31
5763,1.40E-45,0.1,0.900625,0,0,0.900625,0.125,0,1.53756,5.45E-31
5764,1.40E-45,0.1,0.900625,0,0,0.900625,0.125,0,1.53756,5.45E-31
5765,2.80E-45,0.1,0.900937,0,0,0.900937,0.125,0,1.53756,-1.09E-30
5766,2.80E-45,0.1,0.900937,0,0,0.900937,0.125,0,1.53756,-1.09E-30
5767,4.20E-45,0.1,0.90125,0,0,0.90125,0.125,0,1.53756,5.46E-31
5768,4.20E-45,0.1,0.90125,0,0,0.90125,0.125,0,1.53756,5.46E-31
5769,1.40E-45,0.1,0.901563,0,0,0.901563,0.125,0,1.53756,5.45E-31
5770,1.40E-45,0.1,0.901563,0,0,0.901563,0.125,0,1.53756,5.45E-31
5771,2.80E-45,0.1,0.901875,0,0,0.901875,0.125,0,1.53756,-1.09E-30
5772,2.80E-45,0.1,0.901875,0,0,0.901875,0.125,0,1.53756,-1.09E-30
5773,0,0.1,0.902188,0,0,0.902188,0.125,0,1.53756,7.64E-34
5774,0,0.1,0.902188,0,0,0.902188,0.125,0,1.53756,7.64E-34
5775,4.20E-45,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,1.09E-30
5776,4.20E-45,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,1.09E-30
5777,0,0.1,0.902812,0,0,0.902812,0.125,0,1.53756,-2.54E-34
5778,0,0.1,0.902812,0,0,0.902812,0.125,0,1.53756,-2.54E-34
5779,4.20E-45,0.1,0.903125,0,0,0.903125,0.125,0,1.53756,-1.09E-30
5780,4.20E-45,0.1,0.903125,0,0,0.903125,0.125,0,1.53756,-1.09E-30
5781,0,0.1,0.903437,0,0,0.903437,0.125,0,1.53756,7.64E-34
5782,0,0.1,0.903437,0,0,0.903437,0.125,0,1.53756,7.64E-34
5783,0,0.1,0.90375,0,0,0.90375,0.125,0,1.53756,1.09E-30
5784,0,0.1,0.90375,0,0,0.90375,0.125,0,1.53756,1.09E-30
5785,1.40E-45,0.1,0.904063,0,0,0.904063,0.125,0,1.53756,-2.54E-34
5786,1.40E-45,0.1,0.904063,0,0,0.904063,0.125,0,1.53756,-2.54E-34
5787,4.20E-45,0.1,0.904375,0,0,0.904375,0.125,0,1.53756,-1.09E-30
5788,4.20E-45,0.1,0.904375,0,0,0.904375,0.125,0,1.53756,-1.09E-30
5789,0,0.1,0.904688,0,0,0.904688,0.125,0,1.53756,7.64E-34
5790,0,0.1,0.904688,0,0,0.904688,0.125,0,1.53756,7.64E-34
5791,2.80E-45,0.1,0.905,0,0,0.905,0.125,0,1.53756,1.09E-30
5792,2.80E-45,0.1,0.905,0,0,0.905,0.125,0,1.53756,1.09E-30
5793,0,0.1,0.905312,0,0,0.905312,0.125,0,1.53756,-2.54E-34
5794,0,0.1,0.905312,0,0,0.905312,0.125,0,1.53756,-2.54E-34
5795,4.20E-45,0.1,0.905625,0,0,0.905625,0.125,0,1.53756,-1.09E-30
5796,4.20E-45,0.1,0.905625,0,0,0.905625,0.125,0,1.53756,-1.09E-30
5797,0,0.1,0.905937,0,0,0.905937,0.125,0,1.53756,7.64E-34
5798,0,0.1,0.905937,0,0,0.905937,0.125,0,1.53756,7.64E-34
5799,4.20E-45,0.1,0.90625,0,0,0.90625,0.125,0,1.53756,1.09E-30
5800,4.20E-45,0.1,0.90625,0,0,0.90625,0.125,0,1.53756,1.09E-30
5801,0,0.1,0.906563,0,0,0.906563,0.125,0,1.53756,-2.54E-34
5802,0,0.1,0.906563,0,0,0.906563,0.125,0,1.53756,-2.54E-34
5803,2.80E-45,0.1,0.906875,0,0,0.906875,0.125,0,1.53756,-1.09E-30
5804,2.80E-45,0.1,0.906875,0,0,0.906875,0.125,0,1.53756,-1.09E-30
5805,1.40E-45,0.1,0.907188,0,0,0.907188,0.125,0,1.53756,7.65E-34
5806,1.40E-45,0.1,0.907188,0,0,0.907188,0.125,0,1.53756,7.65E-34
5807,4.20E-45,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,1.09E-30
5808,4.20E-45,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,1.09E-30
5809,0,0.1,0.907812,0,0,0.907812,0.125,0,1.53756,-5.07E-34
5810,0,0.1,0.907812,0,0,0.907812,0.125,0,1.53756,-5.07E-34
5811,2.80E-45,0.1,0.908125,0,0,0.908125,0.125,0,1.53756,-1.09E-30
5812,2.80E-45,0.1,0.908125,0,0,0.908125,0.125,0,1.53756,-1.09E-30
5813,4.20E-45,0.1,0.908437,0,0,0.908437,0.125,0,1.53756,5.46E-31
5814,4.20E-45,0.1,0.908437,0,0,0.908437,0.125,0,1.53756,5.46E-31
5815,1.40E-45,0.1,0.90875,0,0,0.90875,0.125,0,1.53756,5.45E-31
5816,1.40E-45,0.1,0.90875,0,0,0.90875,0.125,0,1.53756,5.45E-31
5817,2.80E-45,0.1,0.909063,0,0,0.909063,0.125,0,1.53756,-1.09E-30
5818,2.80E-45,0.1,0.909063,0,0,0.909063,0.125,0,1.53756,-1.09E-30
5819,4.20E-45,0.1,0.909375,0,0,0.909375,0.125,0,1.53756,5.46E-31
5820,4.20E-45,0.1,0.909375,0,0,0.909375,0.125,0,1.53756,5.46E-31
5821,0,0.1,0.909688,0,0,0.909688,0.125,0,1.53756,5.45E-31
5822,0,0.1,0.909688,0,0,0.909688,0.125,0,1.53756,5.45E-31
5823,2.80E-45,0.1,0.91,0,0,0.91,0.125,0,1.53756,-1.09E-30
5824,2.80E-45,0.1,0.91,0,0,0.91,0.125,0,1.53756,-1.09E-30
5825,4.20E-45,0.1,0.910312,0,0,0.910312,0.125,0,1.53756,5.46E-31
5826,4.20E-45,0.1,0.910312,0,0,0.910312,0.125,0,1.53756,5.46E-31
5827,1.40E-45,0.1,0.910625,0,0,0.910625,0.125,0,1.53756,5.45E-31
5828,1.40E-45,0.1,0.910625,0,0,0.910625,0.125,0,1.53756,5.45E-31
5829,2.80E-45,0.1,0.910937,0,0,0.910937,0.125,0,1.53756,-1.09E-30
5830,2.80E-45,0.1,0.910937,0,0,0.910937,0.125,0,1.53756,-1.09E-30
5831,4.20E-45,0.1,0.91125,0,0,0.91125,0.125,0,1.53756,5.46E-31
5832,4.20E-45,0.1,0.91125,0,0,0.91125,0.125,0,1.53756,5.46E-31
5833,1.40E-45,0.1,0.911563,0,0,0.911563,0.125,0,1.53756,5.45E-31
5834,1.40E-45,0.1,0.911563,0,0,0.911563,0.125,0,1.53756,5.45E-31
5835,2.80E-45,0.1,0.911875,0,0,0.911875,0.125,0,1.53756,-1.09E-30
5836,2.80E-45,0.1,0.911875,0,0,0.911875,0.125,0,1.53756,-1.09E-30
5837,0,0.1,0.912188,0,0,0.912188,0.125,0,1.53756,7.64E-34
5838,0,0.1,0.912188,0,0,0.912188,0.125,0,1.53756,7.64E-34
5839,4.20E-45,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,1.09E-30
5840,4.20E-45,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,1.09E-30
5841,0,0.1,0.912812,0,0,0.912812,0.125,0,1.53756,-2.54E-34
5842,0,0.1,0.912812,0,0,0.912812,0.125,0,1.53756,-2.54E-34
5843,4.20E-45,0.1,0.913125,0,0,0.913125,0.125,0,1.53756,-1.09E-30
5844,4.20E-45,0.1,0.913125,0,0,0.913125,0.125,0,1.53756,-1.09E-30
5845,0,0.1,0.913437,0,0,0.913437,0.125,0,1.53756,7.64E-34
5846,0,0.1,0.913437,0,0,0.913437,0.125,0,1.53756,7.64E-34
5847,0,0.1,0.91375,0,0,0.91375,0.125,0,1.53756,1.09E-30
5848,0,0.1,0.91375,0,0,0.91375,0.125,0,1.53756,1.09E-30
5849,1.40E-45,0.1,0.914062,0,0,0.914062,0.125,0,1.53756,-2.54E-34
5850,1.40E-45,0.1,0.914062,0,0,0.914062,0.125,0,1.53756,-2.54E-34
5851,4.20E-45,0.1,0.914375,0,0,0.914375,0.125,0,1.53756,-1.09E-30
5852,4.20E-45,0.1,0.914375,0,0,0.914375,0.125,0,1.53756,-1.09E-30
5853,0,0.1,0.914688,0,0,0.914688,0.125,0,1.53756,7.64E-34
5854,0,0.1,0.914688,0,0,0.914688,0.125,0,1.53756,7.64E-34
5855,2.80E-45,0.1,0.915,0,0,0.915,0.125,0,1.53756,1.09E-30
5856,2.80E-45,0.1,0.915,0,0,0.915,0.125,0,1.53756,1.09E-30
5857,0,0.1,0.915313,0,0,0.915313,0.125,0,1.53756,-2.54E-34
5858,0,0.1,0.915313,0,0,0.915313,0.125,0,1.53756,-2.54E-34
5859,4.20E-45,0.1,0.915625,0,0,0.915625,0.125,0,1.53756,-1.09E-30
5860,4.20E-45,0.1,0.915625,0,0,0.915625,0.125,0,1.53756,-1.09E-30
5861,0,0.1,0.915937,0,0,0.915937,0.125,0,1.53756,7.64E-34
5862,0,0.1,0.915937,0,0,0.915937,0.125,0,1.53756,7.64E-34
5863,4.20E-45,0.1,0.91625,0,0,0.91625,0.125,0,1.53756,1.09E-30
5864,4.20E-45,0.1,0.91625,0,0,0.91625,0.125,0,1.53756,1.09E-30
5865,0,0.1,0.916562,0,0,0.916562,0.125,0,1.53756,-2.54E-34
5866,0,0.1,0.916562,0,0,0.916562,0.125,0,1.53756,-2.54E-34
5867,2.80E-45,0.1,0.916875,0,0,0.916875,0.125,0,1.53756,-1.09E-30
5868,2.80E-45,0.1,0.916875,0,0,0.916875,0.125,0,1.53756,-1.09E-30
5869,1.40E-45,0.1,0.917188,0,0,0.917188,0.125,0,1.53756,7.65E-34
5870,1.40E-45,0.1,0.917188,0,0,0.917188,0.125,0,1.53756,7.65E-34
5871,4.20E-45,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,1.09E-30
5872,4.20E-45,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,1.09E-30
5873,0,0.1,0.917813,0,0,0.917813,0.125,0,1.53756,-5.07E-34
5874,0,0.1,0.917813,0,0,0.917813,0.125,0,1.53756,-5.07E-34
5875,2.80E-45,0.1,0.918125,0,0,0.918125,0.125,0,1.53756,-1.09E-30
5876,2.80E-45,0.1,0.918125,0,0,0.918125,0.125,0,1.53756,-1.09E-30
5877,4.20E-45,0.1,0.918437,0,0,0.918437,0.125,0,1.53756,5.46E-31
5878,4.20E-45,0.1,0.918437,0,0,0.918437,0.125,0,1.53756,5.46E-31
5879,1.40E-45,0.1,0.91875,0,0,0.91875,0.125,0,1.53756,5.45E-31
5880,1.40E-45,0.1,0.91875,0,0,0.91875,0.125,0,1.53756,5.45E-31
5881,2.80E-45,0.1,0.919062,0,0,0.919062,0.125,0,1.53756,-1.09E-30
5882,2.80E-45,0.1,0.919062,0,0,0.919062,0.125,0,1.53756,-1.09E-30
5883,4.20E-45,0.1,0.919375,0,0,0.919375,0.125,0,1.53756,5.46E-31
5884,4.20E-45,0.1,0.919375,0,0,0.919375,0.125,0,1.53756,5.46E-31
5885,0,0.1,0.919688,0,0,0.919688,0.125,0,1.53756,5.45E-31
5886,0,0.1,0.919688,0,0,0.919688,0.125,0,1.53756,5.45E-31
5887,2.80E-45,0.1,0.92,0,0,0.92,0.125,0,1.53756,-1.09E-30
5888,2.80E-45,0.1,0.92,0,0,0.92,0.125,0,1.53756,-1.09E-30
5889,4.20E-45,0.1,0.920313,0,0,0.920313,0.125,0,1.53756,5.46E-31
5890,4.20E-45,0.1,0.920313,0,0,0.920313,0.125,0,1.53756,5.46E-31
5891,1.40E-45,0.1,0.920625,0,0,0.920625,0.125,0,1.53756,5.45E-31
5892,1.40E-45,0.1,0.920625,0,0,0.920625,0.125,0,1.53756,5.45E-31
5893,2.80E-45,0.1,0.920937,0,0,0.920937,0.125,0,1.53756,-1.09E-30
5894,2.80E-45,0.1,0.920937,0,0,0.920937,0.125,0,1.53756,-1.09E-30
5895,4.20E-45,0.1,0.92125,0,0,0.92125,0.125,0,1.53756,5.46E-31
5896,4.20E-45,0.1,0.92125,0,0,0.92125,0.125,0,1.53756,5.46E-31
5897,1.40E-45,0.1,0.921562,0,0,0.921562,0.125,0,1.53756,5.45E-31
5898,1.40E-45,0.1,0.921562,0,0,0.921562,0.125,0,1.53756,5.45E-31
5899,2.80E-45,0.1,0.921875,0,0,0.921875,0.125,0,1.53756,-1.09E-30
5900,2.80E-45,0.1,0.921875,0,0,0.921875,0.125,0,1.53756,-1.09E-30
5901,0,0.1,0.922188,0,0,0.922188,0.125,0,1.53756,7.64E-34
5902,0,0.1,0.922188,0,0,0.922188,0.125,0,1.53756,7.64E-34
5903,4.20E-45,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,1.09E-30
5904,4.20E-45,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,1.09E-30
5905,0,0.1,0.922813,0,0,0.922813,0.125,0,1.53756,-2.54E-34
5906,0,0.1,0.922813,0,0,0.922813,0.125,0,1.53756,-2.54E-34
5907,4.20E-45,0.1,0.923125,0,0,0.923125,0.125,0,1.53756,-1.09E-30
5908,4.20E-45,0.1,0.923125,0,0,0.923125,0.125,0,1.53756,-1.09E-30
5909,0,0.1,0.923437,0,0,0.923437,0.125,0,1.53756,7.64E-34
5910,0,0.1,0.923437,0,0,0.923437,0.125,0,1.53756,7.64E-34
5911,0,0.1,0.92375,0,0,0.92375,0.125,0,1.53756,1.09E-30
5912,0,0.1,0.92375,0,0,0.92375,0.125,0,1.53756,1.09E-30
5913,1.40E-45,0.1,0.924062,0,0,0.924062,0.125,0,1.53756,-2.54E-34
5914,1.40E-45,0.1,0.924062,0,0,0.924062,0.125,0,1.53756,-2.54E-34
5915,4.20E-45,0.1,0.924375,0,0,0.924375,0.125,0,1.53756,-1.09E-30
5916,4.20E-45,0.1,0.924375,0,0,0.924375,0.125,0,1.53756,-1.09E-30
5917,0,0.1,0.924688,0,0,0.924688,0.125,0,1.53756,7.64E-34
5918,0,0.1,0.924688,0,0,0.924688,0.125,0,1.53756,7.64E-34
5919,2.80E-45,0.1,0.925,0,0,0.925,0.125,0,1.53756,1.09E-30
5920,2.80E-45,0.1,0.925,0,0,0.925,0.125,0,1.53756,1.09E-30
5921,0,0.1,0.925313,0,0,0.925313,0.125,0,1.53756,-2.54E-34
5922,0,0.1,0.925313,0,0,0.925313,0.125,0,1.53756,-2.54E-34
5923,4.20E-45,0.1,0.925625,0,0,0.925625,0.125,0,1.53756,-1.09E-30
5924,4.20E-45,0.1,0.925625,0,0,0.925625,0.125,0,1.53756,-1.09E-30
5925,0,0.1,0.925937,0,0,0.925937,0.125,0,1.53756,7.64E-34
5926,0,0.1,0.925937,0,0,0.925937,0.125,0,1.53756,7.64E-34
5927,4.20E-45,0.1,0.92625,0,0,0.92625,0.125,0,1.53756,1.09E-30
5928,4.20E-45,0.1,0.92625,0,0,0.92625,0.125,0,1.53756,1.09E-30
5929,0,0.1,0.926562,0,0,0.926562,0.125,0,1.53756,-2.54E-34
5930,0,0.1,0.926562,0,0,0.926562,0.125,0,1.53756,-2.54E-34
5931,2.80E-45,0.1,0.926875,0,0,0.926875,0.125,0,1.53756,-1.09E-30
5932,2.80E-45,0.1,0.926875,0,0,0.926875,0.125,0,1.53756,-1.09E-30
5933,1.40E-45,0.1,0.927188,0,0,0.927188,0.125,0,1.53756,7.65E-34
5934,1.40E-45,0.1,0.927188,0,0,0.927188,0.125,0,1.53756,7.65E-34
5935,4.20E-45,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,1.09E-30
5936,4.20E-45,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,1.09E-30
5937,0,0.1,0.927813,0,0,0.927813,0.125,0,1.53756,-5.07E-34
5938,0,0.1,0.927813,0,0,0.927813,0.125,0,1.53756,-5.07E-34
5939,2.80E-45,0.1,0.928125,0,0,0.928125,0.125,0,1.53756,-1.09E-30
5940,2.80E-45,0.1,0.928125,0,0,0.928125,0.125,0,1.53756,-1.09E-30
5941,4.20E-45,0.1,0.928437,0,0,0.928437,0.125,0,1.53756,5.46E-31
5942,4.20E-45,0.1,0.928437,0,0,0.928437,0.125,0,1.53756,5.46E-31
5943,1.40E-45,0.1,0.92875,0,0,0.92875,0.125,0,1.53756,5.45E-31
5944,1.40E-45,0.1,0.92875,0,0,0.92875,0.125,0,1.53756,5.45E-31
5945,2.80E-45,0.1,0.929062,0,0,0.929062,0.125,0,1.53756,-1.09E-30
5946,2.80E-45,0.1,0.929062,0,0,0.929062,0.125,0,1.53756,-1.09E-30
5947,4.20E-45,0.1,0.929375,0,0,0.929375,0.125,0,1.53756,5.46E-31
5948,4.20E-45,0.1,0.929375,0,0,0.929375,0.125,0,1.53756,5.46E-31
5949,0,0.1,0.929688,0,0,0.929688,0.125,0,1.53756,5.45E-31
5950,0,0.1,0.929688,0,0,0.929688,0.125,0,1.53756,5.45E-31
5951,2.80E-45,0.1,0.93,0,0,0.93,0.125,0,1.53756,-1.09E-30
5952,2.80E-45,0.1,0.93,0,0,0.93,0.125,0,1.53756,-1.09E-30
5953,4.20E-45,0.1,0.930313,0,0,0.930313,0.125,0,1.53756,5.46E-31
5954,4.20E-45,0.1,0.930313,0,0,0.930313,0.125,0,1.53756,5.46E-31
5955,1.40E-45,0.1,0.930625,0,0,0.930625,0.125,0,1.53756,5.45E-31
5956,1.40E-45,0.1,0.930625,0,0,0.930625,0.125,0,1.53756,5.45E-31
5957,2.80E-45,0.1,0.930938,0,0,0.930938,0.125,0,1.53756,-1.09E-30
5958,2.80E-45,0.1,0.930938,0,0,0.930938,0.125,0,1.53756,-1.09E-30
5959,4.20E-45,0.1,0.93125,0,0,0.93125,0.125,0,1.53756,5.46E-31
5960,4.20E-45,0.1,0.93125,0,0,0.93125,0.125,0,1.53756,5.46E-31
5961,1.40E-45,0.1,0.931562,0,0,0.931562,0.125,0,1.53756,5.45E-31
5962,1.40E-45,0.1,0.931562,0,0,0.931562,0.125,0,1.53756,5.45E-31
5963,2.80E-45,0.1,0.931875,0,0,0.931875,0.125,0,1.53756,-1.09E-30
5964,2.80E-45,0.1,0.931875,0,0,0.931875,0.125,0,1.53756,-1.09E-30
5965,0,0.1,0.932187,0,0,0.932187,0.125,0,1.53756,7.64E-34
5966,0,0.1,0.932187,0,0,0.932187,0.125,0,1.53756,7.64E-34
5967,4.20E-45,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,1.09E-30
5968,4.20E-45,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,1.09E-30
5969,0,0.1,0.932813,0,0,0.932813,0.125,0,1.53756,-2.54E-34
5970,0,0.1,0.932813,0,0,0.932813,0.125,0,1.53756,-2.54E-34
5971,4.20E-45,0.1,0.933125,0,0,0.933125,0.125,0,1.53756,-1.09E-30
5972,4.20E-45,0.1,0.933125,0,0,0.933125,0.125,0,1.53756,-1.09E-30
5973,0,0.1,0.933438,0,0,0.933438,0.125,0,1.53756,7.64E-34
5974,0,0.1,0.933438,0,0,0.933438,0.125,0,1.53756,7.64E-34
5975,0,0.1,0.93375,0,0,0.93375,0.125,0,1.53756,1.09E-30
5976,0,0.1,0.93375,0,0,0.93375,0.125,0,1.53756,1.09E-30
5977,1.40E-45,0.1,0.934062,0,0,0.934062,0.125,0,1.53756,-2.54E-34
5978,1.40E-45,0.1,0.934062,0,0,0.934062,0.125,0,1.53756,-2.54E-34
5979,4.20E-45,0.1,0.934375,0,0,0.934375,0.125,0,1.53756,-1.09E-30
5980,4.20E-45,0.1,0.934375,0,0,0.934375,0.125,0,1.53756,-1.09E-30
5981,0,0.1,0.934687,0,0,0.934687,0.125,0,1.53756,7.64E-34
5982,0,0.1,0.934687,0,0,0.934687,0.125,0,1.53756,7.64E-34
5983,2.80E-45,0.1,0.935,0,0,0.935,0.125,0,1.53756,1.09E-30
5984,2.80E-45,0.1,0.935,0,0,0.935,0.125,0,1.53756,1.09E-30
5985,0,0.1,0.935313,0,0,0.935313,0.125,0,1.53756,-2.54E-34
5986,0,0.1,0.935313,0,0,0.935313,0.125,0,1.53756,-2.54E-34
5987,4.20E-45,0.1,0.935625,0,0,0.935625,0.125,0,1.53756,-1.09E-30
5988,4.20E-45,0.1,0.935625,0,0,0.935625,0.125,0,1.53756,-1.09E-30
5989,0,0.1,0.935938,0,0,0.935938,0.125,0,1.53756,7.64E-34
5990,0,0.1,0.935938,0,0,0.935938,0.125,0,1.53756,7.64E-34
5991,4.20E-45,0.1,0.93625,0,0,0.93625,0.125,0,1.53756,1.09E-30
5992,4.20E-45,0.1,0.93625,0,0,0.93625,0.125,0,1.53756,1.09E-30
5993,0,0.1,0.936562,0,0,0.936562,0.125,0,1.53756,-2.54E-34
5994,0,0.1,0.936562,0,0,0.936562,0.125,0,1.53756,-2.54E-34
5995,2.80E-45,0.1,0.936875,0,0,0.936875,0.125,0,1.53756,-1.09E-30
5996,2.80E-45,0.1,0.936875,0,0,0.936875,0.125,0,1.53756,-1.09E-30
5997,1.40E-45,0.1,0.937187,0,0,0.937187,0.125,0,1.53756,7.65E-34
5998,1.40E-45,0.1,0.937187,0,0,0.937187,0.125,0,1.53756,7.65E-34
5999,4.20E-45,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,1.09E-30
6000,4.20E-45,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,1.09E-30
6001,0,0.1,0.937813,0,0,0.937813,0.125,0,1.53756,-5.07E-34
6002,0,0.1,0.937813,0,0,0.937813,0.125,0,1.53756,-5.07E-34
6003,2.80E-45,0.1,0.938125,0,0,0.938125,0.125,0,1.53756,-1.09E-30
6004,2.80E-45,0.1,0.938125,0,0,0.938125,0.125,0,1.53756,-1.09E-30
6005,4.20E-45,0.1,0.938438,0,0,0.938438,0.125,0,1.53756,5.46E-31
6006,4.20E-45,0.1,0.938438,0,0,0.938438,0.125,0,1.53756,5.46E-31
6007,1.40E-45,0.1,0.93875,0,0,0.93875,0.125,0,1.53756,5.45E-31
6008,1.40E-45,0.1,0.93875,0,0,0.93875,0.125,0,1.53756,5.45E-31
6009,2.80E-45,0.1,0.939062,0,0,0.939062,0.125,0,1.53756,-1.09E-30
6010,2.80E-45,0.1,0.939062,0,0,0.939062,0.125,0,1.53756,-1.09E-30
6011,4.20E-45,0.1,0.939375,0,0,0.939375,0.125,0,1.53756,5.46E-31
6012,4.20E-45,0.1,0.939375,0,0,0.939375,0.125,0,1.53756,5.46E-31
6013,0,0.1,0.939687,0,0,0.939687,0.125,0,1.53756,5.45E-31
6014,0,0.1,0.939687,0,0,0.939687,0.125,0,1.53756,5.45E-31
6015,2.80E-45,0.1,0.94,0,0,0.94,0.125,0,1.53756,-1.09E-30
6016,2.80E-45,0.1,0.94,0,0,0.94,0.125,0,1.53756,-1.09E-30
6017,4.20E-45,0.1,0.940313,0,0,0.940313,0.125,0,1.53756,5.46E-31
6018,4.20E-45,0.1,0.940313,0,0,0.940313,0.125,0,1.53756,5.46E-31
6019,1.40E-45,0.1,0.940625,0,0,0.940625,0.125,0,1.53756,5.45E-31
6020,1.40E-45,0.1,0.940625,0,0,0.940625,0.125,0,1.53756,5.45E-31
6021,2.80E-45,0.1,0.940938,0,0,0.940938,0.125,0,1.53756,-1.09E-30
6022,2.80E-45,0.1,0.940938,0,0,0.940938,0.125,0,1.53756,-1.09E-30
6023,4.20E-45,0.1,0.94125,0,0,0.94125,0.125,0,1.53756,5.46E-31
6024,4.20E-45,0.1,0.94125,0,0,0.94125,0.125,0,1.53756,5.46E-31
6025,1.40E-45,0.1,0.941562,0,0,0.941562,0.125,0,1.53756,5.45E-31
6026,1.40E-45,0.1,0.941562,0,0,0.941562,0.125,0,1.53756,5.45E-31
6027,2.80E-45,0.1,0.941875,0,0,0.941875,0.125,0,1.53756,-1.09E-30
6028,2.80E-45,0.1,0.941875,0,0,0.941875,0.125,0,1.53756,-1.09E-30
6029,0,0.1,0.942187,0,0,0.942187,0.125,0,1.53756,7.64E-34
6030,0,0.1,0.942187,0,0,0.942187,0.125,0,1.53756,7.64E-34
6031,4.20E-45,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,1.09E-30
6032,4.20E-45,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,1.09E-30
6033,0,0.1,0.942813,0,0,0.942813,0.125,0,1.53756,-2.54E-34
6034,0,0.1,0.942813,0,0,0.942813,0.125,0,1.53756,-2.54E-34
6035,4.20E-45,0.1,0.943125,0,0,0.943125,0.125,0,1.53756,-1.09E-30
6036,4.20E-45,0.1,0.943125,0,0,0.943125,0.125,0,1.53756,-1.09E-30
6037,0,0.1,0.943438,0,0,0.943438,0.125,0,1.53756,7.64E-34
6038,0,0.1,0.943438,0,0,0.943438,0.125,0,1.53756,7.64E-34
6039,0,0.1,0.94375,0,0,0.94375,0.125,0,1.53756,1.09E-30
6040,0,0.1,0.94375,0,0,0.94375,0.125,0,1.53756,1.09E-30
6041,1.40E-45,0.1,0.944062,0,0,0.944062,0.125,0,1.53756,-2.54E-34
6042,1.40E-45,0.1,0.944062,0,0,0.944062,0.125,0,1.53756,-2.54E-34
6043,4.20E-45,0.1,0.944375,0,0,0.944375,0.125,0,1.53756,-1.09E-30
6044,4.20E-45,0.1,0.944375,0,0,0.944375,0.125,0,1.53756,-1.09E-30
6045,0,0.1,0.944687,0,0,0.944687,0.125,0,1.53756,7.64E-34
6046,0,0.1,0.944687,0,0,0.944687,0.125,0,1.53756,7.64E-34
6047,2.80E-45,0.1,0.945,0,0,0.945,0.125,0,1.53756,1.09E-30
6048,2.80E-45,0.1,0.945,0,0,0.945,0.125,0,1.53756,1.09E-30
6049,0,0.1,0.945312,0,0,0.945312,0.125,0,1.53756,-2.54E-34
6050,0,0.1,0.945312,0,0,0.945312,0.125,0,1.53756,-2.54E-34
6051,4.20E-45,0.1,0.945625,0,0,0.945625,0.125,0,1.53756,-1.09E-30
6052,4.20E-45,0.1,0.945625,0,0,0.945625,0.125,0,1.53756,-1.09E-30
6053,0,0.1,0.945938,0,0,0.945938,0.125,0,1.53756,7.64E-34
6054,0,0.1,0.945938,0,0,0.945938,0.125,0,1.53756,7.64E-34
6055,4.20E-45,0.1,0.94625,0,0,0.94625,0.125,0,1.53756,1.09E-30
6056,4.20E-45,0.1,0.94625,0,0,0.94625,0.125,0,1.53756,1.09E-30
6057,0,0.1,0.946563,0,0,0.946563,0.125,0,1.53756,-2.54E-34
6058,0,0.1,0.946563,0,0,0.946563,0.125,0,1.53756,-2.54E-34
6059,2.80E-45,0.1,0.946875,0,0,0.946875,0.125,0,1.53756,-1.09E-30
6060,2.80E-45,0.1,0.946875,0,0,0.946875,0.125,0,1.53756,-1.09E-30
6061,1.40E-45,0.1,0.947187,0,0,0.947187,0.125,0,1.53756,7.65E-34
6062,1.40E-45,0.1,0.947187,0,0,0.947187,0.125,0,1.53756,7.65E-34
6063,4.20E-45,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,1.09E-30
6064,4.20E-45,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,1.09E-30
6065,0,0.1,0.947812,0,0,0.947812,0.125,0,1.53756,-5.07E-34
6066,0,0.1,0.947812,0,0,0.947812,0.125,0,1.53756,-5.07E-34
6067,2.80E-45,0.1,0.948125,0,0,0.948125,0.125,0,1.53756,-1.09E-30
6068,2.80E-45,0.1,0.948125,0,0,0.948125,0.125,0,1.53756,-1.09E-30
6069,4.20E-45,0.1,0.948438,0,0,0.948438,0.125,0,1.53756,5.46E-31
6070,4.20E-45,0.1,0.948438,0,0,0.948438,0.125,0,1.53756,5.46E-31
6071,1.40E-45,0.1,0.94875,0,0,0.94875,0.125,0,1.53756,5.45E-31
6072,1.40E-45,0.1,0.94875,0,0,0.94875,0.125,0,1.53756,5.45E-31
6073,2.80E-45,0.1,0.949063,0,0,0.949063,0.125,0,1.53756,-1.09E-30
6074,2.80E-45,0.1,0.949063,0,0,0.949063,0.125,0,1.53756,-1.09E-30
6075,4.20E-45,0.1,0.949375,0,0,0.949375,0.125,0,1.53756,5.46E-31
6076,4.20E-45,0.1,0.949375,0,0,0.949375,0.125,0,1.53756,5.46E-31
6077,0,0.1,0.949687,0,0,0.949687,0.125,0,1.53756,5.45E-31
6078,0,0.1,0.949687,0,0,0.949687,0.125,0,1.53756,5.45E-31
6079,2.80E-45,0.1,0.95,0,0,0.95,0.125,0,1.53756,-1.09E-30
6080,2.80E-45,0.1,0.95,0,0,0.95,0.125,0,1.53756,-1.09E-30
6081,4.20E-45,0.1,0.950312,0,0,0.950312,0.125,0,1.53756,5.46E-31
6082,4.20E-45,0.1,0.950312,0,0,0.950312,0.125,0,1.53756,5.46E-31
6083,1.40E-45,0.1,0.950625,0,0,0.950625,0.125,0,1.53756,5.45E-31
6084,1.40E-45,0.1,0.950625,0,0,0.950625,0.125,0,1.53756,5.45E-31
6085,2.80E-45,0.1,0.950938,0,0,0.950938,0.125,0,1.53756,-1.09E-30
6086,2.80E-45,0.1,0.950938,0,0,0.950938,0.125,0,1.53756,-1.09E-30
6087,4.20E-45,0.1,0.95125,0,0,0.95125,0.125,0,1.53756,5.46E-31
6088,4.20E-45,0.1,0.95125,0,0,0.95125,0.125,0,1.53756,5.46E-31
6089,1.40E-45,0.1,0.951563,0,0,0.951563,0.125,0,1.53756,5.45E-31
6090,1.40E-45,0.1,0.951563,0,0,0.951563,0.125,0,1.53756,5.45E-31
6091,2.80E-45,0.1,0.951875,0,0,0.951875,0.125,0,1.53756,-1.09E-30
6092,2.80E-45,0.1,0.951875,0,0,0.951875,0.125,0,1.53756,-1.09E-30
6093,0,0.1,0.952187,0,0,0.952187,0.125,0,1.53756,7.64E-34
6094,0,0.1,0.952187,0,0,0.952187,0.125,0,1.53756,7.64E-34
6095,4.20E-45,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,1.09E-30
6096,4.20E-45,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,1.09E-30
6097,0,0.1,0.952812,0,0,0.952812,0.125,0,1.53756,-2.54E-34
6098,0,0.1,0.952812,0,0,0.952812,0.125,0,1.53756,-2.54E-34
6099,4.20E-45,0.1,0.953125,0,0,0.953125,0.125,0,1.53756,-1.09E-30
6100,4.20E-45,0.1,0.953125,0,0,0.953125,0.125,0,1.53756,-1.09E-30
6101,0,0.1,0.953438,0,0,0.953438,0.125,0,1.53756,7.64E-34
6102,0,0.1,0.953438,0,0,0.953438,0.125,0,1.53756,7.64E-34
6103,4.20E-45,0.1,0.95375,0,0,0.95375,0.125,0,1.53756,1.09E-30
6104,4.20E-45,0.1,0.95375,0,0,0.95375,0.125,0,1.53756,1.09E-30
6105,0,0.1,0.954063,0,0,0.954063,0.125,0,1.53756,-2.54E-34
6106,0,0.1,0.954063,0,0,0.954063,0.125,0,1.53756,-2.54E-34
6107,4.20E-45,0.1,0.954375,0,0,0.954375,0.125,0,1.53756,-1.09E-30
6108,4.20E-45,0.1,0.954375,0,0,0.954375,0.125,0,1.53756,-1.09E-30
6109,0,0.1,0.954687,0,0,0.954687,0.125,0,1.53756,7.64E-34
6110,0,0.1,0.954687,0,0,0.954687,0.125,0,1.53756,7.64E-34
6111,4.20E-45,0.1,0.955,0,0,0.955,0.125,0,1.53756,1.09E-30
6112,4.20E-45,0.1,0.955,0,0,0.955,0.125,0,1.53756,1.09E-30
6113,0,0.1,0.955312,0,0,0.955312,0.125,0,1.53756,-2.54E-34
6114,0,0.1,0.955312,0,0,0.955312,0.125,0,1.53756,-2.54E-34
6115,4.20E-45,0.1,0.955625,0,0,0.955625,0.125,0,1.53756,-1.09E-30
6116,4.20E-45,0.1,0.955625,0,0,0.955625,0.125,0,1.53756,-1.09E-30
6117,0,0.1,0.955938,0,0,0.955938,0.125,0,1.53756,7.64E-34
6118,0,0.1,0.955938,0,0,0.955938,0.125,0,1.53756,7.64E-34
6119,4.20E-45,0.1,0.95625,0,0,0.95625,0.125,0,1.53756,1.09E-30
6120,4.20E-45,0.1,0.95625,0,0,0.95625,0.125,0,1.53756,1.09E-30
6121,0,0.1,0.956563,0,0,0.956563,0.125,0,1.53756,-2.54E-34
6122,0,0.1,0.956563,0,0,0.956563,0.125,0,1.53756,-2.54E-34
6123,4.20E-45,0.1,0.956875,0,0,0.956875,0.125,0,1.53756,-1.09E-30
6124,4.20E-45,0.1,0.956875,0,0,0.956875,0.125,0,1.53756,-1.09E-30
6125,0,0.1,0.957187,0,0,0.957187,0.125,0,1.53756,7.64E-34
6126,0,0.1,0.957187,0,0,0.957187,0.125,0,1.53756,7.64E-34
6127,4.20E-45,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,1.09E-30
6128,4.20E-45,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,1.09E-30
6129,0,0.1,0.957812,0,0,0.957812,0.125,0,1.53756,-2.54E-34
6130,0,0.1,0.957812,0,0,0.957812,0.125,0,1.53756,-2.54E-34
6131,4.20E-45,0.1,0.958125,0,0,0.958125,0.125,0,1.53756,-1.09E-30
6132,4.20E-45,0.1,0.958125,0,0,0.958125,0.125,0,1.53756,-1.09E-30
6133,0,0.1,0.958438,0,0,0.958438,0.125,0,1.53756,7.64E-34
6134,0,0.1,0.958438,0,0,0.958438,0.125,0,1.53756,7.64E-34
6135,0,0.1,0.95875,0,0,0.95875,0.125,0,1.53756,1.09E-30
6136,0,0.1,0.95875,0,0,0.95875,0.125,0,1.53756,1.09E-30
6137,1.40E-45,0.1,0.959063,0,0,0.959063,0.125,0,1.53756,-2.54E-34
6138,1.40E-45,0.1,0.959063,0,0,0.959063,0.125,0,1.53756,-2.54E-34
6139,4.20E-45,0.1,0.959375,0,0,0.959375,0.125,0,1.53756,-1.09E-30
6140,4.20E-45,0.1,0.959375,0,0,0.959375,0.125,0,1.53756,-1.09E-30
6141,0,0.1,0.959687,0,0,0.959687,0.125,0,1.53756,7.64E-34
6142,0,0.1,0.959687,0,0,0.959687,0.125,0,1.53756,7.64E-34
6143,2.80E-45,0.1,0.96,0,0,0.96,0.125,0,1.53756,1.09E-30
6144,2.80E-45,0.1,0.96,0,0,0.96,0.125,0,1.53756,1.09E-30
6145,0,0.1,0.960312,0,0,0.960312,0.125,0,1.53756,-2.54E-34
6146,0,0.1,0.960312,0,0,0.960312,0.125,0,1.53756,-2.54E-34
6147,4.20E-45,0.1,0.960625,0,0,0.960625,0.125,0,1.53756,-1.09E-30
6148,4.20E-45,0.1,0.960625,0,0,0.960625,0.125,0,1.53756,-1.09E-30
6149,0,0.1,0.960938,0,0,0.960938,0.125,0,1.53756,7.64E-34
6150,0,0.1,0.960938,0,0,0.960938,0.125,0,1.53756,7.64E-34
6151,4.20E-45,0.1,0.96125,0,0,0.96125,0.125,0,1.53756,1.09E-30
6152,4.20E-45,0.1,0.96125,0,0,0.96125,0.125,0,1.53756,1.09E-30
6153,0,0.1,0.961563,0,0,0.961563,0.125,0,1.53756,-2.54E-34
6154,0,0.1,0.961563,0,0,0.961563,0.125,0,1.53756,-2.54E-34
6155,2.80E-45,0.1,0.961875,0,0,0.961875,0.125,0,1.53756,-1.09E-30
6156,2.80E-45,0.1,0.961875,0,0,0.961875,0.125,0,1.53756,-1.09E-30
6157,1.40E-45,0.1,0.962188,0,0,0.962188,0.125,0,1.53756,7.65E-34
6158,1.40E-45,0.1,0.962188,0,0,0.962188,0.125,0,1.53756,7.65E-34
6159,4.20E-45,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,1.09E-30
6160,4.20E-45,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,1.09E-30
6161,0,0.1,0.962812,0,0,0.962812,0.125,0,1.53756,-5.07E-34
6162,0,0.1,0.962812,0,0,0.962812,0.125,0,1.53756,-5.07E-34
6163,2.80E-45,0.1,0.963125,0,0,0.963125,0.125,0,1.53756,-1.09E-30
6164,2.80E-45,0.1,0.963125,0,0,0.963125,0.125,0,1.53756,-1.09E-30
6165,4.20E-45,0.1,0.963437,0,0,0.963437,0.125,0,1.53756,5.46E-31
6166,4.20E-45,0.1,0.963437,0,0,0.963437,0.125,0,1.53756,5.46E-31
6167,1.40E-45,0.1,0.96375,0,0,0.96375,0.125,0,1.53756,5.45E-31
6168,1.40E-45,0.1,0.96375,0,0,0.96375,0.125,0,1.53756,5.45E-31
6169,2.80E-45,0.1,0.964063,0,0,0.964063,0.125,0,1.53756,-1.09E-30
6170,2.80E-45,0.1,0.964063,0,0,0.964063,0.125,0,1.53756,-1.09E-30
6171,4.20E-45,0.1,0.964375,0,0,0.964375,0.125,0,1.53756,5.46E-31
6172,4.20E-45,0.1,0.964375,0,0,0.964375,0.125,0,1.53756,5.46E-31
6173,0,0.1,0.964688,0,0,0.964688,0.125,0,1.53756,5.45E-31
6174,0,0.1,0.964688,0,0,0.964688,0.125,0,1.53756,5.45E-31
6175,2.80E-45,0.1,0.965,0,0,0.965,0.125,0,1.53756,-1.09E-30
6176,2.80E-45,0.1,0.965,0,0,0.965,0.125,0,1.53756,-1.09E-30
6177,4.20E-45,0.1,0.965312,0,0,0.965312,0.125,0,1.53756,5.46E-31
6178,4.20E-45,0.1,0.965312,0,0,0.965312,0.125,0,1.53756,5.46E-31
6179,1.40E-45,0.1,0.965625,0,0,0.965625,0.125,0,1.53756,5.45E-31
6180,1.40E-45,0.1,0.965625,0,0,0.965625,0.125,0,1.53756,5.45E-31
6181,2.80E-45,0.1,0.965937,0,0,0.965937,0.125,0,1.53756,-1.09E-30
6182,2.80E-45,0.1,0.965937,0,0,0.965937,0.125,0,1.53756,-1.09E-30
6183,4.20E-45,0.1,0.96625,0,0,0.96625,0.125,0,1.53756,5.46E-31
6184,4.20E-45,0.1,0.96625,0,0,0.96625,0.125,0,1.53756,5.46E-31
6185,1.40E-45,0.1,0.966563,0,0,0.966563,0.125,0,1.53756,5.45E-31
6186,1.40E-45,0.1,0.966563,0,0,0.966563,0.125,0,1.53756,5.45E-31
6187,2.80E-45,0.1,0.966875,0,0,0.966875,0.125,0,1.53756,-1.09E-30
6188,2.80E-45,0.1,0.966875,0,0,0.966875,0.125,0,1.53756,-1.09E-30
6189,0,0.1,0.967188,0,0,0.967188,0.125,0,1.53756,7.64E-34
6190,0,0.1,0.967188,0,0,0.967188,0.125,0,1.53756,7.64E-34
6191,4.20E-45,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,1.09E-30
6192,4.20E-45,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,1.09E-30
6193,0,0.1,0.967812,0,0,0.967812,0.125,0,1.53756,-2.54E-34
6194,0,0.1,0.967812,0,0,0.967812,0.125,0,1.53756,-2.54E-34
6195,4.20E-45,0.1,0.968125,0,0,0.968125,0.125,0,1.53756,-1.09E-30
6196,4.20E-45,0.1,0.968125,0,0,0.968125,0.125,0,1.53756,-1.09E-30
6197,0,0.1,0.968437,0,0,0.968437,0.125,0,1.53756,7.64E-34
6198,0,0.1,0.968437,0,0,0.968437,0.125,0,1.53756,7.64E-34
6199,0,0.1,0.96875,0,0,0.96875,0.125,0,1.53756,1.09E-30
6200,0,0.1,0.96875,0,0,0.96875,0.125,0,1.53756,1.09E-30
6201,1.40E-45,0.1,0.969063,0,0,0.969063,0.125,0,1.53756,-2.54E-34
6202,1.40E-45,0.1,0.969063,0,0,0.969063,0.125,0,1.53756,-2.54E-34
6203,4.20E-45,0.1,0.969375,0,0,0.969375,0.125,0,1.53756,-1.09E-30
6204,4.20E-45,0.1,0.969375,0,0,0.969375,0.125,0,1.53756,-1.09E-30
6205,0,0.1,0.969688,0,0,0.969688,0.125,0,1.53756,7.64E-34
6206,0,0.1,0.969688,0,0,0.969688,0.125,0,1.53756,7.64E-34
6207,2.80E-45,0.1,0.97,0,0,0.97,0.125,0,1.53756,1.09E-30
6208,2.80E-45,0.1,0.97,0,0,0.97,0.125,0,1.53756,1.09E-30
6209,0,0.1,0.970312,0,0,0.970312,0.125,0,1.53756,-2.54E-34
6210,0,0.1,0.970312,0,0,0.970312,0.125,0,1.53756,-2.54E-34
6211,4.20E-45,0.1,0.970625,0,0,0.970625,0.125,0,1.53756,-1.09E-30
6212,4.20E-45,0.1,0.970625,0,0,0.970625,0.125,0,1.53756,-1.09E-30
6213,0,0.1,0.970937,0,0,0.970937,0.125,0,1.53756,7.64E-34
6214,0,0.1,0.970937,0,0,0.970937,0.125,0,1.53756,7.64E-34
6215,4.20E-45,0.1,0.97125,0,0,0.97125,0.125,0,1.53756,1.09E-30
6216,4.20E-45,0.1,0.97125,0,0,0.97125,0.125,0,1.53756,1.09E-30
6217,0,0.1,0.971563,0,0,0.971563,0.125,0,1.53756,-2.54E-34
6218,0,0.1,0.971563,0,0,0.971563,0.125,0,1.53756,-2.54E-34
6219,2.80E-45,0.1,0.971875,0,0,0.971875,0.125,0,1.53756,-1.09E-30
6220,2.80E-45,0.1,0.971875,0,0,0.971875,0.125,0,1.53756,-1.09E-30
6221,1.40E-45,0.1,0.972188,0,0,0.972188,0.125,0,1.53756,7.65E-34
6222,1.40E-45,0.1,0.972188,0,0,0.972188,0.125,0,1.53756,7.65E-34
6223,4.20E-45,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,1.09E-30
6224,4.20E-45,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,1.09E-30
6225,0,0.1,0.972812,0,0,0.972812,0.125,0,1.53756,-5.07E-34
6226,0,0.1,0.972812,0,0,0.972812,0.125,0,1.53756,-5.07E-34
6227,2.80E-45,0.1,0.973125,0,0,0.973125,0.125,0,1.53756,-1.09E-30
6228,2.80E-45,0.1,0.973125,0,0,0.973125,0.125,0,1.53756,-1.09E-30
6229,4.20E-45,0.1,0.973437,0,0,0.973437,0.125,0,1.53756,5.46E-31
6230,4.20E-45,0.1,0.973437,0,0,0.973437,0.125,0,1.53756,5.46E-31
6231,1.40E-45,0.1,0.97375,0,0,0.97375,0.125,0,1.53756,5.45E-31
6232,1.40E-45,0.1,0.97375,0,0,0.97375,0.125,0,1.53756,5.45E-31
6233,2.80E-45,0.1,0.974063,0,0,0.974063,0.125,0,1.53756,-1.09E-30
6234,2.80E-45,0.1,0.974063,0,0,0.974063,0.125,0,1.53756,-1.09E-30
6235,4.20E-45,0.1,0.974375,0,0,0.974375,0.125,0,1.53756,5.46E-31
6236,4.20E-45,0.1,0.974375,0,0,0.974375,0.125,0,1.53756,5.46E-31
6237,0,0.1,0.974688,0,0,0.974688,0.125,0,1.53756,5.45E-31
6238,0,0.1,0.974688,0,0,0.974688,0.125,0,1.53756,5.45E-31
6239,2.80E-45,0.1,0.975,0,0,0.975,0.125,0,1.53756,-1.09E-30
6240,2.80E-45,0.1,0.975,0,0,0.975,0.125,0,1.53756,-1.09E-30
6241,4.20E-45,0.1,0.975312,0,0,0.975312,0.125,0,1.53756,5.46E-31
6242,4.20E-45,0.1,0.975312,0,0,0.975312,0.125,0,1.53756,5.46E-31
6243,1.40E-45,0.1,0.975625,0,0,0.975625,0.125,0,1.53756,5.45E-31
6244,1.40E-45,0.1,0.975625,0,0,0.975625,0.125,0,1.53756,5.45E-31
6245,2.80E-45,0.1,0.975937,0,0,0.975937,0.125,0,1.53756,-1.09E-30
6246,2.80E-45,0.1,0.975937,0,0,0.975937,0.125,0,1.53756,-1.09E-30
6247,4.20E-45,0.1,0.97625,0,0,0.97625,0.125,0,1.53756,5.46E-31
6248,4.20E-45,0.1,0.97625,0,0,0.97625,0.125,0,1.53756,5.46E-31
6249,1.40E-45,0.1,0.976562,0,0,0.976562,0.125,0,1.53756,5.45E-31
6250,1.40E-45,0.1,0.976562,0,0,0.976562,0.125,0,1.53756,5.45E-31
6251,2.80E-45,0.1,0.976875,0,0,0.976875,0.125,0,1.53756,-1.09E-30
6252,2.80E-45,0.1,0.976875,0,0,0.976875,0.125,0,1.53756,-1.09E-30
6253,0,0.1,0.977188,0,0,0.977188,0.125,0,1.53756,7.64E-34
6254,0,0.1,0.977188,0,0,0.977188,0.125,0,1.53756,7.64E-34
6255,4.20E-45,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,1.09E-30
6256,4.20E-45,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,1.09E-30
6257,0,0.1,0.977813,0,0,0.977813,0.125,0,1.53756,-2.54E-34
6258,0,0.1,0.977813,0,0,0.977813,0.125,0,1.53756,-2.54E-34
6259,4.20E-45,0.1,0.978125,0,0,0.978125,0.125,0,1.53756,-1.09E-30
6260,4.20E-45,0.1,0.978125,0,0,0.978125,0.125,0,1.53756,-1.09E-30
6261,0,0.1,0.978437,0,0,0.978437,0.125,0,1.53756,7.64E-34
6262,0,0.1,0.978437,0,0,0.978437,0.125,0,1.53756,7.64E-34
6263,0,0.1,0.97875,0,0,0.97875,0.125,0,1.53756,1.09E-30
6264,0,0.1,0.97875,0,0,0.97875,0.125,0,1.53756,1.09E-30
6265,1.40E-45,0.1,0.979062,0,0,0.979062,0.125,0,1.53756,-2.54E-34
6266,1.40E-45,0.1,0.979062,0,0,0.979062,0.125,0,1.53756,-2.54E-34
6267,4.20E-45,0.1,0.979375,0,0,0.979375,0.125,0,1.53756,-1.09E-30
6268,4.20E-45,0.1,0.979375,0,0,0.979375,0.125,0,1.53756,-1.09E-30
6269,0,0.1,0.979688,0,0,0.979688,0.125,0,1.53756,7.64E-34
6270,0,0.1,0.979688,0,0,0.979688,0.125,0,1.53756,7.64E-34
6271,2.80E-45,0.1,0.98,0,0,0.98,0.125,0,1.53756,1.09E-30
6272,2.80E-45,0.1,0.98,0,0,0.98,0.125,0,1.53756,1.09E-30
6273,0,0.1,0.980313,0,0,0.980313,0.125,0,1.53756,-2.54E-34
6274,0,0.1,0.980313,0,0,0.980313,0.125,0,1.53756,-2.54E-34
6275,4.20E-45,0.1,0.980625,0,0,0.980625,0.125,0,1.53756,-1.09E-30
6276,4.20E-45,0.1,0.980625,0,0,0.980625,0.125,0,1.53756,-1.09E-30
6277,0,0.1,0.980937,0,0,0.980937,0.125,0,1.53756,7.64E-34
6278,0,0.1,0.980937,0,0,0.980937,0.125,0,1.53756,7.64E-34
6279,4.20E-45,0.1,0.98125,0,0,0.98125,0.125,0,1.53756,1.09E-30
6280,4.20E-45,0.1,0.98125,0,0,0.98125,0.125,0,1.53756,1.09E-30
6281,0,0.1,0.981562,0,0,0.981562,0.125,0,1.53756,-2.54E-34
6282,0,0.1,0.981562,0,0,0.981562,0.125,0,1.53756,-2.54E-34
6283,2.80E-45,0.1,0.981875,0,0,0.981875,0.125,0,1.53756,-1.09E-30
6284,2.80E-45,0.1,0.981875,0,0,0.981875,0.125,0,1.53756,-1.09E-30
6285,1.40E-45,0.1,0.982188,0,0,0.982188,0.125,0,1.53756,7.65E-34
6286,1.40E-45,0.1,0.982188,0,0,0.982188,0.125,0,1.53756,7.65E-34
6287,4.20E-45,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,1.09E-30
6288,4.20E-45,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,1.09E-30
6289,0,0.1,0.982813,0,0,0.982813,0.125,0,1.53756,-5.07E-34
6290,0,0.1,0.982813,0,0,0.982813,0.125,0,1.53756,-5.07E-34
6291,2.80E-45,0.1,0.983125,0,0,0.983125,0.125,0,1.53756,-1.09E-30
6292,2.80E-45,0.1,0.983125,0,0,0.983125,0.125,0,1.53756,-1.09E-30
6293,4.20E-45,0.1,0.983437,0,0,0.983437,0.125,0,1.53756,5.46E-31
6294,4.20E-45,0.1,0.983437,0,0,0.983437,0.125,0,1.53756,5.46E-31
6295,1.40E-45,0.1,0.98375,0,0,0.98375,0.125,0,1.53756,5.45E-31
6296,1.40E-45,0.1,0.98375,0,0,0.98375,0.125,0,1.53756,5.45E-31
6297,2.80E-45,0.1,0.984062,0,0,0.984062,0.125,0,1.53756,-1.09E-30
6298,2.80E-45,0.1,0.984062,0,0,0.984062,0.125,0,1.53756,-1.09E-30
6299,4.20E-45,0.1,0.984375,0,0,0.984375,0.125,0,1.53756,5.46E-31
6300,4.20E-45,0.1,0.984375,0,0,0.984375,0.125,0,1.53756,5.46E-31
6301,0,0.1,0.984688,0,0,0.984688,0.125,0,1.53756,5.45E-31
6302,0,0.1,0.984688,0,0,0.984688,0.125,0,1.53756,5.45E-31
6303,2.80E-45,0.1,0.985,0,0,0.985,0.125,0,1.53756,-1.09E-30
6304,2.80E-45,0.1,0.985,0,0,0.985,0.125,0,1.53756,-1.09E-30
6305,4.20E-45,0.1,0.985313,0,0,0.985313,0.125,0,1.53756,5.46E-31
6306,4.20E-45,0.1,0.985313,0,0,0.985313,0.125,0,1.53756,5.46E-31
6307,1.40E-45,0.1,0.985625,0,0,0.985625,0.125,0,1.53756,5.45E-31
6308,1.40E-45,0.1,0.985625,0,0,0.985625,0.125,0,1.53756,5.45E-31
6309,2.80E-45,0.1,0.985937,0,0,0.985937,0.125,0,1.53756,-1.09E-30
6310,2.80E-45,0.1,0.985937,0,0,0.985937,0.125,0,1.53756,-1.09E-30
6311,4.20E-45,0.1,0.98625,0,0,0.98625,0.125,0,1.53756,5.46E-31
6312,4.20E-45,0.1,0.98625,0,0,0.98625,0.125,0,1.53756,5.46E-31
6313,1.40E-45,0.1,0.986562,0,0,0.986562,0.125,0,1.53756,5.45E-31
6314,1.40E-45,0.1,0.986562,0,0,0.986562,0.125,0,1.53756,5.45E-31
6315,2.80E-45,0.1,0.986875,0,0,0.986875,0.125,0,1.53756,-1.09E-30
6316,2.80E-45,0.1,0.986875,0,0,0.986875,0.125,0,1.53756,-1.09E-30
6317,0,0.1,0.987188,0,0,0.987188,0.125,0,1.53756,7.64E-34
6318,0,0.1,0.987188,0,0,0.987188,0.125,0,1.53756,7.64E-34
6319,4.20E-45,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,1.09E-30
6320,4.20E-45,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,1.09E-30
6321,0,0.1,0.987813,0,0,0.987813,0.125,0,1.53756,-2.54E-34
6322,0,0.1,0.987813,0,0,0.987813,0.125,0,1.53756,-2.54E-34
6323,4.20E-45,0.1,0.988125,0,0,0.988125,0.125,0,1.53756,-1.09E-30
6324,4.20E-45,0.1,0.988125,0,0,0.988125,0.125,0,1.53756,-1.09E-30
6325,0,0.1,0.988437,0,0,0.988437,0.125,0,1.53756,7.64E-34
6326,0,0.1,0.988437,0,0,0.988437,0.125,0,1.53756,7.64E-34
6327,0,0.1,0.98875,0,0,0.98875,0.125,0,1.53756,1.09E-30
6328,0,0.1,0.98875,0,0,0.98875,0.125,0,1.53756,1.09E-30
6329,1.40E-45,0.1,0.989062,0,0,0.989062,0.125,0,1.53756,-2.54E-34
6330,1.40E-45,0.1,0.989062,0,0,0.989062,0.125,0,1.53756,-2.54E-34
6331,4.20E-45,0.1,0.989375,0,0,0.989375,0.125,0,1.53756,-1.09E-30
6332,4.20E-45,0.1,0.989375,0,0,0.989375,0.125,0,1.53756,-1.09E-30
6333,0,0.1,0.989688,0,0,0.989688,0.125,0,1.53756,7.64E-34
6334,0,0.1,0.989688,0,0,0.989688,0.125,0,1.53756,7.64E-34
6335,2.80E-45,0.1,0.99,0,0,0.99,0.125,0,1.53756,1.09E-30
6336,2.80E-45,0.1,0.99,0,0,0.99,0.125,0,1.53756,1.09E-30
6337,0,0.1,0.990313,0,0,0.990313,0.125,0,1.53756,-2.54E-34
6338,0,0.1,0.990313,0,0,0.990313,0.125,0,1.53756,-2.54E-34
6339,4.20E-45,0.1,0.990625,0,0,0.990625,0.125,0,1.53756,-1.09E-30
6340,4.20E-45,0.1,0.990625,0,0,0.990625,0.125,0,1.53756,-1.09E-30
6341,0,0.1,0.990937,0,0,0.990937,0.125,0,1.53756,7.64E-34
6342,0,0.1,0.990937,0,0,0.990937,0.125,0,1.53756,7.64E-34
6343,4.20E-45,0.1,0.99125,0,0,0.99125,0.125,0,1.53756,1.09E-30
6344,4.20E-45,0.1,0.99125,0,0,0.99125,0.125,0,1.53756,1.09E-30
6345,0,0.1,0.991562,0,0,0.991562,0.125,0,1.53756,-2.54E-34
6346,0,0.1,0.991562,0,0,0.991562,0.125,0,1.53756,-2.54E-34
6347,2.80E-45,0.1,0.991875,0,0,0.991875,0.125,0,1.53756,-1.09E-30
6348,2.80E-45,0.1,0.991875,0,0,0.991875,0.125,0,1.53756,-1.09E-30
6349,0,0.1,0.992188,0,0,0.992188,0.125,0,1.53756,7.65E-34
6350,0,0.1,0.992188,0,0,0.992188,0.125,0,1.53756,7.65E-34
6351,2.80E-45,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,1.09E-30
6352,2.80E-45,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,1.09E-30
6353,1.40E-45,0.1,0.992813,0,0,0.992813,0.125,0,1.53756,-5.07E-34
6354,1.40E-45,0.1,0.992813,0,0,0.992813,0.125,0,1.53756,-5.07E-34
6355,2.80E-45,0.1,0.993125,0,0,0.993125,0.125,0,1.53756,-1.09E-30
6356,2.80E-45,0.1,0.993125,0,0,0.993125,0.125,0,1.53756,-1.09E-30
6357,4.20E-45,0.1,0.993438,0,0,0.993438,0.125,0,1.53756,5.46E-31
6358,4.20E-45,0.1,0.993438,0,0,0.993438,0.125,0,1.53756,5.46E-31
6359,1.40E-45,0.1,0.99375,0,0,0.99375,0.125,0,1.53756,5.45E-31
6360,1.40E-45,0.1,0.99375,0,0,0.99375,0.125,0,1.53756,5.45E-31
6361,2.80E-45,0.1,0.994062,0,0,0.994062,0.125,0,1.53756,-1.09E-30
6362,2.80E-45,0.1,0.994062,0,0,0.994062,0.125,0,1.53756,-1.09E-30
6363,2.80E-45,0.1,0.994375,0,0,0.994375,0.125,0,1.53756,5.46E-31
6364,2.80E-45,0.1,0.994375,0,0,0.994375,0.125,0,1.53756,5.46E-31
6365,1.40E-45,0.1,0.994687,0,0,0.994687,0.125,0,1.53756,5.45E-31
6366,1.40E-45,0.1,0.994687,0,0,0.994687,0.125,0,1.53756,5.45E-31
6367,4.20E-45,0.1,0.995,0,0,0.995,0.125,0,1.53756,-1.09E-30
6368,4.20E-45,0.1,0.995,0,0,0.995,0.125,0,1.53756,-1.09E-30
6369,9.81E-45,0.1,0.995313,0,0,0.995313,0.125,0,1.53756,5.47E-31
6370,9.81E-45,0.1,0.995313,0,0,0.995313,0.125,0,1.53756,5.47E-31
6371,7.43E-44,0.1,0.995625,0,0,0.995625,0.125,0,1.53756,5.59E-31
6372,7.43E-44,0.1,0.995625,0,0,0.995625,0.125,0,1.53756,5.59E-31
6373,1.19E-42,0.1,0.995938,0,0,0.995938,0.125,0,1.53756,-8.36E-31
6374,1.19E-42,0.1,0.995938,0,0,0.995938,0.125,0,1.53756,-8.36E-31
6375,0,0.1,0.99625,0,0,0.99625,0.125,0,1.53756,5.03E-30
6376,0,0.1,0.99625,0,0,0.99625,0.125,0,1.53756,5.03E-30
6377,3.04E-40,0.1,0.996562,0,0,0.996562,0.125,0,1.53756,7.93E-29
6378,3.04E-40,0.1,0.996562,0,0,0.996562,0.125,0,1.53756,7.93E-29
6379,4.86E-39,0.1,0.996875,0,0,0.996875,0.125,0,1.53756,1.38E-27
6380,4.86E-39,0.1,0.996875,0,0,0.996875,0.125,0,1.53756,1.38E-27
6381,7.78E-38,0.1,0.997187,0,0,0.997187,0.125,0,1.53756,2.43E-26
6382,7.78E-38,0.1,0.997187,0,0,0.997187,0.125,0,1.53756,2.43E-26
6383,3.74E-36,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,4.28E-25
6384,3.74E-36,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,4.28E-25
6385,7.97E-35,0.1,0.997813,0,0,0.997813,0.125,0,1.53756,7.52E-24
6386,7.97E-35,0.1,0.997813,0,0,0.997813,0.125,0,1.53756,7.52E-24
6387,0,0.1,0.998125,0,0,0.998125,0.125,0,1.53756,1.32E-22
6388,0,0.1,0.998125,0,0,0.998125,0.125,0,1.53756,1.32E-22
6389,0,0.1,0.998438,0,0,0.998438,0.125,0,1.53756,2.33E-21
6390,0,0.1,0.998438,0,0,0.998438,0.125,0,1.53756,2.33E-21
6391,4.90E-31,0.1,0.99875,0,0,0.99875,0.125,0,1.53756,5.54E-20
6392,4.90E-31,0.1,0.99875,0,0,0.99875,0.125,0,1.53756,5.54E-20
6393,1.57E-29,0.1,0.999062,0,0,0.999062,0.125,0,1.53756,1.32E-18
6394,1.57E-29,0.1,0.999062,0,0,0.999062,0.125,0,1.53756,1.32E-18
6395,2.09E-29,0.1,0.999375,0,0,0.999375,0.125,0,1.53756,3.14E-17
6396,2.09E-29,0.1,0.999375,0,0,0.999375,0.125,0,1.53756,3.14E-17
6397,1.54E-29,0.1,0.999687,0,0,0.999687,0.125,0,1.53756,1.15E-16
6398,1.54E-29,0.1,0.999687,0,0,0.999687,0.125,0,1.53756,1.15E-16
6399,4.18E-29,0.1,1,0,0,1,0.125,0,1.53756,0


==> data/rp1_400.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,2.75E-19,1,0,0,0,0,1,9.25E-09,0.928924,0
1,5.03E-19,1,0.0025,0,0,0.0025,1,5.32E-09,0.928924,-6.20E-11
2,5.03E-19,1,0.0025,0,0,0.0025,1,5.32E-09,0.928924,-6.20E-11
3,9.87E-19,1,0.005,0,0,0.005,1,5.88E-09,0.928924,7.18E-11
4,9.87E-19,1,0.005,0,0,0.005,1,5.88E-09,0.928924,7.18E-11
5,3.63E-18,1,0.0075,0,0,0.0075,1,1.27E-08,0.928924,-1.41E-10
6,3.63E-18,1,0.0075,0,0,0.0075,1,1.27E-08,0.928924,-1.41E-10
7,1.05E-17,1,0.01,0,0,0.01,1,2.09E-08,0.928924,2.41E-10
8,1.05E-17,1,0.01,0,0,0.01,1,2.09E-08,0.928924,2.41E-10
9,3.13E-17,1,0.0125,0,0,0.0125,1,3.62E-08,0.928924,-4.20E-10
10,3.13E-17,1,0.0125,0,0,0.0125,1,3.62E-08,0.928924,-4.20E-10
11,9.15E-17,1,0.015,0,0,0.015,1,6.14E-08,0.928924,7.23E-10
12,9.15E-17,1,0.015,0,0,0.015,1,6.14E-08,0.928924,7.23E-10
13,2.64E-16,1,0.0175,0,0,0.0175,1,1.04E-07,0.928924,-1.24E-09
14,2.64E-16,1,0.0175,0,0,0.0175,1,1.04E-07,0.928924,-1.24E-09
15,7.51E-16,1,0.02,0,0,0.02,1,1.74E-07,0.928924,2.10E-09
16,7.51E-16,1,0.02,0,0,0.02,1,1.74E-07,0.928924,2.10E-09
17,2.11E-15,1,0.0225,0,0,0.0225,1,2.89E-07,0.928924,-3.55E-09
18,2.11E-15,1,0.0225,0,0,0.0225,1,2.89E-07,0.928924,-3.55E-09
19,5.83E-15,1,0.025,0,0,0.025,1,4.77E-07,0.928924,5.95E-09
20,5.83E-15,1,0.025,0,0,0.025,1,4.77E-07,0.928924,5.95E-09
21,1.59E-14,1,0.0275,0,0,0.0275,1,7.82E-07,0.928924,-9.89E-09
22,1.59E-14,1,0.0275,0,0,0.0275,1,7.82E-07,0.928924,-9.89E-09
23,4.26E-14,1,0.03,0,0,0.03,1,1.27E-06,0.928924,1.63E-08
24,4.26E-14,1,0.03,0,0,0.03,1,1.27E-06,0.928924,1.63E-08
25,1.13E-13,1,0.0325,0,0,0.0325,1,2.05E-06,0.928924,-2.68E-08
26,1.13E-13,1,0.0325,0,0,0.0325,1,2.05E-06,0.928924,-2.68E-08
27,2.93E-13,1,0.035,0,0,0.035,1,3.28E-06,0.928924,4.36E-08
28,2.93E-13,1,0.035,0,0,0.035,1,3.28E-06,0.928924,4.36E-08
29,7.52E-13,1,0.0375,0,0,0.0375,1,5.21E-06,0.928924,-7.04E-08
30,7.52E-13,1,0.0375,0,0,0.0375,1,5.21E-06,0.928924,-7.04E-08
31,1.90E-12,1,0.04,0,0,0.04,1,8.21E-06,0.928924,1.13E-07
32,1.90E-12,1,0.04,0,0,0.04,1,8.21E-06,0.928924,1.13E-07
33,4.71E-12,1,0.0425,0,0,0.0425,1,1.28E-05,0.928924,-1.79E-07
34,4.71E-12,1,0.0425,0,0,0.0425,1,1.28E-05,0.928924,-1.79E-07
35,1.15E-11,1,0.045,0,0,0.045,1,1.98E-05,0.928924,2.83E-07
36,1.15E-11,1,0.045,0,0,0.045,1,1.98E-05,0.928924,2.83E-07
37,2.76E-11,0.999999,0.0475,0,0,0.0475,1,3.05E-05,0.928924,-4.43E-07
38,2.76E-11,0.999999,0.0475,0,0,0.0475,1,3.05E-05,0.928924,-4.43E-07
39,6.51E-11,1,0.05,0,0,0.05,1,4.63E-05,0.928924,6.88E-07
40,6.51E-11,1,0.05,0,0,0.05,1,4.63E-05,0.928924,6.88E-07
41,1.51E-10,0.999999,0.0525,0,0,0.0525,0.999999,6.98E-05,0.928924,-1.06E-06
42,1.51E-10,0.999999,0.0525,0,0,0.0525,0.999999,6.98E-05,0.928924,-1.06E-06
43,3.44E-10,1,0.055,0,0,0.055,1,0.000104223,0.928924,1.62E-06
44,3.44E-10,1,0.055,0,0,0.055,1,0.000104223,0.928924,1.62E-06
45,7.69E-10,0.999997,0.0575,0,0,0.0575,0.999998,0.000154132,0.928924,-2.44E-06
46,7.69E-10,0.999997,0.0575,0,0,0.0575,0.999998,0.000154132,0.928924,-2.44E-06
47,1.69E-09,1,0.06,0,0,0.06,1,0.000225705,0.928924,3.66E-06
48,1.69E-09,1,0.06,0,0,0.06,1,0.000225705,0.928924,3.66E-06
49,3.63E-09,0.999994,0.0625,0,0,0.0625,0.999995,0.00032719,0.928924,-5.44E-06
50,3.63E-09,0.999994,0.0625,0,0,0.0625,0.999995,0.00032719,0.928924,-5.44E-06
51,7.67E-09,1.00001,0.065,0,0,0.065,1.00001,0.000469389,0.928924,8.01E-06
52,7.67E-09,1.00001,0.065,0,0,0.065,1.00001,0.000469389,0.928924,8.01E-06
53,1.59E-08,0.999986,0.0675,0,0,0.0675,0.99999,0.000666212,0.928924,-1.17E-05
54,1.59E-08,0.999986,0.0675,0,0,0.0675,0.99999,0.000666212,0.928924,-1.17E-05
55,3.21E-08,1.00002,0.07,0,0,0.07,1.00001,0.000935122,0.928924,1.69E-05
56,3.21E-08,1.00002,0.07,0,0,0.07,1.00001,0.000935122,0.928924,1.69E-05
57,6.37E-08,0.999971,0.0725,0,0,0.0725,0.99998,0.00129765,0.928924,-2.41E-05
58,6.37E-08,0.999971,0.0725,0,0,0.0725,0.99998,0.00129765,0.928924,-2.41E-05
59,1.23E-07,1.00004,0.075,0,0,0.075,1.00003,0.00177935,0.928924,3.41E-05
60,1.23E-07,1.00004,0.075,0,0,0.075,1.00003,0.00177935,0.928924,3.41E-05
61,2.34E-07,0.999943,0.0775,0,0,0.0775,0.99996,0.00241006,0.928924,-4.78E-05
62,2.34E-07,0.999943,0.0775,0,0,0.0775,0.99996,0.00241006,0.928924,-4.78E-05
63,4.32E-07,1.00008,0.08,0,0,0.08,1.00006,0.00322219,0.928924,6.62E-05
64,4.32E-07,1.00008,0.08,0,0,0.08,1.00006,0.00322219,0.928924,6.62E-05
65,7.79E-07,0.999893,0.0825,0,0,0.0825,0.999923,0.00425093,0.928924,-9.07E-05
66,7.79E-07,0.999893,0.0825,0,0,0.0825,0.999923,0.00425093,0.928924,-9.07E-05
67,1.37E-06,1.00015,0.085,0,0,0.085,1.0001,0.00552831,0.928924,0.000122759
68,1.37E-06,1.00015,0.085,0,0,0.085,1.0001,0.00552831,0.928924,0.000122759
69,2.34E-06,0.999806,0.0875,0,0,0.0875,0.999861,0.00708518,0.928924,-0.000164356
70,2.34E-06,0.999806,0.0875,0,0,0.0875,0.999861,0.00708518,0.928924,-0.000164356
71,3.88E-06,1.00026,0.09,0,0,0.09,1.00018,0.00893552,0.928924,0.000217186
72,3.88E-06,1.00026,0.09,0,0,0.09,1.00018,0.00893552,0.928924,0.000217186
73,6.26E-06,0.999664,0.0925,0,0,0.0925,0.99976,0.0110874,0.928924,-0.000283698
74,6.26E-06,0.999664,0.0925,0,0,0.0925,0.99976,0.0110874,0.928924,-0.000283698
75,9.77E-06,1.00043,0.095,0,0,0.095,1.00031,0.0135057,0.928924,0.000365193
76,9.77E-06,1.00043,0.095,0,0,0.095,1.00031,0.0135057,0.928924,0.000365193
77,1.48E-05,0.999451,0.0975,0,0,0.0975,0.999608,0.0161511,0.928924,-0.000464579
78,1.48E-05,0.999451,0.0975,0,0,0.0975,0.999608,0.0161511,0.928924,-0.000464579
79,2.15E-05,1.00069,0.1,0,0,0.1,1.00049,0.0188972,0.928924,0.000581225
80,2.15E-05,1.00069,0.1,0,0,0.1,1.00049,0.0188972,0.928924,0.000581225
81,3.03E-05,0.999151,0.1025,0,0,0.1025,0.999393,0.0216377,0.928924,-0.000718534
82,3.03E-05,0.999151,0.1025,0,0,0.1025,0.999393,0.0216377,0.928924,-0.000718534
83,4.08E-05,1.00103,0.105,0,0,0.105,1.00074,0.0241157,0.928924,0.000871221
84,4.08E-05,1.00103,0.105,0,0,0.105,1.00074,0.0241157,0.928924,0.000871221
85,5.28E-05,0.998766,0.1075,0,0,0.1075,0.999119,0.0261615,0.928924,-0.00104378
86,5.28E-05,0.998766,0.1075,0,0,0.1075,0.999119,0.0261615,0.928924,-0.00104378
87,6.47E-05,1.00145,0.11,0,0,0.11,1.00103,0.0273767,0.928923,0.0012223
88,6.47E-05,1.00145,0.11,0,0,0.11,1.00103,0.0273767,0.928923,0.0012223
89,7.55E-05,0.99833,0.1125,0,0,0.1125,0.998808,0.0275696,0.928923,-0.00141403
90,7.55E-05,0.99833,0.1125,0,0,0.1125,0.998808,0.0275696,0.928923,-0.00141403
91,8.17E-05,1.00189,0.115,0,0,0.115,1.00135,0.0262518,0.928923,0.00159211
92,8.17E-05,1.00189,0.115,0,0,0.115,1.00135,0.0262518,0.928923,0.00159211
93,8.15E-05,0.997911,0.1175,0,0,0.1175,0.998509,0.0232861,0.928922,-0.00176928
94,8.15E-05,0.997911,0.1175,0,0,0.1175,0.998509,0.0232861,0.928922,-0.00176928
95,7.05E-05,1.00226,0.12,0,0,0.12,1.00161,0.0182384,0.928922,0.00190342
96,7.05E-05,1.00226,0.12,0,0,0.12,1.00161,0.0182384,0.928922,0.00190342
97,4.77E-05,0.997621,0.1225,0,0,0.1225,0.998302,0.011122,0.928922,-0.00201533
98,4.77E-05,0.997621,0.1225,0,0,0.1225,0.998302,0.011122,0.928922,-0.00201533
99,1.11E-05,1.00243,0.125,0,0,0.125,1.00174,0.0018247,0.928922,0.00205106
100,1.11E-05,1.00243,0.125,0,0,0.125,1.00174,0.0018247,0.928922,0.00205106
101,3.46E-05,0.997592,0.1275,0,0,0.1275,0.998282,0.00922997,0.928922,-0.00203979
102,3.46E-05,0.997592,0.1275,0,0,0.1275,0.998282,0.00922997,0.928922,-0.00203979
103,7.74E-05,1.00229,0.13,0,0,0.13,1.00163,0.0211841,0.928922,0.00192859
104,7.74E-05,1.00229,0.13,0,0,0.13,1.00163,0.0211841,0.928922,0.00192859
105,0.000109164,0.99793,0.1325,0,0,0.1325,0.998522,0.0331363,0.928922,-0.00175363
106,0.000109164,0.99793,0.1325,0,0,0.1325,0.998522,0.0331363,0.928922,-0.00175363
107,0.000120728,1.00176,0.135,0,0,0.135,1.00126,0.0437054,0.928923,0.00148324
108,0.000120728,1.00176,0.135,0,0,0.135,1.00126,0.0437054,0.928923,0.00148324
109,0.000111446,0.998633,0.1375,0,0,0.1375,0.999024,0.0519077,0.928923,-0.00115713
110,0.000111446,0.998633,0.1375,0,0,0.1375,0.999024,0.0519077,0.928923,-0.00115713
111,8.25E-05,1.00092,0.14,0,0,0.14,1.00066,0.0563438,0.928924,0.000777526
112,8.25E-05,1.00092,0.14,0,0,0.14,1.00066,0.0563438,0.928924,0.000777526
113,4.32E-05,0.999545,0.1425,0,0,0.1425,0.999675,0.0562781,0.928924,-0.000384704
114,4.32E-05,0.999545,0.1425,0,0,0.1425,0.999675,0.0562781,0.928924,-0.000384704
115,4.72E-06,1.00001,0.145,0,0,0.145,1.00001,0.050963,0.928924,8.85E-06
116,4.72E-06,1.00001,0.145,0,0,0.145,1.00001,0.050963,0.928924,8.85E-06
117,2.09E-05,1.00037,0.1475,0,0,0.1475,1.00026,0.0403413,0.928924,0.000310382
118,2.09E-05,1.00037,0.1475,0,0,0.1475,1.00026,0.0403413,0.928924,0.000310382
119,2.56E-05,0.999363,0.15,0,0,0.15,0.999545,0.0249714,0.928924,-0.000538731
120,2.56E-05,0.999363,0.15,0,0,0.15,0.999545,0.0249714,0.928924,-0.000538731
121,9.59E-06,1.00076,0.1525,0,0,0.1525,1.00055,0.00615497,0.928924,0.000645876
122,9.59E-06,1.00076,0.1525,0,0,0.1525,1.00055,0.00615497,0.928924,0.000645876
123,1.48E-05,0.999266,0.155,0,0,0.155,0.999476,0.0137285,0.928924,-0.000620918
124,1.48E-05,0.999266,0.155,0,0,0.155,0.999476,0.0137285,0.928924,-0.000620918
125,2.65E-05,1.00055,0.1575,0,0,0.1575,1.00039,0.031396,0.928924,0.000462524
126,2.65E-05,1.00055,0.1575,0,0,0.1575,1.00039,0.031396,0.928924,0.000462524
127,1.65E-05,0.999768,0.16,0,0,0.16,0.999834,0.0442116,0.928924,-0.000196526
128,1.65E-05,0.999768,0.16,0,0,0.16,0.999834,0.0442116,0.928924,-0.000196526
129,1.07E-05,0.999837,0.1625,0,0,0.1625,0.999883,0.0500331,0.928924,-0.000137995
130,1.07E-05,0.999837,0.1625,0,0,0.1625,0.999883,0.0500331,0.928924,-0.000137995
131,4.03E-05,1.00057,0.165,0,0,0.165,1.00041,0.0476136,0.928924,0.000485135
132,4.03E-05,1.00057,0.165,0,0,0.165,1.00041,0.0476136,0.928924,0.000485135
133,5.39E-05,0.99907,0.1675,0,0,0.1675,0.999336,0.0369527,0.928924,-0.00078717
134,5.39E-05,0.99907,0.1675,0,0,0.1675,0.999336,0.0369527,0.928924,-0.00078717
135,3.88E-05,1.00117,0.17,0,0,0.17,1.00083,0.0192742,0.928924,0.000984228
136,3.88E-05,1.00117,0.17,0,0,0.17,1.00083,0.0192742,0.928924,0.000984228
137,1.79E-06,0.998763,0.1725,0,0,0.1725,0.999117,0.00252738,0.928924,-0.00104654
138,1.79E-06,0.998763,0.1725,0,0,0.1725,0.999117,0.00252738,0.928924,-0.00104654
139,4.12E-05,1.00113,0.175,0,0,0.175,1.0008,0.0238474,0.928924,0.000950704
140,4.12E-05,1.00113,0.175,0,0,0.175,1.0008,0.0238474,0.928924,0.000950704
141,5.38E-05,0.999143,0.1775,0,0,0.1775,0.999388,0.0400843,0.928924,-0.000724925
142,5.38E-05,0.999143,0.1775,0,0,0.1775,0.999388,0.0400843,0.928924,-0.000724925
143,3.79E-05,1.00048,0.18,0,0,0.18,1.00035,0.0478184,0.928924,0.000408333
144,3.79E-05,1.00048,0.18,0,0,0.18,1.00035,0.0478184,0.928924,0.000408333
145,9.38E-06,0.999914,0.1825,0,0,0.1825,0.999938,0.0454116,0.928924,-7.30E-05
146,9.38E-06,0.999914,0.1825,0,0,0.1825,0.999938,0.0454116,0.928924,-7.30E-05
147,1.08E-05,0.999753,0.185,0,0,0.185,0.999824,0.0330793,0.928924,-0.000208973
148,1.08E-05,0.999753,0.185,0,0,0.185,0.999824,0.0330793,0.928924,-0.000208973
149,9.90E-06,1.00044,0.1875,0,0,0.1875,1.00032,0.0133057,0.928924,0.000373714
150,9.90E-06,1.00044,0.1875,0,0,0.1875,1.00032,0.0133057,0.928924,0.000373714
151,5.57E-06,0.999542,0.19,0,0,0.19,0.999673,0.0092789,0.928924,-0.00038712
152,5.57E-06,0.999542,0.19,0,0,0.19,0.999673,0.0092789,0.928924,-0.00038712
153,1.26E-05,1.0003,0.1925,0,0,0.1925,1.00021,0.0282875,0.928924,0.000249971
154,1.26E-05,1.0003,0.1925,0,0,0.1925,1.00021,0.0282875,0.928924,0.000249971
155,1.09E-06,0.999994,0.195,0,0,0.195,0.999995,0.0387781,0.928924,-5.62E-06
156,1.09E-06,0.999994,0.195,0,0,0.195,0.999995,0.0387781,0.928924,-5.62E-06
157,1.80E-05,0.999674,0.1975,0,0,0.1975,0.999767,0.0381196,0.928924,-0.000275566
158,1.80E-05,0.999674,0.1975,0,0,0.1975,0.999767,0.0381196,0.928924,-0.000275566
159,2.53E-05,1.0006,0.2,0,0,0.2,1.00043,0.0264516,0.928924,0.000510338
160,2.53E-05,1.0006,0.2,0,0,0.2,1.00043,0.0264516,0.928924,0.000510338
161,1.03E-05,0.999253,0.2025,0,0,0.2025,0.999466,0.00698001,0.928924,-0.000632298
162,1.03E-05,0.999253,0.2025,0,0,0.2025,0.999466,0.00698001,0.928924,-0.000632298
163,1.51E-05,1.00071,0.205,0,0,0.205,1.00051,0.0143917,0.928924,0.000603233
164,1.51E-05,1.00071,0.205,0,0,0.205,1.00051,0.0143917,0.928924,0.000603233
165,2.49E-05,0.999481,0.2075,0,0,0.2075,0.999629,0.0304289,0.928924,-0.000439345
166,2.49E-05,0.999481,0.2075,0,0,0.2075,0.999629,0.0304289,0.928924,-0.000439345
167,1.46E-05,1.00023,0.21,0,0,0.21,1.00016,0.0361732,0.928924,0.000193201
168,1.46E-05,1.00023,0.21,0,0,0.21,1.00016,0.0361732,0.928924,0.000193201
169,9.20E-07,1.00006,0.2125,0,0,0.2125,1.00004,0.0299555,0.928924,5.05E-05
170,9.20E-07,1.00006,0.2125,0,0,0.2125,1.00004,0.0299555,0.928924,5.05E-05
171,5.20E-06,0.999751,0.215,0,0,0.215,0.999822,0.0137822,0.928924,-0.00021091
172,5.20E-06,0.999751,0.215,0,0,0.215,0.999822,0.0137822,0.928924,-0.00021091
173,2.25E-06,1.00028,0.2175,0,0,0.2175,1.0002,0.00683262,0.928924,0.000234693
174,2.25E-06,1.00028,0.2175,0,0,0.2175,1.0002,0.00683262,0.928924,0.000234693
175,4.89E-06,0.999858,0.22,0,0,0.22,0.999899,0.023784,0.928924,-0.00012027
176,4.89E-06,0.999858,0.22,0,0,0.22,0.999899,0.023784,0.928924,-0.00012027
177,4.38E-06,0.9999,0.2225,0,0,0.2225,0.999928,0.0309932,0.928924,-8.60E-05
178,4.38E-06,0.9999,0.2225,0,0,0.2225,0.999928,0.0309932,0.928924,-8.60E-05
179,1.39E-05,1.00035,0.225,0,0,0.225,1.00025,0.0258167,0.928924,0.000297123
180,1.39E-05,1.00035,0.225,0,0,0.225,1.00025,0.0258167,0.928924,0.000297123
181,9.29E-06,0.999488,0.2275,0,0,0.2275,0.999635,0.00998571,0.928924,-0.000432444
182,9.29E-06,0.999488,0.2275,0,0,0.2275,0.999635,0.00998571,0.928924,-0.000432444
183,6.62E-06,1.00051,0.23,0,0,0.23,1.00037,0.00855563,0.928924,0.000438012
184,6.62E-06,1.00051,0.23,0,0,0.23,1.00037,0.00855563,0.928924,0.000438012
185,1.40E-05,0.999624,0.2325,0,0,0.2325,0.999731,0.0251476,0.928924,-0.000299351
186,1.40E-05,0.999624,0.2325,0,0,0.2325,0.999731,0.0251476,0.928924,-0.000299351
187,7.02E-06,1.00011,0.235,0,0,0.235,1.00008,0.0272866,0.928924,0.000128589
188,7.02E-06,1.00011,0.235,0,0,0.235,1.00008,0.0272866,0.928924,0.000128589
189,1.34E-06,1.00006,0.2375,0,0,0.2375,1.00004,0.017353,0.928924,8.62E-05
190,1.34E-06,1.00006,0.2375,0,0,0.2375,1.00004,0.017353,0.928924,8.62E-05
191,5.07E-07,0.999836,0.24,0,0,0.24,0.999883,0.0101416,0.928924,-0.000155129
192,5.07E-07,0.999836,0.24,0,0,0.24,0.999883,0.0101416,0.928924,-0.000155129
193,3.04E-06,1.00022,0.2425,0,0,0.2425,1.00016,0.0341754,0.928924,1.61E-07
194,3.04E-06,1.00022,0.2425,0,0,0.2425,1.00016,0.0341754,0.928924,1.61E-07
195,1.78E-06,1.00038,0.245,0,0,0.245,1.00027,0.00448767,0.928924,-0.000194186
196,1.78E-06,1.00038,0.245,0,0,0.245,1.00027,0.00448767,0.928924,-0.000194186
197,1.03E-05,1.00029,0.2475,0,0,0.2475,1.00021,0.0493985,0.928924,-0.000726971
198,1.03E-05,1.00029,0.2475,0,0,0.2475,1.00021,0.0493985,0.928924,-0.000726971
199,4.92E-06,1.00118,0.25,0,0,0.25,1.00084,0.00586306,0.928924,-0.000306976
200,4.92E-06,1.00118,0.25,0,0,0.25,1.00084,0.00586306,0.928924,-0.000306976
201,2.90E-05,1.0002,0.2525,0,0,0.2525,1.00014,0.0879204,0.928924,-0.000807187
202,2.90E-05,1.0002,0.2525,0,0,0.2525,1.00014,0.0879204,0.928924,-0.000807187
203,7.97E-05,0.999732,0.255,0,0,0.255,0.999808,0.181458,0.928924,0.000594732
204,7.97E-05,0.999732,0.255,0,0,0.255,0.999808,0.181458,0.928924,0.000594732
205,0.000145005,0.99705,0.2575,0,0,0.2575,0.997892,0.358186,0.928924,0.0024654
206,0.000145005,0.99705,0.2575,0,0,0.2575,0.997892,0.358186,0.928924,0.0024654
207,0.000174169,0.992768,0.26,0,0,0.26,0.994829,0.476781,0.928924,0.00596308
208,0.000174169,0.992768,0.26,0,0,0.26,0.994829,0.476781,0.928924,0.00596308
209,0.000169017,0.98689,0.2625,0,0,0.2625,0.990618,0.57758,0.928924,0.011249
210,0.000169017,0.98689,0.2625,0,0,0.2625,0.990618,0.57758,0.928924,0.011249
211,0.00013642,0.979274,0.265,0,0,0.265,0.985152,0.659877,0.928925,0.0178461
212,0.00013642,0.979274,0.265,0,0,0.265,0.985152,0.659877,0.928925,0.0178461
213,8.83E-05,0.970041,0.2675,0,0,0.2675,0.978508,0.690999,0.928925,0.0251837
214,8.83E-05,0.970041,0.2675,0,0,0.2675,0.978508,0.690999,0.928925,0.0251837
215,5.29E-05,0.960971,0.27,0,0,0.27,0.971964,0.718627,0.928925,0.0341034
216,5.29E-05,0.960971,0.27,0,0,0.27,0.971964,0.718627,0.928925,0.0341034
217,3.00E-05,0.950335,0.2725,0,0,0.2725,0.964268,0.738647,0.928925,0.0425415
218,3.00E-05,0.950335,0.2725,0,0,0.2725,0.964268,0.738647,0.928925,0.0425415
219,1.35E-05,0.940178,0.275,0,0,0.275,0.956895,0.737,0.928924,0.0519413
220,1.35E-05,0.940178,0.275,0,0,0.275,0.956895,0.737,0.928924,0.0519413
221,5.97E-06,0.929706,0.2775,0,0,0.2775,0.94927,0.746515,0.928924,0.0614046
222,5.97E-06,0.929706,0.2775,0,0,0.2775,0.94927,0.746515,0.928924,0.0614046
223,9.51E-08,0.919046,0.28,0,0,0.28,0.941483,0.753615,0.928924,0.0709424
224,9.51E-08,0.919046,0.28,0,0,0.28,0.941483,0.753615,0.928924,0.0709424
225,3.95E-06,0.908208,0.2825,0,0,0.2825,0.933539,0.747477,0.928924,0.0804809
226,3.95E-06,0.908208,0.2825,0,0,0.2825,0.933539,0.747477,0.928924,0.0804809
227,7.10E-06,0.897995,0.285,0,0,0.285,0.926028,0.752677,0.928924,0.090726
228,7.10E-06,0.897995,0.285,0,0,0.285,0.926028,0.752677,0.928924,0.090726
229,7.26E-06,0.886913,0.2875,0,0,0.2875,0.917851,0.757692,0.928925,0.100241
230,7.26E-06,0.886913,0.2875,0,0,0.2875,0.917851,0.757692,0.928925,0.100241
231,1.16E-05,0.876458,0.29,0,0,0.29,0.91011,0.749777,0.928924,0.110404
232,1.16E-05,0.876458,0.29,0,0,0.29,0.91011,0.749777,0.928924,0.110404
233,1.22E-05,0.865938,0.2925,0,0,0.2925,0.902293,0.752254,0.928925,0.120523
234,1.22E-05,0.865938,0.2925,0,0,0.2925,0.902293,0.752254,0.928925,0.120523
235,1.63E-05,0.855406,0.295,0,0,0.295,0.894441,0.756872,0.928924,0.130647
236,1.63E-05,0.855406,0.295,0,0,0.295,0.894441,0.756872,0.928924,0.130647
237,1.60E-05,0.844677,0.2975,0,0,0.2975,0.886413,0.749106,0.928925,0.14055
238,1.60E-05,0.844677,0.2975,0,0,0.2975,0.886413,0.749106,0.928925,0.14055
239,1.76E-05,0.834688,0.3,0,0,0.3,0.878914,0.747426,0.928924,0.15116
240,1.76E-05,0.834688,0.3,0,0,0.3,0.878914,0.747426,0.928924,0.15116
241,1.69E-05,0.824134,0.3025,0,0,0.3025,0.87096,0.753215,0.928925,0.161151
242,1.69E-05,0.824134,0.3025,0,0,0.3025,0.87096,0.753215,0.928925,0.161151
243,2.07E-05,0.813872,0.305,0,0,0.305,0.863201,0.746711,0.928924,0.171389
244,2.07E-05,0.813872,0.305,0,0,0.305,0.863201,0.746711,0.928924,0.171389
245,1.88E-05,0.803779,0.3075,0,0,0.3075,0.85554,0.740496,0.928925,0.18171
246,1.88E-05,0.803779,0.3075,0,0,0.3075,0.85554,0.740496,0.928925,0.18171
247,2.39E-05,0.793947,0.31,0,0,0.31,0.848052,0.746943,0.928923,0.192249
248,2.39E-05,0.793947,0.31,0,0,0.31,0.848052,0.746943,0.928923,0.192249
249,1.85E-05,0.783556,0.3125,0,0,0.3125,0.840109,0.743838,0.928925,0.202111
250,1.85E-05,0.783556,0.3125,0,0,0.3125,0.840109,0.743838,0.928925,0.202111
251,2.21E-05,0.773974,0.315,0,0,0.315,0.832758,0.733472,0.928923,0.212756
252,2.21E-05,0.773974,0.315,0,0,0.315,0.832758,0.733472,0.928923,0.212756
253,2.06E-05,0.764237,0.3175,0,0,0.3175,0.82526,0.73893,0.928926,0.223131
254,2.06E-05,0.764237,0.3175,0,0,0.3175,0.82526,0.73893,0.928926,0.223131
255,2.54E-05,0.754422,0.32,0,0,0.32,0.817677,0.738799,0.928923,0.233357
256,2.54E-05,0.754422,0.32,0,0,0.32,0.817677,0.738799,0.928923,0.233357
257,2.24E-05,0.744764,0.3225,0,0,0.3225,0.810185,0.72888,0.928926,0.243617
258,2.24E-05,0.744764,0.3225,0,0,0.3225,0.810185,0.72888,0.928926,0.243617
259,2.65E-05,0.735557,0.325,0,0,0.325,0.803021,0.728021,0.928922,0.254293
260,2.65E-05,0.735557,0.325,0,0,0.325,0.803021,0.728021,0.928922,0.254293
261,2.24E-05,0.726016,0.3275,0,0,0.3275,0.795564,0.730712,0.928927,0.26445
262,2.24E-05,0.726016,0.3275,0,0,0.3275,0.795564,0.730712,0.928927,0.26445
263,2.83E-05,0.716733,0.33,0,0,0.33,0.788288,0.725299,0.928921,0.274806
264,2.83E-05,0.716733,0.33,0,0,0.33,0.788288,0.725299,0.928921,0.274806
265,2.34E-05,0.707547,0.3325,0,0,0.3325,0.781055,0.717308,0.928928,0.285108
266,2.34E-05,0.707547,0.3325,0,0,0.3325,0.781055,0.717308,0.928928,0.285108
267,2.97E-05,0.698738,0.335,0,0,0.335,0.774101,0.719555,0.92892,0.295758
268,2.97E-05,0.698738,0.335,0,0,0.335,0.774101,0.719555,0.92892,0.295758
269,2.22E-05,0.689508,0.3375,0,0,0.3375,0.766778,0.720046,0.92893,0.305755
270,2.22E-05,0.689508,0.3375,0,0,0.3375,0.766778,0.720046,0.92893,0.305755
271,3.03E-05,0.680736,0.34,0,0,0.34,0.759804,0.710452,0.928917,0.316198
272,3.03E-05,0.680736,0.34,0,0,0.34,0.759804,0.710452,0.928917,0.316198
273,2.40E-05,0.672054,0.3425,0,0,0.3425,0.752859,0.707169,0.928936,0.326562
274,2.40E-05,0.672054,0.3425,0,0,0.3425,0.752859,0.707169,0.928936,0.326562
275,3.31E-05,0.663493,0.345,0,0,0.345,0.746012,0.70935,0.928905,0.336979
276,3.31E-05,0.663493,0.345,0,0,0.345,0.746012,0.70935,0.928905,0.336979
277,2.40E-05,0.654795,0.3475,0,0,0.3475,0.738984,0.704956,0.928963,0.347028
278,2.40E-05,0.654795,0.3475,0,0,0.3475,0.738984,0.704956,0.928963,0.347028
279,3.23E-05,0.64645,0.35,0,0,0.35,0.732305,0.699491,0.928845,0.357413
280,3.23E-05,0.64645,0.35,0,0,0.35,0.732305,0.699491,0.928845,0.357413
281,2.37E-05,0.638188,0.3525,0,0,0.3525,0.725483,0.690671,0.929088,0.367699
282,2.37E-05,0.638188,0.3525,0,0,0.3525,0.725483,0.690671,0.929088,0.367699
283,3.56E-05,0.630069,0.355,0,0,0.355,0.719129,0.703588,0.928598,0.37809
284,3.56E-05,0.630069,0.355,0,0,0.355,0.719129,0.703588,0.928598,0.37809
285,2.34E-05,0.621714,0.3575,0,0,0.3575,0.711828,0.683533,0.929537,0.387977
286,2.34E-05,0.621714,0.3575,0,0,0.3575,0.711828,0.683533,0.929537,0.387977
287,3.38E-05,0.613827,0.36,0,0,0.36,0.706209,0.697915,0.927863,0.398412
288,3.38E-05,0.613827,0.36,0,0,0.36,0.706209,0.697915,0.927863,0.398412
289,2.33E-05,0.605983,0.3625,0,0,0.3625,0.698385,0.66893,0.930599,0.408767
290,2.33E-05,0.605983,0.3625,0,0,0.3625,0.698385,0.66893,0.930599,0.408767
291,4.62E-05,0.598004,0.365,0,0,0.365,0.693796,0.70679,0.926576,0.419057
292,4.62E-05,0.598004,0.365,0,0,0.365,0.693796,0.70679,0.926576,0.419057
293,8.93E-05,0.590017,0.3675,0,0,0.3675,0.684608,0.670515,0.931793,0.429188
294,8.93E-05,0.590017,0.3675,0,0,0.3675,0.684608,0.670515,0.931793,0.429188
295,0.00023183,0.582733,0.37,0,0,0.37,0.681329,0.624937,0.926094,0.439306
296,0.00023183,0.582733,0.37,0,0,0.37,0.681329,0.624937,0.926094,0.439306
297,4.98E-05,0.576608,0.3725,0,0,0.3725,0.673596,0.62024,0.931507,0.447658
298,4.98E-05,0.576608,0.3725,0,0,0.3725,0.673596,0.62024,0.931507,0.447658
299,5.20E-05,0.570165,0.375,0,0,0.375,0.670456,0.596211,0.926811,0.456418
300,5.20E-05,0.570165,0.375,0,0,0.375,0.670456,0.596211,0.926811,0.456418
301,0.000112599,0.563835,0.3775,0,0,0.3775,0.663412,0.63836,0.930433,0.46456
302,0.000112599,0.563835,0.3775,0,0,0.3775,0.663412,0.63836,0.930433,0.46456
303,6.03E-05,0.557314,0.38,0,0,0.38,0.659034,0.604977,0.92807,0.474181
304,6.03E-05,0.557314,0.38,0,0,0.38,0.659034,0.604977,0.92807,0.474181
305,0.000110061,0.550907,0.3825,0,0,0.3825,0.652982,0.641442,0.929424,0.483146
306,0.000110061,0.550907,0.3825,0,0,0.3825,0.652982,0.641442,0.929424,0.483146
307,9.77E-05,0.543862,0.385,0,0,0.385,0.647517,0.65967,0.92832,0.493089
308,9.77E-05,0.543862,0.385,0,0,0.385,0.647517,0.65967,0.92832,0.493089
309,0.000132733,0.537084,0.3875,0,0,0.3875,0.640879,0.637409,0.930206,0.502365
310,0.000132733,0.537084,0.3875,0,0,0.3875,0.640879,0.637409,0.930206,0.502365
311,0.000158524,0.529754,0.39,0,0,0.39,0.636125,0.671027,0.926887,0.513373
312,0.000158524,0.529754,0.39,0,0,0.39,0.636125,0.671027,0.926887,0.513373
313,0.000176056,0.522994,0.3925,0,0,0.3925,0.628394,0.676605,0.931163,0.523392
314,0.000176056,0.522994,0.3925,0,0,0.3925,0.628394,0.676605,0.931163,0.523392
315,0.000188255,0.515251,0.395,0,0,0.395,0.623448,0.652382,0.927309,0.534805
316,0.000188255,0.515251,0.395,0,0,0.395,0.623448,0.652382,0.927309,0.534805
317,0.000142017,0.508333,0.3975,0,0,0.3975,0.616528,0.692123,0.929417,0.544783
318,0.000142017,0.508333,0.3975,0,0,0.3975,0.616528,0.692123,0.929417,0.544783
319,0.00021329,0.50092,0.4,0,0,0.4,0.610219,0.655075,0.929129,0.556331
320,0.00021329,0.50092,0.4,0,0,0.4,0.610219,0.655075,0.929129,0.556331
321,7.73E-05,0.494433,0.4025,0,0,0.4025,0.604575,0.633941,0.929103,0.566465
322,7.73E-05,0.494433,0.4025,0,0,0.4025,0.604575,0.633941,0.929103,0.566465
323,0.000207589,0.487401,0.405,0,0,0.405,0.598934,0.662639,0.927902,0.577393
324,0.000207589,0.487401,0.405,0,0,0.405,0.598934,0.662639,0.927902,0.577393
325,0.000141582,0.481086,0.4075,0,0,0.4075,0.592373,0.649742,0.930281,0.586963
326,0.000141582,0.481086,0.4075,0,0,0.4075,0.592373,0.649742,0.930281,0.586963
327,0.000196356,0.47419,0.41,0,0,0.41,0.587153,0.613338,0.928236,0.598043
328,0.000196356,0.47419,0.41,0,0,0.41,0.587153,0.613338,0.928236,0.598043
329,0.000185264,0.468276,0.4125,0,0,0.4125,0.581703,0.64873,0.928741,0.607832
330,0.000185264,0.468276,0.4125,0,0,0.4125,0.581703,0.64873,0.928741,0.607832
331,0.000290984,0.461328,0.415,0,0,0.415,0.575405,0.64794,0.929034,0.619182
332,0.000290984,0.461328,0.415,0,0,0.415,0.575405,0.64794,0.929034,0.619182
333,0.000213124,0.455514,0.4175,0,0,0.4175,0.56998,0.621377,0.929612,0.628502
334,0.000213124,0.455514,0.4175,0,0,0.4175,0.56998,0.621377,0.929612,0.628502
335,0.000280508,0.448639,0.42,0,0,0.42,0.564498,0.627959,0.927932,0.639918
336,0.000280508,0.448639,0.42,0,0,0.42,0.564498,0.627959,0.927932,0.639918
337,0.000205684,0.443015,0.4225,0,0,0.4225,0.558876,0.641445,0.92933,0.649539
338,0.000205684,0.443015,0.4225,0,0,0.4225,0.558876,0.641445,0.92933,0.649539
339,0.000254433,0.436405,0.425,0,0,0.425,0.55298,0.628327,0.929146,0.661151
340,0.000254433,0.436405,0.425,0,0,0.425,0.55298,0.628327,0.929146,0.661151
341,0.000166121,0.430643,0.4275,0,0,0.4275,0.547762,0.616861,0.929128,0.670786
342,0.000166121,0.430643,0.4275,0,0,0.4275,0.547762,0.616861,0.929128,0.670786
343,0.000317204,0.424104,0.43,0,0,0.43,0.542207,0.621663,0.928098,0.682254
344,0.000317204,0.424104,0.43,0,0,0.43,0.542207,0.621663,0.928098,0.682254
345,0.000313179,0.418785,0.4325,0,0,0.4325,0.536847,0.637463,0.929384,0.691494
346,0.000313179,0.418785,0.4325,0,0,0.4325,0.536847,0.637463,0.929384,0.691494
347,0.000460314,0.412132,0.435,0,0,0.435,0.530814,0.600937,0.929195,0.703879
348,0.000460314,0.412132,0.435,0,0,0.435,0.530814,0.600937,0.929195,0.703879
349,0.00029733,0.407345,0.4375,0,0,0.4375,0.526532,0.58545,0.928851,0.712448
350,0.00029733,0.407345,0.4375,0,0,0.4375,0.526532,0.58545,0.928851,0.712448
351,0.000363577,0.401066,0.44,0,0,0.44,0.520925,0.60568,0.928303,0.723868
352,0.000363577,0.401066,0.44,0,0,0.44,0.520925,0.60568,0.928303,0.723868
353,0.000336036,0.396243,0.4425,0,0,0.4425,0.516081,0.616166,0.929284,0.732675
354,0.000336036,0.396243,0.4425,0,0,0.4425,0.516081,0.616166,0.929284,0.732675
355,0.000439649,0.389884,0.445,0,0,0.445,0.510173,0.587906,0.929228,0.744761
356,0.000439649,0.389884,0.445,0,0,0.445,0.510173,0.587906,0.929228,0.744761
357,0.00033574,0.38548,0.4475,0,0,0.4475,0.506126,0.577727,0.929014,0.753408
358,0.00033574,0.38548,0.4475,0,0,0.4475,0.506126,0.577727,0.929014,0.753408
359,0.000519855,0.379236,0.45,0,0,0.45,0.500492,0.581343,0.928358,0.765326
360,0.000519855,0.379236,0.45,0,0,0.45,0.500492,0.581343,0.928358,0.765326
361,0.000738139,0.375136,0.4525,0,0,0.4525,0.496349,0.631331,0.929124,0.773125
362,0.000738139,0.375136,0.4525,0,0,0.4525,0.496349,0.631331,0.929124,0.773125
363,0.000813073,0.36773,0.455,0,0,0.455,0.489286,0.619457,0.92925,0.787719
364,0.000813073,0.36773,0.455,0,0,0.455,0.489286,0.619457,0.92925,0.787719
365,0.000491722,0.363727,0.4575,0,0,0.4575,0.485499,0.583178,0.929182,0.795835
366,0.000491722,0.363727,0.4575,0,0,0.4575,0.485499,0.583178,0.929182,0.795835
367,0.000736864,0.357141,0.46,0,0,0.46,0.479459,0.562308,0.928434,0.809461
368,0.000736864,0.357141,0.46,0,0,0.46,0.479459,0.562308,0.928434,0.809461
369,0.000961322,0.353839,0.4625,0,0,0.4625,0.476221,0.619794,0.928634,0.81599
370,0.000961322,0.353839,0.4625,0,0,0.4625,0.476221,0.619794,0.928634,0.81599
371,0.00129015,0.346089,0.465,0,0,0.465,0.4686,0.567834,0.929075,0.832061
372,0.00129015,0.346089,0.465,0,0,0.465,0.4686,0.567834,0.929075,0.832061
373,0.000943534,0.344354,0.4675,0,0,0.4675,0.4668,0.527903,0.929435,0.835528
374,0.000943534,0.344354,0.4675,0,0,0.4675,0.4668,0.527903,0.929435,0.835528
375,0.000988114,0.337361,0.47,0,0,0.47,0.460171,0.489502,0.928942,0.85071
376,0.000988114,0.337361,0.47,0,0,0.47,0.460171,0.489502,0.928942,0.85071
377,0.00108419,0.336309,0.4725,0,0,0.4725,0.45925,0.521223,0.928626,0.853029
378,0.00108419,0.336309,0.4725,0,0,0.4725,0.45925,0.521223,0.928626,0.853029
379,0.00124866,0.328815,0.475,0,0,0.475,0.4519,0.516598,0.928676,0.869198
380,0.00124866,0.328815,0.475,0,0,0.475,0.4519,0.516598,0.928676,0.869198
381,0.000940868,0.328163,0.4775,0,0,0.4775,0.451087,0.493998,0.929211,0.870504
382,0.000940868,0.328163,0.4775,0,0,0.4775,0.451087,0.493998,0.929211,0.870504
383,0.000925112,0.321294,0.48,0,0,0.48,0.444251,0.475533,0.929437,0.885578
384,0.000925112,0.321294,0.48,0,0,0.48,0.444251,0.475533,0.929437,0.885578
385,0.000640176,0.320731,0.4825,0,0,0.4825,0.44384,0.445858,0.92898,0.887212
386,0.000640176,0.320731,0.4825,0,0,0.4825,0.44384,0.445858,0.92898,0.887212
387,0.000806917,0.314318,0.485,0,0,0.485,0.437622,0.444363,0.928537,0.901632
388,0.000806917,0.314318,0.485,0,0,0.485,0.437622,0.444363,0.928537,0.901632
389,0.000470499,0.31397,0.4875,0,0,0.4875,0.437241,0.394531,0.928647,0.902506
390,0.000470499,0.31397,0.4875,0,0,0.4875,0.437241,0.394531,0.928647,0.902506
391,0.000508551,0.30883,0.49,0,0,0.49,0.431987,0.39876,0.929062,0.913993
392,0.000508551,0.30883,0.49,0,0,0.49,0.431987,0.39876,0.929062,0.913993
393,0.00016015,0.308448,0.4925,0,0,0.4925,0.431528,0.268575,0.929314,0.914862
394,0.00016015,0.308448,0.4925,0,0,0.4925,0.431528,0.268575,0.929314,0.914862
395,0.000158432,0.305343,0.495,0,0,0.495,0.428475,0.242909,0.929136,0.922339
396,0.000158432,0.305343,0.495,0,0,0.495,0.428475,0.242909,0.929136,0.922339
397,4.36E-05,0.305139,0.4975,0,0,0.4975,0.428403,0.138743,0.928706,0.922826
398,4.36E-05,0.305139,0.4975,0,0,0.4975,0.428403,0.138743,0.928706,0.922826
399,5.27E-05,0.303508,0.5,0,0,0.5,0.426798,0.148881,0.928599,0.926788
400,5.27E-05,0.303508,0.5,0,0,0.5,0.426798,0.148881,0.928599,0.926788
401,1.27E-05,0.303401,0.5025,0,0,0.5025,0.426593,0.0949617,0.928919,0.926597
402,1.27E-05,0.303401,0.5025,0,0,0.5025,0.426593,0.0949617,0.928919,0.926597
403,8.97E-06,0.302613,0.505,0,0,0.505,0.425677,0.0713836,0.929326,0.928585
404,8.97E-06,0.302613,0.505,0,0,0.505,0.425677,0.0713836,0.929326,0.928585
405,1.14E-06,0.302728,0.5075,0,0,0.5075,0.425761,0.0101592,0.929432,0.928342
406,1.14E-06,0.302728,0.5075,0,0,0.5075,0.425761,0.0101592,0.929432,0.928342
407,1.85E-06,0.302385,0.51,0,0,0.51,0.425563,0.0217761,0.928952,0.92938
408,1.85E-06,0.302385,0.51,0,0,0.51,0.425563,0.0217761,0.928952,0.92938
409,1.54E-06,0.302731,0.5125,0,0,0.5125,0.426008,0.0110398,0.92863,0.928546
410,1.54E-06,0.302731,0.5125,0,0,0.5125,0.426008,0.0110398,0.92863,0.928546
411,1.10E-06,0.302419,0.515,0,0,0.515,0.425687,0.00890008,0.928654,0.928996
412,1.10E-06,0.302419,0.515,0,0,0.515,0.425687,0.00890008,0.928654,0.928996
413,1.82E-06,0.30273,0.5175,0,0,0.5175,0.425908,0.00560378,0.928955,0.92827
414,1.82E-06,0.30273,0.5175,0,0,0.5175,0.425908,0.00560378,0.928955,0.92827
415,4.94E-07,0.302573,0.52,0,0,0.52,0.425624,0.00483601,0.929369,0.928646
416,4.94E-07,0.302573,0.52,0,0,0.52,0.425624,0.00483601,0.929369,0.928646
417,1.40E-06,0.302867,0.5225,0,0,0.5225,0.425962,0.0340805,0.929228,0.928299
418,1.40E-06,0.302867,0.5225,0,0,0.5225,0.425962,0.0340805,0.929228,0.928299
419,3.18E-06,0.302759,0.525,0,0,0.525,0.426014,0.0227114,0.928705,0.92841
420,3.18E-06,0.302759,0.525,0,0,0.525,0.426014,0.0227114,0.928705,0.92841
421,2.94E-06,0.302902,0.5275,0,0,0.5275,0.42622,0.00305742,0.928498,0.927979
422,2.94E-06,0.302902,0.5275,0,0,0.5275,0.42622,0.00305742,0.928498,0.927979
423,1.17E-06,0.302876,0.53,0,0,0.53,0.426048,0.0159168,0.928978,0.927854
424,1.17E-06,0.302876,0.53,0,0,0.53,0.426048,0.0159168,0.928978,0.927854
425,6.65E-07,0.302995,0.5325,0,0,0.5325,0.42604,0.00438038,0.929396,0.927685
426,6.65E-07,0.302995,0.5325,0,0,0.5325,0.42604,0.00438038,0.929396,0.927685
427,6.11E-07,0.303065,0.535,0,0,0.535,0.426097,0.0177623,0.92944,0.927777
428,6.11E-07,0.303065,0.535,0,0,0.535,0.426097,0.0177623,0.92944,0.927777
429,8.20E-08,0.303084,0.5375,0,0,0.5375,0.426241,0.0223517,0.929029,0.927689
430,8.20E-08,0.303084,0.5375,0,0,0.5375,0.426241,0.0223517,0.929029,0.927689
431,4.91E-07,0.303074,0.54,0,0,0.54,0.426351,0.00622599,0.928635,0.927612
432,4.91E-07,0.303074,0.54,0,0,0.54,0.426351,0.00622599,0.928635,0.927612
433,9.86E-07,0.303034,0.5425,0,0,0.5425,0.426311,0.00999164,0.928633,0.927439
434,9.86E-07,0.303034,0.5425,0,0,0.5425,0.426311,0.00999164,0.928633,0.927439
435,2.23E-07,0.303073,0.545,0,0,0.545,0.426238,0.013685,0.929004,0.927522
436,2.23E-07,0.303073,0.545,0,0,0.545,0.426238,0.013685,0.929004,0.927522
437,1.70E-06,0.303115,0.5475,0,0,0.5475,0.426157,0.00261184,0.929407,0.927574
438,1.70E-06,0.303115,0.5475,0,0,0.5475,0.426157,0.00261184,0.929407,0.927574
439,6.24E-06,0.303148,0.55,0,0,0.55,0.426209,0.020885,0.929345,0.927634
440,6.24E-06,0.303148,0.55,0,0,0.55,0.426209,0.020885,0.929345,0.927634
441,5.12E-06,0.303108,0.5525,0,0,0.5525,0.426394,0.0194545,0.928608,0.92752
442,5.12E-06,0.303108,0.5525,0,0,0.5525,0.426394,0.0194545,0.928608,0.92752
443,3.94E-06,0.30306,0.555,0,0,0.555,0.42643,0.0131094,0.928331,0.927428
444,3.94E-06,0.30306,0.555,0,0,0.555,0.42643,0.0131094,0.928331,0.927428
445,2.51E-06,0.303086,0.5575,0,0,0.5575,0.426246,0.0256955,0.929022,0.92744
446,2.51E-06,0.303086,0.5575,0,0,0.5575,0.426246,0.0256955,0.929022,0.92744
447,1.99E-06,0.303117,0.56,0,0,0.56,0.426137,0.00951007,0.929479,0.927537
448,1.99E-06,0.303117,0.56,0,0,0.56,0.426137,0.00951007,0.929479,0.927537
449,6.51E-06,0.30316,0.5625,0,0,0.5625,0.426138,0.0164403,0.929617,0.927617
450,6.51E-06,0.30316,0.5625,0,0,0.5625,0.426138,0.0164403,0.929617,0.927617
451,5.43E-06,0.303116,0.565,0,0,0.565,0.426323,0.0223111,0.928866,0.927502
452,5.43E-06,0.303116,0.565,0,0,0.565,0.426323,0.0223111,0.928866,0.927502
453,7.67E-09,0.303081,0.5675,0,0,0.5675,0.426392,0.00389849,0.928526,0.927435
454,7.67E-09,0.303081,0.5675,0,0,0.5675,0.426392,0.00389849,0.928526,0.927435
455,9.06E-07,0.303077,0.57,0,0,0.57,0.42628,0.0146704,0.928879,0.92741
456,9.06E-07,0.303077,0.57,0,0,0.57,0.42628,0.0146704,0.928879,0.92741
457,1.93E-06,0.303127,0.5725,0,0,0.5725,0.426226,0.00477406,0.929222,0.92752
458,1.93E-06,0.303127,0.5725,0,0,0.5725,0.426226,0.00477406,0.929222,0.92752
459,5.02E-07,0.303154,0.575,0,0,0.575,0.426226,0.00263798,0.92931,0.927599
460,5.02E-07,0.303154,0.575,0,0,0.575,0.426226,0.00263798,0.92931,0.927599
461,4.12E-07,0.303131,0.5775,0,0,0.5775,0.426255,0.00723958,0.929139,0.927508
462,4.12E-07,0.303131,0.5775,0,0,0.5775,0.426255,0.00723958,0.929139,0.927508
463,9.29E-07,0.3031,0.58,0,0,0.58,0.426307,0.00433749,0.928865,0.927428
464,9.29E-07,0.3031,0.58,0,0,0.58,0.426307,0.00433749,0.928865,0.927428
465,1.26E-06,0.303068,0.5825,0,0,0.5825,0.426304,0.00381401,0.928769,0.927374
466,1.26E-06,0.303068,0.5825,0,0,0.5825,0.426304,0.00381401,0.928769,0.927374
467,9.56E-07,0.303131,0.585,0,0,0.585,0.42635,0.00597885,0.928826,0.927484
468,9.56E-07,0.303131,0.585,0,0,0.585,0.42635,0.00597885,0.928826,0.927484
469,1.08E-06,0.303157,0.5875,0,0,0.5875,0.426237,0.021157,0.929285,0.927542
470,1.08E-06,0.303157,0.5875,0,0,0.5875,0.426237,0.021157,0.929285,0.927542
471,1.17E-06,0.303146,0.59,0,0,0.59,0.42611,0.00569083,0.929665,0.927538
472,1.17E-06,0.303146,0.59,0,0,0.59,0.42611,0.00569083,0.929665,0.927538
473,1.59E-06,0.303104,0.5925,0,0,0.5925,0.426173,0.0207879,0.929319,0.927403
474,1.59E-06,0.303104,0.5925,0,0,0.5925,0.426173,0.0207879,0.929319,0.927403
475,2.44E-06,0.303084,0.595,0,0,0.595,0.426346,0.0261863,0.928684,0.927373
476,2.44E-06,0.303084,0.595,0,0,0.595,0.426346,0.0261863,0.928684,0.927373
477,2.90E-06,0.303125,0.5975,0,0,0.5975,0.426471,0.00339514,0.928412,0.927482
478,2.90E-06,0.303125,0.5975,0,0,0.5975,0.426471,0.00339514,0.928412,0.927482
479,3.47E-06,0.303149,0.6,0,0,0.6,0.426308,0.0383043,0.929026,0.927515
480,3.47E-06,0.303149,0.6,0,0,0.6,0.426308,0.0383043,0.929026,0.927515
481,6.14E-06,0.30315,0.6025,0,0,0.6025,0.426032,0.0281615,0.929935,0.927541
482,6.14E-06,0.30315,0.6025,0,0,0.6025,0.426032,0.0281615,0.929935,0.927541
483,8.01E-06,0.303095,0.605,0,0,0.605,0.425987,0.02244,0.9299,0.927409
484,8.01E-06,0.303095,0.605,0,0,0.605,0.425987,0.02244,0.9299,0.927409
485,3.57E-06,0.303103,0.6075,0,0,0.6075,0.426287,0.0467373,0.928941,0.927407
486,3.57E-06,0.303103,0.6075,0,0,0.6075,0.426287,0.0467373,0.928941,0.927407
487,3.58E-06,0.303113,0.61,0,0,0.61,0.426525,0.0186124,0.928196,0.927461
488,3.58E-06,0.303113,0.61,0,0,0.61,0.426525,0.0186124,0.928196,0.927461
489,1.21E-05,0.303161,0.6125,0,0,0.6125,0.426498,0.0341316,0.928439,0.927557
490,1.21E-05,0.303161,0.6125,0,0,0.6125,0.426498,0.0341316,0.928439,0.927557
491,4.52E-06,0.30316,0.615,0,0,0.615,0.426135,0.0602024,0.92963,0.927543
492,4.52E-06,0.30316,0.615,0,0,0.615,0.426135,0.0602024,0.92963,0.927543
493,7.24E-06,0.303095,0.6175,0,0,0.6175,0.425801,0.0218264,0.930512,0.927417
494,7.24E-06,0.303095,0.6175,0,0,0.6175,0.425801,0.0218264,0.930512,0.927417
495,9.91E-06,0.30309,0.62,0,0,0.62,0.425887,0.0366818,0.930214,0.927382
496,9.91E-06,0.30309,0.62,0,0,0.62,0.425887,0.0366818,0.930214,0.927382
497,4.03E-06,0.303092,0.6225,0,0,0.6225,0.42622,0.0533076,0.929125,0.92739
498,4.03E-06,0.303092,0.6225,0,0,0.6225,0.42622,0.0533076,0.929125,0.92739
499,5.54E-06,0.303168,0.625,0,0,0.625,0.426502,0.0156694,0.92845,0.927593
500,5.54E-06,0.303168,0.625,0,0,0.625,0.426502,0.0156694,0.92845,0.927593
501,9.60E-06,0.303154,0.6275,0,0,0.6275,0.426398,0.0408816,0.928747,0.927526
502,9.60E-06,0.303154,0.6275,0,0,0.6275,0.426398,0.0408816,0.928747,0.927526
503,1.03E-06,0.303124,0.63,0,0,0.63,0.426033,0.0634369,0.929842,0.927471
504,1.03E-06,0.303124,0.63,0,0,0.63,0.426033,0.0634369,0.929842,0.927471
505,1.05E-05,0.30307,0.6325,0,0,0.6325,0.425662,0.0273178,0.930886,0.927359
506,1.05E-05,0.30307,0.6325,0,0,0.6325,0.425662,0.0273178,0.930886,0.927359
507,5.61E-06,0.303095,0.635,0,0,0.635,0.425722,0.029227,0.93077,0.927375
508,5.61E-06,0.303095,0.635,0,0,0.635,0.425722,0.029227,0.93077,0.927375
509,2.12E-06,0.303148,0.6375,0,0,0.6375,0.425995,0.0407759,0.93005,0.927522
510,2.12E-06,0.303148,0.6375,0,0,0.6375,0.425995,0.0407759,0.93005,0.927522
511,4.36E-06,0.303141,0.64,0,0,0.64,0.42619,0.0199332,0.929386,0.927516
512,4.36E-06,0.303141,0.64,0,0,0.64,0.42619,0.0199332,0.929386,0.927516
513,9.88E-06,0.303146,0.6425,0,0,0.6425,0.426221,0.0284491,0.929299,0.927487
514,9.88E-06,0.303146,0.6425,0,0,0.6425,0.426221,0.0284491,0.929299,0.927487
515,1.03E-05,0.30307,0.645,0,0,0.645,0.425866,0.0662003,0.930216,0.927327
516,1.03E-05,0.30307,0.645,0,0,0.645,0.425866,0.0662003,0.930216,0.927327
517,5.19E-06,0.303118,0.6475,0,0,0.6475,0.425452,0.0668238,0.931735,0.927431
518,5.19E-06,0.303118,0.6475,0,0,0.6475,0.425452,0.0668238,0.931735,0.927431
519,6.28E-06,0.303159,0.65,0,0,0.65,0.425089,0.0558676,0.933067,0.927487
520,6.28E-06,0.303159,0.65,0,0,0.65,0.425089,0.0558676,0.933067,0.927487
521,8.63E-06,0.303191,0.6525,0,0,0.6525,0.424806,0.0224017,0.934104,0.92757
522,8.63E-06,0.303191,0.6525,0,0,0.6525,0.424806,0.0224017,0.934104,0.92757
523,6.41E-06,0.303153,0.655,0,0,0.655,0.424835,0.0205044,0.933886,0.927444
524,6.41E-06,0.303153,0.655,0,0,0.655,0.424835,0.0205044,0.933886,0.927444
525,7.06E-06,0.303105,0.6575,0,0,0.6575,0.425039,0.0303817,0.933052,0.927296
526,7.06E-06,0.303105,0.6575,0,0,0.6575,0.425039,0.0303817,0.933052,0.927296
527,0.000192338,0.30313,0.66,0,0,0.66,0.425181,0.122685,0.932669,0.92738
528,0.000192338,0.30313,0.66,0,0,0.66,0.425181,0.122685,0.932669,0.92738
529,0.000214477,0.303152,0.6625,0,0,0.6625,0.423569,0.336347,0.938057,0.927398
530,0.000214477,0.303152,0.6625,0,0,0.6625,0.423569,0.336347,0.938057,0.927398
531,0.000226842,0.303208,0.665,0,0,0.665,0.420577,0.342035,0.948168,0.927497
532,0.000226842,0.303208,0.665,0,0,0.665,0.420577,0.342035,0.948168,0.927497
533,0.00015058,0.303138,0.6675,0,0,0.6675,0.418868,0.147268,0.953637,0.92738
534,0.00015058,0.303138,0.6675,0,0,0.6675,0.418868,0.147268,0.953637,0.92738
535,0.000272013,0.303145,0.67,0,0,0.67,0.418788,0.174993,0.953928,0.927364
536,0.000272013,0.303145,0.67,0,0,0.67,0.418788,0.174993,0.953928,0.927364
537,0.00119871,0.303137,0.6725,0,0,0.6725,0.416708,0.611313,0.960871,0.927332
538,0.00119871,0.303137,0.6725,0,0,0.6725,0.416708,0.611313,0.960871,0.927332
539,0.000567508,0.303138,0.675,0,0,0.675,0.408176,0.72217,0.989835,0.927408
540,0.000567508,0.303138,0.675,0,0,0.675,0.408176,0.72217,0.989835,0.927408
541,0.000906676,0.303181,0.6775,0,0,0.6775,0.402326,0.437793,1.01019,0.927445
542,0.000906676,0.303181,0.6775,0,0,0.6775,0.402326,0.437793,1.01019,0.927445
543,0.000944324,0.303148,0.68,0,0,0.68,0.401709,0.404076,1.01223,0.927387
544,0.000944324,0.303148,0.68,0,0,0.68,0.401709,0.404076,1.01223,0.927387
545,0.00526733,0.303144,0.6825,0,0,0.6825,0.396513,0.949829,1.03044,0.927485
546,0.00526733,0.303144,0.6825,0,0,0.6825,0.396513,0.949829,1.03044,0.927485
547,0.00169969,0.303118,0.685,0,0,0.685,0.368107,0.996323,1.13442,0.92728
548,0.00169969,0.303118,0.685,0,0,0.685,0.368107,0.996323,1.13442,0.92728
549,0.00132047,0.303167,0.6875,0,0,0.6875,0.333565,0.99633,1.27254,0.927437
550,0.00132047,0.303167,0.6875,0,0,0.6875,0.333565,0.99633,1.27254,0.927437
551,0.00236524,0.303116,0.69,0,0,0.69,0.305136,0.985788,1.39708,0.927485
552,0.00236524,0.303116,0.69,0,0,0.69,0.305136,0.985788,1.39708,0.927485
553,0.00230168,0.303169,0.6925,0,0,0.6925,0.285798,0.935749,1.48892,0.927435
554,0.00230168,0.303169,0.6925,0,0,0.6925,0.285798,0.935749,1.48892,0.927435
555,0.00168729,0.303167,0.695,0,0,0.695,0.274312,0.788676,1.54634,0.927402
556,0.00168729,0.303167,0.695,0,0,0.695,0.274312,0.788676,1.54634,0.927402
557,0.000997274,0.303129,0.6975,0,0,0.6975,0.268343,0.532982,1.57701,0.927501
558,0.000997274,0.303129,0.6975,0,0,0.6975,0.268343,0.532982,1.57701,0.927501
559,0.00043681,0.30313,0.7,0,0,0.7,0.265761,0.262657,1.59055,0.927462
560,0.00043681,0.30313,0.7,0,0,0.7,0.265761,0.262657,1.59055,0.927462
561,0.000110393,0.303118,0.7025,0,0,0.7025,0.264922,0.0799427,1.59494,0.927213
562,0.000110393,0.303118,0.7025,0,0,0.7025,0.264922,0.0799427,1.59494,0.927213
563,3.50E-06,0.303139,0.705,0,0,0.705,0.264826,0.00436551,1.59552,0.927455
564,3.50E-06,0.303139,0.705,0,0,0.705,0.264826,0.00436551,1.59552,0.927455
565,7.64E-07,0.303119,0.7075,0,0,0.7075,0.264971,0.030879,1.59468,0.927509
566,7.64E-07,0.303119,0.7075,0,0,0.7075,0.264971,0.030879,1.59468,0.927509
567,2.32E-06,0.303178,0.71,0,0,0.71,0.265178,0.0277995,1.59378,0.927478
568,2.32E-06,0.303178,0.71,0,0,0.71,0.265178,0.0277995,1.59378,0.927478
569,3.03E-06,0.303139,0.7125,0,0,0.7125,0.265288,0.0173314,1.59308,0.927361
570,3.03E-06,0.303139,0.7125,0,0,0.7125,0.265288,0.0173314,1.59308,0.927361
571,1.89E-06,0.30313,0.715,0,0,0.715,0.265374,0.0113522,1.59259,0.92751
572,1.89E-06,0.30313,0.715,0,0,0.715,0.265374,0.0113522,1.59259,0.92751
573,3.97E-08,0.303125,0.7175,0,0,0.7175,0.265416,0.0083759,1.59236,0.927461
574,3.97E-08,0.303125,0.7175,0,0,0.7175,0.265416,0.0083759,1.59236,0.927461
575,4.03E-07,0.303136,0.72,0,0,0.72,0.265469,0.00608455,1.59211,0.927316
576,4.03E-07,0.303136,0.72,0,0,0.72,0.265469,0.00608455,1.59211,0.927316
577,6.73E-08,0.303134,0.7225,0,0,0.7225,0.265484,0.00299195,1.59202,0.927443
578,6.73E-08,0.303134,0.7225,0,0,0.7225,0.265484,0.00299195,1.59202,0.927443
579,2.17E-07,0.303135,0.725,0,0,0.725,0.265503,0.00487088,1.59193,0.927546
580,2.17E-07,0.303135,0.725,0,0,0.725,0.265503,0.00487088,1.59193,0.927546
581,7.09E-07,0.303167,0.7275,0,0,0.7275,0.265539,0.00125595,1.59184,0.927475
582,7.09E-07,0.303167,0.7275,0,0,0.7275,0.265539,0.00125595,1.59184,0.927475
583,1.07E-07,0.30313,0.73,0,0,0.73,0.265517,3.78E-05,1.59184,0.927354
584,1.07E-07,0.30313,0.73,0,0,0.73,0.265517,3.78E-05,1.59184,0.927354
585,6.81E-07,0.30314,0.7325,0,0,0.7325,0.265539,0.00185206,1.59176,0.927547
586,6.81E-07,0.30314,0.7325,0,0,0.7325,0.265539,0.00185206,1.59176,0.927547
587,9.41E-07,0.303139,0.735,0,0,0.735,0.265537,0.00074719,1.59176,0.927477
588,9.41E-07,0.303139,0.735,0,0,0.735,0.265537,0.00074719,1.59176,0.927477
589,1.07E-06,0.303111,0.7375,0,0,0.7375,0.26553,0.000961133,1.59171,0.927279
590,1.07E-06,0.303111,0.7375,0,0,0.7375,0.26553,0.000961133,1.59171,0.927279
591,1.46E-06,0.303098,0.74,0,0,0.74,0.265527,0.00188842,1.59168,0.927364
592,1.46E-06,0.303098,0.74,0,0,0.74,0.265527,0.00188842,1.59168,0.927364
593,1.55E-06,0.303146,0.7425,0,0,0.7425,0.265552,0.00491789,1.59171,0.927549
594,1.55E-06,0.303146,0.7425,0,0,0.7425,0.265552,0.00491789,1.59171,0.927549
595,1.42E-06,0.30318,0.745,0,0,0.745,0.265582,0.00104258,1.59166,0.927514
596,1.42E-06,0.30318,0.745,0,0,0.745,0.265582,0.00104258,1.59166,0.927514
597,1.01E-06,0.303124,0.7475,0,0,0.7475,0.26554,0.00277676,1.5917,0.927365
598,1.01E-06,0.303124,0.7475,0,0,0.7475,0.26554,0.00277676,1.5917,0.927365
599,3.49E-07,0.303131,0.75,0,0,0.75,0.265551,0.000668626,1.59166,0.927505
600,3.49E-07,0.303131,0.75,0,0,0.75,0.265551,0.000668626,1.59166,0.927505
601,8.28E-07,0.303133,0.7525,0,0,0.7525,0.265547,0.00277356,1.59169,0.927432
602,8.28E-07,0.303133,0.7525,0,0,0.7525,0.265547,0.00277356,1.59169,0.927432
603,9.60E-07,0.303103,0.755,0,0,0.755,0.26552,0.00370733,1.59173,0.92727
604,9.60E-07,0.303103,0.755,0,0,0.755,0.26552,0.00370733,1.59173,0.92727
605,4.75E-06,0.30307,0.7575,0,0,0.7575,0.265506,0.00415704,1.5917,0.927278
606,4.75E-06,0.30307,0.7575,0,0,0.7575,0.265506,0.00415704,1.5917,0.927278
607,4.49E-06,0.303166,0.76,0,0,0.76,0.265566,0.0078215,1.59169,0.927581
608,4.49E-06,0.303166,0.76,0,0,0.76,0.265566,0.0078215,1.59169,0.927581
609,1.17E-06,0.303172,0.7625,0,0,0.7625,0.265594,0.000709795,1.59157,0.927506
610,1.17E-06,0.303172,0.7625,0,0,0.7625,0.265594,0.000709795,1.59157,0.927506
611,5.10E-07,0.303108,0.765,0,0,0.765,0.265574,0.00159298,1.59146,0.927368
612,5.10E-07,0.303108,0.765,0,0,0.765,0.265574,0.00159298,1.59146,0.927368
613,6.44E-07,0.303133,0.7675,0,0,0.7675,0.265612,0.00767835,1.59135,0.927513
614,6.44E-07,0.303133,0.7675,0,0,0.7675,0.265612,0.00767835,1.59135,0.927513
615,2.51E-06,0.303172,0.77,0,0,0.77,0.265661,0.00134638,1.59122,0.927551
616,2.51E-06,0.303172,0.77,0,0,0.77,0.265661,0.00134638,1.59122,0.927551
617,2.29E-06,0.303104,0.7725,0,0,0.7725,0.265627,0.00497791,1.59117,0.927337
618,2.29E-06,0.303104,0.7725,0,0,0.7725,0.265627,0.00497791,1.59117,0.927337
619,8.05E-06,0.303049,0.775,0,0,0.775,0.265605,0.00549735,1.59111,0.927265
620,8.05E-06,0.303049,0.775,0,0,0.775,0.265605,0.00549735,1.59111,0.927265
621,8.27E-06,0.303185,0.7775,0,0,0.7775,0.265689,0.00759274,1.59112,0.927643
622,8.27E-06,0.303185,0.7775,0,0,0.7775,0.265689,0.00759274,1.59112,0.927643
623,2.28E-06,0.303193,0.78,0,0,0.78,0.26569,0.0048141,1.59113,0.927593
624,2.28E-06,0.303193,0.78,0,0,0.78,0.26569,0.0048141,1.59113,0.927593
625,2.05E-06,0.303111,0.7825,0,0,0.7825,0.265635,0.00543139,1.59115,0.927408
626,2.05E-06,0.303111,0.7825,0,0,0.7825,0.265635,0.00543139,1.59115,0.927408
627,1.68E-06,0.303123,0.785,0,0,0.785,0.265629,0.00423031,1.59122,0.927495
628,1.68E-06,0.303123,0.785,0,0,0.785,0.265629,0.00423031,1.59122,0.927495
629,6.24E-06,0.303213,0.7875,0,0,0.7875,0.265682,0.00329525,1.59124,0.927677
630,6.24E-06,0.303213,0.7875,0,0,0.7875,0.265682,0.00329525,1.59124,0.927677
631,5.84E-06,0.303094,0.79,0,0,0.79,0.265592,0.0129849,1.59132,0.927316
632,5.84E-06,0.303094,0.79,0,0,0.79,0.265592,0.0129849,1.59132,0.927316
633,1.48E-05,0.303004,0.7925,0,0,0.7925,0.265535,0.00462312,1.59133,0.927138
634,1.48E-05,0.303004,0.7925,0,0,0.7925,0.265535,0.00462312,1.59133,0.927138
635,1.53E-05,0.303194,0.795,0,0,0.795,0.265644,0.00958611,1.59138,0.927664
636,1.53E-05,0.303194,0.795,0,0,0.795,0.265644,0.00958611,1.59138,0.927664
637,5.42E-06,0.303203,0.7975,0,0,0.7975,0.265644,0.00680231,1.59141,0.927638
638,5.42E-06,0.303203,0.7975,0,0,0.7975,0.265644,0.00680231,1.59141,0.927638
639,4.23E-06,0.303078,0.8,0,0,0.8,0.265568,0.00550472,1.5914,0.927335
640,4.23E-06,0.303078,0.8,0,0,0.8,0.265568,0.00550472,1.5914,0.927335
641,3.33E-06,0.303123,0.8025,0,0,0.8025,0.265582,0.00954297,1.59147,0.927483
642,3.33E-06,0.303123,0.8025,0,0,0.8025,0.265582,0.00954297,1.59147,0.927483
643,1.08E-05,0.303256,0.805,0,0,0.805,0.265675,0.00212304,1.59142,0.927797
644,1.08E-05,0.303256,0.805,0,0,0.805,0.265675,0.00212304,1.59142,0.927797
645,9.53E-06,0.303083,0.8075,0,0,0.8075,0.265558,0.0175998,1.59147,0.927319
646,9.53E-06,0.303083,0.8075,0,0,0.8075,0.265558,0.0175998,1.59147,0.927319
647,2.43E-05,0.302955,0.81,0,0,0.81,0.265476,0.00753764,1.59148,0.927008
648,2.43E-05,0.302955,0.81,0,0,0.81,0.265476,0.00753764,1.59148,0.927008
649,2.56E-05,0.303215,0.8125,0,0,0.8125,0.265643,0.0125175,1.59146,0.927698
650,2.56E-05,0.303215,0.8125,0,0,0.8125,0.265643,0.0125175,1.59146,0.927698
651,7.91E-06,0.303203,0.815,0,0,0.815,0.265617,0.0106469,1.59155,0.927622
652,7.91E-06,0.303203,0.815,0,0,0.815,0.265617,0.0106469,1.59155,0.927622
653,6.65E-06,0.303034,0.8175,0,0,0.8175,0.265522,0.00616578,1.59149,0.927238
654,6.65E-06,0.303034,0.8175,0,0,0.8175,0.265522,0.00616578,1.59149,0.927238
655,1.22E-05,0.303101,0.82,0,0,0.82,0.265548,0.0153409,1.59158,0.927422
656,1.22E-05,0.303101,0.82,0,0,0.82,0.265548,0.0153409,1.59158,0.927422
657,1.04E-05,0.303337,0.8225,0,0,0.8225,0.265696,0.000643995,1.59158,0.927998
658,1.04E-05,0.303337,0.8225,0,0,0.8225,0.265696,0.000643995,1.59158,0.927998
659,1.15E-05,0.303105,0.825,0,0,0.825,0.265555,0.0255441,1.59156,0.927387
660,1.15E-05,0.303105,0.825,0,0,0.825,0.265555,0.0255441,1.59156,0.927387
661,4.62E-05,0.302894,0.8275,0,0,0.8275,0.265405,0.00979251,1.59165,0.926869
662,4.62E-05,0.302894,0.8275,0,0,0.8275,0.265405,0.00979251,1.59165,0.926869
663,4.89E-05,0.303276,0.83,0,0,0.83,0.265666,0.021847,1.59154,0.92786
664,4.89E-05,0.303276,0.83,0,0,0.83,0.265666,0.021847,1.59154,0.92786
665,3.33E-05,0.303286,0.8325,0,0,0.8325,0.265653,0.0195543,1.59163,0.927823
666,3.33E-05,0.303286,0.8325,0,0,0.8325,0.265653,0.0195543,1.59163,0.927823
667,3.44E-05,0.302936,0.835,0,0,0.835,0.265444,0.0137244,1.59158,0.92699
668,3.44E-05,0.302936,0.835,0,0,0.835,0.265444,0.0137244,1.59158,0.92699
669,6.20E-05,0.303015,0.8375,0,0,0.8375,0.265498,0.0354416,1.59156,0.927206
670,6.20E-05,0.303015,0.8375,0,0,0.8375,0.265498,0.0354416,1.59156,0.927206
671,0.000257889,0.30361,0.84,0,0,0.84,0.265849,0.0216326,1.59167,0.928707
672,0.000257889,0.30361,0.84,0,0,0.84,0.265849,0.0216326,1.59167,0.928707
673,3.76E-05,0.302602,0.8425,0,0,0.8425,0.265253,0.113376,1.59149,0.925882
674,3.76E-05,0.302602,0.8425,0,0,0.8425,0.265253,0.113376,1.59149,0.925882
675,0.000208678,0.301527,0.845,0,0,0.845,0.264498,0.0463022,1.59192,0.922902
676,0.000208678,0.301527,0.845,0,0,0.845,0.264498,0.0463022,1.59192,0.922902
677,0.00990007,0.301802,0.8475,0,0,0.8475,0.26472,0.729322,1.59165,0.923886
678,0.00990007,0.301802,0.8475,0,0,0.8475,0.26472,0.729322,1.59165,0.923886
679,0.0333599,0.278544,0.85,0,0,0.85,0.249823,0.999663,1.59255,0.850932
680,0.0333599,0.278544,0.85,0,0,0.85,0.249823,0.999663,1.59255,0.850932
681,0.0461872,0.168,0.8525,0,0,0.8525,0.174936,0.999955,1.5858,0.416704
682,0.0461872,0.168,0.8525,0,0,0.8525,0.174936,0.999955,1.5858,0.416704
683,0.0436072,0.114419,0.855,0,0,0.855,0.137528,0.985847,1.53854,0.103068
684,0.0436072,0.114419,0.855,0,0,0.855,0.137528,0.985847,1.53854,0.103068
685,0.012335,0.102337,0.8575,0,0,0.8575,0.127123,0.67308,1.53708,0.0174748
686,0.012335,0.102337,0.8575,0,0,0.8575,0.127123,0.67308,1.53708,0.0174748
687,0.00218706,0.0999603,0.86,0,0,0.86,0.124973,0.176597,1.53747,-0.000307565
688,0.00218706,0.0999603,0.86,0,0,0.86,0.124973,0.176597,1.53747,-0.000307565
689,6.46E-06,0.0999335,0.8625,0,0,0.8625,0.124941,0.00191323,1.53756,-0.000505043
690,6.46E-06,0.0999335,0.8625,0,0,0.8625,0.124941,0.00191323,1.53756,-0.000505043
691,6.30E-06,0.0999934,0.865,0,0,0.865,0.124994,0.00538332,1.53756,-4.94E-05
692,6.30E-06,0.0999934,0.865,0,0,0.865,0.124994,0.00538332,1.53756,-4.94E-05
693,9.62E-08,0.100001,0.8675,0,0,0.8675,0.125001,0.000554153,1.53756,1.11E-05
694,9.62E-08,0.100001,0.8675,0,0,0.8675,0.125001,0.000554153,1.53756,1.11E-05
695,2.49E-09,0.1,0.87,0,0,0.87,0.125,0.000117519,1.53756,3.15E-06
696,2.49E-09,0.1,0.87,0,0,0.87,0.125,0.000117519,1.53756,3.15E-06
697,3.52E-10,0.1,0.8725,0,0,0.8725,0.125,3.47E-05,1.53756,-6.77E-08
698,3.52E-10,0.1,0.8725,0,0,0.8725,0.125,3.47E-05,1.53756,-6.77E-08
699,5.95E-13,0.1,0.875,0,0,0.875,0.125,7.60E-07,1.53756,-1.53E-07
700,5.95E-13,0.1,0.875,0,0,0.875,0.125,7.60E-07,1.53756,-1.53E-07
701,5.81E-13,0.1,0.8775,0,0,0.8775,0.125,1.46E-06,1.53756,2.82E-09
702,5.81E-13,0.1,0.8775,0,0,0.8775,0.125,1.46E-06,1.53756,2.82E-09
703,1.51E-15,0.1,0.88,0,0,0.88,0.125,1.71E-07,1.53756,-8.58E-09
704,1.51E-15,0.1,0.88,0,0,0.88,0.125,1.71E-07,1.53756,-8.58E-09
705,6.76E-15,0.1,0.8825,0,0,0.8825,0.125,8.64E-08,1.53756,1.21E-08
706,6.76E-15,0.1,0.8825,0,0,0.8825,0.125,8.64E-08,1.53756,1.21E-08
707,5.81E-15,0.1,0.885,0,0,0.885,0.125,2.75E-08,1.53756,-9.33E-09
708,5.81E-15,0.1,0.885,0,0,0.885,0.125,2.75E-08,1.53756,-9.33E-09
709,4.31E-15,0.1,0.8875,0,0,0.8875,0.125,3.40E-08,1.53756,7.45E-09
710,4.31E-15,0.1,0.8875,0,0,0.8875,0.125,3.40E-08,1.53756,7.45E-09
711,2.97E-15,0.1,0.89,0,0,0.89,0.125,3.09E-08,1.53756,-5.94E-09
712,2.97E-15,0.1,0.89,0,0,0.89,0.125,3.09E-08,1.53756,-5.94E-09
713,1.94E-15,0.1,0.8925,0,0,0.8925,0.125,2.55E-08,1.53756,4.61E-09
714,1.94E-15,0.1,0.8925,0,0,0.8925,0.125,2.55E-08,1.53756,4.61E-09
715,1.20E-15,0.1,0.895,0,0,0.895,0.125,2.08E-08,1.53756,-3.50E-09
716,1.20E-15,0.1,0.895,0,0,0.895,0.125,2.08E-08,1.53756,-3.50E-09
717,7.14E-16,0.1,0.8975,0,0,0.8975,0.125,1.65E-08,1.53756,2.62E-09
718,7.14E-16,0.1,0.8975,0,0,0.8975,0.125,1.65E-08,1.53756,2.62E-09
719,4.08E-16,0.1,0.9,0,0,0.9,0.125,1.28E-08,1.53756,-1.93E-09
720,4.08E-16,0.1,0.9,0,0,0.9,0.125,1.28E-08,1.53756,-1.93E-09
721,2.25E-16,0.1,0.9025,0,0,0.9025,0.125,9.70E-09,1.53756,1.40E-09
722,2.25E-16,0.1,0.9025,0,0,0.9025,0.125,9.70E-09,1.53756,1.40E-09
723,1.20E-16,0.1,0.905,0,0,0.905,0.125,7.22E-09,1.53756,-9.96E-10
724,1.20E-16,0.1,0.905,0,0,0.905,0.125,7.22E-09,1.53756,-9.96E-10
725,6.17E-17,0.1,0.9075,0,0,0.9075,0.125,5.27E-09,1.53756,7.01E-10
726,6.17E-17,0.1,0.9075,0,0,0.9075,0.125,5.27E-09,1.53756,7.01E-10
727,3.09E-17,0.1,0.91,0,0,0.91,0.125,3.77E-09,1.53756,-4.87E-10
728,3.09E-17,0.1,0.91,0,0,0.91,0.125,3.77E-09,1.53756,-4.87E-10
729,1.51E-17,0.1,0.9125,0,0,0.9125,0.125,2.65E-09,1.53756,3.34E-10
730,1.51E-17,0.1,0.9125,0,0,0.9125,0.125,2.65E-09,1.53756,3.34E-10
731,7.14E-18,0.1,0.915,0,0,0.915,0.125,1.83E-09,1.53756,-2.26E-10
732,7.14E-18,0.1,0.915,0,0,0.915,0.125,1.83E-09,1.53756,-2.26E-10
733,3.30E-18,0.1,0.9175,0,0,0.9175,0.125,1.24E-09,1.53756,1.51E-10
734,3.30E-18,0.1,0.9175,0,0,0.9175,0.125,1.24E-09,1.53756,1.51E-10
735,1.49E-18,0.1,0.92,0,0,0.92,0.125,8.13E-10,1.53756,-1.00E-10
736,1.49E-18,0.1,0.92,0,0,0.92,0.125,8.13E-10,1.53756,-1.00E-10
737,6.54E-19,0.1,0.9225,0,0,0.9225,0.125,5.18E-10,1.53756,6.54E-11
738,6.54E-19,0.1,0.9225,0,0,0.9225,0.125,5.18E-10,1.53756,6.54E-11
739,2.81E-19,0.1,0.925,0,0,0.925,0.125,3.14E-10,1.53756,-4.23E-11
740,2.81E-19,0.1,0.925,0,0,0.925,0.125,3.14E-10,1.53756,-4.23E-11
741,1.18E-19,0.1,0.9275,0,0,0.9275,0.125,1.75E-10,1.53756,2.71E-11
742,1.18E-19,0.1,0.9275,0,0,0.9275,0.125,1.75E-10,1.53756,2.71E-11
743,4.87E-20,0.1,0.93,0,0,0.93,0.125,8.26E-11,1.53756,-1.72E-11
744,4.87E-20,0.1,0.93,0,0,0.93,0.125,8.26E-11,1.53756,-1.72E-11
745,1.96E-20,0.1,0.9325,0,0,0.9325,0.125,2.12E-11,1.53756,1.08E-11
746,1.96E-20,0.1,0.9325,0,0,0.9325,0.125,2.12E-11,1.53756,1.08E-11
747,7.75E-21,0.1,0.935,0,0,0.935,0.125,0,1.53756,-6.70E-12
748,7.75E-21,0.1,0.935,0,0,0.935,0.125,0,1.53756,-6.70E-12
749,3.00E-21,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,4.12E-12
750,3.00E-21,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,4.12E-12
751,1.14E-21,0.1,0.94,0,0,0.94,0.125,0,1.53756,-2.51E-12
752,1.14E-21,0.1,0.94,0,0,0.94,0.125,0,1.53756,-2.51E-12
753,4.24E-22,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,1.52E-12
754,4.24E-22,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,1.52E-12
755,1.55E-22,0.1,0.945,0,0,0.945,0.125,0,1.53756,-9.09E-13
756,1.55E-22,0.1,0.945,0,0,0.945,0.125,0,1.53756,-9.09E-13
757,5.57E-23,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,5.40E-13
758,5.57E-23,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,5.40E-13
759,1.96E-23,0.1,0.95,0,0,0.95,0.125,0,1.53756,-3.16E-13
760,1.96E-23,0.1,0.95,0,0,0.95,0.125,0,1.53756,-3.16E-13
761,6.76E-24,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,1.85E-13
762,6.76E-24,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,1.85E-13
763,2.30E-24,0.1,0.955,0,0,0.955,0.125,0,1.53756,-1.06E-13
764,2.30E-24,0.1,0.955,0,0,0.955,0.125,0,1.53756,-1.06E-13
765,7.60E-25,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,6.00E-14
766,7.60E-25,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,6.00E-14
767,2.47E-25,0.1,0.96,0,0,0.96,0.125,0,1.53756,-3.39E-14
768,2.47E-25,0.1,0.96,0,0,0.96,0.125,0,1.53756,-3.39E-14
769,7.66E-26,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,1.85E-14
770,7.66E-26,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,1.85E-14
771,2.31E-26,0.1,0.965,0,0,0.965,0.125,0,1.53756,-9.78E-15
772,2.31E-26,0.1,0.965,0,0,0.965,0.125,0,1.53756,-9.78E-15
773,6.85E-27,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,4.36E-15
774,6.85E-27,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,4.36E-15
775,1.17E-27,0.1,0.97,0,0,0.97,0.125,0,1.53756,-1.88E-15
776,1.17E-27,0.1,0.97,0,0,0.97,0.125,0,1.53756,-1.88E-15
777,1.25E-28,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,4.97E-16
778,1.25E-28,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,4.97E-16
779,3.13E-29,0.1,0.975,0,0,0.975,0.125,0,1.53756,-4.11E-17
780,3.13E-29,0.1,0.975,0,0,0.975,0.125,0,1.53756,-4.11E-17
781,1.31E-30,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,2.91E-18
782,1.31E-30,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,2.91E-18
783,8.16E-32,0.1,0.98,0,0,0.98,0.125,0,1.53756,4.79E-26
784,8.16E-32,0.1,0.98,0,0,0.98,0.125,0,1.53756,4.79E-26
785,1.25E-36,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,8.42E-25
786,1.25E-36,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,8.42E-25
787,3.99E-35,0.1,0.985,0,0,0.985,0.125,0,1.53756,1.48E-23
788,3.99E-35,0.1,0.985,0,0,0.985,0.125,0,1.53756,1.48E-23
789,3.19E-34,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,2.60E-22
790,3.19E-34,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,2.60E-22
791,2.04E-32,0.1,0.99,0,0,0.99,0.125,0,1.53756,1.57E-20
792,2.04E-32,0.1,0.99,0,0,0.99,0.125,0,1.53756,1.57E-20
793,1.96E-30,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,7.55E-19
794,1.96E-30,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,7.55E-19
795,5.22E-30,0.1,0.995,0,0,0.995,0.125,0,1.53756,3.65E-17
796,5.22E-30,0.1,0.995,0,0,0.995,0.125,0,1.53756,3.65E-17
797,1.58E-31,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,1.20E-16
798,1.58E-31,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,1.20E-16
799,1.04E-29,0.1,1,0,0,1,0.125,0,1.53756,0


==> data/rp1_800.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,0,1,0,0,0,0,1,0,0.928924,0
1,0,1,0.00125,0,0,0.00125,1,0,0.928924,0
2,0,1,0.00125,0,0,0.00125,1,0,0.928924,0
3,0,1,0.0025,0,0,0.0025,1,0,0.928924,-9.98E-37
4,0,1,0.0025,0,0,0.0025,1,0,0.928924,-9.98E-37
5,0,1,0.00375,0,0,0.00375,1,0,0.928924,-6.81E-34
6,0,1,0.00375,0,0,0.00375,1,0,0.928924,-6.81E-34
7,0,1,0.005,0,0,0.005,1,0,0.928924,-8.42E-33
8,0,1,0.005,0,0,0.005,1,0,0.928924,-8.42E-33
9,0,1,0.00625,0,0,0.00625,1,0,0.928924,-2.15E-31
10,0,1,0.00625,0,0,0.00625,1,0,0.928924,-2.15E-31
11,0,1,0.0075,0,0,0.0075,1,0,0.928924,-1.50E-31
12,0,1,0.0075,0,0,0.0075,1,0,0.928924,-1.50E-31
13,1.96E-40,1,0.00875,0,0,0.00875,1,0,0.928924,-1.06E-28
14,1.96E-40,1,0.00875,0,0,0.00875,1,0,0.928924,-1.06E-28
15,6.27E-39,1,0.01,0,0,0.01,1,0,0.928924,-3.10E-27
16,6.27E-39,1,0.01,0,0,0.01,1,0,0.928924,-3.10E-27
17,0,1,0.01125,0,0,0.01125,1,0,0.928924,7.37E-27
18,0,1,0.01125,0,0,0.01125,1,0,0.928924,7.37E-27
19,0,1,0.0125,0,0,0.0125,1,0,0.928924,-2.59E-23
20,0,1,0.0125,0,0,0.0125,1,0,0.928924,-2.59E-23
21,3.29E-33,1,0.01375,0,0,0.01375,1,0,0.928924,-1.36E-21
22,3.29E-33,1,0.01375,0,0,0.01375,1,0,0.928924,-1.36E-21
23,0,1,0.015,0,0,0.015,1,0,0.928924,-9.28E-20
24,0,1,0.015,0,0,0.015,1,0,0.928924,-9.28E-20
25,3.37E-30,1,0.01625,0,0,0.01625,1,0,0.928924,-6.21E-18
26,3.37E-30,1,0.01625,0,0,0.01625,1,0,0.928924,-6.21E-18
27,2.69E-29,1,0.0175,0,0,0.0175,1,0,0.928924,1.21E-16
28,2.69E-29,1,0.0175,0,0,0.0175,1,0,0.928924,1.21E-16
29,4.31E-28,1,0.01875,0,0,0.01875,1,0,0.928924,-6.07E-16
30,4.31E-28,1,0.01875,0,0,0.01875,1,0,0.928924,-6.07E-16
31,3.23E-27,1,0.02,0,0,0.02,1,0,0.928924,2.50E-15
32,3.23E-27,1,0.02,0,0,0.02,1,0,0.928924,2.50E-15
33,1.81E-26,1,0.02125,0,0,0.02125,1,0,0.928924,-5.87E-15
34,1.81E-26,1,0.02125,0,0,0.02125,1,0,0.928924,-5.87E-15
35,6.51E-26,1,0.0225,0,0,0.0225,1,0,0.928924,1.19E-14
36,6.51E-26,1,0.0225,0,0,0.0225,1,0,0.928924,1.19E-14
37,1.92E-25,1,0.02375,0,0,0.02375,1,0,0.928924,-2.22E-14
38,1.92E-25,1,0.02375,0,0,0.02375,1,0,0.928924,-2.22E-14
39,5.62E-25,1,0.025,0,0,0.025,1,0,0.928924,3.88E-14
40,5.62E-25,1,0.025,0,0,0.025,1,0,0.928924,3.88E-14
41,1.59E-24,1,0.02625,0,0,0.02625,1,0,0.928924,-6.70E-14
42,1.59E-24,1,0.02625,0,0,0.02625,1,0,0.928924,-6.70E-14
43,4.35E-24,1,0.0275,0,0,0.0275,1,0,0.928924,1.14E-13
44,4.35E-24,1,0.0275,0,0,0.0275,1,0,0.928924,1.14E-13
45,1.16E-23,1,0.02875,0,0,0.02875,1,0,0.928924,-1.87E-13
46,1.16E-23,1,0.02875,0,0,0.02875,1,0,0.928924,-1.87E-13
47,3.11E-23,1,0.03,0,0,0.03,1,0,0.928924,3.08E-13
48,3.11E-23,1,0.03,0,0,0.03,1,0,0.928924,3.08E-13
49,8.19E-23,1,0.03125,0,0,0.03125,1,0,0.928924,-5.04E-13
50,8.19E-23,1,0.03125,0,0,0.03125,1,0,0.928924,-5.04E-13
51,2.14E-22,1,0.0325,0,0,0.0325,1,1.67E-11,0.928924,8.19E-13
52,2.14E-22,1,0.0325,0,0,0.0325,1,1.67E-11,0.928924,8.19E-13
53,5.54E-22,1,0.03375,0,0,0.03375,1,5.30E-11,0.928924,-1.33E-12
54,5.54E-22,1,0.03375,0,0,0.03375,1,5.30E-11,0.928924,-1.33E-12
55,1.43E-21,1,0.035,0,0,0.035,1,1.10E-10,0.928924,2.14E-12
56,1.43E-21,1,0.035,0,0,0.035,1,1.10E-10,0.928924,2.14E-12
57,3.64E-21,1,0.03625,0,0,0.03625,1,2.01E-10,0.928924,-3.43E-12
58,3.64E-21,1,0.03625,0,0,0.03625,1,2.01E-10,0.928924,-3.43E-12
59,9.20E-21,1,0.0375,0,0,0.0375,1,3.43E-10,0.928924,5.48E-12
60,9.20E-21,1,0.0375,0,0,0.0375,1,3.43E-10,0.928924,5.48E-12
61,2.31E-20,1,0.03875,0,0,0.03875,1,5.66E-10,0.928924,-8.72E-12
62,2.31E-20,1,0.03875,0,0,0.03875,1,5.66E-10,0.928924,-8.72E-12
63,5.74E-20,1,0.04,0,0,0.04,1,9.13E-10,0.928924,1.38E-11
64,5.74E-20,1,0.04,0,0,0.04,1,9.13E-10,0.928924,1.38E-11
65,1.42E-19,1,0.04125,0,0,0.04125,1,1.45E-09,0.928924,-2.18E-11
66,1.42E-19,1,0.04125,0,0,0.04125,1,1.45E-09,0.928924,-2.18E-11
67,3.47E-19,1,0.0425,0,0,0.0425,1,2.29E-09,0.928924,3.43E-11
68,3.47E-19,1,0.0425,0,0,0.0425,1,2.29E-09,0.928924,3.43E-11
69,8.42E-19,1,0.04375,0,0,0.04375,1,3.57E-09,0.928924,-5.37E-11
70,8.42E-19,1,0.04375,0,0,0.04375,1,3.57E-09,0.928924,-5.37E-11
71,2.03E-18,1,0.045,0,0,0.045,1,5.53E-09,0.928924,8.38E-11
72,2.03E-18,1,0.045,0,0,0.045,1,5.53E-09,0.928924,8.38E-11
73,4.83E-18,1,0.04625,0,0,0.04625,1,8.53E-09,0.928924,-1.30E-10
74,4.83E-18,1,0.04625,0,0,0.04625,1,8.53E-09,0.928924,-1.30E-10
75,1.14E-17,1,0.0475,0,0,0.0475,1,1.31E-08,0.928924,2.01E-10
76,1.14E-17,1,0.0475,0,0,0.0475,1,1.31E-08,0.928924,2.01E-10
77,2.68E-17,1,0.04875,0,0,0.04875,1,1.99E-08,0.928924,-3.10E-10
78,2.68E-17,1,0.04875,0,0,0.04875,1,1.99E-08,0.928924,-3.10E-10
79,6.23E-17,1,0.05,0,0,0.05,1,3.03E-08,0.928924,4.75E-10
80,6.23E-17,1,0.05,0,0,0.05,1,3.03E-08,0.928924,4.75E-10
81,1.43E-16,1,0.05125,0,0,0.05125,1,4.57E-08,0.928924,-7.25E-10
82,1.43E-16,1,0.05125,0,0,0.05125,1,4.57E-08,0.928924,-7.25E-10
83,3.27E-16,1,0.0525,0,0,0.0525,1,6.87E-08,0.928924,1.10E-09
84,3.27E-16,1,0.0525,0,0,0.0525,1,6.87E-08,0.928924,1.10E-09
85,7.41E-16,1,0.05375,0,0,0.05375,1,1.03E-07,0.928924,-1.67E-09
86,7.41E-16,1,0.05375,0,0,0.05375,1,1.03E-07,0.928924,-1.67E-09
87,1.66E-15,1,0.055,0,0,0.055,1,1.53E-07,0.928924,2.51E-09
88,1.66E-15,1,0.055,0,0,0.055,1,1.53E-07,0.928924,2.51E-09
89,3.68E-15,1,0.05625,0,0,0.05625,1,2.27E-07,0.928924,-3.76E-09
90,3.68E-15,1,0.05625,0,0,0.05625,1,2.27E-07,0.928924,-3.76E-09
91,8.10E-15,1,0.0575,0,0,0.0575,1,3.34E-07,0.928924,5.62E-09
92,8.10E-15,1,0.0575,0,0,0.0575,1,3.34E-07,0.928924,5.62E-09
93,1.77E-14,1,0.05875,0,0,0.05875,1,4.90E-07,0.928924,-8.34E-09
94,1.77E-14,1,0.05875,0,0,0.05875,1,4.90E-07,0.928924,-8.34E-09
95,3.81E-14,1,0.06,0,0,0.06,1,7.16E-07,0.928924,1.23E-08
96,3.81E-14,1,0.06,0,0,0.06,1,7.16E-07,0.928924,1.23E-08
97,8.13E-14,1,0.06125,0,0,0.06125,1,1.04E-06,0.928924,-1.82E-08
98,8.13E-14,1,0.06125,0,0,0.06125,1,1.04E-06,0.928924,-1.82E-08
99,1.72E-13,1,0.0625,0,0,0.0625,1,1.50E-06,0.928924,2.66E-08
100,1.72E-13,1,0.0625,0,0,0.0625,1,1.50E-06,0.928924,2.66E-08
101,3.60E-13,1,0.06375,0,0,0.06375,1,2.16E-06,0.928924,-3.87E-08
102,3.60E-13,1,0.06375,0,0,0.06375,1,2.16E-06,0.928924,-3.87E-08
103,7.47E-13,1,0.065,0,0,0.065,1,3.09E-06,0.928924,5.62E-08
104,7.47E-13,1,0.065,0,0,0.065,1,3.09E-06,0.928924,5.62E-08
105,1.53E-12,1,0.06625,0,0,0.06625,1,4.39E-06,0.928924,-8.10E-08
106,1.53E-12,1,0.06625,0,0,0.06625,1,4.39E-06,0.928924,-8.10E-08
107,3.11E-12,1,0.0675,0,0,0.0675,1,6.21E-06,0.928924,1.16E-07
108,3.11E-12,1,0.0675,0,0,0.0675,1,6.21E-06,0.928924,1.16E-07
109,6.24E-12,1,0.06875,0,0,0.06875,1,8.74E-06,0.928924,-1.66E-07
110,6.24E-12,1,0.06875,0,0,0.06875,1,8.74E-06,0.928924,-1.66E-07
111,1.24E-11,1,0.07,0,0,0.07,1,1.22E-05,0.928924,2.36E-07
112,1.24E-11,1,0.07,0,0,0.07,1,1.22E-05,0.928924,2.36E-07
113,2.44E-11,1,0.07125,0,0,0.07125,1,1.70E-05,0.928924,-3.34E-07
114,2.44E-11,1,0.07125,0,0,0.07125,1,1.70E-05,0.928924,-3.34E-07
115,4.73E-11,1,0.0725,0,0,0.0725,1,2.35E-05,0.928924,4.69E-07
116,4.73E-11,1,0.0725,0,0,0.0725,1,2.35E-05,0.928924,4.69E-07
117,9.10E-11,0.999999,0.07375,0,0,0.07375,0.999999,3.23E-05,0.928924,-6.56E-07
118,9.10E-11,0.999999,0.07375,0,0,0.07375,0.999999,3.23E-05,0.928924,-6.56E-07
119,1.73E-10,1,0.075,0,0,0.075,1,4.41E-05,0.928924,9.11E-07
120,1.73E-10,1,0.075,0,0,0.075,1,4.41E-05,0.928924,9.11E-07
121,3.24E-10,0.999999,0.07625,0,0,0.07625,0.999999,5.99E-05,0.928924,-1.26E-06
122,3.24E-10,0.999999,0.07625,0,0,0.07625,0.999999,5.99E-05,0.928924,-1.26E-06
123,6.01E-10,1,0.0775,0,0,0.0775,1,8.09E-05,0.928924,1.73E-06
124,6.01E-10,1,0.0775,0,0,0.0775,1,8.09E-05,0.928924,1.73E-06
125,1.10E-09,0.999997,0.07875,0,0,0.07875,0.999998,0.000108429,0.928924,-2.37E-06
126,1.10E-09,0.999997,0.07875,0,0,0.07875,0.999998,0.000108429,0.928924,-2.37E-06
127,1.99E-09,1,0.08,0,0,0.08,1,0.00014443,0.928924,3.22E-06
128,1.99E-09,1,0.08,0,0,0.08,1,0.00014443,0.928924,3.22E-06
129,3.56E-09,0.999995,0.08125,0,0,0.08125,0.999996,0.000191098,0.928924,-4.35E-06
130,3.56E-09,0.999995,0.08125,0,0,0.08125,0.999996,0.000191098,0.928924,-4.35E-06
131,6.28E-09,1.00001,0.0825,0,0,0.0825,1,0.000251113,0.928924,5.84E-06
132,6.28E-09,1.00001,0.0825,0,0,0.0825,1,0.000251113,0.928924,5.84E-06
133,1.09E-08,0.999991,0.08375,0,0,0.08375,0.999993,0.000327664,0.928924,-7.79E-06
134,1.09E-08,0.999991,0.08375,0,0,0.08375,0.999993,0.000327664,0.928924,-7.79E-06
135,1.87E-08,1.00001,0.085,0,0,0.085,1.00001,0.000424464,0.928924,1.03E-05
136,1.87E-08,1.00001,0.085,0,0,0.085,1.00001,0.000424464,0.928924,1.03E-05
137,3.17E-08,0.999984,0.08625,0,0,0.08625,0.999988,0.000545804,0.928924,-1.36E-05
138,3.17E-08,0.999984,0.08625,0,0,0.08625,0.999988,0.000545804,0.928924,-1.36E-05
139,5.29E-08,1.00002,0.0875,0,0,0.0875,1.00002,0.000696462,0.928924,1.78E-05
140,5.29E-08,1.00002,0.0875,0,0,0.0875,1.00002,0.000696462,0.928924,1.78E-05
141,8.70E-08,0.999973,0.08875,0,0,0.08875,0.99998,0.00088176,0.928924,-2.32E-05
142,8.70E-08,0.999973,0.08875,0,0,0.08875,0.99998,0.00088176,0.928924,-2.32E-05
143,1.41E-07,1.00004,0.09,0,0,0.09,1.00003,0.00110725,0.928924,2.99E-05
144,1.41E-07,1.00004,0.09,0,0,0.09,1.00003,0.00110725,0.928924,2.99E-05
145,2.25E-07,0.999955,0.09125,0,0,0.09125,0.999968,0.00137882,0.928924,-3.83E-05
146,2.25E-07,0.999955,0.09125,0,0,0.09125,0.999968,0.00137882,0.928924,-3.83E-05
147,3.52E-07,1.00006,0.0925,0,0,0.0925,1.00004,0.00170192,0.928924,4.88E-05
148,3.52E-07,1.00006,0.0925,0,0,0.0925,1.00004,0.00170192,0.928924,4.88E-05
149,5.43E-07,0.999927,0.09375,0,0,0.09375,0.999948,0.00208195,0.928924,-6.17E-05
150,5.43E-07,0.999927,0.09375,0,0,0.09375,0.999948,0.00208195,0.928924,-6.17E-05
151,8.23E-07,1.00009,0.095,0,0,0.095,1.00007,0.00252251,0.928924,7.73E-05
152,8.23E-07,1.00009,0.095,0,0,0.095,1.00007,0.00252251,0.928924,7.73E-05
153,1.23E-06,0.999886,0.09625,0,0,0.09625,0.999919,0.0030267,0.928924,-9.63E-05
154,1.23E-06,0.999886,0.09625,0,0,0.09625,0.999919,0.0030267,0.928924,-9.63E-05
155,1.79E-06,1.00014,0.0975,0,0,0.0975,1.0001,0.00359343,0.928924,0.000118869
156,1.79E-06,1.00014,0.0975,0,0,0.0975,1.0001,0.00359343,0.928924,0.000118869
157,2.57E-06,0.999828,0.09875,0,0,0.09875,0.999877,0.00422098,0.928924,-0.000145636
158,2.57E-06,0.999828,0.09875,0,0,0.09875,0.999877,0.00422098,0.928924,-0.000145636
159,3.61E-06,1.00021,0.1,0,0,0.1,1.00015,0.00489964,0.928924,0.000176801
160,3.61E-06,1.00021,0.1,0,0,0.1,1.00015,0.00489964,0.928924,0.000176801
161,4.96E-06,0.999748,0.10125,0,0,0.10125,0.99982,0.00562012,0.928924,-0.000212973
162,4.96E-06,0.999748,0.10125,0,0,0.10125,0.99982,0.00562012,0.928924,-0.000212973
163,6.67E-06,1.0003,0.1025,0,0,0.1025,1.00021,0.00635948,0.928924,0.000253972
164,6.67E-06,1.0003,0.1025,0,0,0.1025,1.00021,0.00635948,0.928924,0.000253972
165,8.78E-06,0.999645,0.10375,0,0,0.10375,0.999746,0.00709883,0.928924,-0.000300457
166,8.78E-06,0.999645,0.10375,0,0,0.10375,0.999746,0.00709883,0.928924,-0.000300457
167,1.12E-05,1.00042,0.105,0,0,0.105,1.0003,0.00779799,0.928924,0.000351494
168,1.12E-05,1.00042,0.105,0,0,0.105,1.0003,0.00779799,0.928924,0.000351494
169,1.40E-05,0.999518,0.10625,0,0,0.10625,0.999656,0.00842851,0.928924,-0.000407842
170,1.40E-05,0.999518,0.10625,0,0,0.10625,0.999656,0.00842851,0.928924,-0.000407842
171,1.70E-05,1.00055,0.1075,0,0,0.1075,1.0004,0.00893147,0.928924,0.000467322
172,1.70E-05,1.00055,0.1075,0,0,0.1075,1.0004,0.00893147,0.928924,0.000467322
173,2.01E-05,0.999372,0.10875,0,0,0.10875,0.999552,0.00927238,0.928924,-0.00053095
174,2.01E-05,0.999372,0.10875,0,0,0.10875,0.999552,0.00927238,0.928924,-0.00053095
175,2.27E-05,1.0007,0.11,0,0,0.11,1.0005,0.00937708,0.928924,0.000594751
176,2.27E-05,1.0007,0.11,0,0,0.11,1.0005,0.00937708,0.928924,0.000594751
177,2.48E-05,0.999219,0.11125,0,0,0.11125,0.999443,0.00921268,0.928924,-0.00066028
178,2.48E-05,0.999219,0.11125,0,0,0.11125,0.999443,0.00921268,0.928924,-0.00066028
179,2.58E-05,1.00085,0.1125,0,0,0.1125,1.00061,0.00870081,0.928924,0.000721305
180,2.58E-05,1.00085,0.1125,0,0,0.1125,1.00061,0.00870081,0.928924,0.000721305
181,2.52E-05,0.999078,0.11375,0,0,0.11375,0.999341,0.0078212,0.928924,-0.000780291
182,2.52E-05,0.999078,0.11375,0,0,0.11375,0.999341,0.0078212,0.928924,-0.000780291
183,2.26E-05,1.00098,0.115,0,0,0.115,1.0007,0.00651129,0.928924,0.000828628
184,2.26E-05,1.00098,0.115,0,0,0.115,1.0007,0.00651129,0.928924,0.000828628
185,1.77E-05,0.998972,0.11625,0,0,0.11625,0.999266,0.00477625,0.928924,-0.000870033
186,1.77E-05,0.998972,0.11625,0,0,0.11625,0.999266,0.00477625,0.928924,-0.000870033
187,1.03E-05,1.00106,0.1175,0,0,0.1175,1.00076,0.00259759,0.928924,0.000894048
188,1.03E-05,1.00106,0.1175,0,0,0.1175,1.00076,0.00259759,0.928924,0.000894048
189,5.98E-07,0.998929,0.11875,0,0,0.11875,0.999236,2.05E-05,0.928924,-0.000905774
190,5.98E-07,0.998929,0.11875,0,0,0.11875,0.999236,2.05E-05,0.928924,-0.000905774
191,1.04E-05,1.00106,0.12,0,0,0.12,1.00076,0.00288348,0.928924,0.000894325
192,1.04E-05,1.00106,0.12,0,0,0.12,1.00076,0.00288348,0.928924,0.000894325
193,2.11E-05,0.998976,0.12125,0,0,0.12125,0.999269,0.00599501,0.928924,-0.000866101
194,2.11E-05,0.998976,0.12125,0,0,0.12125,0.999269,0.00599501,0.928924,-0.000866101
195,2.99E-05,1.00096,0.1225,0,0,0.1225,1.00069,0.00914176,0.928924,0.000812153
196,2.99E-05,1.00096,0.1225,0,0,0.1225,1.00069,0.00914176,0.928924,0.000812153
197,3.59E-05,0.999125,0.12375,0,0,0.12375,0.999375,0.012164,0.928924,-0.000739951
198,3.59E-05,0.999125,0.12375,0,0,0.12375,0.999375,0.012164,0.928924,-0.000739951
199,3.78E-05,1.00076,0.125,0,0,0.125,1.00055,0.0148251,0.928924,0.000644843
200,3.78E-05,1.00076,0.125,0,0,0.125,1.00055,0.0148251,0.928924,0.000644843
201,3.56E-05,0.999368,0.12625,0,0,0.12625,0.999548,0.016956,0.928924,-0.00053489
202,3.56E-05,0.999368,0.12625,0,0,0.12625,0.999548,0.016956,0.928924,-0.00053489
203,2.96E-05,1.00049,0.1275,0,0,0.1275,1.00035,0.0183209,0.928924,0.00041091
204,2.96E-05,1.00049,0.1275,0,0,0.1275,1.00035,0.0183209,0.928924,0.00041091
205,2.10E-05,0.999667,0.12875,0,0,0.12875,0.999762,0.0187834,0.928924,-0.000281206
206,2.10E-05,0.999667,0.12875,0,0,0.12875,0.999762,0.0187834,0.928924,-0.000281206
207,1.13E-05,1.00018,0.13,0,0,0.13,1.00013,0.0181889,0.928924,0.000151324
208,1.13E-05,1.00018,0.13,0,0,0.13,1.00013,0.0181889,0.928924,0.000151324
209,2.55E-06,0.999965,0.13125,0,0,0.13125,0.999975,0.0164886,0.928924,-2.96E-05
210,2.55E-06,0.999965,0.13125,0,0,0.13125,0.999975,0.0164886,0.928924,-2.96E-05
211,3.66E-06,0.99991,0.1325,0,0,0.1325,0.999935,0.0136864,0.928924,-7.65E-05
212,3.66E-06,0.99991,0.1325,0,0,0.1325,0.999935,0.0136864,0.928924,-7.65E-05
213,6.12E-06,1.00019,0.13375,0,0,0.13375,1.00013,0.00988662,0.928924,0.000159219
214,6.12E-06,1.00019,0.13375,0,0,0.13375,1.00013,0.00988662,0.928924,0.000159219
215,4.69E-06,0.999748,0.135,0,0,0.135,0.99982,0.00529814,0.928924,-0.000212659
216,4.69E-06,0.999748,0.135,0,0,0.135,0.99982,0.00529814,0.928924,-0.000212659
217,4.50E-07,1.00027,0.13625,0,0,0.13625,1.0002,0.000219429,0.928924,0.000231961
218,4.50E-07,1.00027,0.13625,0,0,0.13625,1.0002,0.000219429,0.928924,0.000231961
219,4.12E-06,0.999745,0.1375,0,0,0.1375,0.999818,0.00493483,0.928924,-0.000215668
220,4.12E-06,0.999745,0.1375,0,0,0.1375,0.999818,0.00493483,0.928924,-0.000215668
221,6.20E-06,1.00019,0.13875,0,0,0.13875,1.00014,0.00969509,0.928924,0.000164219
222,6.20E-06,1.00019,0.13875,0,0,0.13875,1.00014,0.00969509,0.928924,0.000164219
223,4.35E-06,0.999903,0.14,0,0,0.14,0.999931,0.0136254,0.928924,-8.21E-05
224,4.35E-06,0.999903,0.14,0,0,0.14,0.999931,0.0136254,0.928924,-8.21E-05
225,1.40E-06,0.999972,0.14125,0,0,0.14125,0.99998,0.0163257,0.928924,-2.37E-05
226,1.40E-06,0.999972,0.14125,0,0,0.14125,0.99998,0.0163257,0.928924,-2.37E-05
227,9.47E-06,1.00017,0.1425,0,0,0.1425,1.00012,0.0174901,0.928924,0.0001434
228,9.47E-06,1.00017,0.1425,0,0,0.1425,1.00012,0.0174901,0.928924,0.0001434
229,1.72E-05,0.999686,0.14375,0,0,0.14375,0.999776,0.0169518,0.928924,-0.000265596
230,1.72E-05,0.999686,0.14375,0,0,0.14375,0.999776,0.0169518,0.928924,-0.000265596
231,2.17E-05,1.00045,0.145,0,0,0.145,1.00032,0.0146866,0.928924,0.000377467
232,2.17E-05,1.00045,0.145,0,0,0.145,1.00032,0.0146866,0.928924,0.000377467
233,2.06E-05,0.999446,0.14625,0,0,0.14625,0.999604,0.0108906,0.928924,-0.000468559
234,2.06E-05,0.999446,0.14625,0,0,0.14625,0.999604,0.0108906,0.928924,-0.000468559
235,1.33E-05,1.00062,0.1475,0,0,0.1475,1.00045,0.00590149,0.928924,0.00052729
236,1.33E-05,1.00062,0.1475,0,0,0.1475,1.00045,0.00590149,0.928924,0.00052729
237,1.24E-06,0.99935,0.14875,0,0,0.14875,0.999536,0.000258779,0.928924,-0.000549792
238,1.24E-06,0.99935,0.14875,0,0,0.14875,0.999536,0.000258779,0.928924,-0.000549792
239,1.12E-05,1.00063,0.15,0,0,0.15,1.00045,0.00537224,0.928924,0.000530831
240,1.12E-05,1.00063,0.15,0,0,0.15,1.00045,0.00537224,0.928924,0.000530831
241,1.94E-05,0.999437,0.15125,0,0,0.15125,0.999598,0.0102835,0.928924,-0.000475862
242,1.94E-05,0.999437,0.15125,0,0,0.15125,0.999598,0.0102835,0.928924,-0.000475862
243,2.13E-05,1.00046,0.1525,0,0,0.1525,1.00033,0.013847,0.928924,0.000389406
244,2.13E-05,1.00046,0.1525,0,0,0.1525,1.00033,0.013847,0.928924,0.000389406
245,1.78E-05,0.999663,0.15375,0,0,0.15375,0.99976,0.0156239,0.928924,-0.000284574
246,1.78E-05,0.999663,0.15375,0,0,0.15375,0.99976,0.0156239,0.928924,-0.000284574
247,1.11E-05,1.00021,0.155,0,0,0.155,1.00015,0.0153537,0.928924,0.000173835
248,1.11E-05,1.00021,0.155,0,0,0.155,1.00015,0.0153537,0.928924,0.000173835
249,4.37E-06,0.999914,0.15625,0,0,0.15625,0.999939,0.013077,0.928924,-7.24E-05
250,4.37E-06,0.999914,0.15625,0,0,0.15625,0.999939,0.013077,0.928924,-7.24E-05
251,1.78E-07,0.999992,0.1575,0,0,0.1575,0.999995,0.00908731,0.928924,-6.48E-06
252,1.78E-07,0.999992,0.1575,0,0,0.1575,0.999995,0.00908731,0.928924,-6.48E-06
253,7.41E-07,1.00006,0.15875,0,0,0.15875,1.00004,0.00394857,0.928924,5.26E-05
254,7.41E-07,1.00006,0.15875,0,0,0.15875,1.00004,0.00394857,0.928924,5.26E-05
255,2.94E-07,0.999928,0.16,0,0,0.16,0.999949,0.00158136,0.928924,-6.07E-05
256,2.94E-07,0.999928,0.16,0,0,0.16,0.999949,0.00158136,0.928924,-6.07E-05
257,6.70E-07,1.00004,0.16125,0,0,0.16125,1.00003,0.00661607,0.928924,3.10E-05
258,6.70E-07,1.00004,0.16125,0,0,0.16125,1.00003,0.00661607,0.928924,3.10E-05
259,1.34E-06,1.00004,0.1625,0,0,0.1625,1.00003,0.0103619,0.928924,3.03E-05
260,1.34E-06,1.00004,0.1625,0,0,0.1625,1.00003,0.0103619,0.928924,3.03E-05
261,5.38E-06,0.999868,0.16375,0,0,0.16375,0.999906,0.0122397,0.928924,-0.000111779
262,5.38E-06,0.999868,0.16375,0,0,0.16375,0.999906,0.0122397,0.928924,-0.000111779
263,9.36E-06,1.00024,0.165,0,0,0.165,1.00017,0.0119593,0.928924,0.000198943
264,9.36E-06,1.00024,0.165,0,0,0.165,1.00017,0.0119593,0.928924,0.000198943
265,1.07E-05,0.999673,0.16625,0,0,0.16625,0.999766,0.00959637,0.928924,-0.000276736
266,1.07E-05,0.999673,0.16625,0,0,0.16625,0.999766,0.00959637,0.928924,-0.000276736
267,7.76E-06,1.00039,0.1675,0,0,0.1675,1.00028,0.00556384,0.928924,0.000330952
268,7.76E-06,1.00039,0.1675,0,0,0.1675,1.00028,0.00556384,0.928924,0.000330952
269,1.24E-06,0.999582,0.16875,0,0,0.16875,0.999702,0.000597525,0.928924,-0.000353262
270,1.24E-06,0.999582,0.16875,0,0,0.16875,0.999702,0.000597525,0.928924,-0.000353262
271,5.83E-06,1.0004,0.17,0,0,0.17,1.00029,0.00437006,0.928924,0.000339134
272,5.83E-06,1.0004,0.17,0,0,0.17,1.00029,0.00437006,0.928924,0.000339134
273,9.84E-06,0.999653,0.17125,0,0,0.17125,0.999752,0.00838193,0.928924,-0.000293189
274,9.84E-06,0.999653,0.17125,0,0,0.17125,0.999752,0.00838193,0.928924,-0.000293189
275,9.72E-06,1.00027,0.1725,0,0,0.1725,1.00019,0.010682,0.928924,0.000223907
276,9.72E-06,1.00027,0.1725,0,0,0.1725,1.00019,0.010682,0.928924,0.000223907
277,6.68E-06,0.999827,0.17375,0,0,0.17375,0.999877,0.0108592,0.928924,-0.000145933
278,6.68E-06,0.999827,0.17375,0,0,0.17375,0.999877,0.0108592,0.928924,-0.000145933
279,3.05E-06,1.00009,0.175,0,0,0.175,1.00006,0.00889587,0.928924,7.44E-05
280,3.05E-06,1.00009,0.175,0,0,0.175,1.00006,0.00889587,0.928924,7.44E-05
281,7.41E-07,0.999972,0.17625,0,0,0.17625,0.99998,0.00521654,0.928924,-2.35E-05
282,7.41E-07,0.999972,0.17625,0,0,0.17625,0.99998,0.00521654,0.928924,-2.35E-05
283,3.97E-08,1,0.1775,0,0,0.1775,1,0.000598196,0.928924,2.72E-06
284,3.97E-08,1,0.1775,0,0,0.1775,1,0.000598196,0.928924,2.72E-06
285,3.39E-07,0.999982,0.17875,0,0,0.17875,0.999987,0.00394668,0.928924,-1.53E-05
286,3.39E-07,0.999982,0.17875,0,0,0.17875,0.999987,0.00394668,0.928924,-1.53E-05
287,1.79E-06,1.00007,0.18,0,0,0.18,1.00005,0.00740395,0.928924,5.69E-05
288,1.79E-06,1.00007,0.18,0,0,0.18,1.00005,0.00740395,0.928924,5.69E-05
289,4.26E-06,0.999861,0.18125,0,0,0.18125,0.999901,0.00902771,0.928924,-0.000117112
290,4.26E-06,0.999861,0.18125,0,0,0.18125,0.999901,0.00902771,0.928924,-0.000117112
291,6.18E-06,1.00021,0.1825,0,0,0.1825,1.00015,0.00847136,0.928924,0.000181108
292,6.18E-06,1.00021,0.1825,0,0,0.1825,1.00015,0.00847136,0.928924,0.000181108
293,5.70E-06,0.999723,0.18375,0,0,0.18375,0.999803,0.0058875,0.928924,-0.000233747
294,5.70E-06,0.999723,0.18375,0,0,0.18375,0.999803,0.0058875,0.928924,-0.000233747
295,2.26E-06,1.00031,0.185,0,0,0.185,1.00022,0.00188879,0.928924,0.000261957
296,2.26E-06,1.00031,0.185,0,0,0.185,1.00022,0.00188879,0.928924,0.000261957
297,2.53E-06,0.999693,0.18625,0,0,0.18625,0.999781,0.00254624,0.928924,-0.000259673
298,2.53E-06,0.999693,0.18625,0,0,0.18625,0.999781,0.00254624,0.928924,-0.000259673
299,5.74E-06,1.00027,0.1875,0,0,0.1875,1.00019,0.006296,0.928924,0.000227052
300,5.74E-06,1.00027,0.1875,0,0,0.1875,1.00019,0.006296,0.928924,0.000227052
301,6.00E-06,0.999795,0.18875,0,0,0.18875,0.999854,0.00843208,0.928924,-0.000173071
302,6.00E-06,0.999795,0.18875,0,0,0.18875,0.999854,0.00843208,0.928924,-0.000173071
303,4.03E-06,1.00013,0.19,0,0,0.19,1.00009,0.00841781,0.928924,0.000111092
304,4.03E-06,1.00013,0.19,0,0,0.19,1.00009,0.00841781,0.928924,0.000111092
305,1.72E-06,0.999932,0.19125,0,0,0.19125,0.999952,0.00626724,0.928924,-5.72E-05
306,1.72E-06,0.999932,0.19125,0,0,0.19125,0.999952,0.00626724,0.928924,-5.72E-05
307,3.85E-07,1.00003,0.1925,0,0,0.1925,1.00002,0.00254,0.928924,2.50E-05
308,3.85E-07,1.00003,0.1925,0,0,0.1925,1.00002,0.00254,0.928924,2.50E-05
309,1.97E-07,0.999974,0.19375,0,0,0.19375,0.999981,0.00176196,0.928924,-2.23E-05
310,1.97E-07,0.999974,0.19375,0,0,0.19375,0.999981,0.00176196,0.928924,-2.23E-05
311,1.17E-06,1.00006,0.195,0,0,0.195,1.00004,0.00543386,0.928924,4.91E-05
312,1.17E-06,1.00006,0.195,0,0,0.195,1.00004,0.00543386,0.928924,4.91E-05
313,2.96E-06,0.999885,0.19625,0,0,0.19625,0.999918,0.00745304,0.928924,-9.70E-05
314,2.96E-06,0.999885,0.19625,0,0,0.19625,0.999918,0.00745304,0.928924,-9.70E-05
315,4.45E-06,1.00018,0.1975,0,0,0.1975,1.00013,0.00724916,0.928924,0.000151596
316,4.45E-06,1.00018,0.1975,0,0,0.1975,1.00013,0.00724916,0.928924,0.000151596
317,4.00E-06,0.999767,0.19875,0,0,0.19875,0.999834,0.00487955,0.928924,-0.000196758
318,4.00E-06,0.999767,0.19875,0,0,0.19875,0.999834,0.00487955,0.928924,-0.000196758
319,1.10E-06,1.00026,0.2,0,0,0.2,1.00018,0.00102263,0.928924,0.000218577
320,1.10E-06,1.00026,0.2,0,0,0.2,1.00018,0.00102263,0.928924,0.000218577
321,2.60E-06,0.999751,0.20125,0,0,0.20125,0.999822,0.00316262,0.928924,-0.000210787
322,2.60E-06,0.999751,0.20125,0,0,0.20125,0.999822,0.00316262,0.928924,-0.000210787
323,4.52E-06,1.00021,0.2025,0,0,0.2025,1.00015,0.00637502,0.928924,0.000175203
324,4.52E-06,1.00021,0.2025,0,0,0.2025,1.00015,0.00637502,0.928924,0.000175203
325,3.95E-06,0.999854,0.20375,0,0,0.20375,0.999896,0.00761854,0.928924,-0.000123109
326,3.95E-06,0.999854,0.20375,0,0,0.20375,0.999896,0.00761854,0.928924,-0.000123109
327,2.09E-06,1.00008,0.205,0,0,0.205,1.00006,0.00648318,0.928924,7.05E-05
328,2.09E-06,1.00008,0.205,0,0,0.205,1.00006,0.00648318,0.928924,7.05E-05
329,6.18E-07,0.99996,0.20625,0,0,0.20625,0.999971,0.00330656,0.928924,-3.40E-05
330,6.18E-07,0.99996,0.20625,0,0,0.20625,0.999971,0.00330656,0.928924,-3.40E-05
331,1.00E-07,1.00003,0.2075,0,0,0.2075,1.00002,0.00090879,0.928924,2.51E-05
332,1.00E-07,1.00003,0.2075,0,0,0.2075,1.00002,0.00090879,0.928924,2.51E-05
333,9.85E-07,0.999945,0.20875,0,0,0.20875,0.999961,0.00475719,0.928924,-4.64E-05
334,9.85E-07,0.999945,0.20875,0,0,0.20875,0.999961,0.00475719,0.928924,-4.64E-05
335,2.58E-06,1.00011,0.21,0,0,0.21,1.00008,0.00693279,0.928924,9.04E-05
336,2.58E-06,1.00011,0.21,0,0,0.21,1.00008,0.00693279,0.928924,9.04E-05
337,3.84E-06,0.999832,0.21125,0,0,0.21125,0.99988,0.00667879,0.928924,-0.000141779
338,3.84E-06,0.999832,0.21125,0,0,0.21125,0.99988,0.00667879,0.928924,-0.000141779
339,3.09E-06,1.00022,0.2125,0,0,0.2125,1.00015,0.00403467,0.928924,0.000182184
340,3.09E-06,1.00022,0.2125,0,0,0.2125,1.00015,0.00403467,0.928924,0.000182184
341,5.61E-08,0.999767,0.21375,0,0,0.21375,0.999833,0.000129619,0.928924,-0.000197206
342,5.61E-08,0.999767,0.21375,0,0,0.21375,0.999833,0.000129619,0.928924,-0.000197206
343,3.10E-06,1.00021,0.215,0,0,0.215,1.00015,0.00436456,0.928924,0.000180408
344,3.10E-06,1.00021,0.215,0,0,0.215,1.00015,0.00436456,0.928924,0.000180408
345,4.01E-06,0.999838,0.21625,0,0,0.21625,0.999884,0.007159,0.928924,-0.00013724
346,4.01E-06,0.999838,0.21625,0,0,0.21625,0.999884,0.007159,0.928924,-0.00013724
347,2.69E-06,1.0001,0.2175,0,0,0.2175,1.00007,0.00750346,0.928924,8.20E-05
348,2.69E-06,1.0001,0.2175,0,0,0.2175,1.00007,0.00750346,0.928924,8.20E-05
349,9.40E-07,0.99996,0.21875,0,0,0.21875,0.999971,0.00525317,0.928924,-3.40E-05
350,9.40E-07,0.99996,0.21875,0,0,0.21875,0.999971,0.00525317,0.928924,-3.40E-05
351,1.09E-07,1.00001,0.22,0,0,0.22,1.00001,0.00119581,0.928924,9.85E-06
352,1.09E-07,1.00001,0.22,0,0,0.22,1.00001,0.00119581,0.928924,9.85E-06
353,3.03E-07,0.999979,0.22125,0,0,0.22125,0.999985,0.00317846,0.928924,-1.76E-05
354,3.03E-07,0.999979,0.22125,0,0,0.22125,0.999985,0.00317846,0.928924,-1.76E-05
355,1.41E-06,1.00006,0.2225,0,0,0.2225,1.00005,0.00621842,0.928924,5.35E-05
356,1.41E-06,1.00006,0.2225,0,0,0.2225,1.00005,0.00621842,0.928924,5.35E-05
357,2.83E-06,0.999878,0.22375,0,0,0.22375,0.999913,0.00679544,0.928924,-0.000103105
358,2.83E-06,0.999878,0.22375,0,0,0.22375,0.999913,0.00679544,0.928924,-0.000103105
359,2.85E-06,1.00017,0.225,0,0,0.225,1.00012,0.00470711,0.928924,0.000146858
360,2.85E-06,1.00017,0.225,0,0,0.225,1.00012,0.00470711,0.928924,0.000146858
361,6.69E-07,0.999802,0.22625,0,0,0.22625,0.999858,0.000784271,0.928924,-0.000167786
362,6.69E-07,0.999802,0.22625,0,0,0.22625,0.999858,0.000784271,0.928924,-0.000167786
363,2.09E-06,1.00019,0.2275,0,0,0.2275,1.00013,0.00339855,0.928924,0.0001576
364,2.09E-06,1.00019,0.2275,0,0,0.2275,1.00013,0.00339855,0.928924,0.0001576
365,3.04E-06,0.999857,0.22875,0,0,0.22875,0.999898,0.00613657,0.928924,-0.000121119
366,3.04E-06,0.999857,0.22875,0,0,0.22875,0.999898,0.00613657,0.928924,-0.000121119
367,2.05E-06,1.00009,0.23,0,0,0.23,1.00006,0.00633065,0.928924,7.33E-05
368,2.05E-06,1.00009,0.23,0,0,0.23,1.00006,0.00633065,0.928924,7.33E-05
369,7.11E-07,0.99996,0.23125,0,0,0.23125,0.999971,0.00392346,0.928924,-3.41E-05
370,7.11E-07,0.99996,0.23125,0,0,0.23125,0.999971,0.00392346,0.928924,-3.41E-05
371,1.29E-08,1.00002,0.2325,0,0,0.2325,1.00002,7.42E-05,0.928924,1.95E-05
372,1.29E-08,1.00002,0.2325,0,0,0.2325,1.00002,7.42E-05,0.928924,1.95E-05
373,6.38E-07,0.999959,0.23375,0,0,0.23375,0.99997,0.00394165,0.928924,-3.51E-05
374,6.38E-07,0.999959,0.23375,0,0,0.23375,0.99997,0.00394165,0.928924,-3.51E-05
375,1.83E-06,1.00009,0.235,0,0,0.235,1.00006,0.00601568,0.928924,7.36E-05
376,1.83E-06,1.00009,0.235,0,0,0.235,1.00006,0.00601568,0.928924,7.36E-05
377,2.60E-06,0.999861,0.23625,0,0,0.23625,0.9999,0.00544206,0.928924,-0.00011783
378,2.60E-06,0.999861,0.23625,0,0,0.23625,0.9999,0.00544206,0.928924,-0.00011783
379,1.58E-06,1.00018,0.2375,0,0,0.2375,1.00013,0.00245176,0.928924,0.000148073
380,1.58E-06,1.00018,0.2375,0,0,0.2375,1.00013,0.00245176,0.928924,0.000148073
381,8.52E-07,0.999821,0.23875,0,0,0.23875,0.999872,0.00151403,0.928924,-0.00015197
382,8.52E-07,0.999821,0.23875,0,0,0.23875,0.999872,0.00151403,0.928924,-0.00015197
383,2.44E-06,1.00015,0.24,0,0,0.24,1.00011,0.0047837,0.928924,0.000126639
384,2.44E-06,1.00015,0.24,0,0,0.24,1.00011,0.0047837,0.928924,0.000126639
385,2.14E-06,0.999899,0.24125,0,0,0.24125,0.999928,0.00583464,0.928924,-8.66E-05
386,2.14E-06,0.999899,0.24125,0,0,0.24125,0.999928,0.00583464,0.928924,-8.66E-05
387,9.74E-07,1.00006,0.2425,0,0,0.2425,1.00004,0.00401601,0.928924,4.77E-05
388,9.74E-07,1.00006,0.2425,0,0,0.2425,1.00004,0.00401601,0.928924,4.77E-05
389,1.47E-07,0.999964,0.24375,0,0,0.24375,0.999974,0.00120115,0.928924,-2.65E-05
390,1.47E-07,0.999964,0.24375,0,0,0.24375,0.999974,0.00120115,0.928924,-2.65E-05
391,4.64E-07,1.00004,0.245,0,0,0.245,1.00003,0.00340099,0.928924,4.24E-05
392,4.64E-07,1.00004,0.245,0,0,0.245,1.00003,0.00340099,0.928924,4.24E-05
393,1.32E-06,0.999909,0.24625,0,0,0.24625,0.999935,0.00415482,0.928924,-5.57E-05
394,1.32E-06,0.999909,0.24625,0,0,0.24625,0.999935,0.00415482,0.928924,-5.57E-05
395,1.82E-06,1.0001,0.2475,0,0,0.2475,1.00007,0.00423167,0.928924,0.000116532
396,1.82E-06,1.0001,0.2475,0,0,0.2475,1.00007,0.00423167,0.928924,0.000116532
397,9.48E-07,0.99984,0.24875,0,0,0.24875,0.999886,0.00400276,0.928924,-0.000116909
398,9.48E-07,0.99984,0.24875,0,0,0.24875,0.999886,0.00400276,0.928924,-0.000116909
399,9.34E-07,1.00017,0.25,0,0,0.25,1.00012,0.00772628,0.928924,0.000110506
400,9.34E-07,1.00017,0.25,0,0,0.25,1.00012,0.00772628,0.928924,0.000110506
401,2.05E-06,0.999966,0.25125,0,0,0.25125,0.999975,0.00789495,0.928924,-0.000181017
402,2.05E-06,0.999966,0.25125,0,0,0.25125,0.999975,0.00789495,0.928924,-0.000181017
403,1.79E-06,1.0003,0.2525,0,0,0.2525,1.00021,0.0210032,0.928924,-0.000104862
404,1.79E-06,1.0003,0.2525,0,0,0.2525,1.00021,0.0210032,0.928924,-0.000104862
405,1.52E-07,1.00031,0.25375,0,0,0.25375,1.00022,0.0154326,0.928924,-0.000358965
406,1.52E-07,1.00031,0.25375,0,0,0.25375,1.00022,0.0154326,0.928924,-0.000358965
407,1.07E-06,1.00055,0.255,0,0,0.255,1.00039,0.00629575,0.928924,-0.000377983
408,1.07E-06,1.00055,0.255,0,0,0.255,1.00039,0.00629575,0.928924,-0.000377983
409,4.77E-06,1.00041,0.25625,0,0,0.25625,1.00029,0.0192044,0.928924,-0.000465939
410,4.77E-06,1.00041,0.25625,0,0,0.25625,1.00029,0.0192044,0.928924,-0.000465939
411,2.41E-05,1.00024,0.2575,0,0,0.2575,1.00017,0.0765381,0.928924,-2.88E-05
412,2.41E-05,1.00024,0.2575,0,0,0.2575,1.00017,0.0765381,0.928924,-2.88E-05
413,4.99E-05,0.999121,0.25875,0,0,0.25875,0.999372,0.141377,0.928924,0.000530392
414,4.99E-05,0.999121,0.25875,0,0,0.25875,0.999372,0.141377,0.928924,0.000530392
415,7.21E-05,0.997765,0.26,0,0,0.26,0.998403,0.22051,0.928924,0.00211106
416,7.21E-05,0.997765,0.26,0,0,0.26,0.998403,0.22051,0.928924,0.00211106
417,8.14E-05,0.995086,0.26125,0,0,0.26125,0.996487,0.298307,0.928924,0.00397187
418,8.14E-05,0.995086,0.26125,0,0,0.26125,0.996487,0.298307,0.928924,0.00397187
419,7.49E-05,0.99203,0.2625,0,0,0.2625,0.994301,0.357599,0.928924,0.00690075
420,7.49E-05,0.99203,0.2625,0,0,0.2625,0.994301,0.357599,0.928924,0.00690075
421,6.04E-05,0.987929,0.26375,0,0,0.26375,0.991363,0.408156,0.928924,0.0101485
422,6.04E-05,0.987929,0.26375,0,0,0.26375,0.991363,0.408156,0.928924,0.0101485
423,4.26E-05,0.983556,0.265,0,0,0.265,0.988227,0.441123,0.928924,0.0141028
424,4.26E-05,0.983556,0.265,0,0,0.265,0.988227,0.441123,0.928924,0.0141028
425,2.74E-05,0.978542,0.26625,0,0,0.26625,0.984625,0.460576,0.928924,0.0181657
426,2.74E-05,0.978542,0.26625,0,0,0.26625,0.984625,0.460576,0.928924,0.0181657
427,1.68E-05,0.973611,0.2675,0,0,0.2675,0.981079,0.47631,0.928924,0.0227367
428,1.68E-05,0.973611,0.2675,0,0,0.2675,0.981079,0.47631,0.928924,0.0227367
429,1.06E-05,0.968135,0.26875,0,0,0.26875,0.977134,0.484071,0.928924,0.0271153
430,1.06E-05,0.968135,0.26875,0,0,0.26875,0.977134,0.484071,0.928924,0.0271153
431,6.63E-06,0.96298,0.27,0,0,0.27,0.973415,0.488125,0.928924,0.0319608
432,6.63E-06,0.96298,0.27,0,0,0.27,0.973415,0.488125,0.928924,0.0319608
433,4.57E-06,0.957395,0.27125,0,0,0.27125,0.969379,0.494759,0.928924,0.0365628
434,4.57E-06,0.957395,0.27125,0,0,0.27125,0.969379,0.494759,0.928924,0.0365628
435,2.48E-06,0.952048,0.2725,0,0,0.2725,0.965509,0.495977,0.928924,0.0414757
436,2.48E-06,0.952048,0.2725,0,0,0.2725,0.965509,0.495977,0.928924,0.0414757
437,1.42E-06,0.946443,0.27375,0,0,0.27375,0.961445,0.497564,0.928924,0.046237
438,1.42E-06,0.946443,0.27375,0,0,0.27375,0.961445,0.497564,0.928924,0.046237
439,1.08E-07,0.941063,0.275,0,0,0.275,0.957539,0.501514,0.928924,0.0512611
440,1.08E-07,0.941063,0.275,0,0,0.275,0.957539,0.501514,0.928924,0.0512611
441,4.55E-07,0.935351,0.27625,0,0,0.27625,0.953384,0.500586,0.928924,0.0560327
442,4.55E-07,0.935351,0.27625,0,0,0.27625,0.953384,0.500586,0.928924,0.0560327
443,1.42E-06,0.930019,0.2775,0,0,0.2775,0.949498,0.501321,0.928924,0.0611825
444,1.42E-06,0.930019,0.2775,0,0,0.2775,0.949498,0.501321,0.928924,0.0611825
445,1.34E-06,0.924303,0.27875,0,0,0.27875,0.945326,0.503944,0.928924,0.0660094
446,1.34E-06,0.924303,0.27875,0,0,0.27875,0.945326,0.503944,0.928924,0.0660094
447,2.44E-06,0.918905,0.28,0,0,0.28,0.94138,0.501747,0.928924,0.0711468
448,2.44E-06,0.918905,0.28,0,0,0.28,0.94138,0.501747,0.928924,0.0711468
449,2.29E-06,0.913279,0.28125,0,0,0.28125,0.937259,0.502618,0.928924,0.076085
450,2.29E-06,0.913279,0.28125,0,0,0.28125,0.937259,0.502618,0.928924,0.076085
451,3.39E-06,0.907872,0.2825,0,0,0.2825,0.933292,0.503752,0.928924,0.0812373
452,3.39E-06,0.907872,0.2825,0,0,0.2825,0.933292,0.503752,0.928924,0.0812373
453,2.91E-06,0.902229,0.28375,0,0,0.28375,0.929145,0.501801,0.928924,0.0861718
454,2.91E-06,0.902229,0.28375,0,0,0.28375,0.929145,0.501801,0.928924,0.0861718
455,3.83E-06,0.896903,0.285,0,0,0.285,0.925224,0.502036,0.928924,0.0914056
456,3.83E-06,0.896903,0.285,0,0,0.285,0.925224,0.502036,0.928924,0.0914056
457,3.13E-06,0.891272,0.28625,0,0,0.28625,0.921071,0.502565,0.928924,0.0963492
458,3.13E-06,0.891272,0.28625,0,0,0.28625,0.921071,0.502565,0.928924,0.0963492
459,4.29E-06,0.885948,0.2875,0,0,0.2875,0.917137,0.500918,0.928924,0.10158
460,4.29E-06,0.885948,0.2875,0,0,0.2875,0.917137,0.500918,0.928924,0.10158
461,3.60E-06,0.880388,0.28875,0,0,0.28875,0.913023,0.500428,0.928924,0.106577
462,3.60E-06,0.880388,0.28875,0,0,0.28875,0.913023,0.500428,0.928924,0.106577
463,4.85E-06,0.875098,0.29,0,0,0.29,0.909101,0.500509,0.928924,0.111826
464,4.85E-06,0.875098,0.29,0,0,0.29,0.909101,0.500509,0.928924,0.111826
465,3.86E-06,0.869556,0.29125,0,0,0.29125,0.904984,0.499547,0.928924,0.116816
466,3.86E-06,0.869556,0.29125,0,0,0.29125,0.904984,0.499547,0.928924,0.116816
467,5.10E-06,0.864314,0.2925,0,0,0.2925,0.901084,0.497703,0.928924,0.122087
468,5.10E-06,0.864314,0.2925,0,0,0.2925,0.901084,0.497703,0.928924,0.122087
469,4.11E-06,0.858849,0.29375,0,0,0.29375,0.897011,0.498183,0.928925,0.127119
470,4.11E-06,0.858849,0.29375,0,0,0.29375,0.897011,0.498183,0.928925,0.127119
471,5.65E-06,0.853611,0.295,0,0,0.295,0.8931,0.497123,0.928924,0.132361
472,5.65E-06,0.853611,0.295,0,0,0.295,0.8931,0.497123,0.928924,0.132361
473,4.53E-06,0.848197,0.29625,0,0,0.29625,0.88905,0.494717,0.928925,0.137404
474,4.53E-06,0.848197,0.29625,0,0,0.29625,0.88905,0.494717,0.928925,0.137404
475,6.04E-06,0.843051,0.2975,0,0,0.2975,0.885194,0.495018,0.928924,0.142695
476,6.04E-06,0.843051,0.2975,0,0,0.2975,0.885194,0.495018,0.928924,0.142695
477,4.52E-06,0.837648,0.29875,0,0,0.29875,0.881138,0.494167,0.928925,0.147701
478,4.52E-06,0.837648,0.29875,0,0,0.29875,0.881138,0.494167,0.928925,0.147701
479,6.13E-06,0.832547,0.3,0,0,0.3,0.877302,0.491343,0.928924,0.152989
480,6.13E-06,0.832547,0.3,0,0,0.3,0.877302,0.491343,0.928924,0.152989
481,4.70E-06,0.827249,0.30125,0,0,0.30125,0.87331,0.491412,0.928925,0.158045
482,4.70E-06,0.827249,0.30125,0,0,0.30125,0.87331,0.491412,0.928925,0.158045
483,6.56E-06,0.822163,0.3025,0,0,0.3025,0.869472,0.490474,0.928924,0.163298
484,6.56E-06,0.822163,0.3025,0,0,0.3025,0.869472,0.490474,0.928924,0.163298
485,4.82E-06,0.816912,0.30375,0,0,0.30375,0.865502,0.488235,0.928925,0.168345
486,4.82E-06,0.816912,0.30375,0,0,0.30375,0.865502,0.488235,0.928925,0.168345
487,6.62E-06,0.811912,0.305,0,0,0.305,0.861715,0.487153,0.928924,0.173628
488,6.62E-06,0.811912,0.305,0,0,0.305,0.861715,0.487153,0.928924,0.173628
489,4.70E-06,0.806712,0.30625,0,0,0.30625,0.857769,0.48669,0.928925,0.178668
490,4.70E-06,0.806712,0.30625,0,0,0.30625,0.857769,0.48669,0.928925,0.178668
491,6.82E-06,0.801743,0.3075,0,0,0.3075,0.853992,0.485137,0.928924,0.183929
492,6.82E-06,0.801743,0.3075,0,0,0.3075,0.853992,0.485137,0.928924,0.183929
493,4.83E-06,0.796609,0.30875,0,0,0.30875,0.850081,0.482852,0.928925,0.188976
494,4.83E-06,0.796609,0.30875,0,0,0.30875,0.850081,0.482852,0.928925,0.188976
495,7.02E-06,0.791725,0.31,0,0,0.31,0.846356,0.482746,0.928924,0.194268
496,7.02E-06,0.791725,0.31,0,0,0.31,0.846356,0.482746,0.928924,0.194268
497,4.63E-06,0.786611,0.31125,0,0,0.31125,0.842447,0.481968,0.928925,0.199278
498,4.63E-06,0.786611,0.31125,0,0,0.31125,0.842447,0.481968,0.928925,0.199278
499,7.02E-06,0.781768,0.3125,0,0,0.3125,0.83874,0.478644,0.928924,0.204555
500,7.02E-06,0.781768,0.3125,0,0,0.3125,0.83874,0.478644,0.928924,0.204555
501,4.80E-06,0.77677,0.31375,0,0,0.31375,0.834905,0.478758,0.928925,0.209623
502,4.80E-06,0.77677,0.31375,0,0,0.31375,0.834905,0.478758,0.928925,0.209623
503,7.57E-06,0.77194,0.315,0,0,0.315,0.831195,0.477945,0.928923,0.214853
504,7.57E-06,0.77194,0.315,0,0,0.315,0.831195,0.477945,0.928923,0.214853
505,5.03E-06,0.766984,0.31625,0,0,0.31625,0.827378,0.475048,0.928925,0.219899
506,5.03E-06,0.766984,0.31625,0,0,0.31625,0.827378,0.475048,0.928925,0.219899
507,7.74E-06,0.762254,0.3175,0,0,0.3175,0.823732,0.474099,0.928923,0.225171
508,7.74E-06,0.762254,0.3175,0,0,0.3175,0.823732,0.474099,0.928923,0.225171
509,4.98E-06,0.757343,0.31875,0,0,0.31875,0.819936,0.473296,0.928925,0.230194
510,4.98E-06,0.757343,0.31875,0,0,0.31875,0.819936,0.473296,0.928925,0.230194
511,8.06E-06,0.752653,0.32,0,0,0.32,0.816308,0.471436,0.928923,0.235439
512,8.06E-06,0.752653,0.32,0,0,0.32,0.816308,0.471436,0.928923,0.235439
513,5.12E-06,0.747813,0.32125,0,0,0.32125,0.812553,0.469345,0.928926,0.240462
514,5.12E-06,0.747813,0.32125,0,0,0.32125,0.812553,0.469345,0.928926,0.240462
515,8.18E-06,0.743198,0.3225,0,0,0.3225,0.80897,0.467902,0.928923,0.245715
516,8.18E-06,0.743198,0.3225,0,0,0.3225,0.80897,0.467902,0.928923,0.245715
517,4.88E-06,0.738416,0.32375,0,0,0.32375,0.805246,0.467762,0.928926,0.250725
518,4.88E-06,0.738416,0.32375,0,0,0.32375,0.805246,0.467762,0.928926,0.250725
519,8.27E-06,0.733822,0.325,0,0,0.325,0.801667,0.464663,0.928923,0.255926
520,8.27E-06,0.733822,0.325,0,0,0.325,0.801667,0.464663,0.928923,0.255926
521,4.92E-06,0.729143,0.32625,0,0,0.32625,0.79801,0.462737,0.928926,0.260972
522,4.92E-06,0.729143,0.32625,0,0,0.32625,0.79801,0.462737,0.928926,0.260972
523,8.57E-06,0.724618,0.3275,0,0,0.3275,0.794472,0.463341,0.928922,0.266177
524,8.57E-06,0.724618,0.3275,0,0,0.3275,0.794472,0.463341,0.928922,0.266177
525,4.64E-06,0.71994,0.32875,0,0,0.32875,0.790803,0.460718,0.928926,0.27115
526,4.64E-06,0.71994,0.32875,0,0,0.32875,0.790803,0.460718,0.928926,0.27115
527,8.18E-06,0.715504,0.33,0,0,0.33,0.787321,0.458172,0.928922,0.276384
528,8.18E-06,0.715504,0.33,0,0,0.33,0.787321,0.458172,0.928922,0.276384
529,4.35E-06,0.710912,0.33125,0,0,0.33125,0.783707,0.458456,0.928927,0.281383
530,4.35E-06,0.710912,0.33125,0,0,0.33125,0.783707,0.458456,0.928927,0.281383
531,8.50E-06,0.706483,0.3325,0,0,0.3325,0.780219,0.45707,0.928922,0.286562
532,8.50E-06,0.706483,0.3325,0,0,0.3325,0.780219,0.45707,0.928922,0.286562
533,4.32E-06,0.701946,0.33375,0,0,0.33375,0.776634,0.454576,0.928927,0.291555
534,4.32E-06,0.701946,0.33375,0,0,0.33375,0.776634,0.454576,0.928927,0.291555
535,8.47E-06,0.6976,0.335,0,0,0.335,0.773199,0.4535,0.928921,0.296766
536,8.47E-06,0.6976,0.335,0,0,0.335,0.773199,0.4535,0.928921,0.296766
537,4.04E-06,0.693109,0.33625,0,0,0.33625,0.769637,0.453178,0.928928,0.301747
538,4.04E-06,0.693109,0.33625,0,0,0.33625,0.769637,0.453178,0.928928,0.301747
539,8.70E-06,0.688786,0.3375,0,0,0.3375,0.766209,0.451369,0.928921,0.306924
540,8.70E-06,0.688786,0.3375,0,0,0.3375,0.766209,0.451369,0.928921,0.306924
541,4.07E-06,0.68436,0.33875,0,0,0.33875,0.762685,0.449278,0.928928,0.311917
542,4.07E-06,0.68436,0.33875,0,0,0.33875,0.762685,0.449278,0.928928,0.311917
543,8.80E-06,0.680108,0.34,0,0,0.34,0.759301,0.448698,0.92892,0.317116
544,8.80E-06,0.680108,0.34,0,0,0.34,0.759301,0.448698,0.92892,0.317116
545,3.67E-06,0.675714,0.34125,0,0,0.34125,0.755789,0.448019,0.928929,0.322084
546,3.67E-06,0.675714,0.34125,0,0,0.34125,0.755789,0.448019,0.928929,0.322084
547,8.72E-06,0.671493,0.3425,0,0,0.3425,0.75242,0.445972,0.928919,0.327264
548,8.72E-06,0.671493,0.3425,0,0,0.3425,0.75242,0.445972,0.928919,0.327264
549,3.43E-06,0.667171,0.34375,0,0,0.34375,0.748951,0.444681,0.92893,0.332259
550,3.43E-06,0.667171,0.34375,0,0,0.34375,0.748951,0.444681,0.92893,0.332259
551,8.69E-06,0.662997,0.345,0,0,0.345,0.745608,0.444274,0.928918,0.337446
552,8.69E-06,0.662997,0.345,0,0,0.345,0.745608,0.444274,0.928918,0.337446
553,2.90E-06,0.658703,0.34625,0,0,0.34625,0.742147,0.443442,0.928932,0.342426
554,2.90E-06,0.658703,0.34625,0,0,0.34625,0.742147,0.443442,0.928932,0.342426
555,8.54E-06,0.654564,0.3475,0,0,0.3475,0.738822,0.442042,0.928916,0.347615
556,8.54E-06,0.654564,0.3475,0,0,0.3475,0.738822,0.442042,0.928916,0.347615
557,2.68E-06,0.650324,0.34875,0,0,0.34875,0.735391,0.440822,0.928934,0.352622
558,2.68E-06,0.650324,0.34875,0,0,0.34875,0.735391,0.440822,0.928934,0.352622
559,8.71E-06,0.646228,0.35,0,0,0.35,0.732091,0.440973,0.928912,0.357832
560,8.71E-06,0.646228,0.35,0,0,0.35,0.732091,0.440973,0.928912,0.357832
561,2.33E-06,0.642005,0.35125,0,0,0.35125,0.728656,0.440114,0.92894,0.362826
562,2.33E-06,0.642005,0.35125,0,0,0.35125,0.728656,0.440114,0.92894,0.362826
563,8.73E-06,0.637936,0.3525,0,0,0.3525,0.725374,0.438839,0.928903,0.368042
564,8.73E-06,0.637936,0.3525,0,0,0.3525,0.725374,0.438839,0.928903,0.368042
565,2.29E-06,0.633778,0.35375,0,0,0.35375,0.721966,0.437335,0.928957,0.373086
566,2.29E-06,0.633778,0.35375,0,0,0.35375,0.721966,0.437335,0.928957,0.373086
567,9.18E-06,0.629733,0.355,0,0,0.355,0.718714,0.439413,0.928873,0.378306
568,9.18E-06,0.629733,0.355,0,0,0.355,0.718714,0.439413,0.928873,0.378306
569,2.21E-06,0.625589,0.35625,0,0,0.35625,0.715263,0.434885,0.929008,0.383339
570,2.21E-06,0.625589,0.35625,0,0,0.35625,0.715263,0.434885,0.929008,0.383339
571,9.55E-06,0.621587,0.3575,0,0,0.3575,0.712105,0.439099,0.928786,0.388589
572,9.55E-06,0.621587,0.3575,0,0,0.3575,0.712105,0.439099,0.928786,0.388589
573,2.71E-06,0.617492,0.35875,0,0,0.35875,0.708568,0.429914,0.929149,0.393656
574,2.71E-06,0.617492,0.35875,0,0,0.35875,0.708568,0.429914,0.929149,0.393656
575,1.07E-05,0.613517,0.36,0,0,0.36,0.705598,0.44255,0.928571,0.398912
576,1.07E-05,0.613517,0.36,0,0,0.36,0.705598,0.44255,0.928571,0.398912
577,2.55E-06,0.609438,0.36125,0,0,0.36125,0.7018,0.424901,0.929455,0.403969
578,2.55E-06,0.609438,0.36125,0,0,0.36125,0.7018,0.424901,0.929455,0.403969
579,9.26E-06,0.605492,0.3625,0,0,0.3625,0.699191,0.445053,0.928174,0.409265
580,9.26E-06,0.605492,0.3625,0,0,0.3625,0.699191,0.445053,0.928174,0.409265
581,1.26E-06,0.60144,0.36375,0,0,0.36375,0.694981,0.425752,0.929915,0.414412
582,1.26E-06,0.60144,0.36375,0,0,0.36375,0.694981,0.425752,0.929915,0.414412
583,1.99E-05,0.597452,0.365,0,0,0.365,0.692768,0.443337,0.927728,0.419766
584,1.99E-05,0.597452,0.365,0,0,0.365,0.692768,0.443337,0.927728,0.419766
585,4.08E-05,0.593421,0.36625,0,0,0.36625,0.688197,0.42445,0.930224,0.424907
586,4.08E-05,0.593421,0.36625,0,0,0.36625,0.688197,0.42445,0.930224,0.424907
587,8.27E-05,0.589733,0.3675,0,0,0.3675,0.686371,0.390517,0.927711,0.429981
588,8.27E-05,0.589733,0.3675,0,0,0.3675,0.686371,0.390517,0.927711,0.429981
589,2.59E-05,0.586377,0.36875,0,0,0.36875,0.682464,0.392507,0.929997,0.434293
590,2.59E-05,0.586377,0.36875,0,0,0.36875,0.682464,0.392507,0.929997,0.434293
591,1.77E-05,0.583005,0.37,0,0,0.37,0.680599,0.373276,0.928059,0.438969
592,1.77E-05,0.583005,0.37,0,0,0.37,0.680599,0.373276,0.928059,0.438969
593,5.18E-05,0.579609,0.37125,0,0,0.37125,0.677053,0.406721,0.929531,0.443335
594,5.18E-05,0.579609,0.37125,0,0,0.37125,0.677053,0.406721,0.929531,0.443335
595,2.66E-05,0.576091,0.3725,0,0,0.3725,0.674553,0.382799,0.928621,0.448303
596,2.66E-05,0.576091,0.3725,0,0,0.3725,0.674553,0.382799,0.928621,0.448303
597,4.17E-05,0.572584,0.37375,0,0,0.37375,0.671465,0.415724,0.92894,0.452912
598,4.17E-05,0.572584,0.37375,0,0,0.37375,0.671465,0.415724,0.92894,0.452912
599,3.59E-05,0.568945,0.375,0,0,0.375,0.66833,0.400617,0.929116,0.458014
600,3.59E-05,0.568945,0.375,0,0,0.375,0.66833,0.400617,0.929116,0.458014
601,6.06E-05,0.565378,0.37625,0,0,0.37625,0.665537,0.411375,0.928689,0.462765
602,6.06E-05,0.565378,0.37625,0,0,0.37625,0.665537,0.411375,0.928689,0.462765
603,5.78E-06,0.561582,0.3775,0,0,0.3775,0.662193,0.438361,0.929005,0.468159
604,5.78E-06,0.561582,0.3775,0,0,0.3775,0.662193,0.438361,0.929005,0.468159
605,6.47E-05,0.557707,0.37875,0,0,0.37875,0.658857,0.429019,0.929152,0.473441
606,6.47E-05,0.557707,0.37875,0,0,0.37875,0.658857,0.429019,0.929152,0.473441
607,0.000170944,0.553546,0.38,0,0,0.38,0.655703,0.440872,0.928379,0.479358
608,0.000170944,0.553546,0.38,0,0,0.38,0.655703,0.440872,0.928379,0.479358
609,9.31E-05,0.550121,0.38125,0,0,0.38125,0.652124,0.397542,0.929836,0.484024
610,9.31E-05,0.550121,0.38125,0,0,0.38125,0.652124,0.397542,0.929836,0.484024
611,0.000158894,0.546261,0.3825,0,0,0.3825,0.649835,0.418786,0.927717,0.489675
612,0.000158894,0.546261,0.3825,0,0,0.3825,0.649835,0.418786,0.927717,0.489675
613,0.000166217,0.543022,0.38375,0,0,0.38375,0.64584,0.407005,0.930403,0.494108
614,0.000166217,0.543022,0.38375,0,0,0.38375,0.64584,0.407005,0.930403,0.494108
615,0.000216533,0.539001,0.385,0,0,0.385,0.643784,0.400378,0.927435,0.500036
616,0.000216533,0.539001,0.385,0,0,0.385,0.643784,0.400378,0.927435,0.500036
617,0.000206442,0.535955,0.38625,0,0,0.38625,0.639918,0.415511,0.930201,0.504215
618,0.000206442,0.535955,0.38625,0,0,0.38625,0.639918,0.415511,0.930201,0.504215
619,0.000199998,0.532031,0.3875,0,0,0.3875,0.637565,0.382437,0.92801,0.510093
620,0.000199998,0.532031,0.3875,0,0,0.3875,0.637565,0.382437,0.92801,0.510093
621,0.000209957,0.529064,0.38875,0,0,0.38875,0.634336,0.40881,0.929525,0.514256
622,0.000209957,0.529064,0.38875,0,0,0.38875,0.634336,0.40881,0.929525,0.514256
623,0.000211818,0.525138,0.39,0,0,0.39,0.631478,0.40372,0.928398,0.520128
624,0.000211818,0.525138,0.39,0,0,0.39,0.631478,0.40372,0.928398,0.520128
625,0.000187887,0.522162,0.39125,0,0,0.39125,0.628349,0.388703,0.929671,0.524382
626,0.000187887,0.522162,0.39125,0,0,0.39125,0.628349,0.388703,0.929671,0.524382
627,0.000227489,0.518257,0.3925,0,0,0.3925,0.625779,0.403928,0.927902,0.530269
628,0.000227489,0.518257,0.3925,0,0,0.3925,0.625779,0.403928,0.927902,0.530269
629,0.000224063,0.515378,0.39375,0,0,0.39375,0.622357,0.403425,0.930008,0.534475
630,0.000224063,0.515378,0.39375,0,0,0.39375,0.622357,0.403425,0.930008,0.534475
631,0.000222188,0.511441,0.395,0,0,0.395,0.619797,0.383,0.928109,0.540449
632,0.000222188,0.511441,0.395,0,0,0.395,0.619797,0.383,0.928109,0.540449
633,0.000255697,0.50858,0.39625,0,0,0.39625,0.616765,0.414071,0.929366,0.544638
634,0.000255697,0.50858,0.39625,0,0,0.39625,0.616765,0.414071,0.929366,0.544638
635,0.000257194,0.504553,0.3975,0,0,0.3975,0.613607,0.407476,0.928603,0.550864
636,0.000257194,0.504553,0.3975,0,0,0.3975,0.613607,0.407476,0.928603,0.550864
637,0.000233659,0.50166,0.39875,0,0,0.39875,0.610705,0.392815,0.929491,0.555145
638,0.000233659,0.50166,0.39875,0,0,0.39875,0.610705,0.392815,0.929491,0.555145
639,0.000251253,0.497649,0.4,0,0,0.4,0.607829,0.414134,0.92807,0.561436
640,0.000251253,0.497649,0.4,0,0,0.4,0.607829,0.414134,0.92807,0.561436
641,0.000242335,0.494689,0.40125,0,0,0.40125,0.604513,0.416837,0.929764,0.565829
642,0.000242335,0.494689,0.40125,0,0,0.40125,0.604513,0.416837,0.929764,0.565829
643,0.000244527,0.490685,0.4025,0,0,0.4025,0.601584,0.39228,0.928435,0.572187
644,0.000244527,0.490685,0.4025,0,0,0.4025,0.601584,0.39228,0.928435,0.572187
645,0.000266832,0.487789,0.40375,0,0,0.40375,0.598746,0.414031,0.929137,0.576578
646,0.000266832,0.487789,0.40375,0,0,0.40375,0.598746,0.414031,0.929137,0.576578
647,0.000314321,0.483708,0.405,0,0,0.405,0.595395,0.413085,0.928593,0.58311
648,0.000314321,0.483708,0.405,0,0,0.405,0.595395,0.413085,0.928593,0.58311
649,0.000290045,0.480981,0.40625,0,0,0.40625,0.592575,0.3959,0.929587,0.587294
650,0.000290045,0.480981,0.40625,0,0,0.40625,0.592575,0.3959,0.929587,0.587294
651,0.000311616,0.476899,0.4075,0,0,0.4075,0.589558,0.397145,0.928208,0.593872
652,0.000311616,0.476899,0.4075,0,0,0.4075,0.589558,0.397145,0.928208,0.593872
653,0.00029185,0.474216,0.40875,0,0,0.40875,0.586714,0.411696,0.929336,0.598079
654,0.00029185,0.474216,0.40875,0,0,0.40875,0.586714,0.411696,0.929336,0.598079
655,0.000295915,0.470227,0.41,0,0,0.41,0.583415,0.397804,0.928786,0.604589
656,0.000295915,0.470227,0.41,0,0,0.41,0.583415,0.397804,0.928786,0.604589
657,0.000268117,0.467527,0.41125,0,0,0.41125,0.580841,0.389518,0.929215,0.608859
658,0.000268117,0.467527,0.41125,0,0,0.41125,0.580841,0.389518,0.929215,0.608859
659,0.000329678,0.463581,0.4125,0,0,0.4125,0.5777,0.397676,0.928332,0.615364
660,0.000329678,0.463581,0.4125,0,0,0.4125,0.5777,0.397676,0.928332,0.615364
661,0.000320919,0.461054,0.41375,0,0,0.41375,0.574971,0.400568,0.929495,0.619403
662,0.000320919,0.461054,0.41375,0,0,0.41375,0.574971,0.400568,0.929495,0.619403
663,0.000343031,0.457111,0.415,0,0,0.415,0.571773,0.376153,0.928714,0.626021
664,0.000343031,0.457111,0.415,0,0,0.415,0.571773,0.376153,0.928714,0.626021
665,0.000348487,0.45471,0.41625,0,0,0.41625,0.569506,0.385974,0.929007,0.629893
666,0.000348487,0.45471,0.41625,0,0,0.41625,0.569506,0.385974,0.929007,0.629893
667,0.000385523,0.450742,0.4175,0,0,0.4175,0.566125,0.395205,0.928579,0.636596
668,0.000385523,0.450742,0.4175,0,0,0.4175,0.566125,0.395205,0.928579,0.636596
669,0.000362967,0.44843,0.41875,0,0,0.41875,0.563683,0.383918,0.929491,0.640373
670,0.000362967,0.44843,0.41875,0,0,0.41875,0.563683,0.383918,0.929491,0.640373
671,0.000388857,0.4445,0.42,0,0,0.42,0.560516,0.365181,0.928574,0.647097
672,0.000388857,0.4445,0.42,0,0,0.42,0.560516,0.365181,0.928574,0.647097
673,0.000383919,0.442357,0.42125,0,0,0.42125,0.558421,0.378452,0.928986,0.650672
674,0.000383919,0.442357,0.42125,0,0,0.42125,0.558421,0.378452,0.928986,0.650672
675,0.000392097,0.438475,0.4225,0,0,0.4225,0.555009,0.386024,0.928749,0.65735
676,0.000392097,0.438475,0.4225,0,0,0.4225,0.555009,0.386024,0.928749,0.65735
677,0.000360362,0.436293,0.42375,0,0,0.42375,0.552772,0.370777,0.929416,0.661027
678,0.000360362,0.436293,0.42375,0,0,0.42375,0.552772,0.370777,0.929416,0.661027
679,0.000402331,0.432457,0.425,0,0,0.425,0.549645,0.35793,0.928528,0.667723
680,0.000402331,0.432457,0.425,0,0,0.425,0.549645,0.35793,0.928528,0.667723
681,0.000477374,0.430457,0.42625,0,0,0.42625,0.547641,0.388116,0.929005,0.671137
682,0.000477374,0.430457,0.42625,0,0,0.42625,0.547641,0.388116,0.929005,0.671137
683,0.0005354,0.426341,0.4275,0,0,0.4275,0.543956,0.379196,0.928849,0.678418
684,0.0005354,0.426341,0.4275,0,0,0.4275,0.543956,0.379196,0.928849,0.678418
685,0.000470964,0.424522,0.42875,0,0,0.42875,0.542121,0.36015,0.929306,0.681497
686,0.000470964,0.424522,0.42875,0,0,0.42875,0.542121,0.36015,0.929306,0.681497
687,0.000455665,0.420545,0.43,0,0,0.43,0.538786,0.36878,0.928532,0.688638
688,0.000455665,0.420545,0.43,0,0,0.43,0.538786,0.36878,0.928532,0.688638
689,0.00043071,0.418563,0.43125,0,0,0.43125,0.536793,0.378657,0.928996,0.692066
690,0.00043071,0.418563,0.43125,0,0,0.43125,0.536793,0.378657,0.928996,0.692066
691,0.000465448,0.414687,0.4325,0,0,0.4325,0.533275,0.372609,0.928898,0.699123
692,0.000465448,0.414687,0.4325,0,0,0.4325,0.533275,0.372609,0.928898,0.699123
693,0.000501832,0.412796,0.43375,0,0,0.43375,0.531394,0.374038,0.929274,0.702424
694,0.000501832,0.412796,0.43375,0,0,0.43375,0.531394,0.374038,0.929274,0.702424
695,0.000592446,0.408663,0.435,0,0,0.435,0.52785,0.352387,0.92858,0.709974
696,0.000592446,0.408663,0.435,0,0,0.435,0.52785,0.352387,0.92858,0.709974
697,0.000573185,0.407208,0.43625,0,0,0.43625,0.526363,0.362584,0.928964,0.712576
698,0.000573185,0.407208,0.43625,0,0,0.43625,0.526363,0.362584,0.928964,0.712576
699,0.0005522,0.403155,0.4375,0,0,0.4375,0.522635,0.371716,0.928911,0.720055
700,0.0005522,0.403155,0.4375,0,0,0.4375,0.522635,0.371716,0.928911,0.720055
701,0.000527941,0.401506,0.43875,0,0,0.43875,0.520981,0.362206,0.92925,0.723079
702,0.000527941,0.401506,0.43875,0,0,0.43875,0.520981,0.362206,0.92925,0.723079
703,0.000588385,0.397426,0.44,0,0,0.44,0.517427,0.348252,0.92862,0.730645
704,0.000588385,0.397426,0.44,0,0,0.44,0.517427,0.348252,0.92862,0.730645
705,0.000597362,0.39603,0.44125,0,0,0.44125,0.516023,0.363616,0.928903,0.733235
706,0.000597362,0.39603,0.44125,0,0,0.44125,0.516023,0.363616,0.928903,0.733235
707,0.000617634,0.391925,0.4425,0,0,0.4425,0.512193,0.365019,0.928914,0.740977
708,0.000617634,0.391925,0.4425,0,0,0.4425,0.512193,0.365019,0.928914,0.740977
709,0.000622064,0.390528,0.44375,0,0,0.44375,0.510764,0.361672,0.929255,0.743596
710,0.000622064,0.390528,0.44375,0,0,0.44375,0.510764,0.361672,0.929255,0.743596
711,0.000675034,0.386293,0.445,0,0,0.445,0.506995,0.346394,0.928721,0.751687
712,0.000675034,0.386293,0.445,0,0,0.445,0.506995,0.346394,0.928721,0.751687
713,0.000661561,0.385112,0.44625,0,0,0.44625,0.50584,0.354311,0.928853,0.753862
714,0.000661561,0.385112,0.44625,0,0,0.44625,0.50584,0.354311,0.928853,0.753862
715,0.000673943,0.380946,0.4475,0,0,0.4475,0.501929,0.361851,0.928841,0.761955
716,0.000673943,0.380946,0.4475,0,0,0.4475,0.501929,0.361851,0.928841,0.761955
717,0.000683682,0.379727,0.44875,0,0,0.44875,0.500638,0.360982,0.929243,0.764247
718,0.000683682,0.379727,0.44875,0,0,0.44875,0.500638,0.360982,0.929243,0.764247
719,0.000708079,0.375452,0.45,0,0,0.45,0.496743,0.342625,0.928856,0.772664
720,0.000708079,0.375452,0.45,0,0,0.45,0.496743,0.342625,0.928856,0.772664
721,0.000770093,0.374423,0.45125,0,0,0.45125,0.49578,0.360927,0.928827,0.774595
722,0.000770093,0.374423,0.45125,0,0,0.45125,0.49578,0.360927,0.928827,0.774595
723,0.000790333,0.369941,0.4525,0,0,0.4525,0.491558,0.370648,0.928758,0.783478
724,0.000790333,0.369941,0.4525,0,0,0.4525,0.491558,0.370648,0.928758,0.783478
725,0.000736021,0.368894,0.45375,0,0,0.45375,0.490418,0.364743,0.929175,0.785524
726,0.000736021,0.368894,0.45375,0,0,0.45375,0.490418,0.364743,0.929175,0.785524
727,0.000749125,0.364506,0.455,0,0,0.455,0.486304,0.349689,0.929001,0.794319
728,0.000749125,0.364506,0.455,0,0,0.455,0.486304,0.349689,0.929001,0.794319
729,0.000756357,0.363554,0.45625,0,0,0.45625,0.485435,0.357072,0.928892,0.79623
730,0.000756357,0.363554,0.45625,0,0,0.45625,0.485435,0.357072,0.928892,0.79623
731,0.000859971,0.359036,0.4575,0,0,0.4575,0.481189,0.34735,0.928685,0.805345
732,0.000859971,0.359036,0.4575,0,0,0.4575,0.481189,0.34735,0.928685,0.805345
733,0.000802545,0.358429,0.45875,0,0,0.45875,0.480493,0.350172,0.929019,0.806586
734,0.000802545,0.358429,0.45875,0,0,0.45875,0.480493,0.350172,0.929019,0.806586
735,0.000853692,0.353969,0.46,0,0,0.46,0.476197,0.333683,0.92907,0.81572
736,0.000853692,0.353969,0.46,0,0,0.46,0.476197,0.333683,0.92907,0.81572
737,0.000796354,0.35353,0.46125,0,0,0.46125,0.475792,0.331097,0.929021,0.816639
738,0.000796354,0.35353,0.46125,0,0,0.46125,0.475792,0.331097,0.929021,0.816639
739,0.000860731,0.349012,0.4625,0,0,0.4625,0.471541,0.33062,0.928726,0.826006
740,0.000860731,0.349012,0.4625,0,0,0.4625,0.471541,0.33062,0.928726,0.826006
741,0.000804997,0.348637,0.46375,0,0,0.46375,0.471144,0.335226,0.928829,0.826749
742,0.000804997,0.348637,0.46375,0,0,0.46375,0.471144,0.335226,0.928829,0.826749
743,0.000827472,0.344216,0.465,0,0,0.465,0.466812,0.338895,0.928997,0.836046
744,0.000827472,0.344216,0.465,0,0,0.465,0.466812,0.338895,0.928997,0.836046
745,0.000748064,0.343793,0.46625,0,0,0.46625,0.466351,0.326496,0.929152,0.836908
746,0.000748064,0.343793,0.46625,0,0,0.46625,0.466351,0.326496,0.929152,0.836908
747,0.000753459,0.339475,0.4675,0,0,0.4675,0.462235,0.317575,0.928924,0.846127
748,0.000753459,0.339475,0.4675,0,0,0.4675,0.462235,0.317575,0.928924,0.846127
749,0.000730864,0.339104,0.46875,0,0,0.46875,0.461926,0.321679,0.928765,0.846876
750,0.000730864,0.339104,0.46875,0,0,0.46875,0.461926,0.321679,0.928765,0.846876
751,0.000762344,0.334825,0.47,0,0,0.47,0.457741,0.330674,0.928812,0.856086
752,0.000762344,0.334825,0.47,0,0,0.47,0.457741,0.330674,0.928812,0.856086
753,0.000664036,0.334435,0.47125,0,0,0.47125,0.457277,0.32059,0.929063,0.856902
754,0.000664036,0.334435,0.47125,0,0,0.47125,0.457277,0.32059,0.929063,0.856902
755,0.000679681,0.330345,0.4725,0,0,0.4725,0.453265,0.310527,0.929096,0.865808
756,0.000679681,0.330345,0.4725,0,0,0.4725,0.453265,0.310527,0.929096,0.865808
757,0.000623128,0.329995,0.47375,0,0,0.47375,0.452971,0.30911,0.928944,0.866582
758,0.000623128,0.329995,0.47375,0,0,0.47375,0.452971,0.30911,0.928944,0.866582
759,0.00067674,0.325877,0.475,0,0,0.475,0.448982,0.310403,0.928769,0.875612
760,0.00067674,0.325877,0.475,0,0,0.475,0.448982,0.310403,0.928769,0.875612
761,0.00057004,0.325576,0.47625,0,0,0.47625,0.448668,0.303955,0.928826,0.87629
762,0.00057004,0.325576,0.47625,0,0,0.47625,0.448668,0.303955,0.928826,0.87629
763,0.000588125,0.321702,0.4775,0,0,0.4775,0.444786,0.307314,0.929019,0.884873
764,0.000588125,0.321702,0.4775,0,0,0.4775,0.444786,0.307314,0.929019,0.884873
765,0.000491208,0.321353,0.47875,0,0,0.47875,0.444416,0.290364,0.929102,0.885687
766,0.000491208,0.321353,0.47875,0,0,0.47875,0.444416,0.290364,0.929102,0.885687
767,0.000498544,0.317661,0.48,0,0,0.48,0.440814,0.2824,0.928936,0.893979
768,0.000498544,0.317661,0.48,0,0,0.48,0.440814,0.2824,0.928936,0.893979
769,0.000436862,0.317364,0.48125,0,0,0.48125,0.440573,0.27711,0.928771,0.89465
770,0.000436862,0.317364,0.48125,0,0,0.48125,0.440573,0.27711,0.928771,0.89465
771,0.000469811,0.313827,0.4825,0,0,0.4825,0.437057,0.28556,0.92878,0.902677
772,0.000469811,0.313827,0.4825,0,0,0.4825,0.437057,0.28556,0.92878,0.902677
773,0.000337951,0.313517,0.48375,0,0,0.48375,0.436679,0.263232,0.929003,0.90336
774,0.000337951,0.313517,0.48375,0,0,0.48375,0.436679,0.263232,0.929003,0.90336
775,0.000358379,0.310385,0.485,0,0,0.485,0.433519,0.255052,0.92913,0.910579
776,0.000358379,0.310385,0.485,0,0,0.485,0.433519,0.255052,0.92913,0.910579
777,0.000231748,0.310104,0.48625,0,0,0.48625,0.433269,0.22247,0.929031,0.911207
778,0.000231748,0.310104,0.48625,0,0,0.48625,0.433269,0.22247,0.929031,0.911207
779,0.000249959,0.307378,0.4875,0,0,0.4875,0.430605,0.217141,0.928837,0.917545
780,0.000249959,0.307378,0.4875,0,0,0.4875,0.430605,0.217141,0.928837,0.917545
781,0.000143107,0.307191,0.48875,0,0,0.48875,0.430434,0.178258,0.928783,0.917949
782,0.000143107,0.307191,0.48875,0,0,0.48875,0.430434,0.178258,0.928783,0.917949
783,0.000145991,0.305132,0.49,0,0,0.49,0.428332,0.181684,0.928913,0.922761
784,0.000145991,0.305132,0.49,0,0,0.49,0.428332,0.181684,0.928913,0.922761
785,4.85E-05,0.304963,0.49125,0,0,0.49125,0.428112,0.114532,0.929078,0.923153
786,4.85E-05,0.304963,0.49125,0,0,0.49125,0.428112,0.114532,0.929078,0.923153
787,4.73E-05,0.303766,0.4925,0,0,0.4925,0.426923,0.100361,0.929038,0.925961
788,4.73E-05,0.303766,0.4925,0,0,0.4925,0.426923,0.100361,0.929038,0.925961
789,1.56E-05,0.303681,0.49375,0,0,0.49375,0.426888,0.0594045,0.928874,0.926175
790,1.56E-05,0.303681,0.49375,0,0,0.49375,0.426888,0.0594045,0.928874,0.926175
791,1.69E-05,0.302983,0.495,0,0,0.495,0.426214,0.0597994,0.928785,0.927783
792,1.69E-05,0.302983,0.495,0,0,0.495,0.426214,0.0597994,0.928785,0.927783
793,3.71E-06,0.30297,0.49625,0,0,0.49625,0.426174,0.0374533,0.928874,0.927834
794,3.71E-06,0.30297,0.49625,0,0,0.49625,0.426174,0.0374533,0.928874,0.927834
795,3.74E-06,0.302617,0.4975,0,0,0.4975,0.425772,0.0357077,0.929029,0.928644
796,3.74E-06,0.302617,0.4975,0,0,0.4975,0.425772,0.0357077,0.929029,0.928644
797,9.67E-07,0.302623,0.49875,0,0,0.49875,0.425753,0.0146228,0.929114,0.928661
798,9.67E-07,0.302623,0.49875,0,0,0.49875,0.425753,0.0146228,0.929114,0.928661
799,1.03E-06,0.30243,0.5,0,0,0.5,0.425601,0.0137955,0.928972,0.929107
800,1.03E-06,0.30243,0.5,0,0,0.5,0.425601,0.0137955,0.928972,0.929107
801,1.72E-06,0.302693,0.50125,0,0,0.50125,0.425913,0.0206438,0.928815,0.928482
802,1.72E-06,0.302693,0.50125,0,0,0.50125,0.425913,0.0206438,0.928815,0.928482
803,6.46E-07,0.302626,0.5025,0,0,0.5025,0.425843,0.00629715,0.928827,0.928634
804,6.46E-07,0.302626,0.5025,0,0,0.5025,0.425843,0.00629715,0.928827,0.928634
805,7.47E-07,0.302808,0.50375,0,0,0.50375,0.425987,0.00107007,0.928955,0.92819
806,7.47E-07,0.302808,0.50375,0,0,0.50375,0.425987,0.00107007,0.928955,0.92819
807,1.78E-06,0.302713,0.505,0,0,0.505,0.425855,0.0091952,0.929072,0.928445
808,1.78E-06,0.302713,0.505,0,0,0.505,0.425855,0.0091952,0.929072,0.928445
809,2.00E-06,0.302939,0.50625,0,0,0.50625,0.426093,0.0164942,0.929034,0.927897
810,2.00E-06,0.302939,0.50625,0,0,0.50625,0.426093,0.0164942,0.929034,0.927897
811,1.81E-06,0.302843,0.5075,0,0,0.5075,0.426048,0.0161361,0.928868,0.928145
812,1.81E-06,0.302843,0.5075,0,0,0.5075,0.426048,0.0161361,0.928868,0.928145
813,1.34E-06,0.303057,0.50875,0,0,0.50875,0.426282,0.00928594,0.928806,0.927614
814,1.34E-06,0.303057,0.50875,0,0,0.50875,0.426282,0.00928594,0.928806,0.927614
815,2.34E-07,0.302954,0.51,0,0,0.51,0.426156,0.00026681,0.92888,0.927867
816,2.34E-07,0.302954,0.51,0,0,0.51,0.426156,0.00026681,0.92888,0.927867
817,1.39E-07,0.303134,0.51125,0,0,0.51125,0.426285,0.00230158,0.929049,0.927447
818,1.39E-07,0.303134,0.51125,0,0,0.51125,0.426285,0.00230158,0.929049,0.927447
819,7.11E-07,0.302994,0.5125,0,0,0.5125,0.426129,0.00417136,0.9291,0.927773
820,7.11E-07,0.302994,0.5125,0,0,0.5125,0.426129,0.00417136,0.9291,0.927773
821,2.81E-07,0.30314,0.51375,0,0,0.51375,0.426333,0.0100145,0.928911,0.927442
822,2.81E-07,0.30314,0.51375,0,0,0.51375,0.426333,0.0100145,0.928911,0.927442
823,1.85E-07,0.303027,0.515,0,0,0.515,0.426246,0.00169666,0.928827,0.927675
824,1.85E-07,0.303027,0.515,0,0,0.515,0.426246,0.00169666,0.928827,0.927675
825,2.73E-07,0.303148,0.51625,0,0,0.51625,0.426353,0.00273372,0.928872,0.927417
826,2.73E-07,0.303148,0.51625,0,0,0.51625,0.426353,0.00273372,0.928872,0.927417
827,1.20E-07,0.303041,0.5175,0,0,0.5175,0.426214,0.00596865,0.928978,0.927651
828,1.20E-07,0.303041,0.5175,0,0,0.5175,0.426214,0.00596865,0.928978,0.927651
829,3.00E-08,0.30315,0.51875,0,0,0.51875,0.426284,0.00101956,0.929106,0.927425
830,3.00E-08,0.30315,0.51875,0,0,0.51875,0.426284,0.00101956,0.929106,0.927425
831,2.27E-07,0.303062,0.52,0,0,0.52,0.426226,0.00542985,0.929007,0.927619
832,2.27E-07,0.303062,0.52,0,0,0.52,0.426226,0.00542985,0.929007,0.927619
833,2.56E-07,0.303139,0.52125,0,0,0.52125,0.426347,0.00695049,0.928865,0.927423
834,2.56E-07,0.303139,0.52125,0,0,0.52125,0.426347,0.00695049,0.928865,0.927423
835,3.81E-07,0.303078,0.5225,0,0,0.5225,0.426307,0.0030172,0.928796,0.927571
836,3.81E-07,0.303078,0.5225,0,0,0.5225,0.426307,0.0030172,0.928796,0.927571
837,1.59E-07,0.303124,0.52375,0,0,0.52375,0.426312,0.0055673,0.92893,0.927447
838,1.59E-07,0.303124,0.52375,0,0,0.52375,0.426312,0.0055673,0.92893,0.927447
839,4.65E-07,0.3031,0.525,0,0,0.525,0.426242,0.0035307,0.92908,0.927541
840,4.65E-07,0.3031,0.525,0,0,0.525,0.426242,0.0035307,0.92908,0.927541
841,4.02E-07,0.303118,0.52625,0,0,0.52625,0.426271,0.00534195,0.929044,0.927474
842,4.02E-07,0.303118,0.52625,0,0,0.52625,0.426271,0.00534195,0.929044,0.927474
843,2.11E-07,0.303108,0.5275,0,0,0.5275,0.426304,0.00615903,0.928903,0.927515
844,2.11E-07,0.303108,0.5275,0,0,0.5275,0.426304,0.00615903,0.928903,0.927515
845,9.74E-08,0.303115,0.52875,0,0,0.52875,0.426342,0.000883718,0.9288,0.927478
846,9.74E-08,0.303115,0.52875,0,0,0.52875,0.426342,0.000883718,0.9288,0.927478
847,4.03E-07,0.30311,0.53,0,0,0.53,0.426314,0.0057789,0.928876,0.927498
848,4.03E-07,0.30311,0.53,0,0,0.53,0.426314,0.0057789,0.928876,0.927498
849,4.93E-07,0.303119,0.53125,0,0,0.53125,0.426275,0.00480679,0.929034,0.927491
850,4.93E-07,0.303119,0.53125,0,0,0.53125,0.426275,0.00480679,0.929034,0.927491
851,1.65E-07,0.303115,0.5325,0,0,0.5325,0.426258,0.00123195,0.929076,0.927483
852,1.65E-07,0.303115,0.5325,0,0,0.5325,0.426258,0.00123195,0.929076,0.927483
853,2.31E-07,0.303118,0.53375,0,0,0.53375,0.42629,0.00577491,0.928983,0.927491
854,2.31E-07,0.303118,0.53375,0,0,0.53375,0.42629,0.00577491,0.928983,0.927491
855,3.83E-07,0.303113,0.535,0,0,0.535,0.426325,0.00442239,0.928848,0.92747
856,3.83E-07,0.303113,0.535,0,0,0.535,0.426325,0.00442239,0.928848,0.92747
857,4.66E-07,0.30312,0.53625,0,0,0.53625,0.426341,0.00292502,0.928819,0.927485
858,4.66E-07,0.30312,0.53625,0,0,0.53625,0.426341,0.00292502,0.928819,0.927485
859,1.41E-07,0.303116,0.5375,0,0,0.5375,0.426291,0.00709583,0.92897,0.927485
860,1.41E-07,0.303116,0.5375,0,0,0.5375,0.426291,0.00709583,0.92897,0.927485
861,2.32E-07,0.303123,0.53875,0,0,0.53875,0.426258,0.00112422,0.929102,0.927484
862,2.32E-07,0.303123,0.53875,0,0,0.53875,0.426258,0.00112422,0.929102,0.927484
863,3.74E-07,0.30312,0.54,0,0,0.54,0.426278,0.00543504,0.929026,0.927481
864,3.74E-07,0.30312,0.54,0,0,0.54,0.426278,0.00543504,0.929026,0.927481
865,4.25E-07,0.303116,0.54125,0,0,0.54125,0.426322,0.00587328,0.928872,0.927471
866,4.25E-07,0.303116,0.54125,0,0,0.54125,0.426322,0.00587328,0.928872,0.927471
867,8.85E-08,0.303121,0.5425,0,0,0.5425,0.426347,0.00032128,0.928805,0.927471
868,8.85E-08,0.303121,0.5425,0,0,0.5425,0.426347,0.00032128,0.928805,0.927471
869,5.76E-07,0.303118,0.54375,0,0,0.54375,0.426318,0.0068,0.928891,0.927468
870,5.76E-07,0.303118,0.54375,0,0,0.54375,0.426318,0.0068,0.928891,0.927468
871,7.40E-07,0.303125,0.545,0,0,0.545,0.426268,0.00390748,0.929077,0.927479
872,7.40E-07,0.303125,0.545,0,0,0.545,0.426268,0.00390748,0.929077,0.927479
873,2.30E-07,0.303122,0.54625,0,0,0.54625,0.426272,0.00328314,0.929053,0.927466
874,2.30E-07,0.303122,0.54625,0,0,0.54625,0.426272,0.00328314,0.929053,0.927466
875,6.08E-08,0.303123,0.5475,0,0,0.5475,0.426306,0.00535603,0.928945,0.927473
876,6.08E-08,0.303123,0.5475,0,0,0.5475,0.426306,0.00535603,0.928945,0.927473
877,2.00E-07,0.303122,0.54875,0,0,0.54875,0.426335,0.00282983,0.928848,0.927466
878,2.00E-07,0.303122,0.54875,0,0,0.54875,0.426335,0.00282983,0.928848,0.927466
879,5.70E-07,0.303125,0.55,0,0,0.55,0.426339,0.00395146,0.928845,0.927468
880,5.70E-07,0.303125,0.55,0,0,0.55,0.426339,0.00395146,0.928845,0.927468
881,3.74E-07,0.303124,0.55125,0,0,0.55125,0.426289,0.00681886,0.929005,0.927477
882,3.74E-07,0.303124,0.55125,0,0,0.55125,0.426289,0.00681886,0.929005,0.927477
883,5.04E-08,0.303122,0.5525,0,0,0.5525,0.426259,0.000434402,0.929096,0.927465
884,5.04E-08,0.303122,0.5525,0,0,0.5525,0.426259,0.000434402,0.929096,0.927465
885,2.86E-07,0.303124,0.55375,0,0,0.55375,0.426284,0.005459,0.929021,0.927464
886,2.86E-07,0.303124,0.55375,0,0,0.55375,0.426284,0.005459,0.929021,0.927464
887,3.19E-07,0.303121,0.555,0,0,0.555,0.426323,0.00564579,0.928883,0.927459
888,3.19E-07,0.303121,0.555,0,0,0.555,0.426323,0.00564579,0.928883,0.927459
889,2.54E-07,0.303129,0.55625,0,0,0.55625,0.426349,0.00098362,0.928822,0.927465
890,2.54E-07,0.303129,0.55625,0,0,0.55625,0.426349,0.00098362,0.928822,0.927465
891,2.80E-08,0.303128,0.5575,0,0,0.5575,0.426311,0.00671404,0.928945,0.927465
892,2.80E-08,0.303128,0.5575,0,0,0.5575,0.426311,0.00671404,0.928945,0.927465
893,3.61E-07,0.303129,0.55875,0,0,0.55875,0.426271,0.00322032,0.929077,0.927468
894,3.61E-07,0.303129,0.55875,0,0,0.55875,0.426271,0.00322032,0.929077,0.927468
895,3.64E-07,0.303129,0.56,0,0,0.56,0.426274,0.00327986,0.929069,0.927453
896,3.64E-07,0.303129,0.56,0,0,0.56,0.426274,0.00327986,0.929069,0.927453
897,1.65E-07,0.303125,0.56125,0,0,0.56125,0.426309,0.00582549,0.92894,0.927452
898,1.65E-07,0.303125,0.56125,0,0,0.56125,0.426309,0.00582549,0.92894,0.927452
899,1.36E-07,0.303128,0.5625,0,0,0.5625,0.426342,0.00154809,0.928843,0.927458
900,1.36E-07,0.303128,0.5625,0,0,0.5625,0.426342,0.00154809,0.928843,0.927458
901,2.67E-07,0.30313,0.56375,0,0,0.56375,0.426327,0.0044566,0.928897,0.92745
902,2.67E-07,0.30313,0.56375,0,0,0.56375,0.426327,0.0044566,0.928897,0.92745
903,2.94E-07,0.30313,0.565,0,0,0.565,0.42629,0.00455018,0.929021,0.927463
904,2.94E-07,0.30313,0.565,0,0,0.565,0.42629,0.00455018,0.929021,0.927463
905,1.78E-08,0.303127,0.56625,0,0,0.56625,0.426274,0.000168403,0.929061,0.927455
906,1.78E-08,0.303127,0.56625,0,0,0.56625,0.426274,0.000168403,0.929061,0.927455
907,2.58E-07,0.303131,0.5675,0,0,0.5675,0.426288,0.00384663,0.92903,0.927452
908,2.58E-07,0.303131,0.5675,0,0,0.5675,0.426288,0.00384663,0.92903,0.927452
909,2.20E-07,0.303127,0.56875,0,0,0.56875,0.426319,0.0043054,0.928916,0.927458
910,2.20E-07,0.303127,0.56875,0,0,0.56875,0.426319,0.0043054,0.928916,0.927458
911,8.55E-08,0.303129,0.57,0,0,0.57,0.426338,0.000424384,0.92886,0.92746
912,8.55E-08,0.303129,0.57,0,0,0.57,0.426338,0.000424384,0.92886,0.92746
913,9.40E-08,0.30313,0.57125,0,0,0.57125,0.426314,0.0052585,0.928939,0.927458
914,9.40E-08,0.30313,0.57125,0,0,0.57125,0.426314,0.0052585,0.928939,0.927458
915,2.11E-07,0.303124,0.5725,0,0,0.5725,0.426277,0.00396398,0.929043,0.927456
916,2.11E-07,0.303124,0.5725,0,0,0.5725,0.426277,0.00396398,0.929043,0.927456
917,1.91E-07,0.303127,0.57375,0,0,0.57375,0.426268,0.00189523,0.929082,0.927451
918,1.91E-07,0.303127,0.57375,0,0,0.57375,0.426268,0.00189523,0.929082,0.927451
919,9.87E-08,0.303128,0.575,0,0,0.575,0.426299,0.00619857,0.928985,0.927448
920,9.87E-08,0.303128,0.575,0,0,0.575,0.426299,0.00619857,0.928985,0.927448
921,2.82E-07,0.303133,0.57625,0,0,0.57625,0.42634,0.00311243,0.928867,0.927459
922,2.82E-07,0.303133,0.57625,0,0,0.57625,0.42634,0.00311243,0.928867,0.927459
923,2.17E-07,0.30314,0.5775,0,0,0.5775,0.426335,0.00312906,0.928907,0.927441
924,2.17E-07,0.30314,0.5775,0,0,0.5775,0.426335,0.00312906,0.928907,0.927441
925,1.21E-07,0.303142,0.57875,0,0,0.57875,0.426304,0.00493607,0.929015,0.927435
926,1.21E-07,0.303142,0.57875,0,0,0.57875,0.426304,0.00493607,0.929015,0.927435
927,8.43E-08,0.303139,0.58,0,0,0.58,0.426278,0.000574645,0.929091,0.927425
928,8.43E-08,0.303139,0.58,0,0,0.58,0.426278,0.000574645,0.929091,0.927425
929,3.13E-07,0.303145,0.58125,0,0,0.58125,0.426297,0.0053515,0.929045,0.92741
930,3.13E-07,0.303145,0.58125,0,0,0.58125,0.426297,0.0053515,0.929045,0.92741
931,3.32E-07,0.303148,0.5825,0,0,0.5825,0.42634,0.00499181,0.928916,0.92741
932,3.32E-07,0.303148,0.5825,0,0,0.5825,0.42634,0.00499181,0.928916,0.92741
933,5.15E-08,0.303151,0.58375,0,0,0.58375,0.426355,0.000242157,0.928875,0.927405
934,5.15E-08,0.303151,0.58375,0,0,0.58375,0.426355,0.000242157,0.928875,0.927405
935,1.82E-07,0.303156,0.585,0,0,0.585,0.426343,0.00445841,0.928934,0.927399
936,1.82E-07,0.303156,0.585,0,0,0.585,0.426343,0.00445841,0.928934,0.927399
937,1.72E-07,0.30315,0.58625,0,0,0.58625,0.426303,0.00487436,0.929043,0.927401
938,1.72E-07,0.30315,0.58625,0,0,0.58625,0.426303,0.00487436,0.929043,0.927401
939,2.25E-08,0.303153,0.5875,0,0,0.5875,0.426286,8.11E-05,0.929108,0.927403
940,2.25E-08,0.303153,0.5875,0,0,0.5875,0.426286,8.11E-05,0.929108,0.927403
941,2.98E-07,0.303155,0.58875,0,0,0.58875,0.426304,0.00476514,0.929055,0.927394
942,2.98E-07,0.303155,0.58875,0,0,0.58875,0.426304,0.00476514,0.929055,0.927394
943,2.75E-07,0.303152,0.59,0,0,0.59,0.426341,0.00454728,0.928925,0.927408
944,2.75E-07,0.303152,0.59,0,0,0.59,0.426341,0.00454728,0.928925,0.927408
945,3.01E-08,0.303148,0.59125,0,0,0.59125,0.426357,0.000671126,0.92886,0.927402
946,3.01E-08,0.303148,0.59125,0,0,0.59125,0.426357,0.000671126,0.92886,0.927402
947,4.25E-07,0.303146,0.5925,0,0,0.5925,0.426334,0.00684748,0.928932,0.927403
948,4.25E-07,0.303146,0.5925,0,0,0.5925,0.426334,0.00684748,0.928932,0.927403
949,4.46E-07,0.303139,0.59375,0,0,0.59375,0.426278,0.00630111,0.929092,0.927415
950,4.46E-07,0.303139,0.59375,0,0,0.59375,0.426278,0.00630111,0.929092,0.927415
951,1.36E-07,0.303143,0.595,0,0,0.595,0.42626,0.00114469,0.929161,0.927424
952,1.36E-07,0.303143,0.595,0,0,0.595,0.42626,0.00114469,0.929161,0.927424
953,3.78E-07,0.303143,0.59625,0,0,0.59625,0.426291,0.00692594,0.92906,0.927432
954,3.78E-07,0.303143,0.59625,0,0,0.59625,0.426291,0.00692594,0.92906,0.927432
955,5.68E-07,0.30314,0.5975,0,0,0.5975,0.426341,0.00575355,0.928888,0.927443
956,5.68E-07,0.30314,0.5975,0,0,0.5975,0.426341,0.00575355,0.928888,0.927443
957,2.46E-07,0.303141,0.59875,0,0,0.59875,0.426358,0.0019346,0.928835,0.92743
958,2.46E-07,0.303141,0.59875,0,0,0.59875,0.426358,0.0019346,0.928835,0.92743
959,4.50E-07,0.303136,0.6,0,0,0.6,0.426318,0.00852919,0.928948,0.927431
960,4.50E-07,0.303136,0.6,0,0,0.6,0.426318,0.00852919,0.928948,0.927431
961,5.84E-07,0.303134,0.60125,0,0,0.60125,0.426259,0.00727709,0.929138,0.927436
962,5.84E-07,0.303134,0.60125,0,0,0.60125,0.426259,0.00727709,0.929138,0.927436
963,1.84E-07,0.303138,0.6025,0,0,0.6025,0.426234,0.00101919,0.929231,0.927431
964,1.84E-07,0.303138,0.6025,0,0,0.6025,0.426234,0.00101919,0.929231,0.927431
965,5.34E-07,0.303137,0.60375,0,0,0.60375,0.42627,0.00832858,0.929109,0.927443
966,5.34E-07,0.303137,0.60375,0,0,0.60375,0.42627,0.00832858,0.929109,0.927443
967,7.35E-07,0.303135,0.605,0,0,0.605,0.426331,0.00779098,0.928903,0.927441
968,7.35E-07,0.303135,0.605,0,0,0.605,0.426331,0.00779098,0.928903,0.927441
969,1.20E-08,0.303139,0.60625,0,0,0.60625,0.426361,0.000218774,0.928818,0.927439
970,1.20E-08,0.303139,0.60625,0,0,0.60625,0.426361,0.000218774,0.928818,0.927439
971,7.29E-07,0.303134,0.6075,0,0,0.6075,0.426333,0.00755681,0.928892,0.927444
972,7.29E-07,0.303134,0.6075,0,0,0.6075,0.426333,0.00755681,0.928892,0.927444
973,5.45E-07,0.303136,0.60875,0,0,0.60875,0.426273,0.00844337,0.929095,0.927446
974,5.45E-07,0.303136,0.60875,0,0,0.60875,0.426273,0.00844337,0.929095,0.927446
975,2.41E-07,0.303135,0.61,0,0,0.61,0.426235,0.00227168,0.929219,0.927439
976,2.41E-07,0.303135,0.61,0,0,0.61,0.426235,0.00227168,0.929219,0.927439
977,2.07E-07,0.30313,0.61125,0,0,0.61125,0.426247,0.00412179,0.929162,0.927441
978,2.07E-07,0.30313,0.61125,0,0,0.61125,0.426247,0.00412179,0.929162,0.927441
979,1.85E-07,0.303131,0.6125,0,0,0.6125,0.426283,0.00504605,0.929046,0.927437
980,1.85E-07,0.303131,0.6125,0,0,0.6125,0.426283,0.00504605,0.929046,0.927437
981,8.62E-08,0.303132,0.61375,0,0,0.61375,0.426305,0.00236136,0.928976,0.927437
982,8.62E-08,0.303132,0.61375,0,0,0.61375,0.426305,0.00236136,0.928976,0.927437
983,2.33E-08,0.303132,0.615,0,0,0.615,0.42631,0.000386126,0.928962,0.927454
984,2.33E-08,0.303132,0.615,0,0,0.615,0.42631,0.000386126,0.928962,0.927454
985,2.17E-07,0.303136,0.61625,0,0,0.61625,0.426301,0.0036913,0.929003,0.92745
986,2.17E-07,0.303136,0.61625,0,0,0.61625,0.426301,0.0036913,0.929003,0.92745
987,5.49E-08,0.303135,0.6175,0,0,0.6175,0.426267,0.00581412,0.929111,0.927452
988,5.49E-08,0.303135,0.6175,0,0,0.6175,0.426267,0.00581412,0.929111,0.927452
989,1.91E-07,0.30313,0.61875,0,0,0.61875,0.426233,0.00239046,0.929207,0.92745
990,1.91E-07,0.30313,0.61875,0,0,0.61875,0.426233,0.00239046,0.929207,0.92745
991,3.69E-07,0.303131,0.62,0,0,0.62,0.42624,0.00393068,0.92919,0.927439
992,3.69E-07,0.303131,0.62,0,0,0.62,0.42624,0.00393068,0.92919,0.927439
993,2.37E-08,0.303131,0.62125,0,0,0.62125,0.426279,0.00667462,0.92906,0.927447
994,2.37E-08,0.303131,0.62125,0,0,0.62125,0.426279,0.00667462,0.92906,0.927447
995,1.26E-07,0.303129,0.6225,0,0,0.6225,0.426317,0.00117231,0.928929,0.927451
996,1.26E-07,0.303129,0.6225,0,0,0.6225,0.426317,0.00117231,0.928929,0.927451
997,1.85E-06,0.303134,0.62375,0,0,0.62375,0.426292,0.0107036,0.929026,0.927446
998,1.85E-06,0.303134,0.62375,0,0,0.62375,0.426292,0.0107036,0.929026,0.927446
999,1.74E-06,0.303132,0.625,0,0,0.625,0.426193,0.0119964,0.929346,0.927451
1000,1.74E-06,0.303132,0.625,0,0,0.625,0.426193,0.0119964,0.929346,0.927451
1001,1.72E-06,0.303132,0.62625,0,0,0.62625,0.426153,0.00470966,0.929479,0.927454
1002,1.72E-06,0.303132,0.62625,0,0,0.62625,0.426153,0.00470966,0.929479,0.927454
1003,3.34E-06,0.303136,0.6275,0,0,0.6275,0.426247,0.0216657,0.929179,0.927449
1004,3.34E-06,0.303136,0.6275,0,0,0.6275,0.426247,0.0216657,0.929179,0.927449
1005,4.09E-06,0.303132,0.62875,0,0,0.62875,0.426406,0.0201235,0.928644,0.927454
1006,4.09E-06,0.303132,0.62875,0,0,0.62875,0.426406,0.0201235,0.928644,0.927454
1007,1.41E-06,0.303131,0.63,0,0,0.63,0.426483,0.00243845,0.928391,0.927449
1008,1.41E-06,0.303131,0.63,0,0,0.63,0.426483,0.00243845,0.928391,0.927449
1009,5.24E-06,0.303129,0.63125,0,0,0.63125,0.426378,0.0262459,0.928729,0.927436
1010,5.24E-06,0.303129,0.63125,0,0,0.63125,0.426378,0.0262459,0.928729,0.927436
1011,4.83E-06,0.303127,0.6325,0,0,0.6325,0.426175,0.0273043,0.92939,0.927443
1012,4.83E-06,0.303127,0.6325,0,0,0.6325,0.426175,0.0273043,0.92939,0.927443
1013,2.50E-06,0.303131,0.63375,0,0,0.63375,0.426058,0.00523447,0.929787,0.927445
1014,2.50E-06,0.303131,0.63375,0,0,0.63375,0.426058,0.00523447,0.929787,0.927445
1015,3.21E-06,0.303135,0.635,0,0,0.635,0.426114,0.0165467,0.929615,0.927449
1016,3.21E-06,0.303135,0.635,0,0,0.635,0.426114,0.0165467,0.929615,0.927449
1017,3.22E-06,0.303133,0.63625,0,0,0.63625,0.426251,0.0168882,0.92916,0.927457
1018,3.22E-06,0.303133,0.63625,0,0,0.63625,0.426251,0.0168882,0.92916,0.927457
1019,7.10E-07,0.303134,0.6375,0,0,0.6375,0.426311,0.00159943,0.928963,0.927448
1020,7.10E-07,0.303134,0.6375,0,0,0.6375,0.426311,0.00159943,0.928963,0.927448
1021,2.36E-06,0.303131,0.63875,0,0,0.63875,0.426232,0.0185353,0.929214,0.927443
1022,2.36E-06,0.303131,0.63875,0,0,0.63875,0.426232,0.0185353,0.929214,0.927443
1023,2.89E-06,0.303129,0.64,0,0,0.64,0.426095,0.0171341,0.929658,0.927449
1024,2.89E-06,0.303129,0.64,0,0,0.64,0.426095,0.0171341,0.929658,0.927449
1025,2.55E-07,0.303131,0.64125,0,0,0.64125,0.426032,0.00102347,0.929872,0.927448
1026,2.55E-07,0.303131,0.64125,0,0,0.64125,0.426032,0.00102347,0.929872,0.927448
1027,1.21E-06,0.30313,0.6425,0,0,0.6425,0.426083,0.0122208,0.929703,0.927451
1028,1.21E-06,0.30313,0.6425,0,0,0.6425,0.426083,0.0122208,0.929703,0.927451
1029,1.36E-06,0.303129,0.64375,0,0,0.64375,0.426174,0.0122167,0.929397,0.927454
1030,1.36E-06,0.303129,0.64375,0,0,0.64375,0.426174,0.0122167,0.929397,0.927454
1031,2.57E-07,0.303131,0.645,0,0,0.645,0.426225,0.00161188,0.929237,0.92745
1032,2.57E-07,0.303131,0.645,0,0,0.645,0.426225,0.00161188,0.929237,0.92745
1033,1.59E-06,0.303131,0.64625,0,0,0.64625,0.426193,0.0105628,0.929342,0.927458
1034,1.59E-06,0.303131,0.64625,0,0,0.64625,0.426193,0.0105628,0.929342,0.927458
1035,3.05E-07,0.303131,0.6475,0,0,0.6475,0.426102,0.0162985,0.929642,0.92746
1036,3.05E-07,0.303131,0.6475,0,0,0.6475,0.426102,0.0162985,0.929642,0.92746
1037,9.68E-07,0.303132,0.64875,0,0,0.64875,0.426003,0.0152296,0.929972,0.927455
1038,9.68E-07,0.303132,0.64875,0,0,0.64875,0.426003,0.0152296,0.929972,0.927455
1039,1.11E-06,0.303127,0.65,0,0,0.65,0.425924,0.00826151,0.930211,0.927448
1040,1.11E-06,0.303127,0.65,0,0,0.65,0.425924,0.00826151,0.930211,0.927448
1041,1.32E-08,0.303125,0.65125,0,0,0.65125,0.425907,4.49E-05,0.930263,0.927443
1042,1.32E-08,0.303125,0.65125,0,0,0.65125,0.425907,4.49E-05,0.930263,0.927443
1043,1.62E-08,0.303127,0.6525,0,0,0.6525,0.425925,0.00324025,0.93021,0.927444
1044,1.62E-08,0.303127,0.6525,0,0,0.6525,0.425925,0.00324025,0.93021,0.927444
1045,7.61E-08,0.303129,0.65375,0,0,0.65375,0.425944,0.00232937,0.930152,0.927456
1046,7.61E-08,0.303129,0.65375,0,0,0.65375,0.425944,0.00232937,0.930152,0.927456
1047,6.90E-07,0.303132,0.655,0,0,0.655,0.425952,0.00396475,0.930137,0.92746
1048,6.90E-07,0.303132,0.655,0,0,0.655,0.425952,0.00396475,0.930137,0.92746
1049,2.56E-06,0.303131,0.65625,0,0,0.65625,0.425898,0.0153307,0.930311,0.927458
1050,2.56E-06,0.303131,0.65625,0,0,0.65625,0.425898,0.0153307,0.930311,0.927458
1051,1.83E-06,0.303129,0.6575,0,0,0.6575,0.425773,0.0244125,0.930716,0.927457
1052,1.83E-06,0.303129,0.6575,0,0,0.6575,0.425773,0.0244125,0.930716,0.927457
1053,2.83E-07,0.303127,0.65875,0,0,0.65875,0.425612,0.0266679,0.93124,0.927447
1054,2.83E-07,0.303127,0.65875,0,0,0.65875,0.425612,0.0266679,0.93124,0.927447
1055,2.03E-06,0.30313,0.66,0,0,0.66,0.42546,0.0230002,0.93175,0.927455
1056,2.03E-06,0.30313,0.66,0,0,0.66,0.42546,0.0230002,0.93175,0.927455
1057,1.78E-06,0.303129,0.66125,0,0,0.66125,0.425343,0.015844,0.932131,0.927455
1058,1.78E-06,0.303129,0.66125,0,0,0.66125,0.425343,0.015844,0.932131,0.927455
1059,8.80E-07,0.303129,0.6625,0,0,0.6625,0.425275,0.0080512,0.932355,0.927451
1060,8.80E-07,0.303129,0.6625,0,0,0.6625,0.425275,0.0080512,0.932355,0.927451
1061,1.87E-07,0.303128,0.66375,0,0,0.66375,0.425249,0.000851566,0.932436,0.92745
1062,1.87E-07,0.303128,0.66375,0,0,0.66375,0.425249,0.000851566,0.932436,0.92745
1063,1.46E-06,0.303129,0.665,0,0,0.665,0.425285,0.0111683,0.932323,0.927454
1064,1.46E-06,0.303129,0.665,0,0,0.665,0.425285,0.0111683,0.932323,0.927454
1065,3.21E-06,0.303133,0.66625,0,0,0.66625,0.425379,0.00336758,0.932025,0.927459
1066,3.21E-06,0.303133,0.66625,0,0,0.66625,0.425379,0.00336758,0.932025,0.927459
1067,0.000131063,0.303131,0.6675,0,0,0.6675,0.425246,0.105162,0.932458,0.927456
1068,0.000131063,0.303131,0.6675,0,0,0.6675,0.425246,0.105162,0.932458,0.927456
1069,3.54E-05,0.303132,0.66875,0,0,0.66875,0.424092,0.198323,0.936264,0.92746
1070,3.54E-05,0.303132,0.66875,0,0,0.66875,0.424092,0.198323,0.936264,0.92746
1071,8.13E-05,0.303125,0.67,0,0,0.67,0.422686,0.179008,0.940892,0.92744
1072,8.13E-05,0.303125,0.67,0,0,0.67,0.422686,0.179008,0.940892,0.92744
1073,8.42E-05,0.303126,0.67125,0,0,0.67125,0.421808,0.0840794,0.943805,0.927447
1074,8.42E-05,0.303126,0.67125,0,0,0.67125,0.421808,0.0840794,0.943805,0.927447
1075,4.10E-06,0.303128,0.6725,0,0,0.6725,0.421669,0.0254274,0.944273,0.927446
1076,4.10E-06,0.303128,0.6725,0,0,0.6725,0.421669,0.0254274,0.944273,0.927446
1077,0.000395098,0.303131,0.67375,0,0,0.67375,0.42151,0.210309,0.944811,0.927452
1078,0.000395098,0.303131,0.67375,0,0,0.67375,0.42151,0.210309,0.944811,0.927452
1079,3.57E-05,0.30313,0.675,0,0,0.675,0.418935,0.351361,0.953386,0.92746
1080,3.57E-05,0.30313,0.675,0,0,0.675,0.418935,0.351361,0.953386,0.92746
1081,0.000322992,0.30313,0.67625,0,0,0.67625,0.416497,0.223372,0.961557,0.927452
1082,0.000322992,0.30313,0.67625,0,0,0.67625,0.416497,0.223372,0.961557,0.927452
1083,4.82E-05,0.303131,0.6775,0,0,0.6775,0.416007,0.0991858,0.963207,0.927459
1084,4.82E-05,0.303131,0.6775,0,0,0.6775,0.416007,0.0991858,0.963207,0.927459
1085,0.00160412,0.303123,0.67875,0,0,0.67875,0.415288,0.556033,0.965605,0.927449
1086,0.00160412,0.303123,0.67875,0,0,0.67875,0.415288,0.556033,0.965605,0.927449
1087,0.000188661,0.303134,0.68,0,0,0.68,0.406604,0.795399,0.995225,0.927455
1088,0.000188661,0.303134,0.68,0,0,0.68,0.406604,0.795399,0.995225,0.927455
1089,0.00121782,0.303124,0.68125,0,0,0.68125,0.396913,0.692145,1.02896,0.927448
1090,0.00121782,0.303124,0.68125,0,0,0.68125,0.396913,0.692145,1.02896,0.927448
1091,0.000670257,0.303128,0.6825,0,0,0.6825,0.392961,0.302337,1.04299,0.92747
1092,0.000670257,0.303128,0.6825,0,0,0.6825,0.392961,0.302337,1.04299,0.92747
1093,0.00255732,0.303128,0.68375,0,0,0.68375,0.392744,0.638366,1.04376,0.927441
1094,0.00255732,0.303128,0.68375,0,0,0.68375,0.392744,0.638366,1.04376,0.927441
1095,0.00445576,0.303129,0.685,0,0,0.685,0.381183,0.971834,1.08559,0.927462
1096,0.00445576,0.303129,0.685,0,0,0.685,0.381183,0.971834,1.08559,0.927462
1097,0.000476665,0.303123,0.68625,0,0,0.68625,0.351407,0.994549,1.19944,0.927476
1098,0.000476665,0.303123,0.68625,0,0,0.68625,0.351407,0.994549,1.19944,0.927476
1099,0.00157729,0.303134,0.6875,0,0,0.6875,0.320828,0.990933,1.32694,0.927442
1100,0.00157729,0.303134,0.6875,0,0,0.6875,0.320828,0.990933,1.32694,0.927442
1101,0.00220912,0.30313,0.68875,0,0,0.68875,0.296945,0.967942,1.43522,0.92747
1102,0.00220912,0.30313,0.68875,0,0,0.68875,0.296945,0.967942,1.43522,0.92747
1103,0.00204418,0.303114,0.69,0,0,0.69,0.280989,0.886591,1.51249,0.927469
1104,0.00204418,0.303114,0.69,0,0,0.69,0.280989,0.886591,1.51249,0.927469
1105,0.00147401,0.303135,0.69125,0,0,0.69125,0.271737,0.699062,1.55943,0.927455
1106,0.00147401,0.303135,0.69125,0,0,0.69125,0.271737,0.699062,1.55943,0.927455
1107,0.000876656,0.303124,0.6925,0,0,0.6925,0.267083,0.430787,1.58358,0.927423
1108,0.000876656,0.303124,0.6925,0,0,0.6925,0.267083,0.430787,1.58358,0.927423
1109,0.000382894,0.30312,0.69375,0,0,0.69375,0.265212,0.185267,1.59341,0.927495
1110,0.000382894,0.30312,0.69375,0,0,0.69375,0.265212,0.185267,1.59341,0.927495
1111,8.14E-05,0.303119,0.695,0,0,0.695,0.264711,0.0394569,1.59606,0.927449
1112,8.14E-05,0.303119,0.695,0,0,0.695,0.264711,0.0394569,1.59606,0.927449
1113,2.20E-05,0.303141,0.69625,0,0,0.69625,0.264746,0.0211238,1.59595,0.927436
1114,2.20E-05,0.303141,0.69625,0,0,0.69625,0.264746,0.0211238,1.59595,0.927436
1115,4.26E-06,0.30312,0.6975,0,0,0.6975,0.264958,0.0347141,1.59476,0.927477
1116,4.26E-06,0.30312,0.6975,0,0,0.6975,0.264958,0.0347141,1.59476,0.927477
1117,5.70E-06,0.303114,0.69875,0,0,0.69875,0.265155,0.0316545,1.5937,0.927501
1118,5.70E-06,0.303114,0.69875,0,0,0.69875,0.265155,0.0316545,1.5937,0.927501
1119,7.50E-06,0.303139,0.7,0,0,0.7,0.26533,0.0222647,1.59285,0.927445
1120,7.50E-06,0.303139,0.7,0,0,0.7,0.26533,0.0222647,1.59285,0.927445
1121,3.30E-06,0.303128,0.70125,0,0,0.70125,0.265416,0.0104802,1.59237,0.927438
1122,3.30E-06,0.303128,0.70125,0,0,0.70125,0.265416,0.0104802,1.59237,0.927438
1123,6.59E-08,0.303118,0.7025,0,0,0.7025,0.265452,0.00648408,1.59214,0.927517
1124,6.59E-08,0.303118,0.7025,0,0,0.7025,0.265452,0.00648408,1.59214,0.927517
1125,9.73E-07,0.303117,0.70375,0,0,0.70375,0.265491,0.00475918,1.59193,0.927453
1126,9.73E-07,0.303117,0.70375,0,0,0.70375,0.265491,0.00475918,1.59193,0.927453
1127,1.97E-07,0.303146,0.705,0,0,0.705,0.265508,0.00131772,1.59194,0.927426
1128,1.97E-07,0.303146,0.705,0,0,0.705,0.265508,0.00131772,1.59194,0.927426
1129,1.61E-07,0.303113,0.70625,0,0,0.70625,0.265506,0.000386183,1.59184,0.927468
1130,1.61E-07,0.303113,0.70625,0,0,0.70625,0.265506,0.000386183,1.59184,0.927468
1131,1.70E-07,0.303118,0.7075,0,0,0.7075,0.265512,0.00170681,1.59182,0.927507
1132,1.70E-07,0.303118,0.7075,0,0,0.7075,0.265512,0.00170681,1.59182,0.927507
1133,3.26E-07,0.303138,0.70875,0,0,0.70875,0.265526,0.00276832,1.59182,0.927422
1134,3.26E-07,0.303138,0.70875,0,0,0.70875,0.265526,0.00276832,1.59182,0.927422
1135,2.36E-07,0.303135,0.71,0,0,0.71,0.265544,0.000675568,1.59171,0.927444
1136,2.36E-07,0.303135,0.71,0,0,0.71,0.265544,0.000675568,1.59171,0.927444
1137,1.88E-07,0.303114,0.71125,0,0,0.71125,0.265518,8.93E-05,1.59178,0.927521
1138,1.88E-07,0.303114,0.71125,0,0,0.71125,0.265518,8.93E-05,1.59178,0.927521
1139,1.70E-07,0.303126,0.7125,0,0,0.7125,0.265545,0.00278553,1.59168,0.92746
1140,1.70E-07,0.303126,0.7125,0,0,0.7125,0.265545,0.00278553,1.59168,0.92746
1141,5.05E-08,0.303145,0.71375,0,0,0.71375,0.265551,0.00141137,1.59171,0.927436
1142,5.05E-08,0.303145,0.71375,0,0,0.71375,0.265551,0.00141137,1.59171,0.927436
1143,2.14E-07,0.303112,0.715,0,0,0.715,0.265529,0.000317357,1.59172,0.927484
1144,2.14E-07,0.303112,0.715,0,0,0.715,0.265529,0.000317357,1.59172,0.927484
1145,1.40E-07,0.303115,0.71625,0,0,0.71625,0.265547,0.00145307,1.59163,0.927507
1146,1.40E-07,0.303115,0.71625,0,0,0.71625,0.265547,0.00145307,1.59163,0.927507
1147,3.33E-07,0.303137,0.7175,0,0,0.7175,0.265546,0.00149092,1.59171,0.927399
1148,3.33E-07,0.303137,0.7175,0,0,0.7175,0.265546,0.00149092,1.59171,0.927399
1149,4.31E-07,0.303126,0.71875,0,0,0.71875,0.265564,0.000548055,1.59158,0.92745
1150,4.31E-07,0.303126,0.71875,0,0,0.71875,0.265564,0.000548055,1.59158,0.92745
1151,5.21E-08,0.3031,0.72,0,0,0.72,0.265539,2.90E-05,1.59162,0.927519
1152,5.21E-08,0.3031,0.72,0,0,0.72,0.265539,2.90E-05,1.59162,0.927519
1153,1.41E-07,0.303133,0.72125,0,0,0.72125,0.265564,0.0032437,1.5916,0.927445
1154,1.41E-07,0.303133,0.72125,0,0,0.72125,0.265564,0.0032437,1.5916,0.927445
1155,1.52E-07,0.30314,0.7225,0,0,0.7225,0.265577,0.00217926,1.59155,0.927421
1156,1.52E-07,0.30314,0.7225,0,0,0.7225,0.265577,0.00217926,1.59155,0.927421
1157,1.28E-08,0.303115,0.72375,0,0,0.72375,0.265539,0.00186766,1.59167,0.927512
1158,1.28E-08,0.303115,0.72375,0,0,0.72375,0.265539,0.00186766,1.59167,0.927512
1159,1.88E-07,0.303113,0.725,0,0,0.725,0.265555,0.00182199,1.59158,0.927502
1160,1.88E-07,0.303113,0.725,0,0,0.725,0.265555,0.00182199,1.59158,0.927502
1161,1.16E-07,0.303145,0.72625,0,0,0.72625,0.26556,0.000569432,1.59166,0.927424
1162,1.16E-07,0.303145,0.72625,0,0,0.72625,0.26556,0.000569432,1.59166,0.927424
1163,7.27E-08,0.303125,0.7275,0,0,0.7275,0.265562,0.00106123,1.59158,0.927458
1164,7.27E-08,0.303125,0.7275,0,0,0.7275,0.265562,0.00106123,1.59158,0.927458
1165,2.58E-07,0.303108,0.72875,0,0,0.72875,0.265572,0.00233859,1.59148,0.927524
1166,2.58E-07,0.303108,0.72875,0,0,0.72875,0.265572,0.00233859,1.59148,0.927524
1167,1.02E-06,0.30313,0.73,0,0,0.73,0.265589,0.00534599,1.59146,0.927462
1168,1.02E-06,0.30313,0.73,0,0,0.73,0.265589,0.00534599,1.59146,0.927462
1169,1.05E-06,0.303137,0.73125,0,0,0.73125,0.265634,0.0025181,1.59124,0.927422
1170,1.05E-06,0.303137,0.73125,0,0,0.73125,0.265634,0.0025181,1.59124,0.927422
1171,4.50E-07,0.303115,0.7325,0,0,0.7325,0.265618,0.000116,1.59126,0.92751
1172,4.50E-07,0.303115,0.7325,0,0,0.7325,0.265618,0.000116,1.59126,0.92751
1173,3.32E-07,0.303108,0.73375,0,0,0.73375,0.265635,0.00372443,1.59114,0.927485
1174,3.32E-07,0.303108,0.73375,0,0,0.73375,0.265635,0.00372443,1.59114,0.927485
1175,2.66E-07,0.303143,0.735,0,0,0.735,0.265661,0.000294186,1.59112,0.927444
1176,2.66E-07,0.303143,0.735,0,0,0.735,0.265661,0.000294186,1.59112,0.927444
1177,1.10E-08,0.303118,0.73625,0,0,0.73625,0.265632,0.00166343,1.59119,0.927438
1178,1.10E-08,0.303118,0.73625,0,0,0.73625,0.265632,0.00166343,1.59119,0.927438
1179,3.40E-07,0.303115,0.7375,0,0,0.7375,0.265642,0.00128831,1.59113,0.927536
1180,3.40E-07,0.303115,0.7375,0,0,0.7375,0.265642,0.00128831,1.59113,0.927536
1181,4.08E-07,0.30312,0.73875,0,0,0.73875,0.265617,0.000440676,1.59128,0.927446
1182,4.08E-07,0.30312,0.73875,0,0,0.73875,0.265617,0.000440676,1.59128,0.927446
1183,8.46E-08,0.303142,0.74,0,0,0.74,0.265637,0.00120327,1.59125,0.927459
1184,8.46E-08,0.303142,0.74,0,0,0.74,0.265637,0.00120327,1.59125,0.927459
1185,2.08E-08,0.303109,0.74125,0,0,0.74125,0.265603,0.00356751,1.59131,0.927471
1186,2.08E-08,0.303109,0.74125,0,0,0.74125,0.265603,0.00356751,1.59131,0.927471
1187,1.98E-07,0.303118,0.7425,0,0,0.7425,0.265596,0.00073644,1.59138,0.927512
1188,1.98E-07,0.303118,0.7425,0,0,0.7425,0.265596,0.00073644,1.59138,0.927512
1189,2.87E-07,0.30313,0.74375,0,0,0.74375,0.265612,0.0011711,1.59134,0.927428
1190,2.87E-07,0.30313,0.74375,0,0,0.74375,0.265612,0.0011711,1.59134,0.927428
1191,2.82E-07,0.303122,0.745,0,0,0.745,0.265582,0.00205626,1.59147,0.927445
1192,2.82E-07,0.303122,0.745,0,0,0.745,0.265582,0.00205626,1.59147,0.927445
1193,1.06E-07,0.30311,0.74625,0,0,0.74625,0.265588,0.000381635,1.5914,0.927514
1194,1.06E-07,0.30311,0.74625,0,0,0.74625,0.265588,0.000381635,1.5914,0.927514
1195,3.05E-07,0.303113,0.7475,0,0,0.7475,0.265578,0.000440701,1.59146,0.927435
1196,3.05E-07,0.303113,0.7475,0,0,0.7475,0.265578,0.000440701,1.59146,0.927435
1197,2.00E-07,0.303146,0.74875,0,0,0.74875,0.265593,0.000316811,1.59149,0.92747
1198,2.00E-07,0.303146,0.74875,0,0,0.74875,0.265593,0.000316811,1.59149,0.92747
1199,7.92E-07,0.3031,0.75,0,0,0.75,0.265574,0.0018143,1.59144,0.927452
1200,7.92E-07,0.3031,0.75,0,0,0.75,0.265574,0.0018143,1.59144,0.927452
1201,3.62E-07,0.30313,0.75125,0,0,0.75125,0.265572,0.00106227,1.59155,0.92756
1202,3.62E-07,0.30313,0.75125,0,0,0.75125,0.265572,0.00106227,1.59155,0.92756
1203,1.73E-07,0.303124,0.7525,0,0,0.7525,0.265586,0.000862586,1.59145,0.927398
1204,1.73E-07,0.303124,0.7525,0,0,0.7525,0.265586,0.000862586,1.59145,0.927398
1205,5.82E-08,0.303141,0.75375,0,0,0.75375,0.265582,0.00275111,1.59153,0.927514
1206,5.82E-08,0.303141,0.75375,0,0,0.75375,0.265582,0.00275111,1.59153,0.927514
1207,2.93E-07,0.303091,0.755,0,0,0.755,0.265554,0.000678859,1.59151,0.927486
1208,2.93E-07,0.303091,0.755,0,0,0.755,0.265554,0.000678859,1.59151,0.927486
1209,8.15E-08,0.303138,0.75625,0,0,0.75625,0.26559,0.00124345,1.59148,0.927492
1210,8.15E-08,0.303138,0.75625,0,0,0.75625,0.26559,0.00124345,1.59148,0.927492
1211,4.35E-07,0.303128,0.7575,0,0,0.7575,0.265569,0.00151986,1.59156,0.92741
1212,4.35E-07,0.303128,0.7575,0,0,0.7575,0.265569,0.00151986,1.59156,0.92741
1213,3.85E-08,0.303108,0.75875,0,0,0.75875,0.265572,0.000877138,1.59148,0.927512
1214,3.85E-08,0.303108,0.75875,0,0,0.75875,0.265572,0.000877138,1.59148,0.927512
1215,2.43E-07,0.30311,0.76,0,0,0.76,0.265559,0.000556532,1.59155,0.927495
1216,2.43E-07,0.30311,0.76,0,0,0.76,0.265559,0.000556532,1.59155,0.927495
1217,1.03E-07,0.303135,0.76125,0,0,0.76125,0.265579,0.001398,1.59153,0.927413
1218,1.03E-07,0.303135,0.76125,0,0,0.76125,0.265579,0.001398,1.59153,0.927413
1219,3.00E-07,0.303125,0.7625,0,0,0.7625,0.265575,0.0033321,1.59152,0.927482
1220,3.00E-07,0.303125,0.7625,0,0,0.7625,0.265575,0.0033321,1.59152,0.927482
1221,3.78E-07,0.303091,0.76375,0,0,0.76375,0.26554,0.000938385,1.59159,0.927489
1222,3.78E-07,0.303091,0.76375,0,0,0.76375,0.26554,0.000938385,1.59159,0.927489
1223,8.14E-09,0.303143,0.765,0,0,0.765,0.265586,0.00184921,1.59152,0.927486
1224,8.14E-09,0.303143,0.765,0,0,0.765,0.265586,0.00184921,1.59152,0.927486
1225,5.18E-07,0.303127,0.76625,0,0,0.76625,0.265561,0.0023175,1.59159,0.927401
1226,5.18E-07,0.303127,0.76625,0,0,0.76625,0.265561,0.0023175,1.59159,0.927401
1227,6.81E-08,0.303113,0.7675,0,0,0.7675,0.265559,0.000415658,1.59156,0.927535
1228,6.81E-08,0.303113,0.7675,0,0,0.7675,0.265559,0.000415658,1.59156,0.927535
1229,1.85E-07,0.303107,0.76875,0,0,0.76875,0.265557,0.00111205,1.59155,0.927471
1230,1.85E-07,0.303107,0.76875,0,0,0.76875,0.265557,0.00111205,1.59155,0.927471
1231,4.69E-08,0.303144,0.77,0,0,0.77,0.265572,0.000936516,1.5916,0.927419
1232,4.69E-08,0.303144,0.77,0,0,0.77,0.265572,0.000936516,1.5916,0.927419
1233,3.88E-08,0.303117,0.77125,0,0,0.77125,0.265567,0.00247387,1.59153,0.927463
1234,3.88E-08,0.303117,0.77125,0,0,0.77125,0.265567,0.00247387,1.59153,0.927463
1235,1.69E-07,0.303092,0.7725,0,0,0.7725,0.265543,0.000933031,1.59157,0.927492
1236,1.69E-07,0.303092,0.7725,0,0,0.7725,0.265543,0.000933031,1.59157,0.927492
1237,1.13E-07,0.303141,0.77375,0,0,0.77375,0.265578,0.00316707,1.59155,0.927454
1238,1.13E-07,0.303141,0.77375,0,0,0.77375,0.265578,0.00316707,1.59155,0.927454
1239,2.20E-07,0.303136,0.775,0,0,0.775,0.26558,0.00221282,1.59153,0.927419
1240,2.20E-07,0.303136,0.775,0,0,0.775,0.26558,0.00221282,1.59153,0.927419
1241,1.43E-07,0.303107,0.77625,0,0,0.77625,0.265553,0.00100687,1.59157,0.927532
1242,1.43E-07,0.303107,0.77625,0,0,0.77625,0.265553,0.00100687,1.59157,0.927532
1243,9.83E-08,0.303118,0.7775,0,0,0.7775,0.265568,0.00267928,1.59153,0.927481
1244,9.83E-08,0.303118,0.7775,0,0,0.7775,0.265568,0.00267928,1.59153,0.927481
1245,1.98E-08,0.303156,0.77875,0,0,0.77875,0.265584,0.000816979,1.59157,0.927444
1246,1.98E-08,0.303156,0.77875,0,0,0.77875,0.265584,0.000816979,1.59157,0.927444
1247,1.48E-07,0.303117,0.78,0,0,0.78,0.265559,0.00237535,1.59157,0.927477
1248,1.48E-07,0.303117,0.78,0,0,0.78,0.265559,0.00237535,1.59157,0.927477
1249,8.85E-08,0.303107,0.78125,0,0,0.78125,0.265556,0.000743224,1.59155,0.927523
1250,8.85E-08,0.303107,0.78125,0,0,0.78125,0.265556,0.000743224,1.59155,0.927523
1251,1.51E-07,0.303141,0.7825,0,0,0.7825,0.265567,0.00179846,1.59161,0.927437
1252,1.51E-07,0.303141,0.7825,0,0,0.7825,0.265567,0.00179846,1.59161,0.927437
1253,5.94E-08,0.303142,0.78375,0,0,0.78375,0.265577,0.00205186,1.59156,0.927448
1254,5.94E-08,0.303142,0.78375,0,0,0.78375,0.265577,0.00205186,1.59156,0.927448
1255,2.61E-08,0.303104,0.785,0,0,0.785,0.265543,0.00230152,1.59161,0.927511
1256,2.61E-08,0.303104,0.785,0,0,0.785,0.265543,0.00230152,1.59161,0.927511
1257,4.39E-07,0.303116,0.78625,0,0,0.78625,0.26555,0.00340938,1.59162,0.927442
1258,4.39E-07,0.303116,0.78625,0,0,0.78625,0.26555,0.00340938,1.59162,0.927442
1259,1.79E-07,0.303161,0.7875,0,0,0.7875,0.265583,0.00109749,1.59159,0.92744
1260,1.79E-07,0.303161,0.7875,0,0,0.7875,0.265583,0.00109749,1.59159,0.92744
1261,3.99E-07,0.303106,0.78875,0,0,0.78875,0.265538,0.00268435,1.59165,0.927459
1262,3.99E-07,0.303106,0.78875,0,0,0.78875,0.265538,0.00268435,1.59165,0.927459
1263,2.57E-07,0.303106,0.79,0,0,0.79,0.265552,0.00223918,1.59158,0.927501
1264,2.57E-07,0.303106,0.79,0,0,0.79,0.265552,0.00223918,1.59158,0.927501
1265,2.51E-07,0.303146,0.79125,0,0,0.79125,0.265564,0.00199843,1.59164,0.927412
1266,2.51E-07,0.303146,0.79125,0,0,0.79125,0.265564,0.00199843,1.59164,0.927412
1267,1.12E-07,0.303148,0.7925,0,0,0.7925,0.265575,0.0021736,1.59159,0.927476
1268,1.12E-07,0.303148,0.7925,0,0,0.7925,0.265575,0.0021736,1.59159,0.927476
1269,3.05E-07,0.303098,0.79375,0,0,0.79375,0.265538,0.00164969,1.59162,0.927508
1270,3.05E-07,0.303098,0.79375,0,0,0.79375,0.265538,0.00164969,1.59162,0.927508
1271,2.19E-07,0.30313,0.795,0,0,0.795,0.265556,0.00374508,1.59163,0.927456
1272,2.19E-07,0.30313,0.795,0,0,0.795,0.265556,0.00374508,1.59163,0.927456
1273,3.20E-07,0.303165,0.79625,0,0,0.79625,0.265582,0.00161353,1.59161,0.927452
1274,3.20E-07,0.303165,0.79625,0,0,0.79625,0.265582,0.00161353,1.59161,0.927452
1275,5.00E-07,0.303107,0.7975,0,0,0.7975,0.265537,0.00357922,1.59165,0.927479
1276,5.00E-07,0.303107,0.7975,0,0,0.7975,0.265537,0.00357922,1.59165,0.927479
1277,2.00E-07,0.303106,0.79875,0,0,0.79875,0.26554,0.00200757,1.59164,0.927491
1278,2.00E-07,0.303106,0.79875,0,0,0.79875,0.26554,0.00200757,1.59164,0.927491
1279,3.63E-07,0.303143,0.8,0,0,0.8,0.26556,0.00160432,1.59165,0.927397
1280,3.63E-07,0.303143,0.8,0,0,0.8,0.26556,0.00160432,1.59165,0.927397
1281,5.13E-07,0.303144,0.80125,0,0,0.80125,0.265559,0.002706,1.59166,0.927484
1282,5.13E-07,0.303144,0.80125,0,0,0.80125,0.265559,0.002706,1.59166,0.927484
1283,6.93E-07,0.303095,0.8025,0,0,0.8025,0.265529,0.00113604,1.59166,0.927473
1284,6.93E-07,0.303095,0.8025,0,0,0.8025,0.265529,0.00113604,1.59166,0.927473
1285,4.74E-07,0.303133,0.80375,0,0,0.80375,0.265546,0.00416154,1.5917,0.927404
1286,4.74E-07,0.303133,0.80375,0,0,0.80375,0.265546,0.00416154,1.5917,0.927404
1287,1.61E-07,0.303172,0.805,0,0,0.805,0.265577,0.000366088,1.59166,0.927422
1288,1.61E-07,0.303172,0.805,0,0,0.805,0.265577,0.000366088,1.59166,0.927422
1289,2.86E-07,0.303125,0.80625,0,0,0.80625,0.265541,0.00335532,1.59169,0.92745
1290,2.86E-07,0.303125,0.80625,0,0,0.80625,0.265541,0.00335532,1.59169,0.92745
1291,8.29E-08,0.303126,0.8075,0,0,0.8075,0.265538,0.00229474,1.59171,0.927415
1292,8.29E-08,0.303126,0.8075,0,0,0.8075,0.265538,0.00229474,1.59171,0.927415
1293,8.76E-07,0.303164,0.80875,0,0,0.80875,0.265568,0.00250009,1.59168,0.927346
1294,8.76E-07,0.303164,0.80875,0,0,0.80875,0.265568,0.00250009,1.59168,0.927346
1295,1.08E-06,0.303181,0.81,0,0,0.81,0.265567,0.00288912,1.59174,0.927471
1296,1.08E-06,0.303181,0.81,0,0,0.81,0.265567,0.00288912,1.59174,0.927471
1297,1.81E-06,0.303123,0.81125,0,0,0.81125,0.265535,0.000791583,1.59172,0.927393
1298,1.81E-06,0.303123,0.81125,0,0,0.81125,0.265535,0.000791583,1.59172,0.927393
1299,7.92E-07,0.303158,0.8125,0,0,0.8125,0.265558,0.00344967,1.59171,0.927344
1300,7.92E-07,0.303158,0.8125,0,0,0.8125,0.265558,0.00344967,1.59171,0.927344
1301,3.82E-07,0.303195,0.81375,0,0,0.81375,0.265575,0.000251254,1.59175,0.927412
1302,3.82E-07,0.303195,0.81375,0,0,0.81375,0.265575,0.000251254,1.59175,0.927412
1303,1.37E-07,0.303146,0.815,0,0,0.815,0.265555,0.00301478,1.59169,0.927432
1304,1.37E-07,0.303146,0.815,0,0,0.815,0.265555,0.00301478,1.59169,0.927432
1305,2.31E-07,0.30313,0.81625,0,0,0.81625,0.26554,0.00117466,1.59172,0.927363
1306,2.31E-07,0.30313,0.81625,0,0,0.81625,0.26554,0.00117466,1.59172,0.927363
1307,1.08E-06,0.303167,0.8175,0,0,0.8175,0.265569,0.00382061,1.59169,0.927327
1308,1.08E-06,0.303167,0.8175,0,0,0.8175,0.265569,0.00382061,1.59169,0.927327
1309,1.41E-06,0.303186,0.81875,0,0,0.81875,0.265584,0.00311309,1.59167,0.927501
1310,1.41E-06,0.303186,0.81875,0,0,0.81875,0.265584,0.00311309,1.59167,0.927501
1311,2.50E-06,0.303115,0.82,0,0,0.82,0.265533,0.00209538,1.5917,0.927418
1312,2.50E-06,0.303115,0.82,0,0,0.82,0.265533,0.00209538,1.5917,0.927418
1313,1.14E-06,0.303139,0.82125,0,0,0.82125,0.26556,0.00344152,1.59164,0.927351
1314,1.14E-06,0.303139,0.82125,0,0,0.82125,0.26556,0.00344152,1.59164,0.927351
1315,1.17E-06,0.303174,0.8225,0,0,0.8225,0.265573,0.0010121,1.59169,0.92744
1316,1.17E-06,0.303174,0.8225,0,0,0.8225,0.265573,0.0010121,1.59169,0.92744
1317,3.42E-06,0.303152,0.82375,0,0,0.82375,0.265571,0.00340007,1.59163,0.92754
1318,3.42E-06,0.303152,0.82375,0,0,0.82375,0.265571,0.00340007,1.59163,0.92754
1319,3.00E-06,0.3031,0.825,0,0,0.825,0.265533,0.00151232,1.59165,0.927339
1320,3.00E-06,0.3031,0.825,0,0,0.825,0.265533,0.00151232,1.59165,0.927339
1321,2.39E-06,0.303141,0.82625,0,0,0.82625,0.265554,0.00474115,1.59168,0.927332
1322,2.39E-06,0.303141,0.82625,0,0,0.82625,0.265554,0.00474115,1.59168,0.927332
1323,2.84E-07,0.303181,0.8275,0,0,0.8275,0.265588,0.000876535,1.59163,0.927568
1324,2.84E-07,0.303181,0.8275,0,0,0.8275,0.265588,0.000876535,1.59163,0.927568
1325,1.81E-06,0.303116,0.82875,0,0,0.82875,0.265544,0.00139169,1.59165,0.927456
1326,1.81E-06,0.303116,0.82875,0,0,0.82875,0.265544,0.00139169,1.59165,0.927456
1327,2.10E-06,0.303114,0.83,0,0,0.83,0.265572,0.00699924,1.59149,0.927304
1328,2.10E-06,0.303114,0.83,0,0,0.83,0.265572,0.00699924,1.59149,0.927304
1329,1.27E-06,0.303169,0.83125,0,0,0.83125,0.265625,0.0075726,1.5914,0.927447
1330,1.27E-06,0.303169,0.83125,0,0,0.83125,0.265625,0.0075726,1.5914,0.927447
1331,9.26E-06,0.303183,0.8325,0,0,0.8325,0.26566,0.000259248,1.59126,0.927655
1332,9.26E-06,0.303183,0.8325,0,0,0.8325,0.26566,0.000259248,1.59126,0.927655
1333,9.69E-06,0.303087,0.83375,0,0,0.83375,0.265628,0.000841961,1.59111,0.927318
1334,9.69E-06,0.303087,0.83375,0,0,0.83375,0.265628,0.000841961,1.59111,0.927318
1335,6.92E-06,0.30313,0.835,0,0,0.835,0.265651,0.00731671,1.59113,0.92731
1336,6.92E-06,0.30313,0.835,0,0,0.835,0.265651,0.00731671,1.59113,0.92731
1337,5.51E-06,0.303211,0.83625,0,0,0.83625,0.265713,1.84E-05,1.59107,0.927666
1338,5.51E-06,0.303211,0.83625,0,0,0.83625,0.265713,1.84E-05,1.59107,0.927666
1339,1.98E-06,0.303141,0.8375,0,0,0.8375,0.26565,0.00940162,1.59117,0.927548
1340,1.98E-06,0.303141,0.8375,0,0,0.8375,0.26565,0.00940162,1.59117,0.927548
1341,4.59E-06,0.303079,0.83875,0,0,0.83875,0.265604,0.000921536,1.59121,0.92721
1342,4.59E-06,0.303079,0.83875,0,0,0.83875,0.265604,0.000921536,1.59121,0.92721
1343,5.47E-06,0.303179,0.84,0,0,0.84,0.265661,0.00555193,1.59124,0.927499
1344,5.47E-06,0.303179,0.84,0,0,0.84,0.265661,0.00555193,1.59124,0.927499
1345,2.20E-05,0.303221,0.84125,0,0,0.84125,0.265668,0.00747205,1.59134,0.927785
1346,2.20E-05,0.303221,0.84125,0,0,0.84125,0.265668,0.00747205,1.59134,0.927785
1347,2.23E-05,0.30306,0.8425,0,0,0.8425,0.265574,0.00734319,1.5913,0.927231
1348,2.23E-05,0.30306,0.8425,0,0,0.8425,0.265574,0.00734319,1.5913,0.927231
1349,2.92E-05,0.303101,0.84375,0,0,0.84375,0.265583,0.0126948,1.5914,0.92723
1350,2.92E-05,0.303101,0.84375,0,0,0.84375,0.265583,0.0126948,1.5914,0.92723
1351,0.000110985,0.303317,0.845,0,0,0.845,0.265722,0.0127397,1.59138,0.927996
1352,0.000110985,0.303317,0.845,0,0,0.845,0.265722,0.0127397,1.59138,0.927996
1353,0.000133121,0.302859,0.84625,0,0,0.84625,0.265434,0.0789958,1.59138,0.926777
1354,0.000133121,0.302859,0.84625,0,0,0.84625,0.265434,0.0789958,1.59138,0.926777
1355,0.000284402,0.30186,0.8475,0,0,0.8475,0.264769,0.0453641,1.59159,0.923477
1356,0.000284402,0.30186,0.8475,0,0,0.8475,0.264769,0.0453641,1.59159,0.923477
1357,0.00494929,0.302134,0.84875,0,0,0.84875,0.264897,0.499943,1.59182,0.924793
1358,0.00494929,0.302134,0.84875,0,0,0.84875,0.264897,0.499943,1.59182,0.924793
1359,0.0359082,0.288871,0.85,0,0,0.85,0.256744,0.998763,1.5907,0.882997
1360,0.0359082,0.288871,0.85,0,0,0.85,0.256744,0.998763,1.5907,0.882997
1361,0.0300999,0.186748,0.85125,0,0,0.85125,0.18737,0.999955,1.59547,0.507201
1362,0.0300999,0.186748,0.85125,0,0,0.85125,0.18737,0.999955,1.59547,0.507201
1363,0.0538897,0.118699,0.8525,0,0,0.8525,0.140942,0.993558,1.54093,0.131624
1364,0.0538897,0.118699,0.8525,0,0,0.8525,0.140942,0.993558,1.54093,0.131624
1365,0.0129295,0.104441,0.85375,0,0,0.85375,0.128949,0.743724,1.53746,0.0330399
1366,0.0129295,0.104441,0.85375,0,0,0.85375,0.128949,0.743724,1.53746,0.0330399
1367,0.00499139,0.100183,0.855,0,0,0.855,0.125175,0.290739,1.53742,0.0013523
1368,0.00499139,0.100183,0.855,0,0,0.855,0.125175,0.290739,1.53742,0.0013523
1369,0.000107468,0.0999667,0.85625,0,0,0.85625,0.124971,0.0158187,1.53755,-0.000251955
1370,0.000107468,0.0999667,0.85625,0,0,0.85625,0.124971,0.0158187,1.53755,-0.000251955
1371,1.73E-06,0.0999895,0.8575,0,0,0.8575,0.124991,0.00249226,1.53756,-7.94E-05
1372,1.73E-06,0.0999895,0.8575,0,0,0.8575,0.124991,0.00249226,1.53756,-7.94E-05
1373,4.45E-07,0.0999999,0.85875,0,0,0.85875,0.125,0.000841129,1.53756,-8.33E-07
1374,4.45E-07,0.0999999,0.85875,0,0,0.85875,0.125,0.000841129,1.53756,-8.33E-07
1375,1.54E-10,0.1,0.86,0,0,0.86,0.125,1.23E-05,1.53756,3.23E-06
1376,1.54E-10,0.1,0.86,0,0,0.86,0.125,1.23E-05,1.53756,3.23E-06
1377,6.45E-10,0.1,0.86125,0,0,0.86125,0.125,3.39E-05,1.53756,3.98E-07
1378,6.45E-10,0.1,0.86125,0,0,0.86125,0.125,3.39E-05,1.53756,3.98E-07
1379,1.60E-11,0.1,0.8625,0,0,0.8625,0.125,4.31E-06,1.53756,-9.63E-08
1380,1.60E-11,0.1,0.8625,0,0,0.8625,0.125,4.31E-06,1.53756,-9.63E-08
1381,3.78E-13,0.1,0.86375,0,0,0.86375,0.125,9.68E-07,1.53756,-2.37E-08
1382,3.78E-13,0.1,0.86375,0,0,0.86375,0.125,9.68E-07,1.53756,-2.37E-08
1383,5.53E-14,0.1,0.865,0,0,0.865,0.125,2.82E-07,1.53756,-1.52E-09
1384,5.53E-14,0.1,0.865,0,0,0.865,0.125,2.82E-07,1.53756,-1.52E-09
1385,3.59E-16,0.1,0.86625,0,0,0.86625,0.125,1.23E-08,1.53756,3.61E-09
1386,3.59E-16,0.1,0.86625,0,0,0.86625,0.125,1.23E-08,1.53756,3.61E-09
1387,2.13E-16,0.1,0.8675,0,0,0.8675,0.125,8.67E-09,1.53756,-2.12E-09
1388,2.13E-16,0.1,0.8675,0,0,0.8675,0.125,8.67E-09,1.53756,-2.12E-09
1389,3.15E-16,0.1,0.86875,0,0,0.86875,0.125,5.56E-09,1.53756,1.95E-09
1390,3.15E-16,0.1,0.86875,0,0,0.86875,0.125,5.56E-09,1.53756,1.95E-09
1391,2.89E-16,0.1,0.87,0,0,0.87,0.125,5.15E-09,1.53756,-1.77E-09
1392,2.89E-16,0.1,0.87,0,0,0.87,0.125,5.15E-09,1.53756,-1.77E-09
1393,2.46E-16,0.1,0.87125,0,0,0.87125,0.125,4.55E-09,1.53756,1.53E-09
1394,2.46E-16,0.1,0.87125,0,0,0.87125,0.125,4.55E-09,1.53756,1.53E-09
1395,1.98E-16,0.1,0.8725,0,0,0.8725,0.125,4.36E-09,1.53756,-1.30E-09
1396,1.98E-16,0.1,0.8725,0,0,0.8725,0.125,4.36E-09,1.53756,-1.30E-09
1397,1.52E-16,0.1,0.87375,0,0,0.87375,0.125,4.00E-09,1.53756,1.09E-09
1398,1.52E-16,0.1,0.87375,0,0,0.87375,0.125,4.00E-09,1.53756,1.09E-09
1399,1.12E-16,0.1,0.875,0,0,0.875,0.125,3.55E-09,1.53756,-9.07E-10
1400,1.12E-16,0.1,0.875,0,0,0.875,0.125,3.55E-09,1.53756,-9.07E-10
1401,7.97E-17,0.1,0.87625,0,0,0.87625,0.125,3.09E-09,1.53756,7.42E-10
1402,7.97E-17,0.1,0.87625,0,0,0.87625,0.125,3.09E-09,1.53756,7.42E-10
1403,5.51E-17,0.1,0.8775,0,0,0.8775,0.125,2.63E-09,1.53756,-6.00E-10
1404,5.51E-17,0.1,0.8775,0,0,0.8775,0.125,2.63E-09,1.53756,-6.00E-10
1405,3.70E-17,0.1,0.87875,0,0,0.87875,0.125,2.21E-09,1.53756,4.80E-10
1406,3.70E-17,0.1,0.87875,0,0,0.87875,0.125,2.21E-09,1.53756,4.80E-10
1407,2.42E-17,0.1,0.88,0,0,0.88,0.125,1.82E-09,1.53756,-3.79E-10
1408,2.42E-17,0.1,0.88,0,0,0.88,0.125,1.82E-09,1.53756,-3.79E-10
1409,1.55E-17,0.1,0.88125,0,0,0.88125,0.125,1.48E-09,1.53756,2.97E-10
1410,1.55E-17,0.1,0.88125,0,0,0.88125,0.125,1.48E-09,1.53756,2.97E-10
1411,9.69E-18,0.1,0.8825,0,0,0.8825,0.125,1.18E-09,1.53756,-2.30E-10
1412,9.69E-18,0.1,0.8825,0,0,0.8825,0.125,1.18E-09,1.53756,-2.30E-10
1413,5.93E-18,0.1,0.88375,0,0,0.88375,0.125,9.32E-10,1.53756,1.77E-10
1414,5.93E-18,0.1,0.88375,0,0,0.88375,0.125,9.32E-10,1.53756,1.77E-10
1415,3.56E-18,0.1,0.885,0,0,0.885,0.125,7.24E-10,1.53756,-1.35E-10
1416,3.56E-18,0.1,0.885,0,0,0.885,0.125,7.24E-10,1.53756,-1.35E-10
1417,2.09E-18,0.1,0.88625,0,0,0.88625,0.125,5.54E-10,1.53756,1.02E-10
1418,2.09E-18,0.1,0.88625,0,0,0.88625,0.125,5.54E-10,1.53756,1.02E-10
1419,1.21E-18,0.1,0.8875,0,0,0.8875,0.125,4.18E-10,1.53756,-7.62E-11
1420,1.21E-18,0.1,0.8875,0,0,0.8875,0.125,4.18E-10,1.53756,-7.62E-11
1421,6.86E-19,0.1,0.88875,0,0,0.88875,0.125,3.09E-10,1.53756,5.66E-11
1422,6.86E-19,0.1,0.88875,0,0,0.88875,0.125,3.09E-10,1.53756,5.66E-11
1423,3.83E-19,0.1,0.89,0,0,0.89,0.125,2.23E-10,1.53756,-4.17E-11
1424,3.83E-19,0.1,0.89,0,0,0.89,0.125,2.23E-10,1.53756,-4.17E-11
1425,2.10E-19,0.1,0.89125,0,0,0.89125,0.125,1.56E-10,1.53756,3.05E-11
1426,2.10E-19,0.1,0.89125,0,0,0.89125,0.125,1.56E-10,1.53756,3.05E-11
1427,1.13E-19,0.1,0.8925,0,0,0.8925,0.125,1.05E-10,1.53756,-2.22E-11
1428,1.13E-19,0.1,0.8925,0,0,0.8925,0.125,1.05E-10,1.53756,-2.22E-11
1429,6.03E-20,0.1,0.89375,0,0,0.89375,0.125,6.63E-11,1.53756,1.60E-11
1430,6.03E-20,0.1,0.89375,0,0,0.89375,0.125,6.63E-11,1.53756,1.60E-11
1431,3.16E-20,0.1,0.895,0,0,0.895,0.125,3.69E-11,1.53756,-1.14E-11
1432,3.16E-20,0.1,0.895,0,0,0.895,0.125,3.69E-11,1.53756,-1.14E-11
1433,1.63E-20,0.1,0.89625,0,0,0.89625,0.125,1.49E-11,1.53756,8.13E-12
1434,1.63E-20,0.1,0.89625,0,0,0.89625,0.125,1.49E-11,1.53756,8.13E-12
1435,8.29E-21,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,-5.74E-12
1436,8.29E-21,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,-5.74E-12
1437,4.16E-21,0.1,0.89875,0,0,0.89875,0.125,0,1.53756,4.03E-12
1438,4.16E-21,0.1,0.89875,0,0,0.89875,0.125,0,1.53756,4.03E-12
1439,2.06E-21,0.1,0.9,0,0,0.9,0.125,0,1.53756,-2.81E-12
1440,2.06E-21,0.1,0.9,0,0,0.9,0.125,0,1.53756,-2.81E-12
1441,1.01E-21,0.1,0.90125,0,0,0.90125,0.125,0,1.53756,1.94E-12
1442,1.01E-21,0.1,0.90125,0,0,0.90125,0.125,0,1.53756,1.94E-12
1443,4.86E-22,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,-1.34E-12
1444,4.86E-22,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,-1.34E-12
1445,2.31E-22,0.1,0.90375,0,0,0.90375,0.125,0,1.53756,9.14E-13
1446,2.31E-22,0.1,0.90375,0,0,0.90375,0.125,0,1.53756,9.14E-13
1447,1.08E-22,0.1,0.905,0,0,0.905,0.125,0,1.53756,-6.22E-13
1448,1.08E-22,0.1,0.905,0,0,0.905,0.125,0,1.53756,-6.22E-13
1449,5.05E-23,0.1,0.90625,0,0,0.90625,0.125,0,1.53756,4.20E-13
1450,5.05E-23,0.1,0.90625,0,0,0.90625,0.125,0,1.53756,4.20E-13
1451,2.31E-23,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,-2.82E-13
1452,2.31E-23,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,-2.82E-13
1453,1.04E-23,0.1,0.90875,0,0,0.90875,0.125,0,1.53756,1.87E-13
1454,1.04E-23,0.1,0.90875,0,0,0.90875,0.125,0,1.53756,1.87E-13
1455,4.63E-24,0.1,0.91,0,0,0.91,0.125,0,1.53756,-1.23E-13
1456,4.63E-24,0.1,0.91,0,0,0.91,0.125,0,1.53756,-1.23E-13
1457,2.04E-24,0.1,0.91125,0,0,0.91125,0.125,0,1.53756,8.12E-14
1458,2.04E-24,0.1,0.91125,0,0,0.91125,0.125,0,1.53756,8.12E-14
1459,8.96E-25,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,-5.25E-14
1460,8.96E-25,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,-5.25E-14
1461,3.72E-25,0.1,0.91375,0,0,0.91375,0.125,0,1.53756,3.26E-14
1462,3.72E-25,0.1,0.91375,0,0,0.91375,0.125,0,1.53756,3.26E-14
1463,1.52E-25,0.1,0.915,0,0,0.915,0.125,0,1.53756,-2.06E-14
1464,1.52E-25,0.1,0.915,0,0,0.915,0.125,0,1.53756,-2.06E-14
1465,6.08E-26,0.1,0.91625,0,0,0.91625,0.125,0,1.53756,1.21E-14
1466,6.08E-26,0.1,0.91625,0,0,0.91625,0.125,0,1.53756,1.21E-14
1467,1.97E-26,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,-6.53E-15
1468,1.97E-26,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,-6.53E-15
1469,6.52E-27,0.1,0.91875,0,0,0.91875,0.125,0,1.53756,3.02E-15
1470,6.52E-27,0.1,0.91875,0,0,0.91875,0.125,0,1.53756,3.02E-15
1471,1.17E-27,0.1,0.92,0,0,0.92,0.125,0,1.53756,-1.20E-15
1472,1.17E-27,0.1,0.92,0,0,0.92,0.125,0,1.53756,-1.20E-15
1473,4.18E-29,0.1,0.92125,0,0,0.92125,0.125,0,1.53756,2.15E-16
1474,4.18E-29,0.1,0.92125,0,0,0.92125,0.125,0,1.53756,2.15E-16
1475,1.04E-29,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,3.47E-18
1476,1.04E-29,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,3.47E-18
1477,2.04E-32,0.1,0.92375,0,0,0.92375,0.125,0,1.53756,4.22E-37
1478,2.04E-32,0.1,0.92375,0,0,0.92375,0.125,0,1.53756,4.22E-37
1479,0,0.1,0.925,0,0,0.925,0.125,0,1.53756,-1.27E-36
1480,0,0.1,0.925,0,0,0.925,0.125,0,1.53756,-1.27E-36
1481,0,0.1,0.92625,0,0,0.92625,0.125,0,1.53756,4.18E-37
1482,0,0.1,0.92625,0,0,0.92625,0.125,0,1.53756,4.18E-37
1483,0,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,4.08E-32
1484,0,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,4.08E-32
1485,0,0.1,0.92875,0,0,0.92875,0.125,0,1.53756,1.51E-34
1486,0,0.1,0.92875,0,0,0.92875,0.125,0,1.53756,1.51E-34
1487,0,0.1,0.93,0,0,0.93,0.125,0,1.53756,-8.19E-32
1488,0,0.1,0.93,0,0,0.93,0.125,0,1.53756,-8.19E-32
1489,0,0.1,0.93125,0,0,0.93125,0.125,0,1.53756,1.54E-34
1490,0,0.1,0.93125,0,0,0.93125,0.125,0,1.53756,1.54E-34
1491,0,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,4.08E-32
1492,0,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,4.08E-32
1493,0,0.1,0.93375,0,0,0.93375,0.125,0,1.53756,4.22E-37
1494,0,0.1,0.93375,0,0,0.93375,0.125,0,1.53756,4.22E-37
1495,0,0.1,0.935,0,0,0.935,0.125,0,1.53756,-1.27E-36
1496,0,0.1,0.935,0,0,0.935,0.125,0,1.53756,-1.27E-36
1497,0,0.1,0.93625,0,0,0.93625,0.125,0,1.53756,4.18E-37
1498,0,0.1,0.93625,0,0,0.93625,0.125,0,1.53756,4.18E-37
1499,0,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,4.08E-32
1500,0,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,4.08E-32
1501,0,0.1,0.93875,0,0,0.93875,0.125,0,1.53756,1.51E-34
1502,0,0.1,0.93875,0,0,0.93875,0.125,0,1.53756,1.51E-34
1503,0,0.1,0.94,0,0,0.94,0.125,0,1.53756,-8.19E-32
1504,0,0.1,0.94,0,0,0.94,0.125,0,1.53756,-8.19E-32
1505,0,0.1,0.94125,0,0,0.94125,0.125,0,1.53756,1.54E-34
1506,0,0.1,0.94125,0,0,0.94125,0.125,0,1.53756,1.54E-34
1507,0,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,4.08E-32
1508,0,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,4.08E-32
1509,0,0.1,0.94375,0,0,0.94375,0.125,0,1.53756,4.22E-37
1510,0,0.1,0.94375,0,0,0.94375,0.125,0,1.53756,4.22E-37
1511,0,0.1,0.945,0,0,0.945,0.125,0,1.53756,-1.27E-36
1512,0,0.1,0.945,0,0,0.945,0.125,0,1.53756,-1.27E-36
1513,0,0.1,0.94625,0,0,0.94625,0.125,0,1.53756,4.18E-37
1514,0,0.1,0.94625,0,0,0.94625,0.125,0,1.53756,4.18E-37
1515,0,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,4.08E-32
1516,0,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,4.08E-32
1517,0,0.1,0.94875,0,0,0.94875,0.125,0,1.53756,1.51E-34
1518,0,0.1,0.94875,0,0,0.94875,0.125,0,1.53756,1.51E-34
1519,0,0.1,0.95,0,0,0.95,0.125,0,1.53756,-8.19E-32
1520,0,0.1,0.95,0,0,0.95,0.125,0,1.53756,-8.19E-32
1521,0,0.1,0.95125,0,0,0.95125,0.125,0,1.53756,1.54E-34
1522,0,0.1,0.95125,0,0,0.95125,0.125,0,1.53756,1.54E-34
1523,0,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,4.08E-32
1524,0,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,4.08E-32
1525,0,0.1,0.95375,0,0,0.95375,0.125,0,1.53756,6.89E-43
1526,0,0.1,0.95375,0,0,0.95375,0.125,0,1.53756,6.89E-43
1527,0,0.1,0.955,0,0,0.955,0.125,0,1.53756,9.15E-41
1528,0,0.1,0.955,0,0,0.955,0.125,0,1.53756,9.15E-41
1529,0,0.1,0.95625,0,0,0.95625,0.125,0,1.53756,-5.55E-40
1530,0,0.1,0.95625,0,0,0.95625,0.125,0,1.53756,-5.55E-40
1531,0,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,1.20E-39
1532,0,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,1.20E-39
1533,0,0.1,0.95875,0,0,0.95875,0.125,0,1.53756,4.22E-37
1534,0,0.1,0.95875,0,0,0.95875,0.125,0,1.53756,4.22E-37
1535,0,0.1,0.96,0,0,0.96,0.125,0,1.53756,-1.27E-36
1536,0,0.1,0.96,0,0,0.96,0.125,0,1.53756,-1.27E-36
1537,0,0.1,0.96125,0,0,0.96125,0.125,0,1.53756,4.18E-37
1538,0,0.1,0.96125,0,0,0.96125,0.125,0,1.53756,4.18E-37
1539,0,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,4.08E-32
1540,0,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,4.08E-32
1541,0,0.1,0.96375,0,0,0.96375,0.125,0,1.53756,1.51E-34
1542,0,0.1,0.96375,0,0,0.96375,0.125,0,1.53756,1.51E-34
1543,0,0.1,0.965,0,0,0.965,0.125,0,1.53756,-8.19E-32
1544,0,0.1,0.965,0,0,0.965,0.125,0,1.53756,-8.19E-32
1545,0,0.1,0.96625,0,0,0.96625,0.125,0,1.53756,1.54E-34
1546,0,0.1,0.96625,0,0,0.96625,0.125,0,1.53756,1.54E-34
1547,0,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,4.08E-32
1548,0,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,4.08E-32
1549,0,0.1,0.96875,0,0,0.96875,0.125,0,1.53756,4.22E-37
1550,0,0.1,0.96875,0,0,0.96875,0.125,0,1.53756,4.22E-37
1551,0,0.1,0.97,0,0,0.97,0.125,0,1.53756,-1.27E-36
1552,0,0.1,0.97,0,0,0.97,0.125,0,1.53756,-1.27E-36
1553,0,0.1,0.97125,0,0,0.97125,0.125,0,1.53756,4.18E-37
1554,0,0.1,0.97125,0,0,0.97125,0.125,0,1.53756,4.18E-37
1555,0,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,4.08E-32
1556,0,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,4.08E-32
1557,0,0.1,0.97375,0,0,0.97375,0.125,0,1.53756,1.51E-34
1558,0,0.1,0.97375,0,0,0.97375,0.125,0,1.53756,1.51E-34
1559,0,0.1,0.975,0,0,0.975,0.125,0,1.53756,-8.19E-32
1560,0,0.1,0.975,0,0,0.975,0.125,0,1.53756,-8.19E-32
1561,0,0.1,0.97625,0,0,0.97625,0.125,0,1.53756,1.54E-34
1562,0,0.1,0.97625,0,0,0.97625,0.125,0,1.53756,1.54E-34
1563,0,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,4.08E-32
1564,0,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,4.08E-32
1565,0,0.1,0.97875,0,0,0.97875,0.125,0,1.53756,4.94E-37
1566,0,0.1,0.97875,0,0,0.97875,0.125,0,1.53756,4.94E-37
1567,0,0.1,0.98,0,0,0.98,0.125,0,1.53756,-1.76E-38
1568,0,0.1,0.98,0,0,0.98,0.125,0,1.53756,-1.76E-38
1569,0,0.1,0.98125,0,0,0.98125,0.125,0,1.53756,2.24E-35
1570,0,0.1,0.98125,0,0,0.98125,0.125,0,1.53756,2.24E-35
1571,2.80E-45,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,4.12E-32
1572,2.80E-45,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,4.12E-32
1573,3.64E-44,0.1,0.98375,0,0,0.98375,0.125,0,1.53756,6.95E-33
1574,3.64E-44,0.1,0.98375,0,0,0.98375,0.125,0,1.53756,6.95E-33
1575,0,0.1,0.985,0,0,0.985,0.125,0,1.53756,3.77E-32
1576,0,0.1,0.985,0,0,0.985,0.125,0,1.53756,3.77E-32
1577,4.75E-42,0.1,0.98625,0,0,0.98625,0.125,0,1.53756,2.10E-30
1578,4.75E-42,0.1,0.98625,0,0,0.98625,0.125,0,1.53756,2.10E-30
1579,0,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,3.70E-29
1580,0,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,3.70E-29
1581,4.86E-39,0.1,0.98875,0,0,0.98875,0.125,0,1.53756,6.50E-28
1582,4.86E-39,0.1,0.98875,0,0,0.98875,0.125,0,1.53756,6.50E-28
1583,1.17E-37,0.1,0.99,0,0,0.99,0.125,0,1.53756,1.14E-26
1584,1.17E-37,0.1,0.99,0,0,0.99,0.125,0,1.53756,1.14E-26
1585,6.23E-37,0.1,0.99125,0,0,0.99125,0.125,0,1.53756,2.01E-25
1586,6.23E-37,0.1,0.99125,0,0,0.99125,0.125,0,1.53756,2.01E-25
1587,1.99E-35,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,3.53E-24
1588,1.99E-35,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,3.53E-24
1589,2.55E-33,0.1,0.99375,0,0,0.99375,0.125,0,1.53756,6.59E-22
1590,2.55E-33,0.1,0.99375,0,0,0.99375,0.125,0,1.53756,6.59E-22
1591,3.26E-31,0.1,0.995,0,0,0.995,0.125,0,1.53756,4.97E-20
1592,3.26E-31,0.1,0.995,0,0,0.995,0.125,0,1.53756,4.97E-20
1593,1.31E-30,0.1,0.99625,0,0,0.99625,0.125,0,1.53756,3.84E-18
1594,1.31E-30,0.1,0.99625,0,0,0.99625,0.125,0,1.53756,3.84E-18
1595,1.04E-29,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,3.24E-17
1596,1.04E-29,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,3.24E-17
1597,2.68E-30,0.1,0.99875,0,0,0.99875,0.125,0,1.53756,1.19E-16
1598,2.68E-30,0.1,0.99875,0,0,0.99875,0.125,0,1.53756,1.19E-16
1599,1.04E-29,0.1,1,0,0,1,0.125,0,1.53756,0


==> data/rp1_exact.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,2.74779e-19,1,0,0,0,0,1,0,0.928924,0
1,5.034e-19,1,0.0025,0,0,0.0025,1,0,0.928924,0
2,5.034e-19,1,0.0025,0,0,0.0025,1,0,0.928924,0
3,9.87247e-19,1,0.005,0,0,0.005,1,0,0.928924,0
4,9.87247e-19,1,0.005,0,0,0.005,1,0,0.928924,0
5,3.62828e-18,1,0.0075,0,0,0.0075,1,0,0.928924,0
6,3.62828e-18,1,0.0075,0,0,0.0075,1,0,0.928924,0
7,1.04744e-17,1,0.01,0,0,0.01,1,0,0.928924,0
8,1.04744e-17,1,0.01,0,0,0.01,1,0,0.928924,0
9,3.13223e-17,1,0.0125,0,0,0.0125,1,0,0.928924,0
10,3.13223e-17,1,0.0125,0,0,0.0125,1,0,0.928924,0
11,9.14868e-17,1,0.015,0,0,0.015,1,0,0.928924,0
12,9.14868e-17,1,0.015,0,0,0.015,1,0,0.928924,0
13,2.64031e-16,1,0.0175,0,0,0.0175,1,0,0.928924,0
14,2.64031e-16,1,0.0175,0,0,0.0175,1,0,0.928924,0
15,7.51154e-16,1,0.02,0,0,0.02,1,0,0.928924,0
16,7.51154e-16,1,0.02,0,0,0.02,1,0,0.928924,0
17,2.10692e-15,1,0.0225,0,0,0.0225,1,0,0.928924,0
18,2.10692e-15,1,0.0225,0,0,0.0225,1,0,0.928924,0
19,5.82505e-15,1,0.025,0,0,0.025,1,0,0.928924,0
20,5.82505e-15,1,0.025,0,0,0.025,1,0,0.928924,0
21,1.58704e-14,1,0.0275,0,0,0.0275,1,0,0.928924,0
22,1.58704e-14,1,0.0275,0,0,0.0275,1,0,0.928924,0
23,4.26004e-14,1,0.03,0,0,0.03,1,0,0.928924,0
24,4.26004e-14,1,0.03,0,0,0.03,1,0,0.928924,0
25,1.12634e-13,1,0.0325,0,0,0.0325,1,0,0.928924,0
26,1.12634e-13,1,0.0325,0,0,0.0325,1,0,0.928924,0
27,2.93259e-13,1,0.035,0,0,0.035,1,0,0.928924,0
28,2.93259e-13,1,0.035,0,0,0.035,1,0,0.928924,0
29,7.51692e-13,1,0.0375,0,0,0.0375,1,0,0.928924,0
30,7.51692e-13,1,0.0375,0,0,0.0375,1,0,0.928924,0
31,1.89635e-12,1,0.04,0,0,0.04,1,0,0.928924,0
32,1.89635e-12,1,0.04,0,0,0.04,1,0,0.928924,0
33,4.70716e-12,1,0.0425,0,0,0.0425,1,0,0.928924,0
34,4.70716e-12,1,0.0425,0,0,0.0425,1,0,0.928924,0
35,1.14929e-11,1,0.045,0,0,0.045,1,0,0.928924,0
36,1.14929e-11,1,0.045,0,0,0.045,1,0,0.928924,0
37,2.75926e-11,1,0.0475,0,0,0.0475,1,0,0.928924,0
38,2.75926e-11,1,0.0475,0,0,0.0475,1,0,0.928924,0
39,6.51173e-11,1,0.05,0,0,0.05,1,0,0.928924,0
40,6.51173e-11,1,0.05,0,0,0.05,1,0,0.928924,0
41,1.51003e-10,1,0.0525,0,0,0.0525,1,0,0.928924,0
42,1.51003e-10,1,0.0525,0,0,0.0525,1,0,0.928924,0
43,3.43947e-10,1,0.055,0,0,0.055,1,0,0.928924,0
44,3.43947e-10,1,0.055,0,0,0.055,1,0,0.928924,0
45,7.69197e-10,1,0.0575,0,0,0.0575,1,0,0.928924,0
46,7.69197e-10,1,0.0575,0,0,0.0575,1,0,0.928924,0
47,1.6882e-09,1,0.06,0,0,0.06,1,0,0.928924,0
48,1.6882e-09,1,0.06,0,0,0.06,1,0,0.928924,0
49,3.63458e-09,1,0.0625,0,0,0.0625,1,0,0.928924,0
50,3.63458e-09,1,0.0625,0,0,0.0625,1,0,0.928924,0
51,7.67155e-09,1,0.065,0,0,0.065,1,0,0.928924,0
52,7.67155e-09,1,0.065,0,0,0.065,1,0,0.928924,0
53,1.58671e-08,1,0.0675,0,0,0.0675,1,0,0.928924,0
54,1.58671e-08,1,0.0675,0,0,0.0675,1,0,0.928924,0
55,3.21354e-08,1,0.07,0,0,0.07,1,0,0.928924,0
56,3.21354e-08,1,0.07,0,0,0.07,1,0,0.928924,0
57,6.36966e-08,1,0.0725,0,0,0.0725,1,0,0.928924,0
58,6.36966e-08,1,0.0725,0,0,0.0725,1,0,0.928924,0
59,1.23445e-07,1,0.075,0,0,0.075,1,0,0.928924,0
60,1.23445e-07,1,0.075,0,0,0.075,1,0,0.928924,0
61,2.33799e-07,1,0.0775,0,0,0.0775,1,0,0.928924,0
62,2.33799e-07,1,0.0775,0,0,0.0775,1,0,0.928924,0
63,4.3215e-07,1,0.08,0,0,0.08,1,0,0.928924,0
64,4.3215e-07,1,0.08,0,0,0.08,1,0,0.928924,0
65,7.79298e-07,1,0.0825,0,0,0.0825,1,0,0.928924,0
66,7.79298e-07,1,0.0825,0,0,0.0825,1,0,0.928924,0
67,1.36834e-06,1,0.085,0,0,0.085,1,0,0.928924,0
68,1.36834e-06,1,0.085,0,0,0.085,1,0,0.928924,0
69,2.33948e-06,1,0.0875,0,0,0.0875,1,0,0.928924,0
70,2.33948e-06,1,0.0875,0,0,0.0875,1,0,0.928924,0
71,3.88338e-06,1,0.09,0,0,0.09,1,0,0.928924,0
72,3.88338e-06,1,0.09,0,0,0.09,1,0,0.928924,0
73,6.26328e-06,1,0.0925,0,0,0.0925,1,0,0.928924,0
74,6.26328e-06,1,0.0925,0,0,0.0925,1,0,0.928924,0
75,9.77199e-06,1,0.095,0,0,0.095,1,0,0.928924,0
76,9.77199e-06,1,0.095,0,0,0.095,1,0,0.928924,0
77,1.4778e-05,1,0.0975,0,0,0.0975,1,0,0.928924,0
78,1.4778e-05,1,0.0975,0,0,0.0975,1,0,0.928924,0
79,2.15183e-05,1,0.1,0,0,0.1,1,0,0.928924,0
80,2.15183e-05,1,0.1,0,0,0.1,1,0,0.928924,0
81,3.02801e-05,1,0.1025,0,0,0.1025,1,0,0.928924,0
82,3.02801e-05,1,0.1025,0,0,0.1025,1,0,0.928924,0
83,4.07618e-05,1,0.105,0,0,0.105,1,0,0.928924,0
84,4.07618e-05,1,0.105,0,0,0.105,1,0,0.928924,0
85,5.27786e-05,1,0.1075,0,0,0.1075,1,0,0.928924,0
86,5.27786e-05,1,0.1075,0,0,0.1075,1,0,0.928924,0
87,6.46991e-05,1,0.11,0,0,0.11,1,0,0.928924,0
88,6.46991e-05,1,0.11,0,0,0.11,1,0,0.928924,0
89,7.55042e-05,1,0.1125,0,0,0.1125,1,0,0.928924,0
90,7.55042e-05,1,0.1125,0,0,0.1125,1,0,0.928924,0
91,8.16623e-05,1,0.115,0,0,0.115,1,0,0.928924,0
92,8.16623e-05,1,0.115,0,0,0.115,1,0,0.928924,0
93,8.15272e-05,1,0.1175,0,0,0.1175,1,0,0.928924,0
94,8.15272e-05,1,0.1175,0,0,0.1175,1,0,0.928924,0
95,7.05081e-05,1,0.12,0,0,0.12,1,0,0.928924,0
96,7.05081e-05,1,0.12,0,0,0.12,1,0,0.928924,0
97,4.77009e-05,1,0.1225,0,0,0.1225,1,0,0.928924,0
98,4.77009e-05,1,0.1225,0,0,0.1225,1,0,0.928924,0
99,1.10959e-05,1,0.125,0,0,0.125,1,0,0.928924,0
100,1.10959e-05,1,0.125,0,0,0.125,1,0,0.928924,0
101,3.4587e-05,1,0.1275,0,0,0.1275,1,0,0.928924,0
102,3.4587e-05,1,0.1275,0,0,0.1275,1,0,0.928924,0
103,7.74313e-05,1,0.13,0,0,0.13,1,0,0.928924,0
104,7.74313e-05,1,0.13,0,0,0.13,1,0,0.928924,0
105,0.000109164,1,0.1325,0,0,0.1325,1,0,0.928924,0
106,0.000109164,1,0.1325,0,0,0.1325,1,0,0.928924,0
107,0.000120728,1,0.135,0,0,0.135,1,0,0.928924,0
108,0.000120728,1,0.135,0,0,0.135,1,0,0.928924,0
109,0.000111446,1,0.1375,0,0,0.1375,1,0,0.928924,0
110,0.000111446,1,0.1375,0,0,0.1375,1,0,0.928924,0
111,8.25061e-05,1,0.14,0,0,0.14,1,0,0.928924,0
112,8.25061e-05,1,0.14,0,0,0.14,1,0,0.928924,0
113,4.32164e-05,1,0.1425,0,0,0.1425,1,0,0.928924,0
114,4.32164e-05,1,0.1425,0,0,0.1425,1,0,0.928924,0
115,4.71653e-06,1,0.145,0,0,0.145,1,0,0.928924,0
116,4.71653e-06,1,0.145,0,0,0.145,1,0,0.928924,0
117,2.0864e-05,1,0.1475,0,0,0.1475,1,0,0.928924,0
118,2.0864e-05,1,0.1475,0,0,0.1475,1,0,0.928924,0
119,2.5571e-05,1,0.15,0,0,0.15,1,0,0.928924,0
120,2.5571e-05,1,0.15,0,0,0.15,1,0,0.928924,0
121,9.58918e-06,1,0.1525,0,0,0.1525,1,0,0.928924,0
122,9.58918e-06,1,0.1525,0,0,0.1525,1,0,0.928924,0
123,1.48103e-05,1,0.155,0,0,0.155,1,0,0.928924,0
124,1.48103e-05,1,0.155,0,0,0.155,1,0,0.928924,0
125,2.64726e-05,1,0.1575,0,0,0.1575,1,0,0.928924,0
126,2.64726e-05,1,0.1575,0,0,0.1575,1,0,0.928924,0
127,1.65121e-05,1,0.16,0,0,0.16,1,0,0.928924,0
128,1.65121e-05,1,0.16,0,0,0.16,1,0,0.928924,0
129,1.07368e-05,1,0.1625,0,0,0.1625,1,0,0.928924,0
130,1.07368e-05,1,0.1625,0,0,0.1625,1,0,0.928924,0
131,4.02922e-05,1,0.165,0,0,0.165,1,0,0.928924,0
132,4.02922e-05,1,0.165,0,0,0.165,1,0,0.928924,0
133,5.38847e-05,1,0.1675,0,0,0.1675,1,0,0.928924,0
134,5.38847e-05,1,0.1675,0,0,0.1675,1,0,0.928924,0
135,3.8847e-05,1,0.17,0,0,0.17,1,0,0.928924,0
136,3.8847e-05,1,0.17,0,0,0.17,1,0,0.928924,0
137,1.78585e-06,1,0.1725,0,0,0.1725,1,0,0.928924,0
138,1.78585e-06,1,0.1725,0,0,0.1725,1,0,0.928924,0
139,4.11975e-05,1,0.175,0,0,0.175,1,0,0.928924,0
140,4.11975e-05,1,0.175,0,0,0.175,1,0,0.928924,0
141,5.38e-05,1,0.1775,0,0,0.1775,1,0,0.928924,0
142,5.38e-05,1,0.1775,0,0,0.1775,1,0,0.928924,0
143,3.79169e-05,1,0.18,0,0,0.18,1,0,0.928924,0
144,3.79169e-05,1,0.18,0,0,0.18,1,0,0.928924,0
145,9.3789e-06,1,0.1825,0,0,0.1825,1,0,0.928924,0
146,9.3789e-06,1,0.1825,0,0,0.1825,1,0,0.928924,0
147,1.07676e-05,1,0.185,0,0,0.185,1,0,0.928924,0
148,1.07676e-05,1,0.185,0,0,0.185,1,0,0.928924,0
149,9.90155e-06,1,0.1875,0,0,0.1875,1,0,0.928924,0
150,9.90155e-06,1,0.1875,0,0,0.1875,1,0,0.928924,0
151,5.57324e-06,1,0.19,0,0,0.19,1,0,0.928924,0
152,5.57324e-06,1,0.19,0,0,0.19,1,0,0.928924,0
153,1.25568e-05,1,0.1925,0,0,0.1925,1,0,0.928924,0
154,1.25568e-05,1,0.1925,0,0,0.1925,1,0,0.928924,0
155,1.0932e-06,1,0.195,0,0,0.195,1,0,0.928924,0
156,1.0932e-06,1,0.195,0,0,0.195,1,0,0.928924,0
157,1.80487e-05,1,0.1975,0,0,0.1975,1,0,0.928924,0
158,1.80487e-05,1,0.1975,0,0,0.1975,1,0,0.928924,0
159,2.53307e-05,1,0.2,0,0,0.2,1,0,0.928924,0
160,2.53307e-05,1,0.2,0,0,0.2,1,0,0.928924,0
161,1.03491e-05,1,0.2025,0,0,0.2025,1,0,0.928924,0
162,1.03491e-05,1,0.2025,0,0,0.2025,1,0,0.928924,0
163,1.51224e-05,1,0.205,0,0,0.205,1,0,0.928924,0
164,1.51224e-05,1,0.205,0,0,0.205,1,0,0.928924,0
165,2.49332e-05,1,0.2075,0,0,0.2075,1,0,0.928924,0
166,2.49332e-05,1,0.2075,0,0,0.2075,1,0,0.928924,0
167,1.46039e-05,1,0.21,0,0,0.21,1,0,0.928924,0
168,1.46039e-05,1,0.21,0,0,0.21,1,0,0.928924,0
169,9.19564e-07,1,0.2125,0,0,0.2125,1,0,0.928924,0
170,9.19564e-07,1,0.2125,0,0,0.2125,1,0,0.928924,0
171,5.19597e-06,1,0.215,0,0,0.215,1,0,0.928924,0
172,5.19597e-06,1,0.215,0,0,0.215,1,0,0.928924,0
173,2.25332e-06,1,0.2175,0,0,0.2175,1,0,0.928924,0
174,2.25332e-06,1,0.2175,0,0,0.2175,1,0,0.928924,0
175,4.88814e-06,1,0.22,0,0,0.22,1,0,0.928924,0
176,4.88814e-06,1,0.22,0,0,0.22,1,0,0.928924,0
177,4.37523e-06,1,0.2225,0,0,0.2225,1,0,0.928924,0
178,4.37523e-06,1,0.2225,0,0,0.2225,1,0,0.928924,0
179,1.38528e-05,1,0.225,0,0,0.225,1,0,0.928924,0
180,1.38528e-05,1,0.225,0,0,0.225,1,0,0.928924,0
181,9.29132e-06,1,0.2275,0,0,0.2275,1,0,0.928924,0
182,9.29132e-06,1,0.2275,0,0,0.2275,1,0,0.928924,0
183,6.62388e-06,1,0.23,0,0,0.23,1,0,0.928924,0
184,6.62388e-06,1,0.23,0,0,0.23,1,0,0.928924,0
185,1.39733e-05,1,0.2325,0,0,0.2325,1,0,0.928924,0
186,1.39733e-05,1,0.2325,0,0,0.2325,1,0,0.928924,0
187,7.02487e-06,1,0.235,0,0,0.235,1,0,0.928924,0
188,7.02487e-06,1,0.235,0,0,0.235,1,0,0.928924,0
189,1.34109e-06,1,0.2375,0,0,0.2375,1,0,0.928924,0
190,1.34109e-06,1,0.2375,0,0,0.2375,1,0,0.928924,0
191,5.07444e-07,1,0.24,0,0,0.24,1,0,0.928924,0
192,5.07444e-07,1,0.24,0,0,0.24,1,0,0.928924,0
193,3.04215e-06,1,0.2425,0,0,0.2425,1,0,0.928924,0
194,3.04215e-06,1,0.2425,0,0,0.2425,1,0,0.928924,0
195,1.78108e-06,1,0.245,0,0,0.245,1,0,0.928924,0
196,1.78108e-06,1,0.245,0,0,0.245,1,0,0.928924,0
197,1.03058e-05,1,0.2475,0,0,0.2475,1,0,0.928924,0
198,1.03058e-05,1,0.2475,0,0,0.2475,1,0,0.928924,0
199,4.9179e-06,1,0.25,0,0,0.25,1,0,0.928924,0
200,4.9179e-06,1,0.25,0,0,0.25,1,0,0.928924,0
201,2.89889e-05,1,0.2525,0,0,0.2525,1,0,0.928924,0
202,2.89889e-05,1,0.2525,0,0,0.2525,1,0,0.928924,0
203,7.96897e-05,1,0.255,0,0,0.255,1,0,0.928924,0
204,7.96897e-05,1,0.255,0,0,0.255,1,0,0.928924,0
205,0.000145005,1,0.2575,0,0,0.2575,1,0,0.928924,0
206,0.000145005,1,0.2575,0,0,0.2575,1,0,0.928924,0
207,0.000174169,1,0.26,0,0,0.26,1,0,0.928924,0
208,0.000174169,1,0.26,0,0,0.26,1,0,0.928924,0
209,0.000169017,1,0.2625,0,0,0.2625,1,0.301726,0.928924,0
210,0.000169017,1,0.2625,0,0,0.2625,1,0.301726,0.928924,0
211,0.00013642,0.991927,0.265,0,0,0.265,0.994227,0.594394,0.928924,0.00684663
212,0.00013642,0.991927,0.265,0,0,0.265,0.994227,0.594394,0.928924,0.00684663
213,8.82686e-05,0.979752,0.2675,0,0,0.2675,0.985495,0.661298,0.928924,0.0172633
214,8.82686e-05,0.979752,0.2675,0,0,0.2675,0.985495,0.661298,0.928924,0.0172633
215,5.2922e-05,0.967705,0.27,0,0,0.27,0.976824,0.658705,0.928924,0.02768
216,5.2922e-05,0.967705,0.27,0,0,0.27,0.976824,0.658705,0.928924,0.02768
217,2.99626e-05,0.955785,0.2725,0,0,0.2725,0.968214,0.656105,0.928924,0.0380966
218,2.99626e-05,0.955785,0.2725,0,0,0.2725,0.968214,0.656105,0.928924,0.0380966
219,1.35362e-05,0.943991,0.275,0,0,0.275,0.959666,0.6535,0.928924,0.0485133
220,1.35362e-05,0.943991,0.275,0,0,0.275,0.959666,0.6535,0.928924,0.0485133
221,5.96847e-06,0.932323,0.2775,0,0,0.2775,0.951177,0.65089,0.928924,0.05893
222,5.96847e-06,0.932323,0.2775,0,0,0.2775,0.951177,0.65089,0.928924,0.05893
223,9.51269e-08,0.920778,0.28,0,0,0.28,0.942749,0.648273,0.928924,0.0693466
224,9.51269e-08,0.920778,0.28,0,0,0.28,0.942749,0.648273,0.928924,0.0693466
225,3.95441e-06,0.909355,0.2825,0,0,0.2825,0.934381,0.645651,0.928924,0.0797633
226,3.95441e-06,0.909355,0.2825,0,0,0.2825,0.934381,0.645651,0.928924,0.0797633
227,7.10427e-06,0.898055,0.285,0,0,0.285,0.926072,0.643024,0.928924,0.09018
228,7.10427e-06,0.898055,0.285,0,0,0.285,0.926072,0.643024,0.928924,0.09018
229,7.2606e-06,0.886875,0.2875,0,0,0.2875,0.917823,0.640392,0.928924,0.100597
230,7.2606e-06,0.886875,0.2875,0,0,0.2875,0.917823,0.640392,0.928924,0.100597
231,1.15911e-05,0.875815,0.29,0,0,0.29,0.909632,0.637754,0.928924,0.111013
232,1.15911e-05,0.875815,0.29,0,0,0.29,0.909632,0.637754,0.928924,0.111013
233,1.21884e-05,0.864873,0.2925,0,0,0.2925,0.9015,0.635111,0.928924,0.12143
234,1.21884e-05,0.864873,0.2925,0,0,0.2925,0.9015,0.635111,0.928924,0.12143
235,1.63204e-05,0.854048,0.295,0,0,0.295,0.893427,0.632464,0.928924,0.131847
236,1.63204e-05,0.854048,0.295,0,0,0.295,0.893427,0.632464,0.928924,0.131847
237,1.59669e-05,0.84334,0.2975,0,0,0.2975,0.885411,0.629811,0.928924,0.142263
238,1.59669e-05,0.84334,0.2975,0,0,0.2975,0.885411,0.629811,0.928924,0.142263
239,1.76323e-05,0.832747,0.3,0,0,0.3,0.877453,0.627154,0.928924,0.15268
240,1.76323e-05,0.832747,0.3,0,0,0.3,0.877453,0.627154,0.928924,0.15268
241,1.69276e-05,0.822268,0.3025,0,0,0.3025,0.869552,0.624493,0.928924,0.163097
242,1.69276e-05,0.822268,0.3025,0,0,0.3025,0.869552,0.624493,0.928924,0.163097
243,2.07189e-05,0.811903,0.305,0,0,0.305,0.861708,0.621827,0.928924,0.173513
244,2.07189e-05,0.811903,0.305,0,0,0.305,0.861708,0.621827,0.928924,0.173513
245,1.87633e-05,0.80165,0.3075,0,0,0.3075,0.853921,0.619156,0.928924,0.18393
246,1.87633e-05,0.80165,0.3075,0,0,0.3075,0.853921,0.619156,0.928924,0.18393
247,2.38777e-05,0.791508,0.31,0,0,0.31,0.84619,0.616482,0.928924,0.194347
248,2.38777e-05,0.791508,0.31,0,0,0.31,0.84619,0.616482,0.928924,0.194347
249,1.84808e-05,0.781476,0.3125,0,0,0.3125,0.838515,0.613803,0.928924,0.204763
250,1.84808e-05,0.781476,0.3125,0,0,0.3125,0.838515,0.613803,0.928924,0.204763
251,2.20838e-05,0.771553,0.315,0,0,0.315,0.830896,0.611121,0.928924,0.21518
252,2.20838e-05,0.771553,0.315,0,0,0.315,0.830896,0.611121,0.928924,0.21518
253,2.06351e-05,0.761738,0.3175,0,0,0.3175,0.823333,0.608434,0.928924,0.225597
254,2.06351e-05,0.761738,0.3175,0,0,0.3175,0.823333,0.608434,0.928924,0.225597
255,2.54019e-05,0.752031,0.32,0,0,0.32,0.815825,0.605744,0.928924,0.236013
256,2.54019e-05,0.752031,0.32,0,0,0.32,0.815825,0.605744,0.928924,0.236013
257,2.23547e-05,0.74243,0.3225,0,0,0.3225,0.808372,0.603051,0.928924,0.24643
258,2.23547e-05,0.74243,0.3225,0,0,0.3225,0.808372,0.603051,0.928924,0.24643
259,2.64915e-05,0.732934,0.325,0,0,0.325,0.800973,0.600354,0.928924,0.256847
260,2.64915e-05,0.732934,0.325,0,0,0.325,0.800973,0.600354,0.928924,0.256847
261,2.24278e-05,0.723543,0.3275,0,0,0.3275,0.793628,0.597653,0.928924,0.267263
262,2.24278e-05,0.723543,0.3275,0,0,0.3275,0.793628,0.597653,0.928924,0.267263
263,2.8292e-05,0.714254,0.33,0,0,0.33,0.786338,0.59495,0.928924,0.27768
264,2.8292e-05,0.714254,0.33,0,0,0.33,0.786338,0.59495,0.928924,0.27768
265,2.33876e-05,0.705069,0.3325,0,0,0.3325,0.779101,0.592243,0.928924,0.288097
266,2.33876e-05,0.705069,0.3325,0,0,0.3325,0.779101,0.592243,0.928924,0.288097
267,2.96803e-05,0.695984,0.335,0,0,0.335,0.771918,0.589534,0.928924,0.298513
268,2.96803e-05,0.695984,0.335,0,0,0.335,0.771918,0.589534,0.928924,0.298513
269,2.22328e-05,0.687,0.3375,0,0,0.3375,0.764787,0.586821,0.928924,0.30893
270,2.22328e-05,0.687,0.3375,0,0,0.3375,0.764787,0.586821,0.928924,0.30893
271,3.02848e-05,0.678116,0.34,0,0,0.34,0.75771,0.584106,0.928924,0.319347
272,3.02848e-05,0.678116,0.34,0,0,0.34,0.75771,0.584106,0.928924,0.319347
273,2.4024e-05,0.66933,0.3425,0,0,0.3425,0.750685,0.581389,0.928924,0.329763
274,2.4024e-05,0.66933,0.3425,0,0,0.3425,0.750685,0.581389,0.928924,0.329763
275,3.31166e-05,0.660643,0.345,0,0,0.345,0.743712,0.578668,0.928924,0.34018
276,3.31166e-05,0.660643,0.345,0,0,0.345,0.743712,0.578668,0.928924,0.34018
277,2.39708e-05,0.652052,0.3475,0,0,0.3475,0.736791,0.575946,0.928924,0.350597
278,2.39708e-05,0.652052,0.3475,0,0,0.3475,0.736791,0.575946,0.928924,0.350597
279,3.22609e-05,0.643556,0.35,0,0,0.35,0.729922,0.573221,0.928924,0.361013
280,3.22609e-05,0.643556,0.35,0,0,0.35,0.729922,0.573221,0.928924,0.361013
281,2.36866e-05,0.635156,0.3525,0,0,0.3525,0.723104,0.570495,0.928924,0.37143
282,2.36866e-05,0.635156,0.3525,0,0,0.3525,0.723104,0.570495,0.928924,0.37143
283,3.55833e-05,0.626851,0.355,0,0,0.355,0.716337,0.567766,0.928924,0.381847
284,3.55833e-05,0.626851,0.355,0,0,0.355,0.716337,0.567766,0.928924,0.381847
285,2.33869e-05,0.618638,0.3575,0,0,0.3575,0.70962,0.565035,0.928924,0.392263
286,2.33869e-05,0.618638,0.3575,0,0,0.3575,0.70962,0.565035,0.928924,0.392263
287,3.3833e-05,0.610518,0.36,0,0,0.36,0.702955,0.562303,0.928924,0.40268
288,3.3833e-05,0.610518,0.36,0,0,0.36,0.702955,0.562303,0.928924,0.40268
289,2.33166e-05,0.602489,0.3625,0,0,0.3625,0.696339,0.559569,0.928924,0.413097
290,2.33166e-05,0.602489,0.3625,0,0,0.3625,0.696339,0.559569,0.928924,0.413097
291,4.62288e-05,0.594551,0.365,0,0,0.365,0.689773,0.556834,0.928924,0.423513
292,4.62288e-05,0.594551,0.365,0,0,0.365,0.689773,0.556834,0.928924,0.423513
293,8.92868e-05,0.586703,0.3675,0,0,0.3675,0.683257,0.554098,0.928924,0.43393
294,8.92868e-05,0.586703,0.3675,0,0,0.3675,0.683257,0.554098,0.928924,0.43393
295,0.00023183,0.578944,0.37,0,0,0.37,0.676791,0.55136,0.928924,0.444347
296,0.00023183,0.578944,0.37,0,0,0.37,0.676791,0.55136,0.928924,0.444347
297,4.98452e-05,0.571272,0.3725,0,0,0.3725,0.670373,0.548621,0.928924,0.454763
298,4.98452e-05,0.571272,0.3725,0,0,0.3725,0.670373,0.548621,0.928924,0.454763
299,5.20162e-05,0.563689,0.375,0,0,0.375,0.664004,0.545881,0.928924,0.46518
300,5.20162e-05,0.563689,0.375,0,0,0.375,0.664004,0.545881,0.928924,0.46518
301,0.000112599,0.556191,0.3775,0,0,0.3775,0.657684,0.543141,0.928924,0.475597
302,0.000112599,0.556191,0.3775,0,0,0.3775,0.657684,0.543141,0.928924,0.475597
303,6.03424e-05,0.548779,0.38,0,0,0.38,0.651412,0.540399,0.928924,0.486013
304,6.03424e-05,0.548779,0.38,0,0,0.38,0.651412,0.540399,0.928924,0.486013
305,0.000110061,0.541453,0.3825,0,0,0.3825,0.645188,0.537657,0.928924,0.49643
306,0.000110061,0.541453,0.3825,0,0,0.3825,0.645188,0.537657,0.928924,0.49643
307,9.76736e-05,0.53421,0.385,0,0,0.385,0.639011,0.534915,0.928924,0.506847
308,9.76736e-05,0.53421,0.385,0,0,0.385,0.639011,0.534915,0.928924,0.506847
309,0.000132733,0.52705,0.3875,0,0,0.3875,0.632882,0.532173,0.928924,0.517263
310,0.000132733,0.52705,0.3875,0,0,0.3875,0.632882,0.532173,0.928924,0.517263
311,0.000158524,0.519973,0.39,0,0,0.39,0.6268,0.52943,0.928924,0.52768
312,0.000158524,0.519973,0.39,0,0,0.39,0.6268,0.52943,0.928924,0.52768
313,0.000176056,0.512977,0.3925,0,0,0.3925,0.620765,0.526687,0.928924,0.538097
314,0.000176056,0.512977,0.3925,0,0,0.3925,0.620765,0.526687,0.928924,0.538097
315,0.000188255,0.506062,0.395,0,0,0.395,0.614776,0.523944,0.928924,0.548513
316,0.000188255,0.506062,0.395,0,0,0.395,0.614776,0.523944,0.928924,0.548513
317,0.000142017,0.499227,0.3975,0,0,0.3975,0.608834,0.521201,0.928924,0.55893
318,0.000142017,0.499227,0.3975,0,0,0.3975,0.608834,0.521201,0.928924,0.55893
319,0.00021329,0.492472,0.4,0,0,0.4,0.602938,0.518459,0.928924,0.569347
320,0.00021329,0.492472,0.4,0,0,0.4,0.602938,0.518459,0.928924,0.569347
321,7.7293e-05,0.485795,0.4025,0,0,0.4025,0.597087,0.515717,0.928924,0.579763
322,7.7293e-05,0.485795,0.4025,0,0,0.4025,0.597087,0.515717,0.928924,0.579763
323,0.000207589,0.479196,0.405,0,0,0.405,0.591282,0.512975,0.928924,0.59018
324,0.000207589,0.479196,0.405,0,0,0.405,0.591282,0.512975,0.928924,0.59018
325,0.000141582,0.472673,0.4075,0,0,0.4075,0.585523,0.510234,0.928924,0.600597
326,0.000141582,0.472673,0.4075,0,0,0.4075,0.585523,0.510234,0.928924,0.600597
327,0.000196356,0.466227,0.41,0,0,0.41,0.579808,0.507494,0.928924,0.611013
328,0.000196356,0.466227,0.41,0,0,0.41,0.579808,0.507494,0.928924,0.611013
329,0.000185264,0.459857,0.4125,0,0,0.4125,0.574138,0.504755,0.928924,0.62143
330,0.000185264,0.459857,0.4125,0,0,0.4125,0.574138,0.504755,0.928924,0.62143
331,0.000290984,0.453561,0.415,0,0,0.415,0.568512,0.502017,0.928924,0.631847
332,0.000290984,0.453561,0.415,0,0,0.415,0.568512,0.502017,0.928924,0.631847
333,0.000213124,0.447339,0.4175,0,0,0.4175,0.562931,0.49928,0.928924,0.642263
334,0.000213124,0.447339,0.4175,0,0,0.4175,0.562931,0.49928,0.928924,0.642263
335,0.000280508,0.441191,0.42,0,0,0.42,0.557393,0.496544,0.928924,0.65268
336,0.000280508,0.441191,0.42,0,0,0.42,0.557393,0.496544,0.928924,0.65268
337,0.000205684,0.435115,0.4225,0,0,0.4225,0.551899,0.49381,0.928924,0.663097
338,0.000205684,0.435115,0.4225,0,0,0.4225,0.551899,0.49381,0.928924,0.663097
339,0.000254433,0.429111,0.425,0,0,0.425,0.546449,0.491077,0.928924,0.673513
340,0.000254433,0.429111,0.425,0,0,0.425,0.546449,0.491077,0.928924,0.673513
341,0.000166121,0.423178,0.4275,0,0,0.4275,0.541042,0.488346,0.928924,0.68393
342,0.000166121,0.423178,0.4275,0,0,0.4275,0.541042,0.488346,0.928924,0.68393
343,0.000317204,0.417316,0.43,0,0,0.43,0.535677,0.485616,0.928924,0.694347
344,0.000317204,0.417316,0.43,0,0,0.43,0.535677,0.485616,0.928924,0.694347
345,0.000313179,0.411523,0.4325,0,0,0.4325,0.530356,0.482888,0.928924,0.704763
346,0.000313179,0.411523,0.4325,0,0,0.4325,0.530356,0.482888,0.928924,0.704763
347,0.000460314,0.405799,0.435,0,0,0.435,0.525076,0.480163,0.928924,0.71518
348,0.000460314,0.405799,0.435,0,0,0.435,0.525076,0.480163,0.928924,0.71518
349,0.00029733,0.400144,0.4375,0,0,0.4375,0.519839,0.477439,0.928924,0.725597
350,0.00029733,0.400144,0.4375,0,0,0.4375,0.519839,0.477439,0.928924,0.725597
351,0.000363577,0.394556,0.44,0,0,0.44,0.514644,0.474718,0.928924,0.736013
352,0.000363577,0.394556,0.44,0,0,0.44,0.514644,0.474718,0.928924,0.736013
353,0.000336036,0.389036,0.4425,0,0,0.4425,0.50949,0.471999,0.928924,0.74643
354,0.000336036,0.389036,0.4425,0,0,0.4425,0.50949,0.471999,0.928924,0.74643
355,0.000439649,0.383582,0.445,0,0,0.445,0.504377,0.469282,0.928924,0.756847
356,0.000439649,0.383582,0.445,0,0,0.445,0.504377,0.469282,0.928924,0.756847
357,0.00033574,0.378193,0.4475,0,0,0.4475,0.499306,0.466568,0.928924,0.767263
358,0.00033574,0.378193,0.4475,0,0,0.4475,0.499306,0.466568,0.928924,0.767263
359,0.000519855,0.37287,0.45,0,0,0.45,0.494276,0.463857,0.928924,0.77768
360,0.000519855,0.37287,0.45,0,0,0.45,0.494276,0.463857,0.928924,0.77768
361,0.000738139,0.367611,0.4525,0,0,0.4525,0.489286,0.461148,0.928924,0.788097
362,0.000738139,0.367611,0.4525,0,0,0.4525,0.489286,0.461148,0.928924,0.788097
363,0.000813073,0.362415,0.455,0,0,0.455,0.484337,0.458442,0.928924,0.798513
364,0.000813073,0.362415,0.455,0,0,0.455,0.484337,0.458442,0.928924,0.798513
365,0.000491722,0.357283,0.4575,0,0,0.4575,0.479427,0.455739,0.928924,0.80893
366,0.000491722,0.357283,0.4575,0,0,0.4575,0.479427,0.455739,0.928924,0.80893
367,0.000736864,0.352213,0.46,0,0,0.46,0.474558,0.45304,0.928924,0.819347
368,0.000736864,0.352213,0.46,0,0,0.46,0.474558,0.45304,0.928924,0.819347
369,0.000961322,0.347205,0.4625,0,0,0.4625,0.469728,0.450344,0.928924,0.829763
370,0.000961322,0.347205,0.4625,0,0,0.4625,0.469728,0.450344,0.928924,0.829763
371,0.00129015,0.342258,0.465,0,0,0.465,0.464938,0.44765,0.928924,0.84018
372,0.00129015,0.342258,0.465,0,0,0.465,0.464938,0.44765,0.928924,0.84018
373,0.000943534,0.337371,0.4675,0,0,0.4675,0.460187,0.444961,0.928924,0.850597
374,0.000943534,0.337371,0.4675,0,0,0.4675,0.460187,0.444961,0.928924,0.850597
375,0.000988114,0.332545,0.47,0,0,0.47,0.455475,0.442275,0.928924,0.861013
376,0.000988114,0.332545,0.47,0,0,0.47,0.455475,0.442275,0.928924,0.861013
377,0.00108419,0.327777,0.4725,0,0,0.4725,0.450801,0.439593,0.928924,0.87143
378,0.00108419,0.327777,0.4725,0,0,0.4725,0.450801,0.439593,0.928924,0.87143
379,0.00124866,0.323069,0.475,0,0,0.475,0.446166,0.436914,0.928924,0.881847
380,0.00124866,0.323069,0.475,0,0,0.475,0.446166,0.436914,0.928924,0.881847
381,0.000940868,0.318418,0.4775,0,0,0.4775,0.441569,0.434239,0.928924,0.892263
382,0.000940868,0.318418,0.4775,0,0,0.4775,0.441569,0.434239,0.928924,0.892263
383,0.000925112,0.313825,0.48,0,0,0.48,0.43701,0.431569,0.928924,0.90268
384,0.000925112,0.313825,0.48,0,0,0.48,0.43701,0.431569,0.928924,0.90268
385,0.000640176,0.309289,0.4825,0,0,0.4825,0.432489,0.428902,0.928924,0.913097
386,0.000640176,0.309289,0.4825,0,0,0.4825,0.432489,0.428902,0.928924,0.913097
387,0.000806917,0.30481,0.485,0,0,0.485,0.428005,0.31874,0.928924,0.923513
388,0.000806917,0.30481,0.485,0,0,0.485,0.428005,0.31874,0.928924,0.923513
389,0.000470499,0.30313,0.4875,0,0,0.4875,0.426319,0.0995673,0.928924,0.927453
390,0.000470499,0.30313,0.4875,0,0,0.4875,0.426319,0.0995673,0.928924,0.927453
391,0.000508551,0.30313,0.49,0,0,0.49,0.426319,0,0.928924,0.927453
392,0.000508551,0.30313,0.49,0,0,0.49,0.426319,0,0.928924,0.927453
393,0.00016015,0.30313,0.4925,0,0,0.4925,0.426319,0,0.928924,0.927453
394,0.00016015,0.30313,0.4925,0,0,0.4925,0.426319,0,0.928924,0.927453
395,0.000158432,0.30313,0.495,0,0,0.495,0.426319,0,0.928924,0.927453
396,0.000158432,0.30313,0.495,0,0,0.495,0.426319,0,0.928924,0.927453
397,4.35582e-05,0.30313,0.4975,0,0,0.4975,0.426319,0,0.928924,0.927453
398,4.35582e-05,0.30313,0.4975,0,0,0.4975,0.426319,0,0.928924,0.927453
399,5.27023e-05,0.30313,0.5,0,0,0.5,0.426319,0,0.928924,0.927453
400,5.27023e-05,0.30313,0.5,0,0,0.5,0.426319,0,0.928924,0.927453
401,1.26794e-05,0.30313,0.5025,0,0,0.5025,0.426319,0,0.928924,0.927453
402,1.26794e-05,0.30313,0.5025,0,0,0.5025,0.426319,0,0.928924,0.927453
403,8.96597e-06,0.30313,0.505,0,0,0.505,0.426319,0,0.928924,0.927453
404,8.96597e-06,0.30313,0.505,0,0,0.505,0.426319,0,0.928924,0.927453
405,1.14104e-06,0.30313,0.5075,0,0,0.5075,0.426319,0,0.928924,0.927453
406,1.14104e-06,0.30313,0.5075,0,0,0.5075,0.426319,0,0.928924,0.927453
407,1.85025e-06,0.30313,0.51,0,0,0.51,0.426319,0,0.928924,0.927453
408,1.85025e-06,0.30313,0.51,0,0,0.51,0.426319,0,0.928924,0.927453
409,1.5363e-06,0.30313,0.5125,0,0,0.5125,0.426319,0,0.928924,0.927453
410,1.5363e-06,0.30313,0.5125,0,0,0.5125,0.426319,0,0.928924,0.927453
411,1.1038e-06,0.30313,0.515,0,0,0.515,0.426319,0,0.928924,0.927453
412,1.1038e-06,0.30313,0.515,0,0,0.515,0.426319,0,0.928924,0.927453
413,1.81782e-06,0.30313,0.5175,0,0,0.5175,0.426319,0,0.928924,0.927453
414,1.81782e-06,0.30313,0.5175,0,0,0.5175,0.426319,0,0.928924,0.927453
415,4.93798e-07,0.30313,0.52,0,0,0.52,0.426319,0,0.928924,0.927453
416,4.93798e-07,0.30313,0.52,0,0,0.52,0.426319,0,0.928924,0.927453
417,1.40355e-06,0.30313,0.5225,0,0,0.5225,0.426319,0,0.928924,0.927453
418,1.40355e-06,0.30313,0.5225,0,0,0.5225,0.426319,0,0.928924,0.927453
419,3.17697e-06,0.30313,0.525,0,0,0.525,0.426319,0,0.928924,0.927453
420,3.17697e-06,0.30313,0.525,0,0,0.525,0.426319,0,0.928924,0.927453
421,2.9364e-06,0.30313,0.5275,0,0,0.5275,0.426319,0,0.928924,0.927453
422,2.9364e-06,0.30313,0.5275,0,0,0.5275,0.426319,0,0.928924,0.927453
423,1.16856e-06,0.30313,0.53,0,0,0.53,0.426319,0,0.928924,0.927453
424,1.16856e-06,0.30313,0.53,0,0,0.53,0.426319,0,0.928924,0.927453
425,6.65214e-07,0.30313,0.5325,0,0,0.5325,0.426319,0,0.928924,0.927453
426,6.65214e-07,0.30313,0.5325,0,0,0.5325,0.426319,0,0.928924,0.927453
427,6.11336e-07,0.30313,0.535,0,0,0.535,0.426319,0,0.928924,0.927453
428,6.11336e-07,0.30313,0.535,0,0,0.535,0.426319,0,0.928924,0.927453
429,8.19589e-08,0.30313,0.5375,0,0,0.5375,0.426319,0,0.928924,0.927453
430,8.19589e-08,0.30313,0.5375,0,0,0.5375,0.426319,0,0.928924,0.927453
431,4.9094e-07,0.30313,0.54,0,0,0.54,0.426319,0,0.928924,0.927453
432,4.9094e-07,0.30313,0.54,0,0,0.54,0.426319,0,0.928924,0.927453
433,9.86156e-07,0.30313,0.5425,0,0,0.5425,0.426319,0,0.928924,0.927453
434,9.86156e-07,0.30313,0.5425,0,0,0.5425,0.426319,0,0.928924,0.927453
435,2.23286e-07,0.30313,0.545,0,0,0.545,0.426319,0,0.928924,0.927453
436,2.23286e-07,0.30313,0.545,0,0,0.545,0.426319,0,0.928924,0.927453
437,1.69854e-06,0.30313,0.5475,0,0,0.5475,0.426319,0,0.928924,0.927453
438,1.69854e-06,0.30313,0.5475,0,0,0.5475,0.426319,0,0.928924,0.927453
439,6.24062e-06,0.30313,0.55,0,0,0.55,0.426319,0,0.928924,0.927453
440,6.24062e-06,0.30313,0.55,0,0,0.55,0.426319,0,0.928924,0.927453
441,5.12078e-06,0.30313,0.5525,0,0,0.5525,0.426319,0,0.928924,0.927453
442,5.12078e-06,0.30313,0.5525,0,0,0.5525,0.426319,0,0.928924,0.927453
443,3.94264e-06,0.30313,0.555,0,0,0.555,0.426319,0,0.928924,0.927453
444,3.94264e-06,0.30313,0.555,0,0,0.555,0.426319,0,0.928924,0.927453
445,2.51108e-06,0.30313,0.5575,0,0,0.5575,0.426319,0,0.928924,0.927453
446,2.51108e-06,0.30313,0.5575,0,0,0.5575,0.426319,0,0.928924,0.927453
447,1.98775e-06,0.30313,0.56,0,0,0.56,0.426319,0,0.928924,0.927453
448,1.98775e-06,0.30313,0.56,0,0,0.56,0.426319,0,0.928924,0.927453
449,6.51042e-06,0.30313,0.5625,0,0,0.5625,0.426319,0,0.928924,0.927453
450,6.51042e-06,0.30313,0.5625,0,0,0.5625,0.426319,0,0.928924,0.927453
451,5.42734e-06,0.30313,0.565,0,0,0.565,0.426319,0,0.928924,0.927453
452,5.42734e-06,0.30313,0.565,0,0,0.565,0.426319,0,0.928924,0.927453
453,7.67348e-09,0.30313,0.5675,0,0,0.5675,0.426319,0,0.928924,0.927453
454,7.67348e-09,0.30313,0.5675,0,0,0.5675,0.426319,0,0.928924,0.927453
455,9.05577e-07,0.30313,0.57,0,0,0.57,0.426319,0,0.928924,0.927453
456,9.05577e-07,0.30313,0.57,0,0,0.57,0.426319,0,0.928924,0.927453
457,1.92641e-06,0.30313,0.5725,0,0,0.5725,0.426319,0,0.928924,0.927453
458,1.92641e-06,0.30313,0.5725,0,0,0.5725,0.426319,0,0.928924,0.927453
459,5.02152e-07,0.30313,0.575,0,0,0.575,0.426319,0,0.928924,0.927453
460,5.02152e-07,0.30313,0.575,0,0,0.575,0.426319,0,0.928924,0.927453
461,4.11643e-07,0.30313,0.5775,0,0,0.5775,0.426319,0,0.928924,0.927453
462,4.11643e-07,0.30313,0.5775,0,0,0.5775,0.426319,0,0.928924,0.927453
463,9.28568e-07,0.30313,0.58,0,0,0.58,0.426319,0,0.928924,0.927453
464,9.28568e-07,0.30313,0.58,0,0,0.58,0.426319,0,0.928924,0.927453
465,1.2568e-06,0.30313,0.5825,0,0,0.5825,0.426319,0,0.928924,0.927453
466,1.2568e-06,0.30313,0.5825,0,0,0.5825,0.426319,0,0.928924,0.927453
467,9.56319e-07,0.30313,0.585,0,0,0.585,0.426319,0,0.928924,0.927453
468,9.56319e-07,0.30313,0.585,0,0,0.585,0.426319,0,0.928924,0.927453
469,1.07674e-06,0.30313,0.5875,0,0,0.5875,0.426319,0,0.928924,0.927453
470,1.07674e-06,0.30313,0.5875,0,0,0.5875,0.426319,0,0.928924,0.927453
471,1.17418e-06,0.30313,0.59,0,0,0.59,0.426319,0,0.928924,0.927453
472,1.17418e-06,0.30313,0.59,0,0,0.59,0.426319,0,0.928924,0.927453
473,1.59213e-06,0.30313,0.5925,0,0,0.5925,0.426319,0,0.928924,0.927453
474,1.59213e-06,0.30313,0.5925,0,0,0.5925,0.426319,0,0.928924,0.927453
475,2.4424e-06,0.30313,0.595,0,0,0.595,0.426319,0,0.928924,0.927453
476,2.4424e-06,0.30313,0.595,0,0,0.595,0.426319,0,0.928924,0.927453
477,2.89518e-06,0.30313,0.5975,0,0,0.5975,0.426319,0,0.928924,0.927453
478,2.89518e-06,0.30313,0.5975,0,0,0.5975,0.426319,0,0.928924,0.927453
479,3.46974e-06,0.30313,0.6,0,0,0.6,0.426319,0,0.928924,0.927453
480,3.46974e-06,0.30313,0.6,0,0,0.6,0.426319,0,0.928924,0.927453
481,6.13872e-06,0.30313,0.6025,0,0,0.6025,0.426319,0,0.928924,0.927453
482,6.13872e-06,0.30313,0.6025,0,0,0.6025,0.426319,0,0.928924,0.927453
483,8.00684e-06,0.30313,0.605,0,0,0.605,0.426319,0,0.928924,0.927453
484,8.00684e-06,0.30313,0.605,0,0,0.605,0.426319,0,0.928924,0.927453
485,3.56817e-06,0.30313,0.6075,0,0,0.6075,0.426319,0,0.928924,0.927453
486,3.56817e-06,0.30313,0.6075,0,0,0.6075,0.426319,0,0.928924,0.927453
487,3.58484e-06,0.30313,0.61,0,0,0.61,0.426319,0,0.928924,0.927453
488,3.58484e-06,0.30313,0.61,0,0,0.61,0.426319,0,0.928924,0.927453
489,1.20679e-05,0.30313,0.6125,0,0,0.6125,0.426319,0,0.928924,0.927453
490,1.20679e-05,0.30313,0.6125,0,0,0.6125,0.426319,0,0.928924,0.927453
491,4.52315e-06,0.30313,0.615,0,0,0.615,0.426319,0,0.928924,0.927453
492,4.52315e-06,0.30313,0.615,0,0,0.615,0.426319,0,0.928924,0.927453
493,7.23526e-06,0.30313,0.6175,0,0,0.6175,0.426319,0,0.928924,0.927453
494,7.23526e-06,0.30313,0.6175,0,0,0.6175,0.426319,0,0.928924,0.927453
495,9.91394e-06,0.30313,0.62,0,0,0.62,0.426319,0,0.928924,0.927453
496,9.91394e-06,0.30313,0.62,0,0,0.62,0.426319,0,0.928924,0.927453
497,4.02541e-06,0.30313,0.6225,0,0,0.6225,0.426319,0,0.928924,0.927453
498,4.02541e-06,0.30313,0.6225,0,0,0.6225,0.426319,0,0.928924,0.927453
499,5.53778e-06,0.30313,0.625,0,0,0.625,0.426319,0,0.928924,0.927453
500,5.53778e-06,0.30313,0.625,0,0,0.625,0.426319,0,0.928924,0.927453
501,9.60458e-06,0.30313,0.6275,0,0,0.6275,0.426319,0,0.928924,0.927453
502,9.60458e-06,0.30313,0.6275,0,0,0.6275,0.426319,0,0.928924,0.927453
503,1.02608e-06,0.30313,0.63,0,0,0.63,0.426319,0,0.928924,0.927453
504,1.02608e-06,0.30313,0.63,0,0,0.63,0.426319,0,0.928924,0.927453
505,1.0468e-05,0.30313,0.6325,0,0,0.6325,0.426319,0,0.928924,0.927453
506,1.0468e-05,0.30313,0.6325,0,0,0.6325,0.426319,0,0.928924,0.927453
507,5.61304e-06,0.30313,0.635,0,0,0.635,0.426319,0,0.928924,0.927453
508,5.61304e-06,0.30313,0.635,0,0,0.635,0.426319,0,0.928924,0.927453
509,2.11521e-06,0.30313,0.6375,0,0,0.6375,0.426319,0,0.928924,0.927453
510,2.11521e-06,0.30313,0.6375,0,0,0.6375,0.426319,0,0.928924,0.927453
511,4.3626e-06,0.30313,0.64,0,0,0.64,0.426319,0,0.928924,0.927453
512,4.3626e-06,0.30313,0.64,0,0,0.64,0.426319,0,0.928924,0.927453
513,9.88339e-06,0.30313,0.6425,0,0,0.6425,0.426319,0,0.928924,0.927453
514,9.88339e-06,0.30313,0.6425,0,0,0.6425,0.426319,0,0.928924,0.927453
515,1.03331e-05,0.30313,0.645,0,0,0.645,0.426319,0,0.928924,0.927453
516,1.03331e-05,0.30313,0.645,0,0,0.645,0.426319,0,0.928924,0.927453
517,5.18726e-06,0.30313,0.6475,0,0,0.6475,0.426319,0,0.928924,0.927453
518,5.18726e-06,0.30313,0.6475,0,0,0.6475,0.426319,0,0.928924,0.927453
519,6.27772e-06,0.30313,0.65,0,0,0.65,0.426319,0,0.928924,0.927453
520,6.27772e-06,0.30313,0.65,0,0,0.65,0.426319,0,0.928924,0.927453
521,8.63265e-06,0.30313,0.6525,0,0,0.6525,0.426319,0,0.928924,0.927453
522,8.63265e-06,0.30313,0.6525,0,0,0.6525,0.426319,0,0.928924,0.927453
523,6.4106e-06,0.30313,0.655,0,0,0.655,0.426319,0,0.928924,0.927453
524,6.4106e-06,0.30313,0.655,0,0,0.655,0.426319,0,0.928924,0.927453
525,7.06047e-06,0.30313,0.6575,0,0,0.6575,0.426319,0,0.928924,0.927453
526,7.06047e-06,0.30313,0.6575,0,0,0.6575,0.426319,0,0.928924,0.927453
527,0.000192338,0.30313,0.66,0,0,0.66,0.426319,0,0.928924,0.927453
528,0.000192338,0.30313,0.66,0,0,0.66,0.426319,0,0.928924,0.927453
529,0.000214477,0.30313,0.6625,0,0,0.6625,0.426319,0,0.928924,0.927453
530,0.000214477,0.30313,0.6625,0,0,0.6625,0.426319,0,0.928924,0.927453
531,0.000226842,0.30313,0.665,0,0,0.665,0.426319,0,0.928924,0.927453
532,0.000226842,0.30313,0.665,0,0,0.665,0.426319,0,0.928924,0.927453
533,0.00015058,0.30313,0.6675,0,0,0.6675,0.426319,0,0.928924,0.927453
534,0.00015058,0.30313,0.6675,0,0,0.6675,0.426319,0,0.928924,0.927453
535,0.000272013,0.30313,0.67,0,0,0.67,0.426319,0,0.928924,0.927453
536,0.000272013,0.30313,0.67,0,0,0.67,0.426319,0,0.928924,0.927453
537,0.00119871,0.30313,0.6725,0,0,0.6725,0.426319,0,0.928924,0.927453
538,0.00119871,0.30313,0.6725,0,0,0.6725,0.426319,0,0.928924,0.927453
539,0.000567508,0.30313,0.675,0,0,0.675,0.426319,0,0.928924,0.927453
540,0.000567508,0.30313,0.675,0,0,0.675,0.426319,0,0.928924,0.927453
541,0.000906676,0.30313,0.6775,0,0,0.6775,0.426319,0,0.928924,0.927453
542,0.000906676,0.30313,0.6775,0,0,0.6775,0.426319,0,0.928924,0.927453
543,0.000944324,0.30313,0.68,0,0,0.68,0.426319,0,0.928924,0.927453
544,0.000944324,0.30313,0.68,0,0,0.68,0.426319,0,0.928924,0.927453
545,0.00526733,0.30313,0.6825,0,0,0.6825,0.426319,0,0.928924,0.927453
546,0.00526733,0.30313,0.6825,0,0,0.6825,0.426319,0,0.928924,0.927453
547,0.00169969,0.30313,0.685,0,0,0.685,0.426319,0.999955,0.928924,0.927453
548,0.00169969,0.30313,0.685,0,0,0.685,0.426319,0.999955,0.928924,0.927453
549,0.00132047,0.30313,0.6875,0,0,0.6875,0.265574,0.999955,1.59154,0.927453
550,0.00132047,0.30313,0.6875,0,0,0.6875,0.265574,0.999955,1.59154,0.927453
551,0.00236524,0.30313,0.69,0,0,0.69,0.265574,0,1.59154,0.927453
552,0.00236524,0.30313,0.69,0,0,0.69,0.265574,0,1.59154,0.927453
553,0.00230168,0.30313,0.6925,0,0,0.6925,0.265574,0,1.59154,0.927453
554,0.00230168,0.30313,0.6925,0,0,0.6925,0.265574,0,1.59154,0.927453
555,0.00168729,0.30313,0.695,0,0,0.695,0.265574,0,1.59154,0.927453
556,0.00168729,0.30313,0.695,0,0,0.695,0.265574,0,1.59154,0.927453
557,0.000997274,0.30313,0.6975,0,0,0.6975,0.265574,0,1.59154,0.927453
558,0.000997274,0.30313,0.6975,0,0,0.6975,0.265574,0,1.59154,0.927453
559,0.00043681,0.30313,0.7,0,0,0.7,0.265574,0,1.59154,0.927453
560,0.00043681,0.30313,0.7,0,0,0.7,0.265574,0,1.59154,0.927453
561,0.000110393,0.30313,0.7025,0,0,0.7025,0.265574,0,1.59154,0.927453
562,0.000110393,0.30313,0.7025,0,0,0.7025,0.265574,0,1.59154,0.927453
563,3.49757e-06,0.30313,0.705,0,0,0.705,0.265574,0,1.59154,0.927453
564,3.49757e-06,0.30313,0.705,0,0,0.705,0.265574,0,1.59154,0.927453
565,7.63602e-07,0.30313,0.7075,0,0,0.7075,0.265574,0,1.59154,0.927453
566,7.63602e-07,0.30313,0.7075,0,0,0.7075,0.265574,0,1.59154,0.927453
567,2.31563e-06,0.30313,0.71,0,0,0.71,0.265574,0,1.59154,0.927453
568,2.31563e-06,0.30313,0.71,0,0,0.71,0.265574,0,1.59154,0.927453
569,3.03082e-06,0.30313,0.7125,0,0,0.7125,0.265574,0,1.59154,0.927453
570,3.03082e-06,0.30313,0.7125,0,0,0.7125,0.265574,0,1.59154,0.927453
571,1.89487e-06,0.30313,0.715,0,0,0.715,0.265574,0,1.59154,0.927453
572,1.89487e-06,0.30313,0.715,0,0,0.715,0.265574,0,1.59154,0.927453
573,3.97152e-08,0.30313,0.7175,0,0,0.7175,0.265574,0,1.59154,0.927453
574,3.97152e-08,0.30313,0.7175,0,0,0.7175,0.265574,0,1.59154,0.927453
575,4.03006e-07,0.30313,0.72,0,0,0.72,0.265574,0,1.59154,0.927453
576,4.03006e-07,0.30313,0.72,0,0,0.72,0.265574,0,1.59154,0.927453
577,6.73175e-08,0.30313,0.7225,0,0,0.7225,0.265574,0,1.59154,0.927453
578,6.73175e-08,0.30313,0.7225,0,0,0.7225,0.265574,0,1.59154,0.927453
579,2.17135e-07,0.30313,0.725,0,0,0.725,0.265574,0,1.59154,0.927453
580,2.17135e-07,0.30313,0.725,0,0,0.725,0.265574,0,1.59154,0.927453
581,7.09427e-07,0.30313,0.7275,0,0,0.7275,0.265574,0,1.59154,0.927453
582,7.09427e-07,0.30313,0.7275,0,0,0.7275,0.265574,0,1.59154,0.927453
583,1.06952e-07,0.30313,0.73,0,0,0.73,0.265574,0,1.59154,0.927453
584,1.06952e-07,0.30313,0.73,0,0,0.73,0.265574,0,1.59154,0.927453
585,6.8071e-07,0.30313,0.7325,0,0,0.7325,0.265574,0,1.59154,0.927453
586,6.8071e-07,0.30313,0.7325,0,0,0.7325,0.265574,0,1.59154,0.927453
587,9.40642e-07,0.30313,0.735,0,0,0.735,0.265574,0,1.59154,0.927453
588,9.40642e-07,0.30313,0.735,0,0,0.735,0.265574,0,1.59154,0.927453
589,1.07313e-06,0.30313,0.7375,0,0,0.7375,0.265574,0,1.59154,0.927453
590,1.07313e-06,0.30313,0.7375,0,0,0.7375,0.265574,0,1.59154,0.927453
591,1.4618e-06,0.30313,0.74,0,0,0.74,0.265574,0,1.59154,0.927453
592,1.4618e-06,0.30313,0.74,0,0,0.74,0.265574,0,1.59154,0.927453
593,1.55454e-06,0.30313,0.7425,0,0,0.7425,0.265574,0,1.59154,0.927453
594,1.55454e-06,0.30313,0.7425,0,0,0.7425,0.265574,0,1.59154,0.927453
595,1.42471e-06,0.30313,0.745,0,0,0.745,0.265574,0,1.59154,0.927453
596,1.42471e-06,0.30313,0.745,0,0,0.745,0.265574,0,1.59154,0.927453
597,1.00775e-06,0.30313,0.7475,0,0,0.7475,0.265574,0,1.59154,0.927453
598,1.00775e-06,0.30313,0.7475,0,0,0.7475,0.265574,0,1.59154,0.927453
599,3.49191e-07,0.30313,0.75,0,0,0.75,0.265574,0,1.59154,0.927453
600,3.49191e-07,0.30313,0.75,0,0,0.75,0.265574,0,1.59154,0.927453
601,8.28108e-07,0.30313,0.7525,0,0,0.7525,0.265574,0,1.59154,0.927453
602,8.28108e-07,0.30313,0.7525,0,0,0.7525,0.265574,0,1.59154,0.927453
603,9.60193e-07,0.30313,0.755,0,0,0.755,0.265574,0,1.59154,0.927453
604,9.60193e-07,0.30313,0.755,0,0,0.755,0.265574,0,1.59154,0.927453
605,4.75052e-06,0.30313,0.7575,0,0,0.7575,0.265574,0,1.59154,0.927453
606,4.75052e-06,0.30313,0.7575,0,0,0.7575,0.265574,0,1.59154,0.927453
607,4.4947e-06,0.30313,0.76,0,0,0.76,0.265574,0,1.59154,0.927453
608,4.4947e-06,0.30313,0.76,0,0,0.76,0.265574,0,1.59154,0.927453
609,1.17029e-06,0.30313,0.7625,0,0,0.7625,0.265574,0,1.59154,0.927453
610,1.17029e-06,0.30313,0.7625,0,0,0.7625,0.265574,0,1.59154,0.927453
611,5.10471e-07,0.30313,0.765,0,0,0.765,0.265574,0,1.59154,0.927453
612,5.10471e-07,0.30313,0.765,0,0,0.765,0.265574,0,1.59154,0.927453
613,6.43888e-07,0.30313,0.7675,0,0,0.7675,0.265574,0,1.59154,0.927453
614,6.43888e-07,0.30313,0.7675,0,0,0.7675,0.265574,0,1.59154,0.927453
615,2.51208e-06,0.30313,0.77,0,0,0.77,0.265574,0,1.59154,0.927453
616,2.51208e-06,0.30313,0.77,0,0,0.77,0.265574,0,1.59154,0.927453
617,2.29177e-06,0.30313,0.7725,0,0,0.7725,0.265574,0,1.59154,0.927453
618,2.29177e-06,0.30313,0.7725,0,0,0.7725,0.265574,0,1.59154,0.927453
619,8.0474e-06,0.30313,0.775,0,0,0.775,0.265574,0,1.59154,0.927453
620,8.0474e-06,0.30313,0.775,0,0,0.775,0.265574,0,1.59154,0.927453
621,8.27401e-06,0.30313,0.7775,0,0,0.7775,0.265574,0,1.59154,0.927453
622,8.27401e-06,0.30313,0.7775,0,0,0.7775,0.265574,0,1.59154,0.927453
623,2.28088e-06,0.30313,0.78,0,0,0.78,0.265574,0,1.59154,0.927453
624,2.28088e-06,0.30313,0.78,0,0,0.78,0.265574,0,1.59154,0.927453
625,2.05406e-06,0.30313,0.7825,0,0,0.7825,0.265574,0,1.59154,0.927453
626,2.05406e-06,0.30313,0.7825,0,0,0.7825,0.265574,0,1.59154,0.927453
627,1.68233e-06,0.30313,0.785,0,0,0.785,0.265574,0,1.59154,0.927453
628,1.68233e-06,0.30313,0.785,0,0,0.785,0.265574,0,1.59154,0.927453
629,6.24354e-06,0.30313,0.7875,0,0,0.7875,0.265574,0,1.59154,0.927453
630,6.24354e-06,0.30313,0.7875,0,0,0.7875,0.265574,0,1.59154,0.927453
631,5.84462e-06,0.30313,0.79,0,0,0.79,0.265574,0,1.59154,0.927453
632,5.84462e-06,0.30313,0.79,0,0,0.79,0.265574,0,1.59154,0.927453
633,1.47683e-05,0.30313,0.7925,0,0,0.7925,0.265574,0,1.59154,0.927453
634,1.47683e-05,0.30313,0.7925,0,0,0.7925,0.265574,0,1.59154,0.927453
635,1.53011e-05,0.30313,0.795,0,0,0.795,0.265574,0,1.59154,0.927453
636,1.53011e-05,0.30313,0.795,0,0,0.795,0.265574,0,1.59154,0.927453
637,5.42314e-06,0.30313,0.7975,0,0,0.7975,0.265574,0,1.59154,0.927453
638,5.42314e-06,0.30313,0.7975,0,0,0.7975,0.265574,0,1.59154,0.927453
639,4.22569e-06,0.30313,0.8,0,0,0.8,0.265574,0,1.59154,0.927453
640,4.22569e-06,0.30313,0.8,0,0,0.8,0.265574,0,1.59154,0.927453
641,3.32618e-06,0.30313,0.8025,0,0,0.8025,0.265574,0,1.59154,0.927453
642,3.32618e-06,0.30313,0.8025,0,0,0.8025,0.265574,0,1.59154,0.927453
643,1.08122e-05,0.30313,0.805,0,0,0.805,0.265574,0,1.59154,0.927453
644,1.08122e-05,0.30313,0.805,0,0,0.805,0.265574,0,1.59154,0.927453
645,9.53304e-06,0.30313,0.8075,0,0,0.8075,0.265574,0,1.59154,0.927453
646,9.53304e-06,0.30313,0.8075,0,0,0.8075,0.265574,0,1.59154,0.927453
647,2.43266e-05,0.30313,0.81,0,0,0.81,0.265574,0,1.59154,0.927453
648,2.43266e-05,0.30313,0.81,0,0,0.81,0.265574,0,1.59154,0.927453
649,2.55672e-05,0.30313,0.8125,0,0,0.8125,0.265574,0,1.59154,0.927453
650,2.55672e-05,0.30313,0.8125,0,0,0.8125,0.265574,0,1.59154,0.927453
651,7.91004e-06,0.30313,0.815,0,0,0.815,0.265574,0,1.59154,0.927453
652,7.91004e-06,0.30313,0.815,0,0,0.815,0.265574,0,1.59154,0.927453
653,6.6479e-06,0.30313,0.8175,0,0,0.8175,0.265574,0,1.59154,0.927453
654,6.6479e-06,0.30313,0.8175,0,0,0.8175,0.265574,0,1.59154,0.927453
655,1.21717e-05,0.30313,0.82,0,0,0.82,0.265574,0,1.59154,0.927453
656,1.21717e-05,0.30313,0.82,0,0,0.82,0.265574,0,1.59154,0.927453
657,1.04329e-05,0.30313,0.8225,0,0,0.8225,0.265574,0,1.59154,0.927453
658,1.04329e-05,0.30313,0.8225,0,0,0.8225,0.265574,0,1.59154,0.927453
659,1.15255e-05,0.30313,0.825,0,0,0.825,0.265574,0,1.59154,0.927453
660,1.15255e-05,0.30313,0.825,0,0,0.825,0.265574,0,1.59154,0.927453
661,4.61954e-05,0.30313,0.8275,0,0,0.8275,0.265574,0,1.59154,0.927453
662,4.61954e-05,0.30313,0.8275,0,0,0.8275,0.265574,0,1.59154,0.927453
663,4.88916e-05,0.30313,0.83,0,0,0.83,0.265574,0,1.59154,0.927453
664,4.88916e-05,0.30313,0.83,0,0,0.83,0.265574,0,1.59154,0.927453
665,3.32693e-05,0.30313,0.8325,0,0,0.8325,0.265574,0,1.59154,0.927453
666,3.32693e-05,0.30313,0.8325,0,0,0.8325,0.265574,0,1.59154,0.927453
667,3.44034e-05,0.30313,0.835,0,0,0.835,0.265574,0,1.59154,0.927453
668,3.44034e-05,0.30313,0.835,0,0,0.835,0.265574,0,1.59154,0.927453
669,6.20157e-05,0.30313,0.8375,0,0,0.8375,0.265574,0,1.59154,0.927453
670,6.20157e-05,0.30313,0.8375,0,0,0.8375,0.265574,0,1.59154,0.927453
671,0.000257889,0.30313,0.84,0,0,0.84,0.265574,0,1.59154,0.927453
672,0.000257889,0.30313,0.84,0,0,0.84,0.265574,0,1.59154,0.927453
673,3.75595e-05,0.30313,0.8425,0,0,0.8425,0.265574,0,1.59154,0.927453
674,3.75595e-05,0.30313,0.8425,0,0,0.8425,0.265574,0,1.59154,0.927453
675,0.000208678,0.30313,0.845,0,0,0.845,0.265574,0,1.59154,0.927453
676,0.000208678,0.30313,0.845,0,0,0.845,0.265574,0,1.59154,0.927453
677,0.00990007,0.30313,0.8475,0,0,0.8475,0.265574,0,1.59154,0.927453
678,0.00990007,0.30313,0.8475,0,0,0.8475,0.265574,0,1.59154,0.927453
679,0.0333599,0.30313,0.85,0,0,0.85,0.265574,0.999841,1.59154,0.927453
680,0.0333599,0.30313,0.85,0,0,0.85,0.265574,0.999841,1.59154,0.927453
681,0.0461872,0.1,0.8525,0,0,0.8525,0.125,0.999841,1.53756,0
682,0.0461872,0.1,0.8525,0,0,0.8525,0.125,0.999841,1.53756,0
683,0.0436072,0.1,0.855,0,0,0.855,0.125,0,1.53756,0
684,0.0436072,0.1,0.855,0,0,0.855,0.125,0,1.53756,0
685,0.012335,0.1,0.8575,0,0,0.8575,0.125,0,1.53756,0
686,0.012335,0.1,0.8575,0,0,0.8575,0.125,0,1.53756,0
687,0.00218706,0.1,0.86,0,0,0.86,0.125,0,1.53756,0
688,0.00218706,0.1,0.86,0,0,0.86,0.125,0,1.53756,0
689,6.45504e-06,0.1,0.8625,0,0,0.8625,0.125,0,1.53756,0
690,6.45504e-06,0.1,0.8625,0,0,0.8625,0.125,0,1.53756,0
691,6.30158e-06,0.1,0.865,0,0,0.865,0.125,0,1.53756,0
692,6.30158e-06,0.1,0.865,0,0,0.865,0.125,0,1.53756,0
693,9.62192e-08,0.1,0.8675,0,0,0.8675,0.125,0,1.53756,0
694,9.62192e-08,0.1,0.8675,0,0,0.8675,0.125,0,1.53756,0
695,2.4904e-09,0.1,0.87,0,0,0.87,0.125,0,1.53756,0
696,2.4904e-09,0.1,0.87,0,0,0.87,0.125,0,1.53756,0
697,3.51784e-10,0.1,0.8725,0,0,0.8725,0.125,0,1.53756,0
698,3.51784e-10,0.1,0.8725,0,0,0.8725,0.125,0,1.53756,0
699,5.94829e-13,0.1,0.875,0,0,0.875,0.125,0,1.53756,0
700,5.94829e-13,0.1,0.875,0,0,0.875,0.125,0,1.53756,0
701,5.80541e-13,0.1,0.8775,0,0,0.8775,0.125,0,1.53756,0
702,5.80541e-13,0.1,0.8775,0,0,0.8775,0.125,0,1.53756,0
703,1.50807e-15,0.1,0.88,0,0,0.88,0.125,0,1.53756,0
704,1.50807e-15,0.1,0.88,0,0,0.88,0.125,0,1.53756,0
705,6.76449e-15,0.1,0.8825,0,0,0.8825,0.125,0,1.53756,0
706,6.76449e-15,0.1,0.8825,0,0,0.8825,0.125,0,1.53756,0
707,5.80813e-15,0.1,0.885,0,0,0.885,0.125,0,1.53756,0
708,5.80813e-15,0.1,0.885,0,0,0.885,0.125,0,1.53756,0
709,4.31257e-15,0.1,0.8875,0,0,0.8875,0.125,0,1.53756,0
710,4.31257e-15,0.1,0.8875,0,0,0.8875,0.125,0,1.53756,0
711,2.97397e-15,0.1,0.89,0,0,0.89,0.125,0,1.53756,0
712,2.97397e-15,0.1,0.89,0,0,0.89,0.125,0,1.53756,0
713,1.93797e-15,0.1,0.8925,0,0,0.8925,0.125,0,1.53756,0
714,1.93797e-15,0.1,0.8925,0,0,0.8925,0.125,0,1.53756,0
715,1.2024e-15,0.1,0.895,0,0,0.895,0.125,0,1.53756,0
716,1.2024e-15,0.1,0.895,0,0,0.895,0.125,0,1.53756,0
717,7.14247e-16,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,0
718,7.14247e-16,0.1,0.8975,0,0,0.8975,0.125,0,1.53756,0
719,4.0788e-16,0.1,0.9,0,0,0.9,0.125,0,1.53756,0
720,4.0788e-16,0.1,0.9,0,0,0.9,0.125,0,1.53756,0
721,2.24643e-16,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,0
722,2.24643e-16,0.1,0.9025,0,0,0.9025,0.125,0,1.53756,0
723,1.19632e-16,0.1,0.905,0,0,0.905,0.125,0,1.53756,0
724,1.19632e-16,0.1,0.905,0,0,0.905,0.125,0,1.53756,0
725,6.1732e-17,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,0
726,6.1732e-17,0.1,0.9075,0,0,0.9075,0.125,0,1.53756,0
727,3.09206e-17,0.1,0.91,0,0,0.91,0.125,0,1.53756,0
728,3.09206e-17,0.1,0.91,0,0,0.91,0.125,0,1.53756,0
729,1.50563e-17,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,0
730,1.50563e-17,0.1,0.9125,0,0,0.9125,0.125,0,1.53756,0
731,7.13664e-18,0.1,0.915,0,0,0.915,0.125,0,1.53756,0
732,7.13664e-18,0.1,0.915,0,0,0.915,0.125,0,1.53756,0
733,3.29666e-18,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,0
734,3.29666e-18,0.1,0.9175,0,0,0.9175,0.125,0,1.53756,0
735,1.4856e-18,0.1,0.92,0,0,0.92,0.125,0,1.53756,0
736,1.4856e-18,0.1,0.92,0,0,0.92,0.125,0,1.53756,0
737,6.53684e-19,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,0
738,6.53684e-19,0.1,0.9225,0,0,0.9225,0.125,0,1.53756,0
739,2.81088e-19,0.1,0.925,0,0,0.925,0.125,0,1.53756,0
740,2.81088e-19,0.1,0.925,0,0,0.925,0.125,0,1.53756,0
741,1.18222e-19,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,0
742,1.18222e-19,0.1,0.9275,0,0,0.9275,0.125,0,1.53756,0
743,4.86579e-20,0.1,0.93,0,0,0.93,0.125,0,1.53756,0
744,4.86579e-20,0.1,0.93,0,0,0.93,0.125,0,1.53756,0
745,1.96127e-20,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,0
746,1.96127e-20,0.1,0.9325,0,0,0.9325,0.125,0,1.53756,0
747,7.74686e-21,0.1,0.935,0,0,0.935,0.125,0,1.53756,0
748,7.74686e-21,0.1,0.935,0,0,0.935,0.125,0,1.53756,0
749,2.99908e-21,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,0
750,2.99908e-21,0.1,0.9375,0,0,0.9375,0.125,0,1.53756,0
751,1.13958e-21,0.1,0.94,0,0,0.94,0.125,0,1.53756,0
752,1.13958e-21,0.1,0.94,0,0,0.94,0.125,0,1.53756,0
753,4.24234e-22,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,0
754,4.24234e-22,0.1,0.9425,0,0,0.9425,0.125,0,1.53756,0
755,1.54926e-22,0.1,0.945,0,0,0.945,0.125,0,1.53756,0
756,1.54926e-22,0.1,0.945,0,0,0.945,0.125,0,1.53756,0
757,5.57037e-23,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,0
758,5.57037e-23,0.1,0.9475,0,0,0.9475,0.125,0,1.53756,0
759,1.95557e-23,0.1,0.95,0,0,0.95,0.125,0,1.53756,0
760,1.95557e-23,0.1,0.95,0,0,0.95,0.125,0,1.53756,0
761,6.76371e-24,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,0
762,6.76371e-24,0.1,0.9525,0,0,0.9525,0.125,0,1.53756,0
763,2.30271e-24,0.1,0.955,0,0,0.955,0.125,0,1.53756,0
764,2.30271e-24,0.1,0.955,0,0,0.955,0.125,0,1.53756,0
765,7.59547e-25,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,0
766,7.59547e-25,0.1,0.9575,0,0,0.9575,0.125,0,1.53756,0
767,2.47388e-25,0.1,0.96,0,0,0.96,0.125,0,1.53756,0
768,2.47388e-25,0.1,0.96,0,0,0.96,0.125,0,1.53756,0
769,7.65564e-26,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,0
770,7.65564e-26,0.1,0.9625,0,0,0.9625,0.125,0,1.53756,0
771,2.30672e-26,0.1,0.965,0,0,0.965,0.125,0,1.53756,0
772,2.30672e-26,0.1,0.965,0,0,0.965,0.125,0,1.53756,0
773,6.85331e-27,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,0
774,6.85331e-27,0.1,0.9675,0,0,0.9675,0.125,0,1.53756,0
775,1.17008e-27,0.1,0.97,0,0,0.97,0.125,0,1.53756,0
776,1.17008e-27,0.1,0.97,0,0,0.97,0.125,0,1.53756,0
777,1.25365e-28,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,0
778,1.25365e-28,0.1,0.9725,0,0,0.9725,0.125,0,1.53756,0
779,3.13413e-29,0.1,0.975,0,0,0.975,0.125,0,1.53756,0
780,3.13413e-29,0.1,0.975,0,0,0.975,0.125,0,1.53756,0
781,1.30589e-30,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,0
782,1.30589e-30,0.1,0.9775,0,0,0.9775,0.125,0,1.53756,0
783,8.16181e-32,0.1,0.98,0,0,0.98,0.125,0,1.53756,0
784,8.16181e-32,0.1,0.98,0,0,0.98,0.125,0,1.53756,0
785,1.24539e-36,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,0
786,1.24539e-36,0.1,0.9825,0,0,0.9825,0.125,0,1.53756,0
787,3.98526e-35,0.1,0.985,0,0,0.985,0.125,0,1.53756,0
788,3.98526e-35,0.1,0.985,0,0,0.985,0.125,0,1.53756,0
789,3.18821e-34,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,0
790,3.18821e-34,0.1,0.9875,0,0,0.9875,0.125,0,1.53756,0
791,2.04045e-32,0.1,0.99,0,0,0.99,0.125,0,1.53756,0
792,2.04045e-32,0.1,0.99,0,0,0.99,0.125,0,1.53756,0
793,1.95883e-30,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,0
794,1.95883e-30,0.1,0.9925,0,0,0.9925,0.125,0,1.53756,0
795,5.22356e-30,0.1,0.995,0,0,0.995,0.125,0,1.53756,0
796,5.22356e-30,0.1,0.995,0,0,0.995,0.125,0,1.53756,0
797,1.57747e-31,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,0
798,1.57747e-31,0.1,0.9975,0,0,0.9975,0.125,0,1.53756,0
799,1.04471e-29,0.1,1,0,0,1,0.125,0,1.53756,0


==> data/rp2_1600.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,0,1.00E+06,0,0,0,0,1.602,0,41.9189,0
1,0,1.00E+06,0.000625,0,0,0.000625,1.602,0,41.9189,0
2,0,1.00E+06,0.000625,0,0,0.000625,1.602,0,41.9189,0
3,0,1.00E+06,0.00125,0,0,0.00125,1.602,0,41.9189,0
4,0,1.00E+06,0.00125,0,0,0.00125,1.602,0,41.9189,0
5,0,1.00E+06,0.001875,0,0,0.001875,1.602,0,41.9189,0
6,0,1.00E+06,0.001875,0,0,0.001875,1.602,0,41.9189,0
7,0,1.00E+06,0.0025,0,0,0.0025,1.602,0,41.9189,0
8,0,1.00E+06,0.0025,0,0,0.0025,1.602,0,41.9189,0
9,0,1.00E+06,0.003125,0,0,0.003125,1.602,0,41.9189,0
10,0,1.00E+06,0.003125,0,0,0.003125,1.602,0,41.9189,0
11,0,1.00E+06,0.00375,0,0,0.00375,1.602,0,41.9189,0
12,0,1.00E+06,0.00375,0,0,0.00375,1.602,0,41.9189,0
13,0,1.00E+06,0.004375,0,0,0.004375,1.602,0,41.9189,0
14,0,1.00E+06,0.004375,0,0,0.004375,1.602,0,41.9189,0
15,0,1.00E+06,0.005,0,0,0.005,1.602,0,41.9189,0
16,0,1.00E+06,0.005,0,0,0.005,1.602,0,41.9189,0
17,0,1.00E+06,0.005625,0,0,0.005625,1.602,0,41.9189,0
18,0,1.00E+06,0.005625,0,0,0.005625,1.602,0,41.9189,0
19,0,1.00E+06,0.00625,0,0,0.00625,1.602,0,41.9189,0
20,0,1.00E+06,0.00625,0,0,0.00625,1.602,0,41.9189,0
21,0,1.00E+06,0.006875,0,0,0.006875,1.602,0,41.9189,0
22,0,1.00E+06,0.006875,0,0,0.006875,1.602,0,41.9189,0
23,0,1.00E+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
24,0,1.00E+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
25,0,1.00E+06,0.008125,0,0,0.008125,1.602,0,41.9189,0
26,0,1.00E+06,0.008125,0,0,0.008125,1.602,0,41.9189,0
27,0,1.00E+06,0.00875,0,0,0.00875,1.602,0,41.9189,0
28,0,1.00E+06,0.00875,0,0,0.00875,1.602,0,41.9189,0
29,0,1.00E+06,0.009375,0,0,0.009375,1.602,0,41.9189,0
30,0,1.00E+06,0.009375,0,0,0.009375,1.602,0,41.9189,0
31,0,1.00E+06,0.01,0,0,0.01,1.602,0,41.9189,0
32,0,1.00E+06,0.01,0,0,0.01,1.602,0,41.9189,0
33,0,1.00E+06,0.010625,0,0,0.010625,1.602,0,41.9189,0
34,0,1.00E+06,0.010625,0,0,0.010625,1.602,0,41.9189,0
35,0,1.00E+06,0.01125,0,0,0.01125,1.602,0,41.9189,0
36,0,1.00E+06,0.01125,0,0,0.01125,1.602,0,41.9189,0
37,0,1.00E+06,0.011875,0,0,0.011875,1.602,0,41.9189,0
38,0,1.00E+06,0.011875,0,0,0.011875,1.602,0,41.9189,0
39,0,1.00E+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
40,0,1.00E+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
41,0,1.00E+06,0.013125,0,0,0.013125,1.602,0,41.9189,0
42,0,1.00E+06,0.013125,0,0,0.013125,1.602,0,41.9189,0
43,0,1.00E+06,0.01375,0,0,0.01375,1.602,0,41.9189,0
44,0,1.00E+06,0.01375,0,0,0.01375,1.602,0,41.9189,0
45,0,1.00E+06,0.014375,0,0,0.014375,1.602,0,41.9189,0
46,0,1.00E+06,0.014375,0,0,0.014375,1.602,0,41.9189,0
47,0,1.00E+06,0.015,0,0,0.015,1.602,0,41.9189,0
48,0,1.00E+06,0.015,0,0,0.015,1.602,0,41.9189,0
49,0,1.00E+06,0.015625,0,0,0.015625,1.602,0,41.9189,0
50,0,1.00E+06,0.015625,0,0,0.015625,1.602,0,41.9189,0
51,0,1.00E+06,0.01625,0,0,0.01625,1.602,0,41.9189,0
52,0,1.00E+06,0.01625,0,0,0.01625,1.602,0,41.9189,0
53,0,1.00E+06,0.016875,0,0,0.016875,1.602,0,41.9189,0
54,0,1.00E+06,0.016875,0,0,0.016875,1.602,0,41.9189,0
55,0,1.00E+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
56,0,1.00E+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
57,0,1.00E+06,0.018125,0,0,0.018125,1.602,0,41.9189,0
58,0,1.00E+06,0.018125,0,0,0.018125,1.602,0,41.9189,0
59,0,1.00E+06,0.01875,0,0,0.01875,1.602,0,41.9189,0
60,0,1.00E+06,0.01875,0,0,0.01875,1.602,0,41.9189,0
61,0,1.00E+06,0.019375,0,0,0.019375,1.602,0,41.9189,0
62,0,1.00E+06,0.019375,0,0,0.019375,1.602,0,41.9189,0
63,0,1.00E+06,0.02,0,0,0.02,1.602,0,41.9189,0
64,0,1.00E+06,0.02,0,0,0.02,1.602,0,41.9189,0
65,0,1.00E+06,0.020625,0,0,0.020625,1.602,0,41.9189,0
66,0,1.00E+06,0.020625,0,0,0.020625,1.602,0,41.9189,0
67,0,1.00E+06,0.02125,0,0,0.02125,1.602,0,41.9189,0
68,0,1.00E+06,0.02125,0,0,0.02125,1.602,0,41.9189,0
69,0,1.00E+06,0.021875,0,0,0.021875,1.602,0,41.9189,0
70,0,1.00E+06,0.021875,0,0,0.021875,1.602,0,41.9189,0
71,0,1.00E+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
72,0,1.00E+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
73,0,1.00E+06,0.023125,0,0,0.023125,1.602,0,41.9189,0
74,0,1.00E+06,0.023125,0,0,0.023125,1.602,0,41.9189,0
75,0,1.00E+06,0.02375,0,0,0.02375,1.602,0,41.9189,0
76,0,1.00E+06,0.02375,0,0,0.02375,1.602,0,41.9189,0
77,0,1.00E+06,0.024375,0,0,0.024375,1.602,0,41.9189,0
78,0,1.00E+06,0.024375,0,0,0.024375,1.602,0,41.9189,0
79,0,1.00E+06,0.025,0,0,0.025,1.602,0,41.9189,0
80,0,1.00E+06,0.025,0,0,0.025,1.602,0,41.9189,0
81,0,1.00E+06,0.025625,0,0,0.025625,1.602,0,41.9189,0
82,0,1.00E+06,0.025625,0,0,0.025625,1.602,0,41.9189,0
83,0,1.00E+06,0.02625,0,0,0.02625,1.602,0,41.9189,0
84,0,1.00E+06,0.02625,0,0,0.02625,1.602,0,41.9189,0
85,0,1.00E+06,0.026875,0,0,0.026875,1.602,0,41.9189,0
86,0,1.00E+06,0.026875,0,0,0.026875,1.602,0,41.9189,0
87,0,1.00E+06,0.0275,0,0,0.0275,1.602,0,41.9189,0
88,0,1.00E+06,0.0275,0,0,0.0275,1.602,0,41.9189,0
89,0,1.00E+06,0.028125,0,0,0.028125,1.602,0,41.9189,0
90,0,1.00E+06,0.028125,0,0,0.028125,1.602,0,41.9189,0
91,0,1.00E+06,0.02875,0,0,0.02875,1.602,0,41.9189,0
92,0,1.00E+06,0.02875,0,0,0.02875,1.602,0,41.9189,0
93,0,1.00E+06,0.029375,0,0,0.029375,1.602,0,41.9189,0
94,0,1.00E+06,0.029375,0,0,0.029375,1.602,0,41.9189,0
95,0,1.00E+06,0.03,0,0,0.03,1.602,0,41.9189,0
96,0,1.00E+06,0.03,0,0,0.03,1.602,0,41.9189,0
97,0,1.00E+06,0.030625,0,0,0.030625,1.602,0,41.9189,0
98,0,1.00E+06,0.030625,0,0,0.030625,1.602,0,41.9189,0
99,0,1.00E+06,0.03125,0,0,0.03125,1.602,0,41.9189,0
100,0,1.00E+06,0.03125,0,0,0.03125,1.602,0,41.9189,0
101,0,1.00E+06,0.031875,0,0,0.031875,1.602,0,41.9189,0
102,0,1.00E+06,0.031875,0,0,0.031875,1.602,0,41.9189,0
103,0,1.00E+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
104,0,1.00E+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
105,0,1.00E+06,0.033125,0,0,0.033125,1.602,0,41.9189,0
106,0,1.00E+06,0.033125,0,0,0.033125,1.602,0,41.9189,0
107,0,1.00E+06,0.03375,0,0,0.03375,1.602,0,41.9189,0
108,0,1.00E+06,0.03375,0,0,0.03375,1.602,0,41.9189,0
109,0,1.00E+06,0.034375,0,0,0.034375,1.602,0,41.9189,0
110,0,1.00E+06,0.034375,0,0,0.034375,1.602,0,41.9189,0
111,0,1.00E+06,0.035,0,0,0.035,1.602,0,41.9189,0
112,0,1.00E+06,0.035,0,0,0.035,1.602,0,41.9189,0
113,0,1.00E+06,0.035625,0,0,0.035625,1.602,0,41.9189,0
114,0,1.00E+06,0.035625,0,0,0.035625,1.602,0,41.9189,0
115,0,1.00E+06,0.03625,0,0,0.03625,1.602,0,41.9189,0
116,0,1.00E+06,0.03625,0,0,0.03625,1.602,0,41.9189,0
117,0,1.00E+06,0.036875,0,0,0.036875,1.602,0,41.9189,0
118,0,1.00E+06,0.036875,0,0,0.036875,1.602,0,41.9189,0
119,0,1.00E+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
120,0,1.00E+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
121,0,1.00E+06,0.038125,0,0,0.038125,1.602,0,41.9189,0
122,0,1.00E+06,0.038125,0,0,0.038125,1.602,0,41.9189,0
123,0,1.00E+06,0.03875,0,0,0.03875,1.602,0,41.9189,0
124,0,1.00E+06,0.03875,0,0,0.03875,1.602,0,41.9189,0
125,0,1.00E+06,0.039375,0,0,0.039375,1.602,0,41.9189,0
126,0,1.00E+06,0.039375,0,0,0.039375,1.602,0,41.9189,0
127,0,1.00E+06,0.04,0,0,0.04,1.602,0,41.9189,0
128,0,1.00E+06,0.04,0,0,0.04,1.602,0,41.9189,0
129,0,1.00E+06,0.040625,0,0,0.040625,1.602,0,41.9189,0
130,0,1.00E+06,0.040625,0,0,0.040625,1.602,0,41.9189,0
131,0,1.00E+06,0.04125,0,0,0.04125,1.602,0,41.9189,0
132,0,1.00E+06,0.04125,0,0,0.04125,1.602,0,41.9189,0
133,0,1.00E+06,0.041875,0,0,0.041875,1.602,0,41.9189,0
134,0,1.00E+06,0.041875,0,0,0.041875,1.602,0,41.9189,0
135,0,1.00E+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
136,0,1.00E+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
137,0,1.00E+06,0.043125,0,0,0.043125,1.602,0,41.9189,0
138,0,1.00E+06,0.043125,0,0,0.043125,1.602,0,41.9189,0
139,0,1.00E+06,0.04375,0,0,0.04375,1.602,0,41.9189,0
140,0,1.00E+06,0.04375,0,0,0.04375,1.602,0,41.9189,0
141,0,1.00E+06,0.044375,0,0,0.044375,1.602,0,41.9189,0
142,0,1.00E+06,0.044375,0,0,0.044375,1.602,0,41.9189,0
143,0,1.00E+06,0.045,0,0,0.045,1.602,0,41.9189,0
144,0,1.00E+06,0.045,0,0,0.045,1.602,0,41.9189,0
145,0,1.00E+06,0.045625,0,0,0.045625,1.602,0,41.9189,0
146,0,1.00E+06,0.045625,0,0,0.045625,1.602,0,41.9189,0
147,0,1.00E+06,0.04625,0,0,0.04625,1.602,0,41.9189,0
148,0,1.00E+06,0.04625,0,0,0.04625,1.602,0,41.9189,0
149,0,1.00E+06,0.046875,0,0,0.046875,1.602,0,41.9189,0
150,0,1.00E+06,0.046875,0,0,0.046875,1.602,0,41.9189,0
151,0,1.00E+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
152,0,1.00E+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
153,0,1.00E+06,0.048125,0,0,0.048125,1.602,0,41.9189,0
154,0,1.00E+06,0.048125,0,0,0.048125,1.602,0,41.9189,0
155,0,1.00E+06,0.04875,0,0,0.04875,1.602,0,41.9189,0
156,0,1.00E+06,0.04875,0,0,0.04875,1.602,0,41.9189,0
157,0,1.00E+06,0.049375,0,0,0.049375,1.602,0,41.9189,0
158,0,1.00E+06,0.049375,0,0,0.049375,1.602,0,41.9189,0
159,0,1.00E+06,0.05,0,0,0.05,1.602,0,41.9189,0
160,0,1.00E+06,0.05,0,0,0.05,1.602,0,41.9189,0
161,0,1.00E+06,0.050625,0,0,0.050625,1.602,0,41.9189,0
162,0,1.00E+06,0.050625,0,0,0.050625,1.602,0,41.9189,0
163,0,1.00E+06,0.05125,0,0,0.05125,1.602,0,41.9189,0
164,0,1.00E+06,0.05125,0,0,0.05125,1.602,0,41.9189,0
165,0,1.00E+06,0.051875,0,0,0.051875,1.602,0,41.9189,0
166,0,1.00E+06,0.051875,0,0,0.051875,1.602,0,41.9189,0
167,0,1.00E+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
168,0,1.00E+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
169,0,1.00E+06,0.053125,0,0,0.053125,1.602,0,41.9189,0
170,0,1.00E+06,0.053125,0,0,0.053125,1.602,0,41.9189,0
171,0,1.00E+06,0.05375,0,0,0.05375,1.602,0,41.9189,0
172,0,1.00E+06,0.05375,0,0,0.05375,1.602,0,41.9189,0
173,0,1.00E+06,0.054375,0,0,0.054375,1.602,0,41.9189,0
174,0,1.00E+06,0.054375,0,0,0.054375,1.602,0,41.9189,0
175,0,1.00E+06,0.055,0,0,0.055,1.602,0,41.9189,0
176,0,1.00E+06,0.055,0,0,0.055,1.602,0,41.9189,0
177,0,1.00E+06,0.055625,0,0,0.055625,1.602,0,41.9189,0
178,0,1.00E+06,0.055625,0,0,0.055625,1.602,0,41.9189,0
179,0,1.00E+06,0.05625,0,0,0.05625,1.602,0,41.9189,0
180,0,1.00E+06,0.05625,0,0,0.05625,1.602,0,41.9189,0
181,0,1.00E+06,0.056875,0,0,0.056875,1.602,0,41.9189,0
182,0,1.00E+06,0.056875,0,0,0.056875,1.602,0,41.9189,0
183,0,1.00E+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
184,0,1.00E+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
185,0,1.00E+06,0.058125,0,0,0.058125,1.602,0,41.9189,0
186,0,1.00E+06,0.058125,0,0,0.058125,1.602,0,41.9189,0
187,0,1.00E+06,0.05875,0,0,0.05875,1.602,0,41.9189,0
188,0,1.00E+06,0.05875,0,0,0.05875,1.602,0,41.9189,0
189,0,1.00E+06,0.059375,0,0,0.059375,1.602,0,41.9189,0
190,0,1.00E+06,0.059375,0,0,0.059375,1.602,0,41.9189,0
191,0,1.00E+06,0.06,0,0,0.06,1.602,0,41.9189,0
192,0,1.00E+06,0.06,0,0,0.06,1.602,0,41.9189,0
193,0,1.00E+06,0.060625,0,0,0.060625,1.602,0,41.9189,0
194,0,1.00E+06,0.060625,0,0,0.060625,1.602,0,41.9189,0
195,0,1.00E+06,0.06125,0,0,0.06125,1.602,0,41.9189,0
196,0,1.00E+06,0.06125,0,0,0.06125,1.602,0,41.9189,0
197,0,1.00E+06,0.061875,0,0,0.061875,1.602,0,41.9189,0
198,0,1.00E+06,0.061875,0,0,0.061875,1.602,0,41.9189,0
199,0,1.00E+06,0.0625,0,0,0.0625,1.602,0,41.9189,0
200,0,1.00E+06,0.0625,0,0,0.0625,1.602,0,41.9189,0
201,0,1.00E+06,0.063125,0,0,0.063125,1.602,0,41.9189,0
202,0,1.00E+06,0.063125,0,0,0.063125,1.602,0,41.9189,0
203,0,1.00E+06,0.06375,0,0,0.06375,1.602,0,41.9189,0
204,0,1.00E+06,0.06375,0,0,0.06375,1.602,0,41.9189,0
205,0,1.00E+06,0.064375,0,0,0.064375,1.602,0,41.9189,0
206,0,1.00E+06,0.064375,0,0,0.064375,1.602,0,41.9189,0
207,0,1.00E+06,0.065,0,0,0.065,1.602,0,41.9189,0
208,0,1.00E+06,0.065,0,0,0.065,1.602,0,41.9189,0
209,0,1.00E+06,0.065625,0,0,0.065625,1.602,0,41.9189,0
210,0,1.00E+06,0.065625,0,0,0.065625,1.602,0,41.9189,0
211,0,1.00E+06,0.06625,0,0,0.06625,1.602,0,41.9189,0
212,0,1.00E+06,0.06625,0,0,0.06625,1.602,0,41.9189,0
213,0,1.00E+06,0.066875,0,0,0.066875,1.602,0,41.9189,0
214,0,1.00E+06,0.066875,0,0,0.066875,1.602,0,41.9189,0
215,0,1.00E+06,0.0675,0,0,0.0675,1.602,0,41.9189,0
216,0,1.00E+06,0.0675,0,0,0.0675,1.602,0,41.9189,0
217,0,1.00E+06,0.068125,0,0,0.068125,1.602,0,41.9189,0
218,0,1.00E+06,0.068125,0,0,0.068125,1.602,0,41.9189,0
219,0,1.00E+06,0.06875,0,0,0.06875,1.602,0,41.9189,0
220,0,1.00E+06,0.06875,0,0,0.06875,1.602,0,41.9189,0
221,0,1.00E+06,0.069375,0,0,0.069375,1.602,0,41.9189,0
222,0,1.00E+06,0.069375,0,0,0.069375,1.602,0,41.9189,0
223,0,1.00E+06,0.07,0,0,0.07,1.602,0,41.9189,0
224,0,1.00E+06,0.07,0,0,0.07,1.602,0,41.9189,0
225,0,1.00E+06,0.070625,0,0,0.070625,1.602,0,41.9189,0
226,0,1.00E+06,0.070625,0,0,0.070625,1.602,0,41.9189,0
227,0,1.00E+06,0.07125,0,0,0.07125,1.602,0,41.9189,0
228,0,1.00E+06,0.07125,0,0,0.07125,1.602,0,41.9189,0
229,0,1.00E+06,0.071875,0,0,0.071875,1.602,0,41.9189,0
230,0,1.00E+06,0.071875,0,0,0.071875,1.602,0,41.9189,0
231,0,1.00E+06,0.0725,0,0,0.0725,1.602,0,41.9189,0
232,0,1.00E+06,0.0725,0,0,0.0725,1.602,0,41.9189,0
233,0,1.00E+06,0.073125,0,0,0.073125,1.602,0,41.9189,0
234,0,1.00E+06,0.073125,0,0,0.073125,1.602,0,41.9189,0
235,0,1.00E+06,0.07375,0,0,0.07375,1.602,0,41.9189,0
236,0,1.00E+06,0.07375,0,0,0.07375,1.602,0,41.9189,0
237,0,1.00E+06,0.074375,0,0,0.074375,1.602,0,41.9189,0
238,0,1.00E+06,0.074375,0,0,0.074375,1.602,0,41.9189,0
239,0,1.00E+06,0.075,0,0,0.075,1.602,0,41.9189,0
240,0,1.00E+06,0.075,0,0,0.075,1.602,0,41.9189,0
241,0,1.00E+06,0.075625,0,0,0.075625,1.602,0,41.9189,0
242,0,1.00E+06,0.075625,0,0,0.075625,1.602,0,41.9189,0
243,0,1.00E+06,0.07625,0,0,0.07625,1.602,0,41.9189,0
244,0,1.00E+06,0.07625,0,0,0.07625,1.602,0,41.9189,0
245,0,1.00E+06,0.076875,0,0,0.076875,1.602,0,41.9189,0
246,0,1.00E+06,0.076875,0,0,0.076875,1.602,0,41.9189,0
247,0,1.00E+06,0.0775,0,0,0.0775,1.602,0,41.9189,0
248,0,1.00E+06,0.0775,0,0,0.0775,1.602,0,41.9189,0
249,0,1.00E+06,0.078125,0,0,0.078125,1.602,0,41.9189,0
250,0,1.00E+06,0.078125,0,0,0.078125,1.602,0,41.9189,0
251,0,1.00E+06,0.07875,0,0,0.07875,1.602,0,41.9189,0
252,0,1.00E+06,0.07875,0,0,0.07875,1.602,0,41.9189,0
253,0,1.00E+06,0.079375,0,0,0.079375,1.602,0,41.9189,0
254,0,1.00E+06,0.079375,0,0,0.079375,1.602,0,41.9189,0
255,0,1.00E+06,0.08,0,0,0.08,1.602,0,41.9189,0
256,0,1.00E+06,0.08,0,0,0.08,1.602,0,41.9189,0
257,0,1.00E+06,0.080625,0,0,0.080625,1.602,0,41.9189,0
258,0,1.00E+06,0.080625,0,0,0.080625,1.602,0,41.9189,0
259,0,1.00E+06,0.08125,0,0,0.08125,1.602,0,41.9189,0
260,0,1.00E+06,0.08125,0,0,0.08125,1.602,0,41.9189,0
261,0,1.00E+06,0.081875,0,0,0.081875,1.602,0,41.9189,0
262,0,1.00E+06,0.081875,0,0,0.081875,1.602,0,41.9189,0
263,0,1.00E+06,0.0825,0,0,0.0825,1.602,0,41.9189,0
264,0,1.00E+06,0.0825,0,0,0.0825,1.602,0,41.9189,0
265,0,1.00E+06,0.083125,0,0,0.083125,1.602,0,41.9189,0
266,0,1.00E+06,0.083125,0,0,0.083125,1.602,0,41.9189,0
267,0,1.00E+06,0.08375,0,0,0.08375,1.602,0,41.9189,0
268,0,1.00E+06,0.08375,0,0,0.08375,1.602,0,41.9189,0
269,0,1.00E+06,0.084375,0,0,0.084375,1.602,0,41.9189,0
270,0,1.00E+06,0.084375,0,0,0.084375,1.602,0,41.9189,0
271,0,1.00E+06,0.085,0,0,0.085,1.602,0,41.9189,0
272,0,1.00E+06,0.085,0,0,0.085,1.602,0,41.9189,0
273,0,1.00E+06,0.085625,0,0,0.085625,1.602,0,41.9189,0
274,0,1.00E+06,0.085625,0,0,0.085625,1.602,0,41.9189,0
275,0,1.00E+06,0.08625,0,0,0.08625,1.602,0,41.9189,0
276,0,1.00E+06,0.08625,0,0,0.08625,1.602,0,41.9189,0
277,0,1.00E+06,0.086875,0,0,0.086875,1.602,0,41.9189,0
278,0,1.00E+06,0.086875,0,0,0.086875,1.602,0,41.9189,0
279,0,1.00E+06,0.0875,0,0,0.0875,1.602,0,41.9189,0
280,0,1.00E+06,0.0875,0,0,0.0875,1.602,0,41.9189,0
281,0,1.00E+06,0.088125,0,0,0.088125,1.602,0,41.9189,0
282,0,1.00E+06,0.088125,0,0,0.088125,1.602,0,41.9189,0
283,0,1.00E+06,0.08875,0,0,0.08875,1.602,0,41.9189,0
284,0,1.00E+06,0.08875,0,0,0.08875,1.602,0,41.9189,0
285,0,1.00E+06,0.089375,0,0,0.089375,1.602,0,41.9189,0
286,0,1.00E+06,0.089375,0,0,0.089375,1.602,0,41.9189,0
287,0,1.00E+06,0.09,0,0,0.09,1.602,0,41.9189,0
288,0,1.00E+06,0.09,0,0,0.09,1.602,0,41.9189,0
289,0,1.00E+06,0.090625,0,0,0.090625,1.602,0,41.9189,0
290,0,1.00E+06,0.090625,0,0,0.090625,1.602,0,41.9189,0
291,0,1.00E+06,0.09125,0,0,0.09125,1.602,0,41.9189,0
292,0,1.00E+06,0.09125,0,0,0.09125,1.602,0,41.9189,0
293,0,1.00E+06,0.091875,0,0,0.091875,1.602,0,41.9189,0
294,0,1.00E+06,0.091875,0,0,0.091875,1.602,0,41.9189,0
295,0,1.00E+06,0.0925,0,0,0.0925,1.602,0,41.9189,0
296,0,1.00E+06,0.0925,0,0,0.0925,1.602,0,41.9189,0
297,0,1.00E+06,0.093125,0,0,0.093125,1.602,0,41.9189,0
298,0,1.00E+06,0.093125,0,0,0.093125,1.602,0,41.9189,0
299,0,1.00E+06,0.09375,0,0,0.09375,1.602,0,41.9189,0
300,0,1.00E+06,0.09375,0,0,0.09375,1.602,0,41.9189,0
301,0,1.00E+06,0.094375,0,0,0.094375,1.602,0,41.9189,0
302,0,1.00E+06,0.094375,0,0,0.094375,1.602,0,41.9189,0
303,0,1.00E+06,0.095,0,0,0.095,1.602,0,41.9189,0
304,0,1.00E+06,0.095,0,0,0.095,1.602,0,41.9189,0
305,0,1.00E+06,0.095625,0,0,0.095625,1.602,0,41.9189,0
306,0,1.00E+06,0.095625,0,0,0.095625,1.602,0,41.9189,0
307,0,1.00E+06,0.09625,0,0,0.09625,1.602,0,41.9189,0
308,0,1.00E+06,0.09625,0,0,0.09625,1.602,0,41.9189,0
309,0,1.00E+06,0.096875,0,0,0.096875,1.602,0,41.9189,0
310,0,1.00E+06,0.096875,0,0,0.096875,1.602,0,41.9189,0
311,0,1.00E+06,0.0975,0,0,0.0975,1.602,0,41.9189,0
312,0,1.00E+06,0.0975,0,0,0.0975,1.602,0,41.9189,0
313,0,1.00E+06,0.098125,0,0,0.098125,1.602,0,41.9189,0
314,0,1.00E+06,0.098125,0,0,0.098125,1.602,0,41.9189,0
315,0,1.00E+06,0.09875,0,0,0.09875,1.602,0,41.9189,0
316,0,1.00E+06,0.09875,0,0,0.09875,1.602,0,41.9189,0
317,0,1.00E+06,0.099375,0,0,0.099375,1.602,0,41.9189,0
318,0,1.00E+06,0.099375,0,0,0.099375,1.602,0,41.9189,0
319,0,1.00E+06,0.1,0,0,0.1,1.602,0,41.9189,0
320,0,1.00E+06,0.1,0,0,0.1,1.602,0,41.9189,0
321,0,1.00E+06,0.100625,0,0,0.100625,1.602,0,41.9189,0
322,0,1.00E+06,0.100625,0,0,0.100625,1.602,0,41.9189,0
323,0,1.00E+06,0.10125,0,0,0.10125,1.602,0,41.9189,0
324,0,1.00E+06,0.10125,0,0,0.10125,1.602,0,41.9189,0
325,0,1.00E+06,0.101875,0,0,0.101875,1.602,0,41.9189,0
326,0,1.00E+06,0.101875,0,0,0.101875,1.602,0,41.9189,0
327,0,1.00E+06,0.1025,0,0,0.1025,1.602,0,41.9189,0
328,0,1.00E+06,0.1025,0,0,0.1025,1.602,0,41.9189,0
329,0,1.00E+06,0.103125,0,0,0.103125,1.602,0,41.9189,0
330,0,1.00E+06,0.103125,0,0,0.103125,1.602,0,41.9189,0
331,0,1.00E+06,0.10375,0,0,0.10375,1.602,0,41.9189,0
332,0,1.00E+06,0.10375,0,0,0.10375,1.602,0,41.9189,0
333,0,1.00E+06,0.104375,0,0,0.104375,1.602,0,41.9189,0
334,0,1.00E+06,0.104375,0,0,0.104375,1.602,0,41.9189,0
335,0,1.00E+06,0.105,0,0,0.105,1.602,0,41.9189,0
336,0,1.00E+06,0.105,0,0,0.105,1.602,0,41.9189,0
337,0,1.00E+06,0.105625,0,0,0.105625,1.602,0,41.9189,0
338,0,1.00E+06,0.105625,0,0,0.105625,1.602,0,41.9189,0
339,0,1.00E+06,0.10625,0,0,0.10625,1.602,0,41.9189,0
340,0,1.00E+06,0.10625,0,0,0.10625,1.602,0,41.9189,0
341,0,1.00E+06,0.106875,0,0,0.106875,1.602,0,41.9189,0
342,0,1.00E+06,0.106875,0,0,0.106875,1.602,0,41.9189,0
343,0,1.00E+06,0.1075,0,0,0.1075,1.602,0,41.9189,0
344,0,1.00E+06,0.1075,0,0,0.1075,1.602,0,41.9189,0
345,0,1.00E+06,0.108125,0,0,0.108125,1.602,0,41.9189,0
346,0,1.00E+06,0.108125,0,0,0.108125,1.602,0,41.9189,0
347,0,1.00E+06,0.10875,0,0,0.10875,1.602,0,41.9189,0
348,0,1.00E+06,0.10875,0,0,0.10875,1.602,0,41.9189,0
349,0,1.00E+06,0.109375,0,0,0.109375,1.602,0,41.9189,0
350,0,1.00E+06,0.109375,0,0,0.109375,1.602,0,41.9189,0
351,0,1.00E+06,0.11,0,0,0.11,1.602,0,41.9189,0
352,0,1.00E+06,0.11,0,0,0.11,1.602,0,41.9189,0
353,0,1.00E+06,0.110625,0,0,0.110625,1.602,0,41.9189,0
354,0,1.00E+06,0.110625,0,0,0.110625,1.602,0,41.9189,0
355,0,1.00E+06,0.11125,0,0,0.11125,1.602,0,41.9189,0
356,0,1.00E+06,0.11125,0,0,0.11125,1.602,0,41.9189,0
357,0,1.00E+06,0.111875,0,0,0.111875,1.602,0,41.9189,0
358,0,1.00E+06,0.111875,0,0,0.111875,1.602,0,41.9189,0
359,0,1.00E+06,0.1125,0,0,0.1125,1.602,0,41.9189,0
360,0,1.00E+06,0.1125,0,0,0.1125,1.602,0,41.9189,0
361,0,1.00E+06,0.113125,0,0,0.113125,1.602,0,41.9189,0
362,0,1.00E+06,0.113125,0,0,0.113125,1.602,0,41.9189,0
363,0,1.00E+06,0.11375,0,0,0.11375,1.602,0,41.9189,0
364,0,1.00E+06,0.11375,0,0,0.11375,1.602,0,41.9189,0
365,0,1.00E+06,0.114375,0,0,0.114375,1.602,0,41.9189,0
366,0,1.00E+06,0.114375,0,0,0.114375,1.602,0,41.9189,0
367,0,1.00E+06,0.115,0,0,0.115,1.602,0,41.9189,0
368,0,1.00E+06,0.115,0,0,0.115,1.602,0,41.9189,0
369,0,1.00E+06,0.115625,0,0,0.115625,1.602,0,41.9189,0
370,0,1.00E+06,0.115625,0,0,0.115625,1.602,0,41.9189,0
371,0,1.00E+06,0.11625,0,0,0.11625,1.602,0,41.9189,0
372,0,1.00E+06,0.11625,0,0,0.11625,1.602,0,41.9189,0
373,0,1.00E+06,0.116875,0,0,0.116875,1.602,0,41.9189,0
374,0,1.00E+06,0.116875,0,0,0.116875,1.602,0,41.9189,0
375,0,1.00E+06,0.1175,0,0,0.1175,1.602,0,41.9189,0
376,0,1.00E+06,0.1175,0,0,0.1175,1.602,0,41.9189,0
377,0,1.00E+06,0.118125,0,0,0.118125,1.602,0,41.9189,0
378,0,1.00E+06,0.118125,0,0,0.118125,1.602,0,41.9189,0
379,0,1.00E+06,0.11875,0,0,0.11875,1.602,0,41.9189,0
380,0,1.00E+06,0.11875,0,0,0.11875,1.602,0,41.9189,0
381,0,1.00E+06,0.119375,0,0,0.119375,1.602,0,41.9189,0
382,0,1.00E+06,0.119375,0,0,0.119375,1.602,0,41.9189,0
383,0,1.00E+06,0.12,0,0,0.12,1.602,0,41.9189,0
384,0,1.00E+06,0.12,0,0,0.12,1.602,0,41.9189,0
385,0,1.00E+06,0.120625,0,0,0.120625,1.602,0,41.9189,0
386,0,1.00E+06,0.120625,0,0,0.120625,1.602,0,41.9189,0
387,0,1.00E+06,0.12125,0,0,0.12125,1.602,0,41.9189,0
388,0,1.00E+06,0.12125,0,0,0.12125,1.602,0,41.9189,0
389,0,1.00E+06,0.121875,0,0,0.121875,1.602,0,41.9189,0
390,0,1.00E+06,0.121875,0,0,0.121875,1.602,0,41.9189,0
391,0,1.00E+06,0.1225,0,0,0.1225,1.602,0,41.9189,0
392,0,1.00E+06,0.1225,0,0,0.1225,1.602,0,41.9189,0
393,0,1.00E+06,0.123125,0,0,0.123125,1.602,0,41.9189,1.40E-45
394,0,1.00E+06,0.123125,0,0,0.123125,1.602,0,41.9189,1.40E-45
395,0,1.00E+06,0.12375,0,0,0.12375,1.602,0,41.9189,-2.10E-44
396,0,1.00E+06,0.12375,0,0,0.12375,1.602,0,41.9189,-2.10E-44
397,0,1.00E+06,0.124375,0,0,0.124375,1.602,0,41.9189,1.35E-43
398,0,1.00E+06,0.124375,0,0,0.124375,1.602,0,41.9189,1.35E-43
399,0,1.00E+06,0.125,0,0,0.125,1.602,0,41.9189,1.13E-42
400,0,1.00E+06,0.125,0,0,0.125,1.602,0,41.9189,1.13E-42
401,0,1.00E+06,0.125625,0,0,0.125625,1.602,0,41.9189,-2.77E-41
402,0,1.00E+06,0.125625,0,0,0.125625,1.602,0,41.9189,-2.77E-41
403,0,1.00E+06,0.12625,0,0,0.12625,1.602,0,41.9189,-7.30E-40
404,0,1.00E+06,0.12625,0,0,0.12625,1.602,0,41.9189,-7.30E-40
405,0,1.00E+06,0.126875,0,0,0.126875,1.602,0,41.9189,-8.70E-39
406,0,1.00E+06,0.126875,0,0,0.126875,1.602,0,41.9189,-8.70E-39
407,0,1.00E+06,0.1275,0,0,0.1275,1.602,0,41.9189,-2.02E-38
408,0,1.00E+06,0.1275,0,0,0.1275,1.602,0,41.9189,-2.02E-38
409,0,1.00E+06,0.128125,0,0,0.128125,1.602,0,41.9189,3.80E-37
410,0,1.00E+06,0.128125,0,0,0.128125,1.602,0,41.9189,3.80E-37
411,1.40E-45,1.00E+06,0.12875,0,0,0.12875,1.602,0,41.9189,-3.79E-35
412,1.40E-45,1.00E+06,0.12875,0,0,0.12875,1.602,0,41.9189,-3.79E-35
413,4.20E-45,1.00E+06,0.129375,0,0,0.129375,1.602,0,41.9189,-1.22E-34
414,4.20E-45,1.00E+06,0.129375,0,0,0.129375,1.602,0,41.9189,-1.22E-34
415,3.99E-43,1.00E+06,0.13,0,0,0.13,1.602,0,41.9189,1.57E-32
416,3.99E-43,1.00E+06,0.13,0,0,0.13,1.602,0,41.9189,1.57E-32
417,3.72E-41,1.00E+06,0.130625,0,0,0.130625,1.602,0,41.9189,-1.49E-30
418,3.72E-41,1.00E+06,0.130625,0,0,0.130625,1.602,0,41.9189,-1.49E-30
419,5.58E-40,1.00E+06,0.13125,0,0,0.13125,1.602,0,41.9189,-1.98E-29
420,5.58E-40,1.00E+06,0.13125,0,0,0.13125,1.602,0,41.9189,-1.98E-29
421,7.14E-39,1.00E+06,0.131875,0,0,0.131875,1.602,0,41.9189,-2.62E-28
422,7.14E-39,1.00E+06,0.131875,0,0,0.131875,1.602,0,41.9189,-2.62E-28
423,5.47E-38,1.00E+06,0.1325,0,0,0.1325,1.602,0,41.9189,-1.86E-27
424,5.47E-38,1.00E+06,0.1325,0,0,0.1325,1.602,0,41.9189,-1.86E-27
425,1.75E-36,1.00E+06,0.133125,0,0,0.133125,1.602,0,41.9189,-6.66E-26
426,1.75E-36,1.00E+06,0.133125,0,0,0.133125,1.602,0,41.9189,-6.66E-26
427,1.22E-35,1.00E+06,0.13375,0,0,0.13375,1.602,0,41.9189,-3.98E-25
428,1.22E-35,1.00E+06,0.13375,0,0,0.13375,1.602,0,41.9189,-3.98E-25
429,1.79E-33,1.00E+06,0.134375,0,0,0.134375,1.602,0,41.9189,-6.68E-23
430,1.79E-33,1.00E+06,0.134375,0,0,0.134375,1.602,0,41.9189,-6.68E-23
431,1.12E-32,1.00E+06,0.135,0,0,0.135,1.602,0,41.9189,5.16E-22
432,1.12E-32,1.00E+06,0.135,0,0,0.135,1.602,0,41.9189,5.16E-22
433,5.39E-31,1.00E+06,0.135625,0,0,0.135625,1.602,0,41.9189,-2.09E-20
434,5.39E-31,1.00E+06,0.135625,0,0,0.135625,1.602,0,41.9189,-2.09E-20
435,1.21E-29,1.00E+06,0.13625,0,0,0.13625,1.602,0,41.9189,-4.64E-19
436,1.21E-29,1.00E+06,0.13625,0,0,0.13625,1.602,0,41.9189,-4.64E-19
437,1.84E-28,1.00E+06,0.136875,0,0,0.136875,1.602,0,41.9189,-6.89E-18
438,1.84E-28,1.00E+06,0.136875,0,0,0.136875,1.602,0,41.9189,-6.89E-18
439,1.94E-28,1.00E+06,0.1375,0,0,0.1375,1.602,0,41.9189,1.38E-17
440,1.94E-28,1.00E+06,0.1375,0,0,0.1375,1.602,0,41.9189,1.38E-17
441,1.15E-25,1.00E+06,0.138125,0,0,0.138125,1.602,0,41.9189,-1.86E-15
442,1.15E-25,1.00E+06,0.138125,0,0,0.138125,1.602,0,41.9189,-1.86E-15
443,5.86E-25,1.00E+06,0.13875,0,0,0.13875,1.602,0,41.9189,-9.69E-14
444,5.86E-25,1.00E+06,0.13875,0,0,0.13875,1.602,0,41.9189,-9.69E-14
445,1.67E-25,1.00E+06,0.139375,0,0,0.139375,1.602,0,41.9189,4.38E-13
446,1.67E-25,1.00E+06,0.139375,0,0,0.139375,1.602,0,41.9189,4.38E-13
447,2.93E-25,1.00E+06,0.14,0,0,0.14,1.602,0,41.9189,-3.13E-13
448,2.93E-25,1.00E+06,0.14,0,0,0.14,1.602,0,41.9189,-3.13E-13
449,5.44E-25,1.00E+06,0.140625,0,0,0.140625,1.602,0,41.9189,4.67E-13
450,5.44E-25,1.00E+06,0.140625,0,0,0.140625,1.602,0,41.9189,4.67E-13
451,1.67E-24,1.00E+06,0.14125,0,0,0.14125,1.602,0,41.9189,3.33E-13
452,1.67E-24,1.00E+06,0.14125,0,0,0.14125,1.602,0,41.9189,3.33E-13
453,2.59E-24,1.00E+06,0.141875,0,0,0.141875,1.602,0,41.9189,-9.94E-13
454,2.59E-24,1.00E+06,0.141875,0,0,0.141875,1.602,0,41.9189,-9.94E-13
455,5.75E-25,1.00E+06,0.1425,0,0,0.1425,1.602,0,41.9189,1.24E-12
456,5.75E-25,1.00E+06,0.1425,0,0,0.1425,1.602,0,41.9189,1.24E-12
457,1.63E-24,1.00E+06,0.143125,0,0,0.143125,1.602,0,41.9189,-7.17E-13
458,1.63E-24,1.00E+06,0.143125,0,0,0.143125,1.602,0,41.9189,-7.17E-13
459,9.21E-25,1.00E+06,0.14375,0,0,0.14375,1.602,0,41.9189,3.12E-13
460,9.21E-25,1.00E+06,0.14375,0,0,0.14375,1.602,0,41.9189,3.12E-13
461,1.34E-24,1.00E+06,0.144375,0,0,0.144375,1.602,0,41.9189,6.68E-13
462,1.34E-24,1.00E+06,0.144375,0,0,0.144375,1.602,0,41.9189,6.68E-13
463,1.76E-24,1.00E+06,0.145,0,0,0.145,1.602,0,41.9189,-1.39E-12
464,1.76E-24,1.00E+06,0.145,0,0,0.145,1.602,0,41.9189,-1.39E-12
465,4.19E-25,1.00E+06,0.145625,0,0,0.145625,1.602,0,41.9189,1.27E-12
466,4.19E-25,1.00E+06,0.145625,0,0,0.145625,1.602,0,41.9189,1.27E-12
467,1.84E-24,1.00E+06,0.14625,0,0,0.14625,1.602,0,41.9189,-3.31E-13
468,1.84E-24,1.00E+06,0.14625,0,0,0.14625,1.602,0,41.9189,-3.31E-13
469,4.60E-25,1.00E+06,0.146875,0,0,0.146875,1.602,0,41.9189,3.92E-13
470,4.60E-25,1.00E+06,0.146875,0,0,0.146875,1.602,0,41.9189,3.92E-13
471,2.43E-24,1.00E+06,0.1475,0,0,0.1475,1.602,0,41.9189,-1.80E-13
472,2.43E-24,1.00E+06,0.1475,0,0,0.1475,1.602,0,41.9189,-1.80E-13
473,1.00E-24,1.00E+06,0.148125,0,0,0.148125,1.602,0,41.9189,1.42E-12
474,1.00E-24,1.00E+06,0.148125,0,0,0.148125,1.602,0,41.9189,1.42E-12
475,8.20E-24,1.00E+06,0.14875,0,0,0.14875,1.602,0,41.9189,-2.02E-12
476,8.20E-24,1.00E+06,0.14875,0,0,0.14875,1.602,0,41.9189,-2.02E-12
477,6.53E-24,1.00E+06,0.149375,0,0,0.149375,1.602,0,41.9189,3.52E-12
478,6.53E-24,1.00E+06,0.149375,0,0,0.149375,1.602,0,41.9189,3.52E-12
479,2.28E-23,1.00E+06,0.15,0,0,0.15,1.602,0,41.9189,-4.44E-12
480,2.28E-23,1.00E+06,0.15,0,0,0.15,1.602,0,41.9189,-4.44E-12
481,1.66E-23,1.00E+06,0.150625,0,0,0.150625,1.602,0,41.9189,6.62E-12
482,1.66E-23,1.00E+06,0.150625,0,0,0.150625,1.602,0,41.9189,6.62E-12
483,1.69E-23,1.00E+06,0.15125,0,0,0.15125,1.602,0,41.9189,-7.08E-12
484,1.69E-23,1.00E+06,0.15125,0,0,0.15125,1.602,0,41.9189,-7.08E-12
485,8.16E-24,1.00E+06,0.151875,0,0,0.151875,1.602,0,41.9189,7.65E-12
486,8.16E-24,1.00E+06,0.151875,0,0,0.151875,1.602,0,41.9189,7.65E-12
487,3.25E-24,1.00E+06,0.1525,0,0,0.1525,1.602,0,41.9189,-6.96E-12
488,3.25E-24,1.00E+06,0.1525,0,0,0.1525,1.602,0,41.9189,-6.96E-12
489,1.32E-23,1.00E+06,0.153125,0,0,0.153125,1.602,0,41.9189,7.40E-12
490,1.32E-23,1.00E+06,0.153125,0,0,0.153125,1.602,0,41.9189,7.40E-12
491,3.28E-23,1.00E+06,0.15375,0,0,0.15375,1.602,0,41.9189,-6.05E-12
492,3.28E-23,1.00E+06,0.15375,0,0,0.15375,1.602,0,41.9189,-6.05E-12
493,2.14E-23,1.00E+06,0.154375,0,0,0.154375,1.602,0,41.9189,3.54E-12
494,2.14E-23,1.00E+06,0.154375,0,0,0.154375,1.602,0,41.9189,3.54E-12
495,4.96E-23,1.00E+06,0.155,0,0,0.155,1.602,0,41.9189,4.66E-12
496,4.96E-23,1.00E+06,0.155,0,0,0.155,1.602,0,41.9189,4.66E-12
497,5.68E-22,1.00E+06,0.155625,0,0,0.155625,1.602,0,41.9189,-1.55E-11
498,5.68E-22,1.00E+06,0.155625,0,0,0.155625,1.602,0,41.9189,-1.55E-11
499,1.66E-21,1.00E+06,0.15625,0,0,0.15625,1.602,0,41.9189,3.46E-11
500,1.66E-21,1.00E+06,0.15625,0,0,0.15625,1.602,0,41.9189,3.46E-11
501,4.56E-21,1.00E+06,0.156875,0,0,0.156875,1.602,0,41.9189,-6.05E-11
502,4.56E-21,1.00E+06,0.156875,0,0,0.156875,1.602,0,41.9189,-6.05E-11
503,1.01E-20,1.00E+06,0.1575,0,0,0.1575,1.602,5.22E-13,41.9189,1.00E-10
504,1.01E-20,1.00E+06,0.1575,0,0,0.1575,1.602,5.22E-13,41.9189,1.00E-10
505,2.12E-20,1.00E+06,0.158125,0,0,0.158125,1.602,1.61E-12,41.9189,-1.47E-10
506,2.12E-20,1.00E+06,0.158125,0,0,0.158125,1.602,1.61E-12,41.9189,-1.47E-10
507,4.01E-20,1.00E+06,0.15875,0,0,0.15875,1.602,3.13E-12,41.9189,2.22E-10
508,4.01E-20,1.00E+06,0.15875,0,0,0.15875,1.602,3.13E-12,41.9189,2.22E-10
509,7.13E-20,1.00E+06,0.159375,0,0,0.159375,1.602,6.31E-12,41.9189,-3.08E-10
510,7.13E-20,1.00E+06,0.159375,0,0,0.159375,1.602,6.31E-12,41.9189,-3.08E-10
511,1.17E-19,1.00E+06,0.16,0,0,0.16,1.602,4.43E-12,41.9189,3.92E-10
512,1.17E-19,1.00E+06,0.16,0,0,0.16,1.602,4.43E-12,41.9189,3.92E-10
513,1.85E-19,1.00E+06,0.160625,0,0,0.160625,1.602,1.36E-11,41.9189,-6.07E-10
514,1.85E-19,1.00E+06,0.160625,0,0,0.160625,1.602,1.36E-11,41.9189,-6.07E-10
515,2.77E-19,1.00E+06,0.16125,0,0,0.16125,1.602,5.68E-12,41.9189,5.69E-10
516,2.77E-19,1.00E+06,0.16125,0,0,0.16125,1.602,5.68E-12,41.9189,5.69E-10
517,3.95E-19,1.00E+06,0.161875,0,0,0.161875,1.602,1.20E-11,41.9189,-1.04E-09
518,3.95E-19,1.00E+06,0.161875,0,0,0.161875,1.602,1.20E-11,41.9189,-1.04E-09
519,5.12E-19,1.00E+06,0.1625,0,0,0.1625,1.602,3.38E-11,41.9189,9.53E-10
520,5.12E-19,1.00E+06,0.1625,0,0,0.1625,1.602,3.38E-11,41.9189,9.53E-10
521,5.27E-19,1.00E+06,0.163125,0,0,0.163125,1.602,3.34E-11,41.9189,-1.03E-09
522,5.27E-19,1.00E+06,0.163125,0,0,0.163125,1.602,3.34E-11,41.9189,-1.03E-09
523,2.11E-19,1.00E+06,0.16375,0,0,0.16375,1.602,1.43E-10,41.9189,2.70E-09
524,2.11E-19,1.00E+06,0.16375,0,0,0.16375,1.602,1.43E-10,41.9189,2.70E-09
525,8.39E-19,1.00E+06,0.164375,0,0,0.164375,1.602,2.00E-10,41.9189,1.26E-09
526,8.39E-19,1.00E+06,0.164375,0,0,0.164375,1.602,2.00E-10,41.9189,1.26E-09
527,3.22E-18,1.00E+06,0.165,0,0,0.165,1.602,4.01E-10,41.9189,8.39E-09
528,3.22E-18,1.00E+06,0.165,0,0,0.165,1.602,4.01E-10,41.9189,8.39E-09
529,5.94E-18,1.00E+06,0.165625,0,0,0.165625,1.602,5.16E-10,41.9189,9.08E-09
530,5.94E-18,1.00E+06,0.165625,0,0,0.165625,1.602,5.16E-10,41.9189,9.08E-09
531,3.21E-18,1.00E+06,0.16625,0,0,0.16625,1.602,6.49E-10,41.9189,2.16E-08
532,3.21E-18,1.00E+06,0.16625,0,0,0.16625,1.602,6.49E-10,41.9189,2.16E-08
533,1.54E-17,1.00E+06,0.166875,0,0,0.166875,1.602,5.62E-11,41.9189,2.20E-08
534,1.54E-17,1.00E+06,0.166875,0,0,0.166875,1.602,5.62E-11,41.9189,2.20E-08
535,7.67E-16,1.00E+06,0.1675,0,0,0.1675,1.602,2.84E-09,41.9189,2.24E-08
536,7.67E-16,1.00E+06,0.1675,0,0,0.1675,1.602,2.84E-09,41.9189,2.24E-08
537,9.19E-15,1.00E+06,0.168125,0,0,0.168125,1.602,1.15E-08,41.9189,-4.47E-08
538,9.19E-15,1.00E+06,0.168125,0,0,0.168125,1.602,1.15E-08,41.9189,-4.47E-08
539,5.74E-14,1.00E+06,0.16875,0,0,0.16875,1.602,3.11E-08,41.9189,-2.33E-07
540,5.74E-14,1.00E+06,0.16875,0,0,0.16875,1.602,3.11E-08,41.9189,-2.33E-07
541,2.31E-13,1.00E+06,0.169375,0,0,0.169375,1.602,6.83E-08,41.9189,-7.48E-07
542,2.31E-13,1.00E+06,0.169375,0,0,0.169375,1.602,6.83E-08,41.9189,-7.48E-07
543,5.90E-13,1.00E+06,0.17,0,0,0.17,1.602,1.23E-07,41.9189,-1.76E-06
544,5.90E-13,1.00E+06,0.17,0,0,0.17,1.602,1.23E-07,41.9189,-1.76E-06
545,7.08E-13,1.00E+06,0.170625,0,0,0.170625,1.602,1.77E-07,41.9189,-3.52E-06
546,7.08E-13,1.00E+06,0.170625,0,0,0.170625,1.602,1.77E-07,41.9189,-3.52E-06
547,6.61E-13,1.00E+06,0.17125,0,0,0.17125,1.602,1.65E-07,41.9189,-5.73E-06
548,6.61E-13,1.00E+06,0.17125,0,0,0.17125,1.602,1.65E-07,41.9189,-5.73E-06
549,3.11E-13,1.00E+06,0.171875,0,0,0.171875,1.602,5.66E-08,41.9189,-7.23E-06
550,3.11E-13,1.00E+06,0.171875,0,0,0.171875,1.602,5.66E-08,41.9189,-7.23E-06
551,4.86E-11,1.00E+06,0.1725,0,0,0.1725,1.602,7.63E-07,41.9189,-4.44E-06
552,4.86E-11,1.00E+06,0.1725,0,0,0.1725,1.602,7.63E-07,41.9189,-4.44E-06
553,3.50E-10,1.00E+06,0.173125,0,0,0.173125,1.602,2.41E-06,41.9189,9.91E-06
554,3.50E-10,1.00E+06,0.173125,0,0,0.173125,1.602,2.41E-06,41.9189,9.91E-06
555,1.53E-09,1.00E+06,0.17375,0,0,0.17375,1.602,5.68E-06,41.9189,4.97E-05
556,1.53E-09,1.00E+06,0.17375,0,0,0.17375,1.602,5.68E-06,41.9189,4.97E-05
557,5.04E-09,1.00E+06,0.174375,0,0,0.174375,1.602,1.16E-05,41.9189,0.000137747
558,5.04E-09,1.00E+06,0.174375,0,0,0.174375,1.602,1.16E-05,41.9189,0.000137747
559,1.34E-08,1.00E+06,0.175,0,0,0.175,1.602,2.16E-05,41.9189,0.000310556
560,1.34E-08,1.00E+06,0.175,0,0,0.175,1.602,2.16E-05,41.9189,0.000310556
561,3.01E-08,999999,0.175625,0,0,0.175625,1.602,3.75E-05,41.9189,0.000622511
562,3.01E-08,999999,0.175625,0,0,0.175625,1.602,3.75E-05,41.9189,0.000622511
563,5.95E-08,999998,0.17625,0,0,0.17625,1.602,6.22E-05,41.9189,0.00115419
564,5.95E-08,999998,0.17625,0,0,0.17625,1.602,6.22E-05,41.9189,0.00115419
565,1.07E-07,999997,0.176875,0,0,0.176875,1.602,9.97E-05,41.9189,0.00202204
566,1.07E-07,999997,0.176875,0,0,0.176875,1.602,9.97E-05,41.9189,0.00202204
567,1.81E-07,999994,0.1775,0,0,0.1775,1.60199,0.000155785,41.9189,0.00339623
568,1.81E-07,999994,0.1775,0,0,0.1775,1.60199,0.000155785,41.9189,0.00339623
569,2.93E-07,999991,0.178125,0,0,0.178125,1.60199,0.000239416,41.9189,0.00552599
570,2.93E-07,999991,0.178125,0,0,0.178125,1.60199,0.000239416,41.9189,0.00552599
571,4.63E-07,999986,0.17875,0,0,0.17875,1.60199,0.000363949,41.9189,0.00878136
572,4.63E-07,999986,0.17875,0,0,0.17875,1.60199,0.000363949,41.9189,0.00878136
573,7.15E-07,999978,0.179375,0,0,0.179375,1.60198,0.000549059,41.9189,0.0137129
574,7.15E-07,999978,0.179375,0,0,0.179375,1.60198,0.000549059,41.9189,0.0137129
575,1.08E-06,999965,0.18,0,0,0.18,1.60197,0.000822318,41.9189,0.0211332
576,1.08E-06,999965,0.18,0,0,0.18,1.60197,0.000822318,41.9189,0.0211332
577,1.60E-06,999947,0.180625,0,0,0.180625,1.60195,0.00121997,41.9189,0.032215
578,1.60E-06,999947,0.180625,0,0,0.180625,1.60195,0.00121997,41.9189,0.032215
579,2.28E-06,999921,0.18125,0,0,0.18125,1.60192,0.00178576,41.9189,0.0485879
580,2.28E-06,999921,0.18125,0,0,0.18125,1.60192,0.00178576,41.9189,0.0485879
581,3.15E-06,999882,0.181875,0,0,0.181875,1.60189,0.00256734,41.9189,0.0724145
582,3.15E-06,999882,0.181875,0,0,0.181875,1.60189,0.00256734,41.9189,0.0724145
583,4.18E-06,999826,0.1825,0,0,0.1825,1.60183,0.00360966,41.9189,0.106405
584,4.18E-06,999826,0.1825,0,0,0.1825,1.60183,0.00360966,41.9189,0.106405
585,5.31E-06,999749,0.183125,0,0,0.183125,1.60176,0.00494597,41.9189,0.153749
586,5.31E-06,999749,0.183125,0,0,0.183125,1.60176,0.00494597,41.9189,0.153749
587,6.46E-06,999644,0.18375,0,0,0.18375,1.60166,0.00658774,41.9189,0.217929
588,6.46E-06,999644,0.18375,0,0,0.18375,1.60166,0.00658774,41.9189,0.217929
589,7.50E-06,999506,0.184375,0,0,0.184375,1.60153,0.00851656,41.9189,0.302421
590,7.50E-06,999506,0.184375,0,0,0.184375,1.60153,0.00851656,41.9189,0.302421
591,8.32E-06,999330,0.185,0,0,0.185,1.60136,0.0106835,41.9189,0.410328
592,8.32E-06,999330,0.185,0,0,0.185,1.60136,0.0106835,41.9189,0.410328
593,8.88E-06,999111,0.185625,0,0,0.185625,1.60115,0.0130218,41.9189,0.544055
594,8.88E-06,999111,0.185625,0,0,0.185625,1.60115,0.0130218,41.9189,0.544055
595,9.26E-06,998848,0.18625,0,0,0.18625,1.60089,0.0154758,41.9189,0.705221
596,9.26E-06,998848,0.18625,0,0,0.18625,1.60089,0.0154758,41.9189,0.705221
597,9.73E-06,998538,0.186875,0,0,0.186875,1.60059,0.0180402,41.9189,0.894995
598,9.73E-06,998538,0.186875,0,0,0.186875,1.60059,0.0180402,41.9189,0.894995
599,1.06E-05,998180,0.1875,0,0,0.1875,1.60025,0.0207896,41.9189,1.1149
600,1.06E-05,998180,0.1875,0,0,0.1875,1.60025,0.0207896,41.9189,1.1149
601,1.22E-05,997767,0.188125,0,0,0.188125,1.59985,0.0238749,41.9189,1.36784
602,1.22E-05,997767,0.188125,0,0,0.188125,1.59985,0.0238749,41.9189,1.36784
603,1.44E-05,997292,0.18875,0,0,0.18875,1.5994,0.027469,41.9189,1.65886
604,1.44E-05,997292,0.18875,0,0,0.18875,1.5994,0.027469,41.9189,1.65886
605,1.69E-05,996744,0.189375,0,0,0.189375,1.59887,0.0316759,41.9189,1.99495
606,1.69E-05,996744,0.189375,0,0,0.189375,1.59887,0.0316759,41.9189,1.99495
607,1.89E-05,996111,0.19,0,0,0.19,1.59826,0.0364431,41.9189,2.38374
608,1.89E-05,996111,0.19,0,0,0.19,1.59826,0.0364431,41.9189,2.38374
609,1.98E-05,995382,0.190625,0,0,0.190625,1.59756,0.0415303,41.9189,2.83119
610,1.98E-05,995382,0.190625,0,0,0.190625,1.59756,0.0415303,41.9189,2.83119
611,1.90E-05,994555,0.19125,0,0,0.19125,1.59676,0.0465604,41.9189,3.3395
612,1.90E-05,994555,0.19125,0,0,0.19125,1.59676,0.0465604,41.9189,3.3395
613,1.68E-05,993634,0.191875,0,0,0.191875,1.59587,0.0511408,41.9189,3.90587
614,1.68E-05,993634,0.191875,0,0,0.191875,1.59587,0.0511408,41.9189,3.90587
615,1.38E-05,992631,0.1925,0,0,0.1925,1.59491,0.0550099,41.9189,4.52315
616,1.38E-05,992631,0.1925,0,0,0.1925,1.59491,0.0550099,41.9189,4.52315
617,1.12E-05,991561,0.193125,0,0,0.193125,1.59387,0.0581628,41.9189,5.18217
618,1.12E-05,991561,0.193125,0,0,0.193125,1.59387,0.0581628,41.9189,5.18217
619,1.03E-05,990436,0.19375,0,0,0.19375,1.59279,0.060915,41.9189,5.87542
620,1.03E-05,990436,0.19375,0,0,0.19375,1.59279,0.060915,41.9189,5.87542
621,1.21E-05,989260,0.194375,0,0,0.194375,1.59165,0.0638592,41.9189,6.60113
622,1.21E-05,989260,0.194375,0,0,0.194375,1.59165,0.0638592,41.9189,6.60113
623,1.67E-05,988022,0.195,0,0,0.195,1.59046,0.0676742,41.9189,7.36599
624,1.67E-05,988022,0.195,0,0,0.195,1.59046,0.0676742,41.9189,7.36599
625,2.24E-05,986697,0.195625,0,0,0.195625,1.58918,0.0727941,41.9189,8.18472
626,2.24E-05,986697,0.195625,0,0,0.195625,1.58918,0.0727941,41.9189,8.18472
627,2.66E-05,985259,0.19625,0,0,0.19625,1.58779,0.079079,41.9189,9.07496
628,2.66E-05,985259,0.19625,0,0,0.19625,1.58779,0.079079,41.9189,9.07496
629,2.66E-05,983688,0.196875,0,0,0.196875,1.58627,0.0857292,41.9189,10.0486
630,2.66E-05,983688,0.196875,0,0,0.196875,1.58627,0.0857292,41.9189,10.0486
631,2.18E-05,981987,0.1975,0,0,0.1975,1.58462,0.0916258,41.9189,11.1041
632,2.18E-05,981987,0.1975,0,0,0.1975,1.58462,0.0916258,41.9189,11.1041
633,1.48E-05,980182,0.198125,0,0,0.198125,1.58287,0.0959995,41.9189,12.2257
634,1.48E-05,980182,0.198125,0,0,0.198125,1.58287,0.0959995,41.9189,12.2257
635,1.02E-05,978308,0.19875,0,0,0.19875,1.58106,0.0990249,41.9189,13.3922
636,1.02E-05,978308,0.19875,0,0,0.19875,1.58106,0.0990249,41.9189,13.3922
637,1.19E-05,976383,0.199375,0,0,0.199375,1.57919,0.101862,41.9189,14.5916
638,1.19E-05,976383,0.199375,0,0,0.199375,1.57919,0.101862,41.9189,14.5916
639,1.95E-05,974397,0.2,0,0,0.2,1.57726,0.105956,41.9189,15.8316
640,1.95E-05,974397,0.2,0,0,0.2,1.57726,0.105956,41.9189,15.8316
641,2.82E-05,972310,0.200625,0,0,0.200625,1.57524,0.111987,41.9189,17.1368
642,2.82E-05,972310,0.200625,0,0,0.200625,1.57524,0.111987,41.9189,17.1368
643,3.16E-05,970082,0.20125,0,0,0.20125,1.57307,0.11928,41.9189,18.533
644,3.16E-05,970082,0.20125,0,0,0.20125,1.57307,0.11928,41.9189,18.533
645,2.72E-05,967699,0.201875,0,0,0.201875,1.57075,0.126219,41.9189,20.0284
646,2.72E-05,967699,0.201875,0,0,0.201875,1.57075,0.126219,41.9189,20.0284
647,1.76E-05,965188,0.2025,0,0,0.2025,1.5683,0.131365,41.9189,21.6077
648,1.76E-05,965188,0.2025,0,0,0.2025,1.5683,0.131365,41.9189,21.6077
649,8.07E-06,962596,0.203125,0,0,0.203125,1.56577,0.134287,41.9189,23.241
650,8.07E-06,962596,0.203125,0,0,0.203125,1.56577,0.134287,41.9189,23.241
651,1.82E-06,959969,0.20375,0,0,0.20375,1.56321,0.135467,41.9189,24.9007
652,1.82E-06,959969,0.20375,0,0,0.20375,1.56321,0.135467,41.9189,24.9007
653,2.01E-06,957334,0.204375,0,0,0.204375,1.56063,0.13555,41.9189,26.5688
654,2.01E-06,957334,0.204375,0,0,0.204375,1.56063,0.13555,41.9189,26.5688
655,5.20E-06,954708,0.205,0,0,0.205,1.55806,0.134858,41.9189,28.2343
656,5.20E-06,954708,0.205,0,0,0.205,1.55806,0.134858,41.9189,28.2343
657,6.79E-06,952108,0.205625,0,0,0.205625,1.55551,0.13367,41.9189,29.8877
658,6.79E-06,952108,0.205625,0,0,0.205625,1.55551,0.13367,41.9189,29.8877
659,4.30E-06,949538,0.20625,0,0,0.20625,1.55299,0.132677,41.9189,31.5253
660,4.30E-06,949538,0.20625,0,0,0.20625,1.55299,0.132677,41.9189,31.5253
661,9.85E-07,946984,0.206875,0,0,0.206875,1.55049,0.132614,41.9189,33.156
662,9.85E-07,946984,0.206875,0,0,0.206875,1.55049,0.132614,41.9189,33.156
663,2.22E-06,944422,0.2075,0,0,0.2075,1.54797,0.133184,41.9189,34.7955
664,2.22E-06,944422,0.2075,0,0,0.2075,1.54797,0.133184,41.9189,34.7955
665,5.98E-06,941850,0.208125,0,0,0.208125,1.54544,0.13276,41.9189,36.4449
666,5.98E-06,941850,0.208125,0,0,0.208125,1.54544,0.13276,41.9189,36.4449
667,1.77E-05,939311,0.20875,0,0,0.20875,1.54294,0.130029,41.9189,38.0767
668,1.77E-05,939311,0.20875,0,0,0.20875,1.54294,0.130029,41.9189,38.0767
669,1.73E-05,936858,0.209375,0,0,0.209375,1.54052,0.126298,41.9189,39.6571
670,1.73E-05,936858,0.209375,0,0,0.209375,1.54052,0.126298,41.9189,39.6571
671,2.89E-06,934477,0.21,0,0,0.21,1.53817,0.125317,41.9189,41.1935
672,2.89E-06,934477,0.21,0,0,0.21,1.53817,0.125317,41.9189,41.1935
673,2.51E-05,932069,0.210625,0,0,0.210625,1.53579,0.129106,41.9189,42.7511
674,2.51E-05,932069,0.210625,0,0,0.210625,1.53579,0.129106,41.9189,42.7511
675,1.54E-05,929538,0.21125,0,0,0.21125,1.53329,0.133526,41.9189,44.3912
676,1.54E-05,929538,0.21125,0,0,0.21125,1.53329,0.133526,41.9189,44.3912
677,3.59E-05,926954,0.211875,0,0,0.211875,1.53073,0.130251,41.9189,46.0701
678,3.59E-05,926954,0.211875,0,0,0.211875,1.53073,0.130251,41.9189,46.0701
679,8.24E-05,924563,0.2125,0,0,0.2125,1.52836,0.116125,41.9189,47.6262
680,8.24E-05,924563,0.2125,0,0,0.2125,1.52836,0.116125,41.9189,47.6262
681,5.38E-05,922557,0.213125,0,0,0.213125,1.52637,0.10145,41.9189,48.9346
682,5.38E-05,922557,0.213125,0,0,0.213125,1.52637,0.10145,41.9189,48.9346
683,5.52E-05,920756,0.21375,0,0,0.21375,1.52458,0.104218,41.9189,50.1109
684,5.52E-05,920756,0.21375,0,0,0.21375,1.52458,0.104218,41.9189,50.1109
685,0.000139338,918644,0.214375,0,0,0.214375,1.52248,0.128119,41.9189,51.4931
686,0.000139338,918644,0.214375,0,0,0.214375,1.52248,0.128119,41.9189,51.4931
687,7.64E-05,915887,0.215,0,0,0.215,1.51973,0.15059,41.9189,53.301
688,7.64E-05,915887,0.215,0,0,0.215,1.51973,0.15059,41.9189,53.301
689,0.000106797,912854,0.215625,0,0,0.215625,1.51671,0.143855,41.9189,55.2951
690,0.000106797,912854,0.215625,0,0,0.215625,1.51671,0.143855,41.9189,55.2951
691,0.000185876,910383,0.21625,0,0,0.21625,1.51425,0.11053,41.9189,56.9237
692,0.000185876,910383,0.21625,0,0,0.21625,1.51425,0.11053,41.9189,56.9237
693,3.11E-05,908707,0.216875,0,0,0.216875,1.51257,0.0971164,41.9189,58.0299
694,3.11E-05,908707,0.216875,0,0,0.216875,1.51257,0.0971164,41.9189,58.0299
695,0.000190935,906770,0.2175,0,0,0.2175,1.51064,0.123737,41.9189,59.3107
696,0.000190935,906770,0.2175,0,0,0.2175,1.51064,0.123737,41.9189,59.3107
697,0.000162671,904043,0.218125,0,0,0.218125,1.50791,0.123232,41.9189,61.1177
698,0.000162671,904043,0.218125,0,0,0.218125,1.50791,0.123232,41.9189,61.1177
699,5.75E-05,902129,0.21875,0,0,0.21875,1.50599,0.100491,41.9189,62.3885
700,5.75E-05,902129,0.21875,0,0,0.21875,1.50599,0.100491,41.9189,62.3885
701,0.000282631,900313,0.219375,0,0,0.219375,1.50417,0.127847,41.919,63.5969
702,0.000282631,900313,0.219375,0,0,0.219375,1.50417,0.127847,41.919,63.5969
703,0.000275204,897316,0.22,0,0,0.22,1.50116,0.126161,41.919,65.5943
704,0.000275204,897316,0.22,0,0,0.22,1.50116,0.126161,41.919,65.5943
705,0.000196766,895569,0.220625,0,0,0.220625,1.4994,0.118246,41.919,66.7611
706,0.000196766,895569,0.220625,0,0,0.220625,1.4994,0.118246,41.919,66.7611
707,0.000154586,892896,0.22125,0,0,0.22125,1.49672,0.123575,41.919,68.5496
708,0.000154586,892896,0.22125,0,0,0.22125,1.49672,0.123575,41.919,68.5496
709,0.000136675,890940,0.221875,0,0,0.221875,1.49475,0.121347,41.919,69.862
710,0.000136675,890940,0.221875,0,0,0.221875,1.49475,0.121347,41.919,69.862
711,0.00013488,888362,0.2225,0,0,0.2225,1.49215,0.121945,41.919,71.5941
712,0.00013488,888362,0.2225,0,0,0.2225,1.49215,0.121945,41.919,71.5941
713,0.000132139,886385,0.223125,0,0,0.223125,1.49015,0.12173,41.919,72.9253
714,0.000132139,886385,0.223125,0,0,0.223125,1.49015,0.12173,41.919,72.9253
715,0.000139743,883821,0.22375,0,0,0.22375,1.48756,0.120665,41.919,74.6552
716,0.000139743,883821,0.22375,0,0,0.22375,1.48756,0.120665,41.919,74.6552
717,8.99E-05,881891,0.224375,0,0,0.224375,1.48561,0.116329,41.919,75.9606
718,8.99E-05,881891,0.224375,0,0,0.224375,1.48561,0.116329,41.919,75.9606
719,2.77E-05,879504,0.225,0,0,0.225,1.48319,0.129253,41.919,77.5777
720,2.77E-05,879504,0.225,0,0,0.225,1.48319,0.129253,41.919,77.5777
721,0.000103552,877063,0.225625,0,0,0.225625,1.48072,0.119862,41.919,79.2349
722,0.000103552,877063,0.225625,0,0,0.225625,1.48072,0.119862,41.919,79.2349
723,6.27E-05,875055,0.22625,0,0,0.22625,1.47868,0.116535,41.919,80.601
724,6.27E-05,875055,0.22625,0,0,0.22625,1.47868,0.116535,41.919,80.601
725,2.79E-05,872750,0.226875,0,0,0.226875,1.47634,0.12069,41.919,82.1722
726,2.79E-05,872750,0.226875,0,0,0.226875,1.47634,0.12069,41.919,82.1722
727,2.39E-05,870582,0.2275,0,0,0.2275,1.47414,0.12048,41.919,83.6531
728,2.39E-05,870582,0.2275,0,0,0.2275,1.47414,0.12048,41.919,83.6531
729,1.62E-05,868290,0.228125,0,0,0.228125,1.47181,0.12448,41.919,85.222
730,1.62E-05,868290,0.228125,0,0,0.228125,1.47181,0.12448,41.919,85.222
731,0.000102972,865968,0.22875,0,0,0.22875,1.46944,0.114734,41.9191,86.8145
732,0.000102972,865968,0.22875,0,0,0.22875,1.46944,0.114734,41.9191,86.8145
733,8.63E-05,864065,0.229375,0,0,0.229375,1.4675,0.114182,41.9191,88.1226
734,8.63E-05,864065,0.229375,0,0,0.229375,1.4675,0.114182,41.9191,88.1226
735,2.29E-05,861769,0.23,0,0,0.23,1.46516,0.121828,41.9191,89.704
736,2.29E-05,861769,0.23,0,0,0.23,1.46516,0.121828,41.9191,89.704
737,9.45E-05,859569,0.230625,0,0,0.230625,1.46292,0.129324,41.9191,91.2217
738,9.45E-05,859569,0.230625,0,0,0.230625,1.46292,0.129324,41.9191,91.2217
739,8.70E-05,856982,0.23125,0,0,0.23125,1.46027,0.130119,41.9191,93.0112
740,8.70E-05,856982,0.23125,0,0,0.23125,1.46027,0.130119,41.9191,93.0112
741,0.000111495,854755,0.231875,0,0,0.231875,1.45799,0.132911,41.9191,94.5546
742,0.000111495,854755,0.231875,0,0,0.231875,1.45799,0.132911,41.9191,94.5546
743,0.000156329,852061,0.2325,0,0,0.2325,1.45523,0.127278,41.9191,96.4261
744,0.000156329,852061,0.2325,0,0,0.2325,1.45523,0.127278,41.9191,96.4261
745,9.34E-05,850065,0.233125,0,0,0.233125,1.45318,0.120945,41.9191,97.8162
746,9.34E-05,850065,0.233125,0,0,0.233125,1.45318,0.120945,41.9191,97.8162
747,0.000107193,847617,0.23375,0,0,0.23375,1.45068,0.120706,41.9191,99.5242
748,0.000107193,847617,0.23375,0,0,0.23375,1.45068,0.120706,41.9191,99.5242
749,0.000145276,845644,0.234375,0,0,0.234375,1.44864,0.123963,41.9191,100.904
750,0.000145276,845644,0.234375,0,0,0.234375,1.44864,0.123963,41.9191,100.904
751,0.000242836,843065,0.235,0,0,0.235,1.446,0.114466,41.919,102.711
752,0.000242836,843065,0.235,0,0,0.235,1.446,0.114466,41.919,102.711
753,0.000361294,841468,0.235625,0,0,0.235625,1.44434,0.127205,41.9191,103.832
754,0.000361294,841468,0.235625,0,0,0.235625,1.44434,0.127205,41.9191,103.832
755,0.0004627,838398,0.23625,0,0,0.23625,1.4412,0.116127,41.919,105.992
756,0.0004627,838398,0.23625,0,0,0.23625,1.4412,0.116127,41.919,105.992
757,0.000504292,837237,0.236875,0,0,0.236875,1.43998,0.121463,41.9191,106.811
758,0.000504292,837237,0.236875,0,0,0.236875,1.43998,0.121463,41.9191,106.811
759,0.000509111,833967,0.2375,0,0,0.2375,1.43662,0.120738,41.919,109.121
760,0.000509111,833967,0.2375,0,0,0.2375,1.43662,0.120738,41.919,109.121
761,0.000495451,832837,0.238125,0,0,0.238125,1.43544,0.119488,41.9191,109.921
762,0.000495451,832837,0.238125,0,0,0.238125,1.43544,0.119488,41.9191,109.921
763,0.0004933,829621,0.23875,0,0,0.23875,1.43213,0.120157,41.919,112.203
764,0.0004933,829621,0.23875,0,0,0.23875,1.43213,0.120157,41.919,112.203
765,0.00049964,828469,0.239375,0,0,0.239375,1.43092,0.120709,41.9191,113.022
766,0.00049964,828469,0.239375,0,0,0.239375,1.43092,0.120709,41.9191,113.022
767,0.000520565,825236,0.24,0,0,0.24,1.42758,0.119113,41.919,115.326
768,0.000520565,825236,0.24,0,0,0.24,1.42758,0.119113,41.919,115.326
769,0.00055922,824150,0.240625,0,0,0.240625,1.42644,0.122984,41.9191,116.101
770,0.00055922,824150,0.240625,0,0,0.240625,1.42644,0.122984,41.9191,116.101
771,0.000609576,820773,0.24125,0,0,0.24125,1.42295,0.118253,41.919,118.518
772,0.000609576,820773,0.24125,0,0,0.24125,1.42295,0.118253,41.919,118.518
773,0.000671334,819874,0.241875,0,0,0.241875,1.42199,0.124766,41.9191,119.163
774,0.000671334,819874,0.241875,0,0,0.241875,1.42199,0.124766,41.9191,119.163
775,0.000722768,816251,0.2425,0,0,0.2425,1.41824,0.11954,41.919,121.767
776,0.000722768,816251,0.2425,0,0,0.2425,1.41824,0.11954,41.919,121.767
777,0.000750797,815556,0.243125,0,0,0.243125,1.41749,0.122814,41.9191,122.267
778,0.000750797,815556,0.243125,0,0,0.243125,1.41749,0.122814,41.9191,122.267
779,0.000768002,811814,0.24375,0,0,0.24375,1.41361,0.12102,41.919,124.968
780,0.000768002,811814,0.24375,0,0,0.24375,1.41361,0.12102,41.919,124.968
781,0.000746889,811191,0.244375,0,0,0.244375,1.41294,0.119111,41.9191,125.418
782,0.000746889,811191,0.244375,0,0,0.244375,1.41294,0.119111,41.9191,125.418
783,0.000736134,807529,0.245,0,0,0.245,1.40913,0.120517,41.919,128.072
784,0.000736134,807529,0.245,0,0,0.245,1.40913,0.120517,41.919,128.072
785,0.000708513,806855,0.245625,0,0,0.245625,1.4084,0.117672,41.9191,128.562
786,0.000708513,806855,0.245625,0,0,0.245625,1.4084,0.117672,41.9191,128.562
787,0.000700219,803308,0.24625,0,0,0.24625,1.40471,0.119112,41.919,131.144
788,0.000700219,803308,0.24625,0,0,0.24625,1.40471,0.119112,41.919,131.144
789,0.000702073,802582,0.246875,0,0,0.246875,1.40392,0.119144,41.9191,131.674
790,0.000702073,802582,0.246875,0,0,0.246875,1.40392,0.119144,41.9191,131.674
791,0.000719415,799040,0.2475,0,0,0.2475,1.40023,0.117875,41.919,134.263
792,0.000719415,799040,0.2475,0,0,0.2475,1.40023,0.117875,41.919,134.263
793,0.000736102,798365,0.248125,0,0,0.248125,1.39949,0.119553,41.9191,134.757
794,0.000736102,798365,0.248125,0,0,0.248125,1.39949,0.119553,41.9191,134.757
795,0.000762358,794765,0.24875,0,0,0.24875,1.39573,0.117218,41.919,137.4
796,0.000762358,794765,0.24875,0,0,0.24875,1.39573,0.117218,41.919,137.4
797,0.000773767,794182,0.249375,0,0,0.249375,1.39509,0.118525,41.9191,137.829
798,0.000773767,794182,0.249375,0,0,0.249375,1.39509,0.118525,41.9191,137.829
799,0.000785808,790538,0.25,0,0,0.25,1.39128,0.117576,41.919,140.515
800,0.000785808,790538,0.25,0,0,0.25,1.39128,0.117576,41.919,140.515
801,0.000783465,789995,0.250625,0,0,0.250625,1.39067,0.117448,41.9191,140.917
802,0.000783465,789995,0.250625,0,0,0.250625,1.39067,0.117448,41.9191,140.917
803,0.000785672,786362,0.25125,0,0,0.25125,1.38686,0.117594,41.919,143.607
804,0.000785672,786362,0.25125,0,0,0.25125,1.38686,0.117594,41.919,143.607
805,0.000782118,785815,0.251875,0,0,0.251875,1.38625,0.117221,41.9191,144.013
806,0.000782118,785815,0.251875,0,0,0.251875,1.38625,0.117221,41.9191,144.013
807,0.000790237,782202,0.2525,0,0,0.2525,1.38246,0.116824,41.9189,146.699
808,0.000790237,782202,0.2525,0,0,0.2525,1.38246,0.116824,41.9189,146.699
809,0.000794076,781672,0.253125,0,0,0.253125,1.38186,0.11722,41.9191,147.094
810,0.000794076,781672,0.253125,0,0,0.253125,1.38186,0.11722,41.9191,147.094
811,0.000807425,778050,0.25375,0,0,0.25375,1.37805,0.116246,41.9189,149.798
812,0.000807425,778050,0.25375,0,0,0.25375,1.37805,0.116246,41.9189,149.798
813,0.000812367,777559,0.254375,0,0,0.254375,1.3775,0.116855,41.9191,150.166
814,0.000812367,777559,0.254375,0,0,0.254375,1.3775,0.116855,41.9191,150.166
815,0.00081979,773922,0.255,0,0,0.255,1.37367,0.116418,41.9189,152.893
816,0.00081979,773922,0.255,0,0,0.255,1.37367,0.116418,41.9189,152.893
817,0.000816803,773448,0.255625,0,0,0.255625,1.37312,0.11621,41.9191,153.249
818,0.000816803,773448,0.255625,0,0,0.255625,1.37312,0.11621,41.9191,153.249
819,0.000821487,769827,0.25625,0,0,0.25625,1.3693,0.11609,41.9189,155.976
820,0.000821487,769827,0.25625,0,0,0.25625,1.3693,0.11609,41.9189,155.976
821,0.000818367,769358,0.256875,0,0,0.256875,1.36877,0.115866,41.9191,156.329
822,0.000818367,769358,0.256875,0,0,0.256875,1.36877,0.115866,41.9191,156.329
823,0.000822125,765754,0.2575,0,0,0.2575,1.36495,0.115842,41.9189,159.055
824,0.000822125,765754,0.2575,0,0,0.2575,1.36495,0.115842,41.9189,159.055
825,0.000819623,765287,0.258125,0,0,0.258125,1.36442,0.115675,41.919,159.409
826,0.000819623,765287,0.258125,0,0,0.258125,1.36442,0.115675,41.919,159.409
827,0.000823663,761697,0.25875,0,0,0.25875,1.36061,0.115625,41.9189,162.135
828,0.000823663,761697,0.25875,0,0,0.25875,1.36061,0.115625,41.9189,162.135
829,0.000821804,761233,0.259375,0,0,0.259375,1.36008,0.115528,41.919,162.489
830,0.000821804,761233,0.259375,0,0,0.259375,1.36008,0.115528,41.919,162.489
831,0.000825606,757655,0.26,0,0,0.26,1.35627,0.115494,41.9189,165.218
832,0.000825606,757655,0.26,0,0,0.26,1.35627,0.115494,41.9189,165.218
833,0.000823729,757192,0.260625,0,0,0.260625,1.35574,0.115396,41.919,165.571
834,0.000823729,757192,0.260625,0,0,0.260625,1.35574,0.115396,41.919,165.571
835,0.000827943,753626,0.26125,0,0,0.26125,1.35194,0.115323,41.9189,168.303
836,0.000827943,753626,0.26125,0,0,0.26125,1.35194,0.115323,41.9189,168.303
837,0.000825829,753167,0.261875,0,0,0.261875,1.35141,0.115206,41.919,168.655
838,0.000825829,753167,0.261875,0,0,0.261875,1.35141,0.115206,41.919,168.655
839,0.000829895,749613,0.2625,0,0,0.2625,1.34762,0.115147,41.9189,171.389
840,0.000829895,749613,0.2625,0,0,0.2625,1.34762,0.115147,41.9189,171.389
841,0.00082756,749156,0.263125,0,0,0.263125,1.34709,0.115007,41.919,171.741
842,0.00082756,749156,0.263125,0,0,0.263125,1.34709,0.115007,41.919,171.741
843,0.000831904,745617,0.26375,0,0,0.26375,1.3433,0.114923,41.9189,174.475
844,0.000831904,745617,0.26375,0,0,0.26375,1.3433,0.114923,41.9189,174.475
845,0.000829414,745163,0.264375,0,0,0.264375,1.34278,0.114771,41.919,174.826
846,0.000829414,745163,0.264375,0,0,0.264375,1.34278,0.114771,41.919,174.826
847,0.000833082,741637,0.265,0,0,0.265,1.339,0.114762,41.9189,177.562
848,0.000833082,741637,0.265,0,0,0.265,1.339,0.114762,41.9189,177.562
849,0.000832085,741185,0.265625,0,0,0.265625,1.33847,0.114753,41.919,177.914
850,0.000832085,741185,0.265625,0,0,0.265625,1.33847,0.114753,41.919,177.914
851,0.000836347,737667,0.26625,0,0,0.26625,1.33469,0.114674,41.9189,180.654
852,0.000836347,737667,0.26625,0,0,0.26625,1.33469,0.114674,41.9189,180.654
853,0.000833604,737218,0.266875,0,0,0.266875,1.33417,0.114498,41.919,181.005
854,0.000833604,737218,0.266875,0,0,0.266875,1.33417,0.114498,41.919,181.005
855,0.000838047,733715,0.2675,0,0,0.2675,1.3304,0.114418,41.9189,183.746
856,0.000838047,733715,0.2675,0,0,0.2675,1.3304,0.114418,41.9189,183.746
857,0.000836284,733269,0.268125,0,0,0.268125,1.32988,0.11434,41.919,184.096
858,0.000836284,733269,0.268125,0,0,0.268125,1.32988,0.11434,41.919,184.096
859,0.000840208,729778,0.26875,0,0,0.26875,1.32611,0.114297,41.9189,186.84
860,0.000840208,729778,0.26875,0,0,0.26875,1.32611,0.114297,41.9189,186.84
861,0.000836839,729333,0.269375,0,0,0.269375,1.32559,0.11405,41.919,187.19
862,0.000836839,729333,0.269375,0,0,0.269375,1.32559,0.11405,41.919,187.19
863,0.000842158,725859,0.27,0,0,0.27,1.32183,0.113887,41.9189,189.932
864,0.000842158,725859,0.27,0,0,0.27,1.32183,0.113887,41.9189,189.932
865,0.000839684,725421,0.270625,0,0,0.270625,1.32132,0.113759,41.919,190.279
866,0.000839684,725421,0.270625,0,0,0.270625,1.32132,0.113759,41.919,190.279
867,0.000841575,721959,0.27125,0,0,0.27125,1.31756,0.113946,41.9189,193.022
868,0.000841575,721959,0.27125,0,0,0.27125,1.31756,0.113946,41.9189,193.022
869,0.000842221,721515,0.271875,0,0,0.271875,1.31705,0.114069,41.919,193.375
870,0.000842221,721515,0.271875,0,0,0.271875,1.31705,0.114069,41.919,193.375
871,0.000849548,718057,0.2725,0,0,0.2725,1.31328,0.11368,41.9189,196.128
872,0.000849548,718057,0.2725,0,0,0.2725,1.31328,0.11368,41.9189,196.128
873,0.000842426,717627,0.273125,0,0,0.273125,1.31278,0.113115,41.919,196.472
874,0.000842426,717627,0.273125,0,0,0.273125,1.31278,0.113115,41.919,196.472
875,0.00084385,714197,0.27375,0,0,0.27375,1.30904,0.113395,41.9189,199.214
876,0.00084385,714197,0.27375,0,0,0.27375,1.30904,0.113395,41.9189,199.214
877,0.000848959,713758,0.274375,0,0,0.274375,1.30853,0.113948,41.919,199.566
878,0.000848959,713758,0.274375,0,0,0.274375,1.30853,0.113948,41.919,199.566
879,0.000855959,710316,0.275,0,0,0.275,1.30477,0.113553,41.9189,202.33
880,0.000855959,710316,0.275,0,0,0.275,1.30477,0.113553,41.9189,202.33
881,0.000843538,709891,0.275625,0,0,0.275625,1.30428,0.112474,41.919,202.672
882,0.000843538,709891,0.275625,0,0,0.275625,1.30428,0.112474,41.919,202.672
883,0.000846924,706497,0.27625,0,0,0.27625,1.30056,0.112595,41.9189,205.409
884,0.000846924,706497,0.27625,0,0,0.27625,1.30056,0.112595,41.9189,205.409
885,0.0008524,706068,0.276875,0,0,0.276875,1.30006,0.113216,41.919,205.756
886,0.0008524,706068,0.276875,0,0,0.276875,1.30006,0.113216,41.919,205.756
887,0.000854496,702659,0.2775,0,0,0.2775,1.29631,0.113305,41.9189,208.518
888,0.000854496,702659,0.2775,0,0,0.2775,1.29631,0.113305,41.9189,208.518
889,0.000844964,702227,0.278125,0,0,0.278125,1.29581,0.112457,41.919,208.868
890,0.000844964,702227,0.278125,0,0,0.278125,1.29581,0.112457,41.919,208.868
891,0.000853426,698856,0.27875,0,0,0.27875,1.2921,0.112056,41.9189,211.61
892,0.000853426,698856,0.27875,0,0,0.27875,1.2921,0.112056,41.9189,211.61
893,0.000851572,698439,0.279375,0,0,0.279375,1.29161,0.112028,41.919,211.95
894,0.000851572,698439,0.279375,0,0,0.279375,1.29161,0.112028,41.919,211.95
895,0.000849073,695077,0.28,0,0,0.28,1.2879,0.112651,41.9189,214.697
896,0.000849073,695077,0.28,0,0,0.28,1.2879,0.112651,41.9189,214.697
897,0.000852333,694639,0.280625,0,0,0.280625,1.28739,0.112968,41.919,215.057
898,0.000852333,694639,0.280625,0,0,0.280625,1.28739,0.112968,41.919,215.057
899,0.000865391,691273,0.28125,0,0,0.28125,1.28367,0.112031,41.9189,217.819
900,0.000865391,691273,0.28125,0,0,0.28125,1.28367,0.112031,41.9189,217.819
901,0.000850457,690868,0.281875,0,0,0.281875,1.28319,0.110791,41.919,218.152
902,0.000850457,690868,0.281875,0,0,0.281875,1.28319,0.110791,41.919,218.152
903,0.000847674,687555,0.2825,0,0,0.2825,1.27952,0.111567,41.9189,220.883
904,0.000847674,687555,0.2825,0,0,0.2825,1.27952,0.111567,41.9189,220.883
905,0.000865014,687123,0.283125,0,0,0.283125,1.27901,0.113224,41.919,221.24
906,0.000865014,687123,0.283125,0,0,0.283125,1.27901,0.113224,41.919,221.24
907,0.000874752,683758,0.28375,0,0,0.28375,1.27527,0.112466,41.9189,224.025
908,0.000874752,683758,0.28375,0,0,0.28375,1.27527,0.112466,41.9189,224.025
909,0.000842895,683354,0.284375,0,0,0.284375,1.2748,0.109611,41.919,224.361
910,0.000842895,683354,0.284375,0,0,0.284375,1.2748,0.109611,41.919,224.361
911,0.000844551,680098,0.285,0,0,0.285,1.27117,0.11011,41.9189,227.068
912,0.000844551,680098,0.285,0,0,0.285,1.27117,0.11011,41.9189,227.068
913,0.00087354,679676,0.285625,0,0,0.285625,1.27068,0.11292,41.919,227.419
914,0.00087354,679676,0.285625,0,0,0.285625,1.27068,0.11292,41.919,227.419
915,0.000872044,676328,0.28625,0,0,0.28625,1.26694,0.113127,41.9189,230.216
916,0.000872044,676328,0.28625,0,0,0.28625,1.26694,0.113127,41.9189,230.216
917,0.000831535,675900,0.286875,0,0,0.286875,1.26644,0.10929,41.919,230.574
918,0.000831535,675900,0.286875,0,0,0.286875,1.26644,0.10929,41.919,230.574
919,0.000849705,672695,0.2875,0,0,0.2875,1.26285,0.108269,41.9189,233.262
920,0.000849705,672695,0.2875,0,0,0.2875,1.26285,0.108269,41.9189,233.262
921,0.000847625,672304,0.288125,0,0,0.288125,1.26239,0.108312,41.919,233.591
922,0.000847625,672304,0.288125,0,0,0.288125,1.26239,0.108312,41.919,233.591
923,0.00079051,669099,0.28875,0,0,0.28875,1.2588,0.115814,41.9189,236.291
924,0.00079051,669099,0.28875,0,0,0.28875,1.2588,0.115814,41.9189,236.291
925,0.000848454,668454,0.289375,0,0,0.289375,1.25804,0.118607,41.9191,236.835
926,0.000848454,668454,0.289375,0,0,0.289375,1.25804,0.118607,41.9191,236.835
927,0.000789254,665149,0.29,0,0,0.29,1.25434,0.123978,41.9189,239.632
928,0.000789254,665149,0.29,0,0,0.29,1.25434,0.123978,41.9189,239.632
929,0.000501253,664316,0.290625,0,0,0.290625,1.25337,0.0987886,41.919,240.339
930,0.000501253,664316,0.290625,0,0,0.290625,1.25337,0.0987886,41.919,240.339
931,0.000327072,661912,0.29125,0,0,0.29125,1.25067,0.115074,41.9189,242.383
932,0.000327072,661912,0.29125,0,0,0.29125,1.25067,0.115074,41.9189,242.383
933,0.000170588,660501,0.291875,0,0,0.291875,1.24905,0.101223,41.919,243.585
934,0.000170588,660501,0.291875,0,0,0.291875,1.24905,0.101223,41.919,243.585
935,2.81E-05,658596,0.2925,0,0,0.2925,1.2469,0.114168,41.919,245.212
936,2.81E-05,658596,0.2925,0,0,0.2925,1.2469,0.114168,41.919,245.212
937,0.000101057,656728,0.293125,0,0,0.293125,1.24477,0.102864,41.919,246.81
938,0.000101057,656728,0.293125,0,0,0.293125,1.24477,0.102864,41.919,246.81
939,0.000212296,655229,0.29375,0,0,0.29375,1.24307,0.112948,41.919,248.096
940,0.000212296,655229,0.29375,0,0,0.29375,1.24307,0.112948,41.919,248.096
941,0.000316343,653007,0.294375,0,0,0.294375,1.24053,0.103972,41.919,250.005
942,0.000316343,653007,0.294375,0,0,0.294375,1.24053,0.103972,41.919,250.005
943,0.000403823,651829,0.295,0,0,0.295,1.23919,0.111889,41.919,251.02
944,0.000403823,651829,0.295,0,0,0.295,1.23919,0.111889,41.919,251.02
945,0.000486033,649332,0.295625,0,0,0.295625,1.23634,0.10492,41.919,253.175
946,0.000486033,649332,0.295625,0,0,0.295625,1.23634,0.10492,41.919,253.175
947,0.000555553,648403,0.29625,0,0,0.29625,1.23527,0.111199,41.919,253.979
948,0.000555553,648403,0.29625,0,0,0.29625,1.23527,0.111199,41.919,253.979
949,0.000621038,645690,0.296875,0,0,0.296875,1.23218,0.105758,41.919,256.331
950,0.000621038,645690,0.296875,0,0,0.296875,1.23218,0.105758,41.919,256.331
951,0.000674941,644955,0.2975,0,0,0.2975,1.23132,0.110615,41.919,256.969
952,0.000674941,644955,0.2975,0,0,0.2975,1.23132,0.110615,41.919,256.969
953,0.00072818,642076,0.298125,0,0,0.298125,1.22804,0.106292,41.919,259.476
954,0.00072818,642076,0.298125,0,0,0.298125,1.22804,0.106292,41.919,259.476
955,0.000769472,641495,0.29875,0,0,0.29875,1.22735,0.110033,41.919,259.983
956,0.000769472,641495,0.29875,0,0,0.29875,1.22735,0.110033,41.919,259.983
957,0.000808883,638491,0.299375,0,0,0.299375,1.22392,0.107006,41.919,262.61
958,0.000808883,638491,0.299375,0,0,0.299375,1.22392,0.107006,41.919,262.61
959,0.000851785,638018,0.3,0,0,0.3,1.22336,0.110912,41.919,263.025
960,0.000851785,638018,0.3,0,0,0.3,1.22336,0.110912,41.919,263.025
961,0.000880134,634884,0.300625,0,0,0.300625,1.21977,0.108651,41.919,265.778
962,0.000880134,634884,0.300625,0,0,0.300625,1.21977,0.108651,41.919,265.778
963,0.000876416,634491,0.30125,0,0,0.30125,1.21929,0.10849,41.919,266.125
964,0.000876416,634491,0.30125,0,0,0.30125,1.21929,0.10849,41.919,266.125
965,0.000883488,631370,0.301875,0,0,0.301875,1.21571,0.108256,41.919,268.879
966,0.000883488,631370,0.301875,0,0,0.301875,1.21571,0.108256,41.919,268.879
967,0.0008814,630985,0.3025,0,0,0.3025,1.21525,0.108175,41.919,269.219
968,0.0008814,630985,0.3025,0,0,0.3025,1.21525,0.108175,41.919,269.219
969,0.00088646,627874,0.303125,0,0,0.303125,1.21166,0.108118,41.919,271.977
970,0.00088646,627874,0.303125,0,0,0.303125,1.21166,0.108118,41.919,271.977
971,0.000883376,627491,0.30375,0,0,0.30375,1.2112,0.107946,41.919,272.316
972,0.000883376,627491,0.30375,0,0,0.30375,1.2112,0.107946,41.919,272.316
973,0.000888419,624393,0.304375,0,0,0.304375,1.20763,0.107898,41.919,275.074
974,0.000888419,624393,0.304375,0,0,0.304375,1.20763,0.107898,41.919,275.074
975,0.000885049,624013,0.305,0,0,0.305,1.20717,0.107701,41.919,275.414
976,0.000885049,624013,0.305,0,0,0.305,1.20717,0.107701,41.919,275.414
977,0.000890151,620929,0.305625,0,0,0.305625,1.2036,0.107651,41.919,278.172
978,0.000890151,620929,0.305625,0,0,0.305625,1.2036,0.107651,41.919,278.172
979,0.000886386,620551,0.30625,0,0,0.30625,1.20315,0.10742,41.919,278.51
980,0.000886386,620551,0.30625,0,0,0.30625,1.20315,0.10742,41.919,278.51
981,0.000891598,617481,0.306875,0,0,0.306875,1.19959,0.107364,41.919,281.267
982,0.000891598,617481,0.306875,0,0,0.306875,1.19959,0.107364,41.919,281.267
983,0.000887728,617106,0.3075,0,0,0.3075,1.19914,0.107126,41.919,281.605
984,0.000887728,617106,0.3075,0,0,0.3075,1.19914,0.107126,41.919,281.605
985,0.000892834,614052,0.308125,0,0,0.308125,1.19559,0.107085,41.919,284.361
986,0.000892834,614052,0.308125,0,0,0.308125,1.19559,0.107085,41.919,284.361
987,0.000889442,613678,0.30875,0,0,0.30875,1.19514,0.10689,41.919,284.698
988,0.000889442,613678,0.30875,0,0,0.30875,1.19514,0.10689,41.919,284.698
989,0.000894596,610638,0.309375,0,0,0.309375,1.19159,0.106846,41.919,287.454
990,0.000894596,610638,0.309375,0,0,0.309375,1.19159,0.106846,41.919,287.454
991,0.000891168,610266,0.31,0,0,0.31,1.19114,0.106649,41.919,287.791
992,0.000891168,610266,0.31,0,0,0.31,1.19114,0.106649,41.919,287.791
993,0.00089631,607240,0.310625,0,0,0.310625,1.18761,0.106613,41.919,290.547
994,0.00089631,607240,0.310625,0,0,0.310625,1.18761,0.106613,41.919,290.547
995,0.000893616,606870,0.31125,0,0,0.31125,1.18716,0.106483,41.919,290.884
996,0.000893616,606870,0.31125,0,0,0.31125,1.18716,0.106483,41.919,290.884
997,0.000898644,603854,0.311875,0,0,0.311875,1.18363,0.106457,41.919,293.641
998,0.000898644,603854,0.311875,0,0,0.311875,1.18363,0.106457,41.919,293.641
999,0.000895829,603486,0.3125,0,0,0.3125,1.18319,0.106316,41.919,293.979
1000,0.000895829,603486,0.3125,0,0,0.3125,1.18319,0.106316,41.919,293.979
1001,0.000901242,600483,0.313125,0,0,0.313125,1.17966,0.106259,41.919,296.738
1002,0.000901242,600483,0.313125,0,0,0.313125,1.17966,0.106259,41.919,296.738
1003,0.000897686,600117,0.31375,0,0,0.31375,1.17922,0.106059,41.919,297.074
1004,0.000897686,600117,0.31375,0,0,0.31375,1.17922,0.106059,41.919,297.074
1005,0.000902871,597127,0.314375,0,0,0.314375,1.1757,0.106029,41.919,299.833
1006,0.000902871,597127,0.314375,0,0,0.314375,1.1757,0.106029,41.919,299.833
1007,0.000899859,596763,0.315,0,0,0.315,1.17526,0.105875,41.9191,300.17
1008,0.000899859,596763,0.315,0,0,0.315,1.17526,0.105875,41.9191,300.17
1009,0.000905424,593785,0.315625,0,0,0.315625,1.17175,0.105806,41.919,302.93
1010,0.000905424,593785,0.315625,0,0,0.315625,1.17175,0.105806,41.919,302.93
1011,0.000900123,593424,0.31625,0,0,0.31625,1.17131,0.105459,41.9191,303.265
1012,0.000900123,593424,0.31625,0,0,0.31625,1.17131,0.105459,41.9191,303.265
1013,0.000905879,590464,0.316875,0,0,0.316875,1.16781,0.105389,41.919,306.02
1014,0.000905879,590464,0.316875,0,0,0.316875,1.16781,0.105389,41.919,306.02
1015,0.000901752,590106,0.3175,0,0,0.3175,1.16737,0.105147,41.9191,306.354
1016,0.000901752,590106,0.3175,0,0,0.3175,1.16737,0.105147,41.9191,306.354
1017,0.000906918,587161,0.318125,0,0,0.318125,1.16389,0.105122,41.919,309.108
1018,0.000906918,587161,0.318125,0,0,0.318125,1.16389,0.105122,41.919,309.108
1019,0.000902207,586804,0.31875,0,0,0.31875,1.16345,0.104826,41.9191,309.443
1020,0.000902207,586804,0.31875,0,0,0.31875,1.16345,0.104826,41.9191,309.443
1021,0.000908495,583876,0.319375,0,0,0.319375,1.15998,0.104709,41.919,312.193
1022,0.000908495,583876,0.319375,0,0,0.319375,1.15998,0.104709,41.919,312.193
1023,0.000902817,583524,0.32,0,0,0.32,1.15954,0.104343,41.9191,312.525
1024,0.000902817,583524,0.32,0,0,0.32,1.15954,0.104343,41.9191,312.525
1025,0.000907519,580614,0.320625,0,0,0.320625,1.15609,0.104381,41.919,315.27
1026,0.000907519,580614,0.320625,0,0,0.320625,1.15609,0.104381,41.919,315.27
1027,0.000906908,580262,0.32125,0,0,0.32125,1.15565,0.104434,41.9191,315.604
1028,0.000906908,580262,0.32125,0,0,0.32125,1.15565,0.104434,41.9191,315.604
1029,0.000912788,577357,0.321875,0,0,0.321875,1.15219,0.104341,41.919,318.357
1030,0.000912788,577357,0.321875,0,0,0.321875,1.15219,0.104341,41.919,318.357
1031,0.000905784,577008,0.3225,0,0,0.3225,1.15176,0.103864,41.9191,318.688
1032,0.000905784,577008,0.3225,0,0,0.3225,1.15176,0.103864,41.9191,318.688
1033,0.000911563,574126,0.323125,0,0,0.323125,1.14832,0.103832,41.919,321.432
1034,0.000911563,574126,0.323125,0,0,0.323125,1.14832,0.103832,41.919,321.432
1035,0.0009131,573779,0.32375,0,0,0.32375,1.14789,0.104078,41.9191,321.764
1036,0.0009131,573779,0.32375,0,0,0.32375,1.14789,0.104078,41.9191,321.764
1037,0.000916901,570895,0.324375,0,0,0.324375,1.14443,0.104166,41.919,324.521
1038,0.000916901,570895,0.324375,0,0,0.324375,1.14443,0.104166,41.919,324.521
1039,0.000912531,570545,0.325,0,0,0.325,1.144,0.103897,41.9191,324.856
1040,0.000912531,570545,0.325,0,0,0.325,1.144,0.103897,41.9191,324.856
1041,0.000921363,567677,0.325625,0,0,0.325625,1.14056,0.10359,41.919,327.612
1042,0.000921363,567677,0.325625,0,0,0.325625,1.14056,0.10359,41.919,327.612
1043,0.00091454,567338,0.32625,0,0,0.32625,1.14014,0.103164,41.9191,327.938
1044,0.00091454,567338,0.32625,0,0,0.32625,1.14014,0.103164,41.9191,327.938
1045,0.000916265,564491,0.326875,0,0,0.326875,1.13671,0.103486,41.919,330.686
1046,0.000916265,564491,0.326875,0,0,0.326875,1.13671,0.103486,41.919,330.686
1047,0.000922887,564142,0.3275,0,0,0.3275,1.13628,0.104117,41.9191,331.024
1048,0.000922887,564142,0.3275,0,0,0.3275,1.13628,0.104117,41.9191,331.024
1049,0.000932923,561280,0.328125,0,0,0.328125,1.13283,0.103634,41.919,333.798
1050,0.000932923,561280,0.328125,0,0,0.328125,1.13283,0.103634,41.919,333.798
1051,0.000908183,560948,0.32875,0,0,0.32875,1.13241,0.101733,41.9191,334.121
1052,0.000908183,560948,0.32875,0,0,0.32875,1.13241,0.101733,41.9191,334.121
1053,0.000913234,558155,0.329375,0,0,0.329375,1.12904,0.101871,41.919,336.841
1054,0.000913234,558155,0.329375,0,0,0.329375,1.12904,0.101871,41.919,336.841
1055,0.000929435,557818,0.33,0,0,0.33,1.12862,0.103319,41.9191,337.169
1056,0.000929435,557818,0.33,0,0,0.33,1.12862,0.103319,41.9191,337.169
1057,0.000931975,554985,0.330625,0,0,0.330625,1.12519,0.103423,41.919,339.941
1058,0.000931975,554985,0.330625,0,0,0.330625,1.12519,0.103423,41.919,339.941
1059,0.000909802,554646,0.33125,0,0,0.33125,1.12476,0.101689,41.9191,340.273
1060,0.000909802,554646,0.33125,0,0,0.33125,1.12476,0.101689,41.9191,340.273
1061,0.000925562,551875,0.331875,0,0,0.331875,1.1214,0.100873,41.919,342.996
1062,0.000925562,551875,0.331875,0,0,0.331875,1.1214,0.100873,41.919,342.996
1063,0.00091081,551562,0.3325,0,0,0.3325,1.12101,0.0998671,41.9191,343.304
1064,0.00091081,551562,0.3325,0,0,0.3325,1.12101,0.0998671,41.9191,343.304
1065,0.000901368,548830,0.333125,0,0,0.333125,1.11768,0.101197,41.919,346.001
1066,0.000901368,548830,0.333125,0,0,0.333125,1.11768,0.101197,41.919,346.001
1067,0.000938186,548476,0.33375,0,0,0.33375,1.11724,0.104168,41.9191,346.351
1068,0.000938186,548476,0.33375,0,0,0.33375,1.11724,0.104168,41.9191,346.351
1069,0.000960678,545654,0.334375,0,0,0.334375,1.1138,0.102478,41.919,349.149
1070,0.000960678,545654,0.334375,0,0,0.334375,1.1138,0.102478,41.919,349.149
1071,0.000874181,545355,0.335,0,0,0.335,1.11342,0.0955596,41.9191,349.447
1072,0.000874181,545355,0.335,0,0,0.335,1.11342,0.0955596,41.9191,349.447
1073,0.000874576,542761,0.335625,0,0,0.335625,1.11025,0.0965379,41.919,352.03
1074,0.000874576,542761,0.335625,0,0,0.335625,1.11025,0.0965379,41.919,352.03
1075,0.000921992,542433,0.33625,0,0,0.33625,1.10983,0.100687,41.9191,352.357
1076,0.000921992,542433,0.33625,0,0,0.33625,1.10983,0.100687,41.9191,352.357
1077,0.000779334,539705,0.336875,0,0,0.336875,1.1065,0.113794,41.919,355.087
1078,0.000779334,539705,0.336875,0,0,0.336875,1.1065,0.113794,41.919,355.087
1079,0.000649597,538965,0.3375,0,0,0.3375,1.10556,0.100173,41.9191,355.828
1080,0.000649597,538965,0.3375,0,0,0.3375,1.10556,0.100173,41.9191,355.828
1081,0.000653452,536678,0.338125,0,0,0.338125,1.10277,0.10001,41.919,358.127
1082,0.000653452,536678,0.338125,0,0,0.338125,1.10277,0.10001,41.919,358.127
1083,0.000440203,535942,0.33875,0,0,0.33875,1.10184,0.0866943,41.9191,358.869
1084,0.000440203,535942,0.33875,0,0,0.33875,1.10184,0.0866943,41.9191,358.869
1085,0.000243901,534086,0.339375,0,0,0.339375,1.09957,0.101959,41.919,360.743
1086,0.000243901,534086,0.339375,0,0,0.339375,1.09957,0.101959,41.919,360.743
1087,0.000310755,532867,0.34,0,0,0.34,1.09804,0.106201,41.9191,361.976
1088,0.000310755,532867,0.34,0,0,0.34,1.09804,0.106201,41.9191,361.976
1089,0.000499512,530882,0.340625,0,0,0.340625,1.0956,0.0917509,41.919,363.989
1090,0.000499512,530882,0.340625,0,0,0.340625,1.0956,0.0917509,41.919,363.989
1091,0.000622906,530119,0.34125,0,0,0.34125,1.09464,0.102825,41.9191,364.764
1092,0.000622906,530119,0.34125,0,0,0.34125,1.09464,0.102825,41.9191,364.764
1093,0.000481308,527788,0.341875,0,0,0.341875,1.09177,0.113684,41.919,367.138
1094,0.000481308,527788,0.341875,0,0,0.341875,1.09177,0.113684,41.919,367.138
1095,0.000191227,526683,0.3425,0,0,0.3425,1.09038,0.0894835,41.9191,368.267
1096,0.000191227,526683,0.3425,0,0,0.3425,1.09038,0.0894835,41.9191,368.267
1097,0.000138274,525126,0.343125,0,0,0.343125,1.08846,0.0950811,41.919,369.86
1098,0.000138274,525126,0.343125,0,0,0.343125,1.08846,0.0950811,41.919,369.86
1099,0.000196442,523844,0.34375,0,0,0.34375,1.08685,0.101744,41.9191,371.175
1100,0.000196442,523844,0.34375,0,0,0.34375,1.08685,0.101744,41.9191,371.175
1101,0.000216118,522084,0.344375,0,0,0.344375,1.08467,0.0980458,41.9191,372.984
1102,0.000216118,522084,0.344375,0,0,0.344375,1.08467,0.0980458,41.9191,372.984
1103,0.000220426,520919,0.345,0,0,0.345,1.08321,0.0985922,41.9191,374.185
1104,0.000220426,520919,0.345,0,0,0.345,1.08321,0.0985922,41.9191,374.185
1105,0.000292547,519147,0.345625,0,0,0.345625,1.081,0.0962357,41.9191,376.015
1106,0.000292547,519147,0.345625,0,0,0.345625,1.081,0.0962357,41.9191,376.015
1107,0.000417156,518059,0.34625,0,0,0.34625,1.07963,0.103262,41.9191,377.141
1108,0.000417156,518059,0.34625,0,0,0.34625,1.07963,0.103262,41.9191,377.141
1109,0.000378721,516068,0.346875,0,0,0.346875,1.07715,0.105365,41.919,379.205
1110,0.000378721,516068,0.346875,0,0,0.346875,1.07715,0.105365,41.919,379.205
1111,6.77E-05,514916,0.3475,0,0,0.3475,1.0757,0.0843732,41.9191,380.403
1112,6.77E-05,514916,0.3475,0,0,0.3475,1.0757,0.0843732,41.9191,380.403
1113,0.00011548,513587,0.348125,0,0,0.348125,1.07404,0.0988133,41.9191,381.788
1114,0.00011548,513587,0.348125,0,0,0.348125,1.07404,0.0988133,41.9191,381.788
1115,1.14E-05,511987,0.34875,0,0,0.34875,1.07203,0.105953,41.9191,383.459
1116,1.14E-05,511987,0.34875,0,0,0.34875,1.07203,0.105953,41.9191,383.459
1117,0.000217338,510439,0.349375,0,0,0.349375,1.07008,0.0882642,41.9191,385.079
1118,0.000217338,510439,0.349375,0,0,0.349375,1.07008,0.0882642,41.9191,385.079
1119,0.000309167,509392,0.35,0,0,0.35,1.06876,0.096694,41.9191,386.177
1120,0.000309167,509392,0.35,0,0,0.35,1.06876,0.096694,41.9191,386.177
1121,0.000187784,507586,0.350625,0,0,0.350625,1.06649,0.106274,41.9191,388.076
1122,0.000187784,507586,0.350625,0,0,0.350625,1.06649,0.106274,41.9191,388.076
1123,2.77E-05,506244,0.35125,0,0,0.35125,1.06479,0.0883804,41.9191,389.49
1124,2.77E-05,506244,0.35125,0,0,0.35125,1.06479,0.0883804,41.9191,389.49
1125,7.08E-05,504997,0.351875,0,0,0.351875,1.06322,0.0927799,41.9191,390.807
1126,7.08E-05,504997,0.351875,0,0,0.351875,1.06322,0.0927799,41.9191,390.807
1127,1.93E-05,503521,0.3525,0,0,0.3525,1.06135,0.0986918,41.9191,392.369
1128,1.93E-05,503521,0.3525,0,0,0.3525,1.06135,0.0986918,41.9191,392.369
1129,2.97E-05,502097,0.353125,0,0,0.353125,1.05955,0.0928754,41.9191,393.88
1130,2.97E-05,502097,0.353125,0,0,0.353125,1.05955,0.0928754,41.9191,393.88
1131,4.65E-05,500802,0.35375,0,0,0.35375,1.05791,0.0947129,41.9191,395.257
1132,4.65E-05,500802,0.35375,0,0,0.35375,1.05791,0.0947129,41.9191,395.257
1133,3.49E-05,499324,0.354375,0,0,0.354375,1.05604,0.0982117,41.9191,396.832
1134,3.49E-05,499324,0.354375,0,0,0.354375,1.05604,0.0982117,41.9191,396.832
1135,1.99E-06,497925,0.355,0,0,0.355,1.05426,0.0928777,41.9191,398.325
1136,1.99E-06,497925,0.355,0,0,0.355,1.05426,0.0928777,41.9191,398.325
1137,3.03E-05,496614,0.355625,0,0,0.355625,1.05259,0.0948715,41.9191,399.728
1138,3.03E-05,496614,0.355625,0,0,0.355625,1.05259,0.0948715,41.9191,399.728
1139,0.000223779,495156,0.35625,0,0,0.35625,1.05074,0.0828594,41.9191,401.292
1140,0.000223779,495156,0.35625,0,0,0.35625,1.05074,0.0828594,41.9191,401.292
1141,0.000350385,494216,0.356875,0,0,0.356875,1.04954,0.0921394,41.9191,402.302
1142,0.000350385,494216,0.356875,0,0,0.356875,1.04954,0.0921394,41.9191,402.302
1143,0.000303582,492476,0.3575,0,0,0.3575,1.04732,0.0954166,41.9191,404.177
1144,0.000303582,492476,0.3575,0,0,0.3575,1.04732,0.0954166,41.9191,404.177
1145,0.000204528,491441,0.358125,0,0,0.358125,1.046,0.0890984,41.9191,405.294
1146,0.000204528,491441,0.358125,0,0,0.358125,1.046,0.0890984,41.9191,405.294
1147,0.000140477,489896,0.35875,0,0,0.35875,1.04403,0.0929025,41.9191,406.966
1148,0.000140477,489896,0.35875,0,0,0.35875,1.04403,0.0929025,41.9191,406.966
1149,0.000217899,488747,0.359375,0,0,0.359375,1.04255,0.0985151,41.9191,408.211
1150,0.000217899,488747,0.359375,0,0,0.359375,1.04255,0.0985151,41.9191,408.211
1151,0.000487879,487036,0.36,0,0,0.36,1.04036,0.0796506,41.9191,410.07
1152,0.000487879,487036,0.36,0,0,0.36,1.04036,0.0796506,41.9191,410.07
1153,0.000620864,486458,0.360625,0,0,0.360625,1.03962,0.0895971,41.9191,410.699
1154,0.000620864,486458,0.360625,0,0,0.360625,1.03962,0.0895971,41.9191,410.699
1155,0.000709853,484451,0.36125,0,0,0.36125,1.03705,0.0834071,41.9191,412.889
1156,0.000709853,484451,0.36125,0,0,0.36125,1.03705,0.0834071,41.9191,412.889
1157,0.000756934,484063,0.361875,0,0,0.361875,1.03654,0.0866392,41.9191,413.313
1158,0.000756934,484063,0.361875,0,0,0.361875,1.03654,0.0866392,41.9191,413.313
1159,0.000818219,481960,0.3625,0,0,0.3625,1.03385,0.0830472,41.9191,415.617
1160,0.000818219,481960,0.3625,0,0,0.3625,1.03385,0.0830472,41.9191,415.617
1161,0.000867605,481684,0.363125,0,0,0.363125,1.03348,0.08709,41.9191,415.92
1162,0.000867605,481684,0.363125,0,0,0.363125,1.03348,0.08709,41.9191,415.92
1163,0.00073238,479460,0.36375,0,0,0.36375,1.03063,0.0975033,41.9191,418.367
1164,0.00073238,479460,0.36375,0,0,0.36375,1.03063,0.0975033,41.9191,418.367
1165,0.000413889,478873,0.364375,0,0,0.364375,1.02986,0.0721301,41.9191,419.013
1166,0.000413889,478873,0.364375,0,0,0.364375,1.02986,0.0721301,41.9191,419.013
1167,0.000353119,477414,0.365,0,0,0.365,1.02798,0.0776463,41.9191,420.624
1168,0.000353119,477414,0.365,0,0,0.365,1.02798,0.0776463,41.9191,420.624
1169,0.000325136,476661,0.365625,0,0,0.365625,1.027,0.0779813,41.9191,421.458
1170,0.000325136,476661,0.365625,0,0,0.365625,1.027,0.0779813,41.9191,421.458
1171,0.000310087,475198,0.36625,0,0,0.36625,1.02512,0.0772291,41.9191,423.079
1172,0.000310087,475198,0.36625,0,0,0.36625,1.02512,0.0772291,41.9191,423.079
1173,0.000312182,474467,0.366875,0,0,0.366875,1.02416,0.0772952,41.9191,423.892
1174,0.000312182,474467,0.366875,0,0,0.366875,1.02416,0.0772952,41.9191,423.892
1175,0.000416706,473006,0.3675,0,0,0.3675,1.02227,0.0717085,41.9191,425.517
1176,0.000416706,473006,0.3675,0,0,0.3675,1.02227,0.0717085,41.9191,425.517
1177,0.00049933,472440,0.368125,0,0,0.368125,1.02153,0.076625,41.9191,426.148
1178,0.00049933,472440,0.368125,0,0,0.368125,1.02153,0.076625,41.9191,426.148
1179,0.000454631,470836,0.36875,0,0,0.36875,1.01946,0.0791107,41.9191,427.939
1180,0.000454631,470836,0.36875,0,0,0.36875,1.01946,0.0791107,41.9191,427.939
1181,0.000136859,470197,0.369375,0,0,0.369375,1.01862,0.0570869,41.9191,428.653
1182,0.000136859,470197,0.369375,0,0,0.369375,1.01862,0.0570869,41.9191,428.653
1183,1.71E-05,469241,0.37,0,0,0.37,1.01738,0.0665098,41.9191,429.725
1184,1.71E-05,469241,0.37,0,0,0.37,1.01738,0.0665098,41.9191,429.725
1185,6.36E-05,468328,0.370625,0,0,0.370625,1.01619,0.0695804,41.9191,430.748
1186,6.36E-05,468328,0.370625,0,0,0.370625,1.01619,0.0695804,41.9191,430.748
1187,0.000226606,467285,0.37125,0,0,0.37125,1.01483,0.0569825,41.9191,431.921
1188,0.000226606,467285,0.37125,0,0,0.37125,1.01483,0.0569825,41.9191,431.921
1189,0.000246164,466738,0.371875,0,0,0.371875,1.01412,0.0590967,41.9191,432.537
1190,0.000246164,466738,0.371875,0,0,0.371875,1.01412,0.0590967,41.9191,432.537
1191,0.000214101,465635,0.3725,0,0,0.3725,1.01268,0.0624113,41.9191,433.78
1192,0.000214101,465635,0.3725,0,0,0.3725,1.01268,0.0624113,41.9191,433.78
1193,8.99E-05,464993,0.373125,0,0,0.373125,1.01184,0.0516149,41.9191,434.503
1194,8.99E-05,464993,0.373125,0,0,0.373125,1.01184,0.0516149,41.9191,434.503
1195,9.39E-05,464202,0.37375,0,0,0.37375,1.01081,0.0516007,41.9191,435.398
1196,9.39E-05,464202,0.37375,0,0,0.37375,1.01081,0.0516007,41.9191,435.398
1197,2.18E-05,463561,0.374375,0,0,0.374375,1.00997,0.048071,41.9191,436.123
1198,2.18E-05,463561,0.374375,0,0,0.374375,1.00997,0.048071,41.9191,436.123
1199,1.33E-05,462871,0.375,0,0,0.375,1.00907,0.0471944,41.9191,436.904
1200,1.33E-05,462871,0.375,0,0,0.375,1.00907,0.0471944,41.9191,436.904
1201,8.55E-07,462255,0.375625,0,0,0.375625,1.00826,0.0460433,41.9191,437.603
1202,8.55E-07,462255,0.375625,0,0,0.375625,1.00826,0.0460433,41.9191,437.603
1203,0.000124175,461599,0.37625,0,0,0.37625,1.0074,0.0380386,41.9191,438.348
1204,0.000124175,461599,0.37625,0,0,0.37625,1.0074,0.0380386,41.9191,438.348
1205,0.00016409,461209,0.376875,0,0,0.376875,1.00689,0.0408934,41.9191,438.79
1206,0.00016409,461209,0.376875,0,0,0.376875,1.00689,0.0408934,41.9191,438.79
1207,0.000149419,460473,0.3775,0,0,0.3775,1.00593,0.041594,41.9191,439.628
1208,0.000149419,460473,0.3775,0,0,0.3775,1.00593,0.041594,41.9191,439.628
1209,1.91E-05,460064,0.378125,0,0,0.378125,1.00539,0.0288019,41.9191,440.093
1210,1.91E-05,460064,0.378125,0,0,0.378125,1.00539,0.0288019,41.9191,440.093
1211,5.23E-05,459687,0.37875,0,0,0.37875,1.0049,0.0318185,41.9191,440.524
1212,5.23E-05,459687,0.37875,0,0,0.37875,1.0049,0.0318185,41.9191,440.524
1213,4.44E-05,459194,0.379375,0,0,0.379375,1.00425,0.0324381,41.9191,441.086
1214,4.44E-05,459194,0.379375,0,0,0.379375,1.00425,0.0324381,41.9191,441.086
1215,3.77E-05,458799,0.38,0,0,0.38,1.00373,0.0258281,41.9191,441.536
1216,3.77E-05,458799,0.38,0,0,0.38,1.00373,0.0258281,41.9191,441.536
1217,3.38E-05,458490,0.380625,0,0,0.380625,1.00333,0.0258179,41.9191,441.889
1218,3.38E-05,458490,0.380625,0,0,0.380625,1.00333,0.0258179,41.9191,441.889
1219,2.40E-05,458096,0.38125,0,0,0.38125,1.00281,0.0269107,41.9191,442.339
1220,2.40E-05,458096,0.38125,0,0,0.38125,1.00281,0.0269107,41.9191,442.339
1221,4.74E-05,457756,0.381875,0,0,0.381875,1.00236,0.0208487,41.9191,442.727
1222,4.74E-05,457756,0.381875,0,0,0.381875,1.00236,0.0208487,41.9191,442.727
1223,4.91E-05,457529,0.3825,0,0,0.3825,1.00206,0.0211455,41.9191,442.987
1224,4.91E-05,457529,0.3825,0,0,0.3825,1.00206,0.0211455,41.9191,442.987
1225,0.000106402,457182,0.383125,0,0,0.383125,1.00161,0.0170615,41.9191,443.384
1226,0.000106402,457182,0.383125,0,0,0.383125,1.00161,0.0170615,41.9191,443.384
1227,0.000115961,457067,0.38375,0,0,0.38375,1.00146,0.0176607,41.9191,443.516
1228,0.000115961,457067,0.38375,0,0,0.38375,1.00146,0.0176607,41.9191,443.516
1229,0.000147588,456703,0.384375,0,0,0.384375,1.00098,0.0152863,41.9191,443.932
1230,0.000147588,456703,0.384375,0,0,0.384375,1.00098,0.0152863,41.9191,443.932
1231,0.000137638,456653,0.385,0,0,0.385,1.00091,0.0144961,41.9192,443.99
1232,0.000137638,456653,0.385,0,0,0.385,1.00091,0.0144961,41.9192,443.99
1233,0.000153293,456311,0.385625,0,0,0.385625,1.00046,0.0133029,41.9192,444.382
1234,0.000153293,456311,0.385625,0,0,0.385625,1.00046,0.0133029,41.9192,444.382
1235,0.000123888,456294,0.38625,0,0,0.38625,1.00044,0.0110475,41.9192,444.402
1236,0.000123888,456294,0.38625,0,0,0.38625,1.00044,0.0110475,41.9192,444.402
1237,0.000128359,456013,0.386875,0,0,0.386875,1.00007,0.0107247,41.9192,444.723
1238,0.000128359,456013,0.386875,0,0,0.386875,1.00007,0.0107247,41.9192,444.723
1239,0.000102007,456005,0.3875,0,0,0.3875,1.00006,0.00869378,41.9192,444.734
1240,0.000102007,456005,0.3875,0,0,0.3875,1.00006,0.00869378,41.9192,444.734
1241,0.000104262,455779,0.388125,0,0,0.388125,0.999762,0.00851981,41.9192,444.992
1242,0.000104262,455779,0.388125,0,0,0.388125,0.999762,0.00851981,41.9192,444.992
1243,7.46E-05,455775,0.38875,0,0,0.38875,0.999756,0.00622721,41.9192,444.997
1244,7.46E-05,455775,0.38875,0,0,0.38875,0.999756,0.00622721,41.9192,444.997
1245,7.67E-05,455612,0.389375,0,0,0.389375,0.999541,0.00609473,41.9192,445.184
1246,7.67E-05,455612,0.389375,0,0,0.389375,0.999541,0.00609473,41.9192,445.184
1247,5.99E-05,455611,0.39,0,0,0.39,0.99954,0.00481669,41.9192,445.185
1248,5.99E-05,455611,0.39,0,0,0.39,0.99954,0.00481669,41.9192,445.185
1249,5.48E-05,455482,0.390625,0,0,0.390625,0.999371,0.00527405,41.9192,445.333
1250,5.48E-05,455482,0.390625,0,0,0.390625,0.999371,0.00527405,41.9192,445.333
1251,3.26E-05,455469,0.39125,0,0,0.39125,0.999354,0.00339692,41.9192,445.348
1252,3.26E-05,455469,0.39125,0,0,0.39125,0.999354,0.00339692,41.9192,445.348
1253,3.26E-05,455391,0.391875,0,0,0.391875,0.99925,0.00342871,41.9192,445.438
1254,3.26E-05,455391,0.391875,0,0,0.391875,0.99925,0.00342871,41.9192,445.438
1255,2.12E-05,455377,0.3925,0,0,0.3925,0.999232,0.00266593,41.9192,445.453
1256,2.12E-05,455377,0.3925,0,0,0.3925,0.999232,0.00266593,41.9192,445.453
1257,2.40E-05,455320,0.393125,0,0,0.393125,0.999156,0.00236114,41.9192,445.52
1258,2.40E-05,455320,0.393125,0,0,0.393125,0.999156,0.00236114,41.9192,445.52
1259,1.35E-05,455314,0.39375,0,0,0.39375,0.999149,0.00153462,41.9192,445.526
1260,1.35E-05,455314,0.39375,0,0,0.39375,0.999149,0.00153462,41.9192,445.526
1261,1.88E-05,455279,0.394375,0,0,0.394375,0.999102,0.00109577,41.9192,445.567
1262,1.88E-05,455279,0.394375,0,0,0.394375,0.999102,0.00109577,41.9192,445.567
1263,1.41E-05,455285,0.395,0,0,0.395,0.99911,0.000739123,41.9192,445.56
1264,1.41E-05,455285,0.395,0,0,0.395,0.99911,0.000739123,41.9192,445.56
1265,1.68E-05,455259,0.395625,0,0,0.395625,0.999076,0.000403095,41.9192,445.589
1266,1.68E-05,455259,0.395625,0,0,0.395625,0.999076,0.000403095,41.9192,445.589
1267,8.52E-06,455274,0.39625,0,0,0.39625,0.999096,0.000239711,41.9192,445.572
1268,8.52E-06,455274,0.39625,0,0,0.39625,0.999096,0.000239711,41.9192,445.572
1269,1.13E-05,455265,0.396875,0,0,0.396875,0.999084,0.000392516,41.9192,445.582
1270,1.13E-05,455265,0.396875,0,0,0.396875,0.999084,0.000392516,41.9192,445.582
1271,8.81E-06,455285,0.3975,0,0,0.3975,0.99911,0.000678068,41.9192,445.56
1272,8.81E-06,455285,0.3975,0,0,0.3975,0.99911,0.000678068,41.9192,445.56
1273,6.81E-06,455284,0.398125,0,0,0.398125,0.999108,0.000498801,41.9192,445.561
1274,6.81E-06,455284,0.398125,0,0,0.398125,0.999108,0.000498801,41.9192,445.561
1275,5.81E-06,455298,0.39875,0,0,0.39875,0.999127,0.000599003,41.9192,445.544
1276,5.81E-06,455298,0.39875,0,0,0.39875,0.999127,0.000599003,41.9192,445.544
1277,5.19E-06,455300,0.399375,0,0,0.399375,0.999129,0.000567531,41.9192,445.542
1278,5.19E-06,455300,0.399375,0,0,0.399375,0.999129,0.000567531,41.9192,445.542
1279,5.16E-06,455314,0.4,0,0,0.4,0.999147,0.000561207,41.9192,445.526
1280,5.16E-06,455314,0.4,0,0,0.4,0.999147,0.000561207,41.9192,445.526
1281,4.12E-06,455315,0.400625,0,0,0.400625,0.999149,0.000474395,41.9192,445.525
1282,4.12E-06,455315,0.400625,0,0,0.400625,0.999149,0.000474395,41.9192,445.525
1283,4.90E-06,455327,0.40125,0,0,0.40125,0.999164,0.000403097,41.9192,445.512
1284,4.90E-06,455327,0.40125,0,0,0.40125,0.999164,0.000403097,41.9192,445.512
1285,3.29E-06,455326,0.401875,0,0,0.401875,0.999163,0.000264627,41.9192,445.512
1286,3.29E-06,455326,0.401875,0,0,0.401875,0.999163,0.000264627,41.9192,445.512
1287,3.69E-06,455334,0.4025,0,0,0.4025,0.999173,0.000192617,41.9192,445.503
1288,3.69E-06,455334,0.4025,0,0,0.4025,0.999173,0.000192617,41.9192,445.503
1289,3.67E-07,455332,0.403125,0,0,0.403125,0.99917,9.49E-06,41.9192,445.506
1290,3.67E-07,455332,0.403125,0,0,0.403125,0.99917,9.49E-06,41.9192,445.506
1291,9.59E-08,455334,0.40375,0,0,0.40375,0.999174,5.09E-06,41.9192,445.503
1292,9.59E-08,455334,0.40375,0,0,0.40375,0.999174,5.09E-06,41.9192,445.503
1293,8.09E-07,455332,0.404375,0,0,0.404375,0.99917,8.88E-05,41.9192,445.506
1294,8.09E-07,455332,0.404375,0,0,0.404375,0.99917,8.88E-05,41.9192,445.506
1295,6.90E-07,455332,0.405,0,0,0.405,0.999171,7.22E-05,41.9192,445.505
1296,6.90E-07,455332,0.405,0,0,0.405,0.999171,7.22E-05,41.9192,445.505
1297,3.66E-07,455330,0.405625,0,0,0.405625,0.999167,0.000144361,41.9192,445.508
1298,3.66E-07,455330,0.405625,0,0,0.405625,0.999167,0.000144361,41.9192,445.508
1299,6.55E-07,455329,0.40625,0,0,0.40625,0.999166,0.000176325,41.9192,445.509
1300,6.55E-07,455329,0.40625,0,0,0.40625,0.999166,0.000176325,41.9192,445.509
1301,5.63E-07,455325,0.406875,0,0,0.406875,0.999161,0.000180929,41.9192,445.513
1302,5.63E-07,455325,0.406875,0,0,0.406875,0.999161,0.000180929,41.9192,445.513
1303,7.07E-07,455324,0.4075,0,0,0.4075,0.999159,0.000198642,41.9192,445.515
1304,7.07E-07,455324,0.4075,0,0,0.4075,0.999159,0.000198642,41.9192,445.515
1305,4.82E-07,455320,0.408125,0,0,0.408125,0.999154,0.0002294,41.9192,445.519
1306,4.82E-07,455320,0.408125,0,0,0.408125,0.999154,0.0002294,41.9192,445.519
1307,5.45E-07,455318,0.40875,0,0,0.40875,0.999151,0.000225664,41.9192,445.522
1308,5.45E-07,455318,0.40875,0,0,0.40875,0.999151,0.000225664,41.9192,445.522
1309,3.01E-07,455314,0.409375,0,0,0.409375,0.999146,0.000254029,41.9192,445.526
1310,3.01E-07,455314,0.409375,0,0,0.409375,0.999146,0.000254029,41.9192,445.526
1311,3.74E-08,455311,0.41,0,0,0.41,0.999142,0.000225069,41.9192,445.529
1312,3.74E-08,455311,0.41,0,0,0.41,0.999142,0.000225069,41.9192,445.529
1313,5.57E-07,455309,0.410625,0,0,0.410625,0.999138,0.00027528,41.9192,445.533
1314,5.57E-07,455309,0.410625,0,0,0.410625,0.999138,0.00027528,41.9192,445.533
1315,2.47E-07,455304,0.41125,0,0,0.41125,0.999132,0.000305787,41.9192,445.538
1316,2.47E-07,455304,0.41125,0,0,0.41125,0.999132,0.000305787,41.9192,445.538
1317,3.45E-07,455301,0.411875,0,0,0.411875,0.999127,0.000242298,41.9192,445.542
1318,3.45E-07,455301,0.411875,0,0,0.411875,0.999127,0.000242298,41.9192,445.542
1319,6.35E-07,455298,0.4125,0,0,0.4125,0.999124,0.000275425,41.9192,445.545
1320,6.35E-07,455298,0.4125,0,0,0.4125,0.999124,0.000275425,41.9192,445.545
1321,3.84E-07,455293,0.413125,0,0,0.413125,0.999118,0.000302277,41.9192,445.55
1322,3.84E-07,455293,0.413125,0,0,0.413125,0.999118,0.000302277,41.9192,445.55
1323,2.19E-07,455290,0.41375,0,0,0.41375,0.999113,0.000233927,41.9192,445.554
1324,2.19E-07,455290,0.41375,0,0,0.41375,0.999113,0.000233927,41.9192,445.554
1325,2.50E-07,455287,0.414375,0,0,0.414375,0.999109,0.000241739,41.9192,445.557
1326,2.50E-07,455287,0.414375,0,0,0.414375,0.999109,0.000241739,41.9192,445.557
1327,3.70E-07,455284,0.415,0,0,0.415,0.999105,0.000233501,41.9192,445.561
1328,3.70E-07,455284,0.415,0,0,0.415,0.999105,0.000233501,41.9192,445.561
1329,3.83E-08,455281,0.415625,0,0,0.415625,0.999101,0.000190213,41.9192,445.564
1330,3.83E-08,455281,0.415625,0,0,0.415625,0.999101,0.000190213,41.9192,445.564
1331,2.17E-07,455279,0.41625,0,0,0.41625,0.999098,0.00017349,41.9192,445.567
1332,2.17E-07,455279,0.41625,0,0,0.41625,0.999098,0.00017349,41.9192,445.567
1333,1.90E-07,455277,0.416875,0,0,0.416875,0.999095,0.000128559,41.9192,445.569
1334,1.90E-07,455277,0.416875,0,0,0.416875,0.999095,0.000128559,41.9192,445.569
1335,6.26E-08,455276,0.4175,0,0,0.4175,0.999093,0.000109632,41.9192,445.571
1336,6.26E-08,455276,0.4175,0,0,0.4175,0.999093,0.000109632,41.9192,445.571
1337,2.38E-07,455274,0.418125,0,0,0.418125,0.999091,8.41E-05,41.9192,445.572
1338,2.38E-07,455274,0.418125,0,0,0.418125,0.999091,8.41E-05,41.9192,445.572
1339,4.00E-08,455274,0.41875,0,0,0.41875,0.99909,3.44E-05,41.9192,445.573
1340,4.00E-08,455274,0.41875,0,0,0.41875,0.99909,3.44E-05,41.9192,445.573
1341,1.33E-08,455273,0.419375,0,0,0.419375,0.99909,1.22E-05,41.9192,445.573
1342,1.33E-08,455273,0.419375,0,0,0.419375,0.99909,1.22E-05,41.9192,445.573
1343,6.60E-08,455273,0.42,0,0,0.42,0.99909,1.91E-05,41.9192,445.573
1344,6.60E-08,455273,0.42,0,0,0.42,0.99909,1.91E-05,41.9192,445.573
1345,1.21E-08,455274,0.420625,0,0,0.420625,0.999091,4.51E-05,41.9192,445.572
1346,1.21E-08,455274,0.420625,0,0,0.420625,0.999091,4.51E-05,41.9192,445.572
1347,1.96E-07,455275,0.42125,0,0,0.42125,0.999091,7.49E-05,41.9192,445.572
1348,1.96E-07,455275,0.42125,0,0,0.42125,0.999091,7.49E-05,41.9192,445.572
1349,9.26E-09,455276,0.421875,0,0,0.421875,0.999093,0.000108599,41.9192,445.57
1350,9.26E-09,455276,0.421875,0,0,0.421875,0.999093,0.000108599,41.9192,445.57
1351,1.58E-07,455278,0.4225,0,0,0.4225,0.999095,0.00012788,41.9192,445.568
1352,1.58E-07,455278,0.4225,0,0,0.4225,0.999095,0.00012788,41.9192,445.568
1353,1.18E-07,455280,0.423125,0,0,0.423125,0.999098,0.000156629,41.9192,445.566
1354,1.18E-07,455280,0.423125,0,0,0.423125,0.999098,0.000156629,41.9192,445.566
1355,1.24E-07,455282,0.42375,0,0,0.42375,0.999101,0.000163687,41.9192,445.563
1356,1.24E-07,455282,0.42375,0,0,0.42375,0.999101,0.000163687,41.9192,445.563
1357,5.83E-07,455284,0.424375,0,0,0.424375,0.999104,0.000209156,41.9192,445.56
1358,5.83E-07,455284,0.424375,0,0,0.424375,0.999104,0.000209156,41.9192,445.56
1359,2.46E-07,455288,0.425,0,0,0.425,0.999108,0.000239651,41.9192,445.556
1360,2.46E-07,455288,0.425,0,0,0.425,0.999108,0.000239651,41.9192,445.556
1361,1.81E-07,455291,0.425625,0,0,0.425625,0.999112,0.000201076,41.9192,445.553
1362,1.81E-07,455291,0.425625,0,0,0.425625,0.999112,0.000201076,41.9192,445.553
1363,6.13E-07,455294,0.42625,0,0,0.42625,0.999115,0.000244199,41.9192,445.55
1364,6.13E-07,455294,0.42625,0,0,0.42625,0.999115,0.000244199,41.9192,445.55
1365,2.70E-07,455298,0.426875,0,0,0.426875,0.999121,0.000277486,41.9192,445.545
1366,2.70E-07,455298,0.426875,0,0,0.426875,0.999121,0.000277486,41.9192,445.545
1367,1.65E-07,455301,0.4275,0,0,0.4275,0.999125,0.000232813,41.9192,445.541
1368,1.65E-07,455301,0.4275,0,0,0.4275,0.999125,0.000232813,41.9192,445.541
1369,3.42E-07,455304,0.428125,0,0,0.428125,0.999129,0.000249502,41.9192,445.538
1370,3.42E-07,455304,0.428125,0,0,0.428125,0.999129,0.000249502,41.9192,445.538
1371,2.64E-07,455308,0.42875,0,0,0.42875,0.999134,0.000264555,41.9192,445.533
1372,2.64E-07,455308,0.42875,0,0,0.42875,0.999134,0.000264555,41.9192,445.533
1373,1.96E-07,455312,0.429375,0,0,0.429375,0.999138,0.000251407,41.9192,445.529
1374,1.96E-07,455312,0.429375,0,0,0.429375,0.999138,0.000251407,41.9192,445.529
1375,9.93E-08,455315,0.43,0,0,0.43,0.999143,0.000256505,41.9192,445.525
1376,9.93E-08,455315,0.43,0,0,0.43,0.999143,0.000256505,41.9192,445.525
1377,2.65E-07,455319,0.430625,0,0,0.430625,0.999147,0.000230734,41.9192,445.521
1378,2.65E-07,455319,0.430625,0,0,0.430625,0.999147,0.000230734,41.9192,445.521
1379,6.48E-07,455322,0.43125,0,0,0.43125,0.999151,0.00026432,41.9192,445.518
1380,6.48E-07,455322,0.43125,0,0,0.43125,0.999151,0.00026432,41.9192,445.518
1381,4.06E-07,455326,0.431875,0,0,0.431875,0.999157,0.000281565,41.9192,445.513
1382,4.06E-07,455326,0.431875,0,0,0.431875,0.999157,0.000281565,41.9192,445.513
1383,2.21E-07,455330,0.4325,0,0,0.4325,0.999161,0.000226307,41.9192,445.509
1384,2.21E-07,455330,0.4325,0,0,0.4325,0.999161,0.000226307,41.9192,445.509
1385,6.82E-07,455332,0.433125,0,0,0.433125,0.999165,0.000271951,41.9192,445.505
1386,6.82E-07,455332,0.433125,0,0,0.433125,0.999165,0.000271951,41.9192,445.505
1387,3.07E-07,455337,0.43375,0,0,0.43375,0.999171,0.000305804,41.9192,445.5
1388,3.07E-07,455337,0.43375,0,0,0.43375,0.999171,0.000305804,41.9192,445.5
1389,2.31E-07,455341,0.434375,0,0,0.434375,0.999175,0.000253324,41.9192,445.496
1390,2.31E-07,455341,0.434375,0,0,0.434375,0.999175,0.000253324,41.9192,445.496
1391,5.18E-07,455344,0.435,0,0,0.435,0.999179,0.000281141,41.9192,445.492
1392,5.18E-07,455344,0.435,0,0,0.435,0.999179,0.000281141,41.9192,445.492
1393,3.23E-07,455349,0.435625,0,0,0.435625,0.999185,0.000305583,41.9192,445.487
1394,3.23E-07,455349,0.435625,0,0,0.435625,0.999185,0.000305583,41.9192,445.487
1395,6.34E-08,455353,0.43625,0,0,0.43625,0.99919,0.000274921,41.9192,445.482
1396,6.34E-08,455353,0.43625,0,0,0.43625,0.99919,0.000274921,41.9192,445.482
1397,1.82E-08,455356,0.436875,0,0,0.436875,0.999195,0.000278919,41.9192,445.478
1398,1.82E-08,455356,0.436875,0,0,0.436875,0.999195,0.000278919,41.9192,445.478
1399,3.59E-07,455360,0.4375,0,0,0.4375,0.9992,0.000256652,41.9192,445.473
1400,3.59E-07,455360,0.4375,0,0,0.4375,0.9992,0.000256652,41.9192,445.473
1401,5.12E-07,455364,0.438125,0,0,0.438125,0.999204,0.000263166,41.9192,445.47
1402,5.12E-07,455364,0.438125,0,0,0.438125,0.999204,0.000263166,41.9192,445.47
1403,4.83E-07,455368,0.43875,0,0,0.43875,0.999209,0.000258401,41.9192,445.465
1404,4.83E-07,455368,0.43875,0,0,0.43875,0.999209,0.000258401,41.9192,445.465
1405,2.78E-07,455371,0.439375,0,0,0.439375,0.999213,0.000191862,41.9192,445.462
1406,2.78E-07,455371,0.439375,0,0,0.439375,0.999213,0.000191862,41.9192,445.462
1407,4.78E-07,455373,0.44,0,0,0.44,0.999216,0.000209964,41.9192,445.459
1408,4.78E-07,455373,0.44,0,0,0.44,0.999216,0.000209964,41.9192,445.459
1409,4.08E-07,455377,0.440625,0,0,0.440625,0.999221,0.000212063,41.9192,445.455
1410,4.08E-07,455377,0.440625,0,0,0.440625,0.999221,0.000212063,41.9192,445.455
1411,1.07E-07,455379,0.44125,0,0,0.44125,0.999224,0.000160634,41.9192,445.452
1412,1.07E-07,455379,0.44125,0,0,0.44125,0.999224,0.000160634,41.9192,445.452
1413,1.75E-07,455381,0.441875,0,0,0.441875,0.999226,0.000167927,41.9192,445.45
1414,1.75E-07,455381,0.441875,0,0,0.441875,0.999226,0.000167927,41.9192,445.45
1415,6.44E-08,455384,0.4425,0,0,0.4425,0.99923,0.000179289,41.9192,445.447
1416,6.44E-08,455384,0.4425,0,0,0.4425,0.99923,0.000179289,41.9192,445.447
1417,2.42E-07,455386,0.443125,0,0,0.443125,0.999233,0.000145262,41.9192,445.444
1418,2.42E-07,455386,0.443125,0,0,0.443125,0.999233,0.000145262,41.9192,445.444
1419,3.80E-07,455388,0.44375,0,0,0.44375,0.999235,0.000157654,41.9192,445.442
1420,3.80E-07,455388,0.44375,0,0,0.44375,0.999235,0.000157654,41.9192,445.442
1421,5.76E-07,455391,0.444375,0,0,0.444375,0.999238,0.000135641,41.9192,445.439
1422,5.76E-07,455391,0.444375,0,0,0.444375,0.999238,0.000135641,41.9192,445.439
1423,7.32E-07,455392,0.445,0,0,0.445,0.99924,0.000150129,41.9192,445.438
1424,7.32E-07,455392,0.445,0,0,0.445,0.99924,0.000150129,41.9192,445.438
1425,8.32E-07,455395,0.445625,0,0,0.445625,0.999244,0.000134802,41.9192,445.434
1426,8.32E-07,455395,0.445625,0,0,0.445625,0.999244,0.000134802,41.9192,445.434
1427,8.80E-07,455396,0.44625,0,0,0.44625,0.999244,0.00013909,41.9192,445.433
1428,8.80E-07,455396,0.44625,0,0,0.44625,0.999244,0.00013909,41.9192,445.433
1429,9.49E-07,455399,0.446875,0,0,0.446875,0.999249,0.000127248,41.9192,445.429
1430,9.49E-07,455399,0.446875,0,0,0.446875,0.999249,0.000127248,41.9192,445.429
1431,8.97E-07,455399,0.4475,0,0,0.4475,0.999249,0.000122074,41.9192,445.429
1432,8.97E-07,455399,0.4475,0,0,0.4475,0.999249,0.000122074,41.9192,445.429
1433,9.37E-07,455403,0.448125,0,0,0.448125,0.999253,0.000114702,41.9192,445.425
1434,9.37E-07,455403,0.448125,0,0,0.448125,0.999253,0.000114702,41.9192,445.425
1435,8.35E-07,455403,0.44875,0,0,0.44875,0.999253,0.000105061,41.9192,445.425
1436,8.35E-07,455403,0.44875,0,0,0.44875,0.999253,0.000105061,41.9192,445.425
1437,8.52E-07,455406,0.449375,0,0,0.449375,0.999256,0.000101514,41.9192,445.422
1438,8.52E-07,455406,0.449375,0,0,0.449375,0.999256,0.000101514,41.9192,445.422
1439,7.68E-07,455406,0.45,0,0,0.45,0.999256,9.40E-05,41.9192,445.422
1440,7.68E-07,455406,0.45,0,0,0.45,0.999256,9.40E-05,41.9192,445.422
1441,7.40E-07,455409,0.450625,0,0,0.450625,0.99926,0.000100797,41.9192,445.418
1442,7.40E-07,455409,0.450625,0,0,0.450625,0.99926,0.000100797,41.9192,445.418
1443,7.67E-07,455409,0.45125,0,0,0.45125,0.99926,0.00010094,41.9192,445.418
1444,7.67E-07,455409,0.45125,0,0,0.45125,0.99926,0.00010094,41.9192,445.418
1445,6.66E-07,455412,0.451875,0,0,0.451875,0.999263,0.000110038,41.9192,445.415
1446,6.66E-07,455412,0.451875,0,0,0.451875,0.999263,0.000110038,41.9192,445.415
1447,3.78E-07,455412,0.4525,0,0,0.4525,0.999264,8.81E-05,41.9192,445.414
1448,3.78E-07,455412,0.4525,0,0,0.4525,0.999264,8.81E-05,41.9192,445.414
1449,1.38E-07,455414,0.453125,0,0,0.453125,0.999267,0.000123032,41.9192,445.412
1450,1.38E-07,455414,0.453125,0,0,0.453125,0.999267,0.000123032,41.9192,445.412
1451,3.24E-07,455416,0.45375,0,0,0.45375,0.999268,0.000139045,41.9192,445.41
1452,3.24E-07,455416,0.45375,0,0,0.45375,0.999268,0.000139045,41.9192,445.41
1453,4.27E-07,455418,0.454375,0,0,0.454375,0.999271,0.000132123,41.9192,445.407
1454,4.27E-07,455418,0.454375,0,0,0.454375,0.999271,0.000132123,41.9192,445.407
1455,6.14E-07,455419,0.455,0,0,0.455,0.999273,0.000150836,41.9192,445.406
1456,6.14E-07,455419,0.455,0,0,0.455,0.999273,0.000150836,41.9192,445.406
1457,4.33E-07,455423,0.455625,0,0,0.455625,0.999277,0.000171123,41.9192,445.402
1458,4.33E-07,455423,0.455625,0,0,0.455625,0.999277,0.000171123,41.9192,445.402
1459,1.02E-07,455424,0.45625,0,0,0.45625,0.999279,0.000136533,41.9192,445.4
1460,1.02E-07,455424,0.45625,0,0,0.45625,0.999279,0.000136533,41.9192,445.4
1461,3.86E-08,455426,0.456875,0,0,0.456875,0.999282,0.000141209,41.9192,445.398
1462,3.86E-08,455426,0.456875,0,0,0.456875,0.999282,0.000141209,41.9192,445.398
1463,2.83E-08,455429,0.4575,0,0,0.4575,0.999284,0.000142515,41.9192,445.395
1464,2.83E-08,455429,0.4575,0,0,0.4575,0.999284,0.000142515,41.9192,445.395
1465,1.70E-07,455431,0.458125,0,0,0.458125,0.999287,0.000125262,41.9192,445.393
1466,1.70E-07,455431,0.458125,0,0,0.458125,0.999287,0.000125262,41.9192,445.393
1467,9.78E-08,455432,0.45875,0,0,0.45875,0.999288,0.000111764,41.9192,445.391
1468,9.78E-08,455432,0.45875,0,0,0.45875,0.999288,0.000111764,41.9192,445.391
1469,2.30E-07,455434,0.459375,0,0,0.459375,0.999291,9.94E-05,41.9192,445.389
1470,2.30E-07,455434,0.459375,0,0,0.459375,0.999291,9.94E-05,41.9192,445.389
1471,2.01E-07,455435,0.46,0,0,0.46,0.999292,9.35E-05,41.9192,445.388
1472,2.01E-07,455435,0.46,0,0,0.46,0.999292,9.35E-05,41.9192,445.388
1473,2.30E-07,455437,0.460625,0,0,0.460625,0.999294,8.12E-05,41.9192,445.386
1474,2.30E-07,455437,0.460625,0,0,0.460625,0.999294,8.12E-05,41.9192,445.386
1475,2.11E-08,455438,0.46125,0,0,0.46125,0.999295,5.96E-05,41.9192,445.385
1476,2.11E-08,455438,0.46125,0,0,0.46125,0.999295,5.96E-05,41.9192,445.385
1477,2.16E-08,455439,0.461875,0,0,0.461875,0.999296,6.52E-05,41.9192,445.384
1478,2.16E-08,455439,0.461875,0,0,0.461875,0.999296,6.52E-05,41.9192,445.384
1479,8.85E-09,455440,0.4625,0,0,0.4625,0.999297,6.18E-05,41.9192,445.383
1480,8.85E-09,455440,0.4625,0,0,0.4625,0.999297,6.18E-05,41.9192,445.383
1481,8.92E-08,455441,0.463125,0,0,0.463125,0.999298,5.05E-05,41.9192,445.381
1482,8.92E-08,455441,0.463125,0,0,0.463125,0.999298,5.05E-05,41.9192,445.381
1483,1.23E-07,455441,0.46375,0,0,0.46375,0.999299,5.41E-05,41.9192,445.381
1484,1.23E-07,455441,0.46375,0,0,0.46375,0.999299,5.41E-05,41.9192,445.381
1485,9.08E-08,455443,0.464375,0,0,0.464375,0.9993,5.74E-05,41.9193,445.379
1486,9.08E-08,455443,0.464375,0,0,0.464375,0.9993,5.74E-05,41.9193,445.379
1487,4.61E-09,455443,0.465,0,0,0.465,0.999301,4.77E-05,41.9193,445.379
1488,4.61E-09,455443,0.465,0,0,0.465,0.999301,4.77E-05,41.9193,445.379
1489,2.13E-09,455444,0.465625,0,0,0.465625,0.999302,4.53E-05,41.9193,445.378
1490,2.13E-09,455444,0.465625,0,0,0.465625,0.999302,4.53E-05,41.9193,445.378
1491,9.54E-09,455445,0.46625,0,0,0.46625,0.999302,4.43E-05,41.9193,445.377
1492,9.54E-09,455445,0.46625,0,0,0.46625,0.999302,4.43E-05,41.9193,445.377
1493,3.46E-08,455446,0.466875,0,0,0.466875,0.999303,3.84E-05,41.9193,445.376
1494,3.46E-08,455446,0.466875,0,0,0.466875,0.999303,3.84E-05,41.9193,445.376
1495,2.25E-09,455446,0.4675,0,0,0.4675,0.999304,2.57E-05,41.9193,445.375
1496,2.25E-09,455446,0.4675,0,0,0.4675,0.999304,2.57E-05,41.9193,445.375
1497,3.89E-08,455447,0.468125,0,0,0.468125,0.999304,1.57E-05,41.9193,445.375
1498,3.89E-08,455447,0.468125,0,0,0.468125,0.999304,1.57E-05,41.9193,445.375
1499,7.99E-10,455447,0.46875,0,0,0.46875,0.999304,5.45E-06,41.9193,445.375
1500,7.99E-10,455447,0.46875,0,0,0.46875,0.999304,5.45E-06,41.9193,445.375
1501,2.44E-09,455447,0.469375,0,0,0.469375,0.999304,1.43E-05,41.9193,445.374
1502,2.44E-09,455447,0.469375,0,0,0.469375,0.999304,1.43E-05,41.9193,445.374
1503,1.56E-09,455447,0.47,0,0,0.47,0.999304,2.27E-05,41.9193,445.375
1504,1.56E-09,455447,0.47,0,0,0.47,0.999304,2.27E-05,41.9193,445.375
1505,4.63E-08,455447,0.470625,0,0,0.470625,0.999304,3.64E-05,41.9193,445.375
1506,4.63E-08,455447,0.470625,0,0,0.470625,0.999304,3.64E-05,41.9193,445.375
1507,1.40E-08,455446,0.47125,0,0,0.47125,0.999303,5.11E-05,41.9193,445.375
1508,1.40E-08,455446,0.47125,0,0,0.47125,0.999303,5.11E-05,41.9193,445.375
1509,6.28E-09,455446,0.471875,0,0,0.471875,0.999302,3.89E-05,41.9193,445.376
1510,6.28E-09,455446,0.471875,0,0,0.471875,0.999302,3.89E-05,41.9193,445.376
1511,9.05E-09,455445,0.4725,0,0,0.4725,0.999301,4.28E-05,41.9193,445.376
1512,9.05E-09,455445,0.4725,0,0,0.4725,0.999301,4.28E-05,41.9193,445.376
1513,2.74E-08,455445,0.473125,0,0,0.473125,0.9993,3.90E-05,41.9193,445.377
1514,2.74E-08,455445,0.473125,0,0,0.473125,0.9993,3.90E-05,41.9193,445.377
1515,1.11E-08,455445,0.47375,0,0,0.47375,0.9993,1.72E-05,41.9193,445.377
1516,1.11E-08,455445,0.47375,0,0,0.47375,0.9993,1.72E-05,41.9193,445.377
1517,4.01E-09,455445,0.474375,0,0,0.474375,0.9993,4.75E-06,41.9193,445.377
1518,4.01E-09,455445,0.474375,0,0,0.474375,0.9993,4.75E-06,41.9193,445.377
1519,2.73E-08,455445,0.475,0,0,0.475,0.9993,1.36E-05,41.9193,445.377
1520,2.73E-08,455445,0.475,0,0,0.475,0.9993,1.36E-05,41.9193,445.377
1521,3.18E-08,455445,0.475625,0,0,0.475625,0.9993,3.36E-05,41.9193,445.376
1522,3.18E-08,455445,0.475625,0,0,0.475625,0.9993,3.36E-05,41.9193,445.376
1523,4.91E-08,455446,0.47625,0,0,0.47625,0.999301,4.75E-05,41.9193,445.376
1524,4.91E-08,455446,0.47625,0,0,0.47625,0.999301,4.75E-05,41.9193,445.376
1525,3.59E-08,455447,0.476875,0,0,0.476875,0.999302,5.38E-05,41.9193,445.375
1526,3.59E-08,455447,0.476875,0,0,0.476875,0.999302,5.38E-05,41.9193,445.375
1527,1.38E-07,455448,0.4775,0,0,0.4775,0.999303,6.92E-05,41.9193,445.374
1528,1.38E-07,455448,0.4775,0,0,0.4775,0.999303,6.92E-05,41.9193,445.374
1529,9.71E-08,455449,0.478125,0,0,0.478125,0.999304,7.38E-05,41.9193,445.372
1530,9.71E-08,455449,0.478125,0,0,0.478125,0.999304,7.38E-05,41.9193,445.372
1531,4.07E-08,455450,0.47875,0,0,0.47875,0.999305,5.57E-05,41.9193,445.371
1532,4.07E-08,455450,0.47875,0,0,0.47875,0.999305,5.57E-05,41.9193,445.371
1533,6.64E-08,455450,0.479375,0,0,0.479375,0.999306,5.81E-05,41.9193,445.371
1534,6.64E-08,455450,0.479375,0,0,0.479375,0.999306,5.81E-05,41.9193,445.371
1535,7.67E-08,455451,0.48,0,0,0.48,0.999307,5.43E-05,41.9193,445.369
1536,7.67E-08,455451,0.48,0,0,0.48,0.999307,5.43E-05,41.9193,445.369
1537,3.45E-08,455452,0.480625,0,0,0.480625,0.999308,3.49E-05,41.9193,445.369
1538,3.45E-08,455452,0.480625,0,0,0.480625,0.999308,3.49E-05,41.9193,445.369
1539,4.51E-09,455452,0.48125,0,0,0.48125,0.999309,2.25E-05,41.9193,445.368
1540,4.51E-09,455452,0.48125,0,0,0.48125,0.999309,2.25E-05,41.9193,445.368
1541,2.64E-08,455453,0.481875,0,0,0.481875,0.999309,1.53E-05,41.9193,445.368
1542,2.64E-08,455453,0.481875,0,0,0.481875,0.999309,1.53E-05,41.9193,445.368
1543,6.24E-09,455453,0.4825,0,0,0.4825,0.999309,5.49E-06,41.9193,445.367
1544,6.24E-09,455453,0.4825,0,0,0.4825,0.999309,5.49E-06,41.9193,445.367
1545,8.08E-09,455453,0.483125,0,0,0.483125,0.999309,1.21E-05,41.9193,445.367
1546,8.08E-09,455453,0.483125,0,0,0.483125,0.999309,1.21E-05,41.9193,445.367
1547,5.29E-09,455453,0.48375,0,0,0.48375,0.999309,1.89E-05,41.9193,445.367
1548,5.29E-09,455453,0.48375,0,0,0.48375,0.999309,1.89E-05,41.9193,445.367
1549,1.39E-09,455453,0.484375,0,0,0.484375,0.999308,2.21E-05,41.9193,445.367
1550,1.39E-09,455453,0.484375,0,0,0.484375,0.999308,2.21E-05,41.9193,445.367
1551,3.15E-10,455453,0.485,0,0,0.485,0.999308,4.16E-05,41.9193,445.367
1552,3.15E-10,455453,0.485,0,0,0.485,0.999308,4.16E-05,41.9193,445.367
1553,3.58E-09,455453,0.485625,0,0,0.485625,0.999307,3.28E-05,41.9193,445.368
1554,3.58E-09,455453,0.485625,0,0,0.485625,0.999307,3.28E-05,41.9193,445.368
1555,7.77E-09,455453,0.48625,0,0,0.48625,0.999307,4.38E-05,41.9193,445.368
1556,7.77E-09,455453,0.48625,0,0,0.48625,0.999307,4.38E-05,41.9193,445.368
1557,9.57E-09,455452,0.486875,0,0,0.486875,0.999305,4.28E-05,41.9193,445.368
1558,9.57E-09,455452,0.486875,0,0,0.486875,0.999305,4.28E-05,41.9193,445.368
1559,2.63E-08,455452,0.4875,0,0,0.4875,0.999305,4.50E-05,41.9193,445.369
1560,2.63E-08,455452,0.4875,0,0,0.4875,0.999305,4.50E-05,41.9193,445.369
1561,2.76E-08,455452,0.488125,0,0,0.488125,0.999304,4.45E-05,41.9193,445.369
1562,2.76E-08,455452,0.488125,0,0,0.488125,0.999304,4.45E-05,41.9193,445.369
1563,4.92E-08,455452,0.48875,0,0,0.48875,0.999304,4.77E-05,41.9193,445.369
1564,4.92E-08,455452,0.48875,0,0,0.48875,0.999304,4.77E-05,41.9193,445.369
1565,4.64E-08,455451,0.489375,0,0,0.489375,0.999302,4.94E-05,41.9193,445.37
1566,4.64E-08,455451,0.489375,0,0,0.489375,0.999302,4.94E-05,41.9193,445.37
1567,1.06E-07,455451,0.49,0,0,0.49,0.999302,5.90E-05,41.9193,445.37
1568,1.06E-07,455451,0.49,0,0,0.49,0.999302,5.90E-05,41.9193,445.37
1569,9.41E-08,455450,0.490625,0,0,0.490625,0.9993,6.37E-05,41.9193,445.371
1570,9.41E-08,455450,0.490625,0,0,0.490625,0.9993,6.37E-05,41.9193,445.371
1571,2.23E-07,455450,0.49125,0,0,0.49125,0.9993,8.09E-05,41.9193,445.372
1572,2.23E-07,455450,0.49125,0,0,0.49125,0.9993,8.09E-05,41.9193,445.372
1573,2.05E-07,455448,0.491875,0,0,0.491875,0.999297,8.55E-05,41.9193,445.373
1574,2.05E-07,455448,0.491875,0,0,0.491875,0.999297,8.55E-05,41.9193,445.373
1575,3.68E-07,455448,0.4925,0,0,0.4925,0.999297,0.000103587,41.9193,445.374
1576,3.68E-07,455448,0.4925,0,0,0.4925,0.999297,0.000103587,41.9193,445.374
1577,2.96E-07,455446,0.493125,0,0,0.493125,0.999294,0.000122483,41.9193,445.376
1578,2.96E-07,455446,0.493125,0,0,0.493125,0.999294,0.000122483,41.9193,445.376
1579,3.52E-07,455445,0.49375,0,0,0.49375,0.999292,0.000115787,41.9193,445.377
1580,3.52E-07,455445,0.49375,0,0,0.49375,0.999292,0.000115787,41.9193,445.377
1581,3.62E-07,455443,0.494375,0,0,0.494375,0.99929,0.000123647,41.9193,445.379
1582,3.62E-07,455443,0.494375,0,0,0.494375,0.99929,0.000123647,41.9193,445.379
1583,1.14E-07,455443,0.495,0,0,0.495,0.999288,8.88E-05,41.9193,445.38
1584,1.14E-07,455443,0.495,0,0,0.495,0.999288,8.88E-05,41.9193,445.38
1585,1.64E-07,455441,0.495625,0,0,0.495625,0.999286,7.70E-05,41.9193,445.381
1586,1.64E-07,455441,0.495625,0,0,0.495625,0.999286,7.70E-05,41.9193,445.381
1587,2.35E-08,455441,0.49625,0,0,0.49625,0.999285,6.27E-05,41.9193,445.382
1588,2.35E-08,455441,0.49625,0,0,0.49625,0.999285,6.27E-05,41.9193,445.382
1589,3.51E-08,455440,0.496875,0,0,0.496875,0.999284,2.15E-05,41.9193,445.382
1590,3.51E-08,455440,0.496875,0,0,0.496875,0.999284,2.15E-05,41.9193,445.382
1591,2.54E-08,455441,0.4975,0,0,0.4975,0.999285,2.07E-06,41.9193,445.382
1592,2.54E-08,455441,0.4975,0,0,0.4975,0.999285,2.07E-06,41.9193,445.382
1593,1.56E-07,455441,0.498125,0,0,0.498125,0.999284,2.34E-05,41.9193,445.382
1594,1.56E-07,455441,0.498125,0,0,0.498125,0.999284,2.34E-05,41.9193,445.382
1595,1.27E-07,455442,0.49875,0,0,0.49875,0.999285,4.55E-05,41.9193,445.38
1596,1.27E-07,455442,0.49875,0,0,0.49875,0.999285,4.55E-05,41.9193,445.38
1597,2.22E-07,455443,0.499375,0,0,0.499375,0.999286,5.43E-05,41.9193,445.38
1598,2.22E-07,455443,0.499375,0,0,0.499375,0.999286,5.43E-05,41.9193,445.38
1599,1.75E-07,455444,0.5,0,0,0.5,0.999287,6.04E-05,41.9193,445.378
1600,1.75E-07,455444,0.5,0,0,0.5,0.999287,6.04E-05,41.9193,445.378
1601,5.27E-08,455445,0.500625,0,0,0.500625,0.999288,4.87E-05,41.9193,445.377
1602,5.27E-08,455445,0.500625,0,0,0.500625,0.999288,4.87E-05,41.9193,445.377
1603,8.72E-08,455446,0.50125,0,0,0.50125,0.999289,3.26E-05,41.9193,445.376
1604,8.72E-08,455446,0.50125,0,0,0.50125,0.999289,3.26E-05,41.9193,445.376
1605,2.04E-08,455446,0.501875,0,0,0.501875,0.999289,2.03E-05,41.9193,445.375
1606,2.04E-08,455446,0.501875,0,0,0.501875,0.999289,2.03E-05,41.9193,445.375
1607,5.62E-08,455447,0.5025,0,0,0.5025,0.99929,1.43E-05,41.9193,445.375
1608,5.62E-08,455447,0.5025,0,0,0.5025,0.99929,1.43E-05,41.9193,445.375
1609,5.52E-09,455447,0.503125,0,0,0.503125,0.99929,7.34E-06,41.9193,445.374
1610,5.52E-09,455447,0.503125,0,0,0.503125,0.99929,7.34E-06,41.9193,445.374
1611,8.88E-09,455448,0.50375,0,0,0.50375,0.999289,9.86E-06,41.9193,445.374
1612,8.88E-09,455448,0.50375,0,0,0.50375,0.999289,9.86E-06,41.9193,445.374
1613,9.62E-10,455448,0.504375,0,0,0.504375,0.999289,1.09E-05,41.9193,445.374
1614,9.62E-10,455448,0.504375,0,0,0.504375,0.999289,1.09E-05,41.9193,445.374
1615,7.07E-09,455448,0.505,0,0,0.505,0.999289,2.11E-05,41.9193,445.374
1616,7.07E-09,455448,0.505,0,0,0.505,0.999289,2.11E-05,41.9193,445.374
1617,1.23E-08,455448,0.505625,0,0,0.505625,0.999289,1.22E-05,41.9193,445.374
1618,1.23E-08,455448,0.505625,0,0,0.505625,0.999289,1.22E-05,41.9193,445.374
1619,1.32E-08,455448,0.50625,0,0,0.50625,0.999289,9.47E-06,41.9193,445.374
1620,1.32E-08,455448,0.50625,0,0,0.50625,0.999289,9.47E-06,41.9193,445.374
1621,1.27E-08,455448,0.506875,0,0,0.506875,0.999288,1.57E-05,41.9193,445.374
1622,1.27E-08,455448,0.506875,0,0,0.506875,0.999288,1.57E-05,41.9193,445.374
1623,5.37E-09,455448,0.5075,0,0,0.5075,0.999288,4.23E-06,41.9193,445.373
1624,5.37E-09,455448,0.5075,0,0,0.5075,0.999288,4.23E-06,41.9193,445.373
1625,7.96E-09,455448,0.508125,0,0,0.508125,0.999288,1.37E-05,41.9194,445.373
1626,7.96E-09,455448,0.508125,0,0,0.508125,0.999288,1.37E-05,41.9194,445.373
1627,4.35E-09,455448,0.50875,0,0,0.50875,0.999288,2.44E-05,41.9194,445.373
1628,4.35E-09,455448,0.50875,0,0,0.50875,0.999288,2.44E-05,41.9194,445.373
1629,2.24E-09,455448,0.509375,0,0,0.509375,0.999287,1.93E-05,41.9194,445.373
1630,2.24E-09,455448,0.509375,0,0,0.509375,0.999287,1.93E-05,41.9194,445.373
1631,3.62E-09,455448,0.51,0,0,0.51,0.999287,3.64E-05,41.9194,445.373
1632,3.62E-09,455448,0.51,0,0,0.51,0.999287,3.64E-05,41.9194,445.373
1633,1.72E-08,455448,0.510625,0,0,0.510625,0.999286,4.82E-05,41.9194,445.373
1634,1.72E-08,455448,0.510625,0,0,0.510625,0.999286,4.82E-05,41.9194,445.373
1635,7.86E-09,455448,0.51125,0,0,0.51125,0.999285,4.12E-05,41.9194,445.374
1636,7.86E-09,455448,0.51125,0,0,0.51125,0.999285,4.12E-05,41.9194,445.374
1637,1.78E-08,455448,0.511875,0,0,0.511875,0.999284,6.21E-05,41.9194,445.374
1638,1.78E-08,455448,0.511875,0,0,0.511875,0.999284,6.21E-05,41.9194,445.374
1639,2.66E-08,455447,0.5125,0,0,0.5125,0.999283,7.06E-05,41.9194,445.375
1640,2.66E-08,455447,0.5125,0,0,0.5125,0.999283,7.06E-05,41.9194,445.375
1641,6.77E-08,455446,0.513125,0,0,0.513125,0.999282,7.78E-05,41.9194,445.376
1642,6.77E-08,455446,0.513125,0,0,0.513125,0.999282,7.78E-05,41.9194,445.376
1643,3.27E-08,455445,0.51375,0,0,0.51375,0.99928,0.000106144,41.9194,445.377
1644,3.27E-08,455445,0.51375,0,0,0.51375,0.99928,0.000106144,41.9194,445.377
1645,9.69E-09,455444,0.514375,0,0,0.514375,0.999278,0.000102434,41.9194,445.378
1646,9.69E-09,455444,0.514375,0,0,0.514375,0.999278,0.000102434,41.9194,445.378
1647,2.61E-07,455443,0.515,0,0,0.515,0.999277,0.000133613,41.9194,445.379
1648,2.61E-07,455443,0.515,0,0,0.515,0.999277,0.000133613,41.9194,445.379
1649,1.03E-07,455441,0.515625,0,0,0.515625,0.999273,0.000162567,41.9194,445.381
1650,1.03E-07,455441,0.515625,0,0,0.515625,0.999273,0.000162567,41.9194,445.381
1651,1.09E-07,455440,0.51625,0,0,0.51625,0.999271,0.000122625,41.9194,445.383
1652,1.09E-07,455440,0.51625,0,0,0.51625,0.999271,0.000122625,41.9194,445.383
1653,2.08E-07,455438,0.516875,0,0,0.516875,0.999269,0.000140234,41.9194,445.385
1654,2.08E-07,455438,0.516875,0,0,0.516875,0.999269,0.000140234,41.9194,445.385
1655,2.39E-07,455436,0.5175,0,0,0.5175,0.999266,0.000140307,41.9194,445.387
1656,2.39E-07,455436,0.5175,0,0,0.5175,0.999266,0.000140307,41.9194,445.387
1657,9.51E-08,455435,0.518125,0,0,0.518125,0.999264,8.08E-05,41.9194,445.388
1658,9.51E-08,455435,0.518125,0,0,0.518125,0.999264,8.08E-05,41.9194,445.388
1659,6.60E-08,455435,0.51875,0,0,0.51875,0.999263,5.92E-05,41.9194,445.389
1660,6.60E-08,455435,0.51875,0,0,0.51875,0.999263,5.92E-05,41.9194,445.389
1661,6.45E-09,455434,0.519375,0,0,0.519375,0.999262,2.85E-05,41.9194,445.389
1662,6.45E-09,455434,0.519375,0,0,0.519375,0.999262,2.85E-05,41.9194,445.389
1663,3.75E-08,455434,0.52,0,0,0.52,0.999262,1.53E-05,41.9194,445.389
1664,3.75E-08,455434,0.52,0,0,0.52,0.999262,1.53E-05,41.9194,445.389
1665,1.20E-07,455435,0.520625,0,0,0.520625,0.999263,4.06E-05,41.9194,445.389
1666,1.20E-07,455435,0.520625,0,0,0.520625,0.999263,4.06E-05,41.9194,445.389
1667,1.15E-07,455436,0.52125,0,0,0.52125,0.999264,4.81E-05,41.9194,445.387
1668,1.15E-07,455436,0.52125,0,0,0.52125,0.999264,4.81E-05,41.9194,445.387
1669,2.25E-07,455437,0.521875,0,0,0.521875,0.999264,6.16E-05,41.9194,445.387
1670,2.25E-07,455437,0.521875,0,0,0.521875,0.999264,6.16E-05,41.9194,445.387
1671,2.75E-07,455438,0.5225,0,0,0.5225,0.999266,4.77E-05,41.9194,445.385
1672,2.75E-07,455438,0.5225,0,0,0.5225,0.999266,4.77E-05,41.9194,445.385
1673,1.97E-07,455439,0.523125,0,0,0.523125,0.999266,3.70E-05,41.9194,445.384
1674,1.97E-07,455439,0.523125,0,0,0.523125,0.999266,3.70E-05,41.9194,445.384
1675,2.21E-07,455440,0.52375,0,0,0.52375,0.999267,2.06E-05,41.9194,445.383
1676,2.21E-07,455440,0.52375,0,0,0.52375,0.999267,2.06E-05,41.9194,445.383
1677,4.18E-08,455440,0.524375,0,0,0.524375,0.999267,6.34E-06,41.9194,445.383
1678,4.18E-08,455440,0.524375,0,0,0.524375,0.999267,6.34E-06,41.9194,445.383
1679,5.32E-08,455440,0.525,0,0,0.525,0.999267,3.26E-05,41.9194,445.382
1680,5.32E-08,455440,0.525,0,0,0.525,0.999267,3.26E-05,41.9194,445.382
1681,9.52E-08,455440,0.525625,0,0,0.525625,0.999266,5.42E-05,41.9194,445.383
1682,9.52E-08,455440,0.525625,0,0,0.525625,0.999266,5.42E-05,41.9194,445.383
1683,1.91E-07,455439,0.52625,0,0,0.52625,0.999265,8.37E-05,41.9194,445.384
1684,1.91E-07,455439,0.52625,0,0,0.52625,0.999265,8.37E-05,41.9194,445.384
1685,1.55E-07,455438,0.526875,0,0,0.526875,0.999263,8.37E-05,41.9194,445.385
1686,1.55E-07,455438,0.526875,0,0,0.526875,0.999263,8.37E-05,41.9194,445.385
1687,2.00E-07,455438,0.5275,0,0,0.5275,0.999262,8.92E-05,41.9194,445.386
1688,2.00E-07,455438,0.5275,0,0,0.5275,0.999262,8.92E-05,41.9194,445.386
1689,1.81E-07,455436,0.528125,0,0,0.528125,0.999259,0.00010651,41.9194,445.387
1690,1.81E-07,455436,0.528125,0,0,0.528125,0.999259,0.00010651,41.9194,445.387
1691,1.99E-08,455436,0.52875,0,0,0.52875,0.999258,6.60E-05,41.9194,445.388
1692,1.99E-08,455436,0.52875,0,0,0.52875,0.999258,6.60E-05,41.9194,445.388
1693,8.22E-10,455435,0.529375,0,0,0.529375,0.999257,7.82E-05,41.9194,445.389
1694,8.22E-10,455435,0.529375,0,0,0.529375,0.999257,7.82E-05,41.9194,445.389
1695,4.34E-08,455434,0.53,0,0,0.53,0.999255,8.00E-05,41.9194,445.389
1696,4.34E-08,455434,0.53,0,0,0.53,0.999255,8.00E-05,41.9194,445.389
1697,1.75E-08,455434,0.530625,0,0,0.530625,0.999254,4.35E-05,41.9194,445.39
1698,1.75E-08,455434,0.530625,0,0,0.530625,0.999254,4.35E-05,41.9194,445.39
1699,2.96E-08,455434,0.53125,0,0,0.53125,0.999254,4.07E-05,41.9194,445.39
1700,2.96E-08,455434,0.53125,0,0,0.53125,0.999254,4.07E-05,41.9194,445.39
1701,1.73E-08,455434,0.531875,0,0,0.531875,0.999253,3.60E-05,41.9194,445.39
1702,1.73E-08,455434,0.531875,0,0,0.531875,0.999253,3.60E-05,41.9194,445.39
1703,1.09E-08,455434,0.5325,0,0,0.5325,0.999253,7.10E-06,41.9194,445.39
1704,1.09E-08,455434,0.5325,0,0,0.5325,0.999253,7.10E-06,41.9194,445.39
1705,1.23E-08,455434,0.533125,0,0,0.533125,0.999253,1.33E-05,41.9194,445.39
1706,1.23E-08,455434,0.533125,0,0,0.533125,0.999253,1.33E-05,41.9194,445.39
1707,1.71E-08,455434,0.53375,0,0,0.53375,0.999252,1.38E-05,41.9194,445.389
1708,1.71E-08,455434,0.53375,0,0,0.53375,0.999252,1.38E-05,41.9194,445.389
1709,1.78E-08,455435,0.534375,0,0,0.534375,0.999252,7.84E-06,41.9194,445.389
1710,1.78E-08,455435,0.534375,0,0,0.534375,0.999252,7.84E-06,41.9194,445.389
1711,1.90E-08,455435,0.535,0,0,0.535,0.999252,4.22E-05,41.9194,445.389
1712,1.90E-08,455435,0.535,0,0,0.535,0.999252,4.22E-05,41.9194,445.389
1713,8.42E-08,455435,0.535625,0,0,0.535625,0.999251,6.66E-05,41.9195,445.389
1714,8.42E-08,455435,0.535625,0,0,0.535625,0.999251,6.66E-05,41.9195,445.389
1715,6.36E-08,455434,0.53625,0,0,0.53625,0.99925,8.57E-05,41.9195,445.39
1716,6.36E-08,455434,0.53625,0,0,0.53625,0.99925,8.57E-05,41.9195,445.39
1717,1.39E-07,455433,0.536875,0,0,0.536875,0.999248,0.00013781,41.9195,445.391
1718,1.39E-07,455433,0.536875,0,0,0.536875,0.999248,0.00013781,41.9195,445.391
1719,5.94E-08,455432,0.5375,0,0,0.5375,0.999245,0.000139498,41.9195,445.393
1720,5.94E-08,455432,0.5375,0,0,0.5375,0.999245,0.000139498,41.9195,445.393
1721,3.00E-07,455430,0.538125,0,0,0.538125,0.999243,0.000161442,41.9195,445.394
1722,3.00E-07,455430,0.538125,0,0,0.538125,0.999243,0.000161442,41.9195,445.394
1723,2.68E-07,455428,0.53875,0,0,0.53875,0.999239,0.000183105,41.9195,445.397
1724,2.68E-07,455428,0.53875,0,0,0.53875,0.999239,0.000183105,41.9195,445.397
1725,7.90E-08,455427,0.539375,0,0,0.539375,0.999236,0.00012018,41.9195,445.398
1726,7.90E-08,455427,0.539375,0,0,0.539375,0.999236,0.00012018,41.9195,445.398
1727,8.51E-09,455426,0.54,0,0,0.54,0.999235,0.000113772,41.9195,445.4
1728,8.51E-09,455426,0.54,0,0,0.54,0.999235,0.000113772,41.9195,445.4
1729,1.52E-07,455425,0.540625,0,0,0.540625,0.999232,9.54E-05,41.9195,445.401
1730,1.52E-07,455425,0.540625,0,0,0.540625,0.999232,9.54E-05,41.9195,445.401
1731,6.52E-09,455424,0.54125,0,0,0.54125,0.999231,2.58E-05,41.9195,445.401
1732,6.52E-09,455424,0.54125,0,0,0.54125,0.999231,2.58E-05,41.9195,445.401
1733,5.73E-08,455425,0.541875,0,0,0.541875,0.999231,1.47E-06,41.9195,445.401
1734,5.73E-08,455425,0.541875,0,0,0.541875,0.999231,1.47E-06,41.9195,445.401
1735,8.63E-08,455425,0.5425,0,0,0.5425,0.999231,3.26E-05,41.9195,445.4
1736,8.63E-08,455425,0.5425,0,0,0.5425,0.999231,3.26E-05,41.9195,445.4
1737,2.88E-08,455427,0.543125,0,0,0.543125,0.999232,6.05E-05,41.9195,445.398
1738,2.88E-08,455427,0.543125,0,0,0.543125,0.999232,6.05E-05,41.9195,445.398
1739,1.05E-07,455428,0.54375,0,0,0.54375,0.999233,5.94E-05,41.9195,445.397
1740,1.05E-07,455428,0.54375,0,0,0.54375,0.999233,5.94E-05,41.9195,445.397
1741,7.85E-08,455429,0.544375,0,0,0.544375,0.999235,6.49E-05,41.9195,445.395
1742,7.85E-08,455429,0.544375,0,0,0.544375,0.999235,6.49E-05,41.9195,445.395
1743,2.77E-08,455431,0.545,0,0,0.545,0.999236,5.80E-05,41.9195,445.394
1744,2.77E-08,455431,0.545,0,0,0.545,0.999236,5.80E-05,41.9195,445.394
1745,8.21E-08,455432,0.545625,0,0,0.545625,0.999237,2.02E-05,41.9195,445.393
1746,8.21E-08,455432,0.545625,0,0,0.545625,0.999237,2.02E-05,41.9195,445.393
1747,2.17E-08,455432,0.54625,0,0,0.54625,0.999237,3.35E-06,41.9195,445.392
1748,2.17E-08,455432,0.54625,0,0,0.54625,0.999237,3.35E-06,41.9195,445.392
1749,3.14E-08,455433,0.546875,0,0,0.546875,0.999237,9.48E-06,41.9195,445.392
1750,3.14E-08,455433,0.546875,0,0,0.546875,0.999237,9.48E-06,41.9195,445.392
1751,3.11E-09,455433,0.5475,0,0,0.5475,0.999236,4.46E-05,41.9195,445.391
1752,3.11E-09,455433,0.5475,0,0,0.5475,0.999236,4.46E-05,41.9195,445.391
1753,2.03E-08,455433,0.548125,0,0,0.548125,0.999235,3.51E-05,41.9195,445.391
1754,2.03E-08,455433,0.548125,0,0,0.548125,0.999235,3.51E-05,41.9195,445.391
1755,2.98E-08,455433,0.54875,0,0,0.54875,0.999235,3.79E-05,41.9195,445.392
1756,2.98E-08,455433,0.54875,0,0,0.54875,0.999235,3.79E-05,41.9195,445.392
1757,1.41E-08,455433,0.549375,0,0,0.549375,0.999234,5.23E-05,41.9195,445.392
1758,1.41E-08,455433,0.549375,0,0,0.549375,0.999234,5.23E-05,41.9195,445.392
1759,1.21E-08,455433,0.55,0,0,0.55,0.999233,2.58E-05,41.9195,445.392
1760,1.21E-08,455433,0.55,0,0,0.55,0.999233,2.58E-05,41.9195,445.392
1761,3.23E-08,455433,0.550625,0,0,0.550625,0.999233,4.07E-05,41.9195,445.392
1762,3.23E-08,455433,0.550625,0,0,0.550625,0.999233,4.07E-05,41.9195,445.392
1763,3.37E-08,455433,0.55125,0,0,0.55125,0.999232,6.24E-05,41.9195,445.392
1764,3.37E-08,455433,0.55125,0,0,0.55125,0.999232,6.24E-05,41.9195,445.392
1765,9.00E-09,455432,0.551875,0,0,0.551875,0.999231,4.72E-05,41.9195,445.392
1766,9.00E-09,455432,0.551875,0,0,0.551875,0.999231,4.72E-05,41.9195,445.392
1767,1.43E-08,455432,0.5525,0,0,0.5525,0.99923,8.24E-05,41.9195,445.392
1768,1.43E-08,455432,0.5525,0,0,0.5525,0.99923,8.24E-05,41.9195,445.392
1769,3.52E-08,455431,0.553125,0,0,0.553125,0.999228,9.82E-05,41.9195,445.393
1770,3.52E-08,455431,0.553125,0,0,0.553125,0.999228,9.82E-05,41.9195,445.393
1771,1.14E-08,455431,0.55375,0,0,0.55375,0.999227,7.69E-05,41.9196,445.394
1772,1.14E-08,455431,0.55375,0,0,0.55375,0.999227,7.69E-05,41.9196,445.394
1773,4.11E-08,455430,0.554375,0,0,0.554375,0.999225,9.75E-05,41.9196,445.395
1774,4.11E-08,455430,0.554375,0,0,0.554375,0.999225,9.75E-05,41.9196,445.395
1775,9.41E-09,455430,0.555,0,0,0.555,0.999223,7.67E-05,41.9196,445.395
1776,9.41E-09,455430,0.555,0,0,0.555,0.999223,7.67E-05,41.9196,445.395
1777,2.89E-08,455429,0.555625,0,0,0.555625,0.999222,5.79E-05,41.9196,445.396
1778,2.89E-08,455429,0.555625,0,0,0.555625,0.999222,5.79E-05,41.9196,445.396
1779,1.44E-08,455429,0.55625,0,0,0.55625,0.999221,8.13E-05,41.9196,445.396
1780,1.44E-08,455429,0.55625,0,0,0.55625,0.999221,8.13E-05,41.9196,445.396
1781,5.51E-08,455429,0.556875,0,0,0.556875,0.999219,6.69E-05,41.9196,445.396
1782,5.51E-08,455429,0.556875,0,0,0.556875,0.999219,6.69E-05,41.9196,445.396
1783,9.72E-08,455428,0.5575,0,0,0.5575,0.999219,0.000101132,41.9196,445.397
1784,9.72E-08,455428,0.5575,0,0,0.5575,0.999219,0.000101132,41.9196,445.397
1785,1.29E-07,455427,0.558125,0,0,0.558125,0.999216,0.000170785,41.9196,445.398
1786,1.29E-07,455427,0.558125,0,0,0.558125,0.999216,0.000170785,41.9196,445.398
1787,3.56E-08,455426,0.55875,0,0,0.55875,0.999213,0.000161844,41.9196,445.4
1788,3.56E-08,455426,0.55875,0,0,0.55875,0.999213,0.000161844,41.9196,445.4
1789,5.19E-07,455424,0.559375,0,0,0.559375,0.99921,0.000234707,41.9196,445.402
1790,5.19E-07,455424,0.559375,0,0,0.559375,0.99921,0.000234707,41.9196,445.402
1791,1.53E-07,455421,0.56,0,0,0.56,0.999204,0.00030198,41.9196,445.406
1792,1.53E-07,455421,0.56,0,0,0.56,0.999204,0.00030198,41.9196,445.406
1793,2.09E-07,455418,0.560625,0,0,0.560625,0.9992,0.000225225,41.9196,445.409
1794,2.09E-07,455418,0.560625,0,0,0.560625,0.9992,0.000225225,41.9196,445.409
1795,1.50E-07,455416,0.56125,0,0,0.56125,0.999196,0.000232755,41.9196,445.411
1796,1.50E-07,455416,0.56125,0,0,0.56125,0.999196,0.000232755,41.9196,445.411
1797,4.71E-07,455413,0.561875,0,0,0.561875,0.999191,0.000219668,41.9196,445.414
1798,4.71E-07,455413,0.561875,0,0,0.561875,0.999191,0.000219668,41.9196,445.414
1799,1.50E-07,455412,0.5625,0,0,0.5625,0.999189,7.80E-05,41.9196,445.415
1800,1.50E-07,455412,0.5625,0,0,0.5625,0.999189,7.80E-05,41.9196,445.415
1801,1.39E-08,455412,0.563125,0,0,0.563125,0.999189,3.54E-05,41.9196,445.416
1802,1.39E-08,455412,0.563125,0,0,0.563125,0.999189,3.54E-05,41.9196,445.416
1803,1.14E-07,455413,0.56375,0,0,0.56375,0.999187,1.89E-05,41.9196,445.414
1804,1.14E-07,455413,0.56375,0,0,0.56375,0.999187,1.89E-05,41.9196,445.414
1805,3.14E-07,455414,0.564375,0,0,0.564375,0.999189,8.29E-05,41.9196,445.413
1806,3.14E-07,455414,0.564375,0,0,0.564375,0.999189,8.29E-05,41.9196,445.413
1807,2.60E-07,455416,0.565,0,0,0.565,0.99919,8.42E-05,41.9196,445.41
1808,2.60E-07,455416,0.565,0,0,0.565,0.99919,8.42E-05,41.9196,445.41
1809,6.27E-07,455418,0.565625,0,0,0.565625,0.999192,0.000136424,41.9196,445.409
1810,6.27E-07,455418,0.565625,0,0,0.565625,0.999192,0.000136424,41.9196,445.409
1811,5.51E-07,455421,0.56625,0,0,0.56625,0.999195,8.92E-05,41.9197,445.405
1812,5.51E-07,455421,0.56625,0,0,0.56625,0.999195,8.92E-05,41.9197,445.405
1813,1.19E-07,455422,0.566875,0,0,0.566875,0.999195,6.89E-05,41.9197,445.403
1814,1.19E-07,455422,0.566875,0,0,0.566875,0.999195,6.89E-05,41.9197,445.403
1815,2.99E-07,455424,0.5675,0,0,0.5675,0.999198,2.47E-06,41.9197,445.402
1816,2.99E-07,455424,0.5675,0,0,0.5675,0.999198,2.47E-06,41.9197,445.402
1817,1.15E-07,455424,0.568125,0,0,0.568125,0.999195,5.52E-05,41.9197,445.402
1818,1.15E-07,455424,0.568125,0,0,0.568125,0.999195,5.52E-05,41.9197,445.402
1819,9.89E-09,455425,0.56875,0,0,0.56875,0.999196,2.17E-05,41.9197,445.401
1820,9.89E-09,455425,0.56875,0,0,0.56875,0.999196,2.17E-05,41.9197,445.401
1821,1.54E-07,455424,0.569375,0,0,0.569375,0.999195,0.000109911,41.9197,445.402
1822,1.54E-07,455424,0.569375,0,0,0.569375,0.999195,0.000109911,41.9197,445.402
1823,2.20E-07,455424,0.57,0,0,0.57,0.999192,0.000133296,41.9197,445.401
1824,2.20E-07,455424,0.57,0,0,0.57,0.999192,0.000133296,41.9197,445.401
1825,1.83E-07,455423,0.570625,0,0,0.570625,0.99919,8.85E-05,41.9197,445.403
1826,1.83E-07,455423,0.570625,0,0,0.570625,0.99919,8.85E-05,41.9197,445.403
1827,6.75E-09,455423,0.57125,0,0,0.57125,0.999189,0.00017015,41.9197,445.403
1828,6.75E-09,455423,0.57125,0,0,0.57125,0.999189,0.00017015,41.9197,445.403
1829,2.36E-08,455422,0.571875,0,0,0.571875,0.999184,0.000170077,41.9197,445.405
1830,2.36E-08,455422,0.571875,0,0,0.571875,0.999184,0.000170077,41.9197,445.405
1831,2.97E-08,455422,0.5725,0,0,0.5725,0.999183,8.93E-05,41.9197,445.405
1832,2.97E-08,455422,0.5725,0,0,0.5725,0.999183,8.93E-05,41.9197,445.405
1833,2.45E-07,455421,0.573125,0,0,0.573125,0.999181,0.000146176,41.9197,445.405
1834,2.45E-07,455421,0.573125,0,0,0.573125,0.999181,0.000146176,41.9197,445.405
1835,1.60E-07,455421,0.57375,0,0,0.57375,0.999177,0.000161454,41.9197,445.405
1836,1.60E-07,455421,0.57375,0,0,0.57375,0.999177,0.000161454,41.9197,445.405
1837,6.20E-10,455421,0.574375,0,0,0.574375,0.999175,8.35E-05,41.9198,445.405
1838,6.20E-10,455421,0.574375,0,0,0.574375,0.999175,8.35E-05,41.9198,445.405
1839,1.31E-07,455421,0.575,0,0,0.575,0.999174,0.000149766,41.9198,445.406
1840,1.31E-07,455421,0.575,0,0,0.575,0.999174,0.000149766,41.9198,445.406
1841,1.15E-07,455420,0.575625,0,0,0.575625,0.99917,0.000198672,41.9198,445.406
1842,1.15E-07,455420,0.575625,0,0,0.575625,0.99917,0.000198672,41.9198,445.406
1843,5.02E-08,455420,0.57625,0,0,0.57625,0.999167,8.14E-05,41.9198,445.406
1844,5.02E-08,455420,0.57625,0,0,0.57625,0.999167,8.14E-05,41.9198,445.406
1845,1.68E-07,455420,0.576875,0,0,0.576875,0.999167,0.000121992,41.9198,445.407
1846,1.68E-07,455420,0.576875,0,0,0.576875,0.999167,0.000121992,41.9198,445.407
1847,1.01E-07,455419,0.5775,0,0,0.5775,0.999163,0.000117097,41.9198,445.406
1848,1.01E-07,455419,0.5775,0,0,0.5775,0.999163,0.000117097,41.9198,445.406
1849,1.00E-07,455420,0.578125,0,0,0.578125,0.999163,2.21E-05,41.9198,445.407
1850,1.00E-07,455420,0.578125,0,0,0.578125,0.999163,2.21E-05,41.9198,445.407
1851,2.24E-08,455420,0.57875,0,0,0.57875,0.999162,3.44E-05,41.9198,445.406
1852,2.24E-08,455420,0.57875,0,0,0.57875,0.999162,3.44E-05,41.9198,445.406
1853,4.68E-08,455421,0.579375,0,0,0.579375,0.999161,3.00E-05,41.9198,445.406
1854,4.68E-08,455421,0.579375,0,0,0.579375,0.999161,3.00E-05,41.9198,445.406
1855,2.88E-07,455421,0.58,0,0,0.58,0.999161,9.79E-05,41.9198,445.406
1856,2.88E-07,455421,0.58,0,0,0.58,0.999161,9.79E-05,41.9198,445.406
1857,3.71E-07,455419,0.580625,0,0,0.580625,0.999158,1.47E-05,41.9198,445.405
1858,3.71E-07,455419,0.580625,0,0,0.580625,0.999158,1.47E-05,41.9198,445.405
1859,5.31E-07,455420,0.58125,0,0,0.58125,0.999161,0.000158036,41.9198,445.409
1860,5.31E-07,455420,0.58125,0,0,0.58125,0.999161,0.000158036,41.9198,445.409
1861,8.41E-07,455416,0.581875,0,0,0.581875,0.999152,0.000246627,41.9198,445.41
1862,8.41E-07,455416,0.581875,0,0,0.581875,0.999152,0.000246627,41.9198,445.41
1863,3.99E-08,455413,0.5825,0,0,0.5825,0.999152,6.32E-05,41.9198,445.414
1864,3.99E-08,455413,0.5825,0,0,0.5825,0.999152,6.32E-05,41.9198,445.414
1865,3.60E-08,455412,0.583125,0,0,0.583125,0.99915,0.000262985,41.9198,445.417
1866,3.60E-08,455412,0.583125,0,0,0.583125,0.99915,0.000262985,41.9198,445.417
1867,5.31E-07,455407,0.58375,0,0,0.58375,0.999143,0.000117528,41.9198,445.42
1868,5.31E-07,455407,0.58375,0,0,0.58375,0.999143,0.000117528,41.9198,445.42
1869,7.33E-07,455407,0.584375,0,0,0.584375,0.999146,8.24E-08,41.9198,445.424
1870,7.33E-07,455407,0.584375,0,0,0.584375,0.999146,8.24E-08,41.9198,445.424
1871,5.71E-07,455404,0.585,0,0,0.585,0.999143,7.36E-05,41.9198,445.422
1872,5.71E-07,455404,0.585,0,0,0.585,0.999143,7.36E-05,41.9198,445.422
1873,5.06E-07,455407,0.585625,0,0,0.585625,0.999143,0.000196254,41.9198,445.424
1874,5.06E-07,455407,0.585625,0,0,0.585625,0.999143,0.000196254,41.9198,445.424
1875,2.30E-07,455407,0.58625,0,0,0.58625,0.99915,7.85E-05,41.9198,445.423
1876,2.30E-07,455407,0.58625,0,0,0.58625,0.99915,7.85E-05,41.9198,445.423
1877,1.63E-06,455406,0.586875,0,0,0.586875,0.999141,0.000101626,41.9198,445.418
1878,1.63E-06,455406,0.586875,0,0,0.586875,0.999141,0.000101626,41.9198,445.418
1879,1.28E-06,455412,0.5875,0,0,0.5875,0.999153,9.01E-06,41.9198,445.422
1880,1.28E-06,455412,0.5875,0,0,0.5875,0.999153,9.01E-06,41.9198,445.422
1881,9.84E-07,455409,0.588125,0,0,0.588125,0.999141,0.000283493,41.9198,445.414
1882,9.84E-07,455409,0.588125,0,0,0.588125,0.999141,0.000283493,41.9198,445.414
1883,1.79E-06,455414,0.58875,0,0,0.58875,0.999143,3.40E-05,41.9199,445.416
1884,1.79E-06,455414,0.58875,0,0,0.58875,0.999143,3.40E-05,41.9199,445.416
1885,5.37E-07,455415,0.589375,0,0,0.589375,0.999142,0.000457541,41.9199,445.412
1886,5.37E-07,455415,0.589375,0,0,0.589375,0.999142,0.000457541,41.9199,445.412
1887,7.12E-07,455415,0.59,0,0,0.59,0.999127,0.000437509,41.92,445.411
1888,7.12E-07,455415,0.59,0,0,0.59,0.999127,0.000437509,41.92,445.411
1889,1.25E-06,455417,0.590625,0,0,0.590625,0.999127,0.000435918,41.92,445.414
1890,1.25E-06,455417,0.590625,0,0,0.590625,0.999127,0.000435918,41.92,445.414
1891,1.58E-06,455412,0.59125,0,0,0.59125,0.999112,0.000669145,41.92,445.408
1892,1.58E-06,455412,0.59125,0,0,0.59125,0.999112,0.000669145,41.92,445.408
1893,2.73E-06,455417,0.591875,0,0,0.591875,0.999103,0.000512781,41.9201,445.416
1894,2.73E-06,455417,0.591875,0,0,0.591875,0.999103,0.000512781,41.9201,445.416
1895,4.68E-07,455413,0.5925,0,0,0.5925,0.999094,0.000552314,41.9201,445.413
1896,4.68E-07,455413,0.5925,0,0,0.5925,0.999094,0.000552314,41.9201,445.413
1897,6.42E-07,455412,0.593125,0,0,0.593125,0.999084,0.000531338,41.9202,445.413
1898,6.42E-07,455412,0.593125,0,0,0.593125,0.999084,0.000531338,41.9202,445.413
1899,3.48E-07,455415,0.59375,0,0,0.59375,0.999075,0.000513132,41.9202,445.417
1900,3.48E-07,455415,0.59375,0,0,0.59375,0.999075,0.000513132,41.9202,445.417
1901,2.52E-06,455410,0.594375,0,0,0.594375,0.999065,0.000267657,41.9202,445.412
1902,2.52E-06,455410,0.594375,0,0,0.594375,0.999065,0.000267657,41.9202,445.412
1903,6.17E-07,455416,0.595,0,0,0.595,0.999065,0.000523821,41.9203,445.42
1904,6.17E-07,455416,0.595,0,0,0.595,0.999065,0.000523821,41.9203,445.42
1905,2.09E-06,455410,0.595625,0,0,0.595625,0.999047,0.000481808,41.9203,445.413
1906,2.09E-06,455410,0.595625,0,0,0.595625,0.999047,0.000481808,41.9203,445.413
1907,5.93E-07,455412,0.59625,0,0,0.59625,0.999048,8.70E-05,41.9203,445.416
1908,5.93E-07,455412,0.59625,0,0,0.59625,0.999048,8.70E-05,41.9203,445.416
1909,9.21E-07,455413,0.596875,0,0,0.596875,0.999044,0.000722168,41.9204,445.418
1910,9.21E-07,455413,0.596875,0,0,0.596875,0.999044,0.000722168,41.9204,445.418
1911,3.08E-07,455408,0.5975,0,0,0.5975,0.999023,0.000460717,41.9205,445.414
1912,3.08E-07,455408,0.5975,0,0,0.5975,0.999023,0.000460717,41.9205,445.414
1913,1.29E-06,455413,0.598125,0,0,0.598125,0.999027,0.00027748,41.9205,445.421
1914,1.29E-06,455413,0.598125,0,0,0.598125,0.999027,0.00027748,41.9205,445.421
1915,4.37E-07,455407,0.59875,0,0,0.59875,0.999013,0.000830499,41.9205,445.414
1916,4.37E-07,455407,0.59875,0,0,0.59875,0.999013,0.000830499,41.9205,445.414
1917,2.12E-06,455412,0.599375,0,0,0.599375,0.998998,0.000702739,41.9206,445.418
1918,2.12E-06,455412,0.599375,0,0,0.599375,0.998998,0.000702739,41.9206,445.418
1919,2.51E-08,455413,0.6,0,0,0.6,0.998988,0.000414627,41.9207,445.416
1920,2.51E-08,455413,0.6,0,0,0.6,0.998988,0.000414627,41.9207,445.416
1921,4.87E-06,455410,0.600625,0,0,0.600625,0.998984,0.00098374,41.9207,445.411
1922,4.87E-06,455410,0.600625,0,0,0.600625,0.998984,0.00098374,41.9207,445.411
1923,1.37E-06,455419,0.60125,0,0,0.60125,0.998953,0.000947723,41.9209,445.419
1924,1.37E-06,455419,0.60125,0,0,0.60125,0.998953,0.000947723,41.9209,445.419
1925,5.57E-06,455409,0.601875,0,0,0.601875,0.99895,0.00107601,41.9208,445.408
1926,5.57E-06,455409,0.601875,0,0,0.601875,0.99895,0.00107601,41.9208,445.408
1927,6.96E-06,455417,0.6025,0,0,0.6025,0.998915,0.00116812,41.9211,445.421
1928,6.96E-06,455417,0.6025,0,0,0.6025,0.998915,0.00116812,41.9211,445.421
1929,9.64E-07,455410,0.603125,0,0,0.603125,0.998909,0.00167379,41.9211,445.419
1930,9.64E-07,455410,0.603125,0,0,0.603125,0.998909,0.00167379,41.9211,445.419
1931,1.41E-06,455401,0.60375,0,0,0.60375,0.998856,0.00114472,41.9213,445.42
1932,1.41E-06,455401,0.60375,0,0,0.60375,0.998856,0.00114472,41.9213,445.42
1933,7.08E-06,455412,0.604375,0,0,0.604375,0.998868,0.00183535,41.9213,445.439
1934,7.08E-06,455412,0.604375,0,0,0.604375,0.998868,0.00183535,41.9213,445.439
1935,4.40E-06,455383,0.605,0,0,0.605,0.998791,0.00139962,41.9215,445.422
1936,4.40E-06,455383,0.605,0,0,0.605,0.998791,0.00139962,41.9215,445.422
1937,3.06E-06,455406,0.605625,0,0,0.605625,0.998819,0.00124017,41.9215,445.452
1938,3.06E-06,455406,0.605625,0,0,0.605625,0.998819,0.00124017,41.9215,445.452
1939,5.72E-06,455382,0.60625,0,0,0.60625,0.998748,0.00232937,41.9217,445.437
1940,5.72E-06,455382,0.60625,0,0,0.60625,0.998748,0.00232937,41.9217,445.437
1941,4.70E-06,455382,0.606875,0,0,0.606875,0.998737,7.17E-05,41.9218,445.434
1942,4.70E-06,455382,0.606875,0,0,0.606875,0.998737,7.17E-05,41.9218,445.434
1943,7.93E-06,455402,0.6075,0,0,0.6075,0.998745,0.00192636,41.9219,445.46
1944,7.93E-06,455402,0.6075,0,0,0.6075,0.998745,0.00192636,41.9219,445.46
1945,3.64E-06,455377,0.608125,0,0,0.608125,0.998668,0.00107105,41.9221,445.416
1946,3.64E-06,455377,0.608125,0,0,0.608125,0.998668,0.00107105,41.9221,445.416
1947,1.41E-06,455411,0.60875,0,0,0.60875,0.998707,0.000473539,41.9221,445.453
1948,1.41E-06,455411,0.60875,0,0,0.60875,0.998707,0.000473539,41.9221,445.453
1949,5.20E-06,455388,0.609375,0,0,0.609375,0.998652,0.00225325,41.9222,445.409
1950,5.20E-06,455388,0.609375,0,0,0.609375,0.998652,0.00225325,41.9222,445.409
1951,1.12E-05,455407,0.61,0,0,0.61,0.998628,0.000318413,41.9225,445.429
1952,1.12E-05,455407,0.61,0,0,0.61,0.998628,0.000318413,41.9225,445.429
1953,5.59E-06,455411,0.610625,0,0,0.610625,0.998641,0.00265451,41.9224,445.426
1954,5.59E-06,455411,0.610625,0,0,0.610625,0.998641,0.00265451,41.9224,445.426
1955,1.99E-05,455384,0.61125,0,0,0.61125,0.998535,0.00163733,41.9228,445.394
1956,1.99E-05,455384,0.61125,0,0,0.61125,0.998535,0.00163733,41.9228,445.394
1957,1.77E-05,455436,0.611875,0,0,0.611875,0.998585,0.00102585,41.9229,445.45
1958,1.77E-05,455436,0.611875,0,0,0.611875,0.998585,0.00102585,41.9229,445.45
1959,1.08E-05,455398,0.6125,0,0,0.6125,0.9985,0.00307924,41.923,445.408
1960,1.08E-05,455398,0.6125,0,0,0.6125,0.9985,0.00307924,41.923,445.408
1961,4.74E-06,455414,0.613125,0,0,0.613125,0.99848,0.0020372,41.9231,445.422
1962,4.74E-06,455414,0.613125,0,0,0.613125,0.99848,0.0020372,41.9231,445.422
1963,1.78E-07,455416,0.61375,0,0,0.61375,0.998432,0.00180843,41.9234,445.428
1964,1.78E-07,455416,0.61375,0,0,0.61375,0.998432,0.00180843,41.9234,445.428
1965,1.81E-05,455400,0.614375,0,0,0.614375,0.998423,0.00139282,41.9231,445.412
1966,1.81E-05,455400,0.614375,0,0,0.614375,0.998423,0.00139282,41.9231,445.412
1967,1.32E-05,455435,0.615,0,0,0.615,0.998391,0.00469639,41.9235,445.457
1968,1.32E-05,455435,0.615,0,0,0.615,0.998391,0.00469639,41.9235,445.457
1969,6.82E-06,455376,0.615625,0,0,0.615625,0.998277,0.00393902,41.9231,445.389
1970,6.82E-06,455376,0.615625,0,0,0.615625,0.998277,0.00393902,41.9231,445.389
1971,2.69E-05,455422,0.61625,0,0,0.61625,0.998274,0.00254049,41.9234,445.443
1972,2.69E-05,455422,0.61625,0,0,0.61625,0.998274,0.00254049,41.9234,445.443
1973,2.20E-06,455406,0.616875,0,0,0.616875,0.998224,0.00587681,41.9225,445.421
1974,2.20E-06,455406,0.616875,0,0,0.616875,0.998224,0.00587681,41.9225,445.421
1975,1.72E-05,455387,0.6175,0,0,0.6175,0.998143,0.00473335,41.9216,445.399
1976,1.72E-05,455387,0.6175,0,0,0.6175,0.998143,0.00473335,41.9216,445.399
1977,2.10E-05,455440,0.618125,0,0,0.618125,0.998177,0.00814449,41.9195,445.456
1978,2.10E-05,455440,0.618125,0,0,0.618125,0.998177,0.00814449,41.9195,445.456
1979,3.73E-05,455368,0.61875,0,0,0.61875,0.998076,0.0098058,41.9153,445.374
1980,3.73E-05,455368,0.61875,0,0,0.61875,0.998076,0.0098058,41.9153,445.374
1981,1.21E-05,455438,0.619375,0,0,0.619375,0.998209,0.0159361,41.9082,445.457
1982,1.21E-05,455438,0.619375,0,0,0.619375,0.998209,0.0159361,41.9082,445.457
1983,4.15E-06,455391,0.62,0,0,0.62,0.998358,0.0245738,41.8892,445.411
1984,4.15E-06,455391,0.62,0,0,0.62,0.998358,0.0245738,41.8892,445.411
1985,2.70E-05,455389,0.620625,0,0,0.620625,0.998643,0.0323872,41.8674,445.407
1986,2.70E-05,455389,0.620625,0,0,0.620625,0.998643,0.0323872,41.8674,445.407
1987,9.40E-06,455447,0.62125,0,0,0.62125,0.999436,0.0434522,41.8187,445.474
1988,9.40E-06,455447,0.62125,0,0,0.62125,0.999436,0.0434522,41.8187,445.474
1989,3.74E-05,455352,0.621875,0,0,0.621875,0.999959,0.045304,41.7763,445.369
1990,3.74E-05,455352,0.621875,0,0,0.621875,0.999959,0.045304,41.7763,445.369
1991,1.05E-05,455460,0.6225,0,0,0.6225,1.00106,0.0567118,41.7156,445.491
1992,1.05E-05,455460,0.6225,0,0,0.6225,1.00106,0.0567118,41.7156,445.491
1993,5.57E-05,455376,0.623125,0,0,0.623125,1.00206,0.0408933,41.6449,445.388
1994,5.57E-05,455376,0.623125,0,0,0.623125,1.00206,0.0408933,41.6449,445.388
1995,0.000133523,455405,0.62375,0,0,0.62375,1.00234,0.0626946,41.6287,445.423
1996,0.000133523,455405,0.62375,0,0,0.62375,1.00234,0.0626946,41.6287,445.423
1997,2.39E-05,455482,0.624375,0,0,0.624375,1.00494,0.130466,41.4818,445.511
1998,2.39E-05,455482,0.624375,0,0,0.624375,1.00494,0.130466,41.4818,445.511
1999,0.000119592,455310,0.625,0,0,0.625,1.00782,0.0890174,41.3003,445.319
2000,0.000119592,455310,0.625,0,0,0.625,1.00782,0.0890174,41.3003,445.319
2001,0.000244829,455495,0.625625,0,0,0.625625,1.00886,0.107803,41.255,445.535
2002,0.000244829,455495,0.625625,0,0,0.625625,1.00886,0.107803,41.255,445.535
2003,0.000728501,455319,0.62625,0,0,0.62625,1.01299,0.363131,41.0126,445.342
2004,0.000728501,455319,0.62625,0,0,0.62625,1.01299,0.363131,41.0126,445.342
2005,0.000352759,455394,0.626875,0,0,0.626875,1.02861,0.452489,40.1563,445.444
2006,0.000352759,455394,0.626875,0,0,0.626875,1.02861,0.452489,40.1563,445.444
2007,0.000563797,455457,0.6275,0,0,0.6275,1.03949,0.277319,39.5642,445.522
2008,0.000563797,455457,0.6275,0,0,0.6275,1.03949,0.277319,39.5642,445.522
2009,0.000804849,455278,0.628125,0,0,0.628125,1.04138,0.285239,39.4347,445.321
2010,0.000804849,455278,0.628125,0,0,0.628125,1.04138,0.285239,39.4347,445.321
2011,0.00109925,455551,0.62875,0,0,0.62875,1.05471,0.615129,38.7754,445.625
2012,0.00109925,455551,0.62875,0,0,0.62875,1.05471,0.615129,38.7754,445.625
2013,0.00108647,455272,0.629375,0,0,0.629375,1.08784,0.628689,37.1693,445.316
2014,0.00108647,455272,0.629375,0,0,0.629375,1.08784,0.628689,37.1693,445.316
2015,0.000682476,455420,0.63,0,0,0.63,1.10454,0.284831,36.4421,445.479
2016,0.000682476,455420,0.63,0,0,0.63,1.10454,0.284831,36.4421,445.479
2017,0.00345845,455464,0.630625,0,0,0.630625,1.10795,0.718276,36.3214,445.552
2018,0.00345845,455464,0.630625,0,0,0.630625,1.10795,0.718276,36.3214,445.552
2019,0.00246968,455242,0.63125,0,0,0.63125,1.16728,0.974275,33.7684,445.232
2020,0.00246968,455242,0.63125,0,0,0.63125,1.16728,0.974275,33.7684,445.232
2021,0.00236564,455568,0.631875,0,0,0.631875,1.28639,0.982659,29.3887,445.59
2022,0.00236564,455568,0.631875,0,0,0.631875,1.28639,0.982659,29.3887,445.59
2023,0.00264142,455282,0.6325,0,0,0.6325,1.36219,0.864901,26.9313,445.375
2024,0.00264142,455282,0.6325,0,0,0.6325,1.36219,0.864901,26.9313,445.375
2025,0.000711223,455457,0.633125,0,0,0.633125,1.37387,0.561693,26.4819,445.545
2026,0.000711223,455457,0.633125,0,0,0.633125,1.37387,0.561693,26.4819,445.545
2027,0.00751854,455357,0.63375,0,0,0.63375,1.39528,0.986163,25.8552,445.758
2028,0.00751854,455357,0.63375,0,0,0.63375,1.39528,0.986163,25.8552,445.758
2029,0.00265268,455334,0.634375,0,0,0.634375,1.62808,0.999898,20.7863,445.247
2030,0.00265268,455334,0.634375,0,0,0.634375,1.62808,0.999898,20.7863,445.247
2031,0.00080923,455377,0.635,0,0,0.635,1.99794,0.999955,15.5369,445.272
2032,0.00080923,455377,0.635,0,0,0.635,1.99794,0.999955,15.5369,445.272
2033,0.0016237,455432,0.635625,0,0,0.635625,2.37833,0.999607,12.2249,445.652
2034,0.0016237,455432,0.635625,0,0,0.635625,2.37833,0.999607,12.2249,445.652
2035,0.00171311,455413,0.63625,0,0,0.63625,2.68527,0.993278,10.4592,445.877
2036,0.00171311,455413,0.63625,0,0,0.63625,2.68527,0.993278,10.4592,445.877
2037,0.00140279,455415,0.636875,0,0,0.636875,2.87921,0.922785,9.62078,445.904
2038,0.00140279,455415,0.636875,0,0,0.636875,2.87921,0.922785,9.62078,445.904
2039,0.000799035,455397,0.6375,0,0,0.6375,2.96595,0.603934,9.30021,445.833
2040,0.000799035,455397,0.6375,0,0,0.6375,2.96595,0.603934,9.30021,445.833
2041,0.000206687,455404,0.638125,0,0,0.638125,2.98623,0.167699,9.23071,445.805
2042,0.000206687,455404,0.638125,0,0,0.638125,2.98623,0.167699,9.23071,445.805
2043,1.74E-05,455394,0.63875,0,0,0.63875,2.98775,0.0150474,9.22503,445.793
2044,1.74E-05,455394,0.63875,0,0,0.63875,2.98775,0.0150474,9.22503,445.793
2045,0.000119326,455404,0.639375,0,0,0.639375,2.98931,0.00118037,9.2241,445.795
2046,0.000119326,455404,0.639375,0,0,0.639375,2.98931,0.00118037,9.2241,445.795
2047,9.98E-06,455404,0.64,0,0,0.64,2.9949,0.000253445,9.22212,445.771
2048,9.98E-06,455404,0.64,0,0,0.64,2.9949,0.000253445,9.22212,445.771
2049,5.38E-05,455415,0.640625,0,0,0.640625,3.00108,0.000748102,9.21993,445.78
2050,5.38E-05,455415,0.640625,0,0,0.640625,3.00108,0.000748102,9.21993,445.78
2051,5.09E-05,455391,0.64125,0,0,0.64125,3.00531,0.00144824,9.21821,445.784
2052,5.09E-05,455391,0.64125,0,0,0.64125,3.00531,0.00144824,9.21821,445.784
2053,3.81E-05,455396,0.641875,0,0,0.641875,3.00784,0.00181238,9.21703,445.816
2054,3.81E-05,455396,0.641875,0,0,0.641875,3.00784,0.00181238,9.21703,445.816
2055,1.67E-05,455360,0.6425,0,0,0.6425,3.00881,0.00176662,9.2163,445.802
2056,1.67E-05,455360,0.6425,0,0,0.6425,3.00881,0.00176662,9.2163,445.802
2057,9.71E-06,455383,0.643125,0,0,0.643125,3.00933,0.00145366,9.21585,445.822
2058,9.71E-06,455383,0.643125,0,0,0.643125,3.00933,0.00145366,9.21585,445.822
2059,8.91E-06,455383,0.64375,0,0,0.64375,3.00937,0.00105011,9.21561,445.797
2060,8.91E-06,455383,0.64375,0,0,0.64375,3.00937,0.00105011,9.21561,445.797
2061,3.65E-06,455427,0.644375,0,0,0.644375,3.00955,0.00068077,9.21547,445.803
2062,3.65E-06,455427,0.644375,0,0,0.644375,3.00955,0.00068077,9.21547,445.803
2063,1.13E-05,455395,0.645,0,0,0.645,3.00933,0.00040191,9.2154,445.777
2064,1.13E-05,455395,0.645,0,0,0.645,3.00933,0.00040191,9.2154,445.777
2065,5.59E-06,455433,0.645625,0,0,0.645625,3.00962,0.00021929,9.21531,445.803
2066,5.59E-06,455433,0.645625,0,0,0.645625,3.00962,0.00021929,9.21531,445.803
2067,1.47E-07,455406,0.64625,0,0,0.64625,3.00954,0.000113033,9.21526,445.775
2068,1.47E-07,455406,0.64625,0,0,0.64625,3.00954,0.000113033,9.21526,445.775
2069,2.47E-06,455417,0.646875,0,0,0.646875,3.00982,5.72E-05,9.21517,445.8
2070,2.47E-06,455417,0.646875,0,0,0.646875,3.00982,5.72E-05,9.21517,445.8
2071,9.18E-06,455381,0.6475,0,0,0.6475,3.00968,3.02E-05,9.21515,445.781
2072,9.18E-06,455381,0.6475,0,0,0.6475,3.00968,3.02E-05,9.21515,445.781
2073,5.55E-06,455426,0.648125,0,0,0.648125,3.01014,1.76E-05,9.21506,445.813
2074,5.55E-06,455426,0.648125,0,0,0.648125,3.01014,1.76E-05,9.21506,445.813
2075,4.26E-06,455406,0.64875,0,0,0.64875,3.01016,1.14E-05,9.21502,445.773
2076,4.26E-06,455406,0.64875,0,0,0.64875,3.01016,1.14E-05,9.21502,445.773
2077,5.85E-06,455425,0.649375,0,0,0.649375,3.01045,7.90E-06,9.21495,445.799
2078,5.85E-06,455425,0.649375,0,0,0.649375,3.01045,7.90E-06,9.21495,445.799
2079,7.49E-06,455391,0.65,0,0,0.65,3.01028,5.51E-06,9.21495,445.782
2080,7.49E-06,455391,0.65,0,0,0.65,3.01028,5.51E-06,9.21495,445.782
2081,1.37E-06,455425,0.650625,0,0,0.650625,3.01061,3.76E-06,9.21489,445.808
2082,1.37E-06,455425,0.650625,0,0,0.650625,3.01061,3.76E-06,9.21489,445.808
2083,3.99E-06,455393,0.65125,0,0,0.65125,3.01059,2.47E-06,9.21485,445.782
2084,3.99E-06,455393,0.65125,0,0,0.65125,3.01059,2.47E-06,9.21485,445.782
2085,5.52E-06,455434,0.651875,0,0,0.651875,3.01085,1.56E-06,9.21482,445.796
2086,5.52E-06,455434,0.651875,0,0,0.651875,3.01085,1.56E-06,9.21482,445.796
2087,1.58E-06,455419,0.6525,0,0,0.6525,3.01085,9.64E-07,9.2148,445.783
2088,1.58E-06,455419,0.6525,0,0,0.6525,3.01085,9.64E-07,9.2148,445.783
2089,9.38E-06,455422,0.653125,0,0,0.653125,3.01093,5.85E-07,9.21478,445.812
2090,9.38E-06,455422,0.653125,0,0,0.653125,3.01093,5.85E-07,9.21478,445.812
2091,1.25E-05,455375,0.65375,0,0,0.65375,3.01077,3.54E-07,9.21476,445.802
2092,1.25E-05,455375,0.65375,0,0,0.65375,3.01077,3.54E-07,9.21476,445.802
2093,5.49E-06,455399,0.654375,0,0,0.654375,3.01089,2.16E-07,9.21475,445.816
2094,5.49E-06,455399,0.654375,0,0,0.654375,3.01089,2.16E-07,9.21475,445.816
2095,4.00E-07,455392,0.655,0,0,0.655,3.01088,1.35E-07,9.21474,445.809
2096,4.00E-07,455392,0.655,0,0,0.655,3.01088,1.35E-07,9.21474,445.809
2097,6.29E-06,455409,0.655625,0,0,0.655625,3.0109,8.53E-08,9.21477,445.807
2098,6.29E-06,455409,0.655625,0,0,0.655625,3.0109,8.53E-08,9.21477,445.807
2099,3.11E-06,455409,0.65625,0,0,0.65625,3.011,5.48E-08,9.21473,445.787
2100,3.11E-06,455409,0.65625,0,0,0.65625,3.011,5.48E-08,9.21473,445.787
2101,1.70E-06,455425,0.656875,0,0,0.656875,3.0111,3.54E-08,9.21472,445.792
2102,1.70E-06,455425,0.656875,0,0,0.656875,3.0111,3.54E-08,9.21472,445.792
2103,3.21E-06,455423,0.6575,0,0,0.6575,3.01112,2.28E-08,9.21471,445.797
2104,3.21E-06,455423,0.6575,0,0,0.6575,3.01112,2.28E-08,9.21471,445.797
2105,3.37E-06,455402,0.658125,0,0,0.658125,3.01099,1.46E-08,9.21472,445.787
2106,3.37E-06,455402,0.658125,0,0,0.658125,3.01099,1.46E-08,9.21472,445.787
2107,2.71E-06,455412,0.65875,0,0,0.65875,3.01115,9.26E-09,9.21469,445.8
2108,2.71E-06,455412,0.65875,0,0,0.65875,3.01115,9.26E-09,9.21469,445.8
2109,2.60E-06,455422,0.659375,0,0,0.659375,3.01119,5.79E-09,9.21469,445.8
2110,2.60E-06,455422,0.659375,0,0,0.659375,3.01119,5.79E-09,9.21469,445.8
2111,6.93E-07,455414,0.66,0,0,0.66,3.01122,3.60E-09,9.21466,445.801
2112,6.93E-07,455414,0.66,0,0,0.66,3.01122,3.60E-09,9.21466,445.801
2113,5.07E-06,455408,0.660625,0,0,0.660625,3.01111,2.22E-09,9.21469,445.794
2114,5.07E-06,455408,0.660625,0,0,0.660625,3.01111,2.22E-09,9.21469,445.794
2115,1.76E-06,455413,0.66125,0,0,0.66125,3.01129,1.37E-09,9.21464,445.806
2116,1.76E-06,455413,0.66125,0,0,0.66125,3.01129,1.37E-09,9.21464,445.806
2117,2.61E-06,455421,0.661875,0,0,0.661875,3.01126,8.53E-10,9.21466,445.817
2118,2.61E-06,455421,0.661875,0,0,0.661875,3.01126,8.53E-10,9.21466,445.817
2119,8.48E-07,455416,0.6625,0,0,0.6625,3.01126,5.32E-10,9.21465,445.795
2120,8.48E-07,455416,0.6625,0,0,0.6625,3.01126,5.32E-10,9.21465,445.795
2121,4.28E-06,455441,0.663125,0,0,0.663125,3.01129,3.34E-10,9.21468,445.796
2122,4.28E-06,455441,0.663125,0,0,0.663125,3.01129,3.34E-10,9.21468,445.796
2123,3.84E-07,455433,0.66375,0,0,0.66375,3.01131,2.10E-10,9.21466,445.798
2124,3.84E-07,455433,0.66375,0,0,0.66375,3.01131,2.10E-10,9.21466,445.798
2125,9.81E-07,455406,0.664375,0,0,0.664375,3.01118,1.34E-10,9.21467,445.808
2126,9.81E-07,455406,0.664375,0,0,0.664375,3.01118,1.34E-10,9.21467,445.808
2127,2.75E-06,455381,0.665,0,0,0.665,3.01106,8.25E-11,9.21467,445.809
2128,2.75E-06,455381,0.665,0,0,0.665,3.01106,8.25E-11,9.21467,445.809
2129,2.29E-06,455376,0.665625,0,0,0.665625,3.01102,4.97E-11,9.21467,445.819
2130,2.29E-06,455376,0.665625,0,0,0.665625,3.01102,4.97E-11,9.21467,445.819
2131,2.02E-06,455402,0.66625,0,0,0.66625,3.01121,3.24E-11,9.21465,445.83
2132,2.02E-06,455402,0.66625,0,0,0.66625,3.01121,3.24E-11,9.21465,445.83
2133,5.02E-06,455405,0.666875,0,0,0.666875,3.01119,1.89E-11,9.21466,445.801
2134,5.02E-06,455405,0.666875,0,0,0.666875,3.01119,1.89E-11,9.21466,445.801
2135,1.79E-06,455425,0.6675,0,0,0.6675,3.01134,1.05E-11,9.21464,445.8
2136,1.79E-06,455425,0.6675,0,0,0.6675,3.01134,1.05E-11,9.21464,445.8
2137,3.01E-06,455429,0.668125,0,0,0.668125,3.01121,5.31E-12,9.21469,445.806
2138,3.01E-06,455429,0.668125,0,0,0.668125,3.01121,5.31E-12,9.21469,445.806
2139,5.72E-06,455445,0.66875,0,0,0.66875,3.01137,2.05E-12,9.21466,445.807
2140,5.72E-06,455445,0.66875,0,0,0.66875,3.01137,2.05E-12,9.21466,445.807
2141,4.65E-06,455414,0.669375,0,0,0.669375,3.01117,0,9.21468,445.791
2142,4.65E-06,455414,0.669375,0,0,0.669375,3.01117,0,9.21468,445.791
2143,5.04E-06,455433,0.67,0,0,0.67,3.01137,0,9.21464,445.813
2144,5.04E-06,455433,0.67,0,0,0.67,3.01137,0,9.21464,445.813
2145,1.62E-06,455419,0.670625,0,0,0.670625,3.01116,0,9.21469,445.817
2146,1.62E-06,455419,0.670625,0,0,0.670625,3.01116,0,9.21469,445.817
2147,1.52E-06,455429,0.67125,0,0,0.67125,3.01131,0,9.21466,445.803
2148,1.52E-06,455429,0.67125,0,0,0.67125,3.01131,0,9.21466,445.803
2149,9.47E-06,455413,0.671875,0,0,0.671875,3.01117,0,9.21468,445.786
2150,9.47E-06,455413,0.671875,0,0,0.671875,3.01117,0,9.21468,445.786
2151,8.60E-06,455440,0.6725,0,0,0.6725,3.01139,0,9.21465,445.815
2152,8.60E-06,455440,0.6725,0,0,0.6725,3.01139,0,9.21465,445.815
2153,1.59E-06,455428,0.673125,0,0,0.673125,3.01121,0,9.21469,445.809
2154,1.59E-06,455428,0.673125,0,0,0.673125,3.01121,0,9.21469,445.809
2155,5.06E-06,455422,0.67375,0,0,0.67375,3.0113,0,9.21465,445.805
2156,5.06E-06,455422,0.67375,0,0,0.67375,3.0113,0,9.21465,445.805
2157,4.13E-06,455425,0.674375,0,0,0.674375,3.0113,0,9.21465,445.799
2158,4.13E-06,455425,0.674375,0,0,0.674375,3.0113,0,9.21465,445.799
2159,7.60E-06,455456,0.675,0,0,0.675,3.01143,0,9.21466,445.808
2160,7.60E-06,455456,0.675,0,0,0.675,3.01143,0,9.21466,445.808
2161,3.47E-06,455425,0.675625,0,0,0.675625,3.01129,0,9.21466,445.796
2162,3.47E-06,455425,0.675625,0,0,0.675625,3.01129,0,9.21466,445.796
2163,3.22E-06,455400,0.67625,0,0,0.67625,3.01108,0,9.21469,445.81
2164,3.22E-06,455400,0.67625,0,0,0.67625,3.01108,0,9.21469,445.81
2165,1.29E-06,455412,0.676875,0,0,0.676875,3.01117,0,9.21468,445.828
2166,1.29E-06,455412,0.676875,0,0,0.676875,3.01117,0,9.21468,445.828
2167,8.85E-06,455431,0.6775,0,0,0.6775,3.01122,0,9.21469,445.84
2168,8.85E-06,455431,0.6775,0,0,0.6775,3.01122,0,9.21469,445.84
2169,8.03E-06,455396,0.678125,0,0,0.678125,3.01106,0,9.21469,445.808
2170,8.03E-06,455396,0.678125,0,0,0.678125,3.01106,0,9.21469,445.808
2171,7.98E-06,455440,0.67875,0,0,0.67875,3.01123,0,9.2147,445.822
2172,7.98E-06,455440,0.67875,0,0,0.67875,3.01123,0,9.2147,445.822
2173,2.83E-07,455438,0.679375,0,0,0.679375,3.01128,0,9.21468,445.804
2174,2.83E-07,455438,0.679375,0,0,0.679375,3.01128,0,9.21468,445.804
2175,1.05E-05,455456,0.68,0,0,0.68,3.01141,0,9.21467,445.817
2176,1.05E-05,455456,0.68,0,0,0.68,3.01141,0,9.21467,445.817
2177,1.14E-05,455412,0.680625,0,0,0.680625,3.01115,0,9.21468,445.789
2178,1.14E-05,455412,0.680625,0,0,0.680625,3.01115,0,9.21468,445.789
2179,8.37E-06,455446,0.68125,0,0,0.68125,3.01125,0,9.21471,445.827
2180,8.37E-06,455446,0.68125,0,0,0.68125,3.01125,0,9.21471,445.827
2181,7.27E-06,455435,0.681875,0,0,0.681875,3.01135,0,9.21465,445.809
2182,7.27E-06,455435,0.681875,0,0,0.681875,3.01135,0,9.21465,445.809
2183,4.66E-06,455438,0.6825,0,0,0.6825,3.01129,0,9.21468,445.812
2184,4.66E-06,455438,0.6825,0,0,0.6825,3.01129,0,9.21468,445.812
2185,1.62E-05,455410,0.683125,0,0,0.683125,3.01121,0,9.21466,445.792
2186,1.62E-05,455410,0.683125,0,0,0.683125,3.01121,0,9.21466,445.792
2187,1.73E-05,455462,0.68375,0,0,0.68375,3.01137,0,9.21469,445.832
2188,1.73E-05,455462,0.68375,0,0,0.68375,3.01137,0,9.21469,445.832
2189,5.00E-06,455427,0.684375,0,0,0.684375,3.01125,0,9.21467,445.819
2190,5.00E-06,455427,0.684375,0,0,0.684375,3.01125,0,9.21467,445.819
2191,1.25E-06,455425,0.685,0,0,0.685,3.01117,0,9.2147,445.814
2192,1.25E-06,455425,0.685,0,0,0.685,3.01117,0,9.2147,445.814
2193,9.00E-06,455434,0.685625,0,0,0.685625,3.01122,0,9.21469,445.8
2194,9.00E-06,455434,0.685625,0,0,0.685625,3.01122,0,9.21469,445.8
2195,1.56E-05,455485,0.68625,0,0,0.68625,3.0114,0,9.21472,445.825
2196,1.56E-05,455485,0.68625,0,0,0.68625,3.0114,0,9.21472,445.825
2197,1.41E-05,455417,0.686875,0,0,0.686875,3.01111,0,9.21471,445.801
2198,1.41E-05,455417,0.686875,0,0,0.686875,3.01111,0,9.21471,445.801
2199,1.39E-06,455412,0.6875,0,0,0.6875,3.01113,0,9.21469,445.819
2200,1.39E-06,455412,0.6875,0,0,0.6875,3.01113,0,9.21469,445.819
2201,5.64E-06,455422,0.688125,0,0,0.688125,3.0112,0,9.21468,445.847
2202,5.64E-06,455422,0.688125,0,0,0.688125,3.0112,0,9.21468,445.847
2203,5.46E-06,455416,0.68875,0,0,0.68875,3.01112,0,9.2147,445.849
2204,5.46E-06,455416,0.68875,0,0,0.68875,3.01112,0,9.2147,445.849
2205,1.08E-05,455395,0.689375,0,0,0.689375,3.01108,0,9.21468,445.813
2206,1.08E-05,455395,0.689375,0,0,0.689375,3.01108,0,9.21468,445.813
2207,3.14E-06,455430,0.69,0,0,0.69,3.01124,0,9.21468,445.807
2208,3.14E-06,455430,0.69,0,0,0.69,3.01124,0,9.21468,445.807
2209,1.08E-05,455466,0.690625,0,0,0.690625,3.01147,0,9.21466,445.836
2210,1.08E-05,455466,0.690625,0,0,0.690625,3.01147,0,9.21466,445.836
2211,8.51E-06,455433,0.69125,0,0,0.69125,3.0112,0,9.2147,445.805
2212,8.51E-06,455433,0.69125,0,0,0.69125,3.0112,0,9.2147,445.805
2213,4.71E-06,455428,0.691875,0,0,0.691875,3.01129,0,9.21466,445.805
2214,4.71E-06,455428,0.691875,0,0,0.691875,3.01129,0,9.21466,445.805
2215,6.43E-06,455460,0.6925,0,0,0.6925,3.01136,0,9.21469,445.826
2216,6.43E-06,455460,0.6925,0,0,0.6925,3.01136,0,9.21469,445.826
2217,6.60E-06,455452,0.693125,0,0,0.693125,3.01137,0,9.21467,445.838
2218,6.60E-06,455452,0.693125,0,0,0.693125,3.01137,0,9.21467,445.838
2219,8.53E-06,455420,0.69375,0,0,0.69375,3.01106,0,9.21473,445.811
2220,8.53E-06,455420,0.69375,0,0,0.69375,3.01106,0,9.21473,445.811
2221,4.70E-06,455437,0.694375,0,0,0.694375,3.01122,0,9.2147,445.807
2222,4.70E-06,455437,0.694375,0,0,0.694375,3.01122,0,9.2147,445.807
2223,7.25E-06,455475,0.695,0,0,0.695,3.01136,0,9.21472,445.839
2224,7.25E-06,455475,0.695,0,0,0.695,3.01136,0,9.21472,445.839
2225,3.42E-06,455440,0.695625,0,0,0.695625,3.01125,0,9.2147,445.819
2226,3.42E-06,455440,0.695625,0,0,0.695625,3.01125,0,9.2147,445.819
2227,9.89E-06,455419,0.69625,0,0,0.69625,3.01112,0,9.21471,445.801
2228,9.89E-06,455419,0.69625,0,0,0.69625,3.01112,0,9.21471,445.801
2229,1.90E-06,455452,0.696875,0,0,0.696875,3.0113,0,9.2147,445.819
2230,1.90E-06,455452,0.696875,0,0,0.696875,3.0113,0,9.2147,445.819
2231,1.48E-05,455486,0.6975,0,0,0.6975,3.0115,0,9.21469,445.835
2232,1.48E-05,455486,0.6975,0,0,0.6975,3.0115,0,9.21469,445.835
2233,1.24E-05,455434,0.698125,0,0,0.698125,3.01125,0,9.21469,445.799
2234,1.24E-05,455434,0.698125,0,0,0.698125,3.01125,0,9.21469,445.799
2235,9.29E-06,455421,0.69875,0,0,0.69875,3.0112,0,9.21468,445.811
2236,9.29E-06,455421,0.69875,0,0,0.69875,3.0112,0,9.21468,445.811
2237,1.67E-05,455465,0.699375,0,0,0.699375,3.01137,0,9.2147,445.864
2238,1.67E-05,455465,0.699375,0,0,0.699375,3.01137,0,9.2147,445.864
2239,5.02E-07,455436,0.7,0,0,0.7,3.01128,0,9.21468,445.846
2240,5.02E-07,455436,0.7,0,0,0.7,3.01128,0,9.21468,445.846
2241,5.07E-06,455399,0.700625,0,0,0.700625,3.01115,0,9.21466,445.813
2242,5.07E-06,455399,0.700625,0,0,0.700625,3.01115,0,9.21466,445.813
2243,1.45E-06,455435,0.70125,0,0,0.70125,3.01124,0,9.21469,445.832
2244,1.45E-06,455435,0.70125,0,0,0.70125,3.01124,0,9.21469,445.832
2245,2.60E-05,455502,0.701875,0,0,0.701875,3.01149,0,9.21471,445.86
2246,2.60E-05,455502,0.701875,0,0,0.701875,3.01149,0,9.21471,445.86
2247,2.23E-05,455423,0.7025,0,0,0.7025,3.01118,0,9.21469,445.794
2248,2.23E-05,455423,0.7025,0,0,0.7025,3.01118,0,9.21469,445.794
2249,2.20E-06,455445,0.703125,0,0,0.703125,3.01121,0,9.21472,445.805
2250,2.20E-06,455445,0.703125,0,0,0.703125,3.01121,0,9.21472,445.805
2251,5.83E-06,455468,0.70375,0,0,0.70375,3.01133,0,9.21471,445.844
2252,5.83E-06,455468,0.70375,0,0,0.70375,3.01133,0,9.21471,445.844
2253,1.96E-05,455488,0.704375,0,0,0.704375,3.01138,0,9.21473,445.856
2254,1.96E-05,455488,0.704375,0,0,0.704375,3.01138,0,9.21473,445.856
2255,3.11E-05,455409,0.705,0,0,0.705,3.01118,0,9.21467,445.788
2256,3.11E-05,455409,0.705,0,0,0.705,3.01118,0,9.21467,445.788
2257,4.10E-06,455462,0.705625,0,0,0.705625,3.01131,0,9.21471,445.826
2258,4.10E-06,455462,0.705625,0,0,0.705625,3.01131,0,9.21471,445.826
2259,1.95E-05,455514,0.70625,0,0,0.70625,3.01164,0,9.21468,445.862
2260,1.95E-05,455514,0.70625,0,0,0.70625,3.01164,0,9.21468,445.862
2261,3.81E-07,455456,0.706875,0,0,0.706875,3.0113,0,9.2147,445.832
2262,3.81E-07,455456,0.706875,0,0,0.706875,3.0113,0,9.2147,445.832
2263,3.54E-05,455374,0.7075,0,0,0.7075,3.01095,0,9.21469,445.79
2264,3.54E-05,455374,0.7075,0,0,0.7075,3.01095,0,9.21469,445.79
2265,2.67E-05,455513,0.708125,0,0,0.708125,3.01162,0,9.21469,445.871
2266,2.67E-05,455513,0.708125,0,0,0.708125,3.01162,0,9.21469,445.871
2267,2.37E-05,455542,0.70875,0,0,0.70875,3.0118,0,9.21467,445.864
2268,2.37E-05,455542,0.70875,0,0,0.70875,3.0118,0,9.21467,445.864
2269,2.98E-05,455408,0.709375,0,0,0.709375,3.01104,0,9.21472,445.775
2270,2.98E-05,455408,0.709375,0,0,0.709375,3.01104,0,9.21472,445.775
2271,4.65E-05,455383,0.71,0,0,0.71,3.011,0,9.21469,445.783
2272,4.65E-05,455383,0.71,0,0,0.71,3.011,0,9.21469,445.783
2273,0.000221623,455663,0.710625,0,0,0.710625,3.01238,0,9.21467,446.008
2274,0.000221623,455663,0.710625,0,0,0.710625,3.01238,0,9.21467,446.008
2275,4.17E-06,454913,0.71125,0,0,0.71125,3.00896,0,9.21463,445.461
2276,4.17E-06,454913,0.71125,0,0,0.71125,3.00896,0,9.21463,445.461
2277,0.00017898,453864,0.711875,0,0,0.711875,3.00305,0,9.21496,444.78
2278,0.00017898,453864,0.711875,0,0,0.711875,3.00305,0,9.21496,444.78
2279,0.00457603,453986,0.7125,0,0,0.7125,3.00333,0,9.21506,444.922
2280,0.00457603,453986,0.7125,0,0,0.7125,3.00333,0,9.21506,444.922
2281,0.0362774,437748,0.713125,0,0,0.713125,2.93044,0,9.21355,432.154
2282,0.0362774,437748,0.713125,0,0,0.713125,2.93044,0,9.21355,432.154
2283,0.0301745,271125,0.71375,0,0,0.71375,2.07237,0,9.218,282.455
2284,0.0301745,271125,0.71375,0,0,0.71375,2.07237,0,9.218,282.455
2285,0.0550998,155192,0.714375,0,0,0.714375,1.47373,0,9.15807,116.906
2286,0.0550998,155192,0.714375,0,0,0.714375,1.47373,0,9.15807,116.906
2287,0.0297512,116084,0.715,0,0,0.715,1.23586,0,9.12544,38.4951
2288,0.0297512,116084,0.715,0,0,0.715,1.23586,0,9.12544,38.4951
2289,0.0115452,103690,0.715625,0,0,0.715625,1.15015,0,9.11631,9.20559
2290,0.0115452,103690,0.715625,0,0,0.715625,1.15015,0,9.11631,9.20559
2291,0.00307139,100650,0.71625,0,0,0.71625,1.12714,0,9.11523,1.63755
2292,0.00307139,100650,0.71625,0,0,0.71625,1.12714,0,9.11523,1.63755
2293,0.000654703,100056,0.716875,0,0,0.716875,1.12245,0,9.11517,0.142502
2294,0.000654703,100056,0.716875,0,0,0.716875,1.12245,0,9.11517,0.142502
2295,7.40E-05,99994.2,0.7175,0,0,0.7175,1.12195,0,9.11517,-0.0146339
2296,7.40E-05,99994.2,0.7175,0,0,0.7175,1.12195,0,9.11517,-0.0146339
2297,3.72E-06,99998.1,0.718125,0,0,0.718125,1.12199,0,9.11517,-0.00469128
2298,3.72E-06,99998.1,0.718125,0,0,0.718125,1.12199,0,9.11517,-0.00469128
2299,1.65E-06,99999.9,0.71875,0,0,0.71875,1.122,0,9.11517,-0.000149888
2300,1.65E-06,99999.9,0.71875,0,0,0.71875,1.122,0,9.11517,-0.000149888
2301,8.24E-09,100000,0.719375,0,0,0.719375,1.122,0,9.11517,9.13E-05
2302,8.24E-09,100000,0.719375,0,0,0.719375,1.122,0,9.11517,9.13E-05
2303,2.50E-09,100000,0.72,0,0,0.72,1.122,0,9.11517,1.28E-05
2304,2.50E-09,100000,0.72,0,0,0.72,1.122,0,9.11517,1.28E-05
2305,6.06E-11,100000,0.720625,0,0,0.720625,1.122,0,9.11517,-7.56E-07
2306,6.06E-11,100000,0.720625,0,0,0.720625,1.122,0,9.11517,-7.56E-07
2307,1.01E-13,100000,0.72125,0,0,0.72125,1.122,0,9.11517,-3.68E-07
2308,1.01E-13,100000,0.72125,0,0,0.72125,1.122,0,9.11517,-3.68E-07
2309,4.69E-14,100000,0.721875,0,0,0.721875,1.122,0,9.11517,-2.07E-08
2310,4.69E-14,100000,0.721875,0,0,0.721875,1.122,0,9.11517,-2.07E-08
2311,1.74E-16,100000,0.7225,0,0,0.7225,1.122,0,9.11517,6.21E-09
2312,1.74E-16,100000,0.7225,0,0,0.7225,1.122,0,9.11517,6.21E-09
2313,1.20E-17,100000,0.723125,0,0,0.723125,1.122,0,9.11517,1.11E-09
2314,1.20E-17,100000,0.723125,0,0,0.723125,1.122,0,9.11517,1.11E-09
2315,4.53E-19,100000,0.72375,0,0,0.72375,1.122,0,9.11517,-2.70E-11
2316,4.53E-19,100000,0.72375,0,0,0.72375,1.122,0,9.11517,-2.70E-11
2317,1.63E-22,100000,0.724375,0,0,0.724375,1.122,0,9.11517,-2.79E-11
2318,1.63E-22,100000,0.724375,0,0,0.724375,1.122,0,9.11517,-2.79E-11
2319,2.61E-22,100000,0.725,0,0,0.725,1.122,0,9.11517,-2.27E-12
2320,2.61E-22,100000,0.725,0,0,0.725,1.122,0,9.11517,-2.27E-12
2321,1.67E-24,100000,0.725625,0,0,0.725625,1.122,0,9.11517,3.25E-13
2322,1.67E-24,100000,0.725625,0,0,0.725625,1.122,0,9.11517,3.25E-13
2323,5.55E-26,100000,0.72625,0,0,0.72625,1.122,0,9.11517,4.23E-14
2324,5.55E-26,100000,0.72625,0,0,0.72625,1.122,0,9.11517,4.23E-14
2325,1.74E-27,100000,0.726875,0,0,0.726875,1.122,0,9.11517,-2.00E-15
2326,1.74E-27,100000,0.726875,0,0,0.726875,1.122,0,9.11517,-2.00E-15
2327,5.42E-29,100000,0.7275,0,0,0.7275,1.122,0,9.11517,0
2328,5.42E-29,100000,0.7275,0,0,0.7275,1.122,0,9.11517,0
2329,0,100000,0.728125,0,0,0.728125,1.122,0,9.11517,0
2330,0,100000,0.728125,0,0,0.728125,1.122,0,9.11517,0
2331,0,100000,0.72875,0,0,0.72875,1.122,0,9.11517,0
2332,0,100000,0.72875,0,0,0.72875,1.122,0,9.11517,0
2333,0,100000,0.729375,0,0,0.729375,1.122,0,9.11517,0
2334,0,100000,0.729375,0,0,0.729375,1.122,0,9.11517,0
2335,0,100000,0.73,0,0,0.73,1.122,0,9.11517,0
2336,0,100000,0.73,0,0,0.73,1.122,0,9.11517,0
2337,0,100000,0.730625,0,0,0.730625,1.122,0,9.11517,0
2338,0,100000,0.730625,0,0,0.730625,1.122,0,9.11517,0
2339,0,100000,0.73125,0,0,0.73125,1.122,0,9.11517,0
2340,0,100000,0.73125,0,0,0.73125,1.122,0,9.11517,0
2341,0,100000,0.731875,0,0,0.731875,1.122,0,9.11517,0
2342,0,100000,0.731875,0,0,0.731875,1.122,0,9.11517,0
2343,0,100000,0.7325,0,0,0.7325,1.122,0,9.11517,0
2344,0,100000,0.7325,0,0,0.7325,1.122,0,9.11517,0
2345,0,100000,0.733125,0,0,0.733125,1.122,0,9.11517,0
2346,0,100000,0.733125,0,0,0.733125,1.122,0,9.11517,0
2347,0,100000,0.73375,0,0,0.73375,1.122,0,9.11517,0
2348,0,100000,0.73375,0,0,0.73375,1.122,0,9.11517,0
2349,0,100000,0.734375,0,0,0.734375,1.122,0,9.11517,0
2350,0,100000,0.734375,0,0,0.734375,1.122,0,9.11517,0
2351,0,100000,0.735,0,0,0.735,1.122,0,9.11517,0
2352,0,100000,0.735,0,0,0.735,1.122,0,9.11517,0
2353,0,100000,0.735625,0,0,0.735625,1.122,0,9.11517,0
2354,0,100000,0.735625,0,0,0.735625,1.122,0,9.11517,0
2355,0,100000,0.73625,0,0,0.73625,1.122,0,9.11517,0
2356,0,100000,0.73625,0,0,0.73625,1.122,0,9.11517,0
2357,0,100000,0.736875,0,0,0.736875,1.122,0,9.11517,0
2358,0,100000,0.736875,0,0,0.736875,1.122,0,9.11517,0
2359,0,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0
2360,0,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0
2361,0,100000,0.738125,0,0,0.738125,1.122,0,9.11517,0
2362,0,100000,0.738125,0,0,0.738125,1.122,0,9.11517,0
2363,0,100000,0.73875,0,0,0.73875,1.122,0,9.11517,0
2364,0,100000,0.73875,0,0,0.73875,1.122,0,9.11517,0
2365,0,100000,0.739375,0,0,0.739375,1.122,0,9.11517,0
2366,0,100000,0.739375,0,0,0.739375,1.122,0,9.11517,0
2367,0,100000,0.74,0,0,0.74,1.122,0,9.11517,0
2368,0,100000,0.74,0,0,0.74,1.122,0,9.11517,0
2369,0,100000,0.740625,0,0,0.740625,1.122,0,9.11517,0
2370,0,100000,0.740625,0,0,0.740625,1.122,0,9.11517,0
2371,0,100000,0.74125,0,0,0.74125,1.122,0,9.11517,0
2372,0,100000,0.74125,0,0,0.74125,1.122,0,9.11517,0
2373,0,100000,0.741875,0,0,0.741875,1.122,0,9.11517,0
2374,0,100000,0.741875,0,0,0.741875,1.122,0,9.11517,0
2375,0,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
2376,0,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
2377,0,100000,0.743125,0,0,0.743125,1.122,0,9.11517,0
2378,0,100000,0.743125,0,0,0.743125,1.122,0,9.11517,0
2379,0,100000,0.74375,0,0,0.74375,1.122,0,9.11517,0
2380,0,100000,0.74375,0,0,0.74375,1.122,0,9.11517,0
2381,0,100000,0.744375,0,0,0.744375,1.122,0,9.11517,0
2382,0,100000,0.744375,0,0,0.744375,1.122,0,9.11517,0
2383,0,100000,0.745,0,0,0.745,1.122,0,9.11517,0
2384,0,100000,0.745,0,0,0.745,1.122,0,9.11517,0
2385,0,100000,0.745625,0,0,0.745625,1.122,0,9.11517,0
2386,0,100000,0.745625,0,0,0.745625,1.122,0,9.11517,0
2387,0,100000,0.74625,0,0,0.74625,1.122,0,9.11517,0
2388,0,100000,0.74625,0,0,0.74625,1.122,0,9.11517,0
2389,0,100000,0.746875,0,0,0.746875,1.122,0,9.11517,0
2390,0,100000,0.746875,0,0,0.746875,1.122,0,9.11517,0
2391,0,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
2392,0,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
2393,0,100000,0.748125,0,0,0.748125,1.122,0,9.11517,0
2394,0,100000,0.748125,0,0,0.748125,1.122,0,9.11517,0
2395,0,100000,0.74875,0,0,0.74875,1.122,0,9.11517,0
2396,0,100000,0.74875,0,0,0.74875,1.122,0,9.11517,0
2397,0,100000,0.749375,0,0,0.749375,1.122,0,9.11517,0
2398,0,100000,0.749375,0,0,0.749375,1.122,0,9.11517,0
2399,0,100000,0.75,0,0,0.75,1.122,0,9.11517,0
2400,0,100000,0.75,0,0,0.75,1.122,0,9.11517,0
2401,0,100000,0.750625,0,0,0.750625,1.122,0,9.11517,0
2402,0,100000,0.750625,0,0,0.750625,1.122,0,9.11517,0
2403,0,100000,0.75125,0,0,0.75125,1.122,0,9.11517,0
2404,0,100000,0.75125,0,0,0.75125,1.122,0,9.11517,0
2405,0,100000,0.751875,0,0,0.751875,1.122,0,9.11517,0
2406,0,100000,0.751875,0,0,0.751875,1.122,0,9.11517,0
2407,0,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
2408,0,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
2409,0,100000,0.753125,0,0,0.753125,1.122,0,9.11517,0
2410,0,100000,0.753125,0,0,0.753125,1.122,0,9.11517,0
2411,0,100000,0.75375,0,0,0.75375,1.122,0,9.11517,0
2412,0,100000,0.75375,0,0,0.75375,1.122,0,9.11517,0
2413,0,100000,0.754375,0,0,0.754375,1.122,0,9.11517,0
2414,0,100000,0.754375,0,0,0.754375,1.122,0,9.11517,0
2415,0,100000,0.755,0,0,0.755,1.122,0,9.11517,0
2416,0,100000,0.755,0,0,0.755,1.122,0,9.11517,0
2417,0,100000,0.755625,0,0,0.755625,1.122,0,9.11517,0
2418,0,100000,0.755625,0,0,0.755625,1.122,0,9.11517,0
2419,0,100000,0.75625,0,0,0.75625,1.122,0,9.11517,0
2420,0,100000,0.75625,0,0,0.75625,1.122,0,9.11517,0
2421,0,100000,0.756875,0,0,0.756875,1.122,0,9.11517,0
2422,0,100000,0.756875,0,0,0.756875,1.122,0,9.11517,0
2423,0,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
2424,0,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
2425,0,100000,0.758125,0,0,0.758125,1.122,0,9.11517,0
2426,0,100000,0.758125,0,0,0.758125,1.122,0,9.11517,0
2427,0,100000,0.75875,0,0,0.75875,1.122,0,9.11517,0
2428,0,100000,0.75875,0,0,0.75875,1.122,0,9.11517,0
2429,0,100000,0.759375,0,0,0.759375,1.122,0,9.11517,0
2430,0,100000,0.759375,0,0,0.759375,1.122,0,9.11517,0
2431,0,100000,0.76,0,0,0.76,1.122,0,9.11517,0
2432,0,100000,0.76,0,0,0.76,1.122,0,9.11517,0
2433,0,100000,0.760625,0,0,0.760625,1.122,0,9.11517,0
2434,0,100000,0.760625,0,0,0.760625,1.122,0,9.11517,0
2435,0,100000,0.76125,0,0,0.76125,1.122,0,9.11517,0
2436,0,100000,0.76125,0,0,0.76125,1.122,0,9.11517,0
2437,0,100000,0.761875,0,0,0.761875,1.122,0,9.11517,0
2438,0,100000,0.761875,0,0,0.761875,1.122,0,9.11517,0
2439,0,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
2440,0,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
2441,0,100000,0.763125,0,0,0.763125,1.122,0,9.11517,0
2442,0,100000,0.763125,0,0,0.763125,1.122,0,9.11517,0
2443,0,100000,0.76375,0,0,0.76375,1.122,0,9.11517,0
2444,0,100000,0.76375,0,0,0.76375,1.122,0,9.11517,0
2445,0,100000,0.764375,0,0,0.764375,1.122,0,9.11517,0
2446,0,100000,0.764375,0,0,0.764375,1.122,0,9.11517,0
2447,0,100000,0.765,0,0,0.765,1.122,0,9.11517,0
2448,0,100000,0.765,0,0,0.765,1.122,0,9.11517,0
2449,0,100000,0.765625,0,0,0.765625,1.122,0,9.11517,0
2450,0,100000,0.765625,0,0,0.765625,1.122,0,9.11517,0
2451,0,100000,0.76625,0,0,0.76625,1.122,0,9.11517,0
2452,0,100000,0.76625,0,0,0.76625,1.122,0,9.11517,0
2453,0,100000,0.766875,0,0,0.766875,1.122,0,9.11517,0
2454,0,100000,0.766875,0,0,0.766875,1.122,0,9.11517,0
2455,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
2456,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
2457,0,100000,0.768125,0,0,0.768125,1.122,0,9.11517,0
2458,0,100000,0.768125,0,0,0.768125,1.122,0,9.11517,0
2459,0,100000,0.76875,0,0,0.76875,1.122,0,9.11517,0
2460,0,100000,0.76875,0,0,0.76875,1.122,0,9.11517,0
2461,0,100000,0.769375,0,0,0.769375,1.122,0,9.11517,0
2462,0,100000,0.769375,0,0,0.769375,1.122,0,9.11517,0
2463,0,100000,0.77,0,0,0.77,1.122,0,9.11517,0
2464,0,100000,0.77,0,0,0.77,1.122,0,9.11517,0
2465,0,100000,0.770625,0,0,0.770625,1.122,0,9.11517,0
2466,0,100000,0.770625,0,0,0.770625,1.122,0,9.11517,0
2467,0,100000,0.77125,0,0,0.77125,1.122,0,9.11517,0
2468,0,100000,0.77125,0,0,0.77125,1.122,0,9.11517,0
2469,0,100000,0.771875,0,0,0.771875,1.122,0,9.11517,0
2470,0,100000,0.771875,0,0,0.771875,1.122,0,9.11517,0
2471,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
2472,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
2473,0,100000,0.773125,0,0,0.773125,1.122,0,9.11517,0
2474,0,100000,0.773125,0,0,0.773125,1.122,0,9.11517,0
2475,0,100000,0.77375,0,0,0.77375,1.122,0,9.11517,0
2476,0,100000,0.77375,0,0,0.77375,1.122,0,9.11517,0
2477,0,100000,0.774375,0,0,0.774375,1.122,0,9.11517,0
2478,0,100000,0.774375,0,0,0.774375,1.122,0,9.11517,0
2479,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
2480,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
2481,0,100000,0.775625,0,0,0.775625,1.122,0,9.11517,0
2482,0,100000,0.775625,0,0,0.775625,1.122,0,9.11517,0
2483,0,100000,0.77625,0,0,0.77625,1.122,0,9.11517,0
2484,0,100000,0.77625,0,0,0.77625,1.122,0,9.11517,0
2485,0,100000,0.776875,0,0,0.776875,1.122,0,9.11517,0
2486,0,100000,0.776875,0,0,0.776875,1.122,0,9.11517,0
2487,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
2488,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
2489,0,100000,0.778125,0,0,0.778125,1.122,0,9.11517,0
2490,0,100000,0.778125,0,0,0.778125,1.122,0,9.11517,0
2491,0,100000,0.77875,0,0,0.77875,1.122,0,9.11517,0
2492,0,100000,0.77875,0,0,0.77875,1.122,0,9.11517,0
2493,0,100000,0.779375,0,0,0.779375,1.122,0,9.11517,0
2494,0,100000,0.779375,0,0,0.779375,1.122,0,9.11517,0
2495,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
2496,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
2497,0,100000,0.780625,0,0,0.780625,1.122,0,9.11517,0
2498,0,100000,0.780625,0,0,0.780625,1.122,0,9.11517,0
2499,0,100000,0.78125,0,0,0.78125,1.122,0,9.11517,0
2500,0,100000,0.78125,0,0,0.78125,1.122,0,9.11517,0
2501,0,100000,0.781875,0,0,0.781875,1.122,0,9.11517,0
2502,0,100000,0.781875,0,0,0.781875,1.122,0,9.11517,0
2503,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
2504,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
2505,0,100000,0.783125,0,0,0.783125,1.122,0,9.11517,0
2506,0,100000,0.783125,0,0,0.783125,1.122,0,9.11517,0
2507,0,100000,0.78375,0,0,0.78375,1.122,0,9.11517,0
2508,0,100000,0.78375,0,0,0.78375,1.122,0,9.11517,0
2509,0,100000,0.784375,0,0,0.784375,1.122,0,9.11517,0
2510,0,100000,0.784375,0,0,0.784375,1.122,0,9.11517,0
2511,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
2512,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
2513,0,100000,0.785625,0,0,0.785625,1.122,0,9.11517,0
2514,0,100000,0.785625,0,0,0.785625,1.122,0,9.11517,0
2515,0,100000,0.78625,0,0,0.78625,1.122,0,9.11517,0
2516,0,100000,0.78625,0,0,0.78625,1.122,0,9.11517,0
2517,0,100000,0.786875,0,0,0.786875,1.122,0,9.11517,0
2518,0,100000,0.786875,0,0,0.786875,1.122,0,9.11517,0
2519,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
2520,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
2521,0,100000,0.788125,0,0,0.788125,1.122,0,9.11517,0
2522,0,100000,0.788125,0,0,0.788125,1.122,0,9.11517,0
2523,0,100000,0.78875,0,0,0.78875,1.122,0,9.11517,0
2524,0,100000,0.78875,0,0,0.78875,1.122,0,9.11517,0
2525,0,100000,0.789375,0,0,0.789375,1.122,0,9.11517,0
2526,0,100000,0.789375,0,0,0.789375,1.122,0,9.11517,0
2527,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
2528,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
2529,0,100000,0.790625,0,0,0.790625,1.122,0,9.11517,0
2530,0,100000,0.790625,0,0,0.790625,1.122,0,9.11517,0
2531,0,100000,0.79125,0,0,0.79125,1.122,0,9.11517,0
2532,0,100000,0.79125,0,0,0.79125,1.122,0,9.11517,0
2533,0,100000,0.791875,0,0,0.791875,1.122,0,9.11517,0
2534,0,100000,0.791875,0,0,0.791875,1.122,0,9.11517,0
2535,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
2536,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
2537,0,100000,0.793125,0,0,0.793125,1.122,0,9.11517,0
2538,0,100000,0.793125,0,0,0.793125,1.122,0,9.11517,0
2539,0,100000,0.79375,0,0,0.79375,1.122,0,9.11517,0
2540,0,100000,0.79375,0,0,0.79375,1.122,0,9.11517,0
2541,0,100000,0.794375,0,0,0.794375,1.122,0,9.11517,0
2542,0,100000,0.794375,0,0,0.794375,1.122,0,9.11517,0
2543,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
2544,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
2545,0,100000,0.795625,0,0,0.795625,1.122,0,9.11517,0
2546,0,100000,0.795625,0,0,0.795625,1.122,0,9.11517,0
2547,0,100000,0.79625,0,0,0.79625,1.122,0,9.11517,0
2548,0,100000,0.79625,0,0,0.79625,1.122,0,9.11517,0
2549,0,100000,0.796875,0,0,0.796875,1.122,0,9.11517,0
2550,0,100000,0.796875,0,0,0.796875,1.122,0,9.11517,0
2551,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
2552,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
2553,0,100000,0.798125,0,0,0.798125,1.122,0,9.11517,0
2554,0,100000,0.798125,0,0,0.798125,1.122,0,9.11517,0
2555,0,100000,0.79875,0,0,0.79875,1.122,0,9.11517,0
2556,0,100000,0.79875,0,0,0.79875,1.122,0,9.11517,0
2557,0,100000,0.799375,0,0,0.799375,1.122,0,9.11517,0
2558,0,100000,0.799375,0,0,0.799375,1.122,0,9.11517,0
2559,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
2560,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
2561,0,100000,0.800625,0,0,0.800625,1.122,0,9.11517,0
2562,0,100000,0.800625,0,0,0.800625,1.122,0,9.11517,0
2563,0,100000,0.80125,0,0,0.80125,1.122,0,9.11517,0
2564,0,100000,0.80125,0,0,0.80125,1.122,0,9.11517,0
2565,0,100000,0.801875,0,0,0.801875,1.122,0,9.11517,0
2566,0,100000,0.801875,0,0,0.801875,1.122,0,9.11517,0
2567,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
2568,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
2569,0,100000,0.803125,0,0,0.803125,1.122,0,9.11517,0
2570,0,100000,0.803125,0,0,0.803125,1.122,0,9.11517,0
2571,0,100000,0.80375,0,0,0.80375,1.122,0,9.11517,0
2572,0,100000,0.80375,0,0,0.80375,1.122,0,9.11517,0
2573,0,100000,0.804375,0,0,0.804375,1.122,0,9.11517,0
2574,0,100000,0.804375,0,0,0.804375,1.122,0,9.11517,0
2575,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
2576,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
2577,0,100000,0.805625,0,0,0.805625,1.122,0,9.11517,0
2578,0,100000,0.805625,0,0,0.805625,1.122,0,9.11517,0
2579,0,100000,0.80625,0,0,0.80625,1.122,0,9.11517,0
2580,0,100000,0.80625,0,0,0.80625,1.122,0,9.11517,0
2581,0,100000,0.806875,0,0,0.806875,1.122,0,9.11517,0
2582,0,100000,0.806875,0,0,0.806875,1.122,0,9.11517,0
2583,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
2584,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
2585,0,100000,0.808125,0,0,0.808125,1.122,0,9.11517,0
2586,0,100000,0.808125,0,0,0.808125,1.122,0,9.11517,0
2587,0,100000,0.80875,0,0,0.80875,1.122,0,9.11517,0
2588,0,100000,0.80875,0,0,0.80875,1.122,0,9.11517,0
2589,0,100000,0.809375,0,0,0.809375,1.122,0,9.11517,0
2590,0,100000,0.809375,0,0,0.809375,1.122,0,9.11517,0
2591,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
2592,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
2593,0,100000,0.810625,0,0,0.810625,1.122,0,9.11517,0
2594,0,100000,0.810625,0,0,0.810625,1.122,0,9.11517,0
2595,0,100000,0.81125,0,0,0.81125,1.122,0,9.11517,0
2596,0,100000,0.81125,0,0,0.81125,1.122,0,9.11517,0
2597,0,100000,0.811875,0,0,0.811875,1.122,0,9.11517,0
2598,0,100000,0.811875,0,0,0.811875,1.122,0,9.11517,0
2599,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
2600,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
2601,0,100000,0.813125,0,0,0.813125,1.122,0,9.11517,0
2602,0,100000,0.813125,0,0,0.813125,1.122,0,9.11517,0
2603,0,100000,0.81375,0,0,0.81375,1.122,0,9.11517,0
2604,0,100000,0.81375,0,0,0.81375,1.122,0,9.11517,0
2605,0,100000,0.814375,0,0,0.814375,1.122,0,9.11517,0
2606,0,100000,0.814375,0,0,0.814375,1.122,0,9.11517,0
2607,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
2608,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
2609,0,100000,0.815625,0,0,0.815625,1.122,0,9.11517,0
2610,0,100000,0.815625,0,0,0.815625,1.122,0,9.11517,0
2611,0,100000,0.81625,0,0,0.81625,1.122,0,9.11517,0
2612,0,100000,0.81625,0,0,0.81625,1.122,0,9.11517,0
2613,0,100000,0.816875,0,0,0.816875,1.122,0,9.11517,0
2614,0,100000,0.816875,0,0,0.816875,1.122,0,9.11517,0
2615,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
2616,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
2617,0,100000,0.818125,0,0,0.818125,1.122,0,9.11517,0
2618,0,100000,0.818125,0,0,0.818125,1.122,0,9.11517,0
2619,0,100000,0.81875,0,0,0.81875,1.122,0,9.11517,0
2620,0,100000,0.81875,0,0,0.81875,1.122,0,9.11517,0
2621,0,100000,0.819375,0,0,0.819375,1.122,0,9.11517,0
2622,0,100000,0.819375,0,0,0.819375,1.122,0,9.11517,0
2623,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
2624,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
2625,0,100000,0.820625,0,0,0.820625,1.122,0,9.11517,0
2626,0,100000,0.820625,0,0,0.820625,1.122,0,9.11517,0
2627,0,100000,0.82125,0,0,0.82125,1.122,0,9.11517,0
2628,0,100000,0.82125,0,0,0.82125,1.122,0,9.11517,0
2629,0,100000,0.821875,0,0,0.821875,1.122,0,9.11517,0
2630,0,100000,0.821875,0,0,0.821875,1.122,0,9.11517,0
2631,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
2632,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
2633,0,100000,0.823125,0,0,0.823125,1.122,0,9.11517,0
2634,0,100000,0.823125,0,0,0.823125,1.122,0,9.11517,0
2635,0,100000,0.82375,0,0,0.82375,1.122,0,9.11517,0
2636,0,100000,0.82375,0,0,0.82375,1.122,0,9.11517,0
2637,0,100000,0.824375,0,0,0.824375,1.122,0,9.11517,0
2638,0,100000,0.824375,0,0,0.824375,1.122,0,9.11517,0
2639,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
2640,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
2641,0,100000,0.825625,0,0,0.825625,1.122,0,9.11517,0
2642,0,100000,0.825625,0,0,0.825625,1.122,0,9.11517,0
2643,0,100000,0.82625,0,0,0.82625,1.122,0,9.11517,0
2644,0,100000,0.82625,0,0,0.82625,1.122,0,9.11517,0
2645,0,100000,0.826875,0,0,0.826875,1.122,0,9.11517,0
2646,0,100000,0.826875,0,0,0.826875,1.122,0,9.11517,0
2647,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
2648,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
2649,0,100000,0.828125,0,0,0.828125,1.122,0,9.11517,0
2650,0,100000,0.828125,0,0,0.828125,1.122,0,9.11517,0
2651,0,100000,0.82875,0,0,0.82875,1.122,0,9.11517,0
2652,0,100000,0.82875,0,0,0.82875,1.122,0,9.11517,0
2653,0,100000,0.829375,0,0,0.829375,1.122,0,9.11517,0
2654,0,100000,0.829375,0,0,0.829375,1.122,0,9.11517,0
2655,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
2656,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
2657,0,100000,0.830625,0,0,0.830625,1.122,0,9.11517,0
2658,0,100000,0.830625,0,0,0.830625,1.122,0,9.11517,0
2659,0,100000,0.83125,0,0,0.83125,1.122,0,9.11517,0
2660,0,100000,0.83125,0,0,0.83125,1.122,0,9.11517,0
2661,0,100000,0.831875,0,0,0.831875,1.122,0,9.11517,0
2662,0,100000,0.831875,0,0,0.831875,1.122,0,9.11517,0
2663,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
2664,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
2665,0,100000,0.833125,0,0,0.833125,1.122,0,9.11517,0
2666,0,100000,0.833125,0,0,0.833125,1.122,0,9.11517,0
2667,0,100000,0.83375,0,0,0.83375,1.122,0,9.11517,0
2668,0,100000,0.83375,0,0,0.83375,1.122,0,9.11517,0
2669,0,100000,0.834375,0,0,0.834375,1.122,0,9.11517,0
2670,0,100000,0.834375,0,0,0.834375,1.122,0,9.11517,0
2671,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
2672,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
2673,0,100000,0.835625,0,0,0.835625,1.122,0,9.11517,0
2674,0,100000,0.835625,0,0,0.835625,1.122,0,9.11517,0
2675,0,100000,0.83625,0,0,0.83625,1.122,0,9.11517,0
2676,0,100000,0.83625,0,0,0.83625,1.122,0,9.11517,0
2677,0,100000,0.836875,0,0,0.836875,1.122,0,9.11517,0
2678,0,100000,0.836875,0,0,0.836875,1.122,0,9.11517,0
2679,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
2680,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
2681,0,100000,0.838125,0,0,0.838125,1.122,0,9.11517,0
2682,0,100000,0.838125,0,0,0.838125,1.122,0,9.11517,0
2683,0,100000,0.83875,0,0,0.83875,1.122,0,9.11517,0
2684,0,100000,0.83875,0,0,0.83875,1.122,0,9.11517,0
2685,0,100000,0.839375,0,0,0.839375,1.122,0,9.11517,0
2686,0,100000,0.839375,0,0,0.839375,1.122,0,9.11517,0
2687,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
2688,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
2689,0,100000,0.840625,0,0,0.840625,1.122,0,9.11517,0
2690,0,100000,0.840625,0,0,0.840625,1.122,0,9.11517,0
2691,0,100000,0.84125,0,0,0.84125,1.122,0,9.11517,0
2692,0,100000,0.84125,0,0,0.84125,1.122,0,9.11517,0
2693,0,100000,0.841875,0,0,0.841875,1.122,0,9.11517,0
2694,0,100000,0.841875,0,0,0.841875,1.122,0,9.11517,0
2695,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
2696,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
2697,0,100000,0.843125,0,0,0.843125,1.122,0,9.11517,0
2698,0,100000,0.843125,0,0,0.843125,1.122,0,9.11517,0
2699,0,100000,0.84375,0,0,0.84375,1.122,0,9.11517,0
2700,0,100000,0.84375,0,0,0.84375,1.122,0,9.11517,0
2701,0,100000,0.844375,0,0,0.844375,1.122,0,9.11517,0
2702,0,100000,0.844375,0,0,0.844375,1.122,0,9.11517,0
2703,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
2704,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
2705,0,100000,0.845625,0,0,0.845625,1.122,0,9.11517,0
2706,0,100000,0.845625,0,0,0.845625,1.122,0,9.11517,0
2707,0,100000,0.84625,0,0,0.84625,1.122,0,9.11517,0
2708,0,100000,0.84625,0,0,0.84625,1.122,0,9.11517,0
2709,0,100000,0.846875,0,0,0.846875,1.122,0,9.11517,0
2710,0,100000,0.846875,0,0,0.846875,1.122,0,9.11517,0
2711,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
2712,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
2713,0,100000,0.848125,0,0,0.848125,1.122,0,9.11517,0
2714,0,100000,0.848125,0,0,0.848125,1.122,0,9.11517,0
2715,0,100000,0.84875,0,0,0.84875,1.122,0,9.11517,0
2716,0,100000,0.84875,0,0,0.84875,1.122,0,9.11517,0
2717,0,100000,0.849375,0,0,0.849375,1.122,0,9.11517,0
2718,0,100000,0.849375,0,0,0.849375,1.122,0,9.11517,0
2719,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
2720,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
2721,0,100000,0.850625,0,0,0.850625,1.122,0,9.11517,0
2722,0,100000,0.850625,0,0,0.850625,1.122,0,9.11517,0
2723,0,100000,0.85125,0,0,0.85125,1.122,0,9.11517,0
2724,0,100000,0.85125,0,0,0.85125,1.122,0,9.11517,0
2725,0,100000,0.851875,0,0,0.851875,1.122,0,9.11517,0
2726,0,100000,0.851875,0,0,0.851875,1.122,0,9.11517,0
2727,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
2728,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
2729,0,100000,0.853125,0,0,0.853125,1.122,0,9.11517,0
2730,0,100000,0.853125,0,0,0.853125,1.122,0,9.11517,0
2731,0,100000,0.85375,0,0,0.85375,1.122,0,9.11517,0
2732,0,100000,0.85375,0,0,0.85375,1.122,0,9.11517,0
2733,0,100000,0.854375,0,0,0.854375,1.122,0,9.11517,0
2734,0,100000,0.854375,0,0,0.854375,1.122,0,9.11517,0
2735,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
2736,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
2737,0,100000,0.855625,0,0,0.855625,1.122,0,9.11517,0
2738,0,100000,0.855625,0,0,0.855625,1.122,0,9.11517,0
2739,0,100000,0.85625,0,0,0.85625,1.122,0,9.11517,0
2740,0,100000,0.85625,0,0,0.85625,1.122,0,9.11517,0
2741,0,100000,0.856875,0,0,0.856875,1.122,0,9.11517,0
2742,0,100000,0.856875,0,0,0.856875,1.122,0,9.11517,0
2743,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
2744,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
2745,0,100000,0.858125,0,0,0.858125,1.122,0,9.11517,0
2746,0,100000,0.858125,0,0,0.858125,1.122,0,9.11517,0
2747,0,100000,0.85875,0,0,0.85875,1.122,0,9.11517,0
2748,0,100000,0.85875,0,0,0.85875,1.122,0,9.11517,0
2749,0,100000,0.859375,0,0,0.859375,1.122,0,9.11517,0
2750,0,100000,0.859375,0,0,0.859375,1.122,0,9.11517,0
2751,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
2752,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
2753,0,100000,0.860625,0,0,0.860625,1.122,0,9.11517,0
2754,0,100000,0.860625,0,0,0.860625,1.122,0,9.11517,0
2755,0,100000,0.86125,0,0,0.86125,1.122,0,9.11517,0
2756,0,100000,0.86125,0,0,0.86125,1.122,0,9.11517,0
2757,0,100000,0.861875,0,0,0.861875,1.122,0,9.11517,0
2758,0,100000,0.861875,0,0,0.861875,1.122,0,9.11517,0
2759,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
2760,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
2761,0,100000,0.863125,0,0,0.863125,1.122,0,9.11517,0
2762,0,100000,0.863125,0,0,0.863125,1.122,0,9.11517,0
2763,0,100000,0.86375,0,0,0.86375,1.122,0,9.11517,0
2764,0,100000,0.86375,0,0,0.86375,1.122,0,9.11517,0
2765,0,100000,0.864375,0,0,0.864375,1.122,0,9.11517,0
2766,0,100000,0.864375,0,0,0.864375,1.122,0,9.11517,0
2767,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
2768,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
2769,0,100000,0.865625,0,0,0.865625,1.122,0,9.11517,0
2770,0,100000,0.865625,0,0,0.865625,1.122,0,9.11517,0
2771,0,100000,0.86625,0,0,0.86625,1.122,0,9.11517,0
2772,0,100000,0.86625,0,0,0.86625,1.122,0,9.11517,0
2773,0,100000,0.866875,0,0,0.866875,1.122,0,9.11517,0
2774,0,100000,0.866875,0,0,0.866875,1.122,0,9.11517,0
2775,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
2776,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
2777,0,100000,0.868125,0,0,0.868125,1.122,0,9.11517,0
2778,0,100000,0.868125,0,0,0.868125,1.122,0,9.11517,0
2779,0,100000,0.86875,0,0,0.86875,1.122,0,9.11517,0
2780,0,100000,0.86875,0,0,0.86875,1.122,0,9.11517,0
2781,0,100000,0.869375,0,0,0.869375,1.122,0,9.11517,0
2782,0,100000,0.869375,0,0,0.869375,1.122,0,9.11517,0
2783,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
2784,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
2785,0,100000,0.870625,0,0,0.870625,1.122,0,9.11517,0
2786,0,100000,0.870625,0,0,0.870625,1.122,0,9.11517,0
2787,0,100000,0.87125,0,0,0.87125,1.122,0,9.11517,0
2788,0,100000,0.87125,0,0,0.87125,1.122,0,9.11517,0
2789,0,100000,0.871875,0,0,0.871875,1.122,0,9.11517,0
2790,0,100000,0.871875,0,0,0.871875,1.122,0,9.11517,0
2791,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
2792,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
2793,0,100000,0.873125,0,0,0.873125,1.122,0,9.11517,0
2794,0,100000,0.873125,0,0,0.873125,1.122,0,9.11517,0
2795,0,100000,0.87375,0,0,0.87375,1.122,0,9.11517,0
2796,0,100000,0.87375,0,0,0.87375,1.122,0,9.11517,0
2797,0,100000,0.874375,0,0,0.874375,1.122,0,9.11517,0
2798,0,100000,0.874375,0,0,0.874375,1.122,0,9.11517,0
2799,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
2800,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
2801,0,100000,0.875625,0,0,0.875625,1.122,0,9.11517,0
2802,0,100000,0.875625,0,0,0.875625,1.122,0,9.11517,0
2803,0,100000,0.87625,0,0,0.87625,1.122,0,9.11517,0
2804,0,100000,0.87625,0,0,0.87625,1.122,0,9.11517,0
2805,0,100000,0.876875,0,0,0.876875,1.122,0,9.11517,0
2806,0,100000,0.876875,0,0,0.876875,1.122,0,9.11517,0
2807,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
2808,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
2809,0,100000,0.878125,0,0,0.878125,1.122,0,9.11517,0
2810,0,100000,0.878125,0,0,0.878125,1.122,0,9.11517,0
2811,0,100000,0.87875,0,0,0.87875,1.122,0,9.11517,0
2812,0,100000,0.87875,0,0,0.87875,1.122,0,9.11517,0
2813,0,100000,0.879375,0,0,0.879375,1.122,0,9.11517,0
2814,0,100000,0.879375,0,0,0.879375,1.122,0,9.11517,0
2815,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
2816,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
2817,0,100000,0.880625,0,0,0.880625,1.122,0,9.11517,0
2818,0,100000,0.880625,0,0,0.880625,1.122,0,9.11517,0
2819,0,100000,0.88125,0,0,0.88125,1.122,0,9.11517,0
2820,0,100000,0.88125,0,0,0.88125,1.122,0,9.11517,0
2821,0,100000,0.881875,0,0,0.881875,1.122,0,9.11517,0
2822,0,100000,0.881875,0,0,0.881875,1.122,0,9.11517,0
2823,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
2824,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
2825,0,100000,0.883125,0,0,0.883125,1.122,0,9.11517,0
2826,0,100000,0.883125,0,0,0.883125,1.122,0,9.11517,0
2827,0,100000,0.88375,0,0,0.88375,1.122,0,9.11517,0
2828,0,100000,0.88375,0,0,0.88375,1.122,0,9.11517,0
2829,0,100000,0.884375,0,0,0.884375,1.122,0,9.11517,0
2830,0,100000,0.884375,0,0,0.884375,1.122,0,9.11517,0
2831,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
2832,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
2833,0,100000,0.885625,0,0,0.885625,1.122,0,9.11517,0
2834,0,100000,0.885625,0,0,0.885625,1.122,0,9.11517,0
2835,0,100000,0.88625,0,0,0.88625,1.122,0,9.11517,0
2836,0,100000,0.88625,0,0,0.88625,1.122,0,9.11517,0
2837,0,100000,0.886875,0,0,0.886875,1.122,0,9.11517,0
2838,0,100000,0.886875,0,0,0.886875,1.122,0,9.11517,0
2839,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
2840,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
2841,0,100000,0.888125,0,0,0.888125,1.122,0,9.11517,0
2842,0,100000,0.888125,0,0,0.888125,1.122,0,9.11517,0
2843,0,100000,0.88875,0,0,0.88875,1.122,0,9.11517,0
2844,0,100000,0.88875,0,0,0.88875,1.122,0,9.11517,0
2845,0,100000,0.889375,0,0,0.889375,1.122,0,9.11517,0
2846,0,100000,0.889375,0,0,0.889375,1.122,0,9.11517,0
2847,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
2848,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
2849,0,100000,0.890625,0,0,0.890625,1.122,0,9.11517,0
2850,0,100000,0.890625,0,0,0.890625,1.122,0,9.11517,0
2851,0,100000,0.89125,0,0,0.89125,1.122,0,9.11517,0
2852,0,100000,0.89125,0,0,0.89125,1.122,0,9.11517,0
2853,0,100000,0.891875,0,0,0.891875,1.122,0,9.11517,0
2854,0,100000,0.891875,0,0,0.891875,1.122,0,9.11517,0
2855,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
2856,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
2857,0,100000,0.893125,0,0,0.893125,1.122,0,9.11517,0
2858,0,100000,0.893125,0,0,0.893125,1.122,0,9.11517,0
2859,0,100000,0.89375,0,0,0.89375,1.122,0,9.11517,0
2860,0,100000,0.89375,0,0,0.89375,1.122,0,9.11517,0
2861,0,100000,0.894375,0,0,0.894375,1.122,0,9.11517,0
2862,0,100000,0.894375,0,0,0.894375,1.122,0,9.11517,0
2863,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
2864,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
2865,0,100000,0.895625,0,0,0.895625,1.122,0,9.11517,0
2866,0,100000,0.895625,0,0,0.895625,1.122,0,9.11517,0
2867,0,100000,0.89625,0,0,0.89625,1.122,0,9.11517,0
2868,0,100000,0.89625,0,0,0.89625,1.122,0,9.11517,0
2869,0,100000,0.896875,0,0,0.896875,1.122,0,9.11517,0
2870,0,100000,0.896875,0,0,0.896875,1.122,0,9.11517,0
2871,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
2872,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
2873,0,100000,0.898125,0,0,0.898125,1.122,0,9.11517,0
2874,0,100000,0.898125,0,0,0.898125,1.122,0,9.11517,0
2875,0,100000,0.89875,0,0,0.89875,1.122,0,9.11517,0
2876,0,100000,0.89875,0,0,0.89875,1.122,0,9.11517,0
2877,0,100000,0.899375,0,0,0.899375,1.122,0,9.11517,0
2878,0,100000,0.899375,0,0,0.899375,1.122,0,9.11517,0
2879,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
2880,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
2881,0,100000,0.900625,0,0,0.900625,1.122,0,9.11517,0
2882,0,100000,0.900625,0,0,0.900625,1.122,0,9.11517,0
2883,0,100000,0.90125,0,0,0.90125,1.122,0,9.11517,0
2884,0,100000,0.90125,0,0,0.90125,1.122,0,9.11517,0
2885,0,100000,0.901875,0,0,0.901875,1.122,0,9.11517,0
2886,0,100000,0.901875,0,0,0.901875,1.122,0,9.11517,0
2887,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
2888,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
2889,0,100000,0.903125,0,0,0.903125,1.122,0,9.11517,0
2890,0,100000,0.903125,0,0,0.903125,1.122,0,9.11517,0
2891,0,100000,0.90375,0,0,0.90375,1.122,0,9.11517,0
2892,0,100000,0.90375,0,0,0.90375,1.122,0,9.11517,0
2893,0,100000,0.904375,0,0,0.904375,1.122,0,9.11517,0
2894,0,100000,0.904375,0,0,0.904375,1.122,0,9.11517,0
2895,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
2896,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
2897,0,100000,0.905625,0,0,0.905625,1.122,0,9.11517,0
2898,0,100000,0.905625,0,0,0.905625,1.122,0,9.11517,0
2899,0,100000,0.90625,0,0,0.90625,1.122,0,9.11517,0
2900,0,100000,0.90625,0,0,0.90625,1.122,0,9.11517,0
2901,0,100000,0.906875,0,0,0.906875,1.122,0,9.11517,0
2902,0,100000,0.906875,0,0,0.906875,1.122,0,9.11517,0
2903,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
2904,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
2905,0,100000,0.908125,0,0,0.908125,1.122,0,9.11517,0
2906,0,100000,0.908125,0,0,0.908125,1.122,0,9.11517,0
2907,0,100000,0.90875,0,0,0.90875,1.122,0,9.11517,0
2908,0,100000,0.90875,0,0,0.90875,1.122,0,9.11517,0
2909,0,100000,0.909375,0,0,0.909375,1.122,0,9.11517,0
2910,0,100000,0.909375,0,0,0.909375,1.122,0,9.11517,0
2911,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
2912,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
2913,0,100000,0.910625,0,0,0.910625,1.122,0,9.11517,0
2914,0,100000,0.910625,0,0,0.910625,1.122,0,9.11517,0
2915,0,100000,0.91125,0,0,0.91125,1.122,0,9.11517,0
2916,0,100000,0.91125,0,0,0.91125,1.122,0,9.11517,0
2917,0,100000,0.911875,0,0,0.911875,1.122,0,9.11517,0
2918,0,100000,0.911875,0,0,0.911875,1.122,0,9.11517,0
2919,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
2920,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
2921,0,100000,0.913125,0,0,0.913125,1.122,0,9.11517,0
2922,0,100000,0.913125,0,0,0.913125,1.122,0,9.11517,0
2923,0,100000,0.91375,0,0,0.91375,1.122,0,9.11517,0
2924,0,100000,0.91375,0,0,0.91375,1.122,0,9.11517,0
2925,0,100000,0.914375,0,0,0.914375,1.122,0,9.11517,0
2926,0,100000,0.914375,0,0,0.914375,1.122,0,9.11517,0
2927,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
2928,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
2929,0,100000,0.915625,0,0,0.915625,1.122,0,9.11517,0
2930,0,100000,0.915625,0,0,0.915625,1.122,0,9.11517,0
2931,0,100000,0.91625,0,0,0.91625,1.122,0,9.11517,0
2932,0,100000,0.91625,0,0,0.91625,1.122,0,9.11517,0
2933,0,100000,0.916875,0,0,0.916875,1.122,0,9.11517,0
2934,0,100000,0.916875,0,0,0.916875,1.122,0,9.11517,0
2935,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
2936,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
2937,0,100000,0.918125,0,0,0.918125,1.122,0,9.11517,0
2938,0,100000,0.918125,0,0,0.918125,1.122,0,9.11517,0
2939,0,100000,0.91875,0,0,0.91875,1.122,0,9.11517,0
2940,0,100000,0.91875,0,0,0.91875,1.122,0,9.11517,0
2941,0,100000,0.919375,0,0,0.919375,1.122,0,9.11517,0
2942,0,100000,0.919375,0,0,0.919375,1.122,0,9.11517,0
2943,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
2944,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
2945,0,100000,0.920625,0,0,0.920625,1.122,0,9.11517,0
2946,0,100000,0.920625,0,0,0.920625,1.122,0,9.11517,0
2947,0,100000,0.92125,0,0,0.92125,1.122,0,9.11517,0
2948,0,100000,0.92125,0,0,0.92125,1.122,0,9.11517,0
2949,0,100000,0.921875,0,0,0.921875,1.122,0,9.11517,0
2950,0,100000,0.921875,0,0,0.921875,1.122,0,9.11517,0
2951,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
2952,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
2953,0,100000,0.923125,0,0,0.923125,1.122,0,9.11517,0
2954,0,100000,0.923125,0,0,0.923125,1.122,0,9.11517,0
2955,0,100000,0.92375,0,0,0.92375,1.122,0,9.11517,0
2956,0,100000,0.92375,0,0,0.92375,1.122,0,9.11517,0
2957,0,100000,0.924375,0,0,0.924375,1.122,0,9.11517,0
2958,0,100000,0.924375,0,0,0.924375,1.122,0,9.11517,0
2959,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
2960,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
2961,0,100000,0.925625,0,0,0.925625,1.122,0,9.11517,0
2962,0,100000,0.925625,0,0,0.925625,1.122,0,9.11517,0
2963,0,100000,0.92625,0,0,0.92625,1.122,0,9.11517,0
2964,0,100000,0.92625,0,0,0.92625,1.122,0,9.11517,0
2965,0,100000,0.926875,0,0,0.926875,1.122,0,9.11517,0
2966,0,100000,0.926875,0,0,0.926875,1.122,0,9.11517,0
2967,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
2968,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
2969,0,100000,0.928125,0,0,0.928125,1.122,0,9.11517,0
2970,0,100000,0.928125,0,0,0.928125,1.122,0,9.11517,0
2971,0,100000,0.92875,0,0,0.92875,1.122,0,9.11517,0
2972,0,100000,0.92875,0,0,0.92875,1.122,0,9.11517,0
2973,0,100000,0.929375,0,0,0.929375,1.122,0,9.11517,0
2974,0,100000,0.929375,0,0,0.929375,1.122,0,9.11517,0
2975,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
2976,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
2977,0,100000,0.930625,0,0,0.930625,1.122,0,9.11517,0
2978,0,100000,0.930625,0,0,0.930625,1.122,0,9.11517,0
2979,0,100000,0.93125,0,0,0.93125,1.122,0,9.11517,0
2980,0,100000,0.93125,0,0,0.93125,1.122,0,9.11517,0
2981,0,100000,0.931875,0,0,0.931875,1.122,0,9.11517,0
2982,0,100000,0.931875,0,0,0.931875,1.122,0,9.11517,0
2983,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
2984,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
2985,0,100000,0.933125,0,0,0.933125,1.122,0,9.11517,0
2986,0,100000,0.933125,0,0,0.933125,1.122,0,9.11517,0
2987,0,100000,0.93375,0,0,0.93375,1.122,0,9.11517,0
2988,0,100000,0.93375,0,0,0.93375,1.122,0,9.11517,0
2989,0,100000,0.934375,0,0,0.934375,1.122,0,9.11517,0
2990,0,100000,0.934375,0,0,0.934375,1.122,0,9.11517,0
2991,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
2992,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
2993,0,100000,0.935625,0,0,0.935625,1.122,0,9.11517,0
2994,0,100000,0.935625,0,0,0.935625,1.122,0,9.11517,0
2995,0,100000,0.93625,0,0,0.93625,1.122,0,9.11517,0
2996,0,100000,0.93625,0,0,0.93625,1.122,0,9.11517,0
2997,0,100000,0.936875,0,0,0.936875,1.122,0,9.11517,0
2998,0,100000,0.936875,0,0,0.936875,1.122,0,9.11517,0
2999,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
3000,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
3001,0,100000,0.938125,0,0,0.938125,1.122,0,9.11517,0
3002,0,100000,0.938125,0,0,0.938125,1.122,0,9.11517,0
3003,0,100000,0.93875,0,0,0.93875,1.122,0,9.11517,0
3004,0,100000,0.93875,0,0,0.93875,1.122,0,9.11517,0
3005,0,100000,0.939375,0,0,0.939375,1.122,0,9.11517,0
3006,0,100000,0.939375,0,0,0.939375,1.122,0,9.11517,0
3007,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
3008,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
3009,0,100000,0.940625,0,0,0.940625,1.122,0,9.11517,0
3010,0,100000,0.940625,0,0,0.940625,1.122,0,9.11517,0
3011,0,100000,0.94125,0,0,0.94125,1.122,0,9.11517,0
3012,0,100000,0.94125,0,0,0.94125,1.122,0,9.11517,0
3013,0,100000,0.941875,0,0,0.941875,1.122,0,9.11517,0
3014,0,100000,0.941875,0,0,0.941875,1.122,0,9.11517,0
3015,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
3016,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
3017,0,100000,0.943125,0,0,0.943125,1.122,0,9.11517,0
3018,0,100000,0.943125,0,0,0.943125,1.122,0,9.11517,0
3019,0,100000,0.94375,0,0,0.94375,1.122,0,9.11517,0
3020,0,100000,0.94375,0,0,0.94375,1.122,0,9.11517,0
3021,0,100000,0.944375,0,0,0.944375,1.122,0,9.11517,0
3022,0,100000,0.944375,0,0,0.944375,1.122,0,9.11517,0
3023,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
3024,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
3025,0,100000,0.945625,0,0,0.945625,1.122,0,9.11517,0
3026,0,100000,0.945625,0,0,0.945625,1.122,0,9.11517,0
3027,0,100000,0.94625,0,0,0.94625,1.122,0,9.11517,0
3028,0,100000,0.94625,0,0,0.94625,1.122,0,9.11517,0
3029,0,100000,0.946875,0,0,0.946875,1.122,0,9.11517,0
3030,0,100000,0.946875,0,0,0.946875,1.122,0,9.11517,0
3031,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
3032,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
3033,0,100000,0.948125,0,0,0.948125,1.122,0,9.11517,0
3034,0,100000,0.948125,0,0,0.948125,1.122,0,9.11517,0
3035,0,100000,0.94875,0,0,0.94875,1.122,0,9.11517,0
3036,0,100000,0.94875,0,0,0.94875,1.122,0,9.11517,0
3037,0,100000,0.949375,0,0,0.949375,1.122,0,9.11517,0
3038,0,100000,0.949375,0,0,0.949375,1.122,0,9.11517,0
3039,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
3040,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
3041,0,100000,0.950625,0,0,0.950625,1.122,0,9.11517,0
3042,0,100000,0.950625,0,0,0.950625,1.122,0,9.11517,0
3043,0,100000,0.95125,0,0,0.95125,1.122,0,9.11517,0
3044,0,100000,0.95125,0,0,0.95125,1.122,0,9.11517,0
3045,0,100000,0.951875,0,0,0.951875,1.122,0,9.11517,0
3046,0,100000,0.951875,0,0,0.951875,1.122,0,9.11517,0
3047,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
3048,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
3049,0,100000,0.953125,0,0,0.953125,1.122,0,9.11517,0
3050,0,100000,0.953125,0,0,0.953125,1.122,0,9.11517,0
3051,0,100000,0.95375,0,0,0.95375,1.122,0,9.11517,0
3052,0,100000,0.95375,0,0,0.95375,1.122,0,9.11517,0
3053,0,100000,0.954375,0,0,0.954375,1.122,0,9.11517,0
3054,0,100000,0.954375,0,0,0.954375,1.122,0,9.11517,0
3055,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
3056,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
3057,0,100000,0.955625,0,0,0.955625,1.122,0,9.11517,0
3058,0,100000,0.955625,0,0,0.955625,1.122,0,9.11517,0
3059,0,100000,0.95625,0,0,0.95625,1.122,0,9.11517,0
3060,0,100000,0.95625,0,0,0.95625,1.122,0,9.11517,0
3061,0,100000,0.956875,0,0,0.956875,1.122,0,9.11517,0
3062,0,100000,0.956875,0,0,0.956875,1.122,0,9.11517,0
3063,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
3064,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
3065,0,100000,0.958125,0,0,0.958125,1.122,0,9.11517,0
3066,0,100000,0.958125,0,0,0.958125,1.122,0,9.11517,0
3067,0,100000,0.95875,0,0,0.95875,1.122,0,9.11517,0
3068,0,100000,0.95875,0,0,0.95875,1.122,0,9.11517,0
3069,0,100000,0.959375,0,0,0.959375,1.122,0,9.11517,0
3070,0,100000,0.959375,0,0,0.959375,1.122,0,9.11517,0
3071,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
3072,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
3073,0,100000,0.960625,0,0,0.960625,1.122,0,9.11517,0
3074,0,100000,0.960625,0,0,0.960625,1.122,0,9.11517,0
3075,0,100000,0.96125,0,0,0.96125,1.122,0,9.11517,0
3076,0,100000,0.96125,0,0,0.96125,1.122,0,9.11517,0
3077,0,100000,0.961875,0,0,0.961875,1.122,0,9.11517,0
3078,0,100000,0.961875,0,0,0.961875,1.122,0,9.11517,0
3079,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
3080,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
3081,0,100000,0.963125,0,0,0.963125,1.122,0,9.11517,0
3082,0,100000,0.963125,0,0,0.963125,1.122,0,9.11517,0
3083,0,100000,0.96375,0,0,0.96375,1.122,0,9.11517,0
3084,0,100000,0.96375,0,0,0.96375,1.122,0,9.11517,0
3085,0,100000,0.964375,0,0,0.964375,1.122,0,9.11517,0
3086,0,100000,0.964375,0,0,0.964375,1.122,0,9.11517,0
3087,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
3088,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
3089,0,100000,0.965625,0,0,0.965625,1.122,0,9.11517,0
3090,0,100000,0.965625,0,0,0.965625,1.122,0,9.11517,0
3091,0,100000,0.96625,0,0,0.96625,1.122,0,9.11517,0
3092,0,100000,0.96625,0,0,0.96625,1.122,0,9.11517,0
3093,0,100000,0.966875,0,0,0.966875,1.122,0,9.11517,0
3094,0,100000,0.966875,0,0,0.966875,1.122,0,9.11517,0
3095,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
3096,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
3097,0,100000,0.968125,0,0,0.968125,1.122,0,9.11517,0
3098,0,100000,0.968125,0,0,0.968125,1.122,0,9.11517,0
3099,0,100000,0.96875,0,0,0.96875,1.122,0,9.11517,0
3100,0,100000,0.96875,0,0,0.96875,1.122,0,9.11517,0
3101,0,100000,0.969375,0,0,0.969375,1.122,0,9.11517,0
3102,0,100000,0.969375,0,0,0.969375,1.122,0,9.11517,0
3103,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
3104,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
3105,0,100000,0.970625,0,0,0.970625,1.122,0,9.11517,0
3106,0,100000,0.970625,0,0,0.970625,1.122,0,9.11517,0
3107,0,100000,0.97125,0,0,0.97125,1.122,0,9.11517,0
3108,0,100000,0.97125,0,0,0.97125,1.122,0,9.11517,0
3109,0,100000,0.971875,0,0,0.971875,1.122,0,9.11517,0
3110,0,100000,0.971875,0,0,0.971875,1.122,0,9.11517,0
3111,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
3112,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
3113,0,100000,0.973125,0,0,0.973125,1.122,0,9.11517,0
3114,0,100000,0.973125,0,0,0.973125,1.122,0,9.11517,0
3115,0,100000,0.97375,0,0,0.97375,1.122,0,9.11517,0
3116,0,100000,0.97375,0,0,0.97375,1.122,0,9.11517,0
3117,0,100000,0.974375,0,0,0.974375,1.122,0,9.11517,0
3118,0,100000,0.974375,0,0,0.974375,1.122,0,9.11517,0
3119,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
3120,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
3121,0,100000,0.975625,0,0,0.975625,1.122,0,9.11517,0
3122,0,100000,0.975625,0,0,0.975625,1.122,0,9.11517,0
3123,0,100000,0.97625,0,0,0.97625,1.122,0,9.11517,0
3124,0,100000,0.97625,0,0,0.97625,1.122,0,9.11517,0
3125,0,100000,0.976875,0,0,0.976875,1.122,0,9.11517,0
3126,0,100000,0.976875,0,0,0.976875,1.122,0,9.11517,0
3127,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
3128,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
3129,0,100000,0.978125,0,0,0.978125,1.122,0,9.11517,0
3130,0,100000,0.978125,0,0,0.978125,1.122,0,9.11517,0
3131,0,100000,0.97875,0,0,0.97875,1.122,0,9.11517,0
3132,0,100000,0.97875,0,0,0.97875,1.122,0,9.11517,0
3133,0,100000,0.979375,0,0,0.979375,1.122,0,9.11517,0
3134,0,100000,0.979375,0,0,0.979375,1.122,0,9.11517,0
3135,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
3136,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
3137,0,100000,0.980625,0,0,0.980625,1.122,0,9.11517,0
3138,0,100000,0.980625,0,0,0.980625,1.122,0,9.11517,0
3139,0,100000,0.98125,0,0,0.98125,1.122,0,9.11517,0
3140,0,100000,0.98125,0,0,0.98125,1.122,0,9.11517,0
3141,0,100000,0.981875,0,0,0.981875,1.122,0,9.11517,0
3142,0,100000,0.981875,0,0,0.981875,1.122,0,9.11517,0
3143,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
3144,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
3145,0,100000,0.983125,0,0,0.983125,1.122,0,9.11517,0
3146,0,100000,0.983125,0,0,0.983125,1.122,0,9.11517,0
3147,0,100000,0.98375,0,0,0.98375,1.122,0,9.11517,0
3148,0,100000,0.98375,0,0,0.98375,1.122,0,9.11517,0
3149,0,100000,0.984375,0,0,0.984375,1.122,0,9.11517,0
3150,0,100000,0.984375,0,0,0.984375,1.122,0,9.11517,0
3151,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
3152,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
3153,0,100000,0.985625,0,0,0.985625,1.122,0,9.11517,0
3154,0,100000,0.985625,0,0,0.985625,1.122,0,9.11517,0
3155,0,100000,0.98625,0,0,0.98625,1.122,0,9.11517,0
3156,0,100000,0.98625,0,0,0.98625,1.122,0,9.11517,0
3157,0,100000,0.986875,0,0,0.986875,1.122,0,9.11517,0
3158,0,100000,0.986875,0,0,0.986875,1.122,0,9.11517,0
3159,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
3160,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
3161,0,100000,0.988125,0,0,0.988125,1.122,0,9.11517,0
3162,0,100000,0.988125,0,0,0.988125,1.122,0,9.11517,0
3163,0,100000,0.98875,0,0,0.98875,1.122,0,9.11517,0
3164,0,100000,0.98875,0,0,0.98875,1.122,0,9.11517,0
3165,0,100000,0.989375,0,0,0.989375,1.122,0,9.11517,0
3166,0,100000,0.989375,0,0,0.989375,1.122,0,9.11517,0
3167,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
3168,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
3169,0,100000,0.990625,0,0,0.990625,1.122,0,9.11517,0
3170,0,100000,0.990625,0,0,0.990625,1.122,0,9.11517,0
3171,0,100000,0.99125,0,0,0.99125,1.122,0,9.11517,0
3172,0,100000,0.99125,0,0,0.99125,1.122,0,9.11517,0
3173,0,100000,0.991875,0,0,0.991875,1.122,0,9.11517,0
3174,0,100000,0.991875,0,0,0.991875,1.122,0,9.11517,0
3175,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
3176,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
3177,0,100000,0.993125,0,0,0.993125,1.122,0,9.11517,0
3178,0,100000,0.993125,0,0,0.993125,1.122,0,9.11517,0
3179,0,100000,0.99375,0,0,0.99375,1.122,0,9.11517,0
3180,0,100000,0.99375,0,0,0.99375,1.122,0,9.11517,0
3181,0,100000,0.994375,0,0,0.994375,1.122,0,9.11517,0
3182,0,100000,0.994375,0,0,0.994375,1.122,0,9.11517,0
3183,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
3184,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
3185,0,100000,0.995625,0,0,0.995625,1.122,0,9.11517,0
3186,0,100000,0.995625,0,0,0.995625,1.122,0,9.11517,0
3187,0,100000,0.99625,0,0,0.99625,1.122,0,9.11517,0
3188,0,100000,0.99625,0,0,0.99625,1.122,0,9.11517,0
3189,0,100000,0.996875,0,0,0.996875,1.122,0,9.11517,0
3190,0,100000,0.996875,0,0,0.996875,1.122,0,9.11517,0
3191,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
3192,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
3193,0,100000,0.998125,0,0,0.998125,1.122,0,9.11517,0
3194,0,100000,0.998125,0,0,0.998125,1.122,0,9.11517,0
3195,0,100000,0.99875,0,0,0.99875,1.122,0,9.11517,0
3196,0,100000,0.99875,0,0,0.99875,1.122,0,9.11517,0
3197,0,100000,0.999375,0,0,0.999375,1.122,0,9.11517,0
3198,0,100000,0.999375,0,0,0.999375,1.122,0,9.11517,0
3199,0,100000,1,0,0,1,1.122,0,9.11517,0


==> data/rp2_200.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,6.63291e-13,1e+06,0,0,0,0,1.602,2.38387e-07,41.9189,0
1,2.02516e-13,1e+06,0.005,0,0,0.005,1.602,3.14109e-08,41.9189,-2.98061e-06
2,2.02516e-13,1e+06,0.005,0,0,0.005,1.602,3.14109e-08,41.9189,-2.98061e-06
3,1.19547e-13,1e+06,0.01,0,0,0.01,1.602,1.54079e-08,41.9189,7.86028e-07
4,1.19547e-13,1e+06,0.01,0,0,0.01,1.602,1.54079e-08,41.9189,7.86028e-07
5,7.53901e-13,1e+06,0.015,0,0,0.015,1.602,7.60552e-08,41.9189,-3.3665e-06
6,7.53901e-13,1e+06,0.015,0,0,0.015,1.602,7.60552e-08,41.9189,-3.3665e-06
7,5.10299e-13,1e+06,0.02,0,0,0.02,1.602,3.79656e-08,41.9189,2.68834e-06
8,5.10299e-13,1e+06,0.02,0,0,0.02,1.602,3.79656e-08,41.9189,2.68834e-06
9,1.17111e-12,1e+06,0.025,0,0,0.025,1.602,7.3019e-08,41.9189,-4.31642e-06
10,1.17111e-12,1e+06,0.025,0,0,0.025,1.602,7.3019e-08,41.9189,-4.31642e-06
11,9.82989e-13,1e+06,0.03,0,0,0.03,1.602,4.8011e-08,41.9189,4.51473e-06
12,9.82989e-13,1e+06,0.03,0,0,0.03,1.602,4.8011e-08,41.9189,4.51473e-06
13,1.22933e-12,1e+06,0.035,0,0,0.035,1.602,5.19602e-08,41.9189,-5.51754e-06
14,1.22933e-12,1e+06,0.035,0,0,0.035,1.602,5.19602e-08,41.9189,-5.51754e-06
15,7.08044e-13,1e+06,0.04,0,0,0.04,1.602,2.25367e-08,41.9189,5.81447e-06
16,7.08044e-13,1e+06,0.04,0,0,0.04,1.602,2.25367e-08,41.9189,5.81447e-06
17,1.20577e-13,1e+06,0.045,0,0,0.045,1.602,3.33738e-09,41.9189,-6.08187e-06
18,1.20577e-13,1e+06,0.045,0,0,0.045,1.602,3.33738e-09,41.9189,-6.08187e-06
19,9.24034e-13,1e+06,0.05,0,0,0.05,1.602,4.78794e-08,41.9189,5.73032e-06
20,9.24034e-13,1e+06,0.05,0,0,0.05,1.602,4.78794e-08,41.9189,5.73032e-06
21,1.78623e-12,1e+06,0.055,0,0,0.055,1.602,9.47352e-08,41.9189,-4.88286e-06
22,1.78623e-12,1e+06,0.055,0,0,0.055,1.602,9.47352e-08,41.9189,-4.88286e-06
23,2.08202e-12,1e+06,0.06,0,0,0.06,1.602,1.43838e-07,41.9189,3.36641e-06
24,2.08202e-12,1e+06,0.06,0,0,0.06,1.602,1.43838e-07,41.9189,3.36641e-06
25,1.27639e-12,1e+06,0.065,0,0,0.065,1.602,1.83108e-07,41.9189,-1.27251e-06
26,1.27639e-12,1e+06,0.065,0,0,0.065,1.602,1.83108e-07,41.9189,-1.27251e-06
27,5.64683e-13,1e+06,0.07,0,0,0.07,1.602,2.02153e-07,41.9189,-1.19884e-06
28,5.64683e-13,1e+06,0.07,0,0,0.07,1.602,2.02153e-07,41.9189,-1.19884e-06
29,2.61802e-12,1e+06,0.075,0,0,0.075,1.602,1.84218e-07,41.9189,3.74392e-06
30,2.61802e-12,1e+06,0.075,0,0,0.075,1.602,1.84218e-07,41.9189,3.74392e-06
31,3.58181e-12,1e+06,0.08,0,0,0.08,1.602,1.60262e-07,41.9189,-6.06041e-06
32,3.58181e-12,1e+06,0.08,0,0,0.08,1.602,1.60262e-07,41.9189,-6.06041e-06
33,2.76218e-12,1e+06,0.085,0,0,0.085,1.602,5.33758e-08,41.9189,6.98584e-06
34,2.76218e-12,1e+06,0.085,0,0,0.085,1.602,5.33758e-08,41.9189,6.98584e-06
35,1.1737e-12,1e+06,0.09,0,0,0.09,1.602,4.29865e-08,41.9189,-8.77462e-06
36,1.1737e-12,1e+06,0.09,0,0,0.09,1.602,4.29865e-08,41.9189,-8.77462e-06
37,1.11987e-12,1e+06,0.095,0,0,0.095,1.602,2.02815e-07,41.9189,7.56012e-06
38,1.11987e-12,1e+06,0.095,0,0,0.095,1.602,2.02815e-07,41.9189,7.56012e-06
39,3.68561e-12,1e+06,0.1,0,0,0.1,1.602,3.60252e-07,41.9189,-6.91562e-06
40,3.68561e-12,1e+06,0.1,0,0,0.1,1.602,3.60252e-07,41.9189,-6.91562e-06
41,1.26816e-11,1e+06,0.105,0,0,0.105,1.602,2.37717e-06,41.9189,2.97156e-05
42,1.26816e-11,1e+06,0.105,0,0,0.105,1.602,2.37717e-06,41.9189,2.97156e-05
43,9.97332e-11,1e+06,0.11,0,0,0.11,1.602,1.35146e-06,41.9189,1.62422e-05
44,9.97332e-11,1e+06,0.11,0,0,0.11,1.602,1.35146e-06,41.9189,1.62422e-05
45,5.59957e-10,1e+06,0.115,0,0,0.115,1.602,4.4451e-06,41.9189,0.000139604
46,5.59957e-10,1e+06,0.115,0,0,0.115,1.602,4.4451e-06,41.9189,0.000139604
47,1.51859e-10,1e+06,0.12,0,0,0.12,1.602,1.30945e-05,41.9189,-4.60031e-06
48,1.51859e-10,1e+06,0.12,0,0,0.12,1.602,1.30945e-05,41.9189,-4.60031e-06
49,1.8028e-08,1e+06,0.125,0,0,0.125,1.602,4.13788e-05,41.9189,8.19863e-06
50,1.8028e-08,1e+06,0.125,0,0,0.125,1.602,4.13788e-05,41.9189,8.19863e-06
51,1.16649e-07,1e+06,0.13,0,0,0.13,1.602,0.000139521,41.9189,-0.00128961
52,1.16649e-07,1e+06,0.13,0,0,0.13,1.602,0.000139521,41.9189,-0.00128961
53,3.2606e-07,1.00001e+06,0.135,0,0,0.135,1.60201,0.00028357,41.9189,-0.00321262
54,3.2606e-07,1.00001e+06,0.135,0,0,0.135,1.60201,0.00028357,41.9189,-0.00321262
55,4.19705e-07,1.00001e+06,0.14,0,0,0.14,1.60201,0.000461841,41.9189,-0.00860031
56,4.19705e-07,1.00001e+06,0.14,0,0,0.14,1.60201,0.000461841,41.9189,-0.00860031
57,3.15451e-07,1.00003e+06,0.145,0,0,0.145,1.60202,0.000424327,41.9189,-0.0146734
58,3.15451e-07,1.00003e+06,0.145,0,0,0.145,1.60202,0.000424327,41.9189,-0.0146734
59,1.89901e-06,1.00003e+06,0.15,0,0,0.15,1.60203,0.000431165,41.9189,-0.0191201
60,1.89901e-06,1.00003e+06,0.15,0,0,0.15,1.60203,0.000431165,41.9189,-0.0191201
61,1.36271e-05,1.00001e+06,0.155,0,0,0.155,1.60201,0.00330779,41.9189,-0.00410072
62,1.36271e-05,1.00001e+06,0.155,0,0,0.155,1.60201,0.00330779,41.9189,-0.00410072
63,3.42525e-05,999895,0.16,0,0,0.16,1.6019,0.0102483,41.9189,0.0637543
64,3.42525e-05,999895,0.16,0,0,0.16,1.6019,0.0102483,41.9189,0.0637543
65,6.89242e-05,999587,0.165,0,0,0.165,1.6016,0.0242657,41.9189,0.254355
66,6.89242e-05,999587,0.165,0,0,0.165,1.6016,0.0242657,41.9189,0.254355
67,0.00012091,998892,0.17,0,0,0.17,1.60093,0.0485821,41.9189,0.675238
68,0.00012091,998892,0.17,0,0,0.17,1.60093,0.0485821,41.9189,0.675238
69,0.000196711,997553,0.175,0,0,0.175,1.59965,0.0877982,41.9189,1.5068
70,0.000196711,997553,0.175,0,0,0.175,1.59965,0.0877982,41.9189,1.5068
71,0.000302095,995141,0.18,0,0,0.18,1.59733,0.145036,41.9189,2.96446
72,0.000302095,995141,0.18,0,0,0.18,1.59733,0.145036,41.9189,2.96446
73,0.000463247,991165,0.185,0,0,0.185,1.59349,0.226527,41.9189,5.44948
74,0.000463247,991165,0.185,0,0,0.185,1.59349,0.226527,41.9189,5.44948
75,0.000671969,984690,0.19,0,0,0.19,1.58724,0.331216,41.9189,9.3969
76,0.000671969,984690,0.19,0,0,0.19,1.58724,0.331216,41.9189,9.3969
77,0.000730734,974844,0.195,0,0,0.195,1.57769,0.437516,41.9189,15.5837
78,0.000730734,974844,0.195,0,0,0.195,1.57769,0.437516,41.9189,15.5837
79,0.000600849,961445,0.2,0,0,0.2,1.56464,0.520055,41.919,23.9461
80,0.000600849,961445,0.2,0,0,0.2,1.56464,0.520055,41.919,23.9461
81,9.09951e-05,945337,0.205,0,0,0.205,1.54887,0.556749,41.9189,34.2195
82,9.09951e-05,945337,0.205,0,0,0.205,1.54887,0.556749,41.9189,34.2195
83,0.000229532,928962,0.21,0,0,0.21,1.53269,0.573759,41.919,44.7556
84,0.000229532,928962,0.21,0,0,0.21,1.53269,0.573759,41.919,44.7556
85,0.000462644,911503,0.215,0,0,0.215,1.51538,0.566299,41.9189,56.2089
86,0.000462644,911503,0.215,0,0,0.215,1.51538,0.566299,41.9189,56.2089
87,0.000592837,896074,0.22,0,0,0.22,1.49988,0.576839,41.9191,66.3809
88,0.000592837,896074,0.22,0,0,0.22,1.49988,0.576839,41.9191,66.3809
89,0.000822347,877899,0.225,0,0,0.225,1.4816,0.569949,41.9189,78.7102
90,0.000822347,877899,0.225,0,0,0.225,1.4816,0.569949,41.9189,78.7102
91,0.00097953,863325,0.23,0,0,0.23,1.46674,0.582424,41.9191,88.6081
92,0.00097953,863325,0.23,0,0,0.23,1.46674,0.582424,41.9191,88.6081
93,0.00125864,844308,0.235,0,0,0.235,1.44731,0.572964,41.9189,101.836
94,0.00125864,844308,0.235,0,0,0.235,1.44731,0.572964,41.9189,101.836
95,0.00137443,830794,0.24,0,0,0.24,1.43333,0.582945,41.9191,111.385
96,0.00137443,830794,0.24,0,0,0.24,1.43333,0.582945,41.9191,111.385
97,0.00175255,811199,0.245,0,0,0.245,1.41296,0.571261,41.919,125.409
98,0.00175255,811199,0.245,0,0,0.245,1.41296,0.571261,41.919,125.409
99,0.00190201,798918,0.25,0,0,0.25,1.40007,0.581917,41.9191,134.34
100,0.00190201,798918,0.25,0,0,0.25,1.40007,0.581917,41.9191,134.34
101,0.00234835,778705,0.255,0,0,0.255,1.37872,0.56829,41.9191,149.321
102,0.00234835,778705,0.255,0,0,0.255,1.37872,0.56829,41.9191,149.321
103,0.00252627,767815,0.26,0,0,0.26,1.36708,0.579848,41.9192,157.496
104,0.00252627,767815,0.26,0,0,0.26,1.36708,0.579848,41.9192,157.496
105,0.00302226,746906,0.265,0,0,0.265,1.34466,0.56557,41.919,173.47
106,0.00302226,746906,0.265,0,0,0.265,1.34466,0.56557,41.919,173.47
107,0.0032455,737466,0.27,0,0,0.27,1.33434,0.577642,41.9194,180.817
108,0.0032455,737466,0.27,0,0,0.27,1.33434,0.577642,41.9194,180.817
109,0.0038201,715800,0.275,0,0,0.275,1.31082,0.562397,41.9189,197.936
110,0.0038201,715800,0.275,0,0,0.275,1.31082,0.562397,41.9189,197.936
111,0.0039457,707904,0.28,0,0,0.28,1.30188,0.56833,41.9198,204.275
112,0.0039457,707904,0.28,0,0,0.28,1.30188,0.56833,41.9198,204.275
113,0.00444705,685942,0.285,0,0,0.285,1.27782,0.560777,41.9185,222.207
114,0.00444705,685942,0.285,0,0,0.285,1.27782,0.560777,41.9185,222.207
115,0.00474689,679010,0.29,0,0,0.29,1.26957,0.575322,41.9205,227.991
116,0.00474689,679010,0.29,0,0,0.29,1.26957,0.575322,41.9205,227.991
117,0.00430397,655980,0.295,0,0,0.295,1.24419,0.605916,41.9178,247.455
118,0.00430397,655980,0.295,0,0,0.295,1.24419,0.605916,41.9178,247.455
119,0.00312707,646828,0.3,0,0,0.3,1.233,0.554696,41.921,255.341
120,0.00312707,646828,0.3,0,0,0.3,1.233,0.554696,41.921,255.341
121,0.00274931,628374,0.305,0,0,0.305,1.21242,0.579202,41.9182,271.54
122,0.00274931,628374,0.305,0,0,0.305,1.21242,0.579202,41.9182,271.54
123,0.000754466,617314,0.31,0,0,0.31,1.19901,0.511085,41.9206,281.431
124,0.000754466,617314,0.31,0,0,0.31,1.19901,0.511085,41.9206,281.431
125,9.78844e-05,604521,0.315,0,0,0.315,1.18432,0.546697,41.9194,293.036
126,9.78844e-05,604521,0.315,0,0,0.315,1.18432,0.546697,41.9194,293.036
127,0.00180966,590784,0.32,0,0,0.32,1.16794,0.48726,41.9201,305.728
128,0.00180966,590784,0.32,0,0,0.32,1.16794,0.48726,41.9201,305.728
129,0.00233099,582569,0.325,0,0,0.325,1.15809,0.509652,41.9205,313.438
130,0.00233099,582569,0.325,0,0,0.325,1.15809,0.509652,41.9205,313.438
131,0.00358334,567313,0.33,0,0,0.33,1.13995,0.468772,41.9198,327.979
132,0.00358334,567313,0.33,0,0,0.33,1.13995,0.468772,41.9198,327.979
133,0.00427112,562023,0.335,0,0,0.335,1.13324,0.499814,41.9212,333.088
134,0.00427112,562023,0.335,0,0,0.335,1.13324,0.499814,41.9212,333.088
135,0.00490413,544892,0.34,0,0,0.34,1.11275,0.486235,41.9196,349.92
136,0.00490413,544892,0.34,0,0,0.34,1.11275,0.486235,41.9196,349.92
137,0.00588891,540690,0.345,0,0,0.345,1.10709,0.52604,41.9219,354.12
138,0.00588891,540690,0.345,0,0,0.345,1.10709,0.52604,41.9219,354.12
139,0.00692901,521156,0.35,0,0,0.35,1.08343,0.496029,41.9194,373.963
140,0.00692901,521156,0.35,0,0,0.35,1.08343,0.496029,41.9194,373.963
141,0.00585494,518964,0.355,0,0,0.355,1.08018,0.457202,41.9219,376.219
142,0.00585494,518964,0.355,0,0,0.355,1.08018,0.457202,41.9219,376.219
143,0.00658054,502165,0.36,0,0,0.36,1.05943,0.433831,41.9201,393.832
144,0.00658054,502165,0.36,0,0,0.36,1.05943,0.433831,41.9201,393.832
145,0.00562732,501122,0.365,0,0,0.365,1.05784,0.395307,41.9214,394.945
146,0.00562732,501122,0.365,0,0,0.365,1.05784,0.395307,41.9214,394.945
147,0.00590589,486696,0.37,0,0,0.37,1.03968,0.391439,41.9204,410.468
148,0.00590589,486696,0.37,0,0,0.37,1.03968,0.391439,41.9204,410.468
149,0.0045931,485784,0.375,0,0,0.375,1.03834,0.328112,41.9212,411.46
150,0.0045931,485784,0.375,0,0,0.375,1.03834,0.328112,41.9212,411.46
151,0.00492889,474595,0.38,0,0,0.38,1.02406,0.316642,41.9205,423.78
152,0.00492889,474595,0.38,0,0,0.38,1.02406,0.316642,41.9205,423.78
153,0.00317677,474136,0.385,0,0,0.385,1.02338,0.229344,41.9209,424.293
154,0.00317677,474136,0.385,0,0,0.385,1.02338,0.229344,41.9209,424.293
155,0.00333127,466760,0.39,0,0,0.39,1.01383,0.224592,41.9208,432.537
156,0.00333127,466760,0.39,0,0,0.39,1.01383,0.224592,41.9208,432.537
157,0.00222358,466476,0.395,0,0,0.395,1.01339,0.159171,41.9211,432.876
158,0.00222358,466476,0.395,0,0,0.395,1.01339,0.159171,41.9211,432.876
159,0.00232012,461579,0.4,0,0,0.4,1.00702,0.152402,41.921,438.38
160,0.00232012,461579,0.4,0,0,0.4,1.00702,0.152402,41.921,438.38
161,0.000964745,461533,0.405,0,0,0.405,1.0069,0.071041,41.9213,438.483
162,0.000964745,461533,0.405,0,0,0.405,1.0069,0.071041,41.9213,438.483
163,0.000978721,459415,0.41,0,0,0.41,1.00413,0.0715595,41.9213,440.851
164,0.000978721,459415,0.41,0,0,0.41,1.00413,0.0715595,41.9213,440.851
165,0.000511913,459328,0.415,0,0,0.415,1.00399,0.0430286,41.9214,440.957
166,0.000511913,459328,0.415,0,0,0.415,1.00399,0.0430286,41.9214,440.957
167,0.000777926,458125,0.42,0,0,0.42,1.0024,0.0282079,41.9215,442.37
168,0.000777926,458125,0.42,0,0,0.42,1.0024,0.0282079,41.9215,442.37
169,0.000126048,458483,0.425,0,0,0.425,1.00286,0.000845523,41.9215,441.915
170,0.000126048,458483,0.425,0,0,0.425,1.00286,0.000845523,41.9215,441.915
171,0.000130202,458179,0.43,0,0,0.43,1.00243,0.00887484,41.9217,442.277
172,0.000130202,458179,0.43,0,0,0.43,1.00243,0.00887484,41.9217,442.277
173,0.000339592,458246,0.435,0,0,0.435,1.00251,0.0201232,41.9217,442.235
174,0.000339592,458246,0.435,0,0,0.435,1.00251,0.0201232,41.9217,442.235
175,0.000296189,457598,0.44,0,0,0.44,1.00163,0.0214121,41.9218,442.92
176,0.000296189,457598,0.44,0,0,0.44,1.00163,0.0214121,41.9218,442.92
177,0.000138562,457634,0.445,0,0,0.445,1.00166,0.0100493,41.922,442.922
178,0.000138562,457634,0.445,0,0,0.445,1.00166,0.0100493,41.922,442.922
179,0.000382775,457320,0.45,0,0,0.45,1.00124,0.00760004,41.922,443.298
180,0.000382775,457320,0.45,0,0,0.45,1.00124,0.00760004,41.922,443.298
181,0.000218669,457433,0.455,0,0,0.455,1.00136,0.0110818,41.9221,443.066
182,0.000218669,457433,0.455,0,0,0.455,1.00136,0.0110818,41.9221,443.066
183,0.000148197,457004,0.46,0,0,0.46,1.0008,0.0198177,41.9221,443.707
184,0.000148197,457004,0.46,0,0,0.46,1.0008,0.0198177,41.9221,443.707
185,0.000242904,456850,0.465,0,0,0.465,1.00058,0.0235453,41.9222,443.801
186,0.000242904,456850,0.465,0,0,0.465,1.00058,0.0235453,41.9222,443.801
187,0.000157935,456334,0.47,0,0,0.47,0.999864,0.0169072,41.9224,444.335
188,0.000157935,456334,0.47,0,0,0.47,0.999864,0.0169072,41.9224,444.335
189,0.000105454,456373,0.475,0,0,0.475,0.999906,0.0123963,41.9225,444.477
190,0.000105454,456373,0.475,0,0,0.475,0.999906,0.0123963,41.9225,444.477
191,4.07385e-05,455997,0.48,0,0,0.48,0.999374,0.0177568,41.9227,444.687
192,4.07385e-05,455997,0.48,0,0,0.48,0.999374,0.0177568,41.9227,444.687
193,1.61413e-05,455871,0.485,0,0,0.485,0.999202,0.00955363,41.9227,444.92
194,1.61413e-05,455871,0.485,0,0,0.485,0.999202,0.00955363,41.9227,444.92
195,0.000128553,455732,0.49,0,0,0.49,0.998997,0.0177985,41.9228,445.249
196,0.000128553,455732,0.49,0,0,0.49,0.998997,0.0177985,41.9228,445.249
197,7.25304e-05,455372,0.495,0,0,0.495,0.998497,0.0101418,41.9229,445.296
198,7.25304e-05,455372,0.495,0,0,0.495,0.998497,0.0101418,41.9229,445.296
199,6.14262e-05,455450,0.5,0,0,0.5,0.998597,0.00406215,41.923,445.572
200,6.14262e-05,455450,0.5,0,0,0.5,0.998597,0.00406215,41.923,445.572
201,5.37854e-06,455282,0.505,0,0,0.505,0.998337,0.0143488,41.9232,445.649
202,5.37854e-06,455282,0.505,0,0,0.505,0.998337,0.0143488,41.9232,445.649
203,7.69169e-05,455064,0.51,0,0,0.51,0.998029,0.00202602,41.9233,445.661
204,7.69169e-05,455064,0.51,0,0,0.51,0.998029,0.00202602,41.9233,445.661
205,9.35085e-05,455249,0.515,0,0,0.515,0.998258,0.00327319,41.9234,445.839
206,9.35085e-05,455249,0.515,0,0,0.515,0.998258,0.00327319,41.9234,445.839
207,3.54379e-06,455199,0.52,0,0,0.52,0.998158,0.0072264,41.9235,445.746
208,3.54379e-06,455199,0.52,0,0,0.52,0.998158,0.0072264,41.9235,445.746
209,0.000136396,455093,0.525,0,0,0.525,0.997973,0.00640165,41.9238,445.521
210,0.000136396,455093,0.525,0,0,0.525,0.997973,0.00640165,41.9238,445.521
211,0.000125527,455421,0.53,0,0,0.53,0.998411,0.0015388,41.9237,445.899
212,0.000125527,455421,0.53,0,0,0.53,0.998411,0.0015388,41.9237,445.899
213,0.000150565,455104,0.535,0,0,0.535,0.997913,0.00775552,41.9241,445.56
214,0.000150565,455104,0.535,0,0,0.535,0.997913,0.00775552,41.9241,445.56
215,2.20753e-05,455232,0.54,0,0,0.54,0.998107,0.0086617,41.9239,445.66
216,2.20753e-05,455232,0.54,0,0,0.54,0.998107,0.0086617,41.9239,445.66
217,0.000164185,455467,0.545,0,0,0.545,0.998258,0.00801424,41.9247,445.843
218,0.000164185,455467,0.545,0,0,0.545,0.998258,0.00801424,41.9247,445.843
219,0.000143212,455005,0.55,0,0,0.55,0.997796,0.00361541,41.9238,445.303
220,0.000143212,455005,0.55,0,0,0.55,0.997796,0.00361541,41.9238,445.303
221,0.000137299,455437,0.555,0,0,0.555,0.99815,0.0124029,41.9241,445.644
222,0.000137299,455437,0.555,0,0,0.555,0.99815,0.0124029,41.9241,445.644
223,0.000222436,455615,0.56,0,0,0.56,0.998323,0.0222315,41.9242,445.817
224,0.000222436,455615,0.56,0,0,0.56,0.998323,0.0222315,41.9242,445.817
225,0.000560909,454833,0.565,0,0,0.565,0.997424,0.00329101,41.9191,444.891
226,0.000560909,454833,0.565,0,0,0.565,0.997424,0.00329101,41.9191,444.891
227,0.000600331,455864,0.57,0,0,0.57,0.998383,0.00571902,41.9201,446.131
228,0.000600331,455864,0.57,0,0,0.57,0.998383,0.00571902,41.9201,446.131
229,0.000334843,455139,0.575,0,0,0.575,0.997853,0.0435165,41.8999,445.273
230,0.000334843,455139,0.575,0,0,0.575,0.997853,0.0435165,41.8999,445.273
231,0.000213325,455046,0.58,0,0,0.58,0.997511,0.0175957,41.8935,445.186
232,0.000213325,455046,0.58,0,0,0.58,0.997511,0.0175957,41.8935,445.186
233,0.000461159,456041,0.585,0,0,0.585,0.999607,0.0574469,41.8256,446.339
234,0.000461159,456041,0.585,0,0,0.585,0.999607,0.0574469,41.8256,446.339
235,0.000218707,454986,0.59,0,0,0.59,0.998802,0.153319,41.7809,445.189
236,0.000218707,454986,0.59,0,0,0.59,0.998802,0.153319,41.7809,445.189
237,0.000316287,455128,0.595,0,0,0.595,1.00476,0.280524,41.4541,445.219
238,0.000316287,455128,0.595,0,0,0.595,1.00476,0.280524,41.4541,445.219
239,0.000432019,456201,0.6,0,0,0.6,1.01765,0.347162,40.7856,446.417
240,0.000432019,456201,0.6,0,0,0.6,1.01765,0.347162,40.7856,446.417
241,0.0012014,454303,0.605,0,0,0.605,1.0204,0.413364,40.4512,444.453
242,0.0012014,454303,0.605,0,0,0.605,1.0204,0.413364,40.4512,444.453
243,0.00238393,456071,0.61,0,0,0.61,1.04118,0.792139,39.4477,446.582
244,0.00238393,456071,0.61,0,0,0.61,1.04118,0.792139,39.4477,446.582
245,0.00196769,455387,0.615,0,0,0.615,1.1053,0.864056,36.3038,445.573
246,0.00196769,455387,0.615,0,0,0.615,1.1053,0.864056,36.3038,445.573
247,5.87739e-06,454434,0.62,0,0,0.62,1.14167,0.745579,34.6272,444.746
248,5.87739e-06,454434,0.62,0,0,0.62,1.14167,0.745579,34.6272,444.746
249,0.00483633,455925,0.625,0,0,0.625,1.17391,0.953266,33.2871,446.549
250,0.00483633,455925,0.625,0,0,0.625,1.17391,0.953266,33.2871,446.549
251,0.00545467,455359,0.63,0,0,0.63,1.30419,0.999163,28.5526,445.709
252,0.00545467,455359,0.63,0,0,0.63,1.30419,0.999163,28.5526,445.709
253,0.0017152,454585,0.635,0,0,0.635,1.58886,0.999955,21.4046,444.697
254,0.0017152,454585,0.635,0,0,0.635,1.58886,0.999955,21.4046,444.697
255,0.00146525,456642,0.64,0,0,0.64,1.98664,0.999945,15.5003,446.422
256,0.00146525,456642,0.64,0,0,0.64,1.98664,0.999945,15.5003,446.422
257,0.00174992,455305,0.645,0,0,0.645,2.37747,0.999331,12.0193,445.544
258,0.00174992,455305,0.645,0,0,0.645,2.37747,0.999331,12.0193,445.544
259,0.00138121,453753,0.65,0,0,0.65,2.68327,0.986472,10.2805,444.789
260,0.00138121,453753,0.65,0,0,0.65,2.68327,0.986472,10.2805,444.789
261,0.00165926,456143,0.655,0,0,0.655,2.88379,0.859832,9.53147,446.516
262,0.00165926,456143,0.655,0,0,0.655,2.88379,0.859832,9.53147,446.516
263,0.00100395,457094,0.66,0,0,0.66,2.96978,0.461394,9.27975,447.143
264,0.00100395,457094,0.66,0,0,0.66,2.96978,0.461394,9.27975,447.143
265,0.00040825,454751,0.665,0,0,0.665,2.97858,0.0974124,9.23421,445.389
266,0.00040825,454751,0.665,0,0,0.665,2.97858,0.0974124,9.23421,445.389
267,0.000505615,453853,0.67,0,0,0.67,2.98199,0.00863692,9.22828,444.806
268,0.000505615,453853,0.67,0,0,0.67,2.98199,0.00863692,9.22828,444.806
269,0.000543038,456938,0.675,0,0,0.675,3.00387,0.00364787,9.2254,446.928
270,0.000543038,456938,0.675,0,0,0.675,3.00387,0.00364787,9.2254,446.928
271,0.000335787,456927,0.68,0,0,0.68,3.00924,0.00704087,9.22231,447.054
272,0.000335787,456927,0.68,0,0,0.68,3.00924,0.00704087,9.22231,447.054
273,0.000796379,454735,0.685,0,0,0.685,3.00251,0.00691774,9.21943,445.403
274,0.000796379,454735,0.685,0,0,0.685,3.00251,0.00691774,9.21943,445.403
275,3.80374e-05,455733,0.69,0,0,0.69,3.00894,0.00492467,9.21767,446.167
276,3.80374e-05,455733,0.69,0,0,0.69,3.00894,0.00492467,9.21767,446.167
277,0.00111719,457787,0.695,0,0,0.695,3.01929,0.00304148,9.2166,447.648
278,0.00111719,457787,0.695,0,0,0.695,3.01929,0.00304148,9.2166,447.648
279,0.000348913,454163,0.7,0,0,0.7,3.00234,0.00151375,9.21616,445.05
280,0.000348913,454163,0.7,0,0,0.7,3.00234,0.00151375,9.21616,445.05
281,0.000342457,451323,0.705,0,0,0.705,2.98835,0.000736919,9.21615,442.989
282,0.000342457,451323,0.705,0,0,0.705,2.98835,0.000736919,9.21615,442.989
283,0.0182804,451985,0.71,0,0,0.71,2.99776,0.000436909,9.21388,443.071
284,0.0182804,451985,0.71,0,0,0.71,2.99776,0.000436909,9.21388,443.071
285,0.0240035,381463,0.715,0,0,0.715,2.63751,0.000416214,9.22094,389.491
286,0.0240035,381463,0.715,0,0,0.715,2.63751,0.000416214,9.22094,389.491
287,0.0640402,201183,0.72,0,0,0.72,1.71766,0.000199807,9.1916,191.369
288,0.0640402,201183,0.72,0,0,0.72,1.71766,0.000199807,9.1916,191.369
289,0.0422911,131292,0.725,0,0,0.725,1.33246,1.26509e-05,9.13863,71.232
290,0.0422911,131292,0.725,0,0,0.725,1.33246,1.26509e-05,9.13863,71.232
291,0.019866,108006,0.73,0,0,0.73,1.18111,1.73878e-07,9.11898,19.6923
292,0.019866,108006,0.73,0,0,0.73,1.18111,1.73878e-07,9.11898,19.6923
293,0.00601886,101622,0.735,0,0,0.735,1.13465,1.47731e-09,9.11546,4.07237
294,0.00601886,101622,0.735,0,0,0.735,1.13465,1.47731e-09,9.11546,4.07237
295,0.00142905,100223,0.74,0,0,0.74,1.12378,0,9.11518,0.56194
296,0.00142905,100223,0.74,0,0,0.74,1.12378,0,9.11518,0.56194
297,0.000237023,100004,0.745,0,0,0.745,1.12203,0,9.11517,0.0102602
298,0.000237023,100004,0.745,0,0,0.745,1.12203,0,9.11517,0.0102602
299,1.07418e-06,99995.7,0.75,0,0,0.75,1.12197,0,9.11517,-0.0107827
300,1.07418e-06,99995.7,0.75,0,0,0.75,1.12197,0,9.11517,-0.0107827
301,2.18023e-06,99999.5,0.755,0,0,0.755,1.122,0,9.11517,-0.00135106
302,2.18023e-06,99999.5,0.755,0,0,0.755,1.122,0,9.11517,-0.00135106
303,6.84471e-08,100000,0.76,0,0,0.76,1.122,0,9.11517,0.000107566
304,6.84471e-08,100000,0.76,0,0,0.76,1.122,0,9.11517,0.000107566
305,3.58999e-10,100000,0.765,0,0,0.765,1.122,0,9.11517,4.16911e-05
306,3.58999e-10,100000,0.765,0,0,0.765,1.122,0,9.11517,4.16911e-05
307,7.0707e-11,100000,0.77,0,0,0.77,1.122,0,9.11517,1.81238e-06
308,7.0707e-11,100000,0.77,0,0,0.77,1.122,0,9.11517,1.81238e-06
309,1.25675e-13,100000,0.775,0,0,0.775,1.122,0,9.11517,-7.62158e-07
310,1.25675e-13,100000,0.775,0,0,0.775,1.122,0,9.11517,-7.62158e-07
311,2.25211e-14,100000,0.78,0,0,0.78,1.122,0,9.11517,-1.19018e-07
312,2.25211e-14,100000,0.78,0,0,0.78,1.122,0,9.11517,-1.19018e-07
313,5.89093e-16,100000,0.785,0,0,0.785,1.122,0,9.11517,5.12378e-09
314,5.89093e-16,100000,0.785,0,0,0.785,1.122,0,9.11517,5.12378e-09
315,5.02451e-19,100000,0.79,0,0,0.79,1.122,0,9.11517,3.22554e-09
316,5.02451e-19,100000,0.79,0,0,0.79,1.122,0,9.11517,3.22554e-09
317,4.20681e-19,100000,0.795,0,0,0.795,1.122,0,9.11517,2.1453e-10
318,4.20681e-19,100000,0.795,0,0,0.795,1.122,0,9.11517,2.1453e-10
319,1.90939e-21,100000,0.8,0,0,0.8,1.122,0,9.11517,-5.13524e-11
320,1.90939e-21,100000,0.8,0,0,0.8,1.122,0,9.11517,-5.13524e-11
321,9.68467e-23,100000,0.805,0,0,0.805,1.122,0,9.11517,-1.01268e-11
322,9.68467e-23,100000,0.805,0,0,0.805,1.122,0,9.11517,-1.01268e-11
323,4.16485e-24,100000,0.81,0,0,0.81,1.122,0,9.11517,4.95114e-14
324,4.16485e-24,100000,0.81,0,0,0.81,1.122,0,9.11517,4.95114e-14
325,3.47071e-27,100000,0.815,0,0,0.815,1.122,0,9.11517,1.80838e-13
326,3.47071e-27,100000,0.815,0,0,0.815,1.122,0,9.11517,1.80838e-13
327,0,100000,0.82,0,0,0.82,1.122,0,9.11517,-2.055e-15
328,0,100000,0.82,0,0,0.82,1.122,0,9.11517,-2.055e-15
329,1.35575e-29,100000,0.825,0,0,0.825,1.122,0,9.11517,0
330,1.35575e-29,100000,0.825,0,0,0.825,1.122,0,9.11517,0
331,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
332,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
333,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
334,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
335,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
336,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
337,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
338,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
339,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
340,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
341,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
342,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
343,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
344,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
345,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
346,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
347,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
348,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
349,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
350,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
351,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
352,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
353,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
354,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
355,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
356,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
357,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
358,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
359,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
360,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
361,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
362,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
363,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
364,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
365,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
366,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
367,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
368,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
369,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
370,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
371,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
372,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
373,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
374,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
375,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
376,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
377,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
378,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
379,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
380,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
381,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
382,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
383,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
384,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
385,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
386,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
387,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
388,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
389,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
390,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
391,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
392,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
393,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
394,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
395,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
396,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
397,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
398,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
399,0,100000,1,0,0,1,1.122,0,9.11517,0


==> data/rp2_3200.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,0,1.00E+06,0,0,0,0,1.602,0,41.9189,0
1,0,1.00E+06,0.0003125,0,0,0.0003125,1.602,0,41.9189,0
2,0,1.00E+06,0.0003125,0,0,0.0003125,1.602,0,41.9189,0
3,0,1.00E+06,0.000625,0,0,0.000625,1.602,0,41.9189,0
4,0,1.00E+06,0.000625,0,0,0.000625,1.602,0,41.9189,0
5,0,1.00E+06,0.0009375,0,0,0.0009375,1.602,0,41.9189,0
6,0,1.00E+06,0.0009375,0,0,0.0009375,1.602,0,41.9189,0
7,0,1.00E+06,0.00125,0,0,0.00125,1.602,0,41.9189,0
8,0,1.00E+06,0.00125,0,0,0.00125,1.602,0,41.9189,0
9,0,1.00E+06,0.0015625,0,0,0.0015625,1.602,0,41.9189,0
10,0,1.00E+06,0.0015625,0,0,0.0015625,1.602,0,41.9189,0
11,0,1.00E+06,0.001875,0,0,0.001875,1.602,0,41.9189,0
12,0,1.00E+06,0.001875,0,0,0.001875,1.602,0,41.9189,0
13,0,1.00E+06,0.0021875,0,0,0.0021875,1.602,0,41.9189,0
14,0,1.00E+06,0.0021875,0,0,0.0021875,1.602,0,41.9189,0
15,0,1.00E+06,0.0025,0,0,0.0025,1.602,0,41.9189,0
16,0,1.00E+06,0.0025,0,0,0.0025,1.602,0,41.9189,0
17,0,1.00E+06,0.0028125,0,0,0.0028125,1.602,0,41.9189,0
18,0,1.00E+06,0.0028125,0,0,0.0028125,1.602,0,41.9189,0
19,0,1.00E+06,0.003125,0,0,0.003125,1.602,0,41.9189,0
20,0,1.00E+06,0.003125,0,0,0.003125,1.602,0,41.9189,0
21,0,1.00E+06,0.0034375,0,0,0.0034375,1.602,0,41.9189,0
22,0,1.00E+06,0.0034375,0,0,0.0034375,1.602,0,41.9189,0
23,0,1.00E+06,0.00375,0,0,0.00375,1.602,0,41.9189,0
24,0,1.00E+06,0.00375,0,0,0.00375,1.602,0,41.9189,0
25,0,1.00E+06,0.0040625,0,0,0.0040625,1.602,0,41.9189,0
26,0,1.00E+06,0.0040625,0,0,0.0040625,1.602,0,41.9189,0
27,0,1.00E+06,0.004375,0,0,0.004375,1.602,0,41.9189,0
28,0,1.00E+06,0.004375,0,0,0.004375,1.602,0,41.9189,0
29,0,1.00E+06,0.0046875,0,0,0.0046875,1.602,0,41.9189,0
30,0,1.00E+06,0.0046875,0,0,0.0046875,1.602,0,41.9189,0
31,0,1.00E+06,0.005,0,0,0.005,1.602,0,41.9189,0
32,0,1.00E+06,0.005,0,0,0.005,1.602,0,41.9189,0
33,0,1.00E+06,0.0053125,0,0,0.0053125,1.602,0,41.9189,0
34,0,1.00E+06,0.0053125,0,0,0.0053125,1.602,0,41.9189,0
35,0,1.00E+06,0.005625,0,0,0.005625,1.602,0,41.9189,0
36,0,1.00E+06,0.005625,0,0,0.005625,1.602,0,41.9189,0
37,0,1.00E+06,0.0059375,0,0,0.0059375,1.602,0,41.9189,0
38,0,1.00E+06,0.0059375,0,0,0.0059375,1.602,0,41.9189,0
39,0,1.00E+06,0.00625,0,0,0.00625,1.602,0,41.9189,0
40,0,1.00E+06,0.00625,0,0,0.00625,1.602,0,41.9189,0
41,0,1.00E+06,0.0065625,0,0,0.0065625,1.602,0,41.9189,0
42,0,1.00E+06,0.0065625,0,0,0.0065625,1.602,0,41.9189,0
43,0,1.00E+06,0.006875,0,0,0.006875,1.602,0,41.9189,0
44,0,1.00E+06,0.006875,0,0,0.006875,1.602,0,41.9189,0
45,0,1.00E+06,0.0071875,0,0,0.0071875,1.602,0,41.9189,0
46,0,1.00E+06,0.0071875,0,0,0.0071875,1.602,0,41.9189,0
47,0,1.00E+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
48,0,1.00E+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
49,0,1.00E+06,0.0078125,0,0,0.0078125,1.602,0,41.9189,0
50,0,1.00E+06,0.0078125,0,0,0.0078125,1.602,0,41.9189,0
51,0,1.00E+06,0.008125,0,0,0.008125,1.602,0,41.9189,0
52,0,1.00E+06,0.008125,0,0,0.008125,1.602,0,41.9189,0
53,0,1.00E+06,0.0084375,0,0,0.0084375,1.602,0,41.9189,0
54,0,1.00E+06,0.0084375,0,0,0.0084375,1.602,0,41.9189,0
55,0,1.00E+06,0.00875,0,0,0.00875,1.602,0,41.9189,0
56,0,1.00E+06,0.00875,0,0,0.00875,1.602,0,41.9189,0
57,0,1.00E+06,0.0090625,0,0,0.0090625,1.602,0,41.9189,0
58,0,1.00E+06,0.0090625,0,0,0.0090625,1.602,0,41.9189,0
59,0,1.00E+06,0.009375,0,0,0.009375,1.602,0,41.9189,0
60,0,1.00E+06,0.009375,0,0,0.009375,1.602,0,41.9189,0
61,0,1.00E+06,0.0096875,0,0,0.0096875,1.602,0,41.9189,0
62,0,1.00E+06,0.0096875,0,0,0.0096875,1.602,0,41.9189,0
63,0,1.00E+06,0.01,0,0,0.01,1.602,0,41.9189,0
64,0,1.00E+06,0.01,0,0,0.01,1.602,0,41.9189,0
65,0,1.00E+06,0.0103125,0,0,0.0103125,1.602,0,41.9189,0
66,0,1.00E+06,0.0103125,0,0,0.0103125,1.602,0,41.9189,0
67,0,1.00E+06,0.010625,0,0,0.010625,1.602,0,41.9189,0
68,0,1.00E+06,0.010625,0,0,0.010625,1.602,0,41.9189,0
69,0,1.00E+06,0.0109375,0,0,0.0109375,1.602,0,41.9189,0
70,0,1.00E+06,0.0109375,0,0,0.0109375,1.602,0,41.9189,0
71,0,1.00E+06,0.01125,0,0,0.01125,1.602,0,41.9189,0
72,0,1.00E+06,0.01125,0,0,0.01125,1.602,0,41.9189,0
73,0,1.00E+06,0.0115625,0,0,0.0115625,1.602,0,41.9189,0
74,0,1.00E+06,0.0115625,0,0,0.0115625,1.602,0,41.9189,0
75,0,1.00E+06,0.011875,0,0,0.011875,1.602,0,41.9189,0
76,0,1.00E+06,0.011875,0,0,0.011875,1.602,0,41.9189,0
77,0,1.00E+06,0.0121875,0,0,0.0121875,1.602,0,41.9189,0
78,0,1.00E+06,0.0121875,0,0,0.0121875,1.602,0,41.9189,0
79,0,1.00E+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
80,0,1.00E+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
81,0,1.00E+06,0.0128125,0,0,0.0128125,1.602,0,41.9189,0
82,0,1.00E+06,0.0128125,0,0,0.0128125,1.602,0,41.9189,0
83,0,1.00E+06,0.013125,0,0,0.013125,1.602,0,41.9189,0
84,0,1.00E+06,0.013125,0,0,0.013125,1.602,0,41.9189,0
85,0,1.00E+06,0.0134375,0,0,0.0134375,1.602,0,41.9189,0
86,0,1.00E+06,0.0134375,0,0,0.0134375,1.602,0,41.9189,0
87,0,1.00E+06,0.01375,0,0,0.01375,1.602,0,41.9189,0
88,0,1.00E+06,0.01375,0,0,0.01375,1.602,0,41.9189,0
89,0,1.00E+06,0.0140625,0,0,0.0140625,1.602,0,41.9189,0
90,0,1.00E+06,0.0140625,0,0,0.0140625,1.602,0,41.9189,0
91,0,1.00E+06,0.014375,0,0,0.014375,1.602,0,41.9189,0
92,0,1.00E+06,0.014375,0,0,0.014375,1.602,0,41.9189,0
93,0,1.00E+06,0.0146875,0,0,0.0146875,1.602,0,41.9189,0
94,0,1.00E+06,0.0146875,0,0,0.0146875,1.602,0,41.9189,0
95,0,1.00E+06,0.015,0,0,0.015,1.602,0,41.9189,0
96,0,1.00E+06,0.015,0,0,0.015,1.602,0,41.9189,0
97,0,1.00E+06,0.0153125,0,0,0.0153125,1.602,0,41.9189,0
98,0,1.00E+06,0.0153125,0,0,0.0153125,1.602,0,41.9189,0
99,0,1.00E+06,0.015625,0,0,0.015625,1.602,0,41.9189,0
100,0,1.00E+06,0.015625,0,0,0.015625,1.602,0,41.9189,0
101,0,1.00E+06,0.0159375,0,0,0.0159375,1.602,0,41.9189,0
102,0,1.00E+06,0.0159375,0,0,0.0159375,1.602,0,41.9189,0
103,0,1.00E+06,0.01625,0,0,0.01625,1.602,0,41.9189,0
104,0,1.00E+06,0.01625,0,0,0.01625,1.602,0,41.9189,0
105,0,1.00E+06,0.0165625,0,0,0.0165625,1.602,0,41.9189,0
106,0,1.00E+06,0.0165625,0,0,0.0165625,1.602,0,41.9189,0
107,0,1.00E+06,0.016875,0,0,0.016875,1.602,0,41.9189,0
108,0,1.00E+06,0.016875,0,0,0.016875,1.602,0,41.9189,0
109,0,1.00E+06,0.0171875,0,0,0.0171875,1.602,0,41.9189,0
110,0,1.00E+06,0.0171875,0,0,0.0171875,1.602,0,41.9189,0
111,0,1.00E+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
112,0,1.00E+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
113,0,1.00E+06,0.0178125,0,0,0.0178125,1.602,0,41.9189,0
114,0,1.00E+06,0.0178125,0,0,0.0178125,1.602,0,41.9189,0
115,0,1.00E+06,0.018125,0,0,0.018125,1.602,0,41.9189,0
116,0,1.00E+06,0.018125,0,0,0.018125,1.602,0,41.9189,0
117,0,1.00E+06,0.0184375,0,0,0.0184375,1.602,0,41.9189,0
118,0,1.00E+06,0.0184375,0,0,0.0184375,1.602,0,41.9189,0
119,0,1.00E+06,0.01875,0,0,0.01875,1.602,0,41.9189,0
120,0,1.00E+06,0.01875,0,0,0.01875,1.602,0,41.9189,0
121,0,1.00E+06,0.0190625,0,0,0.0190625,1.602,0,41.9189,0
122,0,1.00E+06,0.0190625,0,0,0.0190625,1.602,0,41.9189,0
123,0,1.00E+06,0.019375,0,0,0.019375,1.602,0,41.9189,0
124,0,1.00E+06,0.019375,0,0,0.019375,1.602,0,41.9189,0
125,0,1.00E+06,0.0196875,0,0,0.0196875,1.602,0,41.9189,0
126,0,1.00E+06,0.0196875,0,0,0.0196875,1.602,0,41.9189,0
127,0,1.00E+06,0.02,0,0,0.02,1.602,0,41.9189,0
128,0,1.00E+06,0.02,0,0,0.02,1.602,0,41.9189,0
129,0,1.00E+06,0.0203125,0,0,0.0203125,1.602,0,41.9189,0
130,0,1.00E+06,0.0203125,0,0,0.0203125,1.602,0,41.9189,0
131,0,1.00E+06,0.020625,0,0,0.020625,1.602,0,41.9189,0
132,0,1.00E+06,0.020625,0,0,0.020625,1.602,0,41.9189,0
133,0,1.00E+06,0.0209375,0,0,0.0209375,1.602,0,41.9189,0
134,0,1.00E+06,0.0209375,0,0,0.0209375,1.602,0,41.9189,0
135,0,1.00E+06,0.02125,0,0,0.02125,1.602,0,41.9189,0
136,0,1.00E+06,0.02125,0,0,0.02125,1.602,0,41.9189,0
137,0,1.00E+06,0.0215625,0,0,0.0215625,1.602,0,41.9189,0
138,0,1.00E+06,0.0215625,0,0,0.0215625,1.602,0,41.9189,0
139,0,1.00E+06,0.021875,0,0,0.021875,1.602,0,41.9189,0
140,0,1.00E+06,0.021875,0,0,0.021875,1.602,0,41.9189,0
141,0,1.00E+06,0.0221875,0,0,0.0221875,1.602,0,41.9189,0
142,0,1.00E+06,0.0221875,0,0,0.0221875,1.602,0,41.9189,0
143,0,1.00E+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
144,0,1.00E+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
145,0,1.00E+06,0.0228125,0,0,0.0228125,1.602,0,41.9189,0
146,0,1.00E+06,0.0228125,0,0,0.0228125,1.602,0,41.9189,0
147,0,1.00E+06,0.023125,0,0,0.023125,1.602,0,41.9189,0
148,0,1.00E+06,0.023125,0,0,0.023125,1.602,0,41.9189,0
149,0,1.00E+06,0.0234375,0,0,0.0234375,1.602,0,41.9189,0
150,0,1.00E+06,0.0234375,0,0,0.0234375,1.602,0,41.9189,0
151,0,1.00E+06,0.02375,0,0,0.02375,1.602,0,41.9189,0
152,0,1.00E+06,0.02375,0,0,0.02375,1.602,0,41.9189,0
153,0,1.00E+06,0.0240625,0,0,0.0240625,1.602,0,41.9189,0
154,0,1.00E+06,0.0240625,0,0,0.0240625,1.602,0,41.9189,0
155,0,1.00E+06,0.024375,0,0,0.024375,1.602,0,41.9189,0
156,0,1.00E+06,0.024375,0,0,0.024375,1.602,0,41.9189,0
157,0,1.00E+06,0.0246875,0,0,0.0246875,1.602,0,41.9189,0
158,0,1.00E+06,0.0246875,0,0,0.0246875,1.602,0,41.9189,0
159,0,1.00E+06,0.025,0,0,0.025,1.602,0,41.9189,0
160,0,1.00E+06,0.025,0,0,0.025,1.602,0,41.9189,0
161,0,1.00E+06,0.0253125,0,0,0.0253125,1.602,0,41.9189,0
162,0,1.00E+06,0.0253125,0,0,0.0253125,1.602,0,41.9189,0
163,0,1.00E+06,0.025625,0,0,0.025625,1.602,0,41.9189,0
164,0,1.00E+06,0.025625,0,0,0.025625,1.602,0,41.9189,0
165,0,1.00E+06,0.0259375,0,0,0.0259375,1.602,0,41.9189,0
166,0,1.00E+06,0.0259375,0,0,0.0259375,1.602,0,41.9189,0
167,0,1.00E+06,0.02625,0,0,0.02625,1.602,0,41.9189,0
168,0,1.00E+06,0.02625,0,0,0.02625,1.602,0,41.9189,0
169,0,1.00E+06,0.0265625,0,0,0.0265625,1.602,0,41.9189,0
170,0,1.00E+06,0.0265625,0,0,0.0265625,1.602,0,41.9189,0
171,0,1.00E+06,0.026875,0,0,0.026875,1.602,0,41.9189,0
172,0,1.00E+06,0.026875,0,0,0.026875,1.602,0,41.9189,0
173,0,1.00E+06,0.0271875,0,0,0.0271875,1.602,0,41.9189,0
174,0,1.00E+06,0.0271875,0,0,0.0271875,1.602,0,41.9189,0
175,0,1.00E+06,0.0275,0,0,0.0275,1.602,0,41.9189,0
176,0,1.00E+06,0.0275,0,0,0.0275,1.602,0,41.9189,0
177,0,1.00E+06,0.0278125,0,0,0.0278125,1.602,0,41.9189,0
178,0,1.00E+06,0.0278125,0,0,0.0278125,1.602,0,41.9189,0
179,0,1.00E+06,0.028125,0,0,0.028125,1.602,0,41.9189,0
180,0,1.00E+06,0.028125,0,0,0.028125,1.602,0,41.9189,0
181,0,1.00E+06,0.0284375,0,0,0.0284375,1.602,0,41.9189,0
182,0,1.00E+06,0.0284375,0,0,0.0284375,1.602,0,41.9189,0
183,0,1.00E+06,0.02875,0,0,0.02875,1.602,0,41.9189,0
184,0,1.00E+06,0.02875,0,0,0.02875,1.602,0,41.9189,0
185,0,1.00E+06,0.0290625,0,0,0.0290625,1.602,0,41.9189,0
186,0,1.00E+06,0.0290625,0,0,0.0290625,1.602,0,41.9189,0
187,0,1.00E+06,0.029375,0,0,0.029375,1.602,0,41.9189,0
188,0,1.00E+06,0.029375,0,0,0.029375,1.602,0,41.9189,0
189,0,1.00E+06,0.0296875,0,0,0.0296875,1.602,0,41.9189,0
190,0,1.00E+06,0.0296875,0,0,0.0296875,1.602,0,41.9189,0
191,0,1.00E+06,0.03,0,0,0.03,1.602,0,41.9189,0
192,0,1.00E+06,0.03,0,0,0.03,1.602,0,41.9189,0
193,0,1.00E+06,0.0303125,0,0,0.0303125,1.602,0,41.9189,0
194,0,1.00E+06,0.0303125,0,0,0.0303125,1.602,0,41.9189,0
195,0,1.00E+06,0.030625,0,0,0.030625,1.602,0,41.9189,0
196,0,1.00E+06,0.030625,0,0,0.030625,1.602,0,41.9189,0
197,0,1.00E+06,0.0309375,0,0,0.0309375,1.602,0,41.9189,0
198,0,1.00E+06,0.0309375,0,0,0.0309375,1.602,0,41.9189,0
199,0,1.00E+06,0.03125,0,0,0.03125,1.602,0,41.9189,0
200,0,1.00E+06,0.03125,0,0,0.03125,1.602,0,41.9189,0
201,0,1.00E+06,0.0315625,0,0,0.0315625,1.602,0,41.9189,0
202,0,1.00E+06,0.0315625,0,0,0.0315625,1.602,0,41.9189,0
203,0,1.00E+06,0.031875,0,0,0.031875,1.602,0,41.9189,0
204,0,1.00E+06,0.031875,0,0,0.031875,1.602,0,41.9189,0
205,0,1.00E+06,0.0321875,0,0,0.0321875,1.602,0,41.9189,0
206,0,1.00E+06,0.0321875,0,0,0.0321875,1.602,0,41.9189,0
207,0,1.00E+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
208,0,1.00E+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
209,0,1.00E+06,0.0328125,0,0,0.0328125,1.602,0,41.9189,0
210,0,1.00E+06,0.0328125,0,0,0.0328125,1.602,0,41.9189,0
211,0,1.00E+06,0.033125,0,0,0.033125,1.602,0,41.9189,0
212,0,1.00E+06,0.033125,0,0,0.033125,1.602,0,41.9189,0
213,0,1.00E+06,0.0334375,0,0,0.0334375,1.602,0,41.9189,0
214,0,1.00E+06,0.0334375,0,0,0.0334375,1.602,0,41.9189,0
215,0,1.00E+06,0.03375,0,0,0.03375,1.602,0,41.9189,0
216,0,1.00E+06,0.03375,0,0,0.03375,1.602,0,41.9189,0
217,0,1.00E+06,0.0340625,0,0,0.0340625,1.602,0,41.9189,0
218,0,1.00E+06,0.0340625,0,0,0.0340625,1.602,0,41.9189,0
219,0,1.00E+06,0.034375,0,0,0.034375,1.602,0,41.9189,0
220,0,1.00E+06,0.034375,0,0,0.034375,1.602,0,41.9189,0
221,0,1.00E+06,0.0346875,0,0,0.0346875,1.602,0,41.9189,0
222,0,1.00E+06,0.0346875,0,0,0.0346875,1.602,0,41.9189,0
223,0,1.00E+06,0.035,0,0,0.035,1.602,0,41.9189,0
224,0,1.00E+06,0.035,0,0,0.035,1.602,0,41.9189,0
225,0,1.00E+06,0.0353125,0,0,0.0353125,1.602,0,41.9189,0
226,0,1.00E+06,0.0353125,0,0,0.0353125,1.602,0,41.9189,0
227,0,1.00E+06,0.035625,0,0,0.035625,1.602,0,41.9189,0
228,0,1.00E+06,0.035625,0,0,0.035625,1.602,0,41.9189,0
229,0,1.00E+06,0.0359375,0,0,0.0359375,1.602,0,41.9189,0
230,0,1.00E+06,0.0359375,0,0,0.0359375,1.602,0,41.9189,0
231,0,1.00E+06,0.03625,0,0,0.03625,1.602,0,41.9189,0
232,0,1.00E+06,0.03625,0,0,0.03625,1.602,0,41.9189,0
233,0,1.00E+06,0.0365625,0,0,0.0365625,1.602,0,41.9189,0
234,0,1.00E+06,0.0365625,0,0,0.0365625,1.602,0,41.9189,0
235,0,1.00E+06,0.036875,0,0,0.036875,1.602,0,41.9189,0
236,0,1.00E+06,0.036875,0,0,0.036875,1.602,0,41.9189,0
237,0,1.00E+06,0.0371875,0,0,0.0371875,1.602,0,41.9189,0
238,0,1.00E+06,0.0371875,0,0,0.0371875,1.602,0,41.9189,0
239,0,1.00E+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
240,0,1.00E+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
241,0,1.00E+06,0.0378125,0,0,0.0378125,1.602,0,41.9189,0
242,0,1.00E+06,0.0378125,0,0,0.0378125,1.602,0,41.9189,0
243,0,1.00E+06,0.038125,0,0,0.038125,1.602,0,41.9189,0
244,0,1.00E+06,0.038125,0,0,0.038125,1.602,0,41.9189,0
245,0,1.00E+06,0.0384375,0,0,0.0384375,1.602,0,41.9189,0
246,0,1.00E+06,0.0384375,0,0,0.0384375,1.602,0,41.9189,0
247,0,1.00E+06,0.03875,0,0,0.03875,1.602,0,41.9189,0
248,0,1.00E+06,0.03875,0,0,0.03875,1.602,0,41.9189,0
249,0,1.00E+06,0.0390625,0,0,0.0390625,1.602,0,41.9189,0
250,0,1.00E+06,0.0390625,0,0,0.0390625,1.602,0,41.9189,0
251,0,1.00E+06,0.039375,0,0,0.039375,1.602,0,41.9189,0
252,0,1.00E+06,0.039375,0,0,0.039375,1.602,0,41.9189,0
253,0,1.00E+06,0.0396875,0,0,0.0396875,1.602,0,41.9189,0
254,0,1.00E+06,0.0396875,0,0,0.0396875,1.602,0,41.9189,0
255,0,1.00E+06,0.04,0,0,0.04,1.602,0,41.9189,0
256,0,1.00E+06,0.04,0,0,0.04,1.602,0,41.9189,0
257,0,1.00E+06,0.0403125,0,0,0.0403125,1.602,0,41.9189,0
258,0,1.00E+06,0.0403125,0,0,0.0403125,1.602,0,41.9189,0
259,0,1.00E+06,0.040625,0,0,0.040625,1.602,0,41.9189,0
260,0,1.00E+06,0.040625,0,0,0.040625,1.602,0,41.9189,0
261,0,1.00E+06,0.0409375,0,0,0.0409375,1.602,0,41.9189,0
262,0,1.00E+06,0.0409375,0,0,0.0409375,1.602,0,41.9189,0
263,0,1.00E+06,0.04125,0,0,0.04125,1.602,0,41.9189,0
264,0,1.00E+06,0.04125,0,0,0.04125,1.602,0,41.9189,0
265,0,1.00E+06,0.0415625,0,0,0.0415625,1.602,0,41.9189,0
266,0,1.00E+06,0.0415625,0,0,0.0415625,1.602,0,41.9189,0
267,0,1.00E+06,0.041875,0,0,0.041875,1.602,0,41.9189,0
268,0,1.00E+06,0.041875,0,0,0.041875,1.602,0,41.9189,0
269,0,1.00E+06,0.0421875,0,0,0.0421875,1.602,0,41.9189,0
270,0,1.00E+06,0.0421875,0,0,0.0421875,1.602,0,41.9189,0
271,0,1.00E+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
272,0,1.00E+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
273,0,1.00E+06,0.0428125,0,0,0.0428125,1.602,0,41.9189,0
274,0,1.00E+06,0.0428125,0,0,0.0428125,1.602,0,41.9189,0
275,0,1.00E+06,0.043125,0,0,0.043125,1.602,0,41.9189,0
276,0,1.00E+06,0.043125,0,0,0.043125,1.602,0,41.9189,0
277,0,1.00E+06,0.0434375,0,0,0.0434375,1.602,0,41.9189,0
278,0,1.00E+06,0.0434375,0,0,0.0434375,1.602,0,41.9189,0
279,0,1.00E+06,0.04375,0,0,0.04375,1.602,0,41.9189,0
280,0,1.00E+06,0.04375,0,0,0.04375,1.602,0,41.9189,0
281,0,1.00E+06,0.0440625,0,0,0.0440625,1.602,0,41.9189,0
282,0,1.00E+06,0.0440625,0,0,0.0440625,1.602,0,41.9189,0
283,0,1.00E+06,0.044375,0,0,0.044375,1.602,0,41.9189,0
284,0,1.00E+06,0.044375,0,0,0.044375,1.602,0,41.9189,0
285,0,1.00E+06,0.0446875,0,0,0.0446875,1.602,0,41.9189,0
286,0,1.00E+06,0.0446875,0,0,0.0446875,1.602,0,41.9189,0
287,0,1.00E+06,0.045,0,0,0.045,1.602,0,41.9189,0
288,0,1.00E+06,0.045,0,0,0.045,1.602,0,41.9189,0
289,0,1.00E+06,0.0453125,0,0,0.0453125,1.602,0,41.9189,0
290,0,1.00E+06,0.0453125,0,0,0.0453125,1.602,0,41.9189,0
291,0,1.00E+06,0.045625,0,0,0.045625,1.602,0,41.9189,0
292,0,1.00E+06,0.045625,0,0,0.045625,1.602,0,41.9189,0
293,0,1.00E+06,0.0459375,0,0,0.0459375,1.602,0,41.9189,0
294,0,1.00E+06,0.0459375,0,0,0.0459375,1.602,0,41.9189,0
295,0,1.00E+06,0.04625,0,0,0.04625,1.602,0,41.9189,0
296,0,1.00E+06,0.04625,0,0,0.04625,1.602,0,41.9189,0
297,0,1.00E+06,0.0465625,0,0,0.0465625,1.602,0,41.9189,0
298,0,1.00E+06,0.0465625,0,0,0.0465625,1.602,0,41.9189,0
299,0,1.00E+06,0.046875,0,0,0.046875,1.602,0,41.9189,0
300,0,1.00E+06,0.046875,0,0,0.046875,1.602,0,41.9189,0
301,0,1.00E+06,0.0471875,0,0,0.0471875,1.602,0,41.9189,0
302,0,1.00E+06,0.0471875,0,0,0.0471875,1.602,0,41.9189,0
303,0,1.00E+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
304,0,1.00E+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
305,0,1.00E+06,0.0478125,0,0,0.0478125,1.602,0,41.9189,0
306,0,1.00E+06,0.0478125,0,0,0.0478125,1.602,0,41.9189,0
307,0,1.00E+06,0.048125,0,0,0.048125,1.602,0,41.9189,0
308,0,1.00E+06,0.048125,0,0,0.048125,1.602,0,41.9189,0
309,0,1.00E+06,0.0484375,0,0,0.0484375,1.602,0,41.9189,0
310,0,1.00E+06,0.0484375,0,0,0.0484375,1.602,0,41.9189,0
311,0,1.00E+06,0.04875,0,0,0.04875,1.602,0,41.9189,0
312,0,1.00E+06,0.04875,0,0,0.04875,1.602,0,41.9189,0
313,0,1.00E+06,0.0490625,0,0,0.0490625,1.602,0,41.9189,0
314,0,1.00E+06,0.0490625,0,0,0.0490625,1.602,0,41.9189,0
315,0,1.00E+06,0.049375,0,0,0.049375,1.602,0,41.9189,0
316,0,1.00E+06,0.049375,0,0,0.049375,1.602,0,41.9189,0
317,0,1.00E+06,0.0496875,0,0,0.0496875,1.602,0,41.9189,0
318,0,1.00E+06,0.0496875,0,0,0.0496875,1.602,0,41.9189,0
319,0,1.00E+06,0.05,0,0,0.05,1.602,0,41.9189,0
320,0,1.00E+06,0.05,0,0,0.05,1.602,0,41.9189,0
321,0,1.00E+06,0.0503125,0,0,0.0503125,1.602,0,41.9189,0
322,0,1.00E+06,0.0503125,0,0,0.0503125,1.602,0,41.9189,0
323,0,1.00E+06,0.050625,0,0,0.050625,1.602,0,41.9189,0
324,0,1.00E+06,0.050625,0,0,0.050625,1.602,0,41.9189,0
325,0,1.00E+06,0.0509375,0,0,0.0509375,1.602,0,41.9189,0
326,0,1.00E+06,0.0509375,0,0,0.0509375,1.602,0,41.9189,0
327,0,1.00E+06,0.05125,0,0,0.05125,1.602,0,41.9189,0
328,0,1.00E+06,0.05125,0,0,0.05125,1.602,0,41.9189,0
329,0,1.00E+06,0.0515625,0,0,0.0515625,1.602,0,41.9189,0
330,0,1.00E+06,0.0515625,0,0,0.0515625,1.602,0,41.9189,0
331,0,1.00E+06,0.051875,0,0,0.051875,1.602,0,41.9189,0
332,0,1.00E+06,0.051875,0,0,0.051875,1.602,0,41.9189,0
333,0,1.00E+06,0.0521875,0,0,0.0521875,1.602,0,41.9189,0
334,0,1.00E+06,0.0521875,0,0,0.0521875,1.602,0,41.9189,0
335,0,1.00E+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
336,0,1.00E+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
337,0,1.00E+06,0.0528125,0,0,0.0528125,1.602,0,41.9189,0
338,0,1.00E+06,0.0528125,0,0,0.0528125,1.602,0,41.9189,0
339,0,1.00E+06,0.053125,0,0,0.053125,1.602,0,41.9189,0
340,0,1.00E+06,0.053125,0,0,0.053125,1.602,0,41.9189,0
341,0,1.00E+06,0.0534375,0,0,0.0534375,1.602,0,41.9189,0
342,0,1.00E+06,0.0534375,0,0,0.0534375,1.602,0,41.9189,0
343,0,1.00E+06,0.05375,0,0,0.05375,1.602,0,41.9189,0
344,0,1.00E+06,0.05375,0,0,0.05375,1.602,0,41.9189,0
345,0,1.00E+06,0.0540625,0,0,0.0540625,1.602,0,41.9189,0
346,0,1.00E+06,0.0540625,0,0,0.0540625,1.602,0,41.9189,0
347,0,1.00E+06,0.054375,0,0,0.054375,1.602,0,41.9189,0
348,0,1.00E+06,0.054375,0,0,0.054375,1.602,0,41.9189,0
349,0,1.00E+06,0.0546875,0,0,0.0546875,1.602,0,41.9189,0
350,0,1.00E+06,0.0546875,0,0,0.0546875,1.602,0,41.9189,0
351,0,1.00E+06,0.055,0,0,0.055,1.602,0,41.9189,0
352,0,1.00E+06,0.055,0,0,0.055,1.602,0,41.9189,0
353,0,1.00E+06,0.0553125,0,0,0.0553125,1.602,0,41.9189,0
354,0,1.00E+06,0.0553125,0,0,0.0553125,1.602,0,41.9189,0
355,0,1.00E+06,0.055625,0,0,0.055625,1.602,0,41.9189,0
356,0,1.00E+06,0.055625,0,0,0.055625,1.602,0,41.9189,0
357,0,1.00E+06,0.0559375,0,0,0.0559375,1.602,0,41.9189,0
358,0,1.00E+06,0.0559375,0,0,0.0559375,1.602,0,41.9189,0
359,0,1.00E+06,0.05625,0,0,0.05625,1.602,0,41.9189,0
360,0,1.00E+06,0.05625,0,0,0.05625,1.602,0,41.9189,0
361,0,1.00E+06,0.0565625,0,0,0.0565625,1.602,0,41.9189,0
362,0,1.00E+06,0.0565625,0,0,0.0565625,1.602,0,41.9189,0
363,0,1.00E+06,0.056875,0,0,0.056875,1.602,0,41.9189,0
364,0,1.00E+06,0.056875,0,0,0.056875,1.602,0,41.9189,0
365,0,1.00E+06,0.0571875,0,0,0.0571875,1.602,0,41.9189,0
366,0,1.00E+06,0.0571875,0,0,0.0571875,1.602,0,41.9189,0
367,0,1.00E+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
368,0,1.00E+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
369,0,1.00E+06,0.0578125,0,0,0.0578125,1.602,0,41.9189,0
370,0,1.00E+06,0.0578125,0,0,0.0578125,1.602,0,41.9189,0
371,0,1.00E+06,0.058125,0,0,0.058125,1.602,0,41.9189,0
372,0,1.00E+06,0.058125,0,0,0.058125,1.602,0,41.9189,0
373,0,1.00E+06,0.0584375,0,0,0.0584375,1.602,0,41.9189,0
374,0,1.00E+06,0.0584375,0,0,0.0584375,1.602,0,41.9189,0
375,0,1.00E+06,0.05875,0,0,0.05875,1.602,0,41.9189,0
376,0,1.00E+06,0.05875,0,0,0.05875,1.602,0,41.9189,0
377,0,1.00E+06,0.0590625,0,0,0.0590625,1.602,0,41.9189,0
378,0,1.00E+06,0.0590625,0,0,0.0590625,1.602,0,41.9189,0
379,0,1.00E+06,0.059375,0,0,0.059375,1.602,0,41.9189,0
380,0,1.00E+06,0.059375,0,0,0.059375,1.602,0,41.9189,0
381,0,1.00E+06,0.0596875,0,0,0.0596875,1.602,0,41.9189,-1.40E-45
382,0,1.00E+06,0.0596875,0,0,0.0596875,1.602,0,41.9189,-1.40E-45
383,0,1.00E+06,0.06,0,0,0.06,1.602,0,41.9189,2.94E-44
384,0,1.00E+06,0.06,0,0,0.06,1.602,0,41.9189,2.94E-44
385,0,1.00E+06,0.0603125,0,0,0.0603125,1.602,0,41.9189,-3.71E-43
386,0,1.00E+06,0.0603125,0,0,0.0603125,1.602,0,41.9189,-3.71E-43
387,0,1.00E+06,0.060625,0,0,0.060625,1.602,0,41.9189,7.04E-42
388,0,1.00E+06,0.060625,0,0,0.060625,1.602,0,41.9189,7.04E-42
389,0,1.00E+06,0.0609375,0,0,0.0609375,1.602,0,41.9189,-2.21E-39
390,0,1.00E+06,0.0609375,0,0,0.0609375,1.602,0,41.9189,-2.21E-39
391,0,1.00E+06,0.06125,0,0,0.06125,1.602,0,41.9189,-1.23E-38
392,0,1.00E+06,0.06125,0,0,0.06125,1.602,0,41.9189,-1.23E-38
393,0,1.00E+06,0.0615625,0,0,0.0615625,1.602,0,41.9189,2.21E-37
394,0,1.00E+06,0.0615625,0,0,0.0615625,1.602,0,41.9189,2.21E-37
395,0,1.00E+06,0.061875,0,0,0.061875,1.602,0,41.9189,1.02E-36
396,0,1.00E+06,0.061875,0,0,0.061875,1.602,0,41.9189,1.02E-36
397,8.69E-44,1.00E+06,0.0621875,0,0,0.0621875,1.602,0,41.9189,-2.25E-33
398,8.69E-44,1.00E+06,0.0621875,0,0,0.0621875,1.602,0,41.9189,-2.25E-33
399,5.80E-43,1.00E+06,0.0625,0,0,0.0625,1.602,0,41.9189,1.77E-32
400,5.80E-43,1.00E+06,0.0625,0,0,0.0625,1.602,0,41.9189,1.77E-32
401,9.29E-42,1.00E+06,0.0628125,0,0,0.0628125,1.602,0,41.9189,-2.49E-31
402,9.29E-42,1.00E+06,0.0628125,0,0,0.0628125,1.602,0,41.9189,-2.49E-31
403,3.02E-41,1.00E+06,0.063125,0,0,0.063125,1.602,0,41.9189,1.08E-30
404,3.02E-41,1.00E+06,0.063125,0,0,0.063125,1.602,0,41.9189,1.08E-30
405,9.52E-38,1.00E+06,0.0634375,0,0,0.0634375,1.602,0,41.9189,-2.69E-27
406,9.52E-38,1.00E+06,0.0634375,0,0,0.0634375,1.602,0,41.9189,-2.69E-27
407,9.52E-38,1.00E+06,0.06375,0,0,0.06375,1.602,0,41.9189,4.90E-27
408,9.52E-38,1.00E+06,0.06375,0,0,0.06375,1.602,0,41.9189,4.90E-27
409,6.39E-36,1.00E+06,0.0640625,0,0,0.0640625,1.602,0,41.9189,-1.60E-25
410,6.39E-36,1.00E+06,0.0640625,0,0,0.0640625,1.602,0,41.9189,-1.60E-25
411,2.24E-34,1.00E+06,0.064375,0,0,0.064375,1.602,0,41.9189,6.14E-24
412,2.24E-34,1.00E+06,0.064375,0,0,0.064375,1.602,0,41.9189,6.14E-24
413,1.50E-31,1.00E+06,0.0646875,0,0,0.0646875,1.602,0,41.9189,-3.80E-21
414,1.50E-31,1.00E+06,0.0646875,0,0,0.0646875,1.602,0,41.9189,-3.80E-21
415,3.51E-30,1.00E+06,0.065,0,0,0.065,1.602,0,41.9189,-9.20E-20
416,3.51E-30,1.00E+06,0.065,0,0,0.065,1.602,0,41.9189,-9.20E-20
417,2.81E-29,1.00E+06,0.0653125,0,0,0.0653125,1.602,0,41.9189,-6.67E-19
418,2.81E-29,1.00E+06,0.0653125,0,0,0.0653125,1.602,0,41.9189,-6.67E-19
419,2.81E-29,1.00E+06,0.065625,0,0,0.065625,1.602,0,41.9189,-5.35E-20
420,2.81E-29,1.00E+06,0.065625,0,0,0.065625,1.602,0,41.9189,-5.35E-20
421,3.14E-26,1.00E+06,0.0659375,0,0,0.0659375,1.602,0,41.9189,-6.47E-15
422,3.14E-26,1.00E+06,0.0659375,0,0,0.0659375,1.602,0,41.9189,-6.47E-15
423,3.77E-25,1.00E+06,0.06625,0,0,0.06625,1.602,0,41.9189,7.90E-14
424,3.77E-25,1.00E+06,0.06625,0,0,0.06625,1.602,0,41.9189,7.90E-14
425,2.09E-24,1.00E+06,0.0665625,0,0,0.0665625,1.602,0,41.9189,-2.99E-13
426,2.09E-24,1.00E+06,0.0665625,0,0,0.0665625,1.602,0,41.9189,-2.99E-13
427,1.34E-24,1.00E+06,0.066875,0,0,0.066875,1.602,0,41.9189,8.48E-13
428,1.34E-24,1.00E+06,0.066875,0,0,0.066875,1.602,0,41.9189,8.48E-13
429,2.01E-23,1.00E+06,0.0671875,0,0,0.0671875,1.602,0,41.9189,-2.03E-12
430,2.01E-23,1.00E+06,0.0671875,0,0,0.0671875,1.602,0,41.9189,-2.03E-12
431,2.48E-23,1.00E+06,0.0675,0,0,0.0675,1.602,0,41.9189,3.85E-12
432,2.48E-23,1.00E+06,0.0675,0,0,0.0675,1.602,0,41.9189,3.85E-12
433,8.84E-23,1.00E+06,0.0678125,0,0,0.0678125,1.602,0,41.9189,-6.10E-12
434,8.84E-23,1.00E+06,0.0678125,0,0,0.0678125,1.602,0,41.9189,-6.10E-12
435,1.34E-22,1.00E+06,0.068125,0,0,0.068125,1.602,0,41.9189,9.43E-12
436,1.34E-22,1.00E+06,0.068125,0,0,0.068125,1.602,0,41.9189,9.43E-12
437,3.23E-22,1.00E+06,0.0684375,0,0,0.0684375,1.602,0,41.9189,-1.37E-11
438,3.23E-22,1.00E+06,0.0684375,0,0,0.0684375,1.602,0,41.9189,-1.37E-11
439,5.05E-22,1.00E+06,0.06875,0,0,0.06875,1.602,0,41.9189,1.88E-11
440,5.05E-22,1.00E+06,0.06875,0,0,0.06875,1.602,0,41.9189,1.88E-11
441,1.01E-21,1.00E+06,0.0690625,0,0,0.0690625,1.602,0,41.9189,-2.59E-11
442,1.01E-21,1.00E+06,0.0690625,0,0,0.0690625,1.602,0,41.9189,-2.59E-11
443,1.68E-21,1.00E+06,0.069375,0,0,0.069375,1.602,0,41.9189,3.52E-11
444,1.68E-21,1.00E+06,0.069375,0,0,0.069375,1.602,0,41.9189,3.52E-11
445,3.08E-21,1.00E+06,0.0696875,0,0,0.0696875,1.602,0,41.9189,-4.72E-11
446,3.08E-21,1.00E+06,0.0696875,0,0,0.0696875,1.602,0,41.9189,-4.72E-11
447,4.90E-21,1.00E+06,0.07,0,0,0.07,1.602,0,41.9189,6.27E-11
448,4.90E-21,1.00E+06,0.07,0,0,0.07,1.602,0,41.9189,6.27E-11
449,8.08E-21,1.00E+06,0.0703125,0,0,0.0703125,1.602,1.88E-13,41.9189,-8.12E-11
450,8.08E-21,1.00E+06,0.0703125,0,0,0.0703125,1.602,1.88E-13,41.9189,-8.12E-11
451,1.29E-20,1.00E+06,0.070625,0,0,0.070625,1.602,7.76E-13,41.9189,1.05E-10
452,1.29E-20,1.00E+06,0.070625,0,0,0.070625,1.602,7.76E-13,41.9189,1.05E-10
453,2.08E-20,1.00E+06,0.0709375,0,0,0.0709375,1.602,1.30E-12,41.9189,-1.34E-10
454,2.08E-20,1.00E+06,0.0709375,0,0,0.0709375,1.602,1.30E-12,41.9189,-1.34E-10
455,3.20E-20,1.00E+06,0.07125,0,0,0.07125,1.602,2.03E-12,41.9189,1.70E-10
456,3.20E-20,1.00E+06,0.07125,0,0,0.07125,1.602,2.03E-12,41.9189,1.70E-10
457,5.07E-20,1.00E+06,0.0715625,0,0,0.0715625,1.602,3.04E-12,41.9189,-2.14E-10
458,5.07E-20,1.00E+06,0.0715625,0,0,0.0715625,1.602,3.04E-12,41.9189,-2.14E-10
459,7.76E-20,1.00E+06,0.071875,0,0,0.071875,1.602,4.07E-12,41.9189,2.70E-10
460,7.76E-20,1.00E+06,0.071875,0,0,0.071875,1.602,4.07E-12,41.9189,2.70E-10
461,1.19E-19,1.00E+06,0.0721875,0,0,0.0721875,1.602,5.36E-12,41.9189,-3.37E-10
462,1.19E-19,1.00E+06,0.0721875,0,0,0.0721875,1.602,5.36E-12,41.9189,-3.37E-10
463,1.80E-19,1.00E+06,0.0725,0,0,0.0725,1.602,7.13E-12,41.9189,4.19E-10
464,1.80E-19,1.00E+06,0.0725,0,0,0.0725,1.602,7.13E-12,41.9189,4.19E-10
465,2.71E-19,1.00E+06,0.0728125,0,0,0.0728125,1.602,9.10E-12,41.9189,-5.18E-10
466,2.71E-19,1.00E+06,0.0728125,0,0,0.0728125,1.602,9.10E-12,41.9189,-5.18E-10
467,4.01E-19,1.00E+06,0.073125,0,0,0.073125,1.602,1.12E-11,41.9189,6.38E-10
468,4.01E-19,1.00E+06,0.073125,0,0,0.073125,1.602,1.12E-11,41.9189,6.38E-10
469,5.91E-19,1.00E+06,0.0734375,0,0,0.0734375,1.602,1.38E-11,41.9189,-7.82E-10
470,5.91E-19,1.00E+06,0.0734375,0,0,0.0734375,1.602,1.38E-11,41.9189,-7.82E-10
471,8.59E-19,1.00E+06,0.07375,0,0,0.07375,1.602,1.69E-11,41.9189,9.54E-10
472,8.59E-19,1.00E+06,0.07375,0,0,0.07375,1.602,1.69E-11,41.9189,9.54E-10
473,1.24E-18,1.00E+06,0.0740625,0,0,0.0740625,1.602,2.04E-11,41.9189,-1.16E-09
474,1.24E-18,1.00E+06,0.0740625,0,0,0.0740625,1.602,2.04E-11,41.9189,-1.16E-09
475,1.77E-18,1.00E+06,0.074375,0,0,0.074375,1.602,2.44E-11,41.9189,1.40E-09
476,1.77E-18,1.00E+06,0.074375,0,0,0.074375,1.602,2.44E-11,41.9189,1.40E-09
477,2.52E-18,1.00E+06,0.0746875,0,0,0.0746875,1.602,2.90E-11,41.9189,-1.69E-09
478,2.52E-18,1.00E+06,0.0746875,0,0,0.0746875,1.602,2.90E-11,41.9189,-1.69E-09
479,3.52E-18,1.00E+06,0.075,0,0,0.075,1.602,3.42E-11,41.9189,2.02E-09
480,3.52E-18,1.00E+06,0.075,0,0,0.075,1.602,3.42E-11,41.9189,2.02E-09
481,4.89E-18,1.00E+06,0.0753125,0,0,0.0753125,1.602,4.02E-11,41.9189,-2.41E-09
482,4.89E-18,1.00E+06,0.0753125,0,0,0.0753125,1.602,4.02E-11,41.9189,-2.41E-09
483,6.72E-18,1.00E+06,0.075625,0,0,0.075625,1.602,4.67E-11,41.9189,2.86E-09
484,6.72E-18,1.00E+06,0.075625,0,0,0.075625,1.602,4.67E-11,41.9189,2.86E-09
485,9.15E-18,1.00E+06,0.0759375,0,0,0.0759375,1.602,5.37E-11,41.9189,-3.38E-09
486,9.15E-18,1.00E+06,0.0759375,0,0,0.0759375,1.602,5.37E-11,41.9189,-3.38E-09
487,1.23E-17,1.00E+06,0.07625,0,0,0.07625,1.602,6.15E-11,41.9189,3.97E-09
488,1.23E-17,1.00E+06,0.07625,0,0,0.07625,1.602,6.15E-11,41.9189,3.97E-09
489,1.64E-17,1.00E+06,0.0765625,0,0,0.0765625,1.602,7.03E-11,41.9189,-4.65E-09
490,1.64E-17,1.00E+06,0.0765625,0,0,0.0765625,1.602,7.03E-11,41.9189,-4.65E-09
491,2.16E-17,1.00E+06,0.076875,0,0,0.076875,1.602,7.96E-11,41.9189,5.41E-09
492,2.16E-17,1.00E+06,0.076875,0,0,0.076875,1.602,7.96E-11,41.9189,5.41E-09
493,2.81E-17,1.00E+06,0.0771875,0,0,0.0771875,1.602,8.93E-11,41.9189,-6.28E-09
494,2.81E-17,1.00E+06,0.0771875,0,0,0.0771875,1.602,8.93E-11,41.9189,-6.28E-09
495,3.62E-17,1.00E+06,0.0775,0,0,0.0775,1.602,9.97E-11,41.9189,7.24E-09
496,3.62E-17,1.00E+06,0.0775,0,0,0.0775,1.602,9.97E-11,41.9189,7.24E-09
497,4.60E-17,1.00E+06,0.0778125,0,0,0.0778125,1.602,1.10E-10,41.9189,-8.30E-09
498,4.60E-17,1.00E+06,0.0778125,0,0,0.0778125,1.602,1.10E-10,41.9189,-8.30E-09
499,5.77E-17,1.00E+06,0.078125,0,0,0.078125,1.602,1.21E-10,41.9189,9.48E-09
500,5.77E-17,1.00E+06,0.078125,0,0,0.078125,1.602,1.21E-10,41.9189,9.48E-09
501,7.15E-17,1.00E+06,0.0784375,0,0,0.0784375,1.602,1.32E-10,41.9189,-1.08E-08
502,7.15E-17,1.00E+06,0.0784375,0,0,0.0784375,1.602,1.32E-10,41.9189,-1.08E-08
503,8.73E-17,1.00E+06,0.07875,0,0,0.07875,1.602,1.43E-10,41.9189,1.21E-08
504,8.73E-17,1.00E+06,0.07875,0,0,0.07875,1.602,1.43E-10,41.9189,1.21E-08
505,1.05E-16,1.00E+06,0.0790625,0,0,0.0790625,1.602,1.52E-10,41.9189,-1.36E-08
506,1.05E-16,1.00E+06,0.0790625,0,0,0.0790625,1.602,1.52E-10,41.9189,-1.36E-08
507,1.25E-16,1.00E+06,0.079375,0,0,0.079375,1.602,1.61E-10,41.9189,1.52E-08
508,1.25E-16,1.00E+06,0.079375,0,0,0.079375,1.602,1.61E-10,41.9189,1.52E-08
509,1.45E-16,1.00E+06,0.0796875,0,0,0.0796875,1.602,1.69E-10,41.9189,-1.69E-08
510,1.45E-16,1.00E+06,0.0796875,0,0,0.0796875,1.602,1.69E-10,41.9189,-1.69E-08
511,1.66E-16,1.00E+06,0.08,0,0,0.08,1.602,1.74E-10,41.9189,1.86E-08
512,1.66E-16,1.00E+06,0.08,0,0,0.08,1.602,1.74E-10,41.9189,1.86E-08
513,1.86E-16,1.00E+06,0.0803125,0,0,0.0803125,1.602,1.77E-10,41.9189,-2.04E-08
514,1.86E-16,1.00E+06,0.0803125,0,0,0.0803125,1.602,1.77E-10,41.9189,-2.04E-08
515,2.04E-16,1.00E+06,0.080625,0,0,0.080625,1.602,1.77E-10,41.9189,2.22E-08
516,2.04E-16,1.00E+06,0.080625,0,0,0.080625,1.602,1.77E-10,41.9189,2.22E-08
517,2.17E-16,1.00E+06,0.0809375,0,0,0.0809375,1.602,1.74E-10,41.9189,-2.40E-08
518,2.17E-16,1.00E+06,0.0809375,0,0,0.0809375,1.602,1.74E-10,41.9189,-2.40E-08
519,2.25E-16,1.00E+06,0.08125,0,0,0.08125,1.602,1.66E-10,41.9189,2.57E-08
520,2.25E-16,1.00E+06,0.08125,0,0,0.08125,1.602,1.66E-10,41.9189,2.57E-08
521,2.23E-16,1.00E+06,0.0815625,0,0,0.0815625,1.602,1.53E-10,41.9189,-2.73E-08
522,2.23E-16,1.00E+06,0.0815625,0,0,0.0815625,1.602,1.53E-10,41.9189,-2.73E-08
523,2.10E-16,1.00E+06,0.081875,0,0,0.081875,1.602,1.34E-10,41.9189,2.88E-08
524,2.10E-16,1.00E+06,0.081875,0,0,0.081875,1.602,1.34E-10,41.9189,2.88E-08
525,1.84E-16,1.00E+06,0.0821875,0,0,0.0821875,1.602,1.10E-10,41.9189,-3.01E-08
526,1.84E-16,1.00E+06,0.0821875,0,0,0.0821875,1.602,1.10E-10,41.9189,-3.01E-08
527,1.42E-16,1.00E+06,0.0825,0,0,0.0825,1.602,7.81E-11,41.9189,3.10E-08
528,1.42E-16,1.00E+06,0.0825,0,0,0.0825,1.602,7.81E-11,41.9189,3.10E-08
529,8.52E-17,1.00E+06,0.0828125,0,0,0.0828125,1.602,3.93E-11,41.9189,-3.17E-08
530,8.52E-17,1.00E+06,0.0828125,0,0,0.0828125,1.602,3.93E-11,41.9189,-3.17E-08
531,1.25E-17,1.00E+06,0.083125,0,0,0.083125,1.602,3.13E-12,41.9189,3.19E-08
532,1.25E-17,1.00E+06,0.083125,0,0,0.083125,1.602,3.13E-12,41.9189,3.19E-08
533,7.33E-17,1.00E+06,0.0834375,0,0,0.0834375,1.602,5.71E-11,41.9189,-3.16E-08
534,7.33E-17,1.00E+06,0.0834375,0,0,0.0834375,1.602,5.71E-11,41.9189,-3.16E-08
535,1.68E-16,1.00E+06,0.08375,0,0,0.08375,1.602,1.19E-10,41.9189,3.07E-08
536,1.68E-16,1.00E+06,0.08375,0,0,0.08375,1.602,1.19E-10,41.9189,3.07E-08
537,2.64E-16,1.00E+06,0.0840625,0,0,0.0840625,1.602,1.88E-10,41.9189,-2.91E-08
538,2.64E-16,1.00E+06,0.0840625,0,0,0.0840625,1.602,1.88E-10,41.9189,-2.91E-08
539,3.51E-16,1.00E+06,0.084375,0,0,0.084375,1.602,2.64E-10,41.9189,2.69E-08
540,3.51E-16,1.00E+06,0.084375,0,0,0.084375,1.602,2.64E-10,41.9189,2.69E-08
541,4.18E-16,1.00E+06,0.0846875,0,0,0.0846875,1.602,3.46E-10,41.9189,-2.38E-08
542,4.18E-16,1.00E+06,0.0846875,0,0,0.0846875,1.602,3.46E-10,41.9189,-2.38E-08
543,4.48E-16,1.00E+06,0.085,0,0,0.085,1.602,4.33E-10,41.9189,1.99E-08
544,4.48E-16,1.00E+06,0.085,0,0,0.085,1.602,4.33E-10,41.9189,1.99E-08
545,4.26E-16,1.00E+06,0.0853125,0,0,0.0853125,1.602,5.24E-10,41.9189,-1.51E-08
546,4.26E-16,1.00E+06,0.0853125,0,0,0.0853125,1.602,5.24E-10,41.9189,-1.51E-08
547,3.34E-16,1.00E+06,0.085625,0,0,0.085625,1.602,6.16E-10,41.9189,9.45E-09
548,3.34E-16,1.00E+06,0.085625,0,0,0.085625,1.602,6.16E-10,41.9189,9.45E-09
549,1.57E-16,1.00E+06,0.0859375,0,0,0.0859375,1.602,7.08E-10,41.9189,-2.82E-09
550,1.57E-16,1.00E+06,0.0859375,0,0,0.0859375,1.602,7.08E-10,41.9189,-2.82E-09
551,1.18E-16,1.00E+06,0.08625,0,0,0.08625,1.602,7.97E-10,41.9189,-4.72E-09
552,1.18E-16,1.00E+06,0.08625,0,0,0.08625,1.602,7.97E-10,41.9189,-4.72E-09
553,4.99E-16,1.00E+06,0.0865625,0,0,0.0865625,1.602,8.80E-10,41.9189,1.31E-08
554,4.99E-16,1.00E+06,0.0865625,0,0,0.0865625,1.602,8.80E-10,41.9189,1.31E-08
555,9.84E-16,1.00E+06,0.086875,0,0,0.086875,1.602,9.56E-10,41.9189,-2.23E-08
556,9.84E-16,1.00E+06,0.086875,0,0,0.086875,1.602,9.56E-10,41.9189,-2.23E-08
557,1.56E-15,1.00E+06,0.0871875,0,0,0.0871875,1.602,1.02E-09,41.9189,3.22E-08
558,1.56E-15,1.00E+06,0.0871875,0,0,0.0871875,1.602,1.02E-09,41.9189,3.22E-08
559,2.22E-15,1.00E+06,0.0875,0,0,0.0875,1.602,1.07E-09,41.9189,-4.27E-08
560,2.22E-15,1.00E+06,0.0875,0,0,0.0875,1.602,1.07E-09,41.9189,-4.27E-08
561,2.91E-15,1.00E+06,0.0878125,0,0,0.0878125,1.602,1.10E-09,41.9189,5.36E-08
562,2.91E-15,1.00E+06,0.0878125,0,0,0.0878125,1.602,1.10E-09,41.9189,5.36E-08
563,3.60E-15,1.00E+06,0.088125,0,0,0.088125,1.602,1.11E-09,41.9189,-6.47E-08
564,3.60E-15,1.00E+06,0.088125,0,0,0.088125,1.602,1.11E-09,41.9189,-6.47E-08
565,4.22E-15,1.00E+06,0.0884375,0,0,0.0884375,1.602,1.10E-09,41.9189,7.58E-08
566,4.22E-15,1.00E+06,0.0884375,0,0,0.0884375,1.602,1.10E-09,41.9189,7.58E-08
567,4.73E-15,1.00E+06,0.08875,0,0,0.08875,1.602,1.07E-09,41.9189,-8.67E-08
568,4.73E-15,1.00E+06,0.08875,0,0,0.08875,1.602,1.07E-09,41.9189,-8.67E-08
569,5.05E-15,1.00E+06,0.0890625,0,0,0.0890625,1.602,1.00E-09,41.9189,9.72E-08
570,5.05E-15,1.00E+06,0.0890625,0,0,0.0890625,1.602,1.00E-09,41.9189,9.72E-08
571,5.12E-15,1.00E+06,0.089375,0,0,0.089375,1.602,9.14E-10,41.9189,-1.07E-07
572,5.12E-15,1.00E+06,0.089375,0,0,0.089375,1.602,9.14E-10,41.9189,-1.07E-07
573,4.90E-15,1.00E+06,0.0896875,0,0,0.0896875,1.602,7.96E-10,41.9189,1.15E-07
574,4.90E-15,1.00E+06,0.0896875,0,0,0.0896875,1.602,7.96E-10,41.9189,1.15E-07
575,4.35E-15,1.00E+06,0.09,0,0,0.09,1.602,6.49E-10,41.9189,-1.23E-07
576,4.35E-15,1.00E+06,0.09,0,0,0.09,1.602,6.49E-10,41.9189,-1.23E-07
577,3.47E-15,1.00E+06,0.0903125,0,0,0.0903125,1.602,4.76E-10,41.9189,1.28E-07
578,3.47E-15,1.00E+06,0.0903125,0,0,0.0903125,1.602,4.76E-10,41.9189,1.28E-07
579,2.28E-15,1.00E+06,0.090625,0,0,0.090625,1.602,2.79E-10,41.9189,-1.32E-07
580,2.28E-15,1.00E+06,0.090625,0,0,0.090625,1.602,2.79E-10,41.9189,-1.32E-07
581,8.29E-16,1.00E+06,0.0909375,0,0,0.0909375,1.602,5.95E-11,41.9189,1.34E-07
582,8.29E-16,1.00E+06,0.0909375,0,0,0.0909375,1.602,5.95E-11,41.9189,1.34E-07
583,7.92E-16,1.00E+06,0.09125,0,0,0.09125,1.602,1.74E-10,41.9189,-1.33E-07
584,7.92E-16,1.00E+06,0.09125,0,0,0.09125,1.602,1.74E-10,41.9189,-1.33E-07
585,2.47E-15,1.00E+06,0.0915625,0,0,0.0915625,1.602,4.25E-10,41.9189,1.31E-07
586,2.47E-15,1.00E+06,0.0915625,0,0,0.0915625,1.602,4.25E-10,41.9189,1.31E-07
587,4.07E-15,1.00E+06,0.091875,0,0,0.091875,1.602,6.83E-10,41.9189,-1.25E-07
588,4.07E-15,1.00E+06,0.091875,0,0,0.091875,1.602,6.83E-10,41.9189,-1.25E-07
589,5.44E-15,1.00E+06,0.0921875,0,0,0.0921875,1.602,9.45E-10,41.9189,1.17E-07
590,5.44E-15,1.00E+06,0.0921875,0,0,0.0921875,1.602,9.45E-10,41.9189,1.17E-07
591,6.45E-15,1.00E+06,0.0925,0,0,0.0925,1.602,1.20E-09,41.9189,-1.06E-07
592,6.45E-15,1.00E+06,0.0925,0,0,0.0925,1.602,1.20E-09,41.9189,-1.06E-07
593,6.95E-15,1.00E+06,0.0928125,0,0,0.0928125,1.602,1.45E-09,41.9189,9.28E-08
594,6.95E-15,1.00E+06,0.0928125,0,0,0.0928125,1.602,1.45E-09,41.9189,9.28E-08
595,6.85E-15,1.00E+06,0.093125,0,0,0.093125,1.602,1.68E-09,41.9189,-7.71E-08
596,6.85E-15,1.00E+06,0.093125,0,0,0.093125,1.602,1.68E-09,41.9189,-7.71E-08
597,6.10E-15,1.00E+06,0.0934375,0,0,0.0934375,1.602,1.89E-09,41.9189,5.92E-08
598,6.10E-15,1.00E+06,0.0934375,0,0,0.0934375,1.602,1.89E-09,41.9189,5.92E-08
599,4.68E-15,1.00E+06,0.09375,0,0,0.09375,1.602,2.07E-09,41.9189,-3.94E-08
600,4.68E-15,1.00E+06,0.09375,0,0,0.09375,1.602,2.07E-09,41.9189,-3.94E-08
601,2.64E-15,1.00E+06,0.0940625,0,0,0.0940625,1.602,2.22E-09,41.9189,1.79E-08
602,2.64E-15,1.00E+06,0.0940625,0,0,0.0940625,1.602,2.22E-09,41.9189,1.79E-08
603,9.70E-17,1.00E+06,0.094375,0,0,0.094375,1.602,2.32E-09,41.9189,4.85E-09
604,9.70E-17,1.00E+06,0.094375,0,0,0.094375,1.602,2.32E-09,41.9189,4.85E-09
605,2.79E-15,1.00E+06,0.0946875,0,0,0.0946875,1.602,2.39E-09,41.9189,-2.85E-08
606,2.79E-15,1.00E+06,0.0946875,0,0,0.0946875,1.602,2.39E-09,41.9189,-2.85E-08
607,5.83E-15,1.00E+06,0.095,0,0,0.095,1.602,2.41E-09,41.9189,5.25E-08
608,5.83E-15,1.00E+06,0.095,0,0,0.095,1.602,2.41E-09,41.9189,5.25E-08
609,8.80E-15,1.00E+06,0.0953125,0,0,0.0953125,1.602,2.38E-09,41.9189,-7.66E-08
610,8.80E-15,1.00E+06,0.0953125,0,0,0.0953125,1.602,2.38E-09,41.9189,-7.66E-08
611,1.15E-14,1.00E+06,0.095625,0,0,0.095625,1.602,2.31E-09,41.9189,1.00E-07
612,1.15E-14,1.00E+06,0.095625,0,0,0.095625,1.602,2.31E-09,41.9189,1.00E-07
613,1.36E-14,1.00E+06,0.0959375,0,0,0.0959375,1.602,2.20E-09,41.9189,-1.23E-07
614,1.36E-14,1.00E+06,0.0959375,0,0,0.0959375,1.602,2.20E-09,41.9189,-1.23E-07
615,1.50E-14,1.00E+06,0.09625,0,0,0.09625,1.602,2.04E-09,41.9189,1.44E-07
616,1.50E-14,1.00E+06,0.09625,0,0,0.09625,1.602,2.04E-09,41.9189,1.44E-07
617,1.57E-14,1.00E+06,0.0965625,0,0,0.0965625,1.602,1.84E-09,41.9189,-1.63E-07
618,1.57E-14,1.00E+06,0.0965625,0,0,0.0965625,1.602,1.84E-09,41.9189,-1.63E-07
619,1.54E-14,1.00E+06,0.096875,0,0,0.096875,1.602,1.62E-09,41.9189,1.81E-07
620,1.54E-14,1.00E+06,0.096875,0,0,0.096875,1.602,1.62E-09,41.9189,1.81E-07
621,1.43E-14,1.00E+06,0.0971875,0,0,0.0971875,1.602,1.37E-09,41.9189,-1.96E-07
622,1.43E-14,1.00E+06,0.0971875,0,0,0.0971875,1.602,1.37E-09,41.9189,-1.96E-07
623,1.25E-14,1.00E+06,0.0975,0,0,0.0975,1.602,1.10E-09,41.9189,2.08E-07
624,1.25E-14,1.00E+06,0.0975,0,0,0.0975,1.602,1.10E-09,41.9189,2.08E-07
625,1.01E-14,1.00E+06,0.0978125,0,0,0.0978125,1.602,8.27E-10,41.9189,-2.18E-07
626,1.01E-14,1.00E+06,0.0978125,0,0,0.0978125,1.602,8.27E-10,41.9189,-2.18E-07
627,7.25E-15,1.00E+06,0.098125,0,0,0.098125,1.602,5.55E-10,41.9189,2.25E-07
628,7.25E-15,1.00E+06,0.098125,0,0,0.098125,1.602,5.55E-10,41.9189,2.25E-07
629,4.29E-15,1.00E+06,0.0984375,0,0,0.0984375,1.602,2.95E-10,41.9189,-2.29E-07
630,4.29E-15,1.00E+06,0.0984375,0,0,0.0984375,1.602,2.95E-10,41.9189,-2.29E-07
631,1.40E-15,1.00E+06,0.09875,0,0,0.09875,1.602,5.66E-11,41.9189,2.31E-07
632,1.40E-15,1.00E+06,0.09875,0,0,0.09875,1.602,5.66E-11,41.9189,2.31E-07
633,1.21E-15,1.00E+06,0.0990625,0,0,0.0990625,1.602,1.48E-10,41.9189,-2.30E-07
634,1.21E-15,1.00E+06,0.0990625,0,0,0.0990625,1.602,1.48E-10,41.9189,-2.30E-07
635,3.36E-15,1.00E+06,0.099375,0,0,0.099375,1.602,3.21E-10,41.9189,2.28E-07
636,3.36E-15,1.00E+06,0.099375,0,0,0.099375,1.602,3.21E-10,41.9189,2.28E-07
637,4.96E-15,1.00E+06,0.0996875,0,0,0.0996875,1.602,4.51E-10,41.9189,-2.24E-07
638,4.96E-15,1.00E+06,0.0996875,0,0,0.0996875,1.602,4.51E-10,41.9189,-2.24E-07
639,5.98E-15,1.00E+06,0.1,0,0,0.1,1.602,5.38E-10,41.9189,2.19E-07
640,5.98E-15,1.00E+06,0.1,0,0,0.1,1.602,5.38E-10,41.9189,2.19E-07
641,6.44E-15,1.00E+06,0.100313,0,0,0.100313,1.602,5.82E-10,41.9189,-2.13E-07
642,6.44E-15,1.00E+06,0.100313,0,0,0.100313,1.602,5.82E-10,41.9189,-2.13E-07
643,6.42E-15,1.00E+06,0.100625,0,0,0.100625,1.602,5.87E-10,41.9189,2.07E-07
644,6.42E-15,1.00E+06,0.100625,0,0,0.100625,1.602,5.87E-10,41.9189,2.07E-07
645,6.04E-15,1.00E+06,0.100938,0,0,0.100938,1.602,5.62E-10,41.9189,-2.01E-07
646,6.04E-15,1.00E+06,0.100938,0,0,0.100938,1.602,5.62E-10,41.9189,-2.01E-07
647,5.46E-15,1.00E+06,0.10125,0,0,0.10125,1.602,5.18E-10,41.9189,1.96E-07
648,5.46E-15,1.00E+06,0.10125,0,0,0.10125,1.602,5.18E-10,41.9189,1.96E-07
649,4.82E-15,1.00E+06,0.101562,0,0,0.101562,1.602,4.69E-10,41.9189,-1.91E-07
650,4.82E-15,1.00E+06,0.101562,0,0,0.101562,1.602,4.69E-10,41.9189,-1.91E-07
651,4.31E-15,1.00E+06,0.101875,0,0,0.101875,1.602,4.34E-10,41.9189,1.86E-07
652,4.31E-15,1.00E+06,0.101875,0,0,0.101875,1.602,4.34E-10,41.9189,1.86E-07
653,4.08E-15,1.00E+06,0.102187,0,0,0.102187,1.602,4.30E-10,41.9189,-1.82E-07
654,4.08E-15,1.00E+06,0.102187,0,0,0.102187,1.602,4.30E-10,41.9189,-1.82E-07
655,4.29E-15,1.00E+06,0.1025,0,0,0.1025,1.602,4.78E-10,41.9189,1.78E-07
656,4.29E-15,1.00E+06,0.1025,0,0,0.1025,1.602,4.78E-10,41.9189,1.78E-07
657,5.05E-15,1.00E+06,0.102812,0,0,0.102812,1.602,5.94E-10,41.9189,-1.72E-07
658,5.05E-15,1.00E+06,0.102812,0,0,0.102812,1.602,5.94E-10,41.9189,-1.72E-07
659,6.41E-15,1.00E+06,0.103125,0,0,0.103125,1.602,7.93E-10,41.9189,1.66E-07
660,6.41E-15,1.00E+06,0.103125,0,0,0.103125,1.602,7.93E-10,41.9189,1.66E-07
661,8.30E-15,1.00E+06,0.103437,0,0,0.103437,1.602,1.09E-09,41.9189,-1.57E-07
662,8.30E-15,1.00E+06,0.103437,0,0,0.103437,1.602,1.09E-09,41.9189,-1.57E-07
663,1.05E-14,1.00E+06,0.10375,0,0,0.10375,1.602,1.47E-09,41.9189,1.44E-07
664,1.05E-14,1.00E+06,0.10375,0,0,0.10375,1.602,1.47E-09,41.9189,1.44E-07
665,1.25E-14,1.00E+06,0.104062,0,0,0.104062,1.602,1.96E-09,41.9189,-1.27E-07
666,1.25E-14,1.00E+06,0.104062,0,0,0.104062,1.602,1.96E-09,41.9189,-1.27E-07
667,1.36E-14,1.00E+06,0.104375,0,0,0.104375,1.602,2.52E-09,41.9189,1.05E-07
668,1.36E-14,1.00E+06,0.104375,0,0,0.104375,1.602,2.52E-09,41.9189,1.05E-07
669,1.29E-14,1.00E+06,0.104687,0,0,0.104687,1.602,3.13E-09,41.9189,-7.69E-08
670,1.29E-14,1.00E+06,0.104687,0,0,0.104687,1.602,3.13E-09,41.9189,-7.69E-08
671,9.49E-15,1.00E+06,0.105,0,0,0.105,1.602,3.78E-09,41.9189,4.25E-08
672,9.49E-15,1.00E+06,0.105,0,0,0.105,1.602,3.78E-09,41.9189,4.25E-08
673,2.45E-15,1.00E+06,0.105312,0,0,0.105312,1.602,4.42E-09,41.9189,-1.50E-09
674,2.45E-15,1.00E+06,0.105312,0,0,0.105312,1.602,4.42E-09,41.9189,-1.50E-09
675,8.77E-15,1.00E+06,0.105625,0,0,0.105625,1.602,5.01E-09,41.9189,-4.57E-08
676,8.77E-15,1.00E+06,0.105625,0,0,0.105625,1.602,5.01E-09,41.9189,-4.57E-08
677,2.41E-14,1.00E+06,0.105938,0,0,0.105938,1.602,5.51E-09,41.9189,9.84E-08
678,2.41E-14,1.00E+06,0.105938,0,0,0.105938,1.602,5.51E-09,41.9189,9.84E-08
679,4.28E-14,1.00E+06,0.10625,0,0,0.10625,1.602,5.88E-09,41.9189,-1.56E-07
680,4.28E-14,1.00E+06,0.10625,0,0,0.10625,1.602,5.88E-09,41.9189,-1.56E-07
681,6.33E-14,1.00E+06,0.106563,0,0,0.106563,1.602,6.08E-09,41.9189,2.16E-07
682,6.33E-14,1.00E+06,0.106563,0,0,0.106563,1.602,6.08E-09,41.9189,2.16E-07
683,8.32E-14,1.00E+06,0.106875,0,0,0.106875,1.602,6.09E-09,41.9189,-2.77E-07
684,8.32E-14,1.00E+06,0.106875,0,0,0.106875,1.602,6.09E-09,41.9189,-2.77E-07
685,9.99E-14,1.00E+06,0.107188,0,0,0.107188,1.602,5.89E-09,41.9189,3.37E-07
686,9.99E-14,1.00E+06,0.107188,0,0,0.107188,1.602,5.89E-09,41.9189,3.37E-07
687,1.11E-13,1.00E+06,0.1075,0,0,0.1075,1.602,5.48E-09,41.9189,-3.94E-07
688,1.11E-13,1.00E+06,0.1075,0,0,0.1075,1.602,5.48E-09,41.9189,-3.94E-07
689,1.14E-13,1.00E+06,0.107813,0,0,0.107813,1.602,4.88E-09,41.9189,4.46E-07
690,1.14E-13,1.00E+06,0.107813,0,0,0.107813,1.602,4.88E-09,41.9189,4.46E-07
691,1.08E-13,1.00E+06,0.108125,0,0,0.108125,1.602,4.11E-09,41.9189,-4.92E-07
692,1.08E-13,1.00E+06,0.108125,0,0,0.108125,1.602,4.11E-09,41.9189,-4.92E-07
693,9.32E-14,1.00E+06,0.108438,0,0,0.108438,1.602,3.22E-09,41.9189,5.28E-07
694,9.32E-14,1.00E+06,0.108438,0,0,0.108438,1.602,3.22E-09,41.9189,5.28E-07
695,7.13E-14,1.00E+06,0.10875,0,0,0.10875,1.602,2.25E-09,41.9189,-5.56E-07
696,7.13E-14,1.00E+06,0.10875,0,0,0.10875,1.602,2.25E-09,41.9189,-5.56E-07
697,4.47E-14,1.00E+06,0.109063,0,0,0.109063,1.602,1.26E-09,41.9189,5.73E-07
698,4.47E-14,1.00E+06,0.109063,0,0,0.109063,1.602,1.26E-09,41.9189,5.73E-07
699,1.64E-14,1.00E+06,0.109375,0,0,0.109375,1.602,3.11E-10,41.9189,-5.81E-07
700,1.64E-14,1.00E+06,0.109375,0,0,0.109375,1.602,3.11E-10,41.9189,-5.81E-07
701,1.03E-14,1.00E+06,0.109687,0,0,0.109687,1.602,5.48E-10,41.9189,5.80E-07
702,1.03E-14,1.00E+06,0.109687,0,0,0.109687,1.602,5.48E-10,41.9189,5.80E-07
703,3.32E-14,1.00E+06,0.11,0,0,0.11,1.602,1.29E-09,41.9189,-5.70E-07
704,3.32E-14,1.00E+06,0.11,0,0,0.11,1.602,1.29E-09,41.9189,-5.70E-07
705,5.06E-14,1.00E+06,0.110312,0,0,0.110312,1.602,1.87E-09,41.9189,5.54E-07
706,5.06E-14,1.00E+06,0.110312,0,0,0.110312,1.602,1.87E-09,41.9189,5.54E-07
707,6.20E-14,1.00E+06,0.110625,0,0,0.110625,1.602,2.31E-09,41.9189,-5.33E-07
708,6.20E-14,1.00E+06,0.110625,0,0,0.110625,1.602,2.31E-09,41.9189,-5.33E-07
709,6.80E-14,1.00E+06,0.110937,0,0,0.110937,1.602,2.60E-09,41.9189,5.08E-07
710,6.80E-14,1.00E+06,0.110937,0,0,0.110937,1.602,2.60E-09,41.9189,5.08E-07
711,6.97E-14,1.00E+06,0.11125,0,0,0.11125,1.602,2.78E-09,41.9189,-4.81E-07
712,6.97E-14,1.00E+06,0.11125,0,0,0.11125,1.602,2.78E-09,41.9189,-4.81E-07
713,6.87E-14,1.00E+06,0.111562,0,0,0.111562,1.602,2.89E-09,41.9189,4.52E-07
714,6.87E-14,1.00E+06,0.111562,0,0,0.111562,1.602,2.89E-09,41.9189,4.52E-07
715,6.64E-14,1.00E+06,0.111875,0,0,0.111875,1.602,2.99E-09,41.9189,-4.23E-07
716,6.64E-14,1.00E+06,0.111875,0,0,0.111875,1.602,2.99E-09,41.9189,-4.23E-07
717,6.43E-14,1.00E+06,0.112187,0,0,0.112187,1.602,3.12E-09,41.9189,3.93E-07
718,6.43E-14,1.00E+06,0.112187,0,0,0.112187,1.602,3.12E-09,41.9189,3.93E-07
719,6.28E-14,1.00E+06,0.1125,0,0,0.1125,1.602,3.34E-09,41.9189,-3.61E-07
720,6.28E-14,1.00E+06,0.1125,0,0,0.1125,1.602,3.34E-09,41.9189,-3.61E-07
721,6.23E-14,1.00E+06,0.112812,0,0,0.112812,1.602,3.67E-09,41.9189,3.26E-07
722,6.23E-14,1.00E+06,0.112812,0,0,0.112812,1.602,3.67E-09,41.9189,3.26E-07
723,6.19E-14,1.00E+06,0.113125,0,0,0.113125,1.602,4.13E-09,41.9189,-2.88E-07
724,6.19E-14,1.00E+06,0.113125,0,0,0.113125,1.602,4.13E-09,41.9189,-2.88E-07
725,6.03E-14,1.00E+06,0.113438,0,0,0.113438,1.602,4.71E-09,41.9189,2.44E-07
726,6.03E-14,1.00E+06,0.113438,0,0,0.113438,1.602,4.71E-09,41.9189,2.44E-07
727,5.58E-14,1.00E+06,0.11375,0,0,0.11375,1.602,5.38E-09,41.9189,-1.94E-07
728,5.58E-14,1.00E+06,0.11375,0,0,0.11375,1.602,5.38E-09,41.9189,-1.94E-07
729,4.62E-14,1.00E+06,0.114063,0,0,0.114063,1.602,6.09E-09,41.9189,1.36E-07
730,4.62E-14,1.00E+06,0.114063,0,0,0.114063,1.602,6.09E-09,41.9189,1.36E-07
731,3.01E-14,1.00E+06,0.114375,0,0,0.114375,1.602,6.76E-09,41.9189,-7.21E-08
732,3.01E-14,1.00E+06,0.114375,0,0,0.114375,1.602,6.76E-09,41.9189,-7.21E-08
733,7.00E-15,1.00E+06,0.114688,0,0,0.114688,1.602,7.32E-09,41.9189,1.46E-09
734,7.00E-15,1.00E+06,0.114688,0,0,0.114688,1.602,7.32E-09,41.9189,1.46E-09
735,2.20E-14,1.00E+06,0.115,0,0,0.115,1.602,7.69E-09,41.9189,7.40E-08
736,2.20E-14,1.00E+06,0.115,0,0,0.115,1.602,7.69E-09,41.9189,7.40E-08
737,5.39E-14,1.00E+06,0.115313,0,0,0.115313,1.602,7.81E-09,41.9189,-1.52E-07
738,5.39E-14,1.00E+06,0.115313,0,0,0.115313,1.602,7.81E-09,41.9189,-1.52E-07
739,8.43E-14,1.00E+06,0.115625,0,0,0.115625,1.602,7.63E-09,41.9189,2.30E-07
740,8.43E-14,1.00E+06,0.115625,0,0,0.115625,1.602,7.63E-09,41.9189,2.30E-07
741,1.08E-13,1.00E+06,0.115938,0,0,0.115938,1.602,7.14E-09,41.9189,-3.04E-07
742,1.08E-13,1.00E+06,0.115938,0,0,0.115938,1.602,7.14E-09,41.9189,-3.04E-07
743,1.21E-13,1.00E+06,0.11625,0,0,0.11625,1.602,6.33E-09,41.9189,3.72E-07
744,1.21E-13,1.00E+06,0.11625,0,0,0.11625,1.602,6.33E-09,41.9189,3.72E-07
745,1.20E-13,1.00E+06,0.116563,0,0,0.116563,1.602,5.27E-09,41.9189,-4.31E-07
746,1.20E-13,1.00E+06,0.116563,0,0,0.116563,1.602,5.27E-09,41.9189,-4.31E-07
747,1.05E-13,1.00E+06,0.116875,0,0,0.116875,1.602,4.01E-09,41.9189,4.77E-07
748,1.05E-13,1.00E+06,0.116875,0,0,0.116875,1.602,4.01E-09,41.9189,4.77E-07
749,7.81E-14,1.00E+06,0.117188,0,0,0.117188,1.602,2.65E-09,41.9189,-5.11E-07
750,7.81E-14,1.00E+06,0.117188,0,0,0.117188,1.602,2.65E-09,41.9189,-5.11E-07
751,4.43E-14,1.00E+06,0.1175,0,0,0.1175,1.602,1.28E-09,41.9189,5.30E-07
752,4.43E-14,1.00E+06,0.1175,0,0,0.1175,1.602,1.28E-09,41.9189,5.30E-07
753,8.81E-15,1.00E+06,0.117812,0,0,0.117812,1.602,8.29E-12,41.9189,-5.36E-07
754,8.81E-15,1.00E+06,0.117812,0,0,0.117812,1.602,8.29E-12,41.9189,-5.36E-07
755,2.31E-14,1.00E+06,0.118125,0,0,0.118125,1.602,1.09E-09,41.9189,5.30E-07
756,2.31E-14,1.00E+06,0.118125,0,0,0.118125,1.602,1.09E-09,41.9189,5.30E-07
757,4.78E-14,1.00E+06,0.118437,0,0,0.118437,1.602,1.97E-09,41.9189,-5.15E-07
758,4.78E-14,1.00E+06,0.118437,0,0,0.118437,1.602,1.97E-09,41.9189,-5.15E-07
759,6.35E-14,1.00E+06,0.11875,0,0,0.11875,1.602,2.59E-09,41.9189,4.91E-07
760,6.35E-14,1.00E+06,0.11875,0,0,0.11875,1.602,2.59E-09,41.9189,4.91E-07
761,7.06E-14,1.00E+06,0.119062,0,0,0.119062,1.602,2.96E-09,41.9189,-4.63E-07
762,7.06E-14,1.00E+06,0.119062,0,0,0.119062,1.602,2.96E-09,41.9189,-4.63E-07
763,7.08E-14,1.00E+06,0.119375,0,0,0.119375,1.602,3.11E-09,41.9189,4.32E-07
764,7.08E-14,1.00E+06,0.119375,0,0,0.119375,1.602,3.11E-09,41.9189,4.32E-07
765,6.64E-14,1.00E+06,0.119687,0,0,0.119687,1.602,3.10E-09,41.9189,-4.01E-07
766,6.64E-14,1.00E+06,0.119687,0,0,0.119687,1.602,3.10E-09,41.9189,-4.01E-07
767,5.98E-14,1.00E+06,0.12,0,0,0.12,1.602,3.01E-09,41.9189,3.70E-07
768,5.98E-14,1.00E+06,0.12,0,0,0.12,1.602,3.01E-09,41.9189,3.70E-07
769,5.30E-14,1.00E+06,0.120312,0,0,0.120312,1.602,2.89E-09,41.9189,-3.41E-07
770,5.30E-14,1.00E+06,0.120312,0,0,0.120312,1.602,2.89E-09,41.9189,-3.41E-07
771,4.72E-14,1.00E+06,0.120625,0,0,0.120625,1.602,2.82E-09,41.9189,3.12E-07
772,4.72E-14,1.00E+06,0.120625,0,0,0.120625,1.602,2.82E-09,41.9189,3.12E-07
773,4.28E-14,1.00E+06,0.120937,0,0,0.120937,1.602,2.83E-09,41.9189,-2.84E-07
774,4.28E-14,1.00E+06,0.120937,0,0,0.120937,1.602,2.83E-09,41.9189,-2.84E-07
775,3.98E-14,1.00E+06,0.12125,0,0,0.12125,1.602,2.93E-09,41.9189,2.56E-07
776,3.98E-14,1.00E+06,0.12125,0,0,0.12125,1.602,2.93E-09,41.9189,2.56E-07
777,3.73E-14,1.00E+06,0.121563,0,0,0.121563,1.602,3.11E-09,41.9189,-2.26E-07
778,3.73E-14,1.00E+06,0.121563,0,0,0.121563,1.602,3.11E-09,41.9189,-2.26E-07
779,3.46E-14,1.00E+06,0.121875,0,0,0.121875,1.602,3.34E-09,41.9189,1.94E-07
780,3.46E-14,1.00E+06,0.121875,0,0,0.121875,1.602,3.34E-09,41.9189,1.94E-07
781,3.07E-14,1.00E+06,0.122188,0,0,0.122188,1.602,3.55E-09,41.9189,-1.59E-07
782,3.07E-14,1.00E+06,0.122188,0,0,0.122188,1.602,3.55E-09,41.9189,-1.59E-07
783,2.52E-14,1.00E+06,0.1225,0,0,0.1225,1.602,3.68E-09,41.9189,1.23E-07
784,2.52E-14,1.00E+06,0.1225,0,0,0.1225,1.602,3.68E-09,41.9189,1.23E-07
785,1.84E-14,1.00E+06,0.122813,0,0,0.122813,1.602,3.67E-09,41.9189,-8.60E-08
786,1.84E-14,1.00E+06,0.122813,0,0,0.122813,1.602,3.67E-09,41.9189,-8.60E-08
787,1.10E-14,1.00E+06,0.123125,0,0,0.123125,1.602,3.49E-09,41.9189,4.97E-08
788,1.10E-14,1.00E+06,0.123125,0,0,0.123125,1.602,3.49E-09,41.9189,4.97E-08
789,4.27E-15,1.00E+06,0.123438,0,0,0.123438,1.602,3.11E-09,41.9189,-1.63E-08
790,4.27E-15,1.00E+06,0.123438,0,0,0.123438,1.602,3.11E-09,41.9189,-1.63E-08
791,5.84E-16,1.00E+06,0.12375,0,0,0.12375,1.602,2.54E-09,41.9189,-1.23E-08
792,5.84E-16,1.00E+06,0.12375,0,0,0.12375,1.602,2.54E-09,41.9189,-1.23E-08
793,2.92E-15,1.00E+06,0.124063,0,0,0.124063,1.602,1.83E-09,41.9189,3.44E-08
794,2.92E-15,1.00E+06,0.124063,0,0,0.124063,1.602,1.83E-09,41.9189,3.44E-08
795,2.86E-15,1.00E+06,0.124375,0,0,0.124375,1.602,1.04E-09,41.9189,-4.89E-08
796,2.86E-15,1.00E+06,0.124375,0,0,0.124375,1.602,1.04E-09,41.9189,-4.89E-08
797,1.23E-15,1.00E+06,0.124688,0,0,0.124688,1.602,2.59E-10,41.9189,5.53E-08
798,1.23E-15,1.00E+06,0.124688,0,0,0.124688,1.602,2.59E-10,41.9189,5.53E-08
799,7.76E-16,1.00E+06,0.125,0,0,0.125,1.602,4.38E-10,41.9189,-5.41E-08
800,7.76E-16,1.00E+06,0.125,0,0,0.125,1.602,4.38E-10,41.9189,-5.41E-08
801,2.15E-15,1.00E+06,0.125313,0,0,0.125313,1.602,9.81E-10,41.9189,4.65E-08
802,2.15E-15,1.00E+06,0.125313,0,0,0.125313,1.602,9.81E-10,41.9189,4.65E-08
803,2.42E-15,1.00E+06,0.125625,0,0,0.125625,1.602,1.31E-09,41.9189,-3.45E-08
804,2.42E-15,1.00E+06,0.125625,0,0,0.125625,1.602,1.31E-09,41.9189,-3.45E-08
805,1.74E-15,1.00E+06,0.125938,0,0,0.125938,1.602,1.41E-09,41.9189,2.03E-08
806,1.74E-15,1.00E+06,0.125938,0,0,0.125938,1.602,1.41E-09,41.9189,2.03E-08
807,7.01E-16,1.00E+06,0.12625,0,0,0.12625,1.602,1.27E-09,41.9189,-6.44E-09
808,7.01E-16,1.00E+06,0.12625,0,0,0.12625,1.602,1.27E-09,41.9189,-6.44E-09
809,8.76E-17,1.00E+06,0.126563,0,0,0.126563,1.602,9.39E-10,41.9189,-5.02E-09
810,8.76E-17,1.00E+06,0.126563,0,0,0.126563,1.602,9.39E-10,41.9189,-5.02E-09
811,3.05E-16,1.00E+06,0.126875,0,0,0.126875,1.602,4.75E-10,41.9189,1.23E-08
812,3.05E-16,1.00E+06,0.126875,0,0,0.126875,1.602,4.75E-10,41.9189,1.23E-08
813,5.66E-17,1.00E+06,0.127188,0,0,0.127188,1.602,4.42E-11,41.9189,-1.45E-08
814,5.66E-17,1.00E+06,0.127188,0,0,0.127188,1.602,4.42E-11,41.9189,-1.45E-08
815,2.58E-16,1.00E+06,0.1275,0,0,0.1275,1.602,5.49E-10,41.9189,1.14E-08
816,2.58E-16,1.00E+06,0.1275,0,0,0.1275,1.602,5.49E-10,41.9189,1.14E-08
817,2.23E-16,1.00E+06,0.127813,0,0,0.127813,1.602,9.66E-10,41.9189,-3.54E-09
818,2.23E-16,1.00E+06,0.127813,0,0,0.127813,1.602,9.66E-10,41.9189,-3.54E-09
819,3.38E-16,1.00E+06,0.128125,0,0,0.128125,1.602,1.24E-09,41.9189,-7.89E-09
820,3.38E-16,1.00E+06,0.128125,0,0,0.128125,1.602,1.24E-09,41.9189,-7.89E-09
821,1.26E-15,1.00E+06,0.128438,0,0,0.128438,1.602,1.35E-09,41.9189,2.13E-08
822,1.26E-15,1.00E+06,0.128438,0,0,0.128438,1.602,1.35E-09,41.9189,2.13E-08
823,2.14E-15,1.00E+06,0.12875,0,0,0.12875,1.602,1.28E-09,41.9189,-3.48E-08
824,2.14E-15,1.00E+06,0.12875,0,0,0.12875,1.602,1.28E-09,41.9189,-3.48E-08
825,2.56E-15,1.00E+06,0.129063,0,0,0.129063,1.602,1.06E-09,41.9189,4.68E-08
826,2.56E-15,1.00E+06,0.129063,0,0,0.129063,1.602,1.06E-09,41.9189,4.68E-08
827,2.30E-15,1.00E+06,0.129375,0,0,0.129375,1.602,7.42E-10,41.9189,-5.61E-08
828,2.30E-15,1.00E+06,0.129375,0,0,0.129375,1.602,7.42E-10,41.9189,-5.61E-08
829,1.45E-15,1.00E+06,0.129688,0,0,0.129688,1.602,3.75E-10,41.9189,6.17E-08
830,1.45E-15,1.00E+06,0.129688,0,0,0.129688,1.602,3.75E-10,41.9189,6.17E-08
831,3.51E-16,1.00E+06,0.13,0,0,0.13,1.602,2.80E-11,41.9189,-6.36E-08
832,3.51E-16,1.00E+06,0.13,0,0,0.13,1.602,2.80E-11,41.9189,-6.36E-08
833,5.83E-16,1.00E+06,0.130313,0,0,0.130313,1.602,2.28E-10,41.9189,6.23E-08
834,5.83E-16,1.00E+06,0.130313,0,0,0.130313,1.602,2.28E-10,41.9189,6.23E-08
835,1.04E-15,1.00E+06,0.130625,0,0,0.130625,1.602,3.43E-10,41.9189,-5.90E-08
836,1.04E-15,1.00E+06,0.130625,0,0,0.130625,1.602,3.43E-10,41.9189,-5.90E-08
837,9.17E-16,1.00E+06,0.130938,0,0,0.130938,1.602,2.69E-10,41.9189,5.54E-08
838,9.17E-16,1.00E+06,0.130938,0,0,0.130938,1.602,2.69E-10,41.9189,5.54E-08
839,2.21E-16,1.00E+06,0.13125,0,0,0.13125,1.602,1.54E-11,41.9189,-5.36E-08
840,2.21E-16,1.00E+06,0.13125,0,0,0.13125,1.602,1.54E-11,41.9189,-5.36E-08
841,1.09E-15,1.00E+06,0.131563,0,0,0.131563,1.602,5.18E-10,41.9189,5.57E-08
842,1.09E-15,1.00E+06,0.131563,0,0,0.131563,1.602,5.18E-10,41.9189,5.57E-08
843,3.37E-15,1.00E+06,0.131875,0,0,0.131875,1.602,1.21E-09,41.9189,-6.40E-08
844,3.37E-15,1.00E+06,0.131875,0,0,0.131875,1.602,1.21E-09,41.9189,-6.40E-08
845,7.39E-15,1.00E+06,0.132188,0,0,0.132188,1.602,2.05E-09,41.9189,8.00E-08
846,7.39E-15,1.00E+06,0.132188,0,0,0.132188,1.602,2.05E-09,41.9189,8.00E-08
847,1.43E-14,1.00E+06,0.1325,0,0,0.1325,1.602,2.96E-09,41.9189,-1.05E-07
848,1.43E-14,1.00E+06,0.1325,0,0,0.1325,1.602,2.96E-09,41.9189,-1.05E-07
849,2.50E-14,1.00E+06,0.132812,0,0,0.132812,1.602,3.84E-09,41.9189,1.39E-07
850,2.50E-14,1.00E+06,0.132812,0,0,0.132812,1.602,3.84E-09,41.9189,1.39E-07
851,3.97E-14,1.00E+06,0.133125,0,0,0.133125,1.602,4.59E-09,41.9189,-1.82E-07
852,3.97E-14,1.00E+06,0.133125,0,0,0.133125,1.602,4.59E-09,41.9189,-1.82E-07
853,5.70E-14,1.00E+06,0.133437,0,0,0.133437,1.602,5.09E-09,41.9189,2.31E-07
854,5.70E-14,1.00E+06,0.133437,0,0,0.133437,1.602,5.09E-09,41.9189,2.31E-07
855,7.38E-14,1.00E+06,0.13375,0,0,0.13375,1.602,5.24E-09,41.9189,-2.83E-07
856,7.38E-14,1.00E+06,0.13375,0,0,0.13375,1.602,5.24E-09,41.9189,-2.83E-07
857,8.53E-14,1.00E+06,0.134062,0,0,0.134062,1.602,4.97E-09,41.9189,3.35E-07
858,8.53E-14,1.00E+06,0.134062,0,0,0.134062,1.602,4.97E-09,41.9189,3.35E-07
859,8.61E-14,1.00E+06,0.134375,0,0,0.134375,1.602,4.24E-09,41.9189,-3.82E-07
860,8.61E-14,1.00E+06,0.134375,0,0,0.134375,1.602,4.24E-09,41.9189,-3.82E-07
861,7.26E-14,1.00E+06,0.134687,0,0,0.134687,1.602,3.07E-09,41.9189,4.20E-07
862,7.26E-14,1.00E+06,0.134687,0,0,0.134687,1.602,3.07E-09,41.9189,4.20E-07
863,4.42E-14,1.00E+06,0.135,0,0,0.135,1.602,1.53E-09,41.9189,-4.44E-07
864,4.42E-14,1.00E+06,0.135,0,0,0.135,1.602,1.53E-09,41.9189,-4.44E-07
865,4.98E-15,1.00E+06,0.135312,0,0,0.135312,1.602,2.38E-10,41.9189,4.50E-07
866,4.98E-15,1.00E+06,0.135312,0,0,0.135312,1.602,2.38E-10,41.9189,4.50E-07
867,3.73E-14,1.00E+06,0.135625,0,0,0.135625,1.602,2.08E-09,41.9189,-4.39E-07
868,3.73E-14,1.00E+06,0.135625,0,0,0.135625,1.602,2.08E-09,41.9189,-4.39E-07
869,7.31E-14,1.00E+06,0.135937,0,0,0.135937,1.602,3.78E-09,41.9189,4.09E-07
870,7.31E-14,1.00E+06,0.135937,0,0,0.135937,1.602,3.78E-09,41.9189,4.09E-07
871,9.42E-14,1.00E+06,0.13625,0,0,0.13625,1.602,5.13E-09,41.9189,-3.63E-07
872,9.42E-14,1.00E+06,0.13625,0,0,0.13625,1.602,5.13E-09,41.9189,-3.63E-07
873,9.69E-14,1.00E+06,0.136562,0,0,0.136562,1.602,5.95E-09,41.9189,3.07E-07
874,9.69E-14,1.00E+06,0.136562,0,0,0.136562,1.602,5.95E-09,41.9189,3.07E-07
875,8.34E-14,1.00E+06,0.136875,0,0,0.136875,1.602,6.12E-09,41.9189,-2.45E-07
876,8.34E-14,1.00E+06,0.136875,0,0,0.136875,1.602,6.12E-09,41.9189,-2.45E-07
877,6.05E-14,1.00E+06,0.137187,0,0,0.137187,1.602,5.57E-09,41.9189,1.85E-07
878,6.05E-14,1.00E+06,0.137187,0,0,0.137187,1.602,5.57E-09,41.9189,1.85E-07
879,3.64E-14,1.00E+06,0.1375,0,0,0.1375,1.602,4.34E-09,41.9189,-1.33E-07
880,3.64E-14,1.00E+06,0.1375,0,0,0.1375,1.602,4.34E-09,41.9189,-1.33E-07
881,1.74E-14,1.00E+06,0.137812,0,0,0.137812,1.602,2.54E-09,41.9189,9.78E-08
882,1.74E-14,1.00E+06,0.137812,0,0,0.137812,1.602,2.54E-09,41.9189,9.78E-08
883,4.32E-15,1.00E+06,0.138125,0,0,0.138125,1.602,3.56E-10,41.9189,-8.26E-08
884,4.32E-15,1.00E+06,0.138125,0,0,0.138125,1.602,3.56E-10,41.9189,-8.26E-08
885,6.75E-15,1.00E+06,0.138437,0,0,0.138437,1.602,1.98E-09,41.9189,9.07E-08
886,6.75E-15,1.00E+06,0.138437,0,0,0.138437,1.602,1.98E-09,41.9189,9.07E-08
887,2.26E-14,1.00E+06,0.13875,0,0,0.13875,1.602,4.21E-09,41.9189,-1.22E-07
888,2.26E-14,1.00E+06,0.13875,0,0,0.13875,1.602,4.21E-09,41.9189,-1.22E-07
889,4.86E-14,1.00E+06,0.139062,0,0,0.139062,1.602,6.09E-09,41.9189,1.75E-07
890,4.86E-14,1.00E+06,0.139062,0,0,0.139062,1.602,6.09E-09,41.9189,1.75E-07
891,8.51E-14,1.00E+06,0.139375,0,0,0.139375,1.602,7.41E-09,41.9189,-2.44E-07
892,8.51E-14,1.00E+06,0.139375,0,0,0.139375,1.602,7.41E-09,41.9189,-2.44E-07
893,1.26E-13,1.00E+06,0.139687,0,0,0.139687,1.602,8.00E-09,41.9189,3.23E-07
894,1.26E-13,1.00E+06,0.139687,0,0,0.139687,1.602,8.00E-09,41.9189,3.23E-07
895,1.58E-13,1.00E+06,0.14,0,0,0.14,1.602,7.80E-09,41.9189,-4.03E-07
896,1.58E-13,1.00E+06,0.14,0,0,0.14,1.602,7.80E-09,41.9189,-4.03E-07
897,1.70E-13,1.00E+06,0.140312,0,0,0.140312,1.602,6.77E-09,41.9189,4.78E-07
898,1.70E-13,1.00E+06,0.140312,0,0,0.140312,1.602,6.77E-09,41.9189,4.78E-07
899,1.49E-13,1.00E+06,0.140625,0,0,0.140625,1.602,4.97E-09,41.9189,-5.38E-07
900,1.49E-13,1.00E+06,0.140625,0,0,0.140625,1.602,4.97E-09,41.9189,-5.38E-07
901,9.35E-14,1.00E+06,0.140938,0,0,0.140938,1.602,2.51E-09,41.9189,5.77E-07
902,9.35E-14,1.00E+06,0.140938,0,0,0.140938,1.602,2.51E-09,41.9189,5.77E-07
903,1.01E-14,1.00E+06,0.14125,0,0,0.14125,1.602,4.41E-10,41.9189,-5.89E-07
904,1.01E-14,1.00E+06,0.14125,0,0,0.14125,1.602,4.41E-10,41.9189,-5.89E-07
905,8.49E-14,1.00E+06,0.141563,0,0,0.141563,1.602,3.69E-09,41.9189,5.68E-07
906,8.49E-14,1.00E+06,0.141563,0,0,0.141563,1.602,3.69E-09,41.9189,5.68E-07
907,1.68E-13,1.00E+06,0.141875,0,0,0.141875,1.602,6.98E-09,41.9189,-5.15E-07
908,1.68E-13,1.00E+06,0.141875,0,0,0.141875,1.602,6.98E-09,41.9189,-5.15E-07
909,2.17E-13,1.00E+06,0.142188,0,0,0.142188,1.602,1.00E-08,41.9189,4.29E-07
910,2.17E-13,1.00E+06,0.142188,0,0,0.142188,1.602,1.00E-08,41.9189,4.29E-07
911,2.13E-13,1.00E+06,0.1425,0,0,0.1425,1.602,1.26E-08,41.9189,-3.15E-07
912,2.13E-13,1.00E+06,0.1425,0,0,0.1425,1.602,1.26E-08,41.9189,-3.15E-07
913,1.53E-13,1.00E+06,0.142813,0,0,0.142813,1.602,1.43E-08,41.9189,1.78E-07
914,1.53E-13,1.00E+06,0.142813,0,0,0.142813,1.602,1.43E-08,41.9189,1.78E-07
915,5.13E-14,1.00E+06,0.143125,0,0,0.143125,1.602,1.49E-08,41.9189,-2.93E-08
916,5.13E-14,1.00E+06,0.143125,0,0,0.143125,1.602,1.49E-08,41.9189,-2.93E-08
917,6.12E-14,1.00E+06,0.143438,0,0,0.143438,1.602,1.42E-08,41.9189,-1.19E-07
918,6.12E-14,1.00E+06,0.143438,0,0,0.143438,1.602,1.42E-08,41.9189,-1.19E-07
919,1.45E-13,1.00E+06,0.14375,0,0,0.14375,1.602,1.21E-08,41.9189,2.54E-07
920,1.45E-13,1.00E+06,0.14375,0,0,0.14375,1.602,1.21E-08,41.9189,2.54E-07
921,1.66E-13,1.00E+06,0.144063,0,0,0.144063,1.602,8.69E-09,41.9189,-3.62E-07
922,1.66E-13,1.00E+06,0.144063,0,0,0.144063,1.602,8.69E-09,41.9189,-3.62E-07
923,1.13E-13,1.00E+06,0.144375,0,0,0.144375,1.602,4.13E-09,41.9189,4.28E-07
924,1.13E-13,1.00E+06,0.144375,0,0,0.144375,1.602,4.13E-09,41.9189,4.28E-07
925,4.50E-15,1.00E+06,0.144688,0,0,0.144688,1.602,1.14E-09,41.9189,-4.44E-07
926,4.50E-15,1.00E+06,0.144688,0,0,0.144688,1.602,1.14E-09,41.9189,-4.44E-07
927,1.11E-13,1.00E+06,0.145,0,0,0.145,1.602,6.54E-09,41.9189,4.05E-07
928,1.11E-13,1.00E+06,0.145,0,0,0.145,1.602,6.54E-09,41.9189,4.05E-07
929,1.77E-13,1.00E+06,0.145313,0,0,0.145313,1.602,1.14E-08,41.9189,-3.13E-07
930,1.77E-13,1.00E+06,0.145313,0,0,0.145313,1.602,1.14E-08,41.9189,-3.13E-07
931,1.54E-13,1.00E+06,0.145625,0,0,0.145625,1.602,1.51E-08,41.9189,1.78E-07
932,1.54E-13,1.00E+06,0.145625,0,0,0.145625,1.602,1.51E-08,41.9189,1.78E-07
933,4.50E-14,1.00E+06,0.145938,0,0,0.145938,1.602,1.69E-08,41.9189,-1.31E-08
934,4.50E-14,1.00E+06,0.145938,0,0,0.145938,1.602,1.69E-08,41.9189,-1.31E-08
935,1.02E-13,1.00E+06,0.14625,0,0,0.14625,1.602,1.66E-08,41.9189,-1.60E-07
936,1.02E-13,1.00E+06,0.14625,0,0,0.14625,1.602,1.66E-08,41.9189,-1.60E-07
937,2.12E-13,1.00E+06,0.146563,0,0,0.146563,1.602,1.40E-08,41.9189,3.18E-07
938,2.12E-13,1.00E+06,0.146563,0,0,0.146563,1.602,1.40E-08,41.9189,3.18E-07
939,2.23E-13,1.00E+06,0.146875,0,0,0.146875,1.602,9.32E-09,41.9189,-4.39E-07
940,2.23E-13,1.00E+06,0.146875,0,0,0.146875,1.602,9.32E-09,41.9189,-4.39E-07
941,1.18E-13,1.00E+06,0.147188,0,0,0.147188,1.602,3.10E-09,41.9189,5.04E-07
942,1.18E-13,1.00E+06,0.147188,0,0,0.147188,1.602,3.10E-09,41.9189,5.04E-07
943,5.52E-14,1.00E+06,0.1475,0,0,0.1475,1.602,3.91E-09,41.9189,-5.01E-07
944,5.52E-14,1.00E+06,0.1475,0,0,0.1475,1.602,3.91E-09,41.9189,-5.01E-07
945,2.08E-13,1.00E+06,0.147813,0,0,0.147813,1.602,1.08E-08,41.9189,4.26E-07
946,2.08E-13,1.00E+06,0.147813,0,0,0.147813,1.602,1.08E-08,41.9189,4.26E-07
947,2.51E-13,1.00E+06,0.148125,0,0,0.148125,1.602,1.68E-08,41.9189,-2.85E-07
948,2.51E-13,1.00E+06,0.148125,0,0,0.148125,1.602,1.68E-08,41.9189,-2.85E-07
949,1.40E-13,1.00E+06,0.148438,0,0,0.148438,1.602,2.12E-08,41.9189,9.01E-08
950,1.40E-13,1.00E+06,0.148438,0,0,0.148438,1.602,2.12E-08,41.9189,9.01E-08
951,1.02E-13,1.00E+06,0.14875,0,0,0.14875,1.602,2.35E-08,41.9189,1.39E-07
952,1.02E-13,1.00E+06,0.14875,0,0,0.14875,1.602,2.35E-08,41.9189,1.39E-07
953,3.97E-13,1.00E+06,0.149062,0,0,0.149062,1.602,2.38E-08,41.9189,-3.80E-07
954,3.97E-13,1.00E+06,0.149062,0,0,0.149062,1.602,2.38E-08,41.9189,-3.80E-07
955,6.50E-13,1.00E+06,0.149375,0,0,0.149375,1.602,2.21E-08,41.9189,6.13E-07
956,6.50E-13,1.00E+06,0.149375,0,0,0.149375,1.602,2.21E-08,41.9189,6.13E-07
957,7.94E-13,1.00E+06,0.149687,0,0,0.149687,1.602,1.92E-08,41.9189,-8.21E-07
958,7.94E-13,1.00E+06,0.149687,0,0,0.149687,1.602,1.92E-08,41.9189,-8.21E-07
959,8.09E-13,1.00E+06,0.15,0,0,0.15,1.602,1.55E-08,41.9189,9.95E-07
960,8.09E-13,1.00E+06,0.15,0,0,0.15,1.602,1.55E-08,41.9189,9.95E-07
961,7.25E-13,1.00E+06,0.150312,0,0,0.150312,1.602,1.19E-08,41.9189,-1.13E-06
962,7.25E-13,1.00E+06,0.150312,0,0,0.150312,1.602,1.19E-08,41.9189,-1.13E-06
963,5.98E-13,1.00E+06,0.150625,0,0,0.150625,1.602,8.87E-09,41.9189,1.23E-06
964,5.98E-13,1.00E+06,0.150625,0,0,0.150625,1.602,8.87E-09,41.9189,1.23E-06
965,4.81E-13,1.00E+06,0.150937,0,0,0.150937,1.602,6.73E-09,41.9189,-1.31E-06
966,4.81E-13,1.00E+06,0.150937,0,0,0.150937,1.602,6.73E-09,41.9189,-1.31E-06
967,4.08E-13,1.00E+06,0.15125,0,0,0.15125,1.602,5.56E-09,41.9189,1.37E-06
968,4.08E-13,1.00E+06,0.15125,0,0,0.15125,1.602,5.56E-09,41.9189,1.37E-06
969,3.84E-13,1.00E+06,0.151562,0,0,0.151562,1.602,5.16E-09,41.9189,-1.42E-06
970,3.84E-13,1.00E+06,0.151562,0,0,0.151562,1.602,5.16E-09,41.9189,-1.42E-06
971,3.94E-13,1.00E+06,0.151875,0,0,0.151875,1.602,5.17E-09,41.9189,1.47E-06
972,3.94E-13,1.00E+06,0.151875,0,0,0.151875,1.602,5.17E-09,41.9189,1.47E-06
973,4.11E-13,1.00E+06,0.152187,0,0,0.152187,1.602,5.17E-09,41.9189,-1.52E-06
974,4.11E-13,1.00E+06,0.152187,0,0,0.152187,1.602,5.17E-09,41.9189,-1.52E-06
975,4.02E-13,1.00E+06,0.1525,0,0,0.1525,1.602,4.77E-09,41.9189,1.57E-06
976,4.02E-13,1.00E+06,0.1525,0,0,0.1525,1.602,4.77E-09,41.9189,1.57E-06
977,3.40E-13,1.00E+06,0.152812,0,0,0.152812,1.602,3.72E-09,41.9189,-1.62E-06
978,3.40E-13,1.00E+06,0.152812,0,0,0.152812,1.602,3.72E-09,41.9189,-1.62E-06
979,2.11E-13,1.00E+06,0.153125,0,0,0.153125,1.602,1.97E-09,41.9189,1.65E-06
980,2.11E-13,1.00E+06,0.153125,0,0,0.153125,1.602,1.97E-09,41.9189,1.65E-06
981,2.20E-14,1.00E+06,0.153437,0,0,0.153437,1.602,3.64E-10,41.9189,-1.66E-06
982,2.20E-14,1.00E+06,0.153437,0,0,0.153437,1.602,3.64E-10,41.9189,-1.66E-06
983,2.02E-13,1.00E+06,0.15375,0,0,0.15375,1.602,3.03E-09,41.9189,1.64E-06
984,2.02E-13,1.00E+06,0.15375,0,0,0.15375,1.602,3.03E-09,41.9189,1.64E-06
985,4.24E-13,1.00E+06,0.154062,0,0,0.154062,1.602,5.73E-09,41.9189,-1.60E-06
986,4.24E-13,1.00E+06,0.154062,0,0,0.154062,1.602,5.73E-09,41.9189,-1.60E-06
987,6.10E-13,1.00E+06,0.154375,0,0,0.154375,1.602,8.16E-09,41.9189,1.53E-06
988,6.10E-13,1.00E+06,0.154375,0,0,0.154375,1.602,8.16E-09,41.9189,1.53E-06
989,7.34E-13,1.00E+06,0.154687,0,0,0.154687,1.602,1.01E-08,41.9189,-1.43E-06
990,7.34E-13,1.00E+06,0.154687,0,0,0.154687,1.602,1.01E-08,41.9189,-1.43E-06
991,7.91E-13,1.00E+06,0.155,0,0,0.155,1.602,1.16E-08,41.9189,1.32E-06
992,7.91E-13,1.00E+06,0.155,0,0,0.155,1.602,1.16E-08,41.9189,1.32E-06
993,7.87E-13,1.00E+06,0.155312,0,0,0.155312,1.602,1.24E-08,41.9189,-1.20E-06
994,7.87E-13,1.00E+06,0.155312,0,0,0.155312,1.602,1.24E-08,41.9189,-1.20E-06
995,7.36E-13,1.00E+06,0.155625,0,0,0.155625,1.602,1.28E-08,41.9189,1.08E-06
996,7.36E-13,1.00E+06,0.155625,0,0,0.155625,1.602,1.28E-08,41.9189,1.08E-06
997,6.53E-13,1.00E+06,0.155937,0,0,0.155937,1.602,1.27E-08,41.9189,-9.47E-07
998,6.53E-13,1.00E+06,0.155937,0,0,0.155937,1.602,1.27E-08,41.9189,-9.47E-07
999,5.52E-13,1.00E+06,0.15625,0,0,0.15625,1.602,1.22E-08,41.9189,8.22E-07
1000,5.52E-13,1.00E+06,0.15625,0,0,0.15625,1.602,1.22E-08,41.9189,8.22E-07
1001,4.41E-13,1.00E+06,0.156563,0,0,0.156563,1.602,1.12E-08,41.9189,-7.04E-07
1002,4.41E-13,1.00E+06,0.156563,0,0,0.156563,1.602,1.12E-08,41.9189,-7.04E-07
1003,3.27E-13,1.00E+06,0.156875,0,0,0.156875,1.602,9.49E-09,41.9189,5.99E-07
1004,3.27E-13,1.00E+06,0.156875,0,0,0.156875,1.602,9.49E-09,41.9189,5.99E-07
1005,2.19E-13,1.00E+06,0.157188,0,0,0.157188,1.602,7.07E-09,41.9189,-5.15E-07
1006,2.19E-13,1.00E+06,0.157188,0,0,0.157188,1.602,7.07E-09,41.9189,-5.15E-07
1007,1.19E-13,1.00E+06,0.1575,0,0,0.1575,1.602,3.89E-09,41.9189,4.58E-07
1008,1.19E-13,1.00E+06,0.1575,0,0,0.1575,1.602,3.89E-09,41.9189,4.58E-07
1009,2.52E-14,1.00E+06,0.157813,0,0,0.157813,1.602,8.07E-11,41.9189,-4.37E-07
1010,2.52E-14,1.00E+06,0.157813,0,0,0.157813,1.602,8.07E-11,41.9189,-4.37E-07
1011,7.23E-14,1.00E+06,0.158125,0,0,0.158125,1.602,4.05E-09,41.9189,4.56E-07
1012,7.23E-14,1.00E+06,0.158125,0,0,0.158125,1.602,4.05E-09,41.9189,4.56E-07
1013,1.88E-13,1.00E+06,0.158438,0,0,0.158438,1.602,8.03E-09,41.9189,-5.18E-07
1014,1.88E-13,1.00E+06,0.158438,0,0,0.158438,1.602,8.03E-09,41.9189,-5.18E-07
1015,3.29E-13,1.00E+06,0.15875,0,0,0.15875,1.602,1.13E-08,41.9189,6.17E-07
1016,3.29E-13,1.00E+06,0.15875,0,0,0.15875,1.602,1.13E-08,41.9189,6.17E-07
1017,4.78E-13,1.00E+06,0.159063,0,0,0.159063,1.602,1.31E-08,41.9189,-7.42E-07
1018,4.78E-13,1.00E+06,0.159063,0,0,0.159063,1.602,1.31E-08,41.9189,-7.42E-07
1019,5.91E-13,1.00E+06,0.159375,0,0,0.159375,1.602,1.32E-08,41.9189,8.79E-07
1020,5.91E-13,1.00E+06,0.159375,0,0,0.159375,1.602,1.32E-08,41.9189,8.79E-07
1021,6.07E-13,1.00E+06,0.159688,0,0,0.159688,1.602,1.13E-08,41.9189,-1.01E-06
1022,6.07E-13,1.00E+06,0.159688,0,0,0.159688,1.602,1.13E-08,41.9189,-1.01E-06
1023,4.79E-13,1.00E+06,0.16,0,0,0.16,1.602,7.43E-09,41.9189,1.10E-06
1024,4.79E-13,1.00E+06,0.16,0,0,0.16,1.602,7.43E-09,41.9189,1.10E-06
1025,2.05E-13,1.00E+06,0.160313,0,0,0.160313,1.602,2.01E-09,41.9189,-1.15E-06
1026,2.05E-13,1.00E+06,0.160313,0,0,0.160313,1.602,2.01E-09,41.9189,-1.15E-06
1027,1.60E-13,1.00E+06,0.160625,0,0,0.160625,1.602,4.29E-09,41.9189,1.14E-06
1028,1.60E-13,1.00E+06,0.160625,0,0,0.160625,1.602,4.29E-09,41.9189,1.14E-06
1029,5.15E-13,1.00E+06,0.160938,0,0,0.160938,1.602,1.07E-08,41.9189,-1.07E-06
1030,5.15E-13,1.00E+06,0.160938,0,0,0.160938,1.602,1.07E-08,41.9189,-1.07E-06
1031,7.52E-13,1.00E+06,0.16125,0,0,0.16125,1.602,1.64E-08,41.9189,9.31E-07
1032,7.52E-13,1.00E+06,0.16125,0,0,0.16125,1.602,1.64E-08,41.9189,9.31E-07
1033,8.06E-13,1.00E+06,0.161563,0,0,0.161563,1.602,2.06E-08,41.9189,-7.43E-07
1034,8.06E-13,1.00E+06,0.161563,0,0,0.161563,1.602,2.06E-08,41.9189,-7.43E-07
1035,6.74E-13,1.00E+06,0.161875,0,0,0.161875,1.602,2.30E-08,41.9189,5.20E-07
1036,6.74E-13,1.00E+06,0.161875,0,0,0.161875,1.602,2.30E-08,41.9189,5.20E-07
1037,4.18E-13,1.00E+06,0.162188,0,0,0.162188,1.602,2.32E-08,41.9189,-2.85E-07
1038,4.18E-13,1.00E+06,0.162188,0,0,0.162188,1.602,2.32E-08,41.9189,-2.85E-07
1039,1.35E-13,1.00E+06,0.1625,0,0,0.1625,1.602,2.14E-08,41.9189,5.74E-08
1040,1.35E-13,1.00E+06,0.1625,0,0,0.1625,1.602,2.14E-08,41.9189,5.74E-08
1041,8.34E-14,1.00E+06,0.162813,0,0,0.162813,1.602,1.77E-08,41.9189,1.41E-07
1042,8.34E-14,1.00E+06,0.162813,0,0,0.162813,1.602,1.77E-08,41.9189,1.41E-07
1043,1.82E-13,1.00E+06,0.163125,0,0,0.163125,1.602,1.27E-08,41.9189,-2.96E-07
1044,1.82E-13,1.00E+06,0.163125,0,0,0.163125,1.602,1.27E-08,41.9189,-2.96E-07
1045,1.57E-13,1.00E+06,0.163438,0,0,0.163438,1.602,6.84E-09,41.9189,3.95E-07
1046,1.57E-13,1.00E+06,0.163438,0,0,0.163438,1.602,6.84E-09,41.9189,3.95E-07
1047,4.79E-14,1.00E+06,0.16375,0,0,0.16375,1.602,6.98E-10,41.9189,-4.33E-07
1048,4.79E-14,1.00E+06,0.16375,0,0,0.16375,1.602,6.98E-10,41.9189,-4.33E-07
1049,7.96E-14,1.00E+06,0.164062,0,0,0.164062,1.602,5.16E-09,41.9189,4.09E-07
1050,7.96E-14,1.00E+06,0.164062,0,0,0.164062,1.602,5.16E-09,41.9189,4.09E-07
1051,1.61E-13,1.00E+06,0.164375,0,0,0.164375,1.602,1.02E-08,41.9189,-3.30E-07
1052,1.61E-13,1.00E+06,0.164375,0,0,0.164375,1.602,1.02E-08,41.9189,-3.30E-07
1053,1.58E-13,1.00E+06,0.164687,0,0,0.164687,1.602,1.38E-08,41.9189,2.06E-07
1054,1.58E-13,1.00E+06,0.164687,0,0,0.164687,1.602,1.38E-08,41.9189,2.06E-07
1055,7.18E-14,1.00E+06,0.165,0,0,0.165,1.602,1.57E-08,41.9189,-5.38E-08
1056,7.18E-14,1.00E+06,0.165,0,0,0.165,1.602,1.57E-08,41.9189,-5.38E-08
1057,5.43E-14,1.00E+06,0.165312,0,0,0.165312,1.602,1.55E-08,41.9189,-1.07E-07
1058,5.43E-14,1.00E+06,0.165312,0,0,0.165312,1.602,1.55E-08,41.9189,-1.07E-07
1059,1.55E-13,1.00E+06,0.165625,0,0,0.165625,1.602,1.31E-08,41.9189,2.55E-07
1060,1.55E-13,1.00E+06,0.165625,0,0,0.165625,1.602,1.31E-08,41.9189,2.55E-07
1061,1.74E-13,1.00E+06,0.165937,0,0,0.165937,1.602,8.77E-09,41.9189,-3.68E-07
1062,1.74E-13,1.00E+06,0.165937,0,0,0.165937,1.602,8.77E-09,41.9189,-3.68E-07
1063,9.54E-14,1.00E+06,0.16625,0,0,0.16625,1.602,3.00E-09,41.9189,4.30E-07
1064,9.54E-14,1.00E+06,0.16625,0,0,0.16625,1.602,3.00E-09,41.9189,4.30E-07
1065,4.02E-14,1.00E+06,0.166562,0,0,0.166562,1.602,3.40E-09,41.9189,-4.28E-07
1066,4.02E-14,1.00E+06,0.166562,0,0,0.166562,1.602,3.40E-09,41.9189,-4.28E-07
1067,1.56E-13,1.00E+06,0.166875,0,0,0.166875,1.602,9.45E-09,41.9189,3.62E-07
1068,1.56E-13,1.00E+06,0.166875,0,0,0.166875,1.602,9.45E-09,41.9189,3.62E-07
1069,1.81E-13,1.00E+06,0.167187,0,0,0.167187,1.602,1.41E-08,41.9189,-2.40E-07
1070,1.81E-13,1.00E+06,0.167187,0,0,0.167187,1.602,1.41E-08,41.9189,-2.40E-07
1071,9.87E-14,1.00E+06,0.1675,0,0,0.1675,1.602,1.64E-08,41.9189,8.11E-08
1072,9.87E-14,1.00E+06,0.1675,0,0,0.1675,1.602,1.64E-08,41.9189,8.11E-08
1073,3.78E-14,1.00E+06,0.167812,0,0,0.167812,1.602,1.59E-08,41.9189,8.76E-08
1074,3.78E-14,1.00E+06,0.167812,0,0,0.167812,1.602,1.59E-08,41.9189,8.76E-08
1075,1.37E-13,1.00E+06,0.168125,0,0,0.168125,1.602,1.25E-08,41.9189,-2.36E-07
1076,1.37E-13,1.00E+06,0.168125,0,0,0.168125,1.602,1.25E-08,41.9189,-2.36E-07
1077,1.31E-13,1.00E+06,0.168437,0,0,0.168437,1.602,6.74E-09,41.9189,3.37E-07
1078,1.31E-13,1.00E+06,0.168437,0,0,0.168437,1.602,6.74E-09,41.9189,3.37E-07
1079,2.50E-14,1.00E+06,0.16875,0,0,0.16875,1.602,4.12E-10,41.9189,-3.71E-07
1080,2.50E-14,1.00E+06,0.16875,0,0,0.16875,1.602,4.12E-10,41.9189,-3.71E-07
1081,1.02E-13,1.00E+06,0.169062,0,0,0.169062,1.602,7.60E-09,41.9189,3.29E-07
1082,1.02E-13,1.00E+06,0.169062,0,0,0.169062,1.602,7.60E-09,41.9189,3.29E-07
1083,1.51E-13,1.00E+06,0.169375,0,0,0.169375,1.602,1.34E-08,41.9189,-2.19E-07
1084,1.51E-13,1.00E+06,0.169375,0,0,0.169375,1.602,1.34E-08,41.9189,-2.19E-07
1085,8.09E-14,1.00E+06,0.169687,0,0,0.169687,1.602,1.66E-08,41.9189,6.18E-08
1086,8.09E-14,1.00E+06,0.169687,0,0,0.169687,1.602,1.66E-08,41.9189,6.18E-08
1087,5.91E-14,1.00E+06,0.17,0,0,0.17,1.602,1.63E-08,41.9189,1.11E-07
1088,5.91E-14,1.00E+06,0.17,0,0,0.17,1.602,1.63E-08,41.9189,1.11E-07
1089,1.58E-13,1.00E+06,0.170312,0,0,0.170312,1.602,1.25E-08,41.9189,-2.64E-07
1090,1.58E-13,1.00E+06,0.170312,0,0,0.170312,1.602,1.25E-08,41.9189,-2.64E-07
1091,1.29E-13,1.00E+06,0.170625,0,0,0.170625,1.602,5.68E-09,41.9189,3.62E-07
1092,1.29E-13,1.00E+06,0.170625,0,0,0.170625,1.602,5.68E-09,41.9189,3.62E-07
1093,1.71E-14,1.00E+06,0.170937,0,0,0.170937,1.602,3.15E-09,41.9189,-3.77E-07
1094,1.71E-14,1.00E+06,0.170937,0,0,0.170937,1.602,3.15E-09,41.9189,-3.77E-07
1095,1.63E-13,1.00E+06,0.17125,0,0,0.17125,1.602,1.25E-08,41.9189,2.99E-07
1096,1.63E-13,1.00E+06,0.17125,0,0,0.17125,1.602,1.25E-08,41.9189,2.99E-07
1097,1.56E-13,1.00E+06,0.171562,0,0,0.171562,1.602,2.06E-08,41.9189,-1.29E-07
1098,1.56E-13,1.00E+06,0.171562,0,0,0.171562,1.602,2.06E-08,41.9189,-1.29E-07
1099,7.88E-14,1.00E+06,0.171875,0,0,0.171875,1.602,2.61E-08,41.9189,-1.13E-07
1100,7.88E-14,1.00E+06,0.171875,0,0,0.171875,1.602,2.61E-08,41.9189,-1.13E-07
1101,4.71E-13,1.00E+06,0.172188,0,0,0.172188,1.602,2.79E-08,41.9189,3.92E-07
1102,4.71E-13,1.00E+06,0.172188,0,0,0.172188,1.602,2.79E-08,41.9189,3.92E-07
1103,8.18E-13,1.00E+06,0.1725,0,0,0.1725,1.602,2.54E-08,41.9189,-6.68E-07
1104,8.18E-13,1.00E+06,0.1725,0,0,0.1725,1.602,2.54E-08,41.9189,-6.68E-07
1105,8.97E-13,1.00E+06,0.172813,0,0,0.172813,1.602,1.88E-08,41.9189,8.98E-07
1106,8.97E-13,1.00E+06,0.172813,0,0,0.172813,1.602,1.88E-08,41.9189,8.98E-07
1107,5.95E-13,1.00E+06,0.173125,0,0,0.173125,1.602,8.84E-09,41.9189,-1.04E-06
1108,5.95E-13,1.00E+06,0.173125,0,0,0.173125,1.602,8.84E-09,41.9189,-1.04E-06
1109,1.83E-15,1.00E+06,0.173438,0,0,0.173438,1.602,3.04E-09,41.9189,1.07E-06
1110,1.83E-15,1.00E+06,0.173438,0,0,0.173438,1.602,3.04E-09,41.9189,1.07E-06
1111,6.34E-13,1.00E+06,0.17375,0,0,0.17375,1.602,1.53E-08,41.9189,-9.82E-07
1112,6.34E-13,1.00E+06,0.17375,0,0,0.17375,1.602,1.53E-08,41.9189,-9.82E-07
1113,9.94E-13,1.00E+06,0.174063,0,0,0.174063,1.602,2.60E-08,41.9189,7.70E-07
1114,9.94E-13,1.00E+06,0.174063,0,0,0.174063,1.602,2.60E-08,41.9189,7.70E-07
1115,8.88E-13,1.00E+06,0.174375,0,0,0.174375,1.602,3.38E-08,41.9189,-4.62E-07
1116,8.88E-13,1.00E+06,0.174375,0,0,0.174375,1.602,3.38E-08,41.9189,-4.62E-07
1117,3.51E-13,1.00E+06,0.174688,0,0,0.174688,1.602,3.73E-08,41.9189,9.55E-08
1118,3.51E-13,1.00E+06,0.174688,0,0,0.174688,1.602,3.73E-08,41.9189,9.55E-08
1119,3.55E-13,1.00E+06,0.175,0,0,0.175,1.602,3.60E-08,41.9189,2.83E-07
1120,3.55E-13,1.00E+06,0.175,0,0,0.175,1.602,3.60E-08,41.9189,2.83E-07
1121,8.72E-13,1.00E+06,0.175313,0,0,0.175313,1.602,2.98E-08,41.9189,-6.22E-07
1122,8.72E-13,1.00E+06,0.175313,0,0,0.175313,1.602,2.98E-08,41.9189,-6.22E-07
1123,9.29E-13,1.00E+06,0.175625,0,0,0.175625,1.602,1.96E-08,41.9189,8.77E-07
1124,9.29E-13,1.00E+06,0.175625,0,0,0.175625,1.602,1.96E-08,41.9189,8.77E-07
1125,4.97E-13,1.00E+06,0.175938,0,0,0.175938,1.602,6.58E-09,41.9189,-1.01E-06
1126,4.97E-13,1.00E+06,0.175938,0,0,0.175938,1.602,6.58E-09,41.9189,-1.01E-06
1127,1.95E-13,1.00E+06,0.17625,0,0,0.17625,1.602,7.00E-09,41.9189,1.01E-06
1128,1.95E-13,1.00E+06,0.17625,0,0,0.17625,1.602,7.00E-09,41.9189,1.01E-06
1129,7.74E-13,1.00E+06,0.176563,0,0,0.176563,1.602,1.96E-08,41.9189,-8.69E-07
1130,7.74E-13,1.00E+06,0.176563,0,0,0.176563,1.602,1.96E-08,41.9189,-8.69E-07
1131,9.39E-13,1.00E+06,0.176875,0,0,0.176875,1.602,2.87E-08,41.9189,6.22E-07
1132,9.39E-13,1.00E+06,0.176875,0,0,0.176875,1.602,2.87E-08,41.9189,6.22E-07
1133,6.33E-13,1.00E+06,0.177188,0,0,0.177188,1.602,3.33E-08,41.9189,-2.93E-07
1134,6.33E-13,1.00E+06,0.177188,0,0,0.177188,1.602,3.33E-08,41.9189,-2.93E-07
1135,7.10E-14,1.00E+06,0.1775,0,0,0.1775,1.602,3.30E-08,41.9189,-4.54E-08
1136,7.10E-14,1.00E+06,0.1775,0,0,0.1775,1.602,3.30E-08,41.9189,-4.54E-08
1137,3.92E-13,1.00E+06,0.177813,0,0,0.177813,1.602,2.53E-08,41.9189,3.47E-07
1138,3.92E-13,1.00E+06,0.177813,0,0,0.177813,1.602,2.53E-08,41.9189,3.47E-07
1139,4.87E-13,1.00E+06,0.178125,0,0,0.178125,1.602,1.77E-08,41.9189,-5.91E-07
1140,4.87E-13,1.00E+06,0.178125,0,0,0.178125,1.602,1.77E-08,41.9189,-5.91E-07
1141,1.99E-13,1.00E+06,0.178438,0,0,0.178438,1.602,3.58E-10,41.9189,6.27E-07
1142,1.99E-13,1.00E+06,0.178438,0,0,0.178438,1.602,3.58E-10,41.9189,6.27E-07
1143,2.33E-13,1.00E+06,0.17875,0,0,0.17875,1.602,7.89E-09,41.9189,-6.99E-07
1144,2.33E-13,1.00E+06,0.17875,0,0,0.17875,1.602,7.89E-09,41.9189,-6.99E-07
1145,4.82E-13,1.00E+06,0.179063,0,0,0.179063,1.602,2.14E-08,41.9189,3.74E-07
1146,4.82E-13,1.00E+06,0.179063,0,0,0.179063,1.602,2.14E-08,41.9189,3.74E-07
1147,3.69E-13,1.00E+06,0.179375,0,0,0.179375,1.602,3.41E-08,41.9189,-2.77E-07
1148,3.69E-13,1.00E+06,0.179375,0,0,0.179375,1.602,3.41E-08,41.9189,-2.77E-07
1149,8.35E-15,1.00E+06,0.179688,0,0,0.179688,1.602,1.16E-08,41.9189,-6.76E-08
1150,8.35E-15,1.00E+06,0.179688,0,0,0.179688,1.602,1.16E-08,41.9189,-6.76E-08
1151,3.39E-13,1.00E+06,0.18,0,0,0.18,1.602,6.25E-08,41.9189,6.73E-07
1152,3.39E-13,1.00E+06,0.18,0,0,0.18,1.602,6.25E-08,41.9189,6.73E-07
1153,3.43E-13,1.00E+06,0.180312,0,0,0.180312,1.602,4.46E-08,41.9189,1.60E-07
1154,3.43E-13,1.00E+06,0.180312,0,0,0.180312,1.602,4.46E-08,41.9189,1.60E-07
1155,5.30E-14,1.00E+06,0.180625,0,0,0.180625,1.602,8.86E-08,41.9189,2.23E-06
1156,5.30E-14,1.00E+06,0.180625,0,0,0.180625,1.602,8.86E-08,41.9189,2.23E-06
1157,1.23E-13,1.00E+06,0.180937,0,0,0.180937,1.602,9.54E-08,41.9189,1.74E-06
1158,1.23E-13,1.00E+06,0.180937,0,0,0.180937,1.602,9.54E-08,41.9189,1.74E-06
1159,3.85E-14,1.00E+06,0.18125,0,0,0.18125,1.602,2.39E-08,41.9189,3.82E-06
1160,3.85E-14,1.00E+06,0.18125,0,0,0.18125,1.602,2.39E-08,41.9189,3.82E-06
1161,2.01E-12,1.00E+06,0.181562,0,0,0.181562,1.602,7.02E-08,41.9189,2.97E-06
1162,2.01E-12,1.00E+06,0.181562,0,0,0.181562,1.602,7.02E-08,41.9189,2.97E-06
1163,1.53E-11,1.00E+06,0.181875,0,0,0.181875,1.602,4.20E-07,41.9189,1.37E-06
1164,1.53E-11,1.00E+06,0.181875,0,0,0.181875,1.602,4.20E-07,41.9189,1.37E-06
1165,6.09E-11,1.00E+06,0.182187,0,0,0.182187,1.602,8.79E-07,41.9189,-4.25E-06
1166,6.09E-11,1.00E+06,0.182187,0,0,0.182187,1.602,8.79E-07,41.9189,-4.25E-06
1167,1.69E-10,1.00E+06,0.1825,0,0,0.1825,1.602,1.71E-06,41.9189,-1.72E-05
1168,1.69E-10,1.00E+06,0.1825,0,0,0.1825,1.602,1.71E-06,41.9189,-1.72E-05
1169,3.50E-10,1.00E+06,0.182812,0,0,0.182812,1.602,2.74E-06,41.9189,-3.76E-05
1170,3.50E-10,1.00E+06,0.182812,0,0,0.182812,1.602,2.74E-06,41.9189,-3.76E-05
1171,5.38E-10,1.00E+06,0.183125,0,0,0.183125,1.602,3.97E-06,41.9189,-7.24E-05
1172,5.38E-10,1.00E+06,0.183125,0,0,0.183125,1.602,3.97E-06,41.9189,-7.24E-05
1173,5.14E-10,1.00E+06,0.183437,0,0,0.183437,1.602,5.03E-06,41.9189,-0.000116782
1174,5.14E-10,1.00E+06,0.183437,0,0,0.183437,1.602,5.03E-06,41.9189,-0.000116782
1175,6.08E-11,1.00E+06,0.18375,0,0,0.18375,1.602,5.25E-06,41.9189,-0.000172473
1176,6.08E-11,1.00E+06,0.18375,0,0,0.18375,1.602,5.25E-06,41.9189,-0.000172473
1177,1.13E-09,1.00E+06,0.184062,0,0,0.184062,1.602,3.56E-06,41.9189,-0.000222021
1178,1.13E-09,1.00E+06,0.184062,0,0,0.184062,1.602,3.56E-06,41.9189,-0.000222021
1179,7.10E-10,1.00E+06,0.184375,0,0,0.184375,1.602,2.02E-06,41.9189,-0.000242925
1180,7.10E-10,1.00E+06,0.184375,0,0,0.184375,1.602,2.02E-06,41.9189,-0.000242925
1181,1.56E-08,1.00E+06,0.184687,0,0,0.184687,1.602,1.43E-05,41.9189,-0.000182118
1182,1.56E-08,1.00E+06,0.184687,0,0,0.184687,1.602,1.43E-05,41.9189,-0.000182118
1183,5.10E-08,1.00E+06,0.185,0,0,0.185,1.602,3.76E-05,41.9189,4.24E-05
1184,5.10E-08,1.00E+06,0.185,0,0,0.185,1.602,3.76E-05,41.9189,4.24E-05
1185,1.12E-07,999999,0.185312,0,0,0.185312,1.602,7.78E-05,41.9189,0.000566816
1186,1.12E-07,999999,0.185312,0,0,0.185312,1.602,7.78E-05,41.9189,0.000566816
1187,2.06E-07,999997,0.185625,0,0,0.185625,1.602,0.00014347,41.9189,0.0015951
1188,2.06E-07,999997,0.185625,0,0,0.185625,1.602,0.00014347,41.9189,0.0015951
1189,3.40E-07,999994,0.185937,0,0,0.185937,1.60199,0.000245586,41.9189,0.003429
1190,3.40E-07,999994,0.185937,0,0,0.185937,1.60199,0.000245586,41.9189,0.003429
1191,5.26E-07,999989,0.18625,0,0,0.18625,1.60199,0.000398623,41.9189,0.0064953
1192,5.26E-07,999989,0.18625,0,0,0.18625,1.60199,0.000398623,41.9189,0.0064953
1193,7.75E-07,999981,0.186562,0,0,0.186562,1.60198,0.000620514,41.9189,0.0113825
1194,7.75E-07,999981,0.186562,0,0,0.186562,1.60198,0.000620514,41.9189,0.0113825
1195,1.10E-06,999969,0.186875,0,0,0.186875,1.60197,0.000933045,41.9189,0.0188788
1196,1.10E-06,999969,0.186875,0,0,0.186875,1.60197,0.000933045,41.9189,0.0188788
1197,1.51E-06,999951,0.187187,0,0,0.187187,1.60195,0.00136106,41.9189,0.0300043
1198,1.51E-06,999951,0.187187,0,0,0.187187,1.60195,0.00136106,41.9189,0.0300043
1199,2.01E-06,999925,0.1875,0,0,0.1875,1.60193,0.00193204,41.9189,0.046051
1200,2.01E-06,999925,0.1875,0,0,0.1875,1.60193,0.00193204,41.9189,0.046051
1201,2.60E-06,999888,0.187813,0,0,0.187813,1.60189,0.00267401,41.9189,0.0685854
1202,2.60E-06,999888,0.187813,0,0,0.187813,1.60189,0.00267401,41.9189,0.0685854
1203,3.28E-06,999838,0.188125,0,0,0.188125,1.60184,0.00361373,41.9189,0.0994703
1204,3.28E-06,999838,0.188125,0,0,0.188125,1.60184,0.00361373,41.9189,0.0994703
1205,4.03E-06,999770,0.188438,0,0,0.188438,1.60178,0.00477366,41.9189,0.140813
1206,4.03E-06,999770,0.188438,0,0,0.188438,1.60178,0.00477366,41.9189,0.140813
1207,4.83E-06,999682,0.18875,0,0,0.18875,1.60169,0.00616905,41.9189,0.194939
1208,4.83E-06,999682,0.18875,0,0,0.18875,1.60169,0.00616905,41.9189,0.194939
1209,5.63E-06,999568,0.189063,0,0,0.189063,1.60158,0.00780523,41.9189,0.26428
1210,5.63E-06,999568,0.189063,0,0,0.189063,1.60158,0.00780523,41.9189,0.26428
1211,6.40E-06,999426,0.189375,0,0,0.189375,1.60145,0.00967514,41.9189,0.351287
1212,6.40E-06,999426,0.189375,0,0,0.189375,1.60145,0.00967514,41.9189,0.351287
1213,7.09E-06,999251,0.189688,0,0,0.189688,1.60128,0.0117586,41.9189,0.45828
1214,7.09E-06,999251,0.189688,0,0,0.189688,1.60128,0.0117586,41.9189,0.45828
1215,7.66E-06,999041,0.19,0,0,0.19,1.60108,0.0140225,41.9189,0.587327
1216,7.66E-06,999041,0.19,0,0,0.19,1.60108,0.0140225,41.9189,0.587327
1217,8.08E-06,998791,0.190313,0,0,0.190313,1.60084,0.0164228,41.9189,0.740111
1218,8.08E-06,998791,0.190313,0,0,0.190313,1.60084,0.0164228,41.9189,0.740111
1219,8.32E-06,998501,0.190625,0,0,0.190625,1.60056,0.0189083,41.9189,0.917836
1220,8.32E-06,998501,0.190625,0,0,0.190625,1.60056,0.0189083,41.9189,0.917836
1221,8.38E-06,998169,0.190938,0,0,0.190938,1.60024,0.0214251,41.9189,1.12116
1222,8.38E-06,998169,0.190938,0,0,0.190938,1.60024,0.0214251,41.9189,1.12116
1223,8.28E-06,997796,0.19125,0,0,0.19125,1.59988,0.0239224,41.9189,1.35022
1224,8.28E-06,997796,0.19125,0,0,0.19125,1.59988,0.0239224,41.9189,1.35022
1225,8.05E-06,997381,0.191563,0,0,0.191563,1.59948,0.0263575,41.9189,1.60463
1226,8.05E-06,997381,0.191563,0,0,0.191563,1.59948,0.0263575,41.9189,1.60463
1227,7.72E-06,996926,0.191875,0,0,0.191875,1.59904,0.0286999,41.9189,1.88365
1228,7.72E-06,996926,0.191875,0,0,0.191875,1.59904,0.0286999,41.9189,1.88365
1229,7.36E-06,996433,0.192188,0,0,0.192188,1.59857,0.0309345,41.9189,2.18628
1230,7.36E-06,996433,0.192188,0,0,0.192188,1.59857,0.0309345,41.9189,2.18628
1231,7.02E-06,995903,0.1925,0,0,0.1925,1.59806,0.0330617,41.9189,2.51143
1232,7.02E-06,995903,0.1925,0,0,0.1925,1.59806,0.0330617,41.9189,2.51143
1233,6.74E-06,995339,0.192813,0,0,0.192813,1.59752,0.0350962,41.9189,2.8581
1234,6.74E-06,995339,0.192813,0,0,0.192813,1.59752,0.0350962,41.9189,2.8581
1235,6.56E-06,994741,0.193125,0,0,0.193125,1.59694,0.0370627,41.9189,3.2255
1236,6.56E-06,994741,0.193125,0,0,0.193125,1.59694,0.0370627,41.9189,3.2255
1237,6.47E-06,994110,0.193438,0,0,0.193438,1.59633,0.0389906,41.9189,3.61312
1238,6.47E-06,994110,0.193438,0,0,0.193438,1.59633,0.0389906,41.9189,3.61312
1239,6.48E-06,993447,0.19375,0,0,0.19375,1.59569,0.0409075,41.9189,4.02079
1240,6.48E-06,993447,0.19375,0,0,0.19375,1.59569,0.0409075,41.9189,4.02079
1241,6.54E-06,992752,0.194063,0,0,0.194063,1.59502,0.0428337,41.9189,4.44857
1242,6.54E-06,992752,0.194063,0,0,0.194063,1.59502,0.0428337,41.9189,4.44857
1243,6.61E-06,992024,0.194375,0,0,0.194375,1.59432,0.0447766,41.9189,4.89669
1244,6.61E-06,992024,0.194375,0,0,0.194375,1.59432,0.0447766,41.9189,4.89669
1245,6.65E-06,991264,0.194688,0,0,0.194688,1.59359,0.0467296,41.9189,5.36539
1246,6.65E-06,991264,0.194688,0,0,0.194688,1.59359,0.0467296,41.9189,5.36539
1247,6.59E-06,990470,0.195,0,0,0.195,1.59282,0.0486717,41.9189,5.85476
1248,6.59E-06,990470,0.195,0,0,0.195,1.59282,0.0486717,41.9189,5.85476
1249,6.41E-06,989643,0.195312,0,0,0.195312,1.59202,0.050571,41.9189,6.36461
1250,6.41E-06,989643,0.195312,0,0,0.195312,1.59202,0.050571,41.9189,6.36461
1251,6.09E-06,988785,0.195625,0,0,0.195625,1.5912,0.0523897,41.9189,6.89436
1252,6.09E-06,988785,0.195625,0,0,0.195625,1.5912,0.0523897,41.9189,6.89436
1253,5.64E-06,987897,0.195937,0,0,0.195937,1.59034,0.05409,41.9189,7.44299
1254,5.64E-06,987897,0.195937,0,0,0.195937,1.59034,0.05409,41.9189,7.44299
1255,5.09E-06,986981,0.19625,0,0,0.19625,1.58945,0.0556403,41.9189,8.00912
1256,5.09E-06,986981,0.19625,0,0,0.19625,1.58945,0.0556403,41.9189,8.00912
1257,4.48E-06,986041,0.196562,0,0,0.196562,1.58854,0.0570193,41.9189,8.59106
1258,4.48E-06,986041,0.196562,0,0,0.196562,1.58854,0.0570193,41.9189,8.59106
1259,3.85E-06,985078,0.196875,0,0,0.196875,1.58761,0.0582197,41.9189,9.18695
1260,3.85E-06,985078,0.196875,0,0,0.196875,1.58761,0.0582197,41.9189,9.18695
1261,3.27E-06,984097,0.197187,0,0,0.197187,1.58667,0.0592487,41.9189,9.79492
1262,3.27E-06,984097,0.197187,0,0,0.197187,1.58667,0.0592487,41.9189,9.79492
1263,2.78E-06,983100,0.1975,0,0,0.1975,1.5857,0.0601278,41.9189,10.4132
1264,2.78E-06,983100,0.1975,0,0,0.1975,1.5857,0.0601278,41.9189,10.4132
1265,2.42E-06,982089,0.197812,0,0,0.197812,1.58472,0.0608904,41.9189,11.0405
1266,2.42E-06,982089,0.197812,0,0,0.197812,1.58472,0.0608904,41.9189,11.0405
1267,2.21E-06,981067,0.198125,0,0,0.198125,1.58373,0.0615788,41.9189,11.6756
1268,2.21E-06,981067,0.198125,0,0,0.198125,1.58373,0.0615788,41.9189,11.6756
1269,2.17E-06,980033,0.198437,0,0,0.198437,1.58273,0.0622395,41.9189,12.3181
1270,2.17E-06,980033,0.198437,0,0,0.198437,1.58273,0.0622395,41.9189,12.3181
1271,2.30E-06,978989,0.19875,0,0,0.19875,1.58172,0.0629191,41.9189,12.968
1272,2.30E-06,978989,0.19875,0,0,0.19875,1.58172,0.0629191,41.9189,12.968
1273,2.56E-06,977933,0.199062,0,0,0.199062,1.58069,0.0636588,41.9189,13.6256
1274,2.56E-06,977933,0.199062,0,0,0.199062,1.58069,0.0636588,41.9189,13.6256
1275,2.92E-06,976864,0.199375,0,0,0.199375,1.57966,0.0644902,41.9189,14.2919
1276,2.92E-06,976864,0.199375,0,0,0.199375,1.57966,0.0644902,41.9189,14.2919
1277,3.32E-06,975780,0.199687,0,0,0.199687,1.57861,0.0654304,41.9189,14.968
1278,3.32E-06,975780,0.199687,0,0,0.199687,1.57861,0.0654304,41.9189,14.968
1279,3.70E-06,974680,0.2,0,0,0.2,1.57754,0.0664803,41.9189,15.6552
1280,3.70E-06,974680,0.2,0,0,0.2,1.57754,0.0664803,41.9189,15.6552
1281,4.01E-06,973561,0.200312,0,0,0.200312,1.57645,0.0676234,41.9189,16.3546
1282,4.01E-06,973561,0.200312,0,0,0.200312,1.57645,0.0676234,41.9189,16.3546
1283,4.18E-06,972422,0.200625,0,0,0.200625,1.57534,0.0688281,41.9189,17.0671
1284,4.18E-06,972422,0.200625,0,0,0.200625,1.57534,0.0688281,41.9189,17.0671
1285,4.19E-06,971262,0.200937,0,0,0.200937,1.57422,0.0700513,41.9189,17.7932
1286,4.19E-06,971262,0.200937,0,0,0.200937,1.57422,0.0700513,41.9189,17.7932
1287,4.02E-06,970082,0.20125,0,0,0.20125,1.57307,0.0712446,41.9189,18.5329
1288,4.02E-06,970082,0.20125,0,0,0.20125,1.57307,0.0712446,41.9189,18.5329
1289,3.69E-06,968882,0.201562,0,0,0.201562,1.5719,0.0723607,41.9189,19.2857
1290,3.69E-06,968882,0.201562,0,0,0.201562,1.5719,0.0723607,41.9189,19.2857
1291,3.23E-06,967664,0.201875,0,0,0.201875,1.57071,0.0733598,41.9189,20.0504
1292,3.23E-06,967664,0.201875,0,0,0.201875,1.57071,0.0733598,41.9189,20.0504
1293,2.68E-06,966430,0.202187,0,0,0.202187,1.56951,0.0742139,41.9189,20.8258
1294,2.68E-06,966430,0.202187,0,0,0.202187,1.56951,0.0742139,41.9189,20.8258
1295,2.10E-06,965184,0.2025,0,0,0.2025,1.5683,0.0749098,41.9189,21.6099
1296,2.10E-06,965184,0.2025,0,0,0.2025,1.5683,0.0749098,41.9189,21.6099
1297,1.54E-06,963928,0.202812,0,0,0.202812,1.56707,0.0754486,41.9189,22.4013
1298,1.54E-06,963928,0.202812,0,0,0.202812,1.56707,0.0754486,41.9189,22.4013
1299,1.04E-06,962664,0.203125,0,0,0.203125,1.56584,0.0758438,41.9189,23.1981
1300,1.04E-06,962664,0.203125,0,0,0.203125,1.56584,0.0758438,41.9189,23.1981
1301,6.27E-07,961396,0.203438,0,0,0.203438,1.5646,0.0761169,41.9189,23.9989
1302,6.27E-07,961396,0.203438,0,0,0.203438,1.5646,0.0761169,41.9189,23.9989
1303,3.05E-07,960124,0.20375,0,0,0.20375,1.56336,0.0762921,41.9189,24.8025
1304,3.05E-07,960124,0.20375,0,0,0.20375,1.56336,0.0762921,41.9189,24.8025
1305,6.05E-08,958851,0.204063,0,0,0.204063,1.56212,0.0763924,41.9189,25.6081
1306,6.05E-08,958851,0.204063,0,0,0.204063,1.56212,0.0763924,41.9189,25.6081
1307,1.31E-07,957577,0.204375,0,0,0.204375,1.56087,0.0764348,41.9189,26.4148
1308,1.31E-07,957577,0.204375,0,0,0.204375,1.56087,0.0764348,41.9189,26.4148
1309,2.96E-07,956303,0.204688,0,0,0.204688,1.55962,0.0764292,41.9189,27.2221
1310,2.96E-07,956303,0.204688,0,0,0.204688,1.55962,0.0764292,41.9189,27.2221
1311,4.58E-07,955031,0.205,0,0,0.205,1.55838,0.0763788,41.9189,28.0295
1312,4.58E-07,955031,0.205,0,0,0.205,1.55838,0.0763788,41.9189,28.0295
1313,6.28E-07,953760,0.205313,0,0,0.205313,1.55713,0.0762825,41.9189,28.8366
1314,6.28E-07,953760,0.205313,0,0,0.205313,1.55713,0.0762825,41.9189,28.8366
1315,8.00E-07,952493,0.205625,0,0,0.205625,1.55589,0.0761391,41.9189,29.6427
1316,8.00E-07,952493,0.205625,0,0,0.205625,1.55589,0.0761391,41.9189,29.6427
1317,9.54E-07,951229,0.205938,0,0,0.205938,1.55465,0.0759517,41.9189,30.4475
1318,9.54E-07,951229,0.205938,0,0,0.205938,1.55465,0.0759517,41.9189,30.4475
1319,1.05E-06,949969,0.20625,0,0,0.20625,1.55342,0.075732,41.9189,31.2504
1320,1.05E-06,949969,0.20625,0,0,0.20625,1.55342,0.075732,41.9189,31.2504
1321,1.06E-06,948714,0.206563,0,0,0.206563,1.55219,0.0755017,41.9189,32.0512
1322,1.06E-06,948714,0.206563,0,0,0.206563,1.55219,0.0755017,41.9189,32.0512
1323,9.39E-07,947463,0.206875,0,0,0.206875,1.55096,0.0752919,41.9189,32.8498
1324,9.39E-07,947463,0.206875,0,0,0.206875,1.55096,0.0752919,41.9189,32.8498
1325,6.89E-07,946216,0.207188,0,0,0.207188,1.54973,0.0751378,41.9189,33.6468
1326,6.89E-07,946216,0.207188,0,0,0.207188,1.54973,0.0751378,41.9189,33.6468
1327,3.27E-07,944973,0.2075,0,0,0.2075,1.54851,0.0750719,41.9189,34.4429
1328,3.27E-07,944973,0.2075,0,0,0.2075,1.54851,0.0750719,41.9189,34.4429
1329,8.88E-08,943730,0.207813,0,0,0.207813,1.54729,0.0751144,41.9189,35.2393
1330,8.88E-08,943730,0.207813,0,0,0.207813,1.54729,0.0751144,41.9189,35.2393
1331,4.74E-07,942486,0.208125,0,0,0.208125,1.54606,0.0752653,41.9189,36.0372
1332,4.74E-07,942486,0.208125,0,0,0.208125,1.54606,0.0752653,41.9189,36.0372
1333,7.27E-07,941239,0.208438,0,0,0.208438,1.54484,0.0754981,41.9189,36.8377
1334,7.27E-07,941239,0.208438,0,0,0.208438,1.54484,0.0754981,41.9189,36.8377
1335,7.52E-07,939988,0.20875,0,0,0.20875,1.5436,0.0757599,41.9189,37.6416
1336,7.52E-07,939988,0.20875,0,0,0.20875,1.5436,0.0757599,41.9189,37.6416
1337,4.75E-07,938733,0.209063,0,0,0.209063,1.54237,0.0759757,41.9189,38.4488
1338,4.75E-07,938733,0.209063,0,0,0.209063,1.54237,0.0759757,41.9189,38.4488
1339,1.29E-07,937476,0.209375,0,0,0.209375,1.54113,0.0760588,41.9189,39.2583
1340,1.29E-07,937476,0.209375,0,0,0.209375,1.54113,0.0760588,41.9189,39.2583
1341,1.02E-06,936220,0.209688,0,0,0.209688,1.53989,0.0759269,41.9189,40.0682
1342,1.02E-06,936220,0.209688,0,0,0.209688,1.53989,0.0759269,41.9189,40.0682
1343,2.10E-06,934969,0.21,0,0,0.21,1.53865,0.0755195,41.9189,40.8757
1344,2.10E-06,934969,0.21,0,0,0.21,1.53865,0.0755195,41.9189,40.8757
1345,3.20E-06,933729,0.210313,0,0,0.210313,1.53743,0.0748151,41.9189,41.6774
1346,3.20E-06,933729,0.210313,0,0,0.210313,1.53743,0.0748151,41.9189,41.6774
1347,4.12E-06,932503,0.210625,0,0,0.210625,1.53622,0.0738426,41.9189,42.4701
1348,4.12E-06,932503,0.210625,0,0,0.210625,1.53622,0.0738426,41.9189,42.4701
1349,4.66E-06,931297,0.210938,0,0,0.210938,1.53502,0.0726846,41.9189,43.2512
1350,4.66E-06,931297,0.210938,0,0,0.210938,1.53502,0.0726846,41.9189,43.2512
1351,4.67E-06,930112,0.21125,0,0,0.21125,1.53385,0.0714711,41.9189,44.019
1352,4.67E-06,930112,0.21125,0,0,0.21125,1.53385,0.0714711,41.9189,44.019
1353,4.05E-06,928949,0.211562,0,0,0.211562,1.5327,0.0703623,41.9189,44.774
1354,4.05E-06,928949,0.211562,0,0,0.211562,1.5327,0.0703623,41.9189,44.774
1355,2.85E-06,927803,0.211875,0,0,0.211875,1.53157,0.0695209,41.9189,45.5181
1356,2.85E-06,927803,0.211875,0,0,0.211875,1.53157,0.0695209,41.9189,45.5181
1357,1.23E-06,926669,0.212187,0,0,0.212187,1.53044,0.0690795,41.9189,46.2552
1358,1.23E-06,926669,0.212187,0,0,0.212187,1.53044,0.0690795,41.9189,46.2552
1359,5.63E-07,925540,0.2125,0,0,0.2125,1.52932,0.0691089,41.9189,46.9903
1360,5.63E-07,925540,0.2125,0,0,0.2125,1.52932,0.0691089,41.9189,46.9903
1361,2.19E-06,924406,0.212812,0,0,0.212812,1.5282,0.0695961,41.9189,47.7287
1362,2.19E-06,924406,0.212812,0,0,0.212812,1.5282,0.0695961,41.9189,47.7287
1363,3.34E-06,923261,0.213125,0,0,0.213125,1.52706,0.0704414,41.9189,48.4753
1364,3.34E-06,923261,0.213125,0,0,0.213125,1.52706,0.0704414,41.9189,48.4753
1365,3.77E-06,922100,0.213437,0,0,0.213437,1.52591,0.0714736,41.9189,49.2332
1366,3.77E-06,922100,0.213437,0,0,0.213437,1.52591,0.0714736,41.9189,49.2332
1367,3.40E-06,920921,0.21375,0,0,0.21375,1.52474,0.072484,41.9189,50.0035
1368,3.40E-06,920921,0.21375,0,0,0.21375,1.52474,0.072484,41.9189,50.0035
1369,2.31E-06,919726,0.214062,0,0,0.214062,1.52355,0.0732696,41.9189,50.7846
1370,2.31E-06,919726,0.214062,0,0,0.214062,1.52355,0.0732696,41.9189,50.7846
1371,7.35E-07,918522,0.214375,0,0,0.214375,1.52236,0.0736784,41.9189,51.5732
1372,7.35E-07,918522,0.214375,0,0,0.214375,1.52236,0.0736784,41.9189,51.5732
1373,9.66E-07,917315,0.214687,0,0,0.214687,1.52116,0.0736421,41.9189,52.3642
1374,9.66E-07,917315,0.214687,0,0,0.214687,1.52116,0.0736421,41.9189,52.3642
1375,2.41E-06,916113,0.215,0,0,0.215,1.51996,0.0731929,41.9189,53.1528
1376,2.41E-06,916113,0.215,0,0,0.215,1.51996,0.0731929,41.9189,53.1528
1377,3.25E-06,914922,0.215312,0,0,0.215312,1.51877,0.0724577,41.9189,53.9347
1378,3.25E-06,914922,0.215312,0,0,0.215312,1.51877,0.0724577,41.9189,53.9347
1379,3.31E-06,913747,0.215625,0,0,0.215625,1.5176,0.0716301,41.9189,54.7076
1380,3.31E-06,913747,0.215625,0,0,0.215625,1.5176,0.0716301,41.9189,54.7076
1381,2.55E-06,912586,0.215937,0,0,0.215937,1.51645,0.0709254,41.9189,55.4719
1382,2.55E-06,912586,0.215937,0,0,0.215937,1.51645,0.0709254,41.9189,55.4719
1383,1.18E-06,911435,0.21625,0,0,0.21625,1.5153,0.0705295,41.9189,56.2299
1384,1.18E-06,911435,0.21625,0,0,0.21625,1.5153,0.0705295,41.9189,56.2299
1385,4.81E-07,910288,0.216562,0,0,0.216562,1.51415,0.0705516,41.9189,56.9861
1386,4.81E-07,910288,0.216562,0,0,0.216562,1.51415,0.0705516,41.9189,56.9861
1387,2.00E-06,909138,0.216875,0,0,0.216875,1.51301,0.0709955,41.9189,57.7454
1388,2.00E-06,909138,0.216875,0,0,0.216875,1.51301,0.0709955,41.9189,57.7454
1389,2.99E-06,907977,0.217187,0,0,0.217187,1.51185,0.0717552,41.9189,58.5123
1390,2.99E-06,907977,0.217187,0,0,0.217187,1.51185,0.0717552,41.9189,58.5123
1391,3.15E-06,906803,0.2175,0,0,0.2175,1.51067,0.0726387,41.9189,59.2894
1392,3.15E-06,906803,0.2175,0,0,0.2175,1.51067,0.0726387,41.9189,59.2894
1393,2.42E-06,905613,0.217812,0,0,0.217812,1.50948,0.0734126,41.9189,60.0768
1394,2.42E-06,905613,0.217812,0,0,0.217812,1.50948,0.0734126,41.9189,60.0768
1395,9.02E-07,904414,0.218125,0,0,0.218125,1.50828,0.073858,41.9189,60.872
1396,9.02E-07,904414,0.218125,0,0,0.218125,1.50828,0.073858,41.9189,60.872
1397,1.07E-06,903211,0.218437,0,0,0.218437,1.50708,0.0738232,41.9189,61.6702
1398,1.07E-06,903211,0.218437,0,0,0.218437,1.50708,0.0738232,41.9189,61.6702
1399,3.05E-06,902014,0.21875,0,0,0.21875,1.50588,0.0732623,41.9189,62.4655
1400,3.05E-06,902014,0.21875,0,0,0.21875,1.50588,0.0732623,41.9189,62.4655
1401,4.57E-06,900831,0.219063,0,0,0.219063,1.50469,0.0722501,41.9189,63.252
1402,4.57E-06,900831,0.219063,0,0,0.219063,1.50469,0.0722501,41.9189,63.252
1403,5.28E-06,899669,0.219375,0,0,0.219375,1.50353,0.0709687,41.9189,64.0254
1404,5.28E-06,899669,0.219375,0,0,0.219375,1.50353,0.0709687,41.9189,64.0254
1405,4.97E-06,898531,0.219688,0,0,0.219688,1.50239,0.0696689,41.9189,64.7839
1406,4.97E-06,898531,0.219688,0,0,0.219688,1.50239,0.0696689,41.9189,64.7839
1407,3.68E-06,897414,0.22,0,0,0.22,1.50127,0.0686154,41.9189,65.529
1408,3.68E-06,897414,0.22,0,0,0.22,1.50127,0.0686154,41.9189,65.529
1409,1.68E-06,896312,0.220313,0,0,0.220313,1.50016,0.0680259,41.9189,66.2647
1410,1.68E-06,896312,0.220313,0,0,0.220313,1.50016,0.0680259,41.9189,66.2647
1411,6.20E-07,895216,0.220625,0,0,0.220625,1.49906,0.0680203,41.9189,66.9974
1412,6.20E-07,895216,0.220625,0,0,0.220625,1.49906,0.0680203,41.9189,66.9974
1413,2.71E-06,894115,0.220938,0,0,0.220938,1.49795,0.0685913,41.9189,67.7337
1414,2.71E-06,894115,0.220938,0,0,0.220938,1.49795,0.0685913,41.9189,67.7337
1415,4.15E-06,893001,0.22125,0,0,0.22125,1.49683,0.0696082,41.9189,68.4798
1416,4.15E-06,893001,0.22125,0,0,0.22125,1.49683,0.0696082,41.9189,68.4798
1417,4.65E-06,891867,0.221563,0,0,0.221563,1.49569,0.0708496,41.9189,69.2397
1418,4.65E-06,891867,0.221563,0,0,0.221563,1.49569,0.0708496,41.9189,69.2397
1419,4.17E-06,890712,0.221875,0,0,0.221875,1.49453,0.0720577,41.9189,70.0145
1420,4.17E-06,890712,0.221875,0,0,0.221875,1.49453,0.0720577,41.9189,70.0145
1421,2.86E-06,889539,0.222188,0,0,0.222188,1.49335,0.0729987,41.9189,70.8023
1422,2.86E-06,889539,0.222188,0,0,0.222188,1.49335,0.0729987,41.9189,70.8023
1423,1.07E-06,888354,0.2225,0,0,0.2225,1.49216,0.0735128,41.9189,71.5991
1424,1.07E-06,888354,0.2225,0,0,0.2225,1.49216,0.0735128,41.9189,71.5991
1425,8.01E-07,887166,0.222813,0,0,0.222813,1.49096,0.0735418,41.9189,72.3994
1426,8.01E-07,887166,0.222813,0,0,0.222813,1.49096,0.0735418,41.9189,72.3994
1427,2.36E-06,885981,0.223125,0,0,0.223125,1.48976,0.0731301,41.9189,73.1977
1428,2.36E-06,885981,0.223125,0,0,0.223125,1.48976,0.0731301,41.9189,73.1977
1429,3.34E-06,884807,0.223438,0,0,0.223438,1.48858,0.0724029,41.9189,73.9896
1430,3.34E-06,884807,0.223438,0,0,0.223438,1.48858,0.0724029,41.9189,73.9896
1431,3.66E-06,883648,0.22375,0,0,0.22375,1.48741,0.0715272,41.9189,74.7723
1432,3.66E-06,883648,0.22375,0,0,0.22375,1.48741,0.0715272,41.9189,74.7723
1433,3.36E-06,882505,0.224063,0,0,0.224063,1.48625,0.0706688,41.9189,75.5452
1434,3.36E-06,882505,0.224063,0,0,0.224063,1.48625,0.0706688,41.9189,75.5452
1435,2.65E-06,881375,0.224375,0,0,0.224375,1.48511,0.0699564,41.9189,76.3094
1436,2.65E-06,881375,0.224375,0,0,0.224375,1.48511,0.0699564,41.9189,76.3094
1437,1.76E-06,880257,0.224688,0,0,0.224688,1.48398,0.0694617,41.9189,77.067
1438,1.76E-06,880257,0.224688,0,0,0.224688,1.48398,0.0694617,41.9189,77.067
1439,8.95E-07,879145,0.225,0,0,0.225,1.48286,0.069197,41.9189,77.8207
1440,8.95E-07,879145,0.225,0,0,0.225,1.48286,0.069197,41.9189,77.8207
1441,2.14E-07,878037,0.225313,0,0,0.225313,1.48173,0.0691292,41.9189,78.5731
1442,2.14E-07,878037,0.225313,0,0,0.225313,1.48173,0.0691292,41.9189,78.5731
1443,2.41E-07,876929,0.225625,0,0,0.225625,1.48061,0.0692035,41.9189,79.3261
1444,2.41E-07,876929,0.225625,0,0,0.225625,1.48061,0.0692035,41.9189,79.3261
1445,5.11E-07,875819,0.225938,0,0,0.225938,1.47949,0.069367,41.9189,80.081
1446,5.11E-07,875819,0.225938,0,0,0.225938,1.47949,0.069367,41.9189,80.081
1447,6.86E-07,874706,0.22625,0,0,0.22625,1.47836,0.0695862,41.9189,80.8384
1448,6.86E-07,874706,0.22625,0,0,0.22625,1.47836,0.0695862,41.9189,80.8384
1449,8.57E-07,873590,0.226562,0,0,0.226562,1.47723,0.0698509,41.9189,81.599
1450,8.57E-07,873590,0.226562,0,0,0.226562,1.47723,0.0698509,41.9189,81.599
1451,1.07E-06,872470,0.226875,0,0,0.226875,1.47609,0.0701668,41.9189,82.3632
1452,1.07E-06,872470,0.226875,0,0,0.226875,1.47609,0.0701668,41.9189,82.3632
1453,1.29E-06,871345,0.227187,0,0,0.227187,1.47495,0.0705398,41.9189,83.1317
1454,1.29E-06,871345,0.227187,0,0,0.227187,1.47495,0.0705398,41.9189,83.1317
1455,1.44E-06,870213,0.2275,0,0,0.2275,1.4738,0.0709597,41.9189,83.9052
1456,1.44E-06,870213,0.2275,0,0,0.2275,1.4738,0.0709597,41.9189,83.9052
1457,1.42E-06,869075,0.227812,0,0,0.227812,1.47264,0.0713913,41.9189,84.684
1458,1.42E-06,869075,0.227812,0,0,0.227812,1.47264,0.0713913,41.9189,84.684
1459,1.15E-06,867931,0.228125,0,0,0.228125,1.47148,0.0717755,41.9189,85.4681
1460,1.15E-06,867931,0.228125,0,0,0.228125,1.47148,0.0717755,41.9189,85.4681
1461,5.96E-07,866781,0.228437,0,0,0.228437,1.47031,0.0720426,41.9189,86.2565
1462,5.96E-07,866781,0.228437,0,0,0.228437,1.47031,0.0720426,41.9189,86.2565
1463,1.67E-07,865629,0.22875,0,0,0.22875,1.46913,0.0721317,41.9189,87.0475
1464,1.67E-07,865629,0.22875,0,0,0.22875,1.46913,0.0721317,41.9189,87.0475
1465,9.98E-07,864477,0.229062,0,0,0.229062,1.46796,0.0720116,41.9189,87.8388
1466,9.98E-07,864477,0.229062,0,0,0.229062,1.46796,0.0720116,41.9189,87.8388
1467,1.72E-06,863330,0.229375,0,0,0.229375,1.46679,0.071694,41.9189,88.6279
1468,1.72E-06,863330,0.229375,0,0,0.229375,1.46679,0.071694,41.9189,88.6279
1469,2.16E-06,862191,0.229687,0,0,0.229687,1.46563,0.0712345,41.9189,89.4127
1470,2.16E-06,862191,0.229687,0,0,0.229687,1.46563,0.0712345,41.9189,89.4127
1471,2.24E-06,861060,0.23,0,0,0.23,1.46448,0.0707192,41.9189,90.1922
1472,2.24E-06,861060,0.23,0,0,0.23,1.46448,0.0707192,41.9189,90.1922
1473,1.96E-06,859939,0.230312,0,0,0.230312,1.46333,0.0702422,41.9189,90.9661
1474,1.96E-06,859939,0.230312,0,0,0.230312,1.46333,0.0702422,41.9189,90.9661
1475,1.42E-06,858825,0.230625,0,0,0.230625,1.4622,0.069879,41.9189,91.7355
1476,1.42E-06,858825,0.230625,0,0,0.230625,1.4622,0.069879,41.9189,91.7355
1477,8.03E-07,857717,0.230937,0,0,0.230937,1.46106,0.069668,41.9189,92.502
1478,8.03E-07,857717,0.230937,0,0,0.230937,1.46106,0.069668,41.9189,92.502
1479,2.75E-07,856611,0.23125,0,0,0.23125,1.45993,0.0696025,41.9189,93.2674
1480,2.75E-07,856611,0.23125,0,0,0.23125,1.45993,0.0696025,41.9189,93.2674
1481,4.44E-08,855506,0.231562,0,0,0.231562,1.4588,0.06964,41.9189,94.0331
1482,4.44E-08,855506,0.231562,0,0,0.231562,1.4588,0.06964,41.9189,94.0331
1483,1.33E-07,854401,0.231875,0,0,0.231875,1.45767,0.069723,41.9189,94.8001
1484,1.33E-07,854401,0.231875,0,0,0.231875,1.45767,0.069723,41.9189,94.8001
1485,7.07E-08,853294,0.232187,0,0,0.232187,1.45654,0.0698048,41.9189,95.5686
1486,7.07E-08,853294,0.232187,0,0,0.232187,1.45654,0.0698048,41.9189,95.5686
1487,3.15E-09,852187,0.2325,0,0,0.2325,1.4554,0.0698703,41.9189,96.3383
1488,3.15E-09,852187,0.2325,0,0,0.2325,1.4554,0.0698703,41.9189,96.3383
1489,7.50E-08,851079,0.232812,0,0,0.232812,1.45427,0.0699413,41.9189,97.109
1490,7.50E-08,851079,0.232812,0,0,0.232812,1.45427,0.0699413,41.9189,97.109
1491,3.60E-07,849971,0.233125,0,0,0.233125,1.45313,0.0700656,41.9189,97.8811
1492,3.60E-07,849971,0.233125,0,0,0.233125,1.45313,0.0700656,41.9189,97.8811
1493,8.14E-07,848860,0.233437,0,0,0.233437,1.45199,0.0702903,41.9189,98.6555
1494,8.14E-07,848860,0.233437,0,0,0.233437,1.45199,0.0702903,41.9189,98.6555
1495,1.27E-06,847746,0.23375,0,0,0.23375,1.45085,0.0706318,41.9189,99.4336
1496,1.27E-06,847746,0.23375,0,0,0.23375,1.45085,0.0706318,41.9189,99.4336
1497,1.49E-06,846625,0.234062,0,0,0.234062,1.4497,0.0710522,41.9189,100.217
1498,1.49E-06,846625,0.234062,0,0,0.234062,1.4497,0.0710522,41.9189,100.217
1499,1.26E-06,845498,0.234375,0,0,0.234375,1.44854,0.0714559,41.9189,101.005
1500,1.26E-06,845498,0.234375,0,0,0.234375,1.44854,0.0714559,41.9189,101.005
1501,4.70E-07,844366,0.234688,0,0,0.234688,1.44737,0.0717107,41.9189,101.798
1502,4.70E-07,844366,0.234688,0,0,0.234688,1.44737,0.0717107,41.9189,101.798
1503,7.85E-07,843231,0.235,0,0,0.235,1.44621,0.0716892,41.9189,102.594
1504,7.85E-07,843231,0.235,0,0,0.235,1.44621,0.0716892,41.9189,102.594
1505,2.22E-06,842101,0.235313,0,0,0.235313,1.44504,0.0713192,41.9189,103.387
1506,2.22E-06,842101,0.235313,0,0,0.235313,1.44504,0.0713192,41.9189,103.387
1507,3.39E-06,840980,0.235625,0,0,0.235625,1.44389,0.0706244,41.9189,104.175
1508,3.39E-06,840980,0.235625,0,0,0.235625,1.44389,0.0706244,41.9189,104.175
1509,3.88E-06,839873,0.235938,0,0,0.235938,1.44275,0.069739,41.9189,104.953
1510,3.88E-06,839873,0.235938,0,0,0.235938,1.44275,0.069739,41.9189,104.953
1511,3.39E-06,838782,0.23625,0,0,0.23625,1.44162,0.0688848,41.9189,105.721
1512,3.39E-06,838782,0.23625,0,0,0.23625,1.44162,0.0688848,41.9189,105.721
1513,1.92E-06,837704,0.236563,0,0,0.236563,1.44051,0.0683127,41.9189,106.481
1514,1.92E-06,837704,0.236563,0,0,0.236563,1.44051,0.0683127,41.9189,106.481
1515,2.26E-07,836633,0.236875,0,0,0.236875,1.43941,0.0682236,41.9189,107.236
1516,2.26E-07,836633,0.236875,0,0,0.236875,1.43941,0.0682236,41.9189,107.236
1517,2.45E-06,835559,0.237188,0,0,0.237188,1.4383,0.0686944,41.9189,107.995
1518,2.45E-06,835559,0.237188,0,0,0.237188,1.4383,0.0686944,41.9189,107.995
1519,4.09E-06,834474,0.2375,0,0,0.2375,1.43718,0.0696382,41.9189,108.762
1520,4.09E-06,834474,0.2375,0,0,0.2375,1.43718,0.0696382,41.9189,108.762
1521,4.59E-06,833371,0.237813,0,0,0.237813,1.43604,0.0708162,41.9189,109.543
1522,4.59E-06,833371,0.237813,0,0,0.237813,1.43604,0.0708162,41.9189,109.543
1523,3.71E-06,832248,0.238125,0,0,0.238125,1.43488,0.0719017,41.9189,110.338
1524,3.71E-06,832248,0.238125,0,0,0.238125,1.43488,0.0719017,41.9189,110.338
1525,1.67E-06,831111,0.238438,0,0,0.238438,1.4337,0.0725799,41.9189,111.145
1526,1.67E-06,831111,0.238438,0,0,0.238438,1.4337,0.0725799,41.9189,111.145
1527,9.65E-07,829967,0.23875,0,0,0.23875,1.43251,0.0726484,41.9189,111.957
1528,9.65E-07,829967,0.23875,0,0,0.23875,1.43251,0.0726484,41.9189,111.957
1529,3.37E-06,828829,0.239063,0,0,0.239063,1.43134,0.0720877,41.9189,112.766
1530,3.37E-06,828829,0.239063,0,0,0.239063,1.43134,0.0720877,41.9189,112.766
1531,4.78E-06,827705,0.239375,0,0,0.239375,1.43017,0.0710759,41.9189,113.566
1532,4.78E-06,827705,0.239375,0,0,0.239375,1.43017,0.0710759,41.9189,113.566
1533,4.73E-06,826600,0.239688,0,0,0.239688,1.42903,0.0699373,41.9189,114.352
1534,4.73E-06,826600,0.239688,0,0,0.239688,1.42903,0.0699373,41.9189,114.352
1535,3.23E-06,825515,0.24,0,0,0.24,1.4279,0.0690386,41.9189,115.126
1536,3.23E-06,825515,0.24,0,0,0.24,1.4279,0.0690386,41.9189,115.126
1537,7.95E-07,824441,0.240313,0,0,0.240313,1.42678,0.0686653,41.9189,115.893
1538,7.95E-07,824441,0.240313,0,0,0.240313,1.42678,0.0686653,41.9189,115.893
1539,1.74E-06,823368,0.240625,0,0,0.240625,1.42567,0.0689217,41.9189,116.659
1540,1.74E-06,823368,0.240625,0,0,0.240625,1.42567,0.0689217,41.9189,116.659
1541,3.48E-06,822287,0.240938,0,0,0.240938,1.42455,0.0696917,41.9189,117.433
1542,3.48E-06,822287,0.240938,0,0,0.240938,1.42455,0.0696917,41.9189,117.433
1543,3.80E-06,821191,0.24125,0,0,0.24125,1.42341,0.070677,41.9189,118.218
1544,3.80E-06,821191,0.24125,0,0,0.24125,1.42341,0.070677,41.9189,118.218
1545,2.57E-06,820079,0.241563,0,0,0.241563,1.42225,0.0714996,41.9189,119.015
1546,2.57E-06,820079,0.241563,0,0,0.241563,1.42225,0.0714996,41.9189,119.015
1547,1.68E-07,818957,0.241875,0,0,0.241875,1.42108,0.0718302,41.9189,119.82
1548,1.68E-07,818957,0.241875,0,0,0.241875,1.42108,0.0718302,41.9189,119.82
1549,2.61E-06,817835,0.242188,0,0,0.242188,1.41991,0.0715012,41.9189,120.626
1550,2.61E-06,817835,0.242188,0,0,0.242188,1.41991,0.0715012,41.9189,120.626
1551,4.82E-06,816725,0.2425,0,0,0.2425,1.41876,0.0705637,41.9189,121.424
1552,4.82E-06,816725,0.2425,0,0,0.2425,1.41876,0.0705637,41.9189,121.424
1553,5.75E-06,815636,0.242812,0,0,0.242812,1.41762,0.0692707,41.9189,122.209
1554,5.75E-06,815636,0.242812,0,0,0.242812,1.41762,0.0692707,41.9189,122.209
1555,5.09E-06,814568,0.243125,0,0,0.243125,1.41651,0.0679904,41.9189,122.978
1556,5.09E-06,814568,0.243125,0,0,0.243125,1.41651,0.0679904,41.9189,122.978
1557,3.10E-06,813521,0.243437,0,0,0.243437,1.41541,0.0670817,41.9189,123.733
1558,3.10E-06,813521,0.243437,0,0,0.243437,1.41541,0.0670817,41.9189,123.733
1559,4.36E-07,812484,0.24375,0,0,0.24375,1.41433,0.0667768,41.9189,124.482
1560,4.36E-07,812484,0.24375,0,0,0.24375,1.41433,0.0667768,41.9189,124.482
1561,2.05E-06,811448,0.244062,0,0,0.244062,1.41325,0.0671112,41.9189,125.232
1562,2.05E-06,811448,0.244062,0,0,0.244062,1.41325,0.0671112,41.9189,125.232
1563,3.63E-06,810401,0.244375,0,0,0.244375,1.41216,0.067928,41.9189,125.989
1564,3.63E-06,810401,0.244375,0,0,0.244375,1.41216,0.067928,41.9189,125.989
1565,3.97E-06,809340,0.244687,0,0,0.244687,1.41105,0.0689464,41.9189,126.758
1566,3.97E-06,809340,0.244687,0,0,0.244687,1.41105,0.0689464,41.9189,126.758
1567,3.12E-06,808262,0.245,0,0,0.245,1.40992,0.0698649,41.9189,127.54
1568,3.12E-06,808262,0.245,0,0,0.245,1.40992,0.0698649,41.9189,127.54
1569,1.52E-06,807171,0.245312,0,0,0.245312,1.40878,0.0704559,41.9189,128.331
1570,1.52E-06,807171,0.245312,0,0,0.245312,1.40878,0.0704559,41.9189,128.331
1571,2.76E-07,806076,0.245625,0,0,0.245625,1.40763,0.0706184,41.9189,129.128
1572,2.76E-07,806076,0.245625,0,0,0.245625,1.40763,0.0706184,41.9189,129.128
1573,1.79E-06,804981,0.245937,0,0,0.245937,1.40648,0.0703779,41.9189,129.924
1574,1.79E-06,804981,0.245937,0,0,0.245937,1.40648,0.0703779,41.9189,129.924
1575,2.77E-06,803894,0.24625,0,0,0.24625,1.40534,0.0698431,41.9189,130.716
1576,2.77E-06,803894,0.24625,0,0,0.24625,1.40534,0.0698431,41.9189,130.716
1577,3.21E-06,802818,0.246562,0,0,0.246562,1.40421,0.0691474,41.9189,131.5
1578,3.21E-06,802818,0.246562,0,0,0.246562,1.40421,0.0691474,41.9189,131.5
1579,3.24E-06,801755,0.246875,0,0,0.246875,1.4031,0.0684042,41.9189,132.276
1580,3.24E-06,801755,0.246875,0,0,0.246875,1.4031,0.0684042,41.9189,132.276
1581,3.01E-06,800704,0.247187,0,0,0.247187,1.40199,0.0676937,41.9189,133.044
1582,3.01E-06,800704,0.247187,0,0,0.247187,1.40199,0.0676937,41.9189,133.044
1583,2.52E-06,799664,0.2475,0,0,0.2475,1.4009,0.0670803,41.9189,133.805
1584,2.52E-06,799664,0.2475,0,0,0.2475,1.4009,0.0670803,41.9189,133.805
1585,1.71E-06,798634,0.247812,0,0,0.247812,1.39982,0.0666385,41.9189,134.559
1586,1.71E-06,798634,0.247812,0,0,0.247812,1.39982,0.0666385,41.9189,134.559
1587,4.82E-07,797610,0.248125,0,0,0.248125,1.39874,0.0664623,41.9189,135.31
1588,4.82E-07,797610,0.248125,0,0,0.248125,1.39874,0.0664623,41.9189,135.31
1589,1.08E-06,796586,0.248437,0,0,0.248437,1.39766,0.0666415,41.9189,136.061
1590,1.08E-06,796586,0.248437,0,0,0.248437,1.39766,0.0666415,41.9189,136.061
1591,2.67E-06,795557,0.24875,0,0,0.24875,1.39658,0.0672115,41.9189,136.817
1592,2.67E-06,795557,0.24875,0,0,0.24875,1.39658,0.0672115,41.9189,136.817
1593,3.79E-06,794517,0.249062,0,0,0.249062,1.39548,0.068102,41.9189,137.582
1594,3.79E-06,794517,0.249062,0,0,0.249062,1.39548,0.068102,41.9189,137.582
1595,3.91E-06,793460,0.249375,0,0,0.249375,1.39437,0.0691146,41.9189,138.359
1596,3.91E-06,793460,0.249375,0,0,0.249375,1.39437,0.0691146,41.9189,138.359
1597,2.71E-06,792388,0.249687,0,0,0.249687,1.39324,0.0699546,41.9189,139.149
1598,2.71E-06,792388,0.249687,0,0,0.249687,1.39324,0.0699546,41.9189,139.149
1599,3.01E-07,791306,0.25,0,0,0.25,1.3921,0.0703147,41.9189,139.947
1600,3.01E-07,791306,0.25,0,0,0.25,1.3921,0.0703147,41.9189,139.947
1601,2.75E-06,790224,0.250313,0,0,0.250313,1.39095,0.0699855,41.9189,140.746
1602,2.75E-06,790224,0.250313,0,0,0.250313,1.39095,0.0699855,41.9189,140.746
1603,5.52E-06,789154,0.250625,0,0,0.250625,1.38982,0.0689495,41.9189,141.538
1604,5.52E-06,789154,0.250625,0,0,0.250625,1.38982,0.0689495,41.9189,141.538
1605,7.06E-06,788106,0.250937,0,0,0.250937,1.38872,0.0674194,41.9189,142.313
1606,7.06E-06,788106,0.250937,0,0,0.250937,1.38872,0.0674194,41.9189,142.313
1607,6.72E-06,787085,0.25125,0,0,0.25125,1.38764,0.0657938,41.9189,143.069
1608,6.72E-06,787085,0.25125,0,0,0.25125,1.38764,0.0657938,41.9189,143.069
1609,4.46E-06,786090,0.251563,0,0,0.251563,1.38658,0.064542,41.9189,143.807
1610,4.46E-06,786090,0.251563,0,0,0.251563,1.38658,0.064542,41.9189,143.807
1611,8.53E-07,785110,0.251875,0,0,0.251875,1.38555,0.0640499,41.9189,144.535
1612,8.53E-07,785110,0.251875,0,0,0.251875,1.38555,0.0640499,41.9189,144.535
1613,3.03E-06,784131,0.252187,0,0,0.252187,1.38451,0.0644856,41.9189,145.262
1614,3.03E-06,784131,0.252187,0,0,0.252187,1.38451,0.0644856,41.9189,145.262
1615,6.00E-06,783138,0.2525,0,0,0.2525,1.38346,0.0657359,41.9189,146
1616,6.00E-06,783138,0.2525,0,0,0.2525,1.38346,0.0657359,41.9189,146
1617,7.17E-06,782121,0.252813,0,0,0.252813,1.38238,0.0674405,41.9189,146.758
1618,7.17E-06,782121,0.252813,0,0,0.252813,1.38238,0.0674405,41.9189,146.758
1619,6.21E-06,781075,0.253125,0,0,0.253125,1.38127,0.0691076,41.9189,147.537
1620,6.21E-06,781075,0.253125,0,0,0.253125,1.38127,0.0691076,41.9189,147.537
1621,3.46E-06,780006,0.253437,0,0,0.253437,1.38013,0.0702688,41.9189,148.335
1622,3.46E-06,780006,0.253437,0,0,0.253437,1.38013,0.0702688,41.9189,148.335
1623,2.43E-07,778925,0.25375,0,0,0.25375,1.37899,0.0706173,41.9189,149.143
1624,2.43E-07,778925,0.25375,0,0,0.25375,1.37899,0.0706173,41.9189,149.143
1625,3.79E-06,777846,0.254063,0,0,0.254063,1.37784,0.0700898,41.9189,149.95
1626,3.79E-06,777846,0.254063,0,0,0.254063,1.37784,0.0700898,41.9189,149.95
1627,6.16E-06,776783,0.254375,0,0,0.254375,1.37671,0.0688772,41.9189,150.746
1628,6.16E-06,776783,0.254375,0,0,0.254375,1.37671,0.0688772,41.9189,150.746
1629,6.66E-06,775743,0.254687,0,0,0.254687,1.3756,0.0673671,41.9189,151.525
1630,6.66E-06,775743,0.254687,0,0,0.254687,1.3756,0.0673671,41.9189,151.525
1631,5.14E-06,774729,0.255,0,0,0.255,1.37452,0.0660367,41.9189,152.286
1632,5.14E-06,774729,0.255,0,0,0.255,1.37452,0.0660367,41.9189,152.286
1633,1.97E-06,773732,0.255313,0,0,0.255313,1.37346,0.065322,41.9189,153.034
1634,1.97E-06,773732,0.255313,0,0,0.255313,1.37346,0.065322,41.9189,153.034
1635,1.96E-06,772742,0.255625,0,0,0.255625,1.37241,0.0654917,41.9189,153.779
1636,1.96E-06,772742,0.255625,0,0,0.255625,1.37241,0.0654917,41.9189,153.779
1637,5.50E-06,771741,0.255937,0,0,0.255937,1.37134,0.0665567,41.9189,154.532
1638,5.50E-06,771741,0.255937,0,0,0.255937,1.37134,0.0665567,41.9189,154.532
1639,7.48E-06,770717,0.25625,0,0,0.25625,1.37025,0.0682443,41.9189,155.303
1640,7.48E-06,770717,0.25625,0,0,0.25625,1.37025,0.0682443,41.9189,155.303
1641,7.08E-06,769665,0.256563,0,0,0.256563,1.36913,0.070053,41.9189,156.097
1642,7.08E-06,769665,0.256563,0,0,0.256563,1.36913,0.070053,41.9189,156.097
1643,4.14E-06,768585,0.256875,0,0,0.256875,1.36797,0.0713862,41.9189,156.912
1644,4.14E-06,768585,0.256875,0,0,0.256875,1.36797,0.0713862,41.9189,156.912
1645,6.72E-07,767492,0.257187,0,0,0.257187,1.36681,0.071734,41.9189,157.739
1646,6.72E-07,767492,0.257187,0,0,0.257187,1.36681,0.071734,41.9189,157.739
1647,5.97E-06,766402,0.2575,0,0,0.2575,1.36564,0.0708545,41.9189,158.563
1648,5.97E-06,766402,0.2575,0,0,0.2575,1.36564,0.0708545,41.9189,158.563
1649,9.97E-06,765338,0.257812,0,0,0.257812,1.3645,0.0688931,41.9189,159.369
1650,9.97E-06,765338,0.257812,0,0,0.257812,1.3645,0.0688931,41.9189,159.369
1651,1.11E-05,764312,0.258125,0,0,0.258125,1.3634,0.066385,41.9189,160.147
1652,1.11E-05,764312,0.258125,0,0,0.258125,1.3634,0.066385,41.9189,160.147
1653,8.75E-06,763327,0.258438,0,0,0.258438,1.36235,0.0641142,41.9189,160.895
1654,8.75E-06,763327,0.258438,0,0,0.258438,1.36235,0.0641142,41.9189,160.895
1655,3.40E-06,762373,0.25875,0,0,0.25875,1.36133,0.0628541,41.9189,161.62
1656,3.40E-06,762373,0.25875,0,0,0.25875,1.36133,0.0628541,41.9189,161.62
1657,3.22E-06,761428,0.259062,0,0,0.259062,1.36032,0.0630717,41.9189,162.339
1658,3.22E-06,761428,0.259062,0,0,0.259062,1.36032,0.0630717,41.9189,162.339
1659,8.73E-06,760469,0.259375,0,0,0.259375,1.35929,0.0647197,41.9189,163.069
1660,8.73E-06,760469,0.259375,0,0,0.259375,1.35929,0.0647197,41.9189,163.069
1661,1.11E-05,759474,0.259688,0,0,0.259688,1.35822,0.0672242,41.9189,163.828
1662,1.11E-05,759474,0.259688,0,0,0.259688,1.35822,0.0672242,41.9189,163.828
1663,9.39E-06,758436,0.26,0,0,0.26,1.35711,0.06969,41.9189,164.619
1664,9.39E-06,758436,0.26,0,0,0.26,1.35711,0.06969,41.9189,164.619
1665,4.26E-06,757365,0.260312,0,0,0.260312,1.35596,0.0712436,41.9189,165.438
1666,4.26E-06,757365,0.260312,0,0,0.260312,1.35596,0.0712436,41.9189,165.438
1667,2.29E-06,756281,0.260625,0,0,0.260625,1.35479,0.0713683,41.9189,166.267
1668,2.29E-06,756281,0.260625,0,0,0.260625,1.35479,0.0713683,41.9189,166.267
1669,7.74E-06,755207,0.260938,0,0,0.260938,1.35364,0.0700946,41.9189,167.089
1670,7.74E-06,755207,0.260938,0,0,0.260938,1.35364,0.0700946,41.9189,167.089
1671,1.01E-05,754163,0.26125,0,0,0.26125,1.35251,0.0679763,41.9189,167.889
1672,1.01E-05,754163,0.26125,0,0,0.26125,1.35251,0.0679763,41.9189,167.889
1673,8.55E-06,753157,0.261562,0,0,0.261562,1.35143,0.0658597,41.9189,168.661
1674,8.55E-06,753157,0.261562,0,0,0.261562,1.35143,0.0658597,41.9189,168.661
1675,4.02E-06,752181,0.261875,0,0,0.261875,1.35038,0.064541,41.9189,169.411
1676,4.02E-06,752181,0.261875,0,0,0.261875,1.35038,0.064541,41.9189,169.411
1677,1.56E-06,751216,0.262188,0,0,0.262188,1.34934,0.0644563,41.9189,170.153
1678,1.56E-06,751216,0.262188,0,0,0.262188,1.34934,0.0644563,41.9189,170.153
1679,5.99E-06,750244,0.2625,0,0,0.2625,1.34829,0.0655345,41.9189,170.902
1680,5.99E-06,750244,0.2625,0,0,0.2625,1.34829,0.0655345,41.9189,170.902
1681,7.69E-06,749247,0.262812,0,0,0.262812,1.34722,0.067268,41.9189,171.67
1682,7.69E-06,749247,0.262812,0,0,0.262812,1.34722,0.067268,41.9189,171.67
1683,6.26E-06,748221,0.263125,0,0,0.263125,1.34611,0.0689477,41.9189,172.461
1684,6.26E-06,748221,0.263125,0,0,0.263125,1.34611,0.0689477,41.9189,172.461
1685,2.46E-06,747173,0.263438,0,0,0.263438,1.34498,0.069944,41.9189,173.27
1686,2.46E-06,747173,0.263438,0,0,0.263438,1.34498,0.069944,41.9189,173.27
1687,2.19E-06,746118,0.26375,0,0,0.26375,1.34384,0.069919,41.9189,174.087
1688,2.19E-06,746118,0.26375,0,0,0.26375,1.34384,0.069919,41.9189,174.087
1689,6.06E-06,745072,0.264062,0,0,0.264062,1.34271,0.0689074,41.9189,174.896
1690,6.06E-06,745072,0.264062,0,0,0.264062,1.34271,0.0689074,41.9189,174.896
1691,7.92E-06,744049,0.264375,0,0,0.264375,1.3416,0.06727,41.9189,175.689
1692,7.92E-06,744049,0.264375,0,0,0.264375,1.3416,0.06727,41.9189,175.689
1693,7.22E-06,743055,0.264688,0,0,0.264688,1.34053,0.0655601,41.9189,176.46
1694,7.22E-06,743055,0.264688,0,0,0.264688,1.34053,0.0655601,41.9189,176.46
1695,4.16E-06,742086,0.265,0,0,0.265,1.33948,0.0643553,41.9189,177.212
1696,4.16E-06,742086,0.265,0,0,0.265,1.33948,0.0643553,41.9189,177.212
1697,4.14E-07,741130,0.265312,0,0,0.265312,1.33844,0.0640942,41.9189,177.955
1698,4.14E-07,741130,0.265312,0,0,0.265312,1.33844,0.0640942,41.9189,177.955
1699,5.16E-06,740170,0.265625,0,0,0.265625,1.3374,0.0649393,41.9189,178.702
1700,5.16E-06,740170,0.265625,0,0,0.265625,1.3374,0.0649393,41.9189,178.702
1701,8.48E-06,739190,0.265938,0,0,0.265938,1.33634,0.0666957,41.9189,179.466
1702,8.48E-06,739190,0.265938,0,0,0.265938,1.33634,0.0666957,41.9189,179.466
1703,8.94E-06,738177,0.26625,0,0,0.26625,1.33524,0.0688168,41.9189,180.256
1704,8.94E-06,738177,0.26625,0,0,0.26625,1.33524,0.0688168,41.9189,180.256
1705,5.83E-06,737131,0.266562,0,0,0.266562,1.3341,0.0705307,41.9189,181.072
1706,5.83E-06,737131,0.266562,0,0,0.266562,1.3341,0.0705307,41.9189,181.072
1707,2.95E-07,736066,0.266875,0,0,0.266875,1.33295,0.071085,41.9189,181.904
1708,2.95E-07,736066,0.266875,0,0,0.266875,1.33295,0.071085,41.9189,181.904
1709,7.53E-06,735005,0.267188,0,0,0.267188,1.33179,0.0700502,41.9189,182.735
1710,7.53E-06,735005,0.267188,0,0,0.267188,1.33179,0.0700502,41.9189,182.735
1711,1.30E-05,733973,0.2675,0,0,0.2675,1.33067,0.0675679,41.9189,183.543
1712,1.30E-05,733973,0.2675,0,0,0.2675,1.33067,0.0675679,41.9189,183.543
1713,1.42E-05,732990,0.267812,0,0,0.267812,1.3296,0.0644066,41.9189,184.314
1714,1.42E-05,732990,0.267812,0,0,0.267812,1.3296,0.0644066,41.9189,184.314
1715,9.98E-06,732056,0.268125,0,0,0.268125,1.32858,0.0617344,41.9189,185.047
1716,9.98E-06,732056,0.268125,0,0,0.268125,1.32858,0.0617344,41.9189,185.047
1717,1.64E-06,731156,0.268438,0,0,0.268438,1.3276,0.06064,41.9189,185.754
1718,1.64E-06,731156,0.268438,0,0,0.268438,1.3276,0.06064,41.9189,185.754
1719,7.35E-06,730257,0.26875,0,0,0.26875,1.32662,0.0615964,41.9189,186.461
1720,7.35E-06,730257,0.26875,0,0,0.26875,1.32662,0.0615964,41.9189,186.461
1721,1.29E-05,729329,0.269062,0,0,0.269062,1.32561,0.0641623,41.9189,187.192
1722,1.29E-05,729329,0.269062,0,0,0.269062,1.32561,0.0641623,41.9189,187.192
1723,1.23E-05,728352,0.269375,0,0,0.269375,1.32455,0.0671382,41.9189,187.962
1724,1.23E-05,728352,0.269375,0,0,0.269375,1.32455,0.0671382,41.9189,187.962
1725,5.80E-06,727333,0.269688,0,0,0.269688,1.32343,0.0691402,41.9189,188.766
1726,5.80E-06,727333,0.269688,0,0,0.269688,1.32343,0.0691402,41.9189,188.766
1727,3.07E-06,726296,0.27,0,0,0.27,1.3223,0.069304,41.9189,189.586
1728,3.07E-06,726296,0.27,0,0,0.27,1.3223,0.069304,41.9189,189.586
1729,9.57E-06,725273,0.270312,0,0,0.270312,1.32118,0.0677456,41.9189,190.395
1730,9.57E-06,725273,0.270312,0,0,0.270312,1.32118,0.0677456,41.9189,190.395
1731,1.01E-05,724285,0.270625,0,0,0.270625,1.3201,0.0655154,41.9189,191.177
1732,1.01E-05,724285,0.270625,0,0,0.270625,1.3201,0.0655154,41.9189,191.177
1733,4.48E-06,723331,0.270938,0,0,0.270938,1.31906,0.0640228,41.9189,191.933
1734,4.48E-06,723331,0.270938,0,0,0.270938,1.31906,0.0640228,41.9189,191.933
1735,3.79E-06,722390,0.27125,0,0,0.27125,1.31803,0.0642064,41.9189,192.679
1736,3.79E-06,722390,0.27125,0,0,0.27125,1.31803,0.0642064,41.9189,192.679
1737,9.46E-06,721432,0.271562,0,0,0.271562,1.31698,0.0659404,41.9189,193.44
1738,9.46E-06,721432,0.271562,0,0,0.271562,1.31698,0.0659404,41.9189,193.44
1739,8.61E-06,720439,0.271875,0,0,0.271875,1.31589,0.0680683,41.9189,194.23
1740,8.61E-06,720439,0.271875,0,0,0.271875,1.31589,0.0680683,41.9189,194.23
1741,1.17E-06,719416,0.272188,0,0,0.272188,1.31477,0.0690777,41.9189,195.044
1742,1.17E-06,719416,0.272188,0,0,0.272188,1.31477,0.0690777,41.9189,195.044
1743,8.78E-06,718393,0.2725,0,0,0.2725,1.31365,0.0680254,41.9189,195.859
1744,8.78E-06,718393,0.2725,0,0,0.2725,1.31365,0.0680254,41.9189,195.859
1745,1.51E-05,717405,0.272812,0,0,0.272812,1.31257,0.0651814,41.9189,196.648
1746,1.51E-05,717405,0.272812,0,0,0.272812,1.31257,0.0651814,41.9189,196.648
1747,1.34E-05,716470,0.273125,0,0,0.273125,1.31154,0.0619943,41.9189,197.395
1748,1.34E-05,716470,0.273125,0,0,0.273125,1.31154,0.0619943,41.9189,197.395
1749,3.60E-06,715579,0.273438,0,0,0.273438,1.31056,0.0603284,41.9189,198.107
1750,3.60E-06,715579,0.273438,0,0,0.273438,1.31056,0.0603284,41.9189,198.107
1751,9.27E-06,714695,0.27375,0,0,0.27375,1.30959,0.0613563,41.9189,198.814
1752,9.27E-06,714695,0.27375,0,0,0.27375,1.30959,0.0613563,41.9189,198.814
1753,1.81E-05,713774,0.274063,0,0,0.274063,1.30858,0.0647816,41.9189,199.552
1754,1.81E-05,713774,0.274063,0,0,0.274063,1.30858,0.0647816,41.9189,199.552
1755,1.76E-05,712788,0.274375,0,0,0.274375,1.30749,0.0689285,41.9189,200.343
1756,1.76E-05,712788,0.274375,0,0,0.274375,1.30749,0.0689285,41.9189,200.343
1757,7.85E-06,711741,0.274687,0,0,0.274687,1.30634,0.0716729,41.9189,201.183
1758,7.85E-06,711741,0.274687,0,0,0.274687,1.30634,0.0716729,41.9189,201.183
1759,5.93E-06,710672,0.275,0,0,0.275,1.30516,0.0716363,41.9189,202.043
1760,5.93E-06,710672,0.275,0,0,0.275,1.30516,0.0716363,41.9189,202.043
1761,1.62E-05,709627,0.275313,0,0,0.275313,1.30401,0.0689444,41.9189,202.883
1762,1.62E-05,709627,0.275313,0,0,0.275313,1.30401,0.0689444,41.9189,202.883
1763,1.74E-05,708641,0.275625,0,0,0.275625,1.30292,0.0651397,41.9189,203.678
1764,1.74E-05,708641,0.275625,0,0,0.275625,1.30292,0.0651397,41.9189,203.678
1765,9.67E-06,707714,0.275937,0,0,0.275937,1.3019,0.0622783,41.9189,204.425
1766,9.67E-06,707714,0.275937,0,0,0.275937,1.3019,0.0622783,41.9189,204.425
1767,1.86E-06,706816,0.27625,0,0,0.27625,1.30091,0.0617124,41.9189,205.151
1768,1.86E-06,706816,0.27625,0,0,0.27625,1.30091,0.0617124,41.9189,205.151
1769,9.91E-06,705907,0.276563,0,0,0.276563,1.2999,0.063307,41.9189,205.885
1770,9.91E-06,705907,0.276563,0,0,0.276563,1.2999,0.063307,41.9189,205.885
1771,9.75E-06,704961,0.276875,0,0,0.276875,1.29886,0.0656084,41.9189,206.65
1772,9.75E-06,704961,0.276875,0,0,0.276875,1.29886,0.0656084,41.9189,206.65
1773,2.06E-06,703984,0.277187,0,0,0.277187,1.29778,0.0668374,41.9189,207.442
1774,2.06E-06,703984,0.277187,0,0,0.277187,1.29778,0.0668374,41.9189,207.442
1775,7.64E-06,703002,0.2775,0,0,0.2775,1.29669,0.0660434,41.9189,208.238
1776,7.64E-06,703002,0.2775,0,0,0.2775,1.29669,0.0660434,41.9189,208.238
1777,1.25E-05,702049,0.277813,0,0,0.277813,1.29564,0.0637037,41.9189,209.012
1778,1.25E-05,702049,0.277813,0,0,0.277813,1.29564,0.0637037,41.9189,209.012
1779,8.90E-06,701139,0.278125,0,0,0.278125,1.29463,0.0614114,41.9189,209.751
1780,8.90E-06,701139,0.278125,0,0,0.278125,1.29463,0.0614114,41.9189,209.751
1781,1.18E-06,700257,0.278437,0,0,0.278437,1.29365,0.0608265,41.9189,210.469
1782,1.18E-06,700257,0.278437,0,0,0.278437,1.29365,0.0608265,41.9189,210.469
1783,1.14E-05,699365,0.27875,0,0,0.27875,1.29266,0.06255,41.9189,211.195
1784,1.14E-05,699365,0.27875,0,0,0.27875,1.29266,0.06255,41.9189,211.195
1785,1.50E-05,698432,0.279063,0,0,0.279063,1.29163,0.0656889,41.9189,211.956
1786,1.50E-05,698432,0.279063,0,0,0.279063,1.29163,0.0656889,41.9189,211.956
1787,9.66E-06,697447,0.279375,0,0,0.279375,1.29053,0.0684202,41.9189,212.759
1788,9.66E-06,697447,0.279375,0,0,0.279375,1.29053,0.0684202,41.9189,212.759
1789,1.47E-06,696432,0.279687,0,0,0.279687,1.28941,0.069159,41.9189,213.589
1790,1.47E-06,696432,0.279687,0,0,0.279687,1.28941,0.069159,41.9189,213.589
1791,1.13E-05,695425,0.28,0,0,0.28,1.28829,0.0675654,41.9189,214.412
1792,1.13E-05,695425,0.28,0,0,0.28,1.28829,0.0675654,41.9189,214.412
1793,1.36E-05,694460,0.280313,0,0,0.280313,1.28721,0.0647733,41.9189,215.203
1794,1.36E-05,694460,0.280313,0,0,0.280313,1.28721,0.0647733,41.9189,215.203
1795,6.81E-06,693538,0.280625,0,0,0.280625,1.28619,0.0626893,41.9189,215.958
1796,6.81E-06,693538,0.280625,0,0,0.280625,1.28619,0.0626893,41.9189,215.958
1797,4.61E-06,692636,0.280937,0,0,0.280937,1.28519,0.0627642,41.9189,216.698
1798,4.61E-06,692636,0.280937,0,0,0.280937,1.28519,0.0627642,41.9189,216.698
1799,1.32E-05,691714,0.28125,0,0,0.28125,1.28416,0.065024,41.9189,217.455
1800,1.32E-05,691714,0.28125,0,0,0.28125,1.28416,0.065024,41.9189,217.455
1801,1.30E-05,690745,0.281563,0,0,0.281563,1.28308,0.0680247,41.9189,218.252
1802,1.30E-05,690745,0.281563,0,0,0.281563,1.28308,0.0680247,41.9189,218.252
1803,3.77E-06,689734,0.281875,0,0,0.281875,1.28195,0.0697631,41.9189,219.085
1804,3.77E-06,689734,0.281875,0,0,0.281875,1.28195,0.0697631,41.9189,219.085
1805,9.22E-06,688713,0.282187,0,0,0.282187,1.28081,0.0689317,41.9189,219.926
1806,9.22E-06,688713,0.282187,0,0,0.282187,1.28081,0.0689317,41.9189,219.926
1807,1.81E-05,687728,0.2825,0,0,0.2825,1.27971,0.0657475,41.9189,220.739
1808,1.81E-05,687728,0.2825,0,0,0.2825,1.27971,0.0657475,41.9189,220.739
1809,1.72E-05,686805,0.282813,0,0,0.282813,1.27868,0.0618683,41.9189,221.502
1810,1.72E-05,686805,0.282813,0,0,0.282813,1.27868,0.0618683,41.9189,221.502
1811,7.09E-06,685937,0.283125,0,0,0.283125,1.27771,0.0594201,41.9189,222.22
1812,7.09E-06,685937,0.283125,0,0,0.283125,1.27771,0.0594201,41.9189,222.22
1813,6.30E-06,685087,0.283437,0,0,0.283437,1.27676,0.0596901,41.9189,222.923
1814,6.30E-06,685087,0.283437,0,0,0.283437,1.27676,0.0596901,41.9189,222.923
1815,1.49E-05,684212,0.28375,0,0,0.28375,1.27578,0.0623234,41.9189,223.648
1816,1.49E-05,684212,0.28375,0,0,0.28375,1.27578,0.0623234,41.9189,223.648
1817,1.39E-05,683285,0.284063,0,0,0.284063,1.27475,0.0655813,41.9189,224.417
1818,1.39E-05,683285,0.284063,0,0,0.284063,1.27475,0.0655813,41.9189,224.417
1819,4.46E-06,682314,0.284375,0,0,0.284375,1.27366,0.067484,41.9189,225.224
1820,4.46E-06,682314,0.284375,0,0,0.284375,1.27366,0.067484,41.9189,225.224
1821,6.65E-06,681331,0.284687,0,0,0.284687,1.27256,0.067069,41.9189,226.041
1822,6.65E-06,681331,0.284687,0,0,0.284687,1.27256,0.067069,41.9189,226.041
1823,1.18E-05,680372,0.285,0,0,0.285,1.27148,0.064972,41.9189,226.839
1824,1.18E-05,680372,0.285,0,0,0.285,1.27148,0.064972,41.9189,226.839
1825,7.58E-06,679453,0.285313,0,0,0.285313,1.27045,0.0629723,41.9189,227.604
1826,7.58E-06,679453,0.285313,0,0,0.285313,1.27045,0.0629723,41.9189,227.604
1827,3.01E-06,678556,0.285625,0,0,0.285625,1.26944,0.0627596,41.9189,228.353
1828,3.01E-06,678556,0.285625,0,0,0.285625,1.26944,0.0627596,41.9189,228.353
1829,1.23E-05,677644,0.285937,0,0,0.285937,1.26842,0.0647308,41.9189,229.114
1830,1.23E-05,677644,0.285937,0,0,0.285937,1.26842,0.0647308,41.9189,229.114
1831,1.35E-05,676689,0.28625,0,0,0.28625,1.26735,0.0676859,41.9189,229.913
1832,1.35E-05,676689,0.28625,0,0,0.28625,1.26735,0.0676859,41.9189,229.913
1833,5.35E-06,675690,0.286563,0,0,0.286563,1.26623,0.0696629,41.9189,230.749
1834,5.35E-06,675690,0.286563,0,0,0.286563,1.26623,0.0696629,41.9189,230.749
1835,6.83E-06,674677,0.286875,0,0,0.286875,1.26509,0.069313,41.9189,231.598
1836,6.83E-06,674677,0.286875,0,0,0.286875,1.26509,0.069313,41.9189,231.598
1837,1.46E-05,673689,0.287187,0,0,0.287187,1.26397,0.0668612,41.9189,232.426
1838,1.46E-05,673689,0.287187,0,0,0.287187,1.26397,0.0668612,41.9189,232.426
1839,1.25E-05,672750,0.2875,0,0,0.2875,1.26292,0.0639803,41.9189,233.215
1840,1.25E-05,672750,0.2875,0,0,0.2875,1.26292,0.0639803,41.9189,233.215
1841,2.50E-06,671850,0.287813,0,0,0.287813,1.2619,0.0625961,41.9189,233.972
1842,2.50E-06,671850,0.287813,0,0,0.287813,1.2619,0.0625961,41.9189,233.972
1843,7.52E-06,670953,0.288125,0,0,0.288125,1.26089,0.0634212,41.9189,234.727
1844,7.52E-06,670953,0.288125,0,0,0.288125,1.26089,0.0634212,41.9189,234.727
1845,9.10E-06,670029,0.288437,0,0,0.288437,1.25985,0.0653425,41.9189,235.505
1846,9.10E-06,670029,0.288437,0,0,0.288437,1.25985,0.0653425,41.9189,235.505
1847,3.24E-08,669077,0.28875,0,0,0.28875,1.25877,0.0662156,41.9189,236.309
1848,3.24E-08,669077,0.28875,0,0,0.28875,1.25877,0.0662156,41.9189,236.309
1849,1.34E-05,668128,0.289062,0,0,0.289062,1.2577,0.0645363,41.9189,237.11
1850,1.34E-05,668128,0.289062,0,0,0.289062,1.2577,0.0645363,41.9189,237.11
1851,2.01E-05,667226,0.289375,0,0,0.289375,1.25668,0.060785,41.9189,237.873
1852,2.01E-05,667226,0.289375,0,0,0.289375,1.25668,0.060785,41.9189,237.873
1853,1.26E-05,666389,0.289688,0,0,0.289688,1.25574,0.0574065,41.9189,238.581
1854,1.26E-05,666389,0.289688,0,0,0.289688,1.25574,0.0574065,41.9189,238.581
1855,6.65E-06,665587,0.29,0,0,0.29,1.25483,0.0572235,41.9189,239.26
1856,6.65E-06,665587,0.29,0,0,0.29,1.25483,0.0572235,41.9189,239.26
1857,2.57E-05,664757,0.290312,0,0,0.290312,1.25389,0.0612579,41.9189,239.965
1858,2.57E-05,664757,0.290312,0,0,0.290312,1.25389,0.0612579,41.9189,239.965
1859,3.10E-05,663837,0.290625,0,0,0.290625,1.25285,0.0676391,41.9189,240.745
1860,3.10E-05,663837,0.290625,0,0,0.290625,1.25285,0.0676391,41.9189,240.745
1861,1.68E-05,662819,0.290938,0,0,0.290938,1.2517,0.0726038,41.9189,241.611
1862,1.68E-05,662819,0.290938,0,0,0.290938,1.2517,0.0726038,41.9189,241.611
1863,9.55E-06,661753,0.29125,0,0,0.29125,1.25049,0.0729162,41.9189,242.518
1864,9.55E-06,661753,0.29125,0,0,0.29125,1.25049,0.0729162,41.9189,242.518
1865,3.20E-05,660726,0.291562,0,0,0.291562,1.24933,0.0680228,41.9189,243.392
1866,3.20E-05,660726,0.291562,0,0,0.291562,1.24933,0.0680228,41.9189,243.392
1867,3.62E-05,659807,0.291875,0,0,0.291875,1.24828,0.0605739,41.9189,244.176
1868,3.62E-05,659807,0.291875,0,0,0.291875,1.24828,0.0605739,41.9189,244.176
1869,1.92E-05,659002,0.292188,0,0,0.292188,1.24737,0.0549222,41.9189,244.864
1870,1.92E-05,659002,0.292188,0,0,0.292188,1.24737,0.0549222,41.9189,244.864
1871,8.50E-06,658249,0.2925,0,0,0.2925,1.24651,0.0543863,41.9189,245.508
1872,8.50E-06,658249,0.2925,0,0,0.2925,1.24651,0.0543863,41.9189,245.508
1873,2.98E-05,657460,0.292812,0,0,0.292812,1.24562,0.0590889,41.9189,246.183
1874,2.98E-05,657460,0.292812,0,0,0.292812,1.24562,0.0590889,41.9189,246.183
1875,3.26E-05,656570,0.293125,0,0,0.293125,1.2446,0.0660031,41.9189,246.945
1876,3.26E-05,656570,0.293125,0,0,0.293125,1.2446,0.0660031,41.9189,246.945
1877,1.70E-05,655579,0.293438,0,0,0.293438,1.24348,0.0711139,41.9189,247.795
1878,1.70E-05,655579,0.293438,0,0,0.293438,1.24348,0.0711139,41.9189,247.795
1879,5.61E-06,654539,0.29375,0,0,0.29375,1.24229,0.0719581,41.9189,248.687
1880,5.61E-06,654539,0.29375,0,0,0.29375,1.24229,0.0719581,41.9189,248.687
1881,2.11E-05,653524,0.294062,0,0,0.294062,1.24114,0.0688407,41.9189,249.56
1882,2.11E-05,653524,0.294062,0,0,0.294062,1.24114,0.0688407,41.9189,249.56
1883,2.22E-05,652578,0.294375,0,0,0.294375,1.24006,0.0642122,41.9189,250.374
1884,2.22E-05,652578,0.294375,0,0,0.294375,1.24006,0.0642122,41.9189,250.374
1885,1.15E-05,651700,0.294688,0,0,0.294688,1.23906,0.0608432,41.9189,251.13
1886,1.15E-05,651700,0.294688,0,0,0.294688,1.23906,0.0608432,41.9189,251.13
1887,1.52E-06,650854,0.295,0,0,0.295,1.23809,0.0600857,41.9189,251.86
1888,1.52E-06,650854,0.295,0,0,0.295,1.23809,0.0600857,41.9189,251.86
1889,8.37E-06,649999,0.295312,0,0,0.295312,1.23711,0.0613607,41.9189,252.598
1890,8.37E-06,649999,0.295312,0,0,0.295312,1.23711,0.0613607,41.9189,252.598
1891,6.59E-06,649116,0.295625,0,0,0.295625,1.23611,0.0630107,41.9189,253.361
1892,6.59E-06,649116,0.295625,0,0,0.295625,1.23611,0.0630107,41.9189,253.361
1893,1.38E-07,648214,0.295938,0,0,0.295938,1.23508,0.0636412,41.9189,254.142
1894,1.38E-07,648214,0.295938,0,0,0.295938,1.23508,0.0636412,41.9189,254.142
1895,5.87E-06,647314,0.29625,0,0,0.29625,1.23405,0.0629468,41.9189,254.921
1896,5.87E-06,647314,0.29625,0,0,0.29625,1.23405,0.0629468,41.9189,254.921
1897,6.64E-06,646433,0.296562,0,0,0.296562,1.23304,0.0616492,41.9189,255.685
1898,6.64E-06,646433,0.296562,0,0,0.296562,1.23304,0.0616492,41.9189,255.685
1899,2.33E-06,645572,0.296875,0,0,0.296875,1.23205,0.0608356,41.9189,256.433
1900,2.33E-06,645572,0.296875,0,0,0.296875,1.23205,0.0608356,41.9189,256.433
1901,4.32E-06,644716,0.297188,0,0,0.297188,1.23107,0.0612526,41.9189,257.177
1902,4.32E-06,644716,0.297188,0,0,0.297188,1.23107,0.0612526,41.9189,257.177
1903,9.79E-06,643843,0.2975,0,0,0.2975,1.23007,0.0629483,41.9189,257.936
1904,9.79E-06,643843,0.2975,0,0,0.2975,1.23007,0.0629483,41.9189,257.936
1905,1.13E-05,642938,0.297812,0,0,0.297812,1.22903,0.0653064,41.9189,258.724
1906,1.13E-05,642938,0.297812,0,0,0.297812,1.22903,0.0653064,41.9189,258.724
1907,7.54E-06,641998,0.298125,0,0,0.298125,1.22796,0.0673109,41.9189,259.543
1908,7.54E-06,641998,0.298125,0,0,0.298125,1.22796,0.0673109,41.9189,259.543
1909,8.13E-07,641036,0.298438,0,0,0.298438,1.22685,0.06793,41.9189,260.383
1910,8.13E-07,641036,0.298438,0,0,0.298438,1.22685,0.06793,41.9189,260.383
1911,1.07E-05,640079,0.29875,0,0,0.29875,1.22575,0.0665786,41.9189,261.22
1912,1.07E-05,640079,0.29875,0,0,0.29875,1.22575,0.0665786,41.9189,261.22
1913,1.73E-05,639157,0.299062,0,0,0.299062,1.22469,0.0635398,41.9189,262.026
1914,1.73E-05,639157,0.299062,0,0,0.299062,1.22469,0.0635398,41.9189,262.026
1915,1.62E-05,638290,0.299375,0,0,0.299375,1.22369,0.0600586,41.9189,262.786
1916,1.62E-05,638290,0.299375,0,0,0.299375,1.22369,0.0600586,41.9189,262.786
1917,6.85E-06,637470,0.299688,0,0,0.299688,1.22275,0.0578436,41.9189,263.505
1918,6.85E-06,637470,0.299688,0,0,0.299688,1.22275,0.0578436,41.9189,263.505
1919,6.18E-06,636667,0.3,0,0,0.3,1.22183,0.058091,41.9189,264.21
1920,6.18E-06,636667,0.3,0,0,0.3,1.22183,0.058091,41.9189,264.21
1921,1.54E-05,635842,0.300312,0,0,0.300312,1.22088,0.0606382,41.9189,264.935
1922,1.54E-05,635842,0.300312,0,0,0.300312,1.22088,0.0606382,41.9189,264.935
1923,1.53E-05,634966,0.300625,0,0,0.300625,1.21987,0.0639629,41.9189,265.705
1924,1.53E-05,634966,0.300625,0,0,0.300625,1.21987,0.0639629,41.9189,265.705
1925,6.33E-06,634045,0.300938,0,0,0.300938,1.21881,0.0661503,41.9189,266.517
1926,6.33E-06,634045,0.300938,0,0,0.300938,1.21881,0.0661503,41.9189,266.517
1927,4.92E-06,633107,0.30125,0,0,0.30125,1.21772,0.0661597,41.9189,267.344
1928,4.92E-06,633107,0.30125,0,0,0.30125,1.21772,0.0661597,41.9189,267.344
1929,1.08E-05,632186,0.301562,0,0,0.301562,1.21666,0.0644588,41.9189,268.156
1930,1.08E-05,632186,0.301562,0,0,0.301562,1.21666,0.0644588,41.9189,268.156
1931,8.30E-06,631299,0.301875,0,0,0.301875,1.21564,0.0625533,41.9189,268.94
1932,8.30E-06,631299,0.301875,0,0,0.301875,1.21564,0.0625533,41.9189,268.94
1933,1.08E-06,630434,0.302188,0,0,0.302188,1.21464,0.0617613,41.9189,269.705
1934,1.08E-06,630434,0.302188,0,0,0.302188,1.21464,0.0617613,41.9189,269.705
1935,4.04E-06,629571,0.3025,0,0,0.3025,1.21364,0.0622357,41.9189,270.47
1936,4.04E-06,629571,0.3025,0,0,0.3025,1.21364,0.0622357,41.9189,270.47
1937,3.20E-06,628694,0.302812,0,0,0.302812,1.21262,0.063054,41.9189,271.248
1938,3.20E-06,628694,0.302812,0,0,0.302812,1.21262,0.063054,41.9189,271.248
1939,1.26E-06,627808,0.303125,0,0,0.303125,1.2116,0.0632521,41.9189,272.034
1940,1.26E-06,627808,0.303125,0,0,0.303125,1.2116,0.0632521,41.9189,272.034
1941,3.42E-06,626926,0.303438,0,0,0.303438,1.21058,0.0627972,41.9189,272.818
1942,3.42E-06,626926,0.303438,0,0,0.303438,1.21058,0.0627972,41.9189,272.818
1943,1.49E-07,626054,0.30375,0,0,0.30375,1.20957,0.0625936,41.9189,273.594
1944,1.49E-07,626054,0.30375,0,0,0.30375,1.20957,0.0625936,41.9189,273.594
1945,6.47E-06,625179,0.304062,0,0,0.304062,1.20855,0.0634719,41.9189,274.373
1946,6.47E-06,625179,0.304062,0,0,0.304062,1.20855,0.0634719,41.9189,274.373
1947,8.62E-06,624282,0.304375,0,0,0.304375,1.20751,0.0651576,41.9189,275.172
1948,8.62E-06,624282,0.304375,0,0,0.304375,1.20751,0.0651576,41.9189,275.172
1949,2.48E-06,623360,0.304688,0,0,0.304688,1.20644,0.0662732,41.9189,275.996
1950,2.48E-06,623360,0.304688,0,0,0.304688,1.20644,0.0662732,41.9189,275.996
1951,8.38E-06,622432,0.305,0,0,0.305,1.20536,0.0655353,41.9189,276.825
1952,8.38E-06,622432,0.305,0,0,0.305,1.20536,0.0655353,41.9189,276.825
1953,1.50E-05,621532,0.305313,0,0,0.305313,1.20432,0.0630538,41.9189,277.631
1954,1.50E-05,621532,0.305313,0,0,0.305313,1.20432,0.0630538,41.9189,277.631
1955,1.10E-05,620677,0.305625,0,0,0.305625,1.20332,0.0604866,41.9189,278.397
1956,1.10E-05,620677,0.305625,0,0,0.305625,1.20332,0.0604866,41.9189,278.397
1957,7.54E-07,619851,0.305937,0,0,0.305937,1.20236,0.0596965,41.9189,279.137
1958,7.54E-07,619851,0.305937,0,0,0.305937,1.20236,0.0596965,41.9189,279.137
1959,9.84E-06,619020,0.30625,0,0,0.30625,1.20139,0.0610255,41.9189,279.883
1960,9.84E-06,619020,0.30625,0,0,0.30625,1.20139,0.0610255,41.9189,279.883
1961,8.05E-06,618157,0.306563,0,0,0.306563,1.20039,0.0629277,41.9189,280.659
1962,8.05E-06,618157,0.306563,0,0,0.306563,1.20039,0.0629277,41.9189,280.659
1963,2.49E-06,617272,0.306875,0,0,0.306875,1.19936,0.0633871,41.9189,281.455
1964,2.49E-06,617272,0.306875,0,0,0.306875,1.19936,0.0633871,41.9189,281.455
1965,1.05E-05,616397,0.307187,0,0,0.307187,1.19834,0.0619906,41.9189,282.243
1966,1.05E-05,616397,0.307187,0,0,0.307187,1.19834,0.0619906,41.9189,282.243
1967,6.12E-06,615553,0.3075,0,0,0.3075,1.19735,0.0604126,41.9189,283.004
1968,6.12E-06,615553,0.3075,0,0,0.3075,1.19735,0.0604126,41.9189,283.004
1969,8.25E-06,614724,0.307813,0,0,0.307813,1.19638,0.0609725,41.9189,283.753
1970,8.25E-06,614724,0.307813,0,0,0.307813,1.19638,0.0609725,41.9189,283.753
1971,1.91E-05,613865,0.308125,0,0,0.308125,1.19538,0.0640505,41.9189,284.529
1972,1.91E-05,613865,0.308125,0,0,0.308125,1.19538,0.0640505,41.9189,284.529
1973,1.43E-05,612948,0.308437,0,0,0.308437,1.19431,0.0674903,41.9189,285.358
1974,1.43E-05,612948,0.308437,0,0,0.308437,1.19431,0.0674903,41.9189,285.358
1975,5.03E-06,611993,0.30875,0,0,0.30875,1.19319,0.0681596,41.9189,286.224
1976,5.03E-06,611993,0.30875,0,0,0.30875,1.19319,0.0681596,41.9189,286.224
1977,2.37E-05,611057,0.309063,0,0,0.309063,1.1921,0.0649648,41.9189,287.072
1978,2.37E-05,611057,0.309063,0,0,0.309063,1.1921,0.0649648,41.9189,287.072
1979,2.66E-05,610195,0.309375,0,0,0.309375,1.19109,0.0597749,41.9189,287.856
1980,2.66E-05,610195,0.309375,0,0,0.309375,1.19109,0.0597749,41.9189,287.856
1981,1.25E-05,609408,0.309687,0,0,0.309687,1.19017,0.0560343,41.9189,288.571
1982,1.25E-05,609408,0.309687,0,0,0.309687,1.19017,0.0560343,41.9189,288.571
1983,5.42E-06,608653,0.31,0,0,0.31,1.18928,0.0556765,41.9189,289.258
1984,5.42E-06,608653,0.31,0,0,0.31,1.18928,0.0556765,41.9189,289.258
1985,1.28E-05,607877,0.310313,0,0,0.310313,1.18837,0.0577462,41.9189,289.965
1986,1.28E-05,607877,0.310313,0,0,0.310313,1.18837,0.0577462,41.9189,289.965
1987,8.27E-06,607064,0.310625,0,0,0.310625,1.18742,0.0599497,41.9189,290.706
1988,8.27E-06,607064,0.310625,0,0,0.310625,1.18742,0.0599497,41.9189,290.706
1989,2.69E-06,606227,0.310937,0,0,0.310937,1.18643,0.0610373,41.9189,291.47
1990,2.69E-06,606227,0.310937,0,0,0.310937,1.18643,0.0610373,41.9189,291.47
1991,5.15E-06,605383,0.31125,0,0,0.31125,1.18544,0.061998,41.9189,292.242
1992,5.15E-06,605383,0.31125,0,0,0.31125,1.18544,0.061998,41.9189,292.242
1993,1.17E-05,604521,0.311563,0,0,0.311563,1.18443,0.0638441,41.9189,293.03
1994,1.17E-05,604521,0.311563,0,0,0.311563,1.18443,0.0638441,41.9189,293.03
1995,9.73E-06,603624,0.311875,0,0,0.311875,1.18338,0.066093,41.9189,293.852
1996,9.73E-06,603624,0.311875,0,0,0.311875,1.18338,0.066093,41.9189,293.852
1997,5.62E-06,602700,0.312187,0,0,0.312187,1.18229,0.0662814,41.9189,294.699
1998,5.62E-06,602700,0.312187,0,0,0.312187,1.18229,0.0662814,41.9189,294.699
1999,2.29E-05,601797,0.3125,0,0,0.3125,1.18123,0.0631959,41.9189,295.528
2000,2.29E-05,601797,0.3125,0,0,0.3125,1.18123,0.0631959,41.9189,295.528
2001,2.41E-05,600964,0.312813,0,0,0.312813,1.18024,0.0584288,41.9189,296.294
2002,2.41E-05,600964,0.312813,0,0,0.312813,1.18024,0.0584288,41.9189,296.294
2003,4.44E-06,600196,0.313125,0,0,0.313125,1.17934,0.0559246,41.9189,297
2004,4.44E-06,600196,0.313125,0,0,0.313125,1.17934,0.0559246,41.9189,297
2005,2.00E-05,599434,0.313437,0,0,0.313437,1.17844,0.057977,41.9189,297.702
2006,2.00E-05,599434,0.313437,0,0,0.313437,1.17844,0.057977,41.9189,297.702
2007,2.69E-05,598609,0.31375,0,0,0.31375,1.17747,0.0629761,41.9189,298.463
2008,2.69E-05,598609,0.31375,0,0,0.31375,1.17747,0.0629761,41.9189,298.463
2009,9.95E-06,597708,0.314063,0,0,0.314063,1.1764,0.0664634,41.9189,299.295
2010,9.95E-06,597708,0.314063,0,0,0.314063,1.1764,0.0664634,41.9189,299.295
2011,1.45E-05,596784,0.314375,0,0,0.314375,1.17531,0.065749,41.9189,300.149
2012,1.45E-05,596784,0.314375,0,0,0.314375,1.17531,0.065749,41.9189,300.149
2013,2.37E-05,595906,0.314687,0,0,0.314687,1.17427,0.0617152,41.9189,300.962
2014,2.37E-05,595906,0.314687,0,0,0.314687,1.17427,0.0617152,41.9189,300.962
2015,1.09E-05,595094,0.315,0,0,0.315,1.17332,0.058564,41.9189,301.714
2016,1.09E-05,595094,0.315,0,0,0.315,1.17332,0.058564,41.9189,301.714
2017,9.14E-06,594308,0.315313,0,0,0.315313,1.17238,0.0586961,41.919,302.442
2018,9.14E-06,594308,0.315313,0,0,0.315313,1.17238,0.0586961,41.919,302.442
2019,1.69E-05,593492,0.315625,0,0,0.315625,1.17142,0.0615801,41.9189,303.201
2020,1.69E-05,593492,0.315625,0,0,0.315625,1.17142,0.0615801,41.9189,303.201
2021,7.09E-06,592627,0.315937,0,0,0.315937,1.17039,0.0639244,41.919,304.004
2022,7.09E-06,592627,0.315937,0,0,0.315937,1.17039,0.0639244,41.919,304.004
2023,8.70E-06,591746,0.31625,0,0,0.31625,1.16935,0.0635309,41.9189,304.825
2024,8.70E-06,591746,0.31625,0,0,0.31625,1.16935,0.0635309,41.9189,304.825
2025,1.58E-05,590892,0.316563,0,0,0.316563,1.16833,0.0611051,41.9189,305.621
2026,1.58E-05,590892,0.316563,0,0,0.316563,1.16833,0.0611051,41.9189,305.621
2027,1.01E-05,590082,0.316875,0,0,0.316875,1.16738,0.0585402,41.9189,306.376
2028,1.01E-05,590082,0.316875,0,0,0.316875,1.16738,0.0585402,41.9189,306.376
2029,1.28E-06,589298,0.317187,0,0,0.317187,1.16644,0.0580002,41.9189,307.108
2030,1.28E-06,589298,0.317187,0,0,0.317187,1.16644,0.0580002,41.9189,307.108
2031,9.69E-06,588507,0.3175,0,0,0.3175,1.1655,0.0592598,41.9189,307.848
2032,9.69E-06,588507,0.3175,0,0,0.3175,1.1655,0.0592598,41.9189,307.848
2033,1.17E-05,587686,0.317813,0,0,0.317813,1.16453,0.0615464,41.9189,308.615
2034,1.17E-05,587686,0.317813,0,0,0.317813,1.16453,0.0615464,41.9189,308.615
2035,8.07E-06,586833,0.318125,0,0,0.318125,1.16351,0.0635465,41.9189,309.415
2036,8.07E-06,586833,0.318125,0,0,0.318125,1.16351,0.0635465,41.9189,309.415
2037,7.91E-07,585957,0.318437,0,0,0.318437,1.16247,0.0643627,41.9189,310.236
2038,7.91E-07,585957,0.318437,0,0,0.318437,1.16247,0.0643627,41.9189,310.236
2039,7.21E-06,585081,0.31875,0,0,0.31875,1.16143,0.0636882,41.9189,311.059
2040,7.21E-06,585081,0.31875,0,0,0.31875,1.16143,0.0636882,41.9189,311.059
2041,1.15E-05,584226,0.319063,0,0,0.319063,1.16041,0.0618106,41.9189,311.862
2042,1.15E-05,584226,0.319063,0,0,0.319063,1.16041,0.0618106,41.9189,311.862
2043,9.20E-06,583404,0.319375,0,0,0.319375,1.15943,0.0598617,41.9189,312.637
2044,9.20E-06,583404,0.319375,0,0,0.319375,1.15943,0.0598617,41.9189,312.637
2045,3.26E-06,582605,0.319687,0,0,0.319687,1.15847,0.0587604,41.9189,313.39
2046,3.26E-06,582605,0.319687,0,0,0.319687,1.15847,0.0587604,41.9189,313.39
2047,2.26E-07,581813,0.32,0,0,0.32,1.15753,0.0585945,41.9189,314.137
2048,2.26E-07,581813,0.32,0,0,0.32,1.15753,0.0585945,41.9189,314.137
2049,3.69E-07,581020,0.320312,0,0,0.320312,1.15658,0.0586416,41.9189,314.886
2050,3.69E-07,581020,0.320312,0,0,0.320312,1.15658,0.0586416,41.9189,314.886
2051,5.04E-07,580227,0.320625,0,0,0.320625,1.15564,0.058754,41.9189,315.635
2052,5.04E-07,580227,0.320625,0,0,0.320625,1.15564,0.058754,41.9189,315.635
2053,7.45E-06,579432,0.320938,0,0,0.320938,1.15468,0.0597531,41.9189,316.388
2054,7.45E-06,579432,0.320938,0,0,0.320938,1.15468,0.0597531,41.9189,316.388
2055,1.53E-05,578613,0.32125,0,0,0.32125,1.15371,0.0621748,41.9189,317.164
2056,1.53E-05,578613,0.32125,0,0,0.32125,1.15371,0.0621748,41.9189,317.164
2057,1.30E-05,577751,0.321562,0,0,0.321562,1.15267,0.0650117,41.9189,317.982
2058,1.30E-05,577751,0.321562,0,0,0.321562,1.15267,0.0650117,41.9189,317.982
2059,1.71E-06,576854,0.321875,0,0,0.321875,1.1516,0.0659946,41.9189,318.834
2060,1.71E-06,576854,0.321875,0,0,0.321875,1.1516,0.0659946,41.9189,318.834
2061,1.63E-05,575965,0.322188,0,0,0.322188,1.15053,0.0640388,41.9189,319.679
2062,1.63E-05,575965,0.322188,0,0,0.322188,1.15053,0.0640388,41.9189,319.679
2063,1.70E-05,575123,0.3225,0,0,0.3225,1.14953,0.0608453,41.9189,320.481
2064,1.70E-05,575123,0.3225,0,0,0.3225,1.14953,0.0608453,41.9189,320.481
2065,5.88E-06,574325,0.322812,0,0,0.322812,1.14857,0.0588062,41.9189,321.241
2066,5.88E-06,574325,0.322812,0,0,0.322812,1.14857,0.0588062,41.9189,321.241
2067,6.46E-07,573541,0.323125,0,0,0.323125,1.14763,0.0583961,41.9189,321.99
2068,6.46E-07,573541,0.323125,0,0,0.323125,1.14763,0.0583961,41.9189,321.99
2069,6.22E-06,572754,0.323438,0,0,0.323438,1.14668,0.0578803,41.9189,322.741
2070,6.22E-06,572754,0.323438,0,0,0.323438,1.14668,0.0578803,41.9189,322.741
2071,1.44E-05,571986,0.32375,0,0,0.32375,1.14576,0.0557647,41.9189,323.475
2072,1.44E-05,571986,0.32375,0,0,0.32375,1.14576,0.0557647,41.9189,323.475
2073,6.20E-06,571258,0.324062,0,0,0.324062,1.14488,0.0539115,41.9189,324.173
2074,6.20E-06,571258,0.324062,0,0,0.324062,1.14488,0.0539115,41.9189,324.173
2075,1.67E-05,570542,0.324375,0,0,0.324375,1.14403,0.0554334,41.9189,324.859
2076,1.67E-05,570542,0.324375,0,0,0.324375,1.14403,0.0554334,41.9189,324.859
2077,3.11E-05,569774,0.324688,0,0,0.324688,1.1431,0.0603464,41.9189,325.595
2078,3.11E-05,569774,0.324688,0,0,0.324688,1.1431,0.0603464,41.9189,325.595
2079,2.02E-05,568921,0.325,0,0,0.325,1.14208,0.065312,41.9189,326.415
2080,2.02E-05,568921,0.325,0,0,0.325,1.14208,0.065312,41.9189,326.415
2081,5.31E-06,568017,0.325312,0,0,0.325312,1.14098,0.0665404,41.9189,327.284
2082,5.31E-06,568017,0.325312,0,0,0.325312,1.14098,0.0665404,41.9189,327.284
2083,1.97E-05,567132,0.325625,0,0,0.325625,1.13992,0.0638774,41.9189,328.136
2084,1.97E-05,567132,0.325625,0,0,0.325625,1.13992,0.0638774,41.9189,328.136
2085,1.33E-05,566300,0.325938,0,0,0.325938,1.13891,0.0608677,41.9189,328.938
2086,1.33E-05,566300,0.325938,0,0,0.325938,1.13891,0.0608677,41.9189,328.938
2087,1.53E-06,565501,0.32625,0,0,0.32625,1.13795,0.0596701,41.9189,329.708
2088,1.53E-06,565501,0.32625,0,0,0.32625,1.13795,0.0596701,41.9189,329.708
2089,1.79E-06,564705,0.326562,0,0,0.326562,1.13698,0.0593332,41.9189,330.478
2090,1.79E-06,564705,0.326562,0,0,0.326562,1.13698,0.0593332,41.9189,330.478
2091,1.04E-05,563914,0.326875,0,0,0.326875,1.13603,0.0581742,41.9189,331.243
2092,1.04E-05,563914,0.326875,0,0,0.326875,1.13603,0.0581742,41.9189,331.243
2093,1.14E-05,563152,0.327188,0,0,0.327188,1.13511,0.0561005,41.9189,331.981
2094,1.14E-05,563152,0.327188,0,0,0.327188,1.13511,0.0561005,41.9189,331.981
2095,8.33E-07,562418,0.3275,0,0,0.3275,1.13423,0.055038,41.9189,332.692
2096,8.33E-07,562418,0.3275,0,0,0.3275,1.13423,0.055038,41.9189,332.692
2097,8.70E-06,561684,0.327812,0,0,0.327812,1.13333,0.0560884,41.9189,333.404
2098,8.70E-06,561684,0.327812,0,0,0.327812,1.13333,0.0560884,41.9189,333.404
2099,8.30E-06,560925,0.328125,0,0,0.328125,1.13242,0.0578124,41.9189,334.142
2100,8.30E-06,560925,0.328125,0,0,0.328125,1.13242,0.0578124,41.9189,334.142
2101,4.94E-06,560144,0.328438,0,0,0.328438,1.13147,0.0590838,41.9189,334.901
2102,4.94E-06,560144,0.328438,0,0,0.328438,1.13147,0.0590838,41.9189,334.901
2103,7.33E-06,559350,0.32875,0,0,0.32875,1.13051,0.0604497,41.9189,335.675
2104,7.33E-06,559350,0.32875,0,0,0.32875,1.13051,0.0604497,41.9189,335.675
2105,8.91E-06,558534,0.329062,0,0,0.329062,1.12951,0.0620739,41.9189,336.47
2106,8.91E-06,558534,0.329062,0,0,0.329062,1.12951,0.0620739,41.9189,336.47
2107,2.14E-06,557695,0.329375,0,0,0.329375,1.1285,0.0625807,41.9189,337.288
2108,2.14E-06,557695,0.329375,0,0,0.329375,1.1285,0.0625807,41.9189,337.288
2109,1.98E-05,556865,0.329688,0,0,0.329688,1.12749,0.0603636,41.9189,338.099
2110,1.98E-05,556865,0.329688,0,0,0.329688,1.12749,0.0603636,41.9189,338.099
2111,2.17E-05,556090,0.33,0,0,0.33,1.12655,0.0564216,41.9189,338.857
2112,2.17E-05,556090,0.33,0,0,0.33,1.12655,0.0564216,41.9189,338.857
2113,7.18E-07,555369,0.330312,0,0,0.330312,1.12567,0.0547296,41.9189,339.564
2114,7.18E-07,555369,0.330312,0,0,0.330312,1.12567,0.0547296,41.9189,339.564
2115,2.55E-05,554639,0.330625,0,0,0.330625,1.12479,0.0577235,41.9189,340.279
2116,2.55E-05,554639,0.330625,0,0,0.330625,1.12479,0.0577235,41.9189,340.279
2117,2.49E-05,553838,0.330938,0,0,0.330938,1.12381,0.062636,41.9189,341.065
2118,2.49E-05,553838,0.330938,0,0,0.330938,1.12381,0.062636,41.9189,341.065
2119,3.87E-07,552975,0.33125,0,0,0.33125,1.12276,0.0647565,41.9189,341.913
2120,3.87E-07,552975,0.33125,0,0,0.33125,1.12276,0.0647565,41.9189,341.913
2121,1.94E-05,552115,0.331562,0,0,0.331562,1.12171,0.0627891,41.9189,342.758
2122,1.94E-05,552115,0.331562,0,0,0.331562,1.12171,0.0627891,41.9189,342.758
2123,1.53E-05,551308,0.331875,0,0,0.331875,1.12073,0.05961,41.9189,343.553
2124,1.53E-05,551308,0.331875,0,0,0.331875,1.12073,0.05961,41.9189,343.553
2125,1.31E-07,550537,0.332188,0,0,0.332188,1.11978,0.0583314,41.9189,344.313
2126,1.31E-07,550537,0.332188,0,0,0.332188,1.11978,0.0583314,41.9189,344.313
2127,2.74E-06,549764,0.3325,0,0,0.3325,1.11884,0.0587095,41.9189,345.077
2128,2.74E-06,549764,0.3325,0,0,0.3325,1.11884,0.0587095,41.9189,345.077
2129,8.55E-06,548984,0.332812,0,0,0.332812,1.11789,0.0581354,41.9189,345.847
2130,8.55E-06,548984,0.332812,0,0,0.332812,1.11789,0.0581354,41.9189,345.847
2131,1.37E-05,548229,0.333125,0,0,0.333125,1.11697,0.0559686,41.9189,346.594
2132,1.37E-05,548229,0.333125,0,0,0.333125,1.11697,0.0559686,41.9189,346.594
2133,1.38E-07,547508,0.333438,0,0,0.333438,1.11608,0.0549441,41.9189,347.309
2134,1.38E-07,547508,0.333438,0,0,0.333438,1.11608,0.0549441,41.9189,347.309
2135,2.03E-05,546781,0.33375,0,0,0.33375,1.1152,0.0572968,41.9189,348.029
2136,2.03E-05,546781,0.33375,0,0,0.33375,1.1152,0.0572968,41.9189,348.029
2137,2.45E-05,545998,0.334062,0,0,0.334062,1.11423,0.0616469,41.9189,348.806
2138,2.45E-05,545998,0.334062,0,0,0.334062,1.11423,0.0616469,41.9189,348.806
2139,7.33E-06,545152,0.334375,0,0,0.334375,1.1132,0.0645059,41.9189,349.647
2140,7.33E-06,545152,0.334375,0,0,0.334375,1.1132,0.0645059,41.9189,349.647
2141,1.47E-05,544292,0.334688,0,0,0.334688,1.11214,0.0636385,41.9189,350.503
2142,1.47E-05,544292,0.334688,0,0,0.334688,1.11214,0.0636385,41.9189,350.503
2143,2.23E-05,543472,0.335,0,0,0.335,1.11114,0.0601028,41.9189,351.319
2144,2.23E-05,543472,0.335,0,0,0.335,1.11114,0.0601028,41.9189,351.319
2145,1.22E-05,542709,0.335312,0,0,0.335312,1.1102,0.0570066,41.9189,352.081
2146,1.22E-05,542709,0.335312,0,0,0.335312,1.1102,0.0570066,41.9189,352.081
2147,3.61E-06,541973,0.335625,0,0,0.335625,1.1093,0.0565208,41.9189,352.815
2148,3.61E-06,541973,0.335625,0,0,0.335625,1.1093,0.0565208,41.9189,352.815
2149,1.21E-05,541225,0.335938,0,0,0.335938,1.10838,0.0582155,41.9189,353.563
2150,1.21E-05,541225,0.335938,0,0,0.335938,1.10838,0.0582155,41.9189,353.563
2151,9.01E-06,540444,0.33625,0,0,0.33625,1.10742,0.0602076,41.9189,354.344
2152,9.01E-06,540444,0.33625,0,0,0.33625,1.10742,0.0602076,41.9189,354.344
2153,1.16E-06,539642,0.336563,0,0,0.336563,1.10643,0.0609092,41.9189,355.148
2154,1.16E-06,539642,0.336563,0,0,0.336563,1.10643,0.0609092,41.9189,355.148
2155,8.98E-06,538844,0.336875,0,0,0.336875,1.10546,0.0599586,41.9189,355.949
2156,8.98E-06,538844,0.336875,0,0,0.336875,1.10546,0.0599586,41.9189,355.949
2157,6.79E-06,538068,0.337187,0,0,0.337187,1.1045,0.0585585,41.9189,356.727
2158,6.79E-06,538068,0.337187,0,0,0.337187,1.1045,0.0585585,41.9189,356.727
2159,3.45E-06,537308,0.3375,0,0,0.3375,1.10356,0.058441,41.9189,357.491
2160,3.45E-06,537308,0.3375,0,0,0.3375,1.10356,0.058441,41.9189,357.491
2161,9.28E-06,536537,0.337813,0,0,0.337813,1.10261,0.0598156,41.9189,358.268
2162,9.28E-06,536537,0.337813,0,0,0.337813,1.10261,0.0598156,41.9189,358.268
2163,1.05E-06,535741,0.338125,0,0,0.338125,1.10163,0.0607401,41.9189,359.069
2164,1.05E-06,535741,0.338125,0,0,0.338125,1.10163,0.0607401,41.9189,359.069
2165,1.43E-05,534946,0.338437,0,0,0.338437,1.10064,0.059352,41.9189,359.872
2166,1.43E-05,534946,0.338437,0,0,0.338437,1.10064,0.059352,41.9189,359.872
2167,1.95E-05,534188,0.33875,0,0,0.33875,1.09971,0.0562107,41.9189,360.638
2168,1.95E-05,534188,0.33875,0,0,0.33875,1.09971,0.0562107,41.9189,360.638
2169,8.06E-06,533478,0.339063,0,0,0.339063,1.09883,0.0538742,41.9189,361.356
2170,8.06E-06,533478,0.339063,0,0,0.339063,1.09883,0.0538742,41.9189,361.356
2171,7.89E-06,532785,0.339375,0,0,0.339375,1.09798,0.0540889,41.9189,362.057
2172,7.89E-06,532785,0.339375,0,0,0.339375,1.09798,0.0540889,41.9189,362.057
2173,1.34E-05,532068,0.339687,0,0,0.339687,1.09709,0.0562326,41.9189,362.783
2174,1.34E-05,532068,0.339687,0,0,0.339687,1.09709,0.0562326,41.9189,362.783
2175,5.90E-06,531318,0.34,0,0,0.34,1.09617,0.0580563,41.9189,363.544
2176,5.90E-06,531318,0.34,0,0,0.34,1.09617,0.0580563,41.9189,363.544
2177,6.57E-06,530555,0.340313,0,0,0.340313,1.09522,0.0578745,41.9189,364.319
2178,6.57E-06,530555,0.340313,0,0,0.340313,1.09522,0.0578745,41.9189,364.319
2179,1.36E-05,529810,0.340625,0,0,0.340625,1.0943,0.0559578,41.9189,365.076
2180,1.36E-05,529810,0.340625,0,0,0.340625,1.0943,0.0559578,41.9189,365.076
2181,8.64E-06,529099,0.340937,0,0,0.340937,1.09341,0.0540596,41.9189,365.801
2182,8.64E-06,529099,0.340937,0,0,0.340937,1.09341,0.0540596,41.9189,365.801
2183,5.48E-06,528406,0.34125,0,0,0.34125,1.09256,0.0540284,41.9189,366.506
2184,5.48E-06,528406,0.34125,0,0,0.34125,1.09256,0.0540284,41.9189,366.506
2185,1.72E-05,527696,0.341563,0,0,0.341563,1.09167,0.0563303,41.9189,367.23
2186,1.72E-05,527696,0.341563,0,0,0.341563,1.09167,0.0563303,41.9189,367.23
2187,1.66E-05,526942,0.341875,0,0,0.341875,1.09074,0.0595479,41.9189,368.001
2188,1.66E-05,526942,0.341875,0,0,0.341875,1.09074,0.0595479,41.9189,368.001
2189,3.74E-06,526147,0.342187,0,0,0.342187,1.08975,0.061353,41.9189,368.813
2190,3.74E-06,526147,0.342187,0,0,0.342187,1.08975,0.061353,41.9189,368.813
2191,1.32E-05,525346,0.3425,0,0,0.3425,1.08876,0.0603239,41.9189,369.633
2192,1.32E-05,525346,0.3425,0,0,0.3425,1.08876,0.0603239,41.9189,369.633
2193,2.17E-05,524580,0.342813,0,0,0.342813,1.0878,0.0570717,41.9189,370.419
2194,2.17E-05,524580,0.342813,0,0,0.342813,1.0878,0.0570717,41.9189,370.419
2195,1.34E-05,523866,0.343125,0,0,0.343125,1.08692,0.0540044,41.9189,371.151
2196,1.34E-05,523866,0.343125,0,0,0.343125,1.08692,0.0540044,41.9189,371.151
2197,4.12E-06,523182,0.343437,0,0,0.343437,1.08606,0.0534495,41.9189,371.853
2198,4.12E-06,523182,0.343437,0,0,0.343437,1.08606,0.0534495,41.9189,371.853
2199,1.78E-05,522484,0.34375,0,0,0.34375,1.08519,0.0557715,41.9189,372.571
2200,1.78E-05,522484,0.34375,0,0,0.34375,1.08519,0.0557715,41.9189,372.571
2201,2.66E-05,521739,0.344063,0,0,0.344063,1.08426,0.0599978,41.9189,373.337
2202,2.66E-05,521739,0.344063,0,0,0.344063,1.08426,0.0599978,41.9189,373.337
2203,1.36E-05,520930,0.344375,0,0,0.344375,1.08326,0.0607048,41.9189,374.172
2204,1.36E-05,520930,0.344375,0,0,0.344375,1.08326,0.0607048,41.9189,374.172
2205,0.000223948,520167,0.344687,0,0,0.344687,1.0823,0.0386083,41.9189,374.958
2206,0.000223948,520167,0.344687,0,0,0.344687,1.0823,0.0386083,41.9189,374.958
2207,9.79E-05,519948,0.345,0,0,0.345,1.08202,0.0277642,41.919,375.185
2208,9.79E-05,519948,0.345,0,0,0.345,1.08202,0.0277642,41.919,375.185
2209,0.000577735,519465,0.345313,0,0,0.345313,1.08142,0.089731,41.919,375.684
2210,0.000577735,519465,0.345313,0,0,0.345313,1.08142,0.089731,41.919,375.684
2211,0.000702117,517588,0.345625,0,0,0.345625,1.07908,0.0769145,41.9189,377.627
2212,0.000702117,517588,0.345625,0,0,0.345625,1.07908,0.0769145,41.9189,377.627
2213,0.000319053,517455,0.345937,0,0,0.345937,1.07891,0.0434686,41.9189,377.765
2214,0.000319053,517455,0.345937,0,0,0.345937,1.07891,0.0434686,41.9189,377.765
2215,7.98E-05,516472,0.34625,0,0,0.34625,1.07768,0.0667501,41.9189,378.784
2216,7.98E-05,516472,0.34625,0,0,0.34625,1.07768,0.0667501,41.9189,378.784
2217,4.29E-05,515730,0.346563,0,0,0.346563,1.07674,0.0618557,41.919,379.555
2218,4.29E-05,515730,0.346563,0,0,0.346563,1.07674,0.0618557,41.919,379.555
2219,3.17E-05,514872,0.346875,0,0,0.346875,1.07568,0.0640286,41.9189,380.447
2220,3.17E-05,514872,0.346875,0,0,0.346875,1.07568,0.0640286,41.9189,380.447
2221,0.000107872,514080,0.347187,0,0,0.347187,1.07467,0.0695871,41.919,381.273
2222,0.000107872,514080,0.347187,0,0,0.347187,1.07467,0.0695871,41.919,381.273
2223,0.000350054,513070,0.3475,0,0,0.3475,1.07342,0.0475933,41.9189,382.326
2224,0.000350054,513070,0.3475,0,0,0.3475,1.07342,0.0475933,41.9189,382.326
2225,0.000433136,512858,0.347813,0,0,0.347813,1.07314,0.0566629,41.919,382.547
2226,0.000433136,512858,0.347813,0,0,0.347813,1.07314,0.0566629,41.919,382.547
2227,0.000410371,511616,0.348125,0,0,0.348125,1.0716,0.0580589,41.9189,383.845
2228,0.000410371,511616,0.348125,0,0,0.348125,1.0716,0.0580589,41.9189,383.845
2229,0.000355456,511368,0.348437,0,0,0.348437,1.07127,0.052778,41.919,384.104
2230,0.000355456,511368,0.348437,0,0,0.348437,1.07127,0.052778,41.919,384.104
2231,0.000401779,510264,0.34875,0,0,0.34875,1.0699,0.049015,41.9189,385.261
2232,0.000401779,510264,0.34875,0,0,0.34875,1.0699,0.049015,41.9189,385.261
2233,0.000424464,510115,0.349063,0,0,0.349063,1.06969,0.0517054,41.919,385.417
2234,0.000424464,510115,0.349063,0,0,0.349063,1.06969,0.0517054,41.919,385.417
2235,0.000347484,508944,0.349375,0,0,0.349375,1.06823,0.0588374,41.9189,386.646
2236,0.000347484,508944,0.349375,0,0,0.349375,1.06823,0.0588374,41.9189,386.646
2237,0.000396707,508606,0.349687,0,0,0.349687,1.06779,0.062875,41.919,387.001
2238,0.000396707,508606,0.349687,0,0,0.349687,1.06779,0.062875,41.919,387.001
2239,0.000434089,507330,0.35,0,0,0.35,1.0662,0.0590671,41.9189,388.344
2240,0.000434089,507330,0.35,0,0,0.35,1.0662,0.0590671,41.9189,388.344
2241,0.000349345,507092,0.350313,0,0,0.350313,1.06589,0.0515008,41.919,388.595
2242,0.000349345,507092,0.350313,0,0,0.350313,1.06589,0.0515008,41.919,388.595
2243,0.000386474,506017,0.350625,0,0,0.350625,1.06454,0.0485627,41.9189,389.728
2244,0.000386474,506017,0.350625,0,0,0.350625,1.06454,0.0485627,41.9189,389.728
2245,0.000418188,505853,0.350937,0,0,0.350937,1.06433,0.0519348,41.919,389.901
2246,0.000418188,505853,0.350937,0,0,0.350937,1.06433,0.0519348,41.919,389.901
2247,0.000363506,504696,0.35125,0,0,0.35125,1.06287,0.0569385,41.9189,391.124
2248,0.000363506,504696,0.35125,0,0,0.35125,1.06287,0.0569385,41.9189,391.124
2249,0.000392854,504401,0.351562,0,0,0.351562,1.06249,0.0592816,41.919,391.436
2250,0.000392854,504401,0.351562,0,0,0.351562,1.06249,0.0592816,41.919,391.436
2251,0.000402359,503181,0.351875,0,0,0.351875,1.06096,0.0582531,41.9189,392.728
2252,0.000402359,503181,0.351875,0,0,0.351875,1.06096,0.0582531,41.9189,392.728
2253,0.000375797,502911,0.352188,0,0,0.352188,1.06061,0.0560315,41.919,393.014
2254,0.000375797,502911,0.352188,0,0,0.352188,1.06061,0.0560315,41.919,393.014
2255,0.000386074,501754,0.3525,0,0,0.3525,1.05915,0.0552642,41.9189,394.242
2256,0.000386074,501754,0.3525,0,0,0.3525,1.05915,0.0552642,41.9189,394.242
2257,0.000372038,501505,0.352812,0,0,0.352812,1.05883,0.0540693,41.919,394.508
2258,0.000372038,501505,0.352812,0,0,0.352812,1.05883,0.0540693,41.919,394.508
2259,0.000380132,500382,0.353125,0,0,0.353125,1.05741,0.0537115,41.9189,395.702
2260,0.000380132,500382,0.353125,0,0,0.353125,1.05741,0.0537115,41.9189,395.702
2261,0.000450798,500139,0.353438,0,0,0.353438,1.0571,0.0601198,41.9189,395.961
2262,0.000450798,500139,0.353438,0,0,0.353438,1.0571,0.0601198,41.9189,395.961
2263,0.000486136,498851,0.35375,0,0,0.35375,1.05546,0.0551806,41.9189,397.334
2264,0.000486136,498851,0.35375,0,0,0.35375,1.05546,0.0551806,41.9189,397.334
2265,0.000189183,498738,0.354062,0,0,0.354062,1.05532,0.0340953,41.919,397.455
2266,0.000189183,498738,0.354062,0,0,0.354062,1.05532,0.0340953,41.919,397.455
2267,0.000153679,497998,0.354375,0,0,0.354375,1.05438,0.0599279,41.919,398.245
2268,0.000153679,497998,0.354375,0,0,0.354375,1.05438,0.0599279,41.919,398.245
2269,1.41E-05,497216,0.354688,0,0,0.354688,1.05338,0.0695028,41.919,399.082
2270,1.41E-05,497216,0.354688,0,0,0.354688,1.05338,0.0695028,41.919,399.082
2271,9.86E-05,496223,0.355,0,0,0.355,1.05212,0.0661952,41.919,400.145
2272,9.86E-05,496223,0.355,0,0,0.355,1.05212,0.0661952,41.919,400.145
2273,2.57E-05,495529,0.355312,0,0,0.355312,1.05124,0.0571513,41.919,400.89
2274,2.57E-05,495529,0.355312,0,0,0.355312,1.05124,0.0571513,41.919,400.89
2275,5.55E-05,494775,0.355625,0,0,0.355625,1.05028,0.0545107,41.919,401.7
2276,5.55E-05,494775,0.355625,0,0,0.355625,1.05028,0.0545107,41.919,401.7
2277,2.13E-05,494151,0.355938,0,0,0.355938,1.04948,0.0518745,41.919,402.371
2278,2.13E-05,494151,0.355938,0,0,0.355938,1.04948,0.0518745,41.919,402.371
2279,3.06E-05,493466,0.35625,0,0,0.35625,1.04861,0.0564723,41.919,403.108
2280,3.06E-05,493466,0.35625,0,0,0.35625,1.04861,0.0564723,41.919,403.108
2281,7.53E-05,492723,0.356562,0,0,0.356562,1.04766,0.0524172,41.919,403.908
2282,7.53E-05,492723,0.356562,0,0,0.356562,1.04766,0.0524172,41.919,403.908
2283,8.26E-05,492144,0.356875,0,0,0.356875,1.04692,0.0532229,41.919,404.532
2284,8.26E-05,492144,0.356875,0,0,0.356875,1.04692,0.0532229,41.919,404.532
2285,0.000111993,491381,0.357188,0,0,0.357188,1.04595,0.0505751,41.919,405.356
2286,0.000111993,491381,0.357188,0,0,0.357188,1.04595,0.0505751,41.919,405.356
2287,0.000107975,490872,0.3575,0,0,0.3575,1.04529,0.0509888,41.919,405.907
2288,0.000107975,490872,0.3575,0,0,0.3575,1.04529,0.0509888,41.919,405.907
2289,2.15E-05,490099,0.357812,0,0,0.357812,1.04431,0.0620914,41.919,406.743
2290,2.15E-05,490099,0.357812,0,0,0.357812,1.04431,0.0620914,41.919,406.743
2291,0.000101636,489302,0.358125,0,0,0.358125,1.04329,0.0546209,41.919,407.607
2292,0.000101636,489302,0.358125,0,0,0.358125,1.04329,0.0546209,41.919,407.607
2293,9.43E-05,488725,0.358438,0,0,0.358438,1.04255,0.0566556,41.919,408.233
2294,9.43E-05,488725,0.358438,0,0,0.358438,1.04255,0.0566556,41.919,408.233
2295,8.67E-05,487876,0.35875,0,0,0.35875,1.04146,0.0526937,41.919,409.155
2296,8.67E-05,487876,0.35875,0,0,0.35875,1.04146,0.0526937,41.919,409.155
2297,6.72E-06,487401,0.359062,0,0,0.359062,1.04085,0.0447558,41.919,409.671
2298,6.72E-06,487401,0.359062,0,0,0.359062,1.04085,0.0447558,41.919,409.671
2299,5.80E-05,486757,0.359375,0,0,0.359375,1.04002,0.0537865,41.919,410.372
2300,5.80E-05,486757,0.359375,0,0,0.359375,1.04002,0.0537865,41.919,410.372
2301,0.000106108,486051,0.359688,0,0,0.359688,1.03912,0.0473532,41.919,411.141
2302,0.000106108,486051,0.359688,0,0,0.359688,1.03912,0.0473532,41.919,411.141
2303,0.00014611,485573,0.36,0,0,0.36,1.0385,0.0514787,41.919,411.662
2304,0.00014611,485573,0.36,0,0,0.36,1.0385,0.0514787,41.919,411.662
2305,7.27E-05,484762,0.360312,0,0,0.360312,1.03746,0.0574262,41.919,412.548
2306,7.27E-05,484762,0.360312,0,0,0.360312,1.03746,0.0574262,41.919,412.548
2307,3.80E-06,484131,0.360625,0,0,0.360625,1.03665,0.0506505,41.919,413.237
2308,3.80E-06,484131,0.360625,0,0,0.360625,1.03665,0.0506505,41.919,413.237
2309,2.86E-05,483495,0.360938,0,0,0.360938,1.03583,0.0537001,41.919,413.933
2310,2.86E-05,483495,0.360938,0,0,0.360938,1.03583,0.0537001,41.919,413.933
2311,8.33E-05,482786,0.36125,0,0,0.36125,1.03492,0.0631208,41.919,414.71
2312,8.33E-05,482786,0.36125,0,0,0.36125,1.03492,0.0631208,41.919,414.71
2313,0.000144708,481907,0.361562,0,0,0.361562,1.03379,0.0569491,41.919,415.673
2314,0.000144708,481907,0.361562,0,0,0.361562,1.03379,0.0569491,41.919,415.673
2315,1.09E-05,481358,0.361875,0,0,0.361875,1.03308,0.0459249,41.919,416.275
2316,1.09E-05,481358,0.361875,0,0,0.361875,1.03308,0.0459249,41.919,416.275
2317,3.66E-05,480764,0.362188,0,0,0.362188,1.03232,0.0505499,41.919,416.929
2318,3.66E-05,480764,0.362188,0,0,0.362188,1.03232,0.0505499,41.919,416.929
2319,4.70E-05,480097,0.3625,0,0,0.3625,1.03146,0.052357,41.919,417.662
2320,4.70E-05,480097,0.3625,0,0,0.3625,1.03146,0.052357,41.919,417.662
2321,0.000103136,479458,0.362812,0,0,0.362812,1.03063,0.0520497,41.919,418.367
2322,0.000103136,479458,0.362812,0,0,0.362812,1.03063,0.0520497,41.919,418.367
2323,0.000101937,478799,0.363125,0,0,0.363125,1.02978,0.0516401,41.919,419.093
2324,0.000101937,478799,0.363125,0,0,0.363125,1.02978,0.0516401,41.919,419.093
2325,9.56E-06,478171,0.363438,0,0,0.363438,1.02897,0.0491937,41.919,419.786
2326,9.56E-06,478171,0.363438,0,0,0.363438,1.02897,0.0491937,41.919,419.786
2327,2.08E-05,477576,0.36375,0,0,0.36375,1.0282,0.0498837,41.919,420.444
2328,2.08E-05,477576,0.36375,0,0,0.36375,1.0282,0.0498837,41.919,420.444
2329,4.70E-05,476930,0.364062,0,0,0.364062,1.02737,0.0556493,41.919,421.158
2330,4.70E-05,476930,0.364062,0,0,0.364062,1.02737,0.0556493,41.919,421.158
2331,0.000160101,476188,0.364375,0,0,0.364375,1.02641,0.044981,41.919,421.979
2332,0.000160101,476188,0.364375,0,0,0.364375,1.02641,0.044981,41.919,421.979
2333,0.000229319,475815,0.364688,0,0,0.364688,1.02593,0.0514524,41.919,422.393
2334,0.000229319,475815,0.364688,0,0,0.364688,1.02593,0.0514524,41.919,422.393
2335,0.000303616,474910,0.365,0,0,0.365,1.02475,0.04554,41.919,423.397
2336,0.000303616,474910,0.365,0,0,0.365,1.02475,0.04554,41.919,423.397
2337,0.000344968,474687,0.365312,0,0,0.365312,1.02446,0.0488008,41.919,423.644
2338,0.000344968,474687,0.365312,0,0,0.365312,1.02446,0.0488008,41.919,423.644
2339,0.000371304,473699,0.365625,0,0,0.365625,1.02319,0.0470748,41.919,424.743
2340,0.000371304,473699,0.365625,0,0,0.365625,1.02319,0.0470748,41.919,424.743
2341,0.000409689,473522,0.365938,0,0,0.365938,1.02295,0.0505919,41.9191,424.94
2342,0.000409689,473522,0.365938,0,0,0.365938,1.02295,0.0505919,41.9191,424.94
2343,0.000341086,472444,0.36625,0,0,0.36625,1.02156,0.0561851,41.919,426.141
2344,0.000341086,472444,0.36625,0,0,0.36625,1.02156,0.0561851,41.919,426.141
2345,0.000152407,472125,0.366562,0,0,0.366562,1.02114,0.0390417,41.9191,426.497
2346,0.000152407,472125,0.366562,0,0,0.366562,1.02114,0.0390417,41.9191,426.497
2347,0.00010253,471484,0.366875,0,0,0.366875,1.02031,0.0443242,41.919,427.212
2348,0.00010253,471484,0.366875,0,0,0.366875,1.02031,0.0443242,41.919,427.212
2349,0.000140509,471031,0.367188,0,0,0.367188,1.01972,0.0485348,41.9191,427.719
2350,0.000140509,471031,0.367188,0,0,0.367188,1.01972,0.0485348,41.9191,427.719
2351,0.00018213,470284,0.3675,0,0,0.3675,1.01875,0.0436704,41.919,428.553
2352,0.00018213,470284,0.3675,0,0,0.3675,1.01875,0.0436704,41.919,428.553
2353,0.000189338,469954,0.367813,0,0,0.367813,1.01832,0.0446473,41.9191,428.923
2354,0.000189338,469954,0.367813,0,0,0.367813,1.01832,0.0446473,41.9191,428.923
2355,0.000172945,469184,0.368125,0,0,0.368125,1.01732,0.0475713,41.919,429.786
2356,0.000172945,469184,0.368125,0,0,0.368125,1.01732,0.0475713,41.919,429.786
2357,0.00014981,468780,0.368437,0,0,0.368437,1.0168,0.0434673,41.9191,430.239
2358,0.00014981,468780,0.368437,0,0,0.368437,1.0168,0.0434673,41.9191,430.239
2359,0.000135876,468114,0.36875,0,0,0.36875,1.01593,0.0445039,41.919,430.986
2360,0.000135876,468114,0.36875,0,0,0.36875,1.01593,0.0445039,41.919,430.986
2361,3.39E-05,467685,0.369063,0,0,0.369063,1.01537,0.0377864,41.9191,431.469
2362,3.39E-05,467685,0.369063,0,0,0.369063,1.01537,0.0377864,41.9191,431.469
2363,3.07E-05,467188,0.369375,0,0,0.369375,1.01472,0.0428994,41.9191,432.027
2364,3.07E-05,467188,0.369375,0,0,0.369375,1.01472,0.0428994,41.9191,432.027
2365,1.25E-05,466630,0.369687,0,0,0.369687,1.014,0.04391,41.9191,432.655
2366,1.25E-05,466630,0.369687,0,0,0.369687,1.014,0.04391,41.9191,432.655
2367,7.21E-05,466109,0.37,0,0,0.37,1.01332,0.0369054,41.9191,433.242
2368,7.21E-05,466109,0.37,0,0,0.37,1.01332,0.0369054,41.9191,433.242
2369,0.000121311,465727,0.370313,0,0,0.370313,1.01282,0.0416329,41.9191,433.673
2370,0.000121311,465727,0.370313,0,0,0.370313,1.01282,0.0416329,41.9191,433.673
2371,7.11E-05,465088,0.370625,0,0,0.370625,1.01198,0.045587,41.9191,434.394
2372,7.11E-05,465088,0.370625,0,0,0.370625,1.01198,0.045587,41.9191,434.394
2373,7.63E-05,464608,0.370937,0,0,0.370937,1.01135,0.0323698,41.9191,434.937
2374,7.63E-05,464608,0.370937,0,0,0.370937,1.01135,0.0323698,41.9191,434.937
2375,0.000141226,464299,0.37125,0,0,0.37125,1.01095,0.0384994,41.9191,435.285
2376,0.000141226,464299,0.37125,0,0,0.37125,1.01095,0.0384994,41.9191,435.285
2377,0.000200014,463666,0.371563,0,0,0.371563,1.01012,0.0337646,41.9191,436.002
2378,0.000200014,463666,0.371563,0,0,0.371563,1.01012,0.0337646,41.9191,436.002
2379,0.000234601,463476,0.371875,0,0,0.371875,1.00988,0.0365545,41.9191,436.217
2380,0.000234601,463476,0.371875,0,0,0.371875,1.00988,0.0365545,41.9191,436.217
2381,0.000268975,462774,0.372187,0,0,0.372187,1.00896,0.0338044,41.9191,437.012
2382,0.000268975,462774,0.372187,0,0,0.372187,1.00896,0.0338044,41.9191,437.012
2383,0.000283954,462652,0.3725,0,0,0.3725,1.0088,0.0348911,41.9191,437.15
2384,0.000283954,462652,0.3725,0,0,0.3725,1.0088,0.0348911,41.9191,437.15
2385,0.000309773,461924,0.372813,0,0,0.372813,1.00785,0.0327252,41.9191,437.977
2386,0.000309773,461924,0.372813,0,0,0.372813,1.00785,0.0327252,41.9191,437.977
2387,0.000279627,461856,0.373125,0,0,0.373125,1.00776,0.0302726,41.9191,438.054
2388,0.000279627,461856,0.373125,0,0,0.373125,1.00776,0.0302726,41.9191,438.054
2389,0.000267798,461188,0.373437,0,0,0.373437,1.00688,0.0322159,41.9191,438.812
2390,0.000267798,461188,0.373437,0,0,0.373437,1.00688,0.0322159,41.9191,438.812
2391,0.000278067,461073,0.37375,0,0,0.37375,1.00673,0.031664,41.9191,438.943
2392,0.000278067,461073,0.37375,0,0,0.37375,1.00673,0.031664,41.9191,438.943
2393,0.000258479,460419,0.374063,0,0,0.374063,1.00587,0.0328934,41.9191,439.688
2394,0.000258479,460419,0.374063,0,0,0.374063,1.00587,0.0328934,41.9191,439.688
2395,0.000115331,460273,0.374375,0,0,0.374375,1.00568,0.0222024,41.9191,439.853
2396,0.000115331,460273,0.374375,0,0,0.374375,1.00568,0.0222024,41.9191,439.853
2397,6.04E-05,459883,0.374687,0,0,0.374687,1.00517,0.0267983,41.9191,440.298
2398,6.04E-05,459883,0.374687,0,0,0.374687,1.00517,0.0267983,41.9191,440.298
2399,7.72E-05,459625,0.375,0,0,0.375,1.00483,0.0279112,41.9191,440.592
2400,7.72E-05,459625,0.375,0,0,0.375,1.00483,0.0279112,41.9191,440.592
2401,0.00013026,459207,0.375313,0,0,0.375313,1.00428,0.0231573,41.9191,441.068
2402,0.00013026,459207,0.375313,0,0,0.375313,1.00428,0.0231573,41.9191,441.068
2403,0.000135774,459065,0.375625,0,0,0.375625,1.0041,0.0239573,41.9191,441.23
2404,0.000135774,459065,0.375625,0,0,0.375625,1.0041,0.0239573,41.9191,441.23
2405,0.000115575,458629,0.375937,0,0,0.375937,1.00352,0.0259739,41.9191,441.728
2406,0.000115575,458629,0.375937,0,0,0.375937,1.00352,0.0259739,41.9191,441.728
2407,5.23E-05,458438,0.37625,0,0,0.37625,1.00327,0.0196962,41.9191,441.946
2408,5.23E-05,458438,0.37625,0,0,0.37625,1.00327,0.0196962,41.9191,441.946
2409,4.89E-05,458155,0.376563,0,0,0.376563,1.0029,0.0202262,41.9191,442.27
2410,4.89E-05,458155,0.376563,0,0,0.376563,1.0029,0.0202262,41.9191,442.27
2411,3.11E-05,457951,0.376875,0,0,0.376875,1.00263,0.0195748,41.9191,442.503
2412,3.11E-05,457951,0.376875,0,0,0.376875,1.00263,0.0195748,41.9191,442.503
2413,3.47E-05,457684,0.377187,0,0,0.377187,1.00228,0.0184611,41.9191,442.808
2414,3.47E-05,457684,0.377187,0,0,0.377187,1.00228,0.0184611,41.9191,442.808
2415,2.76E-05,457507,0.3775,0,0,0.3775,1.00205,0.0177796,41.9191,443.01
2416,2.76E-05,457507,0.3775,0,0,0.3775,1.00205,0.0177796,41.9191,443.01
2417,6.04E-05,457256,0.377813,0,0,0.377813,1.00172,0.0157337,41.9191,443.297
2418,6.04E-05,457256,0.377813,0,0,0.377813,1.00172,0.0157337,41.9191,443.297
2419,7.16E-05,457129,0.378125,0,0,0.378125,1.00155,0.0161302,41.9191,443.443
2420,7.16E-05,457129,0.378125,0,0,0.378125,1.00155,0.0161302,41.9191,443.443
2421,6.80E-05,456869,0.378437,0,0,0.378437,1.00121,0.0161819,41.9191,443.74
2422,6.80E-05,456869,0.378437,0,0,0.378437,1.00121,0.0161819,41.9191,443.74
2423,3.68E-06,456741,0.37875,0,0,0.37875,1.00104,0.0110988,41.9191,443.887
2424,3.68E-06,456741,0.37875,0,0,0.37875,1.00104,0.0110988,41.9191,443.887
2425,1.03E-05,456604,0.379063,0,0,0.379063,1.00086,0.0123304,41.9191,444.045
2426,1.03E-05,456604,0.379063,0,0,0.379063,1.00086,0.0123304,41.9191,444.045
2427,7.79E-06,456445,0.379375,0,0,0.379375,1.00065,0.0124422,41.9191,444.226
2428,7.79E-06,456445,0.379375,0,0,0.379375,1.00065,0.0124422,41.9191,444.226
2429,2.20E-05,456306,0.379687,0,0,0.379687,1.00047,0.00974662,41.9191,444.386
2430,2.20E-05,456306,0.379687,0,0,0.379687,1.00047,0.00974662,41.9191,444.386
2431,2.04E-05,456212,0.38,0,0,0.38,1.00034,0.00974546,41.9191,444.493
2432,2.04E-05,456212,0.38,0,0,0.38,1.00034,0.00974546,41.9191,444.493
2433,1.73E-05,456073,0.380313,0,0,0.380313,1.00016,0.0100931,41.9191,444.653
2434,1.73E-05,456073,0.380313,0,0,0.380313,1.00016,0.0100931,41.9191,444.653
2435,1.27E-05,455971,0.380625,0,0,0.380625,1.00003,0.00720496,41.9191,444.77
2436,1.27E-05,455971,0.380625,0,0,0.380625,1.00003,0.00720496,41.9191,444.77
2437,1.39E-05,455901,0.380937,0,0,0.380937,0.999934,0.00741363,41.9191,444.851
2438,1.39E-05,455901,0.380937,0,0,0.380937,0.999934,0.00741363,41.9191,444.851
2439,3.26E-05,455794,0.38125,0,0,0.38125,0.999793,0.00589787,41.9191,444.973
2440,3.26E-05,455794,0.38125,0,0,0.38125,0.999793,0.00589787,41.9191,444.973
2441,3.27E-05,455760,0.381563,0,0,0.381563,0.999749,0.00584363,41.9191,445.012
2442,3.27E-05,455760,0.381563,0,0,0.381563,0.999749,0.00584363,41.9191,445.012
2443,4.33E-05,455655,0.381875,0,0,0.381875,0.99961,0.00495471,41.9191,445.133
2444,4.33E-05,455655,0.381875,0,0,0.381875,0.99961,0.00495471,41.9191,445.133
2445,3.89E-05,455642,0.382187,0,0,0.382187,0.999593,0.00453992,41.9191,445.147
2446,3.89E-05,455642,0.382187,0,0,0.382187,0.999593,0.00453992,41.9191,445.147
2447,4.36E-05,455547,0.3825,0,0,0.3825,0.999467,0.00414816,41.9191,445.256
2448,4.36E-05,455547,0.3825,0,0,0.3825,0.999467,0.00414816,41.9191,445.256
2449,3.30E-05,455544,0.382812,0,0,0.382812,0.999463,0.00319302,41.9191,445.26
2450,3.30E-05,455544,0.382812,0,0,0.382812,0.999463,0.00319302,41.9191,445.26
2451,3.39E-05,455471,0.383125,0,0,0.383125,0.999367,0.00312901,41.9191,445.343
2452,3.39E-05,455471,0.383125,0,0,0.383125,0.999367,0.00312901,41.9191,445.343
2453,2.44E-05,455470,0.383438,0,0,0.383438,0.999364,0.0023013,41.9191,445.345
2454,2.44E-05,455470,0.383438,0,0,0.383438,0.999364,0.0023013,41.9191,445.345
2455,2.51E-05,455417,0.38375,0,0,0.38375,0.999295,0.00223374,41.9191,445.406
2456,2.51E-05,455417,0.38375,0,0,0.38375,0.999295,0.00223374,41.9191,445.406
2457,1.80E-05,455417,0.384062,0,0,0.384062,0.999294,0.00165496,41.9191,445.406
2458,1.80E-05,455417,0.384062,0,0,0.384062,0.999294,0.00165496,41.9191,445.406
2459,1.82E-05,455378,0.384375,0,0,0.384375,0.999243,0.00162467,41.9191,445.451
2460,1.82E-05,455378,0.384375,0,0,0.384375,0.999243,0.00162467,41.9191,445.451
2461,1.51E-05,455378,0.384688,0,0,0.384688,0.999243,0.00135216,41.9191,445.45
2462,1.51E-05,455378,0.384688,0,0,0.384688,0.999243,0.00135216,41.9191,445.45
2463,1.57E-05,455346,0.385,0,0,0.385,0.999201,0.00132198,41.9191,445.487
2464,1.57E-05,455346,0.385,0,0,0.385,0.999201,0.00132198,41.9191,445.487
2465,1.33E-05,455347,0.385312,0,0,0.385312,0.999202,0.00105175,41.9191,445.486
2466,1.33E-05,455347,0.385312,0,0,0.385312,0.999202,0.00105175,41.9191,445.486
2467,1.53E-05,455321,0.385625,0,0,0.385625,0.999168,0.000846421,41.9191,445.516
2468,1.53E-05,455321,0.385625,0,0,0.385625,0.999168,0.000846421,41.9191,445.516
2469,7.68E-06,455328,0.385938,0,0,0.385938,0.999175,0.000276307,41.9191,445.508
2470,7.68E-06,455328,0.385938,0,0,0.385938,0.999175,0.000276307,41.9191,445.508
2471,7.52E-06,455315,0.38625,0,0,0.38625,0.999159,0.000297409,41.9191,445.523
2472,7.52E-06,455315,0.38625,0,0,0.38625,0.999159,0.000297409,41.9191,445.523
2473,4.92E-06,455321,0.386562,0,0,0.386562,0.999166,0.000128452,41.9191,445.516
2474,4.92E-06,455321,0.386562,0,0,0.386562,0.999166,0.000128452,41.9191,445.516
2475,4.94E-06,455313,0.386875,0,0,0.386875,0.999155,0.000167161,41.9191,445.526
2476,4.94E-06,455313,0.386875,0,0,0.386875,0.999155,0.000167161,41.9191,445.526
2477,1.26E-06,455317,0.387188,0,0,0.387188,0.999161,3.13E-05,41.9191,445.52
2478,1.26E-06,455317,0.387188,0,0,0.387188,0.999161,3.13E-05,41.9191,445.52
2479,3.65E-07,455312,0.3875,0,0,0.3875,0.999154,7.16E-06,41.9191,445.526
2480,3.65E-07,455312,0.3875,0,0,0.3875,0.999154,7.16E-06,41.9191,445.526
2481,2.55E-06,455317,0.387812,0,0,0.387812,0.999161,0.000109037,41.9191,445.52
2482,2.55E-06,455317,0.387812,0,0,0.387812,0.999161,0.000109037,41.9191,445.52
2483,2.18E-06,455315,0.388125,0,0,0.388125,0.999157,8.24E-05,41.9191,445.523
2484,2.18E-06,455315,0.388125,0,0,0.388125,0.999157,8.24E-05,41.9191,445.523
2485,2.18E-06,455320,0.388438,0,0,0.388438,0.999163,0.000111182,41.9191,445.517
2486,2.18E-06,455320,0.388438,0,0,0.388438,0.999163,0.000111182,41.9191,445.517
2487,8.95E-07,455318,0.38875,0,0,0.38875,0.999161,2.00E-05,41.9191,445.519
2488,8.95E-07,455318,0.38875,0,0,0.38875,0.999161,2.00E-05,41.9191,445.519
2489,8.19E-07,455321,0.389062,0,0,0.389062,0.999164,1.32E-05,41.9191,445.517
2490,8.19E-07,455321,0.389062,0,0,0.389062,0.999164,1.32E-05,41.9191,445.517
2491,6.11E-07,455319,0.389375,0,0,0.389375,0.999161,6.01E-05,41.9191,445.519
2492,6.11E-07,455319,0.389375,0,0,0.389375,0.999161,6.01E-05,41.9191,445.519
2493,7.79E-07,455319,0.389688,0,0,0.389688,0.999162,7.78E-05,41.9191,445.518
2494,7.79E-07,455319,0.389688,0,0,0.389688,0.999162,7.78E-05,41.9191,445.518
2495,6.18E-07,455317,0.39,0,0,0.39,0.999159,0.000115903,41.9191,445.52
2496,6.18E-07,455317,0.39,0,0,0.39,0.999159,0.000115903,41.9191,445.52
2497,1.03E-06,455317,0.390312,0,0,0.390312,0.999158,0.000153808,41.9191,445.521
2498,1.03E-06,455317,0.390312,0,0,0.390312,0.999158,0.000153808,41.9191,445.521
2499,8.36E-07,455314,0.390625,0,0,0.390625,0.999154,0.000184754,41.9191,445.524
2500,8.36E-07,455314,0.390625,0,0,0.390625,0.999154,0.000184754,41.9191,445.524
2501,1.40E-06,455313,0.390938,0,0,0.390938,0.999153,0.000229744,41.9191,445.525
2502,1.40E-06,455313,0.390938,0,0,0.390938,0.999153,0.000229744,41.9191,445.525
2503,1.01E-06,455309,0.39125,0,0,0.39125,0.999147,0.000273684,41.9191,445.53
2504,1.01E-06,455309,0.39125,0,0,0.39125,0.999147,0.000273684,41.9191,445.53
2505,4.13E-07,455307,0.391562,0,0,0.391562,0.999144,0.000215613,41.9191,445.532
2506,4.13E-07,455307,0.391562,0,0,0.391562,0.999144,0.000215613,41.9191,445.532
2507,3.31E-08,455304,0.391875,0,0,0.391875,0.99914,0.000264869,41.9191,445.536
2508,3.31E-08,455304,0.391875,0,0,0.391875,0.99914,0.000264869,41.9191,445.536
2509,2.87E-07,455301,0.392188,0,0,0.392188,0.999136,0.000297266,41.9191,445.539
2510,2.87E-07,455301,0.392188,0,0,0.392188,0.999136,0.000297266,41.9191,445.539
2511,6.99E-07,455297,0.3925,0,0,0.3925,0.999131,0.000244368,41.9191,445.544
2512,6.99E-07,455297,0.3925,0,0,0.3925,0.999131,0.000244368,41.9191,445.544
2513,8.42E-07,455295,0.392812,0,0,0.392812,0.999128,0.000264121,41.9191,445.546
2514,8.42E-07,455295,0.392812,0,0,0.392812,0.999128,0.000264121,41.9191,445.546
2515,7.40E-07,455291,0.393125,0,0,0.393125,0.999122,0.000280491,41.9191,445.551
2516,7.40E-07,455291,0.393125,0,0,0.393125,0.999122,0.000280491,41.9191,445.551
2517,3.28E-07,455289,0.393438,0,0,0.393438,0.999119,0.000225066,41.9191,445.553
2518,3.28E-07,455289,0.393438,0,0,0.393438,0.999119,0.000225066,41.9191,445.553
2519,3.94E-07,455286,0.39375,0,0,0.39375,0.999115,0.000222535,41.9191,445.557
2520,3.94E-07,455286,0.39375,0,0,0.39375,0.999115,0.000222535,41.9191,445.557
2521,4.26E-08,455284,0.394062,0,0,0.394062,0.999112,0.00019416,41.9191,445.559
2522,4.26E-08,455284,0.394062,0,0,0.394062,0.999112,0.00019416,41.9191,445.559
2523,1.21E-07,455281,0.394375,0,0,0.394375,0.999109,0.000175767,41.9191,445.562
2524,1.21E-07,455281,0.394375,0,0,0.394375,0.999109,0.000175767,41.9191,445.562
2525,2.00E-08,455280,0.394688,0,0,0.394688,0.999107,0.000162673,41.9191,445.564
2526,2.00E-08,455280,0.394688,0,0,0.394688,0.999107,0.000162673,41.9191,445.564
2527,3.88E-07,455278,0.395,0,0,0.395,0.999104,0.000114184,41.9191,445.566
2528,3.88E-07,455278,0.395,0,0,0.395,0.999104,0.000114184,41.9191,445.566
2529,2.59E-07,455277,0.395312,0,0,0.395312,0.999103,9.90E-05,41.9191,445.567
2530,2.59E-07,455277,0.395312,0,0,0.395312,0.999103,9.90E-05,41.9191,445.567
2531,3.90E-07,455276,0.395625,0,0,0.395625,0.999101,7.90E-05,41.9191,445.568
2532,3.90E-07,455276,0.395625,0,0,0.395625,0.999101,7.90E-05,41.9191,445.568
2533,3.24E-08,455275,0.395938,0,0,0.395938,0.999101,2.71E-05,41.9191,445.569
2534,3.24E-08,455275,0.395938,0,0,0.395938,0.999101,2.71E-05,41.9191,445.569
2535,5.72E-09,455275,0.39625,0,0,0.39625,0.9991,5.97E-06,41.9191,445.569
2536,5.72E-09,455275,0.39625,0,0,0.39625,0.9991,5.97E-06,41.9191,445.569
2537,9.16E-09,455276,0.396562,0,0,0.396562,0.999101,2.59E-05,41.9191,445.569
2538,9.16E-09,455276,0.396562,0,0,0.396562,0.999101,2.59E-05,41.9191,445.569
2539,1.11E-07,455276,0.396875,0,0,0.396875,0.999101,4.79E-05,41.9191,445.568
2540,1.11E-07,455276,0.396875,0,0,0.396875,0.999101,4.79E-05,41.9191,445.568
2541,9.87E-08,455277,0.397188,0,0,0.397188,0.999102,7.80E-05,41.9191,445.567
2542,9.87E-08,455277,0.397188,0,0,0.397188,0.999102,7.80E-05,41.9191,445.567
2543,1.12E-07,455278,0.3975,0,0,0.3975,0.999103,0.000109471,41.9191,445.566
2544,1.12E-07,455278,0.3975,0,0,0.3975,0.999103,0.000109471,41.9191,445.566
2545,7.76E-08,455280,0.397812,0,0,0.397812,0.999106,0.000129294,41.9191,445.564
2546,7.76E-08,455280,0.397812,0,0,0.397812,0.999106,0.000129294,41.9191,445.564
2547,1.84E-07,455281,0.398125,0,0,0.398125,0.999108,0.000156104,41.9191,445.562
2548,1.84E-07,455281,0.398125,0,0,0.398125,0.999108,0.000156104,41.9191,445.562
2549,1.98E-07,455283,0.398438,0,0,0.398438,0.99911,0.000164247,41.9191,445.559
2550,1.98E-07,455283,0.398438,0,0,0.398438,0.99911,0.000164247,41.9191,445.559
2551,6.18E-07,455285,0.39875,0,0,0.39875,0.999113,0.000202287,41.9191,445.557
2552,6.18E-07,455285,0.39875,0,0,0.39875,0.999113,0.000202287,41.9191,445.557
2553,3.00E-07,455288,0.399063,0,0,0.399063,0.999117,0.000230814,41.9191,445.554
2554,3.00E-07,455288,0.399063,0,0,0.399063,0.999117,0.000230814,41.9191,445.554
2555,1.27E-07,455291,0.399375,0,0,0.399375,0.99912,0.000194568,41.9191,445.551
2556,1.27E-07,455291,0.399375,0,0,0.399375,0.99912,0.000194568,41.9191,445.551
2557,5.65E-07,455293,0.399687,0,0,0.399687,0.999123,0.000238835,41.9191,445.548
2558,5.65E-07,455293,0.399687,0,0,0.399687,0.999123,0.000238835,41.9191,445.548
2559,1.82E-07,455297,0.4,0,0,0.4,0.999127,0.000275606,41.9191,445.544
2560,1.82E-07,455297,0.4,0,0,0.4,0.999127,0.000275606,41.9191,445.544
2561,2.42E-07,455300,0.400313,0,0,0.400313,0.999131,0.000229654,41.9192,445.541
2562,2.42E-07,455300,0.400313,0,0,0.400313,0.999131,0.000229654,41.9192,445.541
2563,4.98E-07,455302,0.400625,0,0,0.400625,0.999135,0.000254874,41.9192,445.538
2564,4.98E-07,455302,0.400625,0,0,0.400625,0.999135,0.000254874,41.9192,445.538
2565,2.59E-07,455306,0.400937,0,0,0.400937,0.999139,0.000286778,41.9192,445.533
2566,2.59E-07,455306,0.400937,0,0,0.400937,0.999139,0.000286778,41.9192,445.533
2567,1.02E-07,455309,0.40125,0,0,0.40125,0.999144,0.000261492,41.9192,445.53
2568,1.02E-07,455309,0.40125,0,0,0.40125,0.999144,0.000261492,41.9192,445.53
2569,5.96E-08,455313,0.401563,0,0,0.401563,0.999148,0.000271468,41.9192,445.526
2570,5.96E-08,455313,0.401563,0,0,0.401563,0.999148,0.000271468,41.9192,445.526
2571,2.77E-07,455316,0.401875,0,0,0.401875,0.999152,0.00026596,41.9192,445.522
2572,2.77E-07,455316,0.401875,0,0,0.401875,0.999152,0.00026596,41.9192,445.522
2573,6.13E-07,455319,0.402187,0,0,0.402187,0.999156,0.000286431,41.9192,445.518
2574,6.13E-07,455319,0.402187,0,0,0.402187,0.999156,0.000286431,41.9192,445.518
2575,4.00E-07,455323,0.4025,0,0,0.4025,0.999161,0.000296228,41.9192,445.514
2576,4.00E-07,455323,0.4025,0,0,0.4025,0.999161,0.000296228,41.9192,445.514
2577,2.63E-07,455327,0.402813,0,0,0.402813,0.999165,0.000245788,41.9192,445.51
2578,2.63E-07,455327,0.402813,0,0,0.402813,0.999165,0.000245788,41.9192,445.51
2579,7.12E-07,455330,0.403125,0,0,0.403125,0.999169,0.000287045,41.9192,445.507
2580,7.12E-07,455330,0.403125,0,0,0.403125,0.999169,0.000287045,41.9192,445.507
2581,3.86E-07,455334,0.403437,0,0,0.403437,0.999174,0.000311927,41.9192,445.502
2582,3.86E-07,455334,0.403437,0,0,0.403437,0.999174,0.000311927,41.9192,445.502
2583,2.74E-07,455337,0.40375,0,0,0.40375,0.999179,0.000248213,41.9192,445.498
2584,2.74E-07,455337,0.40375,0,0,0.40375,0.999179,0.000248213,41.9192,445.498
2585,5.43E-07,455340,0.404063,0,0,0.404063,0.999182,0.000274435,41.9192,445.494
2586,5.43E-07,455340,0.404063,0,0,0.404063,0.999182,0.000274435,41.9192,445.494
2587,3.00E-07,455344,0.404375,0,0,0.404375,0.999187,0.000303112,41.9192,445.49
2588,3.00E-07,455344,0.404375,0,0,0.404375,0.999187,0.000303112,41.9192,445.49
2589,4.27E-08,455348,0.404687,0,0,0.404687,0.999192,0.00026501,41.9192,445.486
2590,4.27E-08,455348,0.404687,0,0,0.404687,0.999192,0.00026501,41.9192,445.486
2591,1.74E-07,455351,0.405,0,0,0.405,0.999195,0.000272316,41.9192,445.482
2592,1.74E-07,455351,0.405,0,0,0.405,0.999195,0.000272316,41.9192,445.482
2593,3.16E-07,455355,0.405313,0,0,0.405313,0.9992,0.000272495,41.9192,445.477
2594,3.16E-07,455355,0.405313,0,0,0.405313,0.9992,0.000272495,41.9192,445.477
2595,4.29E-07,455358,0.405625,0,0,0.405625,0.999204,0.000275071,41.9192,445.474
2596,4.29E-07,455358,0.405625,0,0,0.405625,0.999204,0.000275071,41.9192,445.474
2597,2.95E-07,455362,0.405937,0,0,0.405937,0.999209,0.00027765,41.9192,445.47
2598,2.95E-07,455362,0.405937,0,0,0.405937,0.999209,0.00027765,41.9192,445.47
2599,3.06E-07,455365,0.40625,0,0,0.40625,0.999213,0.000232153,41.9192,445.466
2600,3.06E-07,455365,0.40625,0,0,0.40625,0.999213,0.000232153,41.9192,445.466
2601,6.42E-07,455368,0.406563,0,0,0.406563,0.999216,0.000265014,41.9192,445.463
2602,6.42E-07,455368,0.406563,0,0,0.406563,0.999216,0.000265014,41.9192,445.463
2603,4.34E-07,455372,0.406875,0,0,0.406875,0.999221,0.000276067,41.9192,445.458
2604,4.34E-07,455372,0.406875,0,0,0.406875,0.999221,0.000276067,41.9192,445.458
2605,2.80E-07,455375,0.407187,0,0,0.407187,0.999225,0.000207713,41.9192,445.455
2606,2.80E-07,455375,0.407187,0,0,0.407187,0.999225,0.000207713,41.9192,445.455
2607,4.85E-07,455377,0.4075,0,0,0.4075,0.999228,0.000230596,41.9192,445.452
2608,4.85E-07,455377,0.4075,0,0,0.4075,0.999228,0.000230596,41.9192,445.452
2609,2.95E-07,455381,0.407813,0,0,0.407813,0.999232,0.000247845,41.9192,445.448
2610,2.95E-07,455381,0.407813,0,0,0.407813,0.999232,0.000247845,41.9192,445.448
2611,2.07E-07,455384,0.408125,0,0,0.408125,0.999235,0.000196202,41.9192,445.445
2612,2.07E-07,455384,0.408125,0,0,0.408125,0.999235,0.000196202,41.9192,445.445
2613,2.60E-07,455386,0.408437,0,0,0.408437,0.999238,0.000200004,41.9192,445.442
2614,2.60E-07,455386,0.408437,0,0,0.408437,0.999238,0.000200004,41.9192,445.442
2615,2.40E-07,455389,0.40875,0,0,0.40875,0.999242,0.000207947,41.9192,445.439
2616,2.40E-07,455389,0.40875,0,0,0.40875,0.999242,0.000207947,41.9192,445.439
2617,3.55E-08,455391,0.409063,0,0,0.409063,0.999245,0.000183088,41.9192,445.436
2618,3.55E-08,455391,0.409063,0,0,0.409063,0.999245,0.000183088,41.9192,445.436
2619,3.52E-08,455394,0.409375,0,0,0.409375,0.999247,0.00017705,41.9192,445.433
2620,3.52E-08,455394,0.409375,0,0,0.409375,0.999247,0.00017705,41.9192,445.433
2621,1.81E-07,455396,0.409687,0,0,0.409687,0.99925,0.00016464,41.9192,445.431
2622,1.81E-07,455396,0.409687,0,0,0.409687,0.99925,0.00016464,41.9192,445.431
2623,2.66E-07,455398,0.41,0,0,0.41,0.999252,0.000168262,41.9192,445.428
2624,2.66E-07,455398,0.41,0,0,0.41,0.999252,0.000168262,41.9192,445.428
2625,2.39E-07,455400,0.410313,0,0,0.410313,0.999255,0.000162541,41.9192,445.426
2626,2.39E-07,455400,0.410313,0,0,0.410313,0.999255,0.000162541,41.9192,445.426
2627,1.44E-07,455402,0.410625,0,0,0.410625,0.999258,0.000130719,41.9192,445.424
2628,1.44E-07,455402,0.410625,0,0,0.410625,0.999258,0.000130719,41.9192,445.424
2629,3.08E-07,455404,0.410937,0,0,0.410937,0.999259,0.000148211,41.9192,445.422
2630,3.08E-07,455404,0.410937,0,0,0.410937,0.999259,0.000148211,41.9192,445.422
2631,2.16E-07,455406,0.41125,0,0,0.41125,0.999262,0.000152098,41.9192,445.419
2632,2.16E-07,455406,0.41125,0,0,0.41125,0.999262,0.000152098,41.9192,445.419
2633,1.47E-07,455408,0.411563,0,0,0.411563,0.999264,0.000114902,41.9192,445.417
2634,1.47E-07,455408,0.411563,0,0,0.411563,0.999264,0.000114902,41.9192,445.417
2635,2.47E-07,455409,0.411875,0,0,0.411875,0.999266,0.000127535,41.9192,445.416
2636,2.47E-07,455409,0.411875,0,0,0.411875,0.999266,0.000127535,41.9192,445.416
2637,1.32E-07,455411,0.412187,0,0,0.412187,0.999268,0.0001401,41.9192,445.413
2638,1.32E-07,455411,0.412187,0,0,0.412187,0.999268,0.0001401,41.9192,445.413
2639,9.28E-08,455413,0.4125,0,0,0.4125,0.99927,0.000115688,41.9192,445.412
2640,9.28E-08,455413,0.4125,0,0,0.4125,0.99927,0.000115688,41.9192,445.412
2641,1.36E-07,455414,0.412813,0,0,0.412813,0.999272,0.000120919,41.9192,445.41
2642,1.36E-07,455414,0.412813,0,0,0.412813,0.999272,0.000120919,41.9192,445.41
2643,9.46E-08,455416,0.413125,0,0,0.413125,0.999274,0.000130055,41.9192,445.408
2644,9.46E-08,455416,0.413125,0,0,0.413125,0.999274,0.000130055,41.9192,445.408
2645,3.87E-08,455417,0.413437,0,0,0.413437,0.999276,0.000122648,41.9192,445.406
2646,3.87E-08,455417,0.413437,0,0,0.413437,0.999276,0.000122648,41.9192,445.406
2647,2.22E-09,455419,0.41375,0,0,0.41375,0.999278,0.00012741,41.9192,445.405
2648,2.22E-09,455419,0.41375,0,0,0.41375,0.999278,0.00012741,41.9192,445.405
2649,1.22E-07,455420,0.414062,0,0,0.414062,0.99928,0.000120157,41.9192,445.403
2650,1.22E-07,455420,0.414062,0,0,0.414062,0.99928,0.000120157,41.9192,445.403
2651,2.48E-07,455422,0.414375,0,0,0.414375,0.999282,0.000132549,41.9192,445.401
2652,2.48E-07,455422,0.414375,0,0,0.414375,0.999282,0.000132549,41.9192,445.401
2653,1.79E-07,455423,0.414688,0,0,0.414688,0.999284,0.000141166,41.9192,445.399
2654,1.79E-07,455423,0.414688,0,0,0.414688,0.999284,0.000141166,41.9192,445.399
2655,9.97E-08,455425,0.415,0,0,0.415,0.999286,0.000112942,41.9192,445.397
2656,9.97E-08,455425,0.415,0,0,0.415,0.999286,0.000112942,41.9192,445.397
2657,2.52E-07,455426,0.415312,0,0,0.415312,0.999288,0.000135275,41.9192,445.396
2658,2.52E-07,455426,0.415312,0,0,0.415312,0.999288,0.000135275,41.9192,445.396
2659,1.61E-07,455428,0.415625,0,0,0.415625,0.99929,0.000148161,41.9192,445.394
2660,1.61E-07,455428,0.415625,0,0,0.415625,0.99929,0.000148161,41.9192,445.394
2661,1.14E-07,455429,0.415938,0,0,0.415938,0.999292,0.000110681,41.9192,445.392
2662,1.14E-07,455429,0.415938,0,0,0.415938,0.999292,0.000110681,41.9192,445.392
2663,1.86E-07,455430,0.41625,0,0,0.41625,0.999294,0.00012841,41.9192,445.391
2664,1.86E-07,455430,0.41625,0,0,0.41625,0.999294,0.00012841,41.9192,445.391
2665,1.25E-07,455432,0.416562,0,0,0.416562,0.999296,0.000139792,41.9192,445.389
2666,1.25E-07,455432,0.416562,0,0,0.416562,0.999296,0.000139792,41.9192,445.389
2667,6.53E-08,455433,0.416875,0,0,0.416875,0.999298,0.000107604,41.9192,445.388
2668,6.53E-08,455433,0.416875,0,0,0.416875,0.999298,0.000107604,41.9192,445.388
2669,5.68E-08,455434,0.417188,0,0,0.417188,0.9993,0.000116885,41.9192,445.387
2670,5.68E-08,455434,0.417188,0,0,0.417188,0.9993,0.000116885,41.9192,445.387
2671,8.66E-08,455436,0.4175,0,0,0.4175,0.999302,0.000115861,41.9192,445.385
2672,8.66E-08,455436,0.4175,0,0,0.4175,0.999302,0.000115861,41.9192,445.385
2673,2.83E-08,455437,0.417812,0,0,0.417812,0.999303,9.97E-05,41.9192,445.384
2674,2.83E-08,455437,0.417812,0,0,0.417812,0.999303,9.97E-05,41.9192,445.384
2675,6.63E-08,455438,0.418125,0,0,0.418125,0.999305,0.000104279,41.9192,445.383
2676,6.63E-08,455438,0.418125,0,0,0.418125,0.999305,0.000104279,41.9192,445.383
2677,5.97E-08,455439,0.418438,0,0,0.418438,0.999306,8.40E-05,41.9192,445.382
2678,5.97E-08,455439,0.418438,0,0,0.418438,0.999306,8.40E-05,41.9192,445.382
2679,8.03E-08,455439,0.41875,0,0,0.41875,0.999308,8.54E-05,41.9192,445.381
2680,8.03E-08,455439,0.41875,0,0,0.41875,0.999308,8.54E-05,41.9192,445.381
2681,9.82E-08,455440,0.419062,0,0,0.419062,0.999309,9.04E-05,41.9192,445.38
2682,9.82E-08,455440,0.419062,0,0,0.419062,0.999309,9.04E-05,41.9192,445.38
2683,3.60E-08,455441,0.419375,0,0,0.419375,0.99931,5.93E-05,41.9192,445.379
2684,3.60E-08,455441,0.419375,0,0,0.419375,0.99931,5.93E-05,41.9192,445.379
2685,3.05E-08,455441,0.419688,0,0,0.419688,0.999311,6.44E-05,41.9192,445.379
2686,3.05E-08,455441,0.419688,0,0,0.419688,0.999311,6.44E-05,41.9192,445.379
2687,3.71E-08,455442,0.42,0,0,0.42,0.999312,6.87E-05,41.9192,445.378
2688,3.71E-08,455442,0.42,0,0,0.42,0.999312,6.87E-05,41.9192,445.378
2689,2.22E-08,455442,0.420312,0,0,0.420312,0.999313,4.43E-05,41.9192,445.378
2690,2.22E-08,455442,0.420312,0,0,0.420312,0.999313,4.43E-05,41.9192,445.378
2691,5.60E-09,455443,0.420625,0,0,0.420625,0.999314,4.85E-05,41.9192,445.377
2692,5.60E-09,455443,0.420625,0,0,0.420625,0.999314,4.85E-05,41.9192,445.377
2693,4.84E-09,455443,0.420938,0,0,0.420938,0.999315,4.76E-05,41.9192,445.377
2694,4.84E-09,455443,0.420938,0,0,0.420938,0.999315,4.76E-05,41.9192,445.377
2695,6.74E-09,455443,0.42125,0,0,0.42125,0.999315,3.28E-05,41.9192,445.377
2696,6.74E-09,455443,0.42125,0,0,0.42125,0.999315,3.28E-05,41.9192,445.377
2697,1.07E-08,455443,0.421562,0,0,0.421562,0.999316,3.92E-05,41.9192,445.377
2698,1.07E-08,455443,0.421562,0,0,0.421562,0.999316,3.92E-05,41.9192,445.377
2699,7.29E-09,455443,0.421875,0,0,0.421875,0.999316,3.17E-05,41.9192,445.376
2700,7.29E-09,455443,0.421875,0,0,0.421875,0.999316,3.17E-05,41.9192,445.376
2701,8.12E-09,455444,0.422188,0,0,0.422188,0.999317,2.68E-05,41.9192,445.376
2702,8.12E-09,455444,0.422188,0,0,0.422188,0.999317,2.68E-05,41.9192,445.376
2703,2.36E-10,455444,0.4225,0,0,0.4225,0.999317,3.43E-05,41.9192,445.376
2704,2.36E-10,455444,0.4225,0,0,0.4225,0.999317,3.43E-05,41.9192,445.376
2705,6.92E-09,455444,0.422812,0,0,0.422812,0.999318,2.31E-05,41.9192,445.376
2706,6.92E-09,455444,0.422812,0,0,0.422812,0.999318,2.31E-05,41.9192,445.376
2707,9.20E-09,455444,0.423125,0,0,0.423125,0.999318,2.67E-05,41.9192,445.376
2708,9.20E-09,455444,0.423125,0,0,0.423125,0.999318,2.67E-05,41.9192,445.376
2709,6.86E-09,455444,0.423438,0,0,0.423438,0.999319,3.37E-05,41.9192,445.376
2710,6.86E-09,455444,0.423438,0,0,0.423438,0.999319,3.37E-05,41.9192,445.376
2711,2.99E-09,455444,0.42375,0,0,0.42375,0.999319,2.25E-05,41.9192,445.376
2712,2.99E-09,455444,0.42375,0,0,0.42375,0.999319,2.25E-05,41.9192,445.376
2713,4.09E-09,455444,0.424062,0,0,0.424062,0.999319,3.13E-05,41.9192,445.376
2714,4.09E-09,455444,0.424062,0,0,0.424062,0.999319,3.13E-05,41.9192,445.376
2715,9.76E-09,455444,0.424375,0,0,0.424375,0.99932,3.62E-05,41.9192,445.376
2716,9.76E-09,455444,0.424375,0,0,0.424375,0.99932,3.62E-05,41.9192,445.376
2717,2.31E-09,455444,0.424688,0,0,0.424688,0.999321,2.91E-05,41.9192,445.375
2718,2.31E-09,455444,0.424688,0,0,0.424688,0.999321,2.91E-05,41.9192,445.375
2719,1.61E-09,455445,0.425,0,0,0.425,0.999321,3.94E-05,41.9192,445.375
2720,1.61E-09,455445,0.425,0,0,0.425,0.999321,3.94E-05,41.9192,445.375
2721,2.98E-09,455445,0.425312,0,0,0.425312,0.999322,3.75E-05,41.9192,445.375
2722,2.98E-09,455445,0.425312,0,0,0.425312,0.999322,3.75E-05,41.9192,445.375
2723,2.00E-08,455445,0.425625,0,0,0.425625,0.999322,3.88E-05,41.9192,445.375
2724,2.00E-08,455445,0.425625,0,0,0.425625,0.999322,3.88E-05,41.9192,445.375
2725,8.01E-09,455446,0.425938,0,0,0.425938,0.999323,4.92E-05,41.9192,445.374
2726,8.01E-09,455446,0.425938,0,0,0.425938,0.999323,4.92E-05,41.9192,445.374
2727,9.13E-09,455446,0.42625,0,0,0.42625,0.999324,3.64E-05,41.9192,445.374
2728,9.13E-09,455446,0.42625,0,0,0.42625,0.999324,3.64E-05,41.9192,445.374
2729,2.55E-08,455446,0.426562,0,0,0.426562,0.999324,4.40E-05,41.9191,445.374
2730,2.55E-08,455446,0.426562,0,0,0.426562,0.999324,4.40E-05,41.9191,445.374
2731,1.33E-08,455447,0.426875,0,0,0.426875,0.999325,5.08E-05,41.9191,445.373
2732,1.33E-08,455447,0.426875,0,0,0.426875,0.999325,5.08E-05,41.9191,445.373
2733,5.20E-09,455447,0.427188,0,0,0.427188,0.999326,3.76E-05,41.9191,445.373
2734,5.20E-09,455447,0.427188,0,0,0.427188,0.999326,3.76E-05,41.9191,445.373
2735,1.76E-09,455447,0.4275,0,0,0.4275,0.999326,4.38E-05,41.9191,445.372
2736,1.76E-09,455447,0.4275,0,0,0.4275,0.999326,4.38E-05,41.9191,445.372
2737,1.37E-09,455447,0.427812,0,0,0.427812,0.999327,4.62E-05,41.9191,445.372
2738,1.37E-09,455447,0.427812,0,0,0.427812,0.999327,4.62E-05,41.9191,445.372
2739,1.13E-08,455448,0.428125,0,0,0.428125,0.999328,3.46E-05,41.9191,445.372
2740,1.13E-08,455448,0.428125,0,0,0.428125,0.999328,3.46E-05,41.9191,445.372
2741,3.01E-09,455448,0.428438,0,0,0.428438,0.999328,4.33E-05,41.9191,445.372
2742,3.01E-09,455448,0.428438,0,0,0.428438,0.999328,4.33E-05,41.9191,445.372
2743,8.01E-09,455448,0.42875,0,0,0.42875,0.999329,3.18E-05,41.9191,445.371
2744,8.01E-09,455448,0.42875,0,0,0.42875,0.999329,3.18E-05,41.9191,445.371
2745,9.52E-09,455448,0.429062,0,0,0.429062,0.999329,3.53E-05,41.9191,445.371
2746,9.52E-09,455448,0.429062,0,0,0.429062,0.999329,3.53E-05,41.9191,445.371
2747,7.57E-09,455449,0.429375,0,0,0.429375,0.99933,3.16E-05,41.9191,445.371
2748,7.57E-09,455449,0.429375,0,0,0.429375,0.99933,3.16E-05,41.9191,445.371
2749,2.34E-08,455449,0.429688,0,0,0.429688,0.99933,3.00E-05,41.9191,445.371
2750,2.34E-08,455449,0.429688,0,0,0.429688,0.99933,3.00E-05,41.9191,445.371
2751,2.35E-08,455449,0.43,0,0,0.43,0.999331,2.87E-05,41.9191,445.371
2752,2.35E-08,455449,0.43,0,0,0.43,0.999331,2.87E-05,41.9191,445.371
2753,3.18E-08,455449,0.430313,0,0,0.430313,0.999331,2.60E-05,41.9191,445.371
2754,3.18E-08,455449,0.430313,0,0,0.430313,0.999331,2.60E-05,41.9191,445.371
2755,3.19E-08,455449,0.430625,0,0,0.430625,0.999332,2.55E-05,41.9191,445.371
2756,3.19E-08,455449,0.430625,0,0,0.430625,0.999332,2.55E-05,41.9191,445.371
2757,3.29E-08,455449,0.430937,0,0,0.430937,0.999332,2.25E-05,41.9191,445.371
2758,3.29E-08,455449,0.430937,0,0,0.430937,0.999332,2.25E-05,41.9191,445.371
2759,3.28E-08,455449,0.43125,0,0,0.43125,0.999333,2.25E-05,41.9191,445.371
2760,3.28E-08,455449,0.43125,0,0,0.43125,0.999333,2.25E-05,41.9191,445.371
2761,2.71E-08,455449,0.431563,0,0,0.431563,0.999332,1.92E-05,41.9191,445.371
2762,2.71E-08,455449,0.431563,0,0,0.431563,0.999332,1.92E-05,41.9191,445.371
2763,2.69E-08,455448,0.431875,0,0,0.431875,0.999333,1.97E-05,41.9191,445.371
2764,2.69E-08,455448,0.431875,0,0,0.431875,0.999333,1.97E-05,41.9191,445.371
2765,1.73E-08,455448,0.432187,0,0,0.432187,0.999333,1.65E-05,41.9191,445.371
2766,1.73E-08,455448,0.432187,0,0,0.432187,0.999333,1.65E-05,41.9191,445.371
2767,1.70E-08,455448,0.4325,0,0,0.4325,0.999334,1.73E-05,41.9191,445.372
2768,1.70E-08,455448,0.4325,0,0,0.4325,0.999334,1.73E-05,41.9191,445.372
2769,7.49E-09,455448,0.432813,0,0,0.432813,0.999334,1.46E-05,41.9191,445.372
2770,7.49E-09,455448,0.432813,0,0,0.432813,0.999334,1.46E-05,41.9191,445.372
2771,7.06E-09,455448,0.433125,0,0,0.433125,0.999334,1.58E-05,41.9191,445.372
2772,7.06E-09,455448,0.433125,0,0,0.433125,0.999334,1.58E-05,41.9191,445.372
2773,5.14E-10,455448,0.433437,0,0,0.433437,0.999334,1.39E-05,41.9191,445.372
2774,5.14E-10,455448,0.433437,0,0,0.433437,0.999334,1.39E-05,41.9191,445.372
2775,2.20E-10,455447,0.43375,0,0,0.43375,0.999335,1.53E-05,41.9191,445.373
2776,2.20E-10,455447,0.43375,0,0,0.43375,0.999335,1.53E-05,41.9191,445.373
2777,1.22E-09,455447,0.434063,0,0,0.434063,0.999335,1.45E-05,41.9191,445.373
2778,1.22E-09,455447,0.434063,0,0,0.434063,0.999335,1.45E-05,41.9191,445.373
2779,1.33E-09,455447,0.434375,0,0,0.434375,0.999335,1.59E-05,41.9191,445.373
2780,1.33E-09,455447,0.434375,0,0,0.434375,0.999335,1.59E-05,41.9191,445.373
2781,2.65E-09,455447,0.434687,0,0,0.434687,0.999335,1.62E-05,41.9191,445.373
2782,2.65E-09,455447,0.434687,0,0,0.434687,0.999335,1.62E-05,41.9191,445.373
2783,2.88E-09,455446,0.435,0,0,0.435,0.999336,1.74E-05,41.9191,445.373
2784,2.88E-09,455446,0.435,0,0,0.435,0.999336,1.74E-05,41.9191,445.373
2785,9.18E-09,455446,0.435313,0,0,0.435313,0.999336,1.84E-05,41.9191,445.373
2786,9.18E-09,455446,0.435313,0,0,0.435313,0.999336,1.84E-05,41.9191,445.373
2787,9.46E-09,455446,0.435625,0,0,0.435625,0.999336,1.92E-05,41.9191,445.374
2788,9.46E-09,455446,0.435625,0,0,0.435625,0.999336,1.92E-05,41.9191,445.374
2789,1.40E-08,455446,0.435937,0,0,0.435937,0.999336,1.99E-05,41.9191,445.374
2790,1.40E-08,455446,0.435937,0,0,0.435937,0.999336,1.99E-05,41.9191,445.374
2791,1.36E-08,455446,0.43625,0,0,0.43625,0.999337,2.01E-05,41.9191,445.374
2792,1.36E-08,455446,0.43625,0,0,0.43625,0.999337,2.01E-05,41.9191,445.374
2793,1.32E-08,455446,0.436563,0,0,0.436563,0.999337,1.90E-05,41.9191,445.374
2794,1.32E-08,455446,0.436563,0,0,0.436563,0.999337,1.90E-05,41.9191,445.374
2795,1.24E-08,455446,0.436875,0,0,0.436875,0.999337,1.96E-05,41.9191,445.374
2796,1.24E-08,455446,0.436875,0,0,0.436875,0.999337,1.96E-05,41.9191,445.374
2797,4.83E-09,455446,0.437187,0,0,0.437187,0.999338,1.37E-05,41.9191,445.374
2798,4.83E-09,455446,0.437187,0,0,0.437187,0.999338,1.37E-05,41.9191,445.374
2799,1.77E-09,455446,0.4375,0,0,0.4375,0.999338,1.63E-05,41.9191,445.374
2800,1.77E-09,455446,0.4375,0,0,0.4375,0.999338,1.63E-05,41.9191,445.374
2801,7.26E-09,455446,0.437813,0,0,0.437813,0.999338,7.45E-06,41.9191,445.374
2802,7.26E-09,455446,0.437813,0,0,0.437813,0.999338,7.45E-06,41.9191,445.374
2803,3.82E-09,455446,0.438125,0,0,0.438125,0.999338,3.89E-06,41.9191,445.374
2804,3.82E-09,455446,0.438125,0,0,0.438125,0.999338,3.89E-06,41.9191,445.374
2805,1.73E-08,455446,0.438437,0,0,0.438437,0.999338,1.08E-06,41.9191,445.374
2806,1.73E-08,455446,0.438437,0,0,0.438437,0.999338,1.08E-06,41.9191,445.374
2807,7.62E-09,455445,0.43875,0,0,0.43875,0.999338,1.05E-05,41.9191,445.375
2808,7.62E-09,455445,0.43875,0,0,0.43875,0.999338,1.05E-05,41.9191,445.375
2809,4.06E-08,455445,0.439063,0,0,0.439063,0.999338,1.74E-05,41.9191,445.375
2810,4.06E-08,455445,0.439063,0,0,0.439063,0.999338,1.74E-05,41.9191,445.375
2811,4.14E-08,455445,0.439375,0,0,0.439375,0.999337,1.90E-05,41.9191,445.376
2812,4.14E-08,455445,0.439375,0,0,0.439375,0.999337,1.90E-05,41.9191,445.376
2813,1.07E-07,455445,0.439687,0,0,0.439687,0.999337,3.24E-05,41.9191,445.376
2814,1.07E-07,455445,0.439687,0,0,0.439687,0.999337,3.24E-05,41.9191,445.376
2815,1.07E-07,455444,0.44,0,0,0.44,0.999336,3.22E-05,41.9191,445.377
2816,1.07E-07,455444,0.44,0,0,0.44,0.999336,3.22E-05,41.9191,445.377
2817,1.79E-07,455444,0.440313,0,0,0.440313,0.999336,4.37E-05,41.9191,445.377
2818,1.79E-07,455444,0.440313,0,0,0.440313,0.999336,4.37E-05,41.9191,445.377
2819,1.85E-07,455443,0.440625,0,0,0.440625,0.999335,4.32E-05,41.9191,445.378
2820,1.85E-07,455443,0.440625,0,0,0.440625,0.999335,4.32E-05,41.9191,445.378
2821,2.49E-07,455443,0.440937,0,0,0.440937,0.999335,5.20E-05,41.9191,445.378
2822,2.49E-07,455443,0.440937,0,0,0.440937,0.999335,5.20E-05,41.9191,445.378
2823,2.57E-07,455442,0.44125,0,0,0.44125,0.999333,5.05E-05,41.9191,445.379
2824,2.57E-07,455442,0.44125,0,0,0.44125,0.999333,5.05E-05,41.9191,445.379
2825,2.98E-07,455441,0.441563,0,0,0.441563,0.999333,5.57E-05,41.9191,445.38
2826,2.98E-07,455441,0.441563,0,0,0.441563,0.999333,5.57E-05,41.9191,445.38
2827,3.08E-07,455440,0.441875,0,0,0.441875,0.999332,5.36E-05,41.9191,445.381
2828,3.08E-07,455440,0.441875,0,0,0.441875,0.999332,5.36E-05,41.9191,445.381
2829,3.14E-07,455440,0.442187,0,0,0.442187,0.999332,5.48E-05,41.9191,445.381
2830,3.14E-07,455440,0.442187,0,0,0.442187,0.999332,5.48E-05,41.9191,445.381
2831,3.23E-07,455439,0.4425,0,0,0.4425,0.99933,5.24E-05,41.9191,445.382
2832,3.23E-07,455439,0.4425,0,0,0.4425,0.99933,5.24E-05,41.9191,445.382
2833,2.96E-07,455439,0.442813,0,0,0.442813,0.99933,4.95E-05,41.9191,445.382
2834,2.96E-07,455439,0.442813,0,0,0.442813,0.99933,4.95E-05,41.9191,445.382
2835,3.03E-07,455438,0.443125,0,0,0.443125,0.999328,4.72E-05,41.9191,445.384
2836,3.03E-07,455438,0.443125,0,0,0.443125,0.999328,4.72E-05,41.9191,445.384
2837,2.45E-07,455438,0.443437,0,0,0.443437,0.999328,4.04E-05,41.9191,445.384
2838,2.45E-07,455438,0.443437,0,0,0.443437,0.999328,4.04E-05,41.9191,445.384
2839,2.49E-07,455437,0.44375,0,0,0.44375,0.999327,3.83E-05,41.9191,445.385
2840,2.49E-07,455437,0.44375,0,0,0.44375,0.999327,3.83E-05,41.9191,445.385
2841,1.67E-07,455437,0.444063,0,0,0.444063,0.999327,2.83E-05,41.9191,445.385
2842,1.67E-07,455437,0.444063,0,0,0.444063,0.999327,2.83E-05,41.9191,445.385
2843,1.68E-07,455436,0.444375,0,0,0.444375,0.999326,2.65E-05,41.9191,445.386
2844,1.68E-07,455436,0.444375,0,0,0.444375,0.999326,2.65E-05,41.9191,445.386
2845,7.62E-08,455436,0.444687,0,0,0.444687,0.999326,1.40E-05,41.9191,445.385
2846,7.62E-08,455436,0.444687,0,0,0.444687,0.999326,1.40E-05,41.9191,445.385
2847,7.37E-08,455436,0.445,0,0,0.445,0.999326,1.26E-05,41.9191,445.386
2848,7.37E-08,455436,0.445,0,0,0.445,0.999326,1.26E-05,41.9191,445.386
2849,2.92E-09,455436,0.445312,0,0,0.445312,0.999326,1.36E-06,41.9191,445.386
2850,2.92E-09,455436,0.445312,0,0,0.445312,0.999326,1.36E-06,41.9191,445.386
2851,6.76E-09,455436,0.445625,0,0,0.445625,0.999326,2.33E-06,41.9191,445.386
2852,6.76E-09,455436,0.445625,0,0,0.445625,0.999326,2.33E-06,41.9191,445.386
2853,7.10E-09,455436,0.445938,0,0,0.445938,0.999326,1.59E-05,41.9191,445.386
2854,7.10E-09,455436,0.445938,0,0,0.445938,0.999326,1.59E-05,41.9191,445.386
2855,7.63E-09,455436,0.44625,0,0,0.44625,0.999326,1.65E-05,41.9191,445.386
2856,7.63E-09,455436,0.44625,0,0,0.44625,0.999326,1.65E-05,41.9191,445.386
2857,3.80E-08,455436,0.446562,0,0,0.446562,0.999327,2.75E-05,41.9191,445.385
2858,3.80E-08,455436,0.446562,0,0,0.446562,0.999327,2.75E-05,41.9191,445.385
2859,1.35E-08,455437,0.446875,0,0,0.446875,0.999327,3.47E-05,41.9191,445.385
2860,1.35E-08,455437,0.446875,0,0,0.446875,0.999327,3.47E-05,41.9191,445.385
2861,3.90E-08,455437,0.447188,0,0,0.447188,0.999328,3.71E-05,41.9191,445.384
2862,3.90E-08,455437,0.447188,0,0,0.447188,0.999328,3.71E-05,41.9191,445.384
2863,2.47E-08,455438,0.4475,0,0,0.4475,0.999328,4.01E-05,41.9191,445.384
2864,2.47E-08,455438,0.4475,0,0,0.4475,0.999328,4.01E-05,41.9191,445.384
2865,4.45E-09,455438,0.447812,0,0,0.447812,0.999329,3.86E-05,41.9191,445.383
2866,4.45E-09,455438,0.447812,0,0,0.447812,0.999329,3.86E-05,41.9191,445.383
2867,1.18E-08,455439,0.448125,0,0,0.448125,0.99933,3.93E-05,41.9191,445.383
2868,1.18E-08,455439,0.448125,0,0,0.448125,0.99933,3.93E-05,41.9191,445.383
2869,6.35E-09,455439,0.448438,0,0,0.448438,0.99933,4.00E-05,41.9191,445.382
2870,6.35E-09,455439,0.448438,0,0,0.448438,0.99933,4.00E-05,41.9191,445.382
2871,4.82E-08,455440,0.44875,0,0,0.44875,0.999331,2.97E-05,41.9191,445.382
2872,4.82E-08,455440,0.44875,0,0,0.44875,0.999331,2.97E-05,41.9191,445.382
2873,4.92E-08,455440,0.449062,0,0,0.449062,0.999331,2.89E-05,41.9191,445.382
2874,4.92E-08,455440,0.449062,0,0,0.449062,0.999331,2.89E-05,41.9191,445.382
2875,6.21E-08,455440,0.449375,0,0,0.449375,0.999332,2.43E-05,41.9191,445.381
2876,6.21E-08,455440,0.449375,0,0,0.449375,0.999332,2.43E-05,41.9191,445.381
2877,5.22E-09,455440,0.449688,0,0,0.449688,0.999332,1.18E-05,41.9191,445.381
2878,5.22E-09,455440,0.449688,0,0,0.449688,0.999332,1.18E-05,41.9191,445.381
2879,1.16E-08,455441,0.45,0,0,0.45,0.999332,4.42E-06,41.9191,445.381
2880,1.16E-08,455441,0.45,0,0,0.45,0.999332,4.42E-06,41.9191,445.381
2881,2.73E-10,455441,0.450312,0,0,0.450312,0.999332,3.61E-06,41.9191,445.381
2882,2.73E-10,455441,0.450312,0,0,0.450312,0.999332,3.61E-06,41.9191,445.381
2883,1.58E-08,455440,0.450625,0,0,0.450625,0.999332,1.01E-05,41.9191,445.381
2884,1.58E-08,455440,0.450625,0,0,0.450625,0.999332,1.01E-05,41.9191,445.381
2885,2.12E-09,455440,0.450938,0,0,0.450938,0.999332,1.95E-05,41.9191,445.381
2886,2.12E-09,455440,0.450938,0,0,0.450938,0.999332,1.95E-05,41.9191,445.381
2887,3.28E-08,455440,0.45125,0,0,0.45125,0.999331,2.85E-05,41.9191,445.382
2888,3.28E-08,455440,0.45125,0,0,0.45125,0.999331,2.85E-05,41.9191,445.382
2889,9.70E-09,455440,0.451562,0,0,0.451562,0.999331,3.24E-05,41.9191,445.382
2890,9.70E-09,455440,0.451562,0,0,0.451562,0.999331,3.24E-05,41.9191,445.382
2891,7.12E-08,455439,0.451875,0,0,0.451875,0.99933,4.44E-05,41.9191,445.382
2892,7.12E-08,455439,0.451875,0,0,0.451875,0.99933,4.44E-05,41.9191,445.382
2893,8.59E-08,455439,0.452188,0,0,0.452188,0.99933,4.08E-05,41.9191,445.383
2894,8.59E-08,455439,0.452188,0,0,0.452188,0.99933,4.08E-05,41.9191,445.383
2895,1.65E-07,455438,0.4525,0,0,0.4525,0.999329,5.24E-05,41.9191,445.383
2896,1.65E-07,455438,0.4525,0,0,0.4525,0.999329,5.24E-05,41.9191,445.383
2897,1.72E-07,455438,0.452812,0,0,0.452812,0.999328,5.04E-05,41.9191,445.385
2898,1.72E-07,455438,0.452812,0,0,0.452812,0.999328,5.04E-05,41.9191,445.385
2899,2.35E-07,455437,0.453125,0,0,0.453125,0.999328,5.82E-05,41.9191,445.385
2900,2.35E-07,455437,0.453125,0,0,0.453125,0.999328,5.82E-05,41.9191,445.385
2901,2.39E-07,455436,0.453438,0,0,0.453438,0.999326,5.80E-05,41.9191,445.386
2902,2.39E-07,455436,0.453438,0,0,0.453438,0.999326,5.80E-05,41.9191,445.386
2903,3.02E-07,455436,0.45375,0,0,0.45375,0.999326,6.54E-05,41.9191,445.386
2904,3.02E-07,455436,0.45375,0,0,0.45375,0.999326,6.54E-05,41.9191,445.386
2905,2.48E-07,455435,0.454062,0,0,0.454062,0.999324,7.65E-05,41.9191,445.388
2906,2.48E-07,455435,0.454062,0,0,0.454062,0.999324,7.65E-05,41.9191,445.388
2907,1.02E-07,455434,0.454375,0,0,0.454375,0.999323,5.43E-05,41.9191,445.388
2908,1.02E-07,455434,0.454375,0,0,0.454375,0.999323,5.43E-05,41.9191,445.388
2909,6.63E-08,455433,0.454688,0,0,0.454688,0.999322,6.31E-05,41.9191,445.389
2910,6.63E-08,455433,0.454688,0,0,0.454688,0.999322,6.31E-05,41.9191,445.389
2911,9.16E-08,455433,0.455,0,0,0.455,0.999321,6.86E-05,41.9191,445.39
2912,9.16E-08,455433,0.455,0,0,0.455,0.999321,6.86E-05,41.9191,445.39
2913,1.20E-07,455432,0.455312,0,0,0.455312,0.99932,5.99E-05,41.9191,445.391
2914,1.20E-07,455432,0.455312,0,0,0.455312,0.99932,5.99E-05,41.9191,445.391
2915,1.22E-07,455432,0.455625,0,0,0.455625,0.999319,6.19E-05,41.9191,445.392
2916,1.22E-07,455432,0.455625,0,0,0.455625,0.999319,6.19E-05,41.9191,445.392
2917,1.45E-07,455431,0.455938,0,0,0.455938,0.999318,5.96E-05,41.9191,445.393
2918,1.45E-07,455431,0.455938,0,0,0.455938,0.999318,5.96E-05,41.9191,445.393
2919,1.27E-07,455430,0.45625,0,0,0.45625,0.999318,5.32E-05,41.9191,445.393
2920,1.27E-07,455430,0.45625,0,0,0.45625,0.999318,5.32E-05,41.9191,445.393
2921,1.38E-07,455429,0.456562,0,0,0.456562,0.999317,5.20E-05,41.9191,445.394
2922,1.38E-07,455429,0.456562,0,0,0.456562,0.999317,5.20E-05,41.9191,445.394
2923,2.59E-08,455429,0.456875,0,0,0.456875,0.999316,3.58E-05,41.9191,445.394
2924,2.59E-08,455429,0.456875,0,0,0.456875,0.999316,3.58E-05,41.9191,445.394
2925,2.57E-08,455429,0.457188,0,0,0.457188,0.999315,3.52E-05,41.9191,445.395
2926,2.57E-08,455429,0.457188,0,0,0.457188,0.999315,3.52E-05,41.9191,445.395
2927,2.82E-09,455428,0.4575,0,0,0.4575,0.999315,3.15E-05,41.9191,445.395
2928,2.82E-09,455428,0.4575,0,0,0.4575,0.999315,3.15E-05,41.9191,445.395
2929,3.78E-08,455428,0.457812,0,0,0.457812,0.999314,1.87E-05,41.9191,445.396
2930,3.78E-08,455428,0.457812,0,0,0.457812,0.999314,1.87E-05,41.9191,445.396
2931,1.77E-08,455428,0.458125,0,0,0.458125,0.999314,1.56E-05,41.9191,445.396
2932,1.77E-08,455428,0.458125,0,0,0.458125,0.999314,1.56E-05,41.9191,445.396
2933,2.05E-08,455428,0.458438,0,0,0.458438,0.999314,1.18E-05,41.9191,445.396
2934,2.05E-08,455428,0.458438,0,0,0.458438,0.999314,1.18E-05,41.9191,445.396
2935,1.07E-09,455428,0.45875,0,0,0.45875,0.999314,3.13E-06,41.9191,445.396
2936,1.07E-09,455428,0.45875,0,0,0.45875,0.999314,3.13E-06,41.9191,445.396
2937,2.82E-09,455428,0.459062,0,0,0.459062,0.999314,2.18E-06,41.9191,445.396
2938,2.82E-09,455428,0.459062,0,0,0.459062,0.999314,2.18E-06,41.9191,445.396
2939,4.41E-09,455428,0.459375,0,0,0.459375,0.999314,4.36E-07,41.9191,445.396
2940,4.41E-09,455428,0.459375,0,0,0.459375,0.999314,4.36E-07,41.9191,445.396
2941,3.71E-09,455428,0.459688,0,0,0.459688,0.999314,1.17E-06,41.9191,445.396
2942,3.71E-09,455428,0.459688,0,0,0.459688,0.999314,1.17E-06,41.9191,445.396
2943,4.90E-09,455428,0.46,0,0,0.46,0.999314,2.14E-06,41.9191,445.396
2944,4.90E-09,455428,0.46,0,0,0.46,0.999314,2.14E-06,41.9191,445.396
2945,2.19E-09,455428,0.460312,0,0,0.460312,0.999314,3.23E-06,41.9191,445.396
2946,2.19E-09,455428,0.460312,0,0,0.460312,0.999314,3.23E-06,41.9191,445.396
2947,2.52E-09,455428,0.460625,0,0,0.460625,0.999314,7.42E-06,41.9191,445.396
2948,2.52E-09,455428,0.460625,0,0,0.460625,0.999314,7.42E-06,41.9191,445.396
2949,2.99E-09,455428,0.460938,0,0,0.460938,0.999314,1.01E-05,41.9191,445.396
2950,2.99E-09,455428,0.460938,0,0,0.460938,0.999314,1.01E-05,41.9191,445.396
2951,9.21E-09,455428,0.46125,0,0,0.46125,0.999313,1.61E-05,41.9191,445.396
2952,9.21E-09,455428,0.46125,0,0,0.46125,0.999313,1.61E-05,41.9191,445.396
2953,6.58E-09,455428,0.461563,0,0,0.461563,0.999313,1.83E-05,41.9191,445.396
2954,6.58E-09,455428,0.461563,0,0,0.461563,0.999313,1.83E-05,41.9191,445.396
2955,3.36E-08,455428,0.461875,0,0,0.461875,0.999313,2.50E-05,41.9191,445.396
2956,3.36E-08,455428,0.461875,0,0,0.461875,0.999313,2.50E-05,41.9191,445.396
2957,2.93E-08,455427,0.462187,0,0,0.462187,0.999312,2.75E-05,41.9191,445.397
2958,2.93E-08,455427,0.462187,0,0,0.462187,0.999312,2.75E-05,41.9191,445.397
2959,7.30E-08,455427,0.4625,0,0,0.4625,0.999312,3.44E-05,41.9191,445.397
2960,7.30E-08,455427,0.4625,0,0,0.4625,0.999312,3.44E-05,41.9191,445.397
2961,4.61E-08,455427,0.462813,0,0,0.462813,0.999311,4.47E-05,41.9191,445.398
2962,4.61E-08,455427,0.462813,0,0,0.462813,0.999311,4.47E-05,41.9191,445.398
2963,2.22E-08,455426,0.463125,0,0,0.463125,0.999311,3.51E-05,41.9191,445.398
2964,2.22E-08,455426,0.463125,0,0,0.463125,0.999311,3.51E-05,41.9191,445.398
2965,2.53E-09,455426,0.463437,0,0,0.463437,0.99931,4.33E-05,41.9191,445.398
2966,2.53E-09,455426,0.463437,0,0,0.463437,0.99931,4.33E-05,41.9191,445.398
2967,3.11E-08,455425,0.46375,0,0,0.46375,0.999309,5.10E-05,41.9191,445.399
2968,3.11E-08,455425,0.46375,0,0,0.46375,0.999309,5.10E-05,41.9191,445.399
2969,4.00E-08,455425,0.464063,0,0,0.464063,0.999308,4.43E-05,41.9191,445.4
2970,4.00E-08,455425,0.464063,0,0,0.464063,0.999308,4.43E-05,41.9191,445.4
2971,6.37E-08,455424,0.464375,0,0,0.464375,0.999308,5.15E-05,41.9191,445.4
2972,6.37E-08,455424,0.464375,0,0,0.464375,0.999308,5.15E-05,41.9191,445.4
2973,5.96E-08,455424,0.464687,0,0,0.464687,0.999307,5.31E-05,41.9191,445.401
2974,5.96E-08,455424,0.464687,0,0,0.464687,0.999307,5.31E-05,41.9191,445.401
2975,7.23E-08,455423,0.465,0,0,0.465,0.999306,5.06E-05,41.9191,445.401
2976,7.23E-08,455423,0.465,0,0,0.465,0.999306,5.06E-05,41.9191,445.401
2977,6.38E-08,455423,0.465313,0,0,0.465313,0.999305,5.51E-05,41.9191,445.402
2978,6.38E-08,455423,0.465313,0,0,0.465313,0.999305,5.51E-05,41.9191,445.402
2979,5.53E-09,455422,0.465625,0,0,0.465625,0.999305,4.53E-05,41.9191,445.403
2980,5.53E-09,455422,0.465625,0,0,0.465625,0.999305,4.53E-05,41.9191,445.403
2981,1.69E-08,455422,0.465937,0,0,0.465937,0.999304,4.82E-05,41.9191,445.403
2982,1.69E-08,455422,0.465937,0,0,0.465937,0.999304,4.82E-05,41.9191,445.403
2983,1.91E-08,455421,0.46625,0,0,0.46625,0.999303,4.99E-05,41.9191,445.404
2984,1.91E-08,455421,0.46625,0,0,0.46625,0.999303,4.99E-05,41.9191,445.404
2985,4.30E-08,455421,0.466563,0,0,0.466563,0.999302,3.41E-05,41.9191,445.404
2986,4.30E-08,455421,0.466563,0,0,0.466563,0.999302,3.41E-05,41.9191,445.404
2987,3.46E-08,455421,0.466875,0,0,0.466875,0.999302,3.42E-05,41.9191,445.405
2988,3.46E-08,455421,0.466875,0,0,0.466875,0.999302,3.42E-05,41.9191,445.405
2989,4.94E-08,455420,0.467187,0,0,0.467187,0.999301,3.13E-05,41.9191,445.405
2990,4.94E-08,455420,0.467187,0,0,0.467187,0.999301,3.13E-05,41.9191,445.405
2991,1.57E-10,455420,0.4675,0,0,0.4675,0.999301,1.48E-05,41.9191,445.405
2992,1.57E-10,455420,0.4675,0,0,0.4675,0.999301,1.48E-05,41.9191,445.405
2993,8.10E-09,455420,0.467813,0,0,0.467813,0.999301,9.53E-06,41.9191,445.405
2994,8.10E-09,455420,0.467813,0,0,0.467813,0.999301,9.53E-06,41.9191,445.405
2995,4.43E-09,455420,0.468125,0,0,0.468125,0.999301,6.42E-07,41.9191,445.405
2996,4.43E-09,455420,0.468125,0,0,0.468125,0.999301,6.42E-07,41.9191,445.405
2997,1.29E-08,455420,0.468437,0,0,0.468437,0.999301,9.31E-06,41.9191,445.405
2998,1.29E-08,455420,0.468437,0,0,0.468437,0.999301,9.31E-06,41.9191,445.405
2999,1.40E-08,455420,0.46875,0,0,0.46875,0.999301,1.55E-05,41.9191,445.405
3000,1.40E-08,455420,0.46875,0,0,0.46875,0.999301,1.55E-05,41.9191,445.405
3001,1.48E-08,455421,0.469063,0,0,0.469063,0.999301,2.43E-05,41.9191,445.405
3002,1.48E-08,455421,0.469063,0,0,0.469063,0.999301,2.43E-05,41.9191,445.405
3003,1.39E-08,455421,0.469375,0,0,0.469375,0.999302,3.06E-05,41.9191,445.404
3004,1.39E-08,455421,0.469375,0,0,0.469375,0.999302,3.06E-05,41.9191,445.404
3005,9.13E-09,455421,0.469687,0,0,0.469687,0.999302,3.19E-05,41.9191,445.404
3006,9.13E-09,455421,0.469687,0,0,0.469687,0.999302,3.19E-05,41.9191,445.404
3007,2.99E-08,455422,0.47,0,0,0.47,0.999303,3.14E-05,41.9191,445.403
3008,2.99E-08,455422,0.47,0,0,0.47,0.999303,3.14E-05,41.9191,445.403
3009,4.97E-08,455422,0.470313,0,0,0.470313,0.999303,3.39E-05,41.9191,445.403
3010,4.97E-08,455422,0.470313,0,0,0.470313,0.999303,3.39E-05,41.9191,445.403
3011,5.70E-08,455423,0.470625,0,0,0.470625,0.999304,2.83E-05,41.9191,445.402
3012,5.70E-08,455423,0.470625,0,0,0.470625,0.999304,2.83E-05,41.9191,445.402
3013,1.20E-08,455423,0.470937,0,0,0.470937,0.999304,1.76E-05,41.9191,445.402
3014,1.20E-08,455423,0.470937,0,0,0.470937,0.999304,1.76E-05,41.9191,445.402
3015,7.39E-09,455423,0.47125,0,0,0.47125,0.999304,1.10E-05,41.9191,445.401
3016,7.39E-09,455423,0.47125,0,0,0.47125,0.999304,1.10E-05,41.9191,445.401
3017,1.11E-08,455424,0.471563,0,0,0.471563,0.999304,1.33E-06,41.9191,445.401
3018,1.11E-08,455424,0.471563,0,0,0.471563,0.999304,1.33E-06,41.9191,445.401
3019,4.31E-09,455424,0.471875,0,0,0.471875,0.999304,9.22E-06,41.9191,445.401
3020,4.31E-09,455424,0.471875,0,0,0.471875,0.999304,9.22E-06,41.9191,445.401
3021,2.82E-08,455424,0.472187,0,0,0.472187,0.999304,2.42E-05,41.9191,445.401
3022,2.82E-08,455424,0.472187,0,0,0.472187,0.999304,2.42E-05,41.9191,445.401
3023,2.94E-08,455423,0.4725,0,0,0.4725,0.999304,4.04E-05,41.9191,445.402
3024,2.94E-08,455423,0.4725,0,0,0.4725,0.999304,4.04E-05,41.9191,445.402
3025,4.65E-09,455423,0.472813,0,0,0.472813,0.999303,4.26E-05,41.9191,445.402
3026,4.65E-09,455423,0.472813,0,0,0.472813,0.999303,4.26E-05,41.9191,445.402
3027,6.74E-08,455422,0.473125,0,0,0.473125,0.999302,5.75E-05,41.9191,445.403
3028,6.74E-08,455422,0.473125,0,0,0.473125,0.999302,5.75E-05,41.9191,445.403
3029,9.98E-09,455422,0.473437,0,0,0.473437,0.999301,6.85E-05,41.9191,445.404
3030,9.98E-09,455422,0.473437,0,0,0.473437,0.999301,6.85E-05,41.9191,445.404
3031,5.71E-08,455421,0.47375,0,0,0.47375,0.9993,7.01E-05,41.9191,445.405
3032,5.71E-08,455421,0.47375,0,0,0.47375,0.9993,7.01E-05,41.9191,445.405
3033,8.04E-09,455420,0.474063,0,0,0.474063,0.999299,7.98E-05,41.9191,445.406
3034,8.04E-09,455420,0.474063,0,0,0.474063,0.999299,7.98E-05,41.9191,445.406
3035,4.57E-08,455419,0.474375,0,0,0.474375,0.999297,7.34E-05,41.9191,445.407
3036,4.57E-08,455419,0.474375,0,0,0.474375,0.999297,7.34E-05,41.9191,445.407
3037,1.29E-07,455418,0.474687,0,0,0.474687,0.999297,8.18E-05,41.9191,445.407
3038,1.29E-07,455418,0.474687,0,0,0.474687,0.999297,8.18E-05,41.9191,445.407
3039,9.96E-08,455417,0.475,0,0,0.475,0.999295,8.75E-05,41.9191,445.409
3040,9.96E-08,455417,0.475,0,0,0.475,0.999295,8.75E-05,41.9191,445.409
3041,4.99E-08,455416,0.475313,0,0,0.475313,0.999294,6.52E-05,41.9191,445.41
3042,4.99E-08,455416,0.475313,0,0,0.475313,0.999294,6.52E-05,41.9191,445.41
3043,9.80E-08,455416,0.475625,0,0,0.475625,0.999293,7.32E-05,41.9191,445.41
3044,9.80E-08,455416,0.475625,0,0,0.475625,0.999293,7.32E-05,41.9191,445.41
3045,8.08E-08,455415,0.475937,0,0,0.475937,0.999291,7.70E-05,41.9191,445.411
3046,8.08E-08,455415,0.475937,0,0,0.475937,0.999291,7.70E-05,41.9191,445.411
3047,4.78E-08,455414,0.47625,0,0,0.47625,0.999291,5.35E-05,41.9191,445.412
3048,4.78E-08,455414,0.47625,0,0,0.47625,0.999291,5.35E-05,41.9191,445.412
3049,4.02E-08,455414,0.476562,0,0,0.476562,0.99929,5.54E-05,41.9191,445.413
3050,4.02E-08,455414,0.476562,0,0,0.476562,0.99929,5.54E-05,41.9191,445.413
3051,4.93E-08,455413,0.476875,0,0,0.476875,0.999289,5.54E-05,41.9191,445.414
3052,4.93E-08,455413,0.476875,0,0,0.476875,0.999289,5.54E-05,41.9191,445.414
3053,2.30E-08,455413,0.477188,0,0,0.477188,0.999288,3.82E-05,41.9191,445.414
3054,2.30E-08,455413,0.477188,0,0,0.477188,0.999288,3.82E-05,41.9191,445.414
3055,7.14E-09,455412,0.4775,0,0,0.4775,0.999288,3.54E-05,41.9191,445.415
3056,7.14E-09,455412,0.4775,0,0,0.4775,0.999288,3.54E-05,41.9191,445.415
3057,2.22E-08,455412,0.477812,0,0,0.477812,0.999287,2.86E-05,41.9191,445.415
3058,2.22E-08,455412,0.477812,0,0,0.477812,0.999287,2.86E-05,41.9191,445.415
3059,6.60E-09,455412,0.478125,0,0,0.478125,0.999287,1.76E-05,41.9191,445.415
3060,6.60E-09,455412,0.478125,0,0,0.478125,0.999287,1.76E-05,41.9191,445.415
3061,8.65E-09,455412,0.478438,0,0,0.478438,0.999286,1.24E-05,41.9191,445.415
3062,8.65E-09,455412,0.478438,0,0,0.478438,0.999286,1.24E-05,41.9191,445.415
3063,2.49E-09,455412,0.47875,0,0,0.47875,0.999286,2.25E-06,41.9191,445.415
3064,2.49E-09,455412,0.47875,0,0,0.47875,0.999286,2.25E-06,41.9191,445.415
3065,1.41E-08,455412,0.479062,0,0,0.479062,0.999286,7.01E-06,41.9191,445.415
3066,1.41E-08,455412,0.479062,0,0,0.479062,0.999286,7.01E-06,41.9191,445.415
3067,8.60E-09,455412,0.479375,0,0,0.479375,0.999287,1.31E-05,41.9191,445.415
3068,8.60E-09,455412,0.479375,0,0,0.479375,0.999287,1.31E-05,41.9191,445.415
3069,3.32E-09,455412,0.479688,0,0,0.479688,0.999287,1.80E-05,41.9191,445.415
3070,3.32E-09,455412,0.479688,0,0,0.479688,0.999287,1.80E-05,41.9191,445.415
3071,4.47E-08,455412,0.48,0,0,0.48,0.999287,2.62E-05,41.9191,445.414
3072,4.47E-08,455412,0.48,0,0,0.48,0.999287,2.62E-05,41.9191,445.414
3073,1.03E-08,455413,0.480312,0,0,0.480312,0.999288,3.18E-05,41.9191,445.414
3074,1.03E-08,455413,0.480312,0,0,0.480312,0.999288,3.18E-05,41.9191,445.414
3075,1.89E-08,455413,0.480625,0,0,0.480625,0.999288,2.84E-05,41.9191,445.413
3076,1.89E-08,455413,0.480625,0,0,0.480625,0.999288,2.84E-05,41.9191,445.413
3077,3.57E-08,455414,0.480938,0,0,0.480938,0.999288,3.06E-05,41.9191,445.413
3078,3.57E-08,455414,0.480938,0,0,0.480938,0.999288,3.06E-05,41.9191,445.413
3079,2.62E-08,455414,0.48125,0,0,0.48125,0.999289,3.21E-05,41.9191,445.412
3080,2.62E-08,455414,0.48125,0,0,0.48125,0.999289,3.21E-05,41.9191,445.412
3081,1.39E-08,455415,0.481562,0,0,0.481562,0.999289,2.54E-05,41.9191,445.412
3082,1.39E-08,455415,0.481562,0,0,0.481562,0.999289,2.54E-05,41.9191,445.412
3083,3.66E-09,455415,0.481875,0,0,0.481875,0.99929,1.97E-05,41.9191,445.412
3084,3.66E-09,455415,0.481875,0,0,0.481875,0.99929,1.97E-05,41.9191,445.412
3085,1.74E-08,455415,0.482188,0,0,0.482188,0.99929,1.48E-05,41.9191,445.411
3086,1.74E-08,455415,0.482188,0,0,0.482188,0.99929,1.48E-05,41.9191,445.411
3087,5.73E-09,455415,0.4825,0,0,0.4825,0.99929,8.47E-06,41.9191,445.411
3088,5.73E-09,455415,0.4825,0,0,0.4825,0.99929,8.47E-06,41.9191,445.411
3089,6.39E-09,455416,0.482812,0,0,0.482812,0.99929,1.33E-06,41.9191,445.411
3090,6.39E-09,455416,0.482812,0,0,0.482812,0.99929,1.33E-06,41.9191,445.411
3091,2.58E-09,455416,0.483125,0,0,0.483125,0.99929,7.42E-06,41.9191,445.411
3092,2.58E-09,455416,0.483125,0,0,0.483125,0.99929,7.42E-06,41.9191,445.411
3093,1.50E-08,455415,0.483438,0,0,0.483438,0.99929,1.59E-05,41.9191,445.411
3094,1.50E-08,455415,0.483438,0,0,0.483438,0.99929,1.59E-05,41.9191,445.411
3095,8.73E-09,455415,0.48375,0,0,0.48375,0.99929,2.60E-05,41.9191,445.411
3096,8.73E-09,455415,0.48375,0,0,0.48375,0.99929,2.60E-05,41.9191,445.411
3097,1.36E-09,455415,0.484062,0,0,0.484062,0.999289,2.65E-05,41.9191,445.412
3098,1.36E-09,455415,0.484062,0,0,0.484062,0.999289,2.65E-05,41.9191,445.412
3099,5.05E-08,455415,0.484375,0,0,0.484375,0.999289,3.78E-05,41.9191,445.412
3100,5.05E-08,455415,0.484375,0,0,0.484375,0.999289,3.78E-05,41.9191,445.412
3101,8.43E-09,455414,0.484688,0,0,0.484688,0.999288,5.07E-05,41.9191,445.413
3102,8.43E-09,455414,0.484688,0,0,0.484688,0.999288,5.07E-05,41.9191,445.413
3103,4.01E-08,455414,0.485,0,0,0.485,0.999287,4.12E-05,41.9191,445.413
3104,4.01E-08,455414,0.485,0,0,0.485,0.999287,4.12E-05,41.9191,445.413
3105,1.22E-07,455413,0.485312,0,0,0.485312,0.999287,5.57E-05,41.9191,445.414
3106,1.22E-07,455413,0.485312,0,0,0.485312,0.999287,5.57E-05,41.9191,445.414
3107,1.34E-07,455412,0.485625,0,0,0.485625,0.999286,5.30E-05,41.9191,445.415
3108,1.34E-07,455412,0.485625,0,0,0.485625,0.999286,5.30E-05,41.9191,445.415
3109,2.23E-07,455412,0.485938,0,0,0.485938,0.999285,6.42E-05,41.9191,445.415
3110,2.23E-07,455412,0.485938,0,0,0.485938,0.999285,6.42E-05,41.9191,445.415
3111,2.36E-07,455411,0.48625,0,0,0.48625,0.999284,6.18E-05,41.9191,445.416
3112,2.36E-07,455411,0.48625,0,0,0.48625,0.999284,6.18E-05,41.9191,445.416
3113,3.16E-07,455411,0.486562,0,0,0.486562,0.999283,7.10E-05,41.9191,445.417
3114,3.16E-07,455411,0.486562,0,0,0.486562,0.999283,7.10E-05,41.9191,445.417
3115,3.28E-07,455409,0.486875,0,0,0.486875,0.999281,6.87E-05,41.9191,445.418
3116,3.28E-07,455409,0.486875,0,0,0.486875,0.999281,6.87E-05,41.9191,445.418
3117,3.89E-07,455409,0.487188,0,0,0.487188,0.999281,7.53E-05,41.9191,445.418
3118,3.89E-07,455409,0.487188,0,0,0.487188,0.999281,7.53E-05,41.9191,445.418
3119,4.02E-07,455408,0.4875,0,0,0.4875,0.999279,7.27E-05,41.9191,445.42
3120,4.02E-07,455408,0.4875,0,0,0.4875,0.999279,7.27E-05,41.9191,445.42
3121,4.27E-07,455408,0.487812,0,0,0.487812,0.999279,7.53E-05,41.9191,445.42
3122,4.27E-07,455408,0.487812,0,0,0.487812,0.999279,7.53E-05,41.9191,445.42
3123,4.44E-07,455406,0.488125,0,0,0.488125,0.999277,7.18E-05,41.9191,445.422
3124,4.44E-07,455406,0.488125,0,0,0.488125,0.999277,7.18E-05,41.9191,445.422
3125,4.15E-07,455406,0.488438,0,0,0.488438,0.999277,6.86E-05,41.9191,445.422
3126,4.15E-07,455406,0.488438,0,0,0.488438,0.999277,6.86E-05,41.9191,445.422
3127,4.33E-07,455404,0.48875,0,0,0.48875,0.999274,6.42E-05,41.9191,445.424
3128,4.33E-07,455404,0.48875,0,0,0.48875,0.999274,6.42E-05,41.9191,445.424
3129,3.38E-07,455405,0.489062,0,0,0.489062,0.999275,5.38E-05,41.9191,445.424
3130,3.38E-07,455405,0.489062,0,0,0.489062,0.999275,5.38E-05,41.9191,445.424
3131,3.51E-07,455403,0.489375,0,0,0.489375,0.999273,4.89E-05,41.9191,445.425
3132,3.51E-07,455403,0.489375,0,0,0.489375,0.999273,4.89E-05,41.9191,445.425
3133,1.94E-07,455404,0.489688,0,0,0.489688,0.999273,3.17E-05,41.9191,445.425
3134,1.94E-07,455404,0.489688,0,0,0.489688,0.999273,3.17E-05,41.9191,445.425
3135,1.92E-07,455403,0.49,0,0,0.49,0.999272,2.73E-05,41.9191,445.426
3136,1.92E-07,455403,0.49,0,0,0.49,0.999272,2.73E-05,41.9191,445.426
3137,1.01E-08,455403,0.490312,0,0,0.490312,0.999272,5.33E-06,41.9191,445.425
3138,1.01E-08,455403,0.490312,0,0,0.490312,0.999272,5.33E-06,41.9191,445.425
3139,6.29E-09,455403,0.490625,0,0,0.490625,0.999272,2.94E-06,41.9191,445.426
3140,6.29E-09,455403,0.490625,0,0,0.490625,0.999272,2.94E-06,41.9191,445.426
3141,2.39E-08,455403,0.490938,0,0,0.490938,0.999272,1.91E-05,41.9191,445.425
3142,2.39E-08,455403,0.490938,0,0,0.490938,0.999272,1.91E-05,41.9191,445.425
3143,2.11E-08,455403,0.49125,0,0,0.49125,0.999272,1.85E-05,41.9191,445.425
3144,2.11E-08,455403,0.49125,0,0,0.49125,0.999272,1.85E-05,41.9191,445.425
3145,5.28E-08,455404,0.491562,0,0,0.491562,0.999273,3.42E-05,41.9191,445.425
3146,5.28E-08,455404,0.491562,0,0,0.491562,0.999273,3.42E-05,41.9191,445.425
3147,4.77E-08,455404,0.491875,0,0,0.491875,0.999273,3.64E-05,41.9191,445.424
3148,4.77E-08,455404,0.491875,0,0,0.491875,0.999273,3.64E-05,41.9191,445.424
3149,1.08E-07,455404,0.492188,0,0,0.492188,0.999274,4.45E-05,41.9191,445.424
3150,1.08E-07,455404,0.492188,0,0,0.492188,0.999274,4.45E-05,41.9191,445.424
3151,1.16E-07,455405,0.4925,0,0,0.4925,0.999275,4.05E-05,41.9191,445.423
3152,1.16E-07,455405,0.4925,0,0,0.4925,0.999275,4.05E-05,41.9191,445.423
3153,1.51E-08,455406,0.492813,0,0,0.492813,0.999275,2.69E-05,41.9191,445.423
3154,1.51E-08,455406,0.492813,0,0,0.492813,0.999275,2.69E-05,41.9191,445.423
3155,3.85E-08,455406,0.493125,0,0,0.493125,0.999276,1.91E-05,41.9191,445.422
3156,3.85E-08,455406,0.493125,0,0,0.493125,0.999276,1.91E-05,41.9191,445.422
3157,4.20E-10,455406,0.493437,0,0,0.493437,0.999276,7.94E-06,41.9191,445.422
3158,4.20E-10,455406,0.493437,0,0,0.493437,0.999276,7.94E-06,41.9191,445.422
3159,6.06E-09,455406,0.49375,0,0,0.49375,0.999276,4.17E-06,41.9191,445.422
3160,6.06E-09,455406,0.49375,0,0,0.49375,0.999276,4.17E-06,41.9191,445.422
3161,2.97E-09,455406,0.494063,0,0,0.494063,0.999276,2.03E-05,41.9191,445.422
3162,2.97E-09,455406,0.494063,0,0,0.494063,0.999276,2.03E-05,41.9191,445.422
3163,8.59E-08,455406,0.494375,0,0,0.494375,0.999275,3.88E-05,41.9191,445.422
3164,8.59E-08,455406,0.494375,0,0,0.494375,0.999275,3.88E-05,41.9191,445.422
3165,4.73E-08,455405,0.494687,0,0,0.494687,0.999274,4.48E-05,41.9191,445.423
3166,4.73E-08,455405,0.494687,0,0,0.494687,0.999274,4.48E-05,41.9191,445.423
3167,1.52E-07,455405,0.495,0,0,0.495,0.999274,6.25E-05,41.9191,445.423
3168,1.52E-07,455405,0.495,0,0,0.495,0.999274,6.25E-05,41.9191,445.423
3169,6.59E-08,455404,0.495313,0,0,0.495313,0.999272,7.79E-05,41.9191,445.425
3170,6.59E-08,455404,0.495313,0,0,0.495313,0.999272,7.79E-05,41.9191,445.425
3171,8.04E-08,455403,0.495625,0,0,0.495625,0.999271,7.52E-05,41.9191,445.425
3172,8.04E-08,455403,0.495625,0,0,0.495625,0.999271,7.52E-05,41.9191,445.425
3173,2.97E-08,455402,0.495937,0,0,0.495937,0.99927,8.54E-05,41.9191,445.427
3174,2.97E-08,455402,0.495937,0,0,0.495937,0.99927,8.54E-05,41.9191,445.427
3175,2.13E-08,455401,0.49625,0,0,0.49625,0.999269,8.10E-05,41.9191,445.428
3176,2.13E-08,455401,0.49625,0,0,0.49625,0.999269,8.10E-05,41.9191,445.428
3177,7.77E-08,455400,0.496563,0,0,0.496563,0.999267,8.46E-05,41.9191,445.429
3178,7.77E-08,455400,0.496563,0,0,0.496563,0.999267,8.46E-05,41.9191,445.429
3179,7.68E-08,455399,0.496875,0,0,0.496875,0.999266,8.70E-05,41.9191,445.43
3180,7.68E-08,455399,0.496875,0,0,0.496875,0.999266,8.70E-05,41.9191,445.43
3181,5.98E-08,455398,0.497187,0,0,0.497187,0.999265,6.90E-05,41.9191,445.431
3182,5.98E-08,455398,0.497187,0,0,0.497187,0.999265,6.90E-05,41.9191,445.431
3183,8.28E-08,455398,0.4975,0,0,0.4975,0.999264,7.01E-05,41.9191,445.431
3184,8.28E-08,455398,0.4975,0,0,0.4975,0.999264,7.01E-05,41.9191,445.431
3185,9.30E-08,455397,0.497813,0,0,0.497813,0.999263,7.10E-05,41.9191,445.432
3186,9.30E-08,455397,0.497813,0,0,0.497813,0.999263,7.10E-05,41.9191,445.432
3187,6.60E-08,455396,0.498125,0,0,0.498125,0.999262,4.23E-05,41.9191,445.433
3188,6.60E-08,455396,0.498125,0,0,0.498125,0.999262,4.23E-05,41.9191,445.433
3189,5.95E-08,455396,0.498437,0,0,0.498437,0.999261,4.37E-05,41.9191,445.434
3190,5.95E-08,455396,0.498437,0,0,0.498437,0.999261,4.37E-05,41.9191,445.434
3191,9.21E-08,455395,0.49875,0,0,0.49875,0.99926,3.43E-05,41.9191,445.434
3192,9.21E-08,455395,0.49875,0,0,0.49875,0.99926,3.43E-05,41.9191,445.434
3193,4.31E-08,455395,0.499063,0,0,0.499063,0.99926,2.54E-05,41.9191,445.434
3194,4.31E-08,455395,0.499063,0,0,0.499063,0.99926,2.54E-05,41.9191,445.434
3195,4.83E-08,455395,0.499375,0,0,0.499375,0.999259,1.97E-05,41.9191,445.435
3196,4.83E-08,455395,0.499375,0,0,0.499375,0.999259,1.97E-05,41.9191,445.435
3197,2.31E-09,455395,0.499687,0,0,0.499687,0.99926,7.95E-06,41.9191,445.435
3198,2.31E-09,455395,0.499687,0,0,0.499687,0.99926,7.95E-06,41.9191,445.435
3199,2.25E-08,455395,0.5,0,0,0.5,0.999259,1.47E-06,41.9191,445.435
3200,2.25E-08,455395,0.5,0,0,0.5,0.999259,1.47E-06,41.9191,445.435
3201,1.82E-08,455395,0.500313,0,0,0.500313,0.999259,1.28E-05,41.9191,445.434
3202,1.82E-08,455395,0.500313,0,0,0.500313,0.999259,1.28E-05,41.9191,445.434
3203,5.43E-08,455395,0.500625,0,0,0.500625,0.99926,1.84E-05,41.9191,445.434
3204,5.43E-08,455395,0.500625,0,0,0.500625,0.99926,1.84E-05,41.9191,445.434
3205,1.73E-08,455396,0.500938,0,0,0.500938,0.99926,3.03E-05,41.9191,445.434
3206,1.73E-08,455396,0.500938,0,0,0.500938,0.99926,3.03E-05,41.9191,445.434
3207,5.75E-08,455396,0.50125,0,0,0.50125,0.999261,3.73E-05,41.9191,445.433
3208,5.75E-08,455396,0.50125,0,0,0.50125,0.999261,3.73E-05,41.9191,445.433
3209,7.84E-09,455397,0.501562,0,0,0.501562,0.999261,4.33E-05,41.9191,445.433
3210,7.84E-09,455397,0.501562,0,0,0.501562,0.999261,4.33E-05,41.9191,445.433
3211,1.13E-08,455397,0.501875,0,0,0.501875,0.999262,4.46E-05,41.9191,445.432
3212,1.13E-08,455397,0.501875,0,0,0.501875,0.999262,4.46E-05,41.9191,445.432
3213,9.37E-08,455398,0.502187,0,0,0.502187,0.999263,5.55E-05,41.9191,445.431
3214,9.37E-08,455398,0.502187,0,0,0.502187,0.999263,5.55E-05,41.9191,445.431
3215,6.77E-08,455399,0.5025,0,0,0.5025,0.999264,5.57E-05,41.9191,445.43
3216,6.77E-08,455399,0.5025,0,0,0.5025,0.999264,5.57E-05,41.9191,445.43
3217,3.69E-08,455400,0.502813,0,0,0.502813,0.999264,4.37E-05,41.9191,445.429
3218,3.69E-08,455400,0.502813,0,0,0.502813,0.999264,4.37E-05,41.9191,445.429
3219,5.75E-08,455400,0.503125,0,0,0.503125,0.999265,4.60E-05,41.9191,445.429
3220,5.75E-08,455400,0.503125,0,0,0.503125,0.999265,4.60E-05,41.9191,445.429
3221,6.34E-08,455401,0.503438,0,0,0.503438,0.999266,4.18E-05,41.9191,445.428
3222,6.34E-08,455401,0.503438,0,0,0.503438,0.999266,4.18E-05,41.9191,445.428
3223,3.71E-08,455401,0.50375,0,0,0.50375,0.999266,2.58E-05,41.9191,445.427
3224,3.71E-08,455401,0.50375,0,0,0.50375,0.999266,2.58E-05,41.9191,445.427
3225,6.65E-09,455402,0.504062,0,0,0.504062,0.999267,1.82E-05,41.9191,445.427
3226,6.65E-09,455402,0.504062,0,0,0.504062,0.999267,1.82E-05,41.9191,445.427
3227,2.87E-08,455402,0.504375,0,0,0.504375,0.999267,9.04E-06,41.9191,445.427
3228,2.87E-08,455402,0.504375,0,0,0.504375,0.999267,9.04E-06,41.9191,445.427
3229,2.49E-09,455402,0.504687,0,0,0.504687,0.999267,2.81E-07,41.9191,445.427
3230,2.49E-09,455402,0.504687,0,0,0.504687,0.999267,2.81E-07,41.9191,445.427
3231,6.20E-09,455402,0.505,0,0,0.505,0.999267,1.26E-05,41.9191,445.427
3232,6.20E-09,455402,0.505,0,0,0.505,0.999267,1.26E-05,41.9191,445.427
3233,4.82E-09,455402,0.505313,0,0,0.505313,0.999267,2.11E-05,41.9191,445.427
3234,4.82E-09,455402,0.505313,0,0,0.505313,0.999267,2.11E-05,41.9191,445.427
3235,2.01E-08,455402,0.505625,0,0,0.505625,0.999266,2.48E-05,41.9191,445.427
3236,2.01E-08,455402,0.505625,0,0,0.505625,0.999266,2.48E-05,41.9191,445.427
3237,1.74E-09,455401,0.505938,0,0,0.505938,0.999266,3.39E-05,41.9191,445.427
3238,1.74E-09,455401,0.505938,0,0,0.505938,0.999266,3.39E-05,41.9191,445.427
3239,9.90E-09,455401,0.50625,0,0,0.50625,0.999265,3.63E-05,41.9191,445.428
3240,9.90E-09,455401,0.50625,0,0,0.50625,0.999265,3.63E-05,41.9191,445.428
3241,1.20E-08,455401,0.506562,0,0,0.506562,0.999265,3.78E-05,41.9191,445.428
3242,1.20E-08,455401,0.506562,0,0,0.506562,0.999265,3.78E-05,41.9191,445.428
3243,1.59E-08,455400,0.506875,0,0,0.506875,0.999264,4.65E-05,41.9191,445.429
3244,1.59E-08,455400,0.506875,0,0,0.506875,0.999264,4.65E-05,41.9191,445.429
3245,5.13E-08,455400,0.507187,0,0,0.507187,0.999263,3.62E-05,41.9191,445.429
3246,5.13E-08,455400,0.507187,0,0,0.507187,0.999263,3.62E-05,41.9191,445.429
3247,9.58E-08,455399,0.5075,0,0,0.5075,0.999263,4.46E-05,41.9191,445.43
3248,9.58E-08,455399,0.5075,0,0,0.5075,0.999263,4.46E-05,41.9191,445.43
3249,1.04E-07,455399,0.507812,0,0,0.507812,0.999262,4.27E-05,41.9192,445.43
3250,1.04E-07,455399,0.507812,0,0,0.507812,0.999262,4.27E-05,41.9192,445.43
3251,1.46E-07,455399,0.508125,0,0,0.508125,0.999261,4.80E-05,41.9192,445.43
3252,1.46E-07,455399,0.508125,0,0,0.508125,0.999261,4.80E-05,41.9192,445.43
3253,1.50E-07,455398,0.508438,0,0,0.508438,0.99926,4.72E-05,41.9192,445.431
3254,1.50E-07,455398,0.508438,0,0,0.508438,0.99926,4.72E-05,41.9192,445.431
3255,1.98E-07,455398,0.50875,0,0,0.50875,0.99926,5.26E-05,41.9192,445.432
3256,1.98E-07,455398,0.50875,0,0,0.50875,0.99926,5.26E-05,41.9192,445.432
3257,1.94E-07,455397,0.509063,0,0,0.509063,0.999259,5.45E-05,41.9192,445.433
3258,1.94E-07,455397,0.509063,0,0,0.509063,0.999259,5.45E-05,41.9192,445.433
3259,2.69E-07,455397,0.509375,0,0,0.509375,0.999258,6.26E-05,41.9192,445.433
3260,2.69E-07,455397,0.509375,0,0,0.509375,0.999258,6.26E-05,41.9192,445.433
3261,2.04E-07,455395,0.509687,0,0,0.509687,0.999257,7.65E-05,41.9192,445.434
3262,2.04E-07,455395,0.509687,0,0,0.509687,0.999257,7.65E-05,41.9192,445.434
3263,9.42E-08,455395,0.51,0,0,0.51,0.999256,5.74E-05,41.9192,445.435
3264,9.42E-08,455395,0.51,0,0,0.51,0.999256,5.74E-05,41.9192,445.435
3265,5.83E-08,455394,0.510312,0,0,0.510312,0.999255,6.58E-05,41.9192,445.436
3266,5.83E-08,455394,0.510312,0,0,0.510312,0.999255,6.58E-05,41.9192,445.436
3267,8.80E-08,455393,0.510625,0,0,0.510625,0.999254,7.17E-05,41.9192,445.436
3268,8.80E-08,455393,0.510625,0,0,0.510625,0.999254,7.17E-05,41.9192,445.436
3269,1.36E-07,455393,0.510938,0,0,0.510938,0.999253,5.91E-05,41.9192,445.437
3270,1.36E-07,455393,0.510938,0,0,0.510938,0.999253,5.91E-05,41.9192,445.437
3271,1.02E-07,455392,0.51125,0,0,0.51125,0.999252,5.68E-05,41.9192,445.438
3272,1.02E-07,455392,0.51125,0,0,0.51125,0.999252,5.68E-05,41.9192,445.438
3273,1.36E-07,455391,0.511563,0,0,0.511563,0.999251,5.09E-05,41.9192,445.439
3274,1.36E-07,455391,0.511563,0,0,0.511563,0.999251,5.09E-05,41.9192,445.439
3275,5.67E-08,455391,0.511875,0,0,0.511875,0.99925,3.56E-05,41.9192,445.439
3276,5.67E-08,455391,0.511875,0,0,0.511875,0.99925,3.56E-05,41.9192,445.439
3277,9.01E-08,455391,0.512187,0,0,0.512187,0.99925,2.56E-05,41.9192,445.44
3278,9.01E-08,455391,0.512187,0,0,0.512187,0.99925,2.56E-05,41.9192,445.44
3279,8.73E-09,455391,0.5125,0,0,0.5125,0.99925,8.69E-06,41.9192,445.44
3280,8.73E-09,455391,0.5125,0,0,0.5125,0.99925,8.69E-06,41.9192,445.44
3281,2.17E-08,455390,0.512812,0,0,0.512812,0.999249,1.96E-06,41.9192,445.44
3282,2.17E-08,455390,0.512812,0,0,0.512812,0.999249,1.96E-06,41.9192,445.44
3283,1.96E-08,455391,0.513125,0,0,0.513125,0.99925,9.73E-06,41.9192,445.44
3284,1.96E-08,455391,0.513125,0,0,0.513125,0.99925,9.73E-06,41.9192,445.44
3285,2.60E-08,455391,0.513438,0,0,0.513438,0.99925,1.41E-05,41.9192,445.439
3286,2.60E-08,455391,0.513438,0,0,0.513438,0.99925,1.41E-05,41.9192,445.439
3287,4.69E-09,455391,0.51375,0,0,0.51375,0.99925,2.00E-05,41.9192,445.439
3288,4.69E-09,455391,0.51375,0,0,0.51375,0.99925,2.00E-05,41.9192,445.439
3289,1.27E-08,455391,0.514063,0,0,0.514063,0.99925,1.92E-05,41.9192,445.439
3290,1.27E-08,455391,0.514063,0,0,0.514063,0.99925,1.92E-05,41.9192,445.439
3291,3.45E-08,455392,0.514375,0,0,0.514375,0.999251,1.51E-05,41.9192,445.438
3292,3.45E-08,455392,0.514375,0,0,0.514375,0.999251,1.51E-05,41.9192,445.438
3293,1.37E-08,455392,0.514687,0,0,0.514687,0.999251,8.66E-06,41.9192,445.438
3294,1.37E-08,455392,0.514687,0,0,0.514687,0.999251,8.66E-06,41.9192,445.438
3295,1.80E-08,455392,0.515,0,0,0.515,0.999251,1.29E-06,41.9192,445.438
3296,1.80E-08,455392,0.515,0,0,0.515,0.999251,1.29E-06,41.9192,445.438
3297,2.06E-09,455392,0.515312,0,0,0.515312,0.999251,9.44E-06,41.9192,445.438
3298,2.06E-09,455392,0.515312,0,0,0.515312,0.999251,9.44E-06,41.9192,445.438
3299,4.02E-08,455392,0.515625,0,0,0.515625,0.999251,2.33E-05,41.9192,445.438
3300,4.02E-08,455392,0.515625,0,0,0.515625,0.999251,2.33E-05,41.9192,445.438
3301,3.25E-09,455392,0.515938,0,0,0.515938,0.99925,3.81E-05,41.9192,445.438
3302,3.25E-09,455392,0.515938,0,0,0.515938,0.99925,3.81E-05,41.9192,445.438
3303,2.42E-08,455391,0.51625,0,0,0.51625,0.999249,3.89E-05,41.9192,445.439
3304,2.42E-08,455391,0.51625,0,0,0.51625,0.999249,3.89E-05,41.9192,445.439
3305,2.92E-08,455391,0.516563,0,0,0.516563,0.999249,5.19E-05,41.9192,445.439
3306,2.92E-08,455391,0.516563,0,0,0.516563,0.999249,5.19E-05,41.9192,445.439
3307,1.08E-08,455390,0.516875,0,0,0.516875,0.999248,5.98E-05,41.9192,445.44
3308,1.08E-08,455390,0.516875,0,0,0.516875,0.999248,5.98E-05,41.9192,445.44
3309,2.17E-08,455390,0.517187,0,0,0.517187,0.999247,6.02E-05,41.9192,445.441
3310,2.17E-08,455390,0.517187,0,0,0.517187,0.999247,6.02E-05,41.9192,445.441
3311,1.62E-09,455389,0.5175,0,0,0.5175,0.999246,6.63E-05,41.9192,445.442
3312,1.62E-09,455389,0.5175,0,0,0.5175,0.999246,6.63E-05,41.9192,445.442
3313,4.62E-08,455388,0.517812,0,0,0.517812,0.999245,5.95E-05,41.9192,445.442
3314,4.62E-08,455388,0.517812,0,0,0.517812,0.999245,5.95E-05,41.9192,445.442
3315,9.33E-08,455388,0.518125,0,0,0.518125,0.999244,6.33E-05,41.9192,445.443
3316,9.33E-08,455388,0.518125,0,0,0.518125,0.999244,6.33E-05,41.9192,445.443
3317,8.87E-08,455387,0.518438,0,0,0.518438,0.999243,6.63E-05,41.9192,445.444
3318,8.87E-08,455387,0.518438,0,0,0.518438,0.999243,6.63E-05,41.9192,445.444
3319,2.57E-08,455386,0.51875,0,0,0.51875,0.999242,4.68E-05,41.9192,445.445
3320,2.57E-08,455386,0.51875,0,0,0.51875,0.999242,4.68E-05,41.9192,445.445
3321,5.51E-08,455386,0.519063,0,0,0.519063,0.999241,5.27E-05,41.9192,445.445
3322,5.51E-08,455386,0.519063,0,0,0.519063,0.999241,5.27E-05,41.9192,445.445
3323,4.17E-08,455385,0.519375,0,0,0.519375,0.99924,5.68E-05,41.9192,445.446
3324,4.17E-08,455385,0.519375,0,0,0.519375,0.99924,5.68E-05,41.9192,445.446
3325,2.88E-08,455385,0.519687,0,0,0.519687,0.99924,4.05E-05,41.9192,445.446
3326,2.88E-08,455385,0.519687,0,0,0.519687,0.99924,4.05E-05,41.9192,445.446
3327,3.33E-08,455384,0.52,0,0,0.52,0.999239,4.39E-05,41.9192,445.447
3328,3.33E-08,455384,0.52,0,0,0.52,0.999239,4.39E-05,41.9192,445.447
3329,1.84E-08,455384,0.520312,0,0,0.520312,0.999238,4.88E-05,41.9192,445.447
3330,1.84E-08,455384,0.520312,0,0,0.520312,0.999238,4.88E-05,41.9192,445.447
3331,3.43E-08,455383,0.520625,0,0,0.520625,0.999238,3.29E-05,41.9192,445.448
3332,3.43E-08,455383,0.520625,0,0,0.520625,0.999238,3.29E-05,41.9192,445.448
3333,2.01E-08,455383,0.520938,0,0,0.520938,0.999237,3.41E-05,41.9192,445.448
3334,2.01E-08,455383,0.520938,0,0,0.520938,0.999237,3.41E-05,41.9192,445.448
3335,4.52E-08,455383,0.52125,0,0,0.52125,0.999237,2.42E-05,41.9192,445.449
3336,4.52E-08,455383,0.52125,0,0,0.52125,0.999237,2.42E-05,41.9192,445.449
3337,4.58E-09,455383,0.521563,0,0,0.521563,0.999236,1.44E-05,41.9192,445.449
3338,4.58E-09,455383,0.521563,0,0,0.521563,0.999236,1.44E-05,41.9192,445.449
3339,3.78E-09,455383,0.521875,0,0,0.521875,0.999236,6.63E-06,41.9192,445.449
3340,3.78E-09,455383,0.521875,0,0,0.521875,0.999236,6.63E-06,41.9192,445.449
3341,1.82E-08,455383,0.522187,0,0,0.522187,0.999236,1.29E-05,41.9192,445.449
3342,1.82E-08,455383,0.522187,0,0,0.522187,0.999236,1.29E-05,41.9192,445.449
3343,6.95E-09,455383,0.5225,0,0,0.5225,0.999236,2.02E-05,41.9192,445.448
3344,6.95E-09,455383,0.5225,0,0,0.5225,0.999236,2.02E-05,41.9192,445.448
3345,1.31E-07,455383,0.522812,0,0,0.522812,0.999237,4.40E-05,41.9192,445.448
3346,1.31E-07,455383,0.522812,0,0,0.522812,0.999237,4.40E-05,41.9192,445.448
3347,1.10E-07,455384,0.523125,0,0,0.523125,0.999238,4.87E-05,41.9192,445.447
3348,1.10E-07,455384,0.523125,0,0,0.523125,0.999238,4.87E-05,41.9192,445.447
3349,2.94E-07,455385,0.523438,0,0,0.523438,0.999238,7.31E-05,41.9192,445.446
3350,2.94E-07,455385,0.523438,0,0,0.523438,0.999238,7.31E-05,41.9192,445.446
3351,1.65E-07,455386,0.52375,0,0,0.52375,0.99924,9.10E-05,41.9192,445.445
3352,1.65E-07,455386,0.52375,0,0,0.52375,0.99924,9.10E-05,41.9192,445.445
3353,1.37E-07,455387,0.524063,0,0,0.524063,0.999241,8.71E-05,41.9192,445.444
3354,1.37E-07,455387,0.524063,0,0,0.524063,0.999241,8.71E-05,41.9192,445.444
3355,1.15E-07,455388,0.524375,0,0,0.524375,0.999243,8.68E-05,41.9192,445.442
3356,1.15E-07,455388,0.524375,0,0,0.524375,0.999243,8.68E-05,41.9192,445.442
3357,8.79E-08,455389,0.524688,0,0,0.524688,0.999244,8.73E-05,41.9192,445.441
3358,8.79E-08,455389,0.524688,0,0,0.524688,0.999244,8.73E-05,41.9192,445.441
3359,1.38E-07,455391,0.525,0,0,0.525,0.999246,7.92E-05,41.9192,445.44
3360,1.38E-07,455391,0.525,0,0,0.525,0.999246,7.92E-05,41.9192,445.44
3361,8.49E-08,455391,0.525312,0,0,0.525312,0.999246,6.86E-05,41.9192,445.439
3362,8.49E-08,455391,0.525312,0,0,0.525312,0.999246,6.86E-05,41.9192,445.439
3363,1.99E-07,455392,0.525625,0,0,0.525625,0.999248,5.47E-05,41.9192,445.437
3364,1.99E-07,455392,0.525625,0,0,0.525625,0.999248,5.47E-05,41.9192,445.437
3365,1.43E-07,455393,0.525937,0,0,0.525937,0.999248,4.54E-05,41.9192,445.437
3366,1.43E-07,455393,0.525937,0,0,0.525937,0.999248,4.54E-05,41.9192,445.437
3367,1.87E-07,455394,0.52625,0,0,0.52625,0.999249,2.74E-05,41.9192,445.436
3368,1.87E-07,455394,0.52625,0,0,0.52625,0.999249,2.74E-05,41.9192,445.436
3369,3.48E-08,455394,0.526563,0,0,0.526563,0.999249,8.15E-06,41.9192,445.436
3370,3.48E-08,455394,0.526563,0,0,0.526563,0.999249,8.15E-06,41.9192,445.436
3371,2.35E-08,455394,0.526875,0,0,0.526875,0.999249,3.35E-06,41.9192,445.436
3372,2.35E-08,455394,0.526875,0,0,0.526875,0.999249,3.35E-06,41.9192,445.436
3373,1.66E-08,455394,0.527188,0,0,0.527188,0.999249,1.88E-05,41.9192,445.436
3374,1.66E-08,455394,0.527188,0,0,0.527188,0.999249,1.88E-05,41.9192,445.436
3375,3.95E-08,455394,0.5275,0,0,0.5275,0.999249,1.86E-05,41.9192,445.436
3376,3.95E-08,455394,0.5275,0,0,0.5275,0.999249,1.86E-05,41.9192,445.436
3377,1.73E-08,455394,0.527812,0,0,0.527812,0.999248,3.17E-05,41.9192,445.436
3378,1.73E-08,455394,0.527812,0,0,0.527812,0.999248,3.17E-05,41.9192,445.436
3379,7.30E-08,455393,0.528125,0,0,0.528125,0.999248,4.44E-05,41.9192,445.436
3380,7.30E-08,455393,0.528125,0,0,0.528125,0.999248,4.44E-05,41.9192,445.436
3381,7.09E-08,455393,0.528437,0,0,0.528437,0.999247,3.96E-05,41.9192,445.437
3382,7.09E-08,455393,0.528437,0,0,0.528437,0.999247,3.96E-05,41.9192,445.437
3383,1.13E-07,455392,0.52875,0,0,0.52875,0.999247,4.94E-05,41.9192,445.437
3384,1.13E-07,455392,0.52875,0,0,0.52875,0.999247,4.94E-05,41.9192,445.437
3385,7.23E-08,455392,0.529063,0,0,0.529063,0.999245,5.98E-05,41.9192,445.438
3386,7.23E-08,455392,0.529063,0,0,0.529063,0.999245,5.98E-05,41.9192,445.438
3387,2.87E-08,455391,0.529375,0,0,0.529375,0.999245,4.69E-05,41.9192,445.439
3388,2.87E-08,455391,0.529375,0,0,0.529375,0.999245,4.69E-05,41.9192,445.439
3389,1.81E-09,455391,0.529688,0,0,0.529688,0.999244,5.67E-05,41.9192,445.439
3390,1.81E-09,455391,0.529688,0,0,0.529688,0.999244,5.67E-05,41.9192,445.439
3391,3.80E-08,455390,0.53,0,0,0.53,0.999243,6.49E-05,41.9192,445.44
3392,3.80E-08,455390,0.53,0,0,0.53,0.999243,6.49E-05,41.9192,445.44
3393,4.34E-08,455389,0.530312,0,0,0.530312,0.999242,5.80E-05,41.9192,445.441
3394,4.34E-08,455389,0.530312,0,0,0.530312,0.999242,5.80E-05,41.9192,445.441
3395,7.20E-08,455389,0.530625,0,0,0.530625,0.999241,6.70E-05,41.9192,445.441
3396,7.20E-08,455389,0.530625,0,0,0.530625,0.999241,6.70E-05,41.9192,445.441
3397,3.93E-08,455388,0.530937,0,0,0.530937,0.99924,7.36E-05,41.9192,445.442
3398,3.93E-08,455388,0.530937,0,0,0.530937,0.99924,7.36E-05,41.9192,445.442
3399,8.53E-08,455387,0.53125,0,0,0.53125,0.999239,7.39E-05,41.9192,445.443
3400,8.53E-08,455387,0.53125,0,0,0.53125,0.999239,7.39E-05,41.9192,445.443
3401,4.14E-08,455386,0.531563,0,0,0.531563,0.999237,8.45E-05,41.9192,445.444
3402,4.14E-08,455386,0.531563,0,0,0.531563,0.999237,8.45E-05,41.9192,445.444
3403,2.17E-08,455386,0.531875,0,0,0.531875,0.999236,7.65E-05,41.9192,445.445
3404,2.17E-08,455386,0.531875,0,0,0.531875,0.999236,7.65E-05,41.9192,445.445
3405,9.18E-08,455385,0.532188,0,0,0.532188,0.999235,8.19E-05,41.9192,445.446
3406,9.18E-08,455385,0.532188,0,0,0.532188,0.999235,8.19E-05,41.9192,445.446
3407,9.16E-08,455384,0.5325,0,0,0.5325,0.999234,8.52E-05,41.9192,445.447
3408,9.16E-08,455384,0.5325,0,0,0.5325,0.999234,8.52E-05,41.9192,445.447
3409,6.31E-08,455383,0.532812,0,0,0.532812,0.999232,6.04E-05,41.9192,445.448
3410,6.31E-08,455383,0.532812,0,0,0.532812,0.999232,6.04E-05,41.9192,445.448
3411,4.22E-08,455383,0.533125,0,0,0.533125,0.999232,5.79E-05,41.9192,445.449
3412,4.22E-08,455383,0.533125,0,0,0.533125,0.999232,5.79E-05,41.9192,445.449
3413,1.05E-07,455382,0.533437,0,0,0.533437,0.999231,4.83E-05,41.9192,445.449
3414,1.05E-07,455382,0.533437,0,0,0.533437,0.999231,4.83E-05,41.9192,445.449
3415,1.20E-08,455382,0.53375,0,0,0.53375,0.99923,1.80E-05,41.9192,445.45
3416,1.20E-08,455382,0.53375,0,0,0.53375,0.99923,1.80E-05,41.9192,445.45
3417,3.69E-09,455382,0.534063,0,0,0.534063,0.99923,5.08E-06,41.9192,445.45
3418,3.69E-09,455382,0.534063,0,0,0.534063,0.99923,5.08E-06,41.9192,445.45
3419,2.22E-08,455382,0.534375,0,0,0.534375,0.99923,8.94E-06,41.9192,445.449
3420,2.22E-08,455382,0.534375,0,0,0.534375,0.99923,8.94E-06,41.9192,445.449
3421,1.27E-09,455382,0.534688,0,0,0.534688,0.99923,2.05E-05,41.9192,445.449
3422,1.27E-09,455382,0.534688,0,0,0.534688,0.99923,2.05E-05,41.9192,445.449
3423,3.98E-08,455382,0.535,0,0,0.535,0.999231,2.61E-05,41.9192,445.449
3424,3.98E-08,455382,0.535,0,0,0.535,0.999231,2.61E-05,41.9192,445.449
3425,1.95E-08,455383,0.535312,0,0,0.535312,0.999231,2.92E-05,41.9192,445.448
3426,1.95E-08,455383,0.535312,0,0,0.535312,0.999231,2.92E-05,41.9192,445.448
3427,2.09E-08,455384,0.535625,0,0,0.535625,0.999232,2.41E-05,41.9192,445.448
3428,2.09E-08,455384,0.535625,0,0,0.535625,0.999232,2.41E-05,41.9192,445.448
3429,1.46E-08,455384,0.535937,0,0,0.535937,0.999232,1.20E-05,41.9192,445.447
3430,1.46E-08,455384,0.535937,0,0,0.535937,0.999232,1.20E-05,41.9192,445.447
3431,1.60E-08,455384,0.53625,0,0,0.53625,0.999232,2.50E-06,41.9192,445.447
3432,1.60E-08,455384,0.53625,0,0,0.53625,0.999232,2.50E-06,41.9192,445.447
3433,9.71E-09,455384,0.536563,0,0,0.536563,0.999232,1.39E-05,41.9192,445.447
3434,9.71E-09,455384,0.536563,0,0,0.536563,0.999232,1.39E-05,41.9192,445.447
3435,5.69E-08,455384,0.536875,0,0,0.536875,0.999232,3.95E-05,41.9192,445.447
3436,5.69E-08,455384,0.536875,0,0,0.536875,0.999232,3.95E-05,41.9192,445.447
3437,2.45E-08,455383,0.537188,0,0,0.537188,0.999231,4.47E-05,41.9192,445.448
3438,2.45E-08,455383,0.537188,0,0,0.537188,0.999231,4.47E-05,41.9192,445.448
3439,1.87E-07,455383,0.5375,0,0,0.5375,0.99923,6.87E-05,41.9192,445.448
3440,1.87E-07,455383,0.5375,0,0,0.5375,0.99923,6.87E-05,41.9192,445.448
3441,1.71E-07,455382,0.537812,0,0,0.537812,0.999228,7.19E-05,41.9192,445.449
3442,1.71E-07,455382,0.537812,0,0,0.537812,0.999228,7.19E-05,41.9192,445.449
3443,3.41E-07,455382,0.538125,0,0,0.538125,0.999228,9.12E-05,41.9192,445.45
3444,3.41E-07,455382,0.538125,0,0,0.538125,0.999228,9.12E-05,41.9192,445.45
3445,3.59E-07,455380,0.538437,0,0,0.538437,0.999226,8.83E-05,41.9192,445.452
3446,3.59E-07,455380,0.538437,0,0,0.538437,0.999226,8.83E-05,41.9192,445.452
3447,4.64E-07,455380,0.53875,0,0,0.53875,0.999225,9.93E-05,41.9192,445.452
3448,4.64E-07,455380,0.53875,0,0,0.53875,0.999225,9.93E-05,41.9192,445.452
3449,5.03E-07,455378,0.539062,0,0,0.539062,0.999222,9.27E-05,41.9192,445.454
3450,5.03E-07,455378,0.539062,0,0,0.539062,0.999222,9.27E-05,41.9192,445.454
3451,5.09E-07,455378,0.539375,0,0,0.539375,0.999222,9.31E-05,41.9192,445.454
3452,5.09E-07,455378,0.539375,0,0,0.539375,0.999222,9.31E-05,41.9192,445.454
3453,5.47E-07,455376,0.539688,0,0,0.539688,0.99922,8.61E-05,41.9192,445.456
3454,5.47E-07,455376,0.539688,0,0,0.539688,0.99922,8.61E-05,41.9192,445.456
3455,4.74E-07,455376,0.54,0,0,0.54,0.99922,7.83E-05,41.9192,445.456
3456,4.74E-07,455376,0.54,0,0,0.54,0.99922,7.83E-05,41.9192,445.456
3457,4.99E-07,455374,0.540313,0,0,0.540313,0.999217,7.50E-05,41.9192,445.458
3458,4.99E-07,455374,0.540313,0,0,0.540313,0.999217,7.50E-05,41.9192,445.458
3459,4.28E-07,455374,0.540625,0,0,0.540625,0.999217,6.11E-05,41.9192,445.458
3460,4.28E-07,455374,0.540625,0,0,0.540625,0.999217,6.11E-05,41.9192,445.458
3461,4.41E-07,455373,0.540937,0,0,0.540937,0.999215,6.08E-05,41.9192,445.459
3462,4.41E-07,455373,0.540937,0,0,0.540937,0.999215,6.08E-05,41.9192,445.459
3463,1.63E-07,455373,0.54125,0,0,0.54125,0.999215,3.03E-05,41.9192,445.459
3464,1.63E-07,455373,0.54125,0,0,0.54125,0.999215,3.03E-05,41.9192,445.459
3465,1.62E-07,455373,0.541562,0,0,0.541562,0.999214,3.91E-05,41.9192,445.46
3466,1.62E-07,455373,0.541562,0,0,0.541562,0.999214,3.91E-05,41.9192,445.46
3467,1.71E-07,455373,0.541875,0,0,0.541875,0.999214,4.54E-05,41.9192,445.46
3468,1.71E-07,455373,0.541875,0,0,0.541875,0.999214,4.54E-05,41.9192,445.46
3469,1.64E-07,455372,0.542188,0,0,0.542188,0.999213,4.17E-05,41.9192,445.461
3470,1.64E-07,455372,0.542188,0,0,0.542188,0.999213,4.17E-05,41.9192,445.461
3471,1.77E-07,455372,0.5425,0,0,0.5425,0.999213,4.64E-05,41.9192,445.461
3472,1.77E-07,455372,0.5425,0,0,0.5425,0.999213,4.64E-05,41.9192,445.461
3473,1.65E-07,455371,0.542813,0,0,0.542813,0.999211,5.40E-05,41.9192,445.462
3474,1.65E-07,455371,0.542813,0,0,0.542813,0.999211,5.40E-05,41.9192,445.462
3475,5.44E-08,455371,0.543125,0,0,0.543125,0.999211,2.97E-05,41.9192,445.462
3476,5.44E-08,455371,0.543125,0,0,0.543125,0.999211,2.97E-05,41.9192,445.462
3477,6.50E-08,455370,0.543437,0,0,0.543437,0.99921,2.98E-05,41.9192,445.462
3478,6.50E-08,455370,0.543437,0,0,0.543437,0.99921,2.98E-05,41.9192,445.462
3479,8.57E-09,455370,0.54375,0,0,0.54375,0.99921,1.92E-05,41.9192,445.462
3480,8.57E-09,455370,0.54375,0,0,0.54375,0.99921,1.92E-05,41.9192,445.462
3481,2.18E-08,455370,0.544062,0,0,0.544062,0.99921,5.27E-07,41.9192,445.463
3482,2.18E-08,455370,0.544062,0,0,0.544062,0.99921,5.27E-07,41.9192,445.463
3483,1.50E-08,455371,0.544375,0,0,0.544375,0.99921,1.61E-05,41.9192,445.462
3484,1.50E-08,455371,0.544375,0,0,0.544375,0.99921,1.61E-05,41.9192,445.462
3485,9.81E-08,455371,0.544688,0,0,0.544688,0.99921,3.84E-05,41.9192,445.462
3486,9.81E-08,455371,0.544688,0,0,0.544688,0.99921,3.84E-05,41.9192,445.462
3487,3.18E-08,455372,0.545,0,0,0.545,0.999211,5.45E-05,41.9192,445.461
3488,3.18E-08,455372,0.545,0,0,0.545,0.999211,5.45E-05,41.9192,445.461
3489,1.18E-07,455372,0.545313,0,0,0.545313,0.999212,6.21E-05,41.9192,445.46
3490,1.18E-07,455372,0.545313,0,0,0.545313,0.999212,6.21E-05,41.9192,445.46
3491,7.27E-08,455374,0.545625,0,0,0.545625,0.999213,7.26E-05,41.9192,445.459
3492,7.27E-08,455374,0.545625,0,0,0.545625,0.999213,7.26E-05,41.9192,445.459
3493,4.51E-08,455375,0.545937,0,0,0.545937,0.999214,6.88E-05,41.9192,445.458
3494,4.51E-08,455375,0.545937,0,0,0.545937,0.999214,6.88E-05,41.9192,445.458
3495,8.59E-08,455375,0.54625,0,0,0.54625,0.999215,5.57E-05,41.9192,445.457
3496,8.59E-08,455375,0.54625,0,0,0.54625,0.999215,5.57E-05,41.9192,445.457
3497,3.78E-08,455376,0.546562,0,0,0.546562,0.999216,4.11E-05,41.9192,445.456
3498,3.78E-08,455376,0.546562,0,0,0.546562,0.999216,4.11E-05,41.9192,445.456
3499,2.81E-08,455377,0.546875,0,0,0.546875,0.999217,2.90E-05,41.9192,445.455
3500,2.81E-08,455377,0.546875,0,0,0.546875,0.999217,2.90E-05,41.9192,445.455
3501,4.17E-08,455377,0.547188,0,0,0.547188,0.999217,3.70E-06,41.9192,445.455
3502,4.17E-08,455377,0.547188,0,0,0.547188,0.999217,3.70E-06,41.9192,445.455
3503,4.57E-09,455377,0.5475,0,0,0.5475,0.999217,1.16E-05,41.9192,445.455
3504,4.57E-09,455377,0.5475,0,0,0.5475,0.999217,1.16E-05,41.9192,445.455
3505,2.73E-08,455377,0.547813,0,0,0.547813,0.999217,2.87E-05,41.9192,445.455
3506,2.73E-08,455377,0.547813,0,0,0.547813,0.999217,2.87E-05,41.9192,445.455
3507,2.99E-08,455377,0.548125,0,0,0.548125,0.999216,4.87E-05,41.9192,445.455
3508,2.99E-08,455377,0.548125,0,0,0.548125,0.999216,4.87E-05,41.9192,445.455
3509,1.60E-08,455376,0.548437,0,0,0.548437,0.999215,4.44E-05,41.9192,445.456
3510,1.60E-08,455376,0.548437,0,0,0.548437,0.999215,4.44E-05,41.9192,445.456
3511,8.32E-08,455376,0.54875,0,0,0.54875,0.999215,5.74E-05,41.9192,445.456
3512,8.32E-08,455376,0.54875,0,0,0.54875,0.999215,5.74E-05,41.9192,445.456
3513,4.57E-08,455375,0.549062,0,0,0.549062,0.999213,6.82E-05,41.9192,445.457
3514,4.57E-08,455375,0.549062,0,0,0.549062,0.999213,6.82E-05,41.9192,445.457
3515,2.65E-08,455375,0.549375,0,0,0.549375,0.999212,4.86E-05,41.9192,445.457
3516,2.65E-08,455375,0.549375,0,0,0.549375,0.999212,4.86E-05,41.9192,445.457
3517,4.43E-08,455374,0.549688,0,0,0.549688,0.999212,5.57E-05,41.9192,445.458
3518,4.43E-08,455374,0.549688,0,0,0.549688,0.999212,5.57E-05,41.9192,445.458
3519,3.07E-08,455374,0.55,0,0,0.55,0.999211,6.15E-05,41.9192,445.459
3520,3.07E-08,455374,0.55,0,0,0.55,0.999211,6.15E-05,41.9192,445.459
3521,3.10E-08,455373,0.550313,0,0,0.550313,0.99921,4.22E-05,41.9192,445.459
3522,3.10E-08,455373,0.550313,0,0,0.550313,0.99921,4.22E-05,41.9192,445.459
3523,2.81E-08,455373,0.550625,0,0,0.550625,0.999209,4.74E-05,41.9192,445.46
3524,2.81E-08,455373,0.550625,0,0,0.550625,0.999209,4.74E-05,41.9192,445.46
3525,1.47E-08,455372,0.550937,0,0,0.550937,0.999208,5.30E-05,41.9192,445.46
3526,1.47E-08,455372,0.550937,0,0,0.550937,0.999208,5.30E-05,41.9192,445.46
3527,1.30E-08,455372,0.55125,0,0,0.55125,0.999208,3.93E-05,41.9192,445.461
3528,1.30E-08,455372,0.55125,0,0,0.55125,0.999208,3.93E-05,41.9192,445.461
3529,3.12E-08,455372,0.551562,0,0,0.551562,0.999207,4.95E-05,41.9192,445.461
3530,3.12E-08,455372,0.551562,0,0,0.551562,0.999207,4.95E-05,41.9192,445.461
3531,2.13E-08,455371,0.551875,0,0,0.551875,0.999206,6.11E-05,41.9192,445.462
3532,2.13E-08,455371,0.551875,0,0,0.551875,0.999206,6.11E-05,41.9192,445.462
3533,1.40E-08,455370,0.552188,0,0,0.552188,0.999205,5.88E-05,41.9193,445.462
3534,1.40E-08,455370,0.552188,0,0,0.552188,0.999205,5.88E-05,41.9193,445.462
3535,8.14E-08,455370,0.5525,0,0,0.5525,0.999204,8.00E-05,41.9193,445.463
3536,8.14E-08,455370,0.5525,0,0,0.5525,0.999204,8.00E-05,41.9193,445.463
3537,3.77E-08,455369,0.552813,0,0,0.552813,0.999203,9.84E-05,41.9193,445.464
3538,3.77E-08,455369,0.552813,0,0,0.552813,0.999203,9.84E-05,41.9193,445.464
3539,1.16E-07,455368,0.553125,0,0,0.553125,0.999201,0.000109101,41.9193,445.465
3540,1.16E-07,455368,0.553125,0,0,0.553125,0.999201,0.000109101,41.9193,445.465
3541,4.05E-08,455366,0.553437,0,0,0.553437,0.999199,0.000134627,41.9193,445.467
3542,4.05E-08,455366,0.553437,0,0,0.553437,0.999199,0.000134627,41.9193,445.467
3543,4.29E-08,455365,0.55375,0,0,0.55375,0.999197,0.000136355,41.9193,445.469
3544,4.29E-08,455365,0.55375,0,0,0.55375,0.999197,0.000136355,41.9193,445.469
3545,2.52E-07,455364,0.554062,0,0,0.554062,0.999195,0.000151529,41.9193,445.47
3546,2.52E-07,455364,0.554062,0,0,0.554062,0.999195,0.000151529,41.9193,445.47
3547,2.14E-07,455362,0.554375,0,0,0.554375,0.999192,0.000160695,41.9193,445.472
3548,2.14E-07,455362,0.554375,0,0,0.554375,0.999192,0.000160695,41.9193,445.472
3549,1.24E-07,455360,0.554688,0,0,0.554688,0.99919,0.000119922,41.9193,445.474
3550,1.24E-07,455360,0.554688,0,0,0.554688,0.99919,0.000119922,41.9193,445.474
3551,1.35E-07,455359,0.555,0,0,0.555,0.999188,0.000120964,41.9193,445.475
3552,1.35E-07,455359,0.555,0,0,0.555,0.999188,0.000120964,41.9193,445.475
3553,2.64E-07,455357,0.555313,0,0,0.555313,0.999186,0.00010789,41.9193,445.477
3554,2.64E-07,455357,0.555313,0,0,0.555313,0.999186,0.00010789,41.9193,445.477
3555,7.39E-08,455357,0.555625,0,0,0.555625,0.999185,5.35E-05,41.9193,445.478
3556,7.39E-08,455357,0.555625,0,0,0.555625,0.999185,5.35E-05,41.9193,445.478
3557,4.11E-08,455356,0.555938,0,0,0.555938,0.999184,3.70E-05,41.9193,445.478
3558,4.11E-08,455356,0.555938,0,0,0.555938,0.999184,3.70E-05,41.9193,445.478
3559,2.13E-09,455356,0.55625,0,0,0.55625,0.999184,1.95E-05,41.9193,445.478
3560,2.13E-09,455356,0.55625,0,0,0.55625,0.999184,1.95E-05,41.9193,445.478
3561,7.56E-09,455356,0.556562,0,0,0.556562,0.999184,5.33E-06,41.9193,445.478
3562,7.56E-09,455356,0.556562,0,0,0.556562,0.999184,5.33E-06,41.9193,445.478
3563,2.44E-08,455357,0.556875,0,0,0.556875,0.999184,1.09E-05,41.9193,445.478
3564,2.44E-08,455357,0.556875,0,0,0.556875,0.999184,1.09E-05,41.9193,445.478
3565,1.46E-08,455357,0.557187,0,0,0.557187,0.999184,1.02E-05,41.9193,445.478
3566,1.46E-08,455357,0.557187,0,0,0.557187,0.999184,1.02E-05,41.9193,445.478
3567,1.41E-08,455357,0.5575,0,0,0.5575,0.999184,7.76E-06,41.9193,445.477
3568,1.41E-08,455357,0.5575,0,0,0.5575,0.999184,7.76E-06,41.9193,445.477
3569,1.40E-08,455357,0.557813,0,0,0.557813,0.999184,9.88E-06,41.9193,445.477
3570,1.40E-08,455357,0.557813,0,0,0.557813,0.999184,9.88E-06,41.9193,445.477
3571,2.66E-08,455357,0.558125,0,0,0.558125,0.999184,3.07E-05,41.9193,445.477
3572,2.66E-08,455357,0.558125,0,0,0.558125,0.999184,3.07E-05,41.9193,445.477
3573,1.62E-08,455357,0.558438,0,0,0.558438,0.999184,3.52E-05,41.9193,445.477
3574,1.62E-08,455357,0.558438,0,0,0.558438,0.999184,3.52E-05,41.9193,445.477
3575,9.82E-08,455357,0.55875,0,0,0.55875,0.999183,6.53E-05,41.9193,445.478
3576,9.82E-08,455357,0.55875,0,0,0.55875,0.999183,6.53E-05,41.9193,445.478
3577,6.92E-08,455356,0.559062,0,0,0.559062,0.999181,6.71E-05,41.9193,445.479
3578,6.92E-08,455356,0.559062,0,0,0.559062,0.999181,6.71E-05,41.9193,445.479
3579,2.51E-07,455356,0.559375,0,0,0.559375,0.999181,9.08E-05,41.9193,445.479
3580,2.51E-07,455356,0.559375,0,0,0.559375,0.999181,9.08E-05,41.9193,445.479
3581,2.54E-07,455354,0.559687,0,0,0.559687,0.999179,9.11E-05,41.9193,445.481
3582,2.54E-07,455354,0.559687,0,0,0.559687,0.999179,9.11E-05,41.9193,445.481
3583,4.05E-07,455354,0.56,0,0,0.56,0.999178,0.0001069,41.9193,445.481
3584,4.05E-07,455354,0.56,0,0,0.56,0.999178,0.0001069,41.9193,445.481
3585,4.33E-07,455352,0.560313,0,0,0.560313,0.999175,0.000102607,41.9193,445.483
3586,4.33E-07,455352,0.560313,0,0,0.560313,0.999175,0.000102607,41.9193,445.483
3587,5.06E-07,455352,0.560625,0,0,0.560625,0.999175,0.000110175,41.9193,445.484
3588,5.06E-07,455352,0.560625,0,0,0.560625,0.999175,0.000110175,41.9193,445.484
3589,5.53E-07,455350,0.560938,0,0,0.560938,0.999172,0.00010204,41.9193,445.486
3590,5.53E-07,455350,0.560938,0,0,0.560938,0.999172,0.00010204,41.9193,445.486
3591,5.19E-07,455350,0.56125,0,0,0.56125,0.999172,9.86E-05,41.9193,445.486
3592,5.19E-07,455350,0.56125,0,0,0.56125,0.999172,9.86E-05,41.9193,445.486
3593,5.60E-07,455348,0.561562,0,0,0.561562,0.999169,9.04E-05,41.9193,445.488
3594,5.60E-07,455348,0.561562,0,0,0.561562,0.999169,9.04E-05,41.9193,445.488
3595,4.47E-07,455348,0.561875,0,0,0.561875,0.999169,7.92E-05,41.9193,445.488
3596,4.47E-07,455348,0.561875,0,0,0.561875,0.999169,7.92E-05,41.9193,445.488
3597,4.64E-07,455346,0.562187,0,0,0.562187,0.999166,7.46E-05,41.9193,445.49
3598,4.64E-07,455346,0.562187,0,0,0.562187,0.999166,7.46E-05,41.9193,445.49
3599,3.53E-07,455347,0.5625,0,0,0.5625,0.999166,6.29E-05,41.9193,445.489
3600,3.53E-07,455347,0.5625,0,0,0.5625,0.999166,6.29E-05,41.9193,445.489
3601,3.56E-07,455345,0.562813,0,0,0.562813,0.999164,6.45E-05,41.9193,445.491
3602,3.56E-07,455345,0.562813,0,0,0.562813,0.999164,6.45E-05,41.9193,445.491
3603,3.88E-07,455345,0.563125,0,0,0.563125,0.999164,6.20E-05,41.9193,445.491
3604,3.88E-07,455345,0.563125,0,0,0.563125,0.999164,6.20E-05,41.9193,445.491
3605,3.50E-07,455344,0.563438,0,0,0.563438,0.999162,8.25E-05,41.9193,445.492
3606,3.50E-07,455344,0.563438,0,0,0.563438,0.999162,8.25E-05,41.9193,445.492
3607,2.22E-07,455344,0.56375,0,0,0.56375,0.999162,5.88E-05,41.9193,445.492
3608,2.22E-07,455344,0.56375,0,0,0.56375,0.999162,5.88E-05,41.9193,445.492
3609,8.48E-08,455343,0.564062,0,0,0.564062,0.99916,8.74E-05,41.9193,445.493
3610,8.48E-08,455343,0.564062,0,0,0.564062,0.99916,8.74E-05,41.9193,445.493
3611,1.97E-07,455342,0.564375,0,0,0.564375,0.999159,0.000108571,41.9193,445.494
3612,1.97E-07,455342,0.564375,0,0,0.564375,0.999159,0.000108571,41.9193,445.494
3613,2.51E-07,455341,0.564687,0,0,0.564687,0.999157,8.86E-05,41.9193,445.496
3614,2.51E-07,455341,0.564687,0,0,0.564687,0.999157,8.86E-05,41.9193,445.496
3615,2.08E-07,455341,0.565,0,0,0.565,0.999156,8.73E-05,41.9193,445.496
3616,2.08E-07,455341,0.565,0,0,0.565,0.999156,8.73E-05,41.9193,445.496
3617,2.94E-07,455339,0.565313,0,0,0.565313,0.999154,7.67E-05,41.9193,445.498
3618,2.94E-07,455339,0.565313,0,0,0.565313,0.999154,7.67E-05,41.9193,445.498
3619,4.82E-09,455339,0.565625,0,0,0.565625,0.999154,1.50E-05,41.9193,445.498
3620,4.82E-09,455339,0.565625,0,0,0.565625,0.999154,1.50E-05,41.9193,445.498
3621,1.28E-07,455339,0.565938,0,0,0.565938,0.999154,1.45E-05,41.9193,445.498
3622,1.28E-07,455339,0.565938,0,0,0.565938,0.999154,1.45E-05,41.9193,445.498
3623,3.33E-08,455340,0.56625,0,0,0.56625,0.999154,4.43E-05,41.9193,445.497
3624,3.33E-08,455340,0.56625,0,0,0.56625,0.999154,4.43E-05,41.9193,445.497
3625,4.30E-07,455341,0.566562,0,0,0.566562,0.999155,9.64E-05,41.9193,445.496
3626,4.30E-07,455341,0.566562,0,0,0.566562,0.999155,9.64E-05,41.9193,445.496
3627,3.77E-07,455343,0.566875,0,0,0.566875,0.999157,0.000102163,41.9193,445.494
3628,3.77E-07,455343,0.566875,0,0,0.566875,0.999157,0.000102163,41.9193,445.494
3629,7.22E-07,455344,0.567187,0,0,0.567187,0.999159,0.000139562,41.9193,445.493
3630,7.22E-07,455344,0.567187,0,0,0.567187,0.999159,0.000139562,41.9193,445.493
3631,7.94E-07,455347,0.5675,0,0,0.5675,0.999162,0.000128153,41.9193,445.489
3632,7.94E-07,455347,0.5675,0,0,0.5675,0.999162,0.000128153,41.9193,445.489
3633,8.58E-07,455347,0.567813,0,0,0.567813,0.999162,0.000133523,41.9193,445.489
3634,8.58E-07,455347,0.567813,0,0,0.567813,0.999162,0.000133523,41.9193,445.489
3635,9.95E-07,455350,0.568125,0,0,0.568125,0.999166,0.000111104,41.9193,445.485
3636,9.95E-07,455350,0.568125,0,0,0.568125,0.999166,0.000111104,41.9193,445.485
3637,7.64E-07,455350,0.568438,0,0,0.568438,0.999166,8.76E-05,41.9193,445.485
3638,7.64E-07,455350,0.568438,0,0,0.568438,0.999166,8.76E-05,41.9193,445.485
3639,8.40E-07,455353,0.56875,0,0,0.56875,0.999169,6.80E-05,41.9193,445.482
3640,8.40E-07,455353,0.56875,0,0,0.56875,0.999169,6.80E-05,41.9193,445.482
3641,4.42E-07,455352,0.569062,0,0,0.569062,0.999168,3.01E-05,41.9193,445.483
3642,4.42E-07,455352,0.569062,0,0,0.569062,0.999168,3.01E-05,41.9193,445.483
3643,4.35E-07,455354,0.569375,0,0,0.569375,0.99917,2.14E-05,41.9193,445.481
3644,4.35E-07,455354,0.569375,0,0,0.569375,0.99917,2.14E-05,41.9193,445.481
3645,3.32E-08,455353,0.569687,0,0,0.569687,0.999169,1.45E-05,41.9193,445.482
3646,3.32E-08,455353,0.569687,0,0,0.569687,0.999169,1.45E-05,41.9193,445.482
3647,5.15E-08,455354,0.57,0,0,0.57,0.999169,1.18E-05,41.9193,445.481
3648,5.15E-08,455354,0.57,0,0,0.57,0.999169,1.18E-05,41.9193,445.481
3649,1.26E-07,455353,0.570312,0,0,0.570312,0.999168,3.54E-05,41.9193,445.481
3650,1.26E-07,455353,0.570312,0,0,0.570312,0.999168,3.54E-05,41.9193,445.481
3651,5.53E-08,455354,0.570625,0,0,0.570625,0.999168,2.62E-05,41.9193,445.481
3652,5.53E-08,455354,0.570625,0,0,0.570625,0.999168,2.62E-05,41.9193,445.481
3653,7.12E-08,455353,0.570938,0,0,0.570938,0.999168,3.59E-05,41.9193,445.482
3654,7.12E-08,455353,0.570938,0,0,0.570938,0.999168,3.59E-05,41.9193,445.482
3655,2.77E-08,455353,0.57125,0,0,0.57125,0.999167,2.56E-05,41.9193,445.482
3656,2.77E-08,455353,0.57125,0,0,0.57125,0.999167,2.56E-05,41.9193,445.482
3657,2.91E-08,455353,0.571563,0,0,0.571563,0.999167,2.50E-05,41.9193,445.482
3658,2.91E-08,455353,0.571563,0,0,0.571563,0.999167,2.50E-05,41.9193,445.482
3659,1.98E-08,455353,0.571875,0,0,0.571875,0.999166,1.74E-05,41.9193,445.482
3660,1.98E-08,455353,0.571875,0,0,0.571875,0.999166,1.74E-05,41.9193,445.482
3661,1.17E-08,455353,0.572187,0,0,0.572187,0.999166,1.17E-05,41.9193,445.482
3662,1.17E-08,455353,0.572187,0,0,0.572187,0.999166,1.17E-05,41.9193,445.482
3663,1.50E-08,455353,0.5725,0,0,0.5725,0.999166,7.75E-06,41.9193,445.482
3664,1.50E-08,455353,0.5725,0,0,0.5725,0.999166,7.75E-06,41.9193,445.482
3665,6.86E-09,455353,0.572812,0,0,0.572812,0.999166,1.40E-06,41.9193,445.481
3666,6.86E-09,455353,0.572812,0,0,0.572812,0.999166,1.40E-06,41.9193,445.481
3667,6.18E-09,455354,0.573125,0,0,0.573125,0.999166,1.24E-06,41.9193,445.481
3668,6.18E-09,455354,0.573125,0,0,0.573125,0.999166,1.24E-06,41.9193,445.481
3669,2.14E-08,455354,0.573438,0,0,0.573438,0.999166,1.46E-06,41.9193,445.481
3670,2.14E-08,455354,0.573438,0,0,0.573438,0.999166,1.46E-06,41.9193,445.481
3671,2.56E-08,455354,0.57375,0,0,0.57375,0.999166,2.77E-06,41.9193,445.48
3672,2.56E-08,455354,0.57375,0,0,0.57375,0.999166,2.77E-06,41.9193,445.48
3673,4.74E-09,455354,0.574063,0,0,0.574063,0.999166,8.56E-06,41.9193,445.48
3674,4.74E-09,455354,0.574063,0,0,0.574063,0.999166,8.56E-06,41.9193,445.48
3675,2.12E-10,455355,0.574375,0,0,0.574375,0.999166,1.70E-05,41.9193,445.48
3676,2.12E-10,455355,0.574375,0,0,0.574375,0.999166,1.70E-05,41.9193,445.48
3677,3.67E-08,455354,0.574687,0,0,0.574687,0.999165,3.36E-05,41.9193,445.48
3678,3.67E-08,455354,0.574687,0,0,0.574687,0.999165,3.36E-05,41.9193,445.48
3679,6.44E-08,455354,0.575,0,0,0.575,0.999164,4.25E-05,41.9193,445.48
3680,6.44E-08,455354,0.575,0,0,0.575,0.999164,4.25E-05,41.9193,445.48
3681,8.90E-09,455354,0.575312,0,0,0.575312,0.999164,6.25E-05,41.9193,445.48
3682,8.90E-09,455354,0.575312,0,0,0.575312,0.999164,6.25E-05,41.9193,445.48
3683,7.41E-09,455354,0.575625,0,0,0.575625,0.999163,6.81E-05,41.9194,445.481
3684,7.41E-09,455354,0.575625,0,0,0.575625,0.999163,6.81E-05,41.9194,445.481
3685,9.56E-08,455353,0.575938,0,0,0.575938,0.999162,7.77E-05,41.9194,445.482
3686,9.56E-08,455353,0.575938,0,0,0.575938,0.999162,7.77E-05,41.9194,445.482
3687,9.36E-08,455352,0.57625,0,0,0.57625,0.99916,8.72E-05,41.9194,445.483
3688,9.36E-08,455352,0.57625,0,0,0.57625,0.99916,8.72E-05,41.9194,445.483
3689,2.21E-10,455352,0.576563,0,0,0.576563,0.999159,5.47E-05,41.9194,445.483
3690,2.21E-10,455352,0.576563,0,0,0.576563,0.999159,5.47E-05,41.9194,445.483
3691,5.11E-08,455351,0.576875,0,0,0.576875,0.999158,3.36E-05,41.9194,445.484
3692,5.11E-08,455351,0.576875,0,0,0.576875,0.999158,3.36E-05,41.9194,445.484
3693,6.18E-08,455352,0.577187,0,0,0.577187,0.999158,1.03E-05,41.9194,445.483
3694,6.18E-08,455352,0.577187,0,0,0.577187,0.999158,1.03E-05,41.9194,445.483
3695,1.78E-07,455352,0.5775,0,0,0.5775,0.999159,5.99E-05,41.9194,445.482
3696,1.78E-07,455352,0.5775,0,0,0.5775,0.999159,5.99E-05,41.9194,445.482
3697,1.05E-07,455354,0.577812,0,0,0.577812,0.99916,9.19E-05,41.9194,445.481
3698,1.05E-07,455354,0.577812,0,0,0.577812,0.99916,9.19E-05,41.9194,445.481
3699,1.95E-07,455355,0.578125,0,0,0.578125,0.999162,0.000140595,41.9194,445.479
3700,1.95E-07,455355,0.578125,0,0,0.578125,0.999162,0.000140595,41.9194,445.479
3701,5.36E-08,455357,0.578438,0,0,0.578438,0.999164,0.000170184,41.9194,445.477
3702,5.36E-08,455357,0.578438,0,0,0.578438,0.999164,0.000170184,41.9194,445.477
3703,9.00E-08,455360,0.57875,0,0,0.57875,0.999167,0.000174977,41.9194,445.474
3704,9.00E-08,455360,0.57875,0,0,0.57875,0.999167,0.000174977,41.9194,445.474
3705,1.81E-07,455362,0.579063,0,0,0.579063,0.99917,0.000178992,41.9194,445.471
3706,1.81E-07,455362,0.579063,0,0,0.579063,0.99917,0.000178992,41.9194,445.471
3707,1.67E-07,455364,0.579375,0,0,0.579375,0.999173,0.000172393,41.9194,445.469
3708,1.67E-07,455364,0.579375,0,0,0.579375,0.999173,0.000172393,41.9194,445.469
3709,3.55E-07,455367,0.579687,0,0,0.579687,0.999175,0.00013329,41.9194,445.466
3710,3.55E-07,455367,0.579687,0,0,0.579687,0.999175,0.00013329,41.9194,445.466
3711,3.33E-08,455368,0.58,0,0,0.58,0.999177,0.000100843,41.9194,445.464
3712,3.33E-08,455368,0.58,0,0,0.58,0.999177,0.000100843,41.9194,445.464
3713,9.51E-08,455370,0.580312,0,0,0.580312,0.999178,8.01E-05,41.9194,445.462
3714,9.51E-08,455370,0.580312,0,0,0.580312,0.999178,8.01E-05,41.9194,445.462
3715,9.07E-08,455371,0.580625,0,0,0.580625,0.999179,3.49E-05,41.9194,445.461
3716,9.07E-08,455371,0.580625,0,0,0.580625,0.999179,3.49E-05,41.9194,445.461
3717,6.07E-08,455371,0.580938,0,0,0.580938,0.999179,1.93E-05,41.9194,445.461
3718,6.07E-08,455371,0.580938,0,0,0.580938,0.999179,1.93E-05,41.9194,445.461
3719,1.01E-08,455371,0.58125,0,0,0.58125,0.99918,2.88E-06,41.9194,445.46
3720,1.01E-08,455371,0.58125,0,0,0.58125,0.99918,2.88E-06,41.9194,445.46
3721,1.95E-08,455372,0.581563,0,0,0.581563,0.99918,3.12E-05,41.9194,445.46
3722,1.95E-08,455372,0.581563,0,0,0.581563,0.99918,3.12E-05,41.9194,445.46
3723,1.91E-08,455372,0.581875,0,0,0.581875,0.999179,2.55E-05,41.9194,445.46
3724,1.91E-08,455372,0.581875,0,0,0.581875,0.999179,2.55E-05,41.9194,445.46
3725,2.44E-08,455372,0.582187,0,0,0.582187,0.999179,3.49E-05,41.9194,445.46
3726,2.44E-08,455372,0.582187,0,0,0.582187,0.999179,3.49E-05,41.9194,445.46
3727,9.48E-10,455372,0.5825,0,0,0.5825,0.999178,6.24E-05,41.9194,445.46
3728,9.48E-10,455372,0.5825,0,0,0.5825,0.999178,6.24E-05,41.9194,445.46
3729,3.20E-08,455372,0.582812,0,0,0.582812,0.999177,3.72E-05,41.9194,445.46
3730,3.20E-08,455372,0.582812,0,0,0.582812,0.999177,3.72E-05,41.9194,445.46
3731,5.11E-08,455371,0.583125,0,0,0.583125,0.999177,4.25E-05,41.9194,445.46
3732,5.11E-08,455371,0.583125,0,0,0.583125,0.999177,4.25E-05,41.9194,445.46
3733,1.25E-08,455371,0.583438,0,0,0.583438,0.999175,6.20E-05,41.9194,445.46
3734,1.25E-08,455371,0.583438,0,0,0.583438,0.999175,6.20E-05,41.9194,445.46
3735,2.91E-08,455371,0.58375,0,0,0.58375,0.999175,2.83E-05,41.9194,445.46
3736,2.91E-08,455371,0.58375,0,0,0.58375,0.999175,2.83E-05,41.9194,445.46
3737,2.37E-08,455371,0.584063,0,0,0.584063,0.999175,1.97E-05,41.9194,445.46
3738,2.37E-08,455371,0.584063,0,0,0.584063,0.999175,1.97E-05,41.9194,445.46
3739,6.82E-09,455372,0.584375,0,0,0.584375,0.999174,4.84E-05,41.9194,445.46
3740,6.82E-09,455372,0.584375,0,0,0.584375,0.999174,4.84E-05,41.9194,445.46
3741,3.54E-08,455372,0.584687,0,0,0.584687,0.999173,2.56E-05,41.9194,445.46
3742,3.54E-08,455372,0.584687,0,0,0.584687,0.999173,2.56E-05,41.9194,445.46
3743,8.18E-08,455372,0.585,0,0,0.585,0.999173,6.02E-05,41.9194,445.46
3744,8.18E-08,455372,0.585,0,0,0.585,0.999173,6.02E-05,41.9194,445.46
3745,1.39E-07,455372,0.585312,0,0,0.585312,0.999171,8.77E-05,41.9194,445.46
3746,1.39E-07,455372,0.585312,0,0,0.585312,0.999171,8.77E-05,41.9194,445.46
3747,1.78E-07,455371,0.585625,0,0,0.585625,0.99917,0.000124124,41.9194,445.461
3748,1.78E-07,455371,0.585625,0,0,0.585625,0.99917,0.000124124,41.9194,445.461
3749,9.11E-08,455370,0.585938,0,0,0.585938,0.999167,0.000140821,41.9194,445.462
3750,9.11E-08,455370,0.585938,0,0,0.585938,0.999167,0.000140821,41.9194,445.462
3751,4.49E-07,455369,0.58625,0,0,0.58625,0.999166,0.000175597,41.9194,445.463
3752,4.49E-07,455369,0.58625,0,0,0.58625,0.999166,0.000175597,41.9194,445.463
3753,5.41E-07,455367,0.586563,0,0,0.586563,0.999162,0.000165219,41.9194,445.466
3754,5.41E-07,455367,0.586563,0,0,0.586563,0.999162,0.000165219,41.9194,445.466
3755,5.11E-07,455366,0.586875,0,0,0.586875,0.999161,0.000157042,41.9194,445.466
3756,5.11E-07,455366,0.586875,0,0,0.586875,0.999161,0.000157042,41.9194,445.466
3757,7.16E-07,455364,0.587188,0,0,0.587188,0.999157,0.000120299,41.9195,445.469
3758,7.16E-07,455364,0.587188,0,0,0.587188,0.999157,0.000120299,41.9195,445.469
3759,8.75E-08,455364,0.5875,0,0,0.5875,0.999157,3.70E-05,41.9195,445.469
3760,8.75E-08,455364,0.5875,0,0,0.5875,0.999157,3.70E-05,41.9195,445.469
3761,5.98E-07,455363,0.587812,0,0,0.587812,0.999156,2.51E-05,41.9195,445.469
3762,5.98E-07,455363,0.587812,0,0,0.587812,0.999156,2.51E-05,41.9195,445.469
3763,3.34E-07,455366,0.588125,0,0,0.588125,0.999158,0.000127755,41.9195,445.467
3764,3.34E-07,455366,0.588125,0,0,0.588125,0.999158,0.000127755,41.9195,445.467
3765,9.70E-07,455367,0.588437,0,0,0.588437,0.99916,0.000188142,41.9195,445.465
3766,9.70E-07,455367,0.588437,0,0,0.588437,0.99916,0.000188142,41.9195,445.465
3767,6.74E-07,455371,0.58875,0,0,0.58875,0.999164,0.000187506,41.9195,445.461
3768,6.74E-07,455371,0.58875,0,0,0.58875,0.999164,0.000187506,41.9195,445.461
3769,4.25E-07,455373,0.589063,0,0,0.589063,0.999166,0.000193787,41.9195,445.458
3770,4.25E-07,455373,0.589063,0,0,0.589063,0.999166,0.000193787,41.9195,445.458
3771,2.23E-07,455376,0.589375,0,0,0.589375,0.99917,0.00020134,41.9195,445.455
3772,2.23E-07,455376,0.589375,0,0,0.589375,0.99917,0.00020134,41.9195,445.455
3773,2.95E-08,455378,0.589688,0,0,0.589688,0.999172,0.000147148,41.9195,445.452
3774,2.95E-08,455378,0.589688,0,0,0.589688,0.999172,0.000147148,41.9195,445.452
3775,4.74E-07,455381,0.59,0,0,0.59,0.999174,0.000131882,41.9195,445.449
3776,4.74E-07,455381,0.59,0,0,0.59,0.999174,0.000131882,41.9195,445.449
3777,2.23E-07,455382,0.590312,0,0,0.590312,0.999176,8.87E-05,41.9195,445.448
3778,2.23E-07,455382,0.590312,0,0,0.590312,0.999176,8.87E-05,41.9195,445.448
3779,3.71E-07,455384,0.590625,0,0,0.590625,0.999177,1.24E-05,41.9195,445.446
3780,3.71E-07,455384,0.590625,0,0,0.590625,0.999177,1.24E-05,41.9195,445.446
3781,1.15E-07,455384,0.590937,0,0,0.590937,0.999176,2.17E-06,41.9195,445.445
3782,1.15E-07,455384,0.590937,0,0,0.590937,0.999176,2.17E-06,41.9195,445.445
3783,1.21E-07,455385,0.59125,0,0,0.59125,0.999177,2.65E-05,41.9195,445.445
3784,1.21E-07,455385,0.59125,0,0,0.59125,0.999177,2.65E-05,41.9195,445.445
3785,9.04E-09,455385,0.591563,0,0,0.591563,0.999176,8.39E-05,41.9195,445.445
3786,9.04E-09,455385,0.591563,0,0,0.591563,0.999176,8.39E-05,41.9195,445.445
3787,6.98E-08,455385,0.591875,0,0,0.591875,0.999175,6.26E-05,41.9195,445.444
3788,6.98E-08,455385,0.591875,0,0,0.591875,0.999175,6.26E-05,41.9195,445.444
3789,1.20E-07,455385,0.592188,0,0,0.592188,0.999174,8.40E-05,41.9195,445.445
3790,1.20E-07,455385,0.592188,0,0,0.592188,0.999174,8.40E-05,41.9195,445.445
3791,8.21E-09,455385,0.5925,0,0,0.5925,0.999172,0.000162251,41.9195,445.445
3792,8.21E-09,455385,0.5925,0,0,0.5925,0.999172,0.000162251,41.9195,445.445
3793,9.83E-08,455384,0.592812,0,0,0.592812,0.999169,0.000130655,41.9195,445.445
3794,9.83E-08,455384,0.592812,0,0,0.592812,0.999169,0.000130655,41.9195,445.445
3795,1.11E-07,455384,0.593125,0,0,0.593125,0.999168,0.000102856,41.9195,445.446
3796,1.11E-07,455384,0.593125,0,0,0.593125,0.999168,0.000102856,41.9195,445.446
3797,1.02E-07,455383,0.593437,0,0,0.593437,0.999165,0.000205126,41.9195,445.446
3798,1.02E-07,455383,0.593437,0,0,0.593437,0.999165,0.000205126,41.9195,445.446
3799,2.19E-07,455383,0.59375,0,0,0.59375,0.999161,0.000147819,41.9196,445.446
3800,2.19E-07,455383,0.59375,0,0,0.59375,0.999161,0.000147819,41.9196,445.446
3801,1.60E-07,455383,0.594063,0,0,0.594063,0.999161,0.000100825,41.9196,445.447
3802,1.60E-07,455383,0.594063,0,0,0.594063,0.999161,0.000100825,41.9196,445.447
3803,1.34E-07,455383,0.594375,0,0,0.594375,0.999158,0.00022566,41.9196,445.447
3804,1.34E-07,455383,0.594375,0,0,0.594375,0.999158,0.00022566,41.9196,445.447
3805,3.07E-07,455383,0.594688,0,0,0.594688,0.999154,0.000146993,41.9196,445.447
3806,3.07E-07,455383,0.594688,0,0,0.594688,0.999154,0.000146993,41.9196,445.447
3807,1.55E-07,455383,0.595,0,0,0.595,0.999154,8.34E-05,41.9196,445.446
3808,1.55E-07,455383,0.595,0,0,0.595,0.999154,8.34E-05,41.9196,445.446
3809,1.38E-07,455384,0.595312,0,0,0.595312,0.999151,0.000224406,41.9196,445.446
3810,1.38E-07,455384,0.595312,0,0,0.595312,0.999151,0.000224406,41.9196,445.446
3811,3.08E-07,455385,0.595625,0,0,0.595625,0.999147,0.000152778,41.9197,445.445
3812,3.08E-07,455385,0.595625,0,0,0.595625,0.999147,0.000152778,41.9197,445.445
3813,2.45E-07,455385,0.595937,0,0,0.595937,0.999146,0.00012876,41.9197,445.444
3814,2.45E-07,455385,0.595937,0,0,0.595937,0.999146,0.00012876,41.9197,445.444
3815,3.84E-08,455385,0.59625,0,0,0.59625,0.999143,0.000294618,41.9197,445.444
3816,3.84E-08,455385,0.59625,0,0,0.59625,0.999143,0.000294618,41.9197,445.444
3817,3.34E-07,455385,0.596563,0,0,0.596563,0.999137,0.000237222,41.9197,445.445
3818,3.34E-07,455385,0.596563,0,0,0.596563,0.999137,0.000237222,41.9197,445.445
3819,2.48E-07,455384,0.596875,0,0,0.596875,0.999135,0.000259507,41.9197,445.445
3820,2.48E-07,455384,0.596875,0,0,0.596875,0.999135,0.000259507,41.9197,445.445
3821,7.24E-08,455383,0.597188,0,0,0.597188,0.999129,0.000418438,41.9197,445.447
3822,7.24E-08,455383,0.597188,0,0,0.597188,0.999129,0.000418438,41.9197,445.447
3823,2.07E-07,455381,0.5975,0,0,0.5975,0.999122,0.000295486,41.9198,445.448
3824,2.07E-07,455381,0.5975,0,0,0.5975,0.999122,0.000295486,41.9198,445.448
3825,2.19E-07,455380,0.597812,0,0,0.597812,0.99912,0.000306057,41.9198,445.45
3826,2.19E-07,455380,0.597812,0,0,0.597812,0.99912,0.000306057,41.9198,445.45
3827,4.65E-09,455379,0.598125,0,0,0.598125,0.999112,0.00038659,41.9198,445.452
3828,4.65E-09,455379,0.598125,0,0,0.598125,0.999112,0.00038659,41.9198,445.452
3829,1.56E-07,455378,0.598437,0,0,0.598437,0.999108,0.000169475,41.9198,445.452
3830,1.56E-07,455378,0.598437,0,0,0.598437,0.999108,0.000169475,41.9198,445.452
3831,2.81E-07,455378,0.59875,0,0,0.59875,0.999107,0.000171619,41.9198,445.452
3832,2.81E-07,455378,0.59875,0,0,0.59875,0.999107,0.000171619,41.9198,445.452
3833,2.46E-07,455379,0.599063,0,0,0.599063,0.999102,0.000179561,41.9198,445.451
3834,2.46E-07,455379,0.599063,0,0,0.599063,0.999102,0.000179561,41.9198,445.451
3835,1.35E-07,455381,0.599375,0,0,0.599375,0.999102,6.51E-06,41.9199,445.45
3836,1.35E-07,455381,0.599375,0,0,0.599375,0.999102,6.51E-06,41.9199,445.45
3837,4.71E-08,455382,0.599688,0,0,0.599688,0.999102,1.66E-05,41.9199,445.447
3838,4.71E-08,455382,0.599688,0,0,0.599688,0.999102,1.66E-05,41.9199,445.447
3839,3.15E-08,455385,0.6,0,0,0.6,0.999101,6.40E-05,41.9199,445.444
3840,3.15E-08,455385,0.6,0,0,0.6,0.999101,6.40E-05,41.9199,445.444
3841,1.77E-07,455388,0.600312,0,0,0.600312,0.9991,4.97E-05,41.9199,445.441
3842,1.77E-07,455388,0.600312,0,0,0.600312,0.9991,4.97E-05,41.9199,445.441
3843,3.67E-07,455389,0.600625,0,0,0.600625,0.999103,8.71E-05,41.9199,445.439
3844,3.67E-07,455389,0.600625,0,0,0.600625,0.999103,8.71E-05,41.9199,445.439
3845,3.02E-07,455392,0.600937,0,0,0.600937,0.999098,0.000148887,41.92,445.436
3846,3.02E-07,455392,0.600937,0,0,0.600937,0.999098,0.000148887,41.92,445.436
3847,9.34E-08,455393,0.60125,0,0,0.60125,0.999098,9.98E-05,41.92,445.435
3848,9.34E-08,455393,0.60125,0,0,0.60125,0.999098,9.98E-05,41.92,445.435
3849,1.10E-07,455394,0.601562,0,0,0.601562,0.999094,0.000220951,41.92,445.433
3850,1.10E-07,455394,0.601562,0,0,0.601562,0.999094,0.000220951,41.92,445.433
3851,2.76E-08,455395,0.601875,0,0,0.601875,0.999091,0.000215118,41.92,445.434
3852,2.76E-08,455395,0.601875,0,0,0.601875,0.999091,0.000215118,41.92,445.434
3853,2.26E-07,455395,0.602188,0,0,0.602188,0.999088,0.000281141,41.92,445.432
3854,2.26E-07,455395,0.602188,0,0,0.602188,0.999088,0.000281141,41.92,445.432
3855,3.46E-07,455395,0.6025,0,0,0.6025,0.999082,0.000244999,41.9201,445.434
3856,3.46E-07,455395,0.6025,0,0,0.6025,0.999082,0.000244999,41.9201,445.434
3857,1.52E-07,455395,0.602813,0,0,0.602813,0.99908,0.000218893,41.9201,445.432
3858,1.52E-07,455395,0.602813,0,0,0.602813,0.99908,0.000218893,41.9201,445.432
3859,2.13E-07,455395,0.603125,0,0,0.603125,0.999075,0.000236162,41.9201,445.433
3860,2.13E-07,455395,0.603125,0,0,0.603125,0.999075,0.000236162,41.9201,445.433
3861,7.51E-09,455397,0.603437,0,0,0.603437,0.999073,0.00014318,41.9201,445.432
3862,7.51E-09,455397,0.603437,0,0,0.603437,0.999073,0.00014318,41.9201,445.432
3863,4.34E-07,455396,0.60375,0,0,0.60375,0.999071,0.000114522,41.9201,445.431
3864,4.34E-07,455396,0.60375,0,0,0.60375,0.999071,0.000114522,41.9201,445.431
3865,1.39E-07,455398,0.604062,0,0,0.604062,0.999069,0.000175038,41.9201,445.431
3866,1.39E-07,455398,0.604062,0,0,0.604062,0.999069,0.000175038,41.9201,445.431
3867,3.02E-07,455397,0.604375,0,0,0.604375,0.999065,0.000112689,41.9202,445.43
3868,3.02E-07,455397,0.604375,0,0,0.604375,0.999065,0.000112689,41.9202,445.43
3869,3.18E-08,455397,0.604688,0,0,0.604688,0.999066,8.44E-05,41.9202,445.43
3870,3.18E-08,455397,0.604688,0,0,0.604688,0.999066,8.44E-05,41.9202,445.43
3871,2.49E-09,455397,0.605,0,0,0.605,0.999063,0.000138697,41.9202,445.431
3872,2.49E-09,455397,0.605,0,0,0.605,0.999063,0.000138697,41.9202,445.431
3873,5.26E-07,455396,0.605313,0,0,0.605313,0.999061,4.60E-05,41.9202,445.43
3874,5.26E-07,455396,0.605313,0,0,0.605313,0.999061,4.60E-05,41.9202,445.43
3875,2.96E-07,455398,0.605625,0,0,0.605625,0.999064,8.23E-06,41.9202,445.431
3876,2.96E-07,455398,0.605625,0,0,0.605625,0.999064,8.23E-06,41.9202,445.431
3877,2.93E-07,455397,0.605937,0,0,0.605937,0.999061,1.80E-06,41.9202,445.428
3878,2.93E-07,455397,0.605937,0,0,0.605937,0.999061,1.80E-06,41.9202,445.428
3879,7.36E-07,455400,0.60625,0,0,0.60625,0.999064,0.000178844,41.9202,445.428
3880,7.36E-07,455400,0.60625,0,0,0.60625,0.999064,0.000178844,41.9202,445.428
3881,2.74E-08,455401,0.606562,0,0,0.606562,0.999067,7.18E-05,41.9202,445.426
3882,2.74E-08,455401,0.606562,0,0,0.606562,0.999067,7.18E-05,41.9202,445.426
3883,4.48E-07,455401,0.606875,0,0,0.606875,0.999066,3.99E-05,41.9202,445.425
3884,4.48E-07,455401,0.606875,0,0,0.606875,0.999066,3.99E-05,41.9202,445.425
3885,3.69E-07,455403,0.607188,0,0,0.607188,0.999066,9.04E-05,41.9202,445.426
3886,3.69E-07,455403,0.607188,0,0,0.607188,0.999066,9.04E-05,41.9202,445.426
3887,3.97E-07,455401,0.6075,0,0,0.6075,0.999064,7.88E-05,41.9202,445.425
3888,3.97E-07,455401,0.6075,0,0,0.6075,0.999064,7.88E-05,41.9202,445.425
3889,3.34E-07,455401,0.607813,0,0,0.607813,0.999063,0.00037836,41.9202,445.428
3890,3.34E-07,455401,0.607813,0,0,0.607813,0.999063,0.00037836,41.9202,445.428
3891,7.47E-07,455397,0.608125,0,0,0.608125,0.999052,0.00052257,41.9202,445.43
3892,7.47E-07,455397,0.608125,0,0,0.608125,0.999052,0.00052257,41.9202,445.43
3893,4.39E-07,455394,0.608437,0,0,0.608437,0.999047,0.000252455,41.9202,445.433
3894,4.39E-07,455394,0.608437,0,0,0.608437,0.999047,0.000252455,41.9202,445.433
3895,8.89E-07,455394,0.60875,0,0,0.60875,0.999044,0.000577373,41.9202,445.437
3896,8.89E-07,455394,0.60875,0,0,0.60875,0.999044,0.000577373,41.9202,445.437
3897,2.19E-07,455389,0.609062,0,0,0.609062,0.999029,0.000511527,41.9203,445.436
3898,2.19E-07,455389,0.609062,0,0,0.609062,0.999029,0.000511527,41.9203,445.436
3899,4.98E-07,455392,0.609375,0,0,0.609375,0.999028,0.000171849,41.9203,445.439
3900,4.98E-07,455392,0.609375,0,0,0.609375,0.999028,0.000171849,41.9203,445.439
3901,1.83E-07,455390,0.609688,0,0,0.609688,0.999023,0.000450843,41.9203,445.437
3902,1.83E-07,455390,0.609688,0,0,0.609688,0.999023,0.000450843,41.9203,445.437
3903,4.20E-07,455392,0.61,0,0,0.61,0.999014,0.000370497,41.9204,445.435
3904,4.20E-07,455392,0.61,0,0,0.61,0.999014,0.000370497,41.9204,445.435
3905,4.38E-07,455397,0.610313,0,0,0.610313,0.999012,0.000214466,41.9204,445.434
3906,4.38E-07,455397,0.610313,0,0,0.610313,0.999012,0.000214466,41.9204,445.434
3907,1.51E-06,455395,0.610625,0,0,0.610625,0.999007,0.000259765,41.9204,445.428
3908,1.51E-06,455395,0.610625,0,0,0.610625,0.999007,0.000259765,41.9204,445.428
3909,2.68E-07,455402,0.610937,0,0,0.610937,0.999004,0.00056246,41.9205,445.43
3910,2.68E-07,455402,0.610937,0,0,0.610937,0.999004,0.00056246,41.9205,445.43
3911,9.67E-07,455400,0.61125,0,0,0.61125,0.998989,0.000459024,41.9206,445.424
3912,9.67E-07,455400,0.61125,0,0,0.61125,0.998989,0.000459024,41.9206,445.424
3913,3.12E-07,455403,0.611562,0,0,0.611562,0.998989,0.000170963,41.9206,445.424
3914,3.12E-07,455403,0.611562,0,0,0.611562,0.998989,0.000170963,41.9206,445.424
3915,7.37E-07,455406,0.611875,0,0,0.611875,0.998984,0.00075428,41.9206,445.425
3916,7.37E-07,455406,0.611875,0,0,0.611875,0.998984,0.00075428,41.9206,445.425
3917,6.24E-07,455401,0.612188,0,0,0.612188,0.998966,0.000609082,41.9207,445.419
3918,6.24E-07,455401,0.612188,0,0,0.612188,0.998966,0.000609082,41.9207,445.419
3919,1.96E-08,455407,0.6125,0,0,0.6125,0.998965,0.000299598,41.9208,445.425
3920,1.96E-08,455407,0.6125,0,0,0.6125,0.998965,0.000299598,41.9208,445.425
3921,1.85E-07,455402,0.612813,0,0,0.612813,0.998956,0.000616059,41.9208,445.419
3922,1.85E-07,455402,0.612813,0,0,0.612813,0.998956,0.000616059,41.9208,445.419
3923,1.63E-06,455406,0.613125,0,0,0.613125,0.998946,0.000546414,41.9208,445.422
3924,1.63E-06,455406,0.613125,0,0,0.613125,0.998946,0.000546414,41.9208,445.422
3925,8.32E-07,455407,0.613437,0,0,0.613437,0.998939,0.000587335,41.9209,445.424
3926,8.32E-07,455407,0.613437,0,0,0.613437,0.998939,0.000587335,41.9209,445.424
3927,4.06E-06,455401,0.61375,0,0,0.61375,0.998927,0.00030649,41.9209,445.418
3928,4.06E-06,455401,0.61375,0,0,0.61375,0.998927,0.00030649,41.9209,445.418
3929,1.65E-06,455409,0.614062,0,0,0.614062,0.99893,0.000767614,41.9209,445.429
3930,1.65E-06,455409,0.614062,0,0,0.614062,0.99893,0.000767614,41.9209,445.429
3931,3.04E-06,455399,0.614375,0,0,0.614375,0.998903,0.000764087,41.921,445.419
3932,3.04E-06,455399,0.614375,0,0,0.614375,0.998903,0.000764087,41.921,445.419
3933,2.52E-06,455403,0.614688,0,0,0.614688,0.998906,0.000212532,41.921,445.427
3934,2.52E-06,455403,0.614688,0,0,0.614688,0.998906,0.000212532,41.921,445.427
3935,1.66E-07,455401,0.615,0,0,0.615,0.998896,0.000926532,41.9211,445.426
3936,1.66E-07,455401,0.615,0,0,0.615,0.998896,0.000926532,41.9211,445.426
3937,2.98E-06,455396,0.615313,0,0,0.615313,0.998877,0.000533315,41.9211,445.422
3938,2.98E-06,455396,0.615313,0,0,0.615313,0.998877,0.000533315,41.9211,445.422
3939,3.73E-06,455405,0.615625,0,0,0.615625,0.99888,0.000514874,41.9212,445.434
3940,3.73E-06,455405,0.615625,0,0,0.615625,0.99888,0.000514874,41.9212,445.434
3941,2.28E-06,455393,0.615937,0,0,0.615937,0.99886,0.000686352,41.9212,445.42
3942,2.28E-06,455393,0.615937,0,0,0.615937,0.99886,0.000686352,41.9212,445.42
3943,4.53E-06,455404,0.61625,0,0,0.61625,0.998858,0.000771058,41.9213,445.434
3944,4.53E-06,455404,0.61625,0,0,0.61625,0.998858,0.000771058,41.9213,445.434
3945,1.97E-06,455399,0.616562,0,0,0.616562,0.998836,0.000912856,41.9214,445.426
3946,1.97E-06,455399,0.616562,0,0,0.616562,0.998836,0.000912856,41.9214,445.426
3947,2.17E-06,455398,0.616875,0,0,0.616875,0.99883,5.65E-05,41.9214,445.423
3948,2.17E-06,455398,0.616875,0,0,0.616875,0.99883,5.65E-05,41.9214,445.423
3949,3.77E-06,455409,0.617188,0,0,0.617188,0.998835,0.00132176,41.9214,445.433
3950,3.77E-06,455409,0.617188,0,0,0.617188,0.998835,0.00132176,41.9214,445.433
3951,1.90E-06,455394,0.6175,0,0,0.6175,0.998788,0.00118728,41.9216,445.415
3952,1.90E-06,455394,0.6175,0,0,0.6175,0.998788,0.00118728,41.9216,445.415
3953,6.23E-06,455411,0.617813,0,0,0.617813,0.998797,0.0004599,41.9216,445.433
3954,6.23E-06,455411,0.617813,0,0,0.617813,0.998797,0.0004599,41.9216,445.433
3955,2.79E-06,455399,0.618125,0,0,0.618125,0.998774,0.00135778,41.9217,445.419
3956,2.79E-06,455399,0.618125,0,0,0.618125,0.998774,0.00135778,41.9217,445.419
3957,6.37E-07,455402,0.618438,0,0,0.618438,0.998755,0.00136083,41.9218,445.424
3958,6.37E-07,455402,0.618438,0,0,0.618438,0.998755,0.00136083,41.9218,445.424
3959,1.76E-06,455406,0.61875,0,0,0.61875,0.998732,0.0020042,41.9219,445.433
3960,1.76E-06,455406,0.61875,0,0,0.61875,0.998732,0.0020042,41.9219,445.433
3961,6.70E-06,455391,0.619062,0,0,0.619062,0.998693,0.000684333,41.922,445.42
3962,6.70E-06,455391,0.619062,0,0,0.619062,0.998693,0.000684333,41.922,445.42
3963,4.12E-06,455406,0.619375,0,0,0.619375,0.998711,0.00134321,41.922,445.44
3964,4.12E-06,455406,0.619375,0,0,0.619375,0.998711,0.00134321,41.922,445.44
3965,2.36E-06,455388,0.619687,0,0,0.619687,0.998652,0.00267049,41.9222,445.423
3966,2.36E-06,455388,0.619687,0,0,0.619687,0.998652,0.00267049,41.9222,445.423
3967,5.06E-06,455398,0.62,0,0,0.62,0.998629,0.00143301,41.9224,445.435
3968,5.06E-06,455398,0.62,0,0,0.62,0.998629,0.00143301,41.9224,445.435
3969,4.06E-07,455399,0.620313,0,0,0.620313,0.998608,0.00142149,41.9225,445.434
3970,4.06E-07,455399,0.620313,0,0,0.620313,0.998608,0.00142149,41.9225,445.434
3971,7.83E-06,455390,0.620625,0,0,0.620625,0.998585,0.000818488,41.9225,445.422
3972,7.83E-06,455390,0.620625,0,0,0.620625,0.998585,0.000818488,41.9225,445.422
3973,4.19E-06,455410,0.620938,0,0,0.620938,0.998587,0.00252705,41.9225,445.439
3974,4.19E-06,455410,0.620938,0,0,0.620938,0.998587,0.00252705,41.9225,445.439
3975,2.54E-06,455392,0.62125,0,0,0.62125,0.998514,0.0029232,41.9226,445.412
3976,2.54E-06,455392,0.62125,0,0,0.62125,0.998514,0.0029232,41.9226,445.412
3977,1.00E-05,455411,0.621562,0,0,0.621562,0.998502,0.000836253,41.9228,445.428
3978,1.00E-05,455411,0.621562,0,0,0.621562,0.998502,0.000836253,41.9228,445.428
3979,8.60E-07,455408,0.621875,0,0,0.621875,0.998491,0.00152472,41.9228,445.418
3980,8.60E-07,455408,0.621875,0,0,0.621875,0.998491,0.00152472,41.9228,445.418
3981,6.18E-06,455404,0.622187,0,0,0.622187,0.998466,0.00233681,41.9226,445.409
3982,6.18E-06,455404,0.622187,0,0,0.622187,0.998466,0.00233681,41.9226,445.409
3983,4.04E-06,455424,0.6225,0,0,0.6225,0.998461,0.00436325,41.9218,445.426
3984,4.04E-06,455424,0.6225,0,0,0.6225,0.998461,0.00436325,41.9218,445.426
3985,9.10E-07,455402,0.622813,0,0,0.622813,0.998388,0.00395365,41.9212,445.398
3986,9.10E-07,455402,0.622813,0,0,0.622813,0.998388,0.00395365,41.9212,445.398
3987,7.85E-06,455424,0.623125,0,0,0.623125,0.998374,0.00250852,41.9212,445.422
3988,7.85E-06,455424,0.623125,0,0,0.623125,0.998374,0.00250852,41.9212,445.422
3989,5.64E-06,455412,0.623438,0,0,0.623438,0.998326,0.00572635,41.9211,445.408
3990,5.64E-06,455412,0.623438,0,0,0.623438,0.998326,0.00572635,41.9211,445.408
3991,4.96E-06,455408,0.62375,0,0,0.62375,0.998343,0.0113468,41.9168,445.406
3992,4.96E-06,455408,0.62375,0,0,0.62375,0.998343,0.0113468,41.9168,445.406
3993,9.43E-07,455425,0.624062,0,0,0.624062,0.998459,0.0158361,41.9062,445.425
3994,9.43E-07,455425,0.624062,0,0,0.624062,0.998459,0.0158361,41.9062,445.425
3995,1.06E-05,455399,0.624375,0,0,0.624375,0.998524,0.0165259,41.896,445.396
3996,1.06E-05,455399,0.624375,0,0,0.624375,0.998524,0.0165259,41.896,445.396
3997,9.05E-07,455427,0.624687,0,0,0.624687,0.998742,0.0212053,41.8813,445.428
3998,9.05E-07,455427,0.624687,0,0,0.624687,0.998742,0.0212053,41.8813,445.428
3999,1.30E-06,455406,0.625,0,0,0.625,0.998995,0.0227806,41.8603,445.402
4000,1.30E-06,455406,0.625,0,0,0.625,0.998995,0.0227806,41.8603,445.402
4001,8.91E-06,455415,0.625313,0,0,0.625313,0.999269,0.0255964,41.8421,445.411
4002,8.91E-06,455415,0.625313,0,0,0.625313,0.999269,0.0255964,41.8421,445.411
4003,2.05E-05,455428,0.625625,0,0,0.625625,0.999726,0.0256378,41.8117,445.426
4004,2.05E-05,455428,0.625625,0,0,0.625625,0.999726,0.0256378,41.8117,445.426
4005,6.17E-06,455395,0.625938,0,0,0.625938,0.999872,0.0122142,41.7976,445.388
4006,6.17E-06,455395,0.625938,0,0,0.625938,0.999872,0.0122142,41.7976,445.388
4007,7.29E-05,455439,0.62625,0,0,0.62625,1.00002,0.040048,41.7904,445.441
4008,7.29E-05,455439,0.62625,0,0,0.62625,1.00002,0.040048,41.7904,445.441
4009,5.14E-05,455391,0.626562,0,0,0.626562,1.00111,0.0912788,41.7178,445.389
4010,5.14E-05,455391,0.626562,0,0,0.626562,1.00111,0.0912788,41.7178,445.389
4011,3.89E-05,455416,0.626875,0,0,0.626875,1.00315,0.0929984,41.5967,445.421
4012,3.89E-05,455416,0.626875,0,0,0.626875,1.00315,0.0929984,41.5967,445.421
4013,7.29E-05,455425,0.627187,0,0,0.627187,1.00463,0.0522631,41.5099,445.433
4014,7.29E-05,455425,0.627187,0,0,0.627187,1.00463,0.0522631,41.5099,445.433
4015,7.55E-05,455384,0.6275,0,0,0.6275,1.00505,0.0446011,41.4833,445.385
4016,7.55E-05,455384,0.6275,0,0,0.6275,1.00505,0.0446011,41.4833,445.385
4017,1.11E-05,455464,0.627813,0,0,0.627813,1.00645,0.0790125,41.4075,445.476
4018,1.11E-05,455464,0.627813,0,0,0.627813,1.00645,0.0790125,41.4075,445.476
4019,3.29E-05,455373,0.628125,0,0,0.628125,1.00792,0.0626281,41.312,445.369
4020,3.29E-05,455373,0.628125,0,0,0.628125,1.00792,0.0626281,41.312,445.369
4021,0.000193998,455460,0.628438,0,0,0.628438,1.00871,0.100528,41.273,445.466
4022,0.000193998,455460,0.628438,0,0,0.628438,1.00871,0.100528,41.273,445.466
4023,0.000194684,455446,0.62875,0,0,0.62875,1.01265,0.121173,41.0597,445.445
4024,0.000194684,455446,0.62875,0,0,0.62875,1.01265,0.121173,41.0597,445.445
4025,0.000123446,455330,0.629062,0,0,0.629062,1.01405,0.081232,40.9785,445.316
4026,0.000123446,455330,0.629062,0,0,0.629062,1.01405,0.081232,40.9785,445.316
4027,0.000708049,455566,0.629375,0,0,0.629375,1.0167,0.336437,40.8509,445.591
4028,0.000708049,455566,0.629375,0,0,0.629375,1.0167,0.336437,40.8509,445.591
4029,0.000140112,455264,0.629687,0,0,0.629687,1.03004,0.537931,40.0961,445.252
4030,0.000140112,455264,0.629687,0,0,0.629687,1.03004,0.537931,40.0961,445.252
4031,0.000468178,455492,0.63,0,0,0.63,1.0466,0.486443,39.2263,445.521
4032,0.000468178,455492,0.63,0,0,0.63,1.0466,0.486443,39.2263,445.521
4033,0.000501382,455404,0.630313,0,0,0.630313,1.05602,0.270882,38.7205,445.43
4034,0.000501382,455404,0.630313,0,0,0.630313,1.05602,0.270882,38.7205,445.43
4035,0.000363743,455303,0.630625,0,0,0.630625,1.05742,0.166798,38.6281,445.325
4036,0.000363743,455303,0.630625,0,0,0.630625,1.05742,0.166798,38.6281,445.325
4037,0.00207347,455564,0.630938,0,0,0.630938,1.0635,0.64821,38.3456,445.626
4038,0.00207347,455564,0.630938,0,0,0.630938,1.0635,0.64821,38.3456,445.626
4039,9.08E-05,455197,0.63125,0,0,0.63125,1.10348,0.850271,36.4652,445.2
4040,9.08E-05,455197,0.63125,0,0,0.63125,1.10348,0.850271,36.4652,445.2
4041,0.00140187,455545,0.631562,0,0,0.631562,1.14887,0.767855,34.5459,445.595
4042,0.00140187,455545,0.631562,0,0,0.631562,1.14887,0.767855,34.5459,445.595
4043,0.000974779,455361,0.631875,0,0,0.631875,1.17029,0.413308,33.6735,445.393
4044,0.000974779,455361,0.631875,0,0,0.631875,1.17029,0.413308,33.6735,445.393
4045,0.00189018,455322,0.632187,0,0,0.632187,1.17236,0.5604,33.5872,445.354
4046,0.00189018,455322,0.632187,0,0,0.632187,1.17236,0.5604,33.5872,445.354
4047,0.00409384,455594,0.6325,0,0,0.6325,1.20724,0.970513,32.2513,445.645
4048,0.00409384,455594,0.6325,0,0,0.6325,1.20724,0.970513,32.2513,445.645
4049,0.00015044,455186,0.632812,0,0,0.632812,1.33148,0.996657,28.0442,445.146
4050,0.00015044,455186,0.632812,0,0,0.632812,1.33148,0.996657,28.0442,445.146
4051,0.00187197,455567,0.633125,0,0,0.633125,1.47391,0.993255,24.2212,445.573
4052,0.00187197,455567,0.633125,0,0,0.633125,1.47391,0.993255,24.2212,445.573
4053,0.00221086,455397,0.633438,0,0,0.633438,1.5754,0.940296,21.9424,445.469
4054,0.00221086,455397,0.633438,0,0,0.633438,1.5754,0.940296,21.9424,445.469
4055,0.0008491,455280,0.63375,0,0,0.63375,1.61191,0.570706,21.1746,445.377
4056,0.0008491,455280,0.63375,0,0,0.63375,1.61191,0.570706,21.1746,445.377
4057,0.00361671,455573,0.634063,0,0,0.634063,1.61469,0.864309,21.107,445.797
4058,0.00361671,455573,0.634063,0,0,0.634063,1.61469,0.864309,21.107,445.797
4059,0.00478442,455310,0.634375,0,0,0.634375,1.725,0.999131,19.2094,445.383
4060,0.00478442,455310,0.634375,0,0,0.634375,1.725,0.999131,19.2094,445.383
4061,0.000177115,455398,0.634687,0,0,0.634687,2.05154,0.999955,15.0387,445.212
4062,0.000177115,455398,0.634687,0,0,0.634687,2.05154,0.999955,15.0387,445.212
4063,0.00144159,455430,0.635,0,0,0.635,2.41115,0.999754,12.0561,445.616
4064,0.00144159,455430,0.635,0,0,0.635,2.41115,0.999754,12.0561,445.616
4065,0.00162273,455424,0.635312,0,0,0.635312,2.70423,0.995447,10.4024,445.874
4066,0.00162273,455424,0.635312,0,0,0.635312,2.70423,0.995447,10.4024,445.874
4067,0.00132141,455406,0.635625,0,0,0.635625,2.88877,0.937941,9.60462,445.901
4068,0.00132141,455406,0.635625,0,0,0.635625,2.88877,0.937941,9.60462,445.901
4069,0.000750869,455390,0.635938,0,0,0.635938,2.97118,0.63662,9.29634,445.842
4070,0.000750869,455390,0.635938,0,0,0.635938,2.97118,0.63662,9.29634,445.842
4071,0.000189058,455394,0.63625,0,0,0.63625,2.99053,0.183931,9.22852,445.811
4072,0.000189058,455394,0.63625,0,0,0.63625,2.99053,0.183931,9.22852,445.811
4073,1.23E-05,455400,0.636563,0,0,0.636563,2.99216,0.0170957,9.22282,445.803
4074,1.23E-05,455400,0.636563,0,0,0.636563,2.99216,0.0170957,9.22282,445.803
4075,8.73E-05,455411,0.636875,0,0,0.636875,2.99242,0.00147065,9.22231,445.8
4076,8.73E-05,455411,0.636875,0,0,0.636875,2.99242,0.00147065,9.22231,445.8
4077,3.62E-05,455410,0.637187,0,0,0.637187,2.99556,0.000160045,9.22118,445.794
4078,3.62E-05,455410,0.637187,0,0,0.637187,2.99556,0.000160045,9.22118,445.794
4079,1.85E-05,455401,0.6375,0,0,0.6375,3.00005,0.000284186,9.21959,445.809
4080,1.85E-05,455401,0.6375,0,0,0.6375,3.00005,0.000284186,9.21959,445.809
4081,3.61E-05,455385,0.637812,0,0,0.637812,3.00398,0.000726055,9.21812,445.809
4082,3.61E-05,455385,0.637812,0,0,0.637812,3.00398,0.000726055,9.21812,445.809
4083,3.19E-05,455391,0.638125,0,0,0.638125,3.00678,0.00107305,9.217,445.815
4084,3.19E-05,455391,0.638125,0,0,0.638125,3.00678,0.00107305,9.217,445.815
4085,2.39E-05,455390,0.638438,0,0,0.638438,3.00845,0.00118901,9.21623,445.802
4086,2.39E-05,455390,0.638438,0,0,0.638438,3.00845,0.00118901,9.21623,445.802
4087,1.32E-05,455411,0.63875,0,0,0.63875,3.00934,0.00109611,9.21577,445.8
4088,1.32E-05,455411,0.63875,0,0,0.63875,3.00934,0.00109611,9.21577,445.8
4089,2.67E-06,455409,0.639063,0,0,0.639063,3.00962,0.000880555,9.21551,445.786
4090,2.67E-06,455409,0.639063,0,0,0.639063,3.00962,0.000880555,9.21551,445.786
4091,3.25E-06,455430,0.639375,0,0,0.639375,3.00974,0.000630228,9.21538,445.792
4092,3.25E-06,455430,0.639375,0,0,0.639375,3.00974,0.000630228,9.21538,445.792
4093,2.89E-06,455416,0.639687,0,0,0.639687,3.00973,0.00040565,9.21528,445.785
4094,2.89E-06,455416,0.639687,0,0,0.639687,3.00973,0.00040565,9.21528,445.785
4095,1.29E-06,455436,0.64,0,0,0.64,3.00982,0.000235002,9.21523,445.792
4096,1.29E-06,455436,0.64,0,0,0.64,3.00982,0.000235002,9.21523,445.792
4097,8.12E-07,455414,0.640312,0,0,0.640312,3.00979,0.000121739,9.21518,445.79
4098,8.12E-07,455414,0.640312,0,0,0.640312,3.00979,0.000121739,9.21518,445.79
4099,4.29E-06,455421,0.640625,0,0,0.640625,3.00987,5.57E-05,9.21515,445.801
4100,4.29E-06,455421,0.640625,0,0,0.640625,3.00987,5.57E-05,9.21515,445.801
4101,2.32E-06,455413,0.640938,0,0,0.640938,3.01001,2.23E-05,9.21508,445.788
4102,2.32E-06,455413,0.640938,0,0,0.640938,3.01001,2.23E-05,9.21508,445.788
4103,1.30E-06,455431,0.64125,0,0,0.64125,3.01023,8.08E-06,9.21504,445.787
4104,1.30E-06,455431,0.64125,0,0,0.64125,3.01023,8.08E-06,9.21504,445.787
4105,2.73E-06,455411,0.641563,0,0,0.641563,3.01031,3.48E-06,9.21498,445.787
4106,2.73E-06,455411,0.641563,0,0,0.641563,3.01031,3.48E-06,9.21498,445.787
4107,7.27E-07,455413,0.641875,0,0,0.641875,3.01041,2.65E-06,9.21494,445.798
4108,7.27E-07,455413,0.641875,0,0,0.641875,3.01041,2.65E-06,9.21494,445.798
4109,5.60E-07,455405,0.642187,0,0,0.642187,3.01049,2.73E-06,9.2149,445.793
4110,5.60E-07,455405,0.642187,0,0,0.642187,3.01049,2.73E-06,9.2149,445.793
4111,8.77E-07,455425,0.6425,0,0,0.6425,3.01066,2.66E-06,9.21488,445.794
4112,8.77E-07,455425,0.6425,0,0,0.6425,3.01066,2.66E-06,9.21488,445.794
4113,7.38E-08,455421,0.642812,0,0,0.642812,3.01071,2.27E-06,9.21485,445.785
4114,7.38E-08,455421,0.642812,0,0,0.642812,3.01071,2.27E-06,9.21485,445.785
4115,3.10E-06,455432,0.643125,0,0,0.643125,3.01077,1.72E-06,9.21485,445.793
4116,3.10E-06,455432,0.643125,0,0,0.643125,3.01077,1.72E-06,9.21485,445.793
4117,2.67E-06,455402,0.643438,0,0,0.643438,3.01074,1.18E-06,9.21481,445.799
4118,2.67E-06,455402,0.643438,0,0,0.643438,3.01074,1.18E-06,9.21481,445.799
4119,3.01E-06,455397,0.64375,0,0,0.64375,3.01076,7.44E-07,9.2148,445.818
4120,3.01E-06,455397,0.64375,0,0,0.64375,3.01076,7.44E-07,9.2148,445.818
4121,3.59E-06,455386,0.644063,0,0,0.644063,3.01079,4.39E-07,9.21477,445.807
4122,3.59E-06,455386,0.644063,0,0,0.644063,3.01079,4.39E-07,9.21477,445.807
4123,3.22E-06,455408,0.644375,0,0,0.644375,3.0109,2.49E-07,9.21476,445.808
4124,3.22E-06,455408,0.644375,0,0,0.644375,3.0109,2.49E-07,9.21476,445.808
4125,2.42E-07,455405,0.644687,0,0,0.644687,3.01094,1.40E-07,9.21474,445.792
4126,2.42E-07,455405,0.644687,0,0,0.644687,3.01094,1.40E-07,9.21474,445.792
4127,5.68E-07,455427,0.645,0,0,0.645,3.0111,8.08E-08,9.21473,445.796
4128,5.68E-07,455427,0.645,0,0,0.645,3.0111,8.08E-08,9.21473,445.796
4129,3.41E-06,455416,0.645312,0,0,0.645312,3.01107,4.95E-08,9.21472,445.783
4130,3.41E-06,455416,0.645312,0,0,0.645312,3.01107,4.95E-08,9.21472,445.783
4131,7.86E-06,455419,0.645625,0,0,0.645625,3.01106,3.24E-08,9.21473,445.803
4132,7.86E-06,455419,0.645625,0,0,0.645625,3.01106,3.24E-08,9.21473,445.803
4133,4.68E-06,455406,0.645938,0,0,0.645938,3.01106,2.21E-08,9.21471,445.786
4134,4.68E-06,455406,0.645938,0,0,0.645938,3.01106,2.21E-08,9.21471,445.786
4135,7.35E-06,455421,0.64625,0,0,0.64625,3.01112,1.54E-08,9.21471,445.799
4136,7.35E-06,455421,0.64625,0,0,0.64625,3.01112,1.54E-08,9.21471,445.799
4137,2.03E-06,455401,0.646563,0,0,0.646563,3.01105,1.06E-08,9.2147,445.785
4138,2.03E-06,455401,0.646563,0,0,0.646563,3.01105,1.06E-08,9.2147,445.785
4139,8.93E-06,455414,0.646875,0,0,0.646875,3.01105,7.27E-09,9.21472,445.801
4140,8.93E-06,455414,0.646875,0,0,0.646875,3.01105,7.27E-09,9.21472,445.801
4141,4.15E-06,455390,0.647187,0,0,0.647187,3.01101,4.89E-09,9.2147,445.79
4142,4.15E-06,455390,0.647187,0,0,0.647187,3.01101,4.89E-09,9.2147,445.79
4143,5.58E-06,455401,0.6475,0,0,0.6475,3.01105,3.23E-09,9.2147,445.808
4144,5.58E-06,455401,0.6475,0,0,0.6475,3.01105,3.23E-09,9.2147,445.808
4145,4.86E-06,455385,0.647812,0,0,0.647812,3.01107,2.11E-09,9.21467,445.792
4146,4.86E-06,455385,0.647812,0,0,0.647812,3.01107,2.11E-09,9.21467,445.792
4147,2.77E-06,455413,0.648125,0,0,0.648125,3.01121,1.37E-09,9.21466,445.798
4148,2.77E-06,455413,0.648125,0,0,0.648125,3.01121,1.37E-09,9.21466,445.798
4149,6.23E-06,455404,0.648438,0,0,0.648438,3.0112,8.82E-10,9.21465,445.778
4150,6.23E-06,455404,0.648438,0,0,0.648438,3.0112,8.82E-10,9.21465,445.778
4151,1.55E-06,455406,0.64875,0,0,0.64875,3.01124,5.67E-10,9.21464,445.797
4152,1.55E-06,455406,0.64875,0,0,0.64875,3.01124,5.67E-10,9.21464,445.797
4153,2.59E-06,455373,0.649063,0,0,0.649063,3.01108,3.64E-10,9.21464,445.801
4154,2.59E-06,455373,0.649063,0,0,0.649063,3.01108,3.64E-10,9.21464,445.801
4155,1.30E-06,455372,0.649375,0,0,0.649375,3.01105,2.33E-10,9.21465,445.814
4156,1.30E-06,455372,0.649375,0,0,0.649375,3.01105,2.33E-10,9.21465,445.814
4157,2.18E-06,455370,0.649688,0,0,0.649688,3.011,1.49E-10,9.21467,445.805
4158,2.18E-06,455370,0.649688,0,0,0.649688,3.011,1.49E-10,9.21467,445.805
4159,1.83E-06,455389,0.65,0,0,0.65,3.01113,9.49E-11,9.21465,445.798
4160,1.83E-06,455389,0.65,0,0,0.65,3.01113,9.49E-11,9.21465,445.798
4161,6.65E-07,455400,0.650312,0,0,0.650312,3.01116,6.03E-11,9.21466,445.784
4162,6.65E-07,455400,0.650312,0,0,0.650312,3.01116,6.03E-11,9.21466,445.784
4163,8.00E-07,455415,0.650625,0,0,0.650625,3.01123,3.81E-11,9.21466,445.777
4164,8.00E-07,455415,0.650625,0,0,0.650625,3.01123,3.81E-11,9.21466,445.777
4165,2.11E-06,455402,0.650937,0,0,0.650937,3.01113,2.39E-11,9.21468,445.783
4166,2.11E-06,455402,0.650937,0,0,0.650937,3.01113,2.39E-11,9.21468,445.783
4167,5.74E-07,455408,0.65125,0,0,0.65125,3.01121,1.48E-11,9.21466,445.779
4168,5.74E-07,455408,0.65125,0,0,0.65125,3.01121,1.48E-11,9.21466,445.779
4169,5.39E-07,455407,0.651563,0,0,0.651563,3.01117,8.94E-12,9.21467,445.783
4170,5.39E-07,455407,0.651563,0,0,0.651563,3.01117,8.94E-12,9.21467,445.783
4171,7.08E-07,455399,0.651875,0,0,0.651875,3.01112,5.13E-12,9.21467,445.784
4172,7.08E-07,455399,0.651875,0,0,0.651875,3.01112,5.13E-12,9.21467,445.784
4173,1.17E-06,455398,0.652188,0,0,0.652188,3.01111,2.65E-12,9.21467,445.791
4174,1.17E-06,455398,0.652188,0,0,0.652188,3.01111,2.65E-12,9.21467,445.791
4175,1.23E-06,455404,0.6525,0,0,0.6525,3.01114,1.04E-12,9.21467,445.779
4176,1.23E-06,455404,0.6525,0,0,0.6525,3.01114,1.04E-12,9.21467,445.779
4177,4.87E-07,455401,0.652812,0,0,0.652812,3.01114,0,9.21467,445.785
4178,4.87E-07,455401,0.652812,0,0,0.652812,3.01114,0,9.21467,445.785
4179,1.19E-06,455397,0.653125,0,0,0.653125,3.01112,0,9.21467,445.788
4180,1.19E-06,455397,0.653125,0,0,0.653125,3.01112,0,9.21467,445.788
4181,2.59E-07,455389,0.653437,0,0,0.653437,3.01102,0,9.21469,445.789
4182,2.59E-07,455389,0.653437,0,0,0.653437,3.01102,0,9.21469,445.789
4183,1.21E-06,455403,0.65375,0,0,0.65375,3.01112,0,9.21468,445.787
4184,1.21E-06,455403,0.65375,0,0,0.65375,3.01112,0,9.21468,445.787
4185,1.44E-06,455401,0.654063,0,0,0.654063,3.01111,0,9.21468,445.782
4186,1.44E-06,455401,0.654063,0,0,0.654063,3.01111,0,9.21468,445.782
4187,1.49E-06,455409,0.654375,0,0,0.654375,3.0112,0,9.21466,445.782
4188,1.49E-06,455409,0.654375,0,0,0.654375,3.0112,0,9.21466,445.782
4189,1.58E-07,455395,0.654688,0,0,0.654688,3.01108,0,9.21468,445.785
4190,1.58E-07,455395,0.654688,0,0,0.654688,3.01108,0,9.21468,445.785
4191,2.63E-06,455381,0.655,0,0,0.655,3.01109,0,9.21465,445.798
4192,2.63E-06,455381,0.655,0,0,0.655,3.01109,0,9.21465,445.798
4193,4.69E-08,455373,0.655312,0,0,0.655312,3.01102,0,9.21466,445.801
4194,4.69E-08,455373,0.655312,0,0,0.655312,3.01102,0,9.21466,445.801
4195,3.57E-06,455376,0.655625,0,0,0.655625,3.01105,0,9.21466,445.792
4196,3.57E-06,455376,0.655625,0,0,0.655625,3.01105,0,9.21466,445.792
4197,1.34E-06,455393,0.655937,0,0,0.655937,3.01109,0,9.21468,445.792
4198,1.34E-06,455393,0.655937,0,0,0.655937,3.01109,0,9.21468,445.792
4199,5.23E-06,455390,0.65625,0,0,0.65625,3.01106,0,9.21468,445.777
4200,5.23E-06,455390,0.65625,0,0,0.65625,3.01106,0,9.21468,445.777
4201,3.58E-06,455420,0.656563,0,0,0.656563,3.0112,0,9.21468,445.778
4202,3.58E-06,455420,0.656563,0,0,0.656563,3.0112,0,9.21468,445.778
4203,2.75E-07,455395,0.656875,0,0,0.656875,3.01107,0,9.21468,445.771
4204,2.75E-07,455395,0.656875,0,0,0.656875,3.01107,0,9.21468,445.771
4205,7.11E-07,455407,0.657188,0,0,0.657188,3.01106,0,9.21471,445.785
4206,7.11E-07,455407,0.657188,0,0,0.657188,3.01106,0,9.21471,445.785
4207,5.75E-06,455389,0.6575,0,0,0.6575,3.01101,0,9.21469,445.775
4208,5.75E-06,455389,0.6575,0,0,0.6575,3.01101,0,9.21469,445.775
4209,4.36E-06,455404,0.657812,0,0,0.657812,3.01107,0,9.2147,445.779
4210,4.36E-06,455404,0.657812,0,0,0.657812,3.01107,0,9.2147,445.779
4211,2.84E-06,455394,0.658125,0,0,0.658125,3.01105,0,9.21469,445.77
4212,2.84E-06,455394,0.658125,0,0,0.658125,3.01105,0,9.21469,445.77
4213,4.59E-06,455397,0.658437,0,0,0.658437,3.01103,0,9.2147,445.777
4214,4.59E-06,455397,0.658437,0,0,0.658437,3.01103,0,9.2147,445.777
4215,2.70E-06,455380,0.65875,0,0,0.65875,3.01103,0,9.21467,445.778
4216,2.70E-06,455380,0.65875,0,0,0.65875,3.01103,0,9.21467,445.778
4217,2.23E-06,455384,0.659063,0,0,0.659063,3.01107,0,9.21467,445.784
4218,2.23E-06,455384,0.659063,0,0,0.659063,3.01107,0,9.21467,445.784
4219,3.83E-06,455378,0.659375,0,0,0.659375,3.01108,0,9.21465,445.776
4220,3.83E-06,455378,0.659375,0,0,0.659375,3.01108,0,9.21465,445.776
4221,1.49E-06,455401,0.659688,0,0,0.659688,3.01114,0,9.21467,445.773
4222,1.49E-06,455401,0.659688,0,0,0.659688,3.01114,0,9.21467,445.773
4223,2.76E-06,455386,0.66,0,0,0.66,3.01105,0,9.21468,445.765
4224,2.76E-06,455386,0.66,0,0,0.66,3.01105,0,9.21468,445.765
4225,2.05E-06,455374,0.660312,0,0,0.660312,3.01097,0,9.21468,445.786
4226,2.05E-06,455374,0.660312,0,0,0.660312,3.01097,0,9.21468,445.786
4227,1.04E-06,455346,0.660625,0,0,0.660625,3.01084,0,9.21468,445.791
4228,1.04E-06,455346,0.660625,0,0,0.660625,3.01084,0,9.21468,445.791
4229,6.64E-07,455347,0.660937,0,0,0.660937,3.01079,0,9.2147,445.797
4230,6.64E-07,455347,0.660937,0,0,0.660937,3.01079,0,9.2147,445.797
4231,2.57E-06,455350,0.66125,0,0,0.66125,3.01075,0,9.21472,445.781
4232,2.57E-06,455350,0.66125,0,0,0.66125,3.01075,0,9.21472,445.781
4233,2.84E-06,455367,0.661563,0,0,0.661563,3.01087,0,9.21471,445.779
4234,2.84E-06,455367,0.661563,0,0,0.661563,3.01087,0,9.21471,445.779
4235,4.38E-06,455377,0.661875,0,0,0.661875,3.01086,0,9.21473,445.755
4236,4.38E-06,455377,0.661875,0,0,0.661875,3.01086,0,9.21473,445.755
4237,3.35E-06,455384,0.662188,0,0,0.662188,3.01093,0,9.21472,445.77
4238,3.35E-06,455384,0.662188,0,0,0.662188,3.01093,0,9.21472,445.77
4239,3.85E-06,455367,0.6625,0,0,0.6625,3.01085,0,9.21472,445.759
4240,3.85E-06,455367,0.6625,0,0,0.6625,3.01085,0,9.21472,445.759
4241,1.60E-06,455388,0.662812,0,0,0.662812,3.01101,0,9.21469,445.772
4242,1.60E-06,455388,0.662812,0,0,0.662812,3.01101,0,9.21469,445.772
4243,3.70E-06,455369,0.663125,0,0,0.663125,3.01096,0,9.21468,445.756
4244,3.70E-06,455369,0.663125,0,0,0.663125,3.01096,0,9.21468,445.756
4245,3.17E-06,455375,0.663437,0,0,0.663437,3.01104,0,9.21466,445.776
4246,3.17E-06,455375,0.663437,0,0,0.663437,3.01104,0,9.21466,445.776
4247,5.80E-06,455363,0.66375,0,0,0.66375,3.01096,0,9.21467,445.758
4248,5.80E-06,455363,0.66375,0,0,0.66375,3.01096,0,9.21467,445.758
4249,3.08E-06,455373,0.664062,0,0,0.664062,3.01103,0,9.21466,445.768
4250,3.08E-06,455373,0.664062,0,0,0.664062,3.01103,0,9.21466,445.768
4251,2.12E-06,455357,0.664375,0,0,0.664375,3.01092,0,9.21467,445.76
4252,2.12E-06,455357,0.664375,0,0,0.664375,3.01092,0,9.21467,445.76
4253,2.38E-06,455360,0.664688,0,0,0.664688,3.01091,0,9.21468,445.773
4254,2.38E-06,455360,0.664688,0,0,0.664688,3.01091,0,9.21468,445.773
4255,4.23E-06,455356,0.665,0,0,0.665,3.01078,0,9.21472,445.76
4256,4.23E-06,455356,0.665,0,0,0.665,3.01078,0,9.21472,445.76
4257,1.83E-06,455371,0.665313,0,0,0.665313,3.0109,0,9.2147,445.766
4258,1.83E-06,455371,0.665313,0,0,0.665313,3.0109,0,9.2147,445.766
4259,2.27E-06,455362,0.665625,0,0,0.665625,3.01083,0,9.21471,445.756
4260,2.27E-06,455362,0.665625,0,0,0.665625,3.01083,0,9.21471,445.756
4261,6.56E-07,455367,0.665937,0,0,0.665937,3.01085,0,9.21472,445.764
4262,6.56E-07,455367,0.665937,0,0,0.665937,3.01085,0,9.21472,445.764
4263,1.55E-06,455349,0.66625,0,0,0.66625,3.0107,0,9.21474,445.769
4264,1.55E-06,455349,0.66625,0,0,0.66625,3.0107,0,9.21474,445.769
4265,3.16E-07,455340,0.666562,0,0,0.666562,3.01071,0,9.21472,445.776
4266,3.16E-07,455340,0.666562,0,0,0.666562,3.01071,0,9.21472,445.776
4267,1.13E-06,455338,0.666875,0,0,0.666875,3.01074,0,9.2147,445.772
4268,1.13E-06,455338,0.666875,0,0,0.666875,3.01074,0,9.2147,445.772
4269,3.17E-07,455347,0.667188,0,0,0.667188,3.01081,0,9.2147,445.767
4270,3.17E-07,455347,0.667188,0,0,0.667188,3.01081,0,9.2147,445.767
4271,1.24E-06,455351,0.6675,0,0,0.6675,3.01085,0,9.21469,445.762
4272,1.24E-06,455351,0.6675,0,0,0.6675,3.01085,0,9.21469,445.762
4273,2.45E-06,455363,0.667813,0,0,0.667813,3.01097,0,9.21467,445.748
4274,2.45E-06,455363,0.667813,0,0,0.667813,3.01097,0,9.21467,445.748
4275,2.47E-06,455371,0.668125,0,0,0.668125,3.011,0,9.21467,445.745
4276,2.47E-06,455371,0.668125,0,0,0.668125,3.011,0,9.21467,445.745
4277,2.69E-06,455360,0.668437,0,0,0.668437,3.01099,0,9.21466,445.746
4278,2.69E-06,455360,0.668437,0,0,0.668437,3.01099,0,9.21466,445.746
4279,2.57E-06,455353,0.66875,0,0,0.66875,3.01086,0,9.21469,445.757
4280,2.57E-06,455353,0.66875,0,0,0.66875,3.01086,0,9.21469,445.757
4281,3.19E-06,455349,0.669062,0,0,0.669062,3.01087,0,9.21468,445.753
4282,3.19E-06,455349,0.669062,0,0,0.669062,3.01087,0,9.21468,445.753
4283,2.93E-06,455366,0.669375,0,0,0.669375,3.01089,0,9.2147,445.748
4284,2.93E-06,455366,0.669375,0,0,0.669375,3.01089,0,9.2147,445.748
4285,2.56E-06,455368,0.669688,0,0,0.669688,3.01092,0,9.21469,445.746
4286,2.56E-06,455368,0.669688,0,0,0.669688,3.01092,0,9.21469,445.746
4287,1.92E-06,455359,0.67,0,0,0.67,3.0108,0,9.21472,445.753
4288,1.92E-06,455359,0.67,0,0,0.67,3.0108,0,9.21472,445.753
4289,1.29E-07,455358,0.670313,0,0,0.670313,3.01084,0,9.2147,445.758
4290,1.29E-07,455358,0.670313,0,0,0.670313,3.01084,0,9.2147,445.758
4291,5.20E-07,455357,0.670625,0,0,0.670625,3.01078,0,9.21472,445.759
4292,5.20E-07,455357,0.670625,0,0,0.670625,3.01078,0,9.21472,445.759
4293,1.15E-07,455363,0.670937,0,0,0.670937,3.01084,0,9.21471,445.749
4294,1.15E-07,455363,0.670937,0,0,0.670937,3.01084,0,9.21471,445.749
4295,1.22E-06,455377,0.67125,0,0,0.67125,3.01086,0,9.21473,445.741
4296,1.22E-06,455377,0.67125,0,0,0.67125,3.01086,0,9.21473,445.741
4297,7.43E-07,455361,0.671562,0,0,0.671562,3.01083,0,9.21471,445.743
4298,7.43E-07,455361,0.671562,0,0,0.671562,3.01083,0,9.21471,445.743
4299,1.81E-06,455344,0.671875,0,0,0.671875,3.0108,0,9.2147,445.761
4300,1.81E-06,455344,0.671875,0,0,0.671875,3.0108,0,9.2147,445.761
4301,5.30E-07,455319,0.672188,0,0,0.672188,3.01071,0,9.21469,445.766
4302,5.30E-07,455319,0.672188,0,0,0.672188,3.01071,0,9.21469,445.766
4303,1.76E-06,455336,0.6725,0,0,0.6725,3.01081,0,9.21468,445.766
4304,1.76E-06,455336,0.6725,0,0,0.6725,3.01081,0,9.21468,445.766
4305,3.17E-06,455329,0.672813,0,0,0.672813,3.01073,0,9.21469,445.758
4306,3.17E-06,455329,0.672813,0,0,0.672813,3.01073,0,9.21469,445.758
4307,5.46E-07,455360,0.673125,0,0,0.673125,3.01093,0,9.21467,445.752
4308,5.46E-07,455360,0.673125,0,0,0.673125,3.01093,0,9.21467,445.752
4309,2.78E-08,455351,0.673437,0,0,0.673437,3.01086,0,9.21468,445.742
4310,2.78E-08,455351,0.673437,0,0,0.673437,3.01086,0,9.21468,445.742
4311,3.33E-06,455358,0.67375,0,0,0.67375,3.01089,0,9.21468,445.754
4312,3.33E-06,455358,0.67375,0,0,0.67375,3.01089,0,9.21468,445.754
4313,3.07E-07,455347,0.674062,0,0,0.674062,3.0108,0,9.2147,445.75
4314,3.07E-07,455347,0.674062,0,0,0.674062,3.0108,0,9.2147,445.75
4315,5.79E-07,455362,0.674375,0,0,0.674375,3.01088,0,9.2147,445.753
4316,5.79E-07,455362,0.674375,0,0,0.674375,3.01088,0,9.2147,445.753
4317,5.07E-06,455344,0.674688,0,0,0.674688,3.01082,0,9.21469,445.752
4318,5.07E-06,455344,0.674688,0,0,0.674688,3.01082,0,9.21469,445.752
4319,3.32E-06,455357,0.675,0,0,0.675,3.01084,0,9.2147,445.762
4320,3.32E-06,455357,0.675,0,0,0.675,3.01084,0,9.2147,445.762
4321,2.51E-06,455348,0.675313,0,0,0.675313,3.01075,0,9.21472,445.758
4322,2.51E-06,455348,0.675313,0,0,0.675313,3.01075,0,9.21472,445.758
4323,1.22E-06,455353,0.675625,0,0,0.675625,3.01081,0,9.21471,445.762
4324,1.22E-06,455353,0.675625,0,0,0.675625,3.01081,0,9.21471,445.762
4325,8.38E-07,455347,0.675937,0,0,0.675937,3.01076,0,9.21471,445.768
4326,8.38E-07,455347,0.675937,0,0,0.675937,3.01076,0,9.21471,445.768
4327,1.52E-06,455355,0.67625,0,0,0.67625,3.01082,0,9.2147,445.77
4328,1.52E-06,455355,0.67625,0,0,0.67625,3.01082,0,9.2147,445.77
4329,3.13E-06,455360,0.676562,0,0,0.676562,3.01077,0,9.21473,445.762
4330,3.13E-06,455360,0.676562,0,0,0.676562,3.01077,0,9.21473,445.762
4331,3.57E-06,455373,0.676875,0,0,0.676875,3.01094,0,9.21469,445.768
4332,3.57E-06,455373,0.676875,0,0,0.676875,3.01094,0,9.21469,445.768
4333,3.34E-06,455363,0.677188,0,0,0.677188,3.01087,0,9.2147,445.766
4334,3.34E-06,455363,0.677188,0,0,0.677188,3.01087,0,9.2147,445.766
4335,1.59E-06,455364,0.6775,0,0,0.6775,3.01088,0,9.2147,445.783
4336,1.59E-06,455364,0.6775,0,0,0.6775,3.01088,0,9.2147,445.783
4337,8.48E-08,455348,0.677813,0,0,0.677813,3.01083,0,9.21469,445.78
4338,8.48E-08,455348,0.677813,0,0,0.677813,3.01083,0,9.21469,445.78
4339,1.60E-06,455355,0.678125,0,0,0.678125,3.01092,0,9.21467,445.786
4340,1.60E-06,455355,0.678125,0,0,0.678125,3.01092,0,9.21467,445.786
4341,3.18E-07,455357,0.678437,0,0,0.678437,3.01094,0,9.21467,445.774
4342,3.18E-07,455357,0.678437,0,0,0.678437,3.01094,0,9.21467,445.774
4343,3.77E-06,455372,0.67875,0,0,0.67875,3.01103,0,9.21466,445.775
4344,3.77E-06,455372,0.67875,0,0,0.67875,3.01103,0,9.21466,445.775
4345,1.71E-06,455365,0.679062,0,0,0.679062,3.01093,0,9.21468,445.757
4346,1.71E-06,455365,0.679062,0,0,0.679062,3.01093,0,9.21468,445.757
4347,1.48E-06,455388,0.679375,0,0,0.679375,3.01104,0,9.21468,445.763
4348,1.48E-06,455388,0.679375,0,0,0.679375,3.01104,0,9.21468,445.763
4349,2.69E-06,455378,0.679688,0,0,0.679688,3.01095,0,9.2147,445.748
4350,2.69E-06,455378,0.679688,0,0,0.679688,3.01095,0,9.2147,445.748
4351,2.47E-06,455380,0.68,0,0,0.68,3.01095,0,9.2147,445.766
4352,2.47E-06,455380,0.68,0,0,0.68,3.01095,0,9.2147,445.766
4353,5.74E-06,455356,0.680313,0,0,0.680313,3.01077,0,9.21472,445.761
4354,5.74E-06,455356,0.680313,0,0,0.680313,3.01077,0,9.21472,445.761
4355,5.27E-06,455382,0.680625,0,0,0.680625,3.01091,0,9.21472,445.771
4356,5.27E-06,455382,0.680625,0,0,0.680625,3.01091,0,9.21472,445.771
4357,9.15E-07,455379,0.680938,0,0,0.680938,3.0109,0,9.21472,445.751
4358,9.15E-07,455379,0.680938,0,0,0.680938,3.0109,0,9.21472,445.751
4359,4.32E-06,455389,0.68125,0,0,0.68125,3.011,0,9.2147,445.765
4360,4.32E-06,455389,0.68125,0,0,0.68125,3.011,0,9.2147,445.765
4361,4.70E-06,455373,0.681562,0,0,0.681562,3.01088,0,9.21471,445.763
4362,4.70E-06,455373,0.681562,0,0,0.681562,3.01088,0,9.21471,445.763
4363,1.74E-06,455386,0.681875,0,0,0.681875,3.01103,0,9.21469,445.78
4364,1.74E-06,455386,0.681875,0,0,0.681875,3.01103,0,9.21469,445.78
4365,1.85E-06,455370,0.682187,0,0,0.682187,3.01098,0,9.21467,445.767
4366,1.85E-06,455370,0.682187,0,0,0.682187,3.01098,0,9.21467,445.767
4367,4.73E-06,455404,0.6825,0,0,0.6825,3.01117,0,9.21466,445.769
4368,4.73E-06,455404,0.6825,0,0,0.6825,3.01117,0,9.21466,445.769
4369,2.15E-06,455394,0.682813,0,0,0.682813,3.01113,0,9.21466,445.759
4370,2.15E-06,455394,0.682813,0,0,0.682813,3.01113,0,9.21466,445.759
4371,2.63E-06,455396,0.683125,0,0,0.683125,3.01112,0,9.21467,445.777
4372,2.63E-06,455396,0.683125,0,0,0.683125,3.01112,0,9.21467,445.777
4373,3.60E-06,455357,0.683438,0,0,0.683438,3.01093,0,9.21467,445.783
4374,3.60E-06,455357,0.683438,0,0,0.683438,3.01093,0,9.21467,445.783
4375,2.82E-06,455374,0.68375,0,0,0.68375,3.01096,0,9.21469,445.794
4376,2.82E-06,455374,0.68375,0,0,0.68375,3.01096,0,9.21469,445.794
4377,1.31E-06,455359,0.684062,0,0,0.684062,3.01084,0,9.21471,445.786
4378,1.31E-06,455359,0.684062,0,0,0.684062,3.01084,0,9.21471,445.786
4379,2.54E-06,455383,0.684375,0,0,0.684375,3.01089,0,9.21473,445.782
4380,2.54E-06,455383,0.684375,0,0,0.684375,3.01089,0,9.21473,445.782
4381,1.61E-06,455387,0.684687,0,0,0.684687,3.01096,0,9.21471,445.768
4382,1.61E-06,455387,0.684687,0,0,0.684687,3.01096,0,9.21471,445.768
4383,1.91E-06,455395,0.685,0,0,0.685,3.01101,0,9.2147,445.773
4384,1.91E-06,455395,0.685,0,0,0.685,3.01101,0,9.2147,445.773
4385,9.19E-08,455389,0.685313,0,0,0.685313,3.01097,0,9.21471,445.776
4386,9.19E-08,455389,0.685313,0,0,0.685313,3.01097,0,9.21471,445.776
4387,2.05E-06,455387,0.685625,0,0,0.685625,3.01097,0,9.21471,445.773
4388,2.05E-06,455387,0.685625,0,0,0.685625,3.01097,0,9.21471,445.773
4389,1.78E-06,455391,0.685938,0,0,0.685938,3.01108,0,9.21467,445.778
4390,1.78E-06,455391,0.685938,0,0,0.685938,3.01108,0,9.21467,445.778
4391,4.91E-07,455390,0.68625,0,0,0.68625,3.01109,0,9.21467,445.779
4392,4.91E-07,455390,0.68625,0,0,0.68625,3.01109,0,9.21467,445.779
4393,5.92E-07,455388,0.686562,0,0,0.686562,3.01112,0,9.21466,445.784
4394,5.92E-07,455388,0.686562,0,0,0.686562,3.01112,0,9.21466,445.784
4395,2.97E-06,455382,0.686875,0,0,0.686875,3.01106,0,9.21467,445.784
4396,2.97E-06,455382,0.686875,0,0,0.686875,3.01106,0,9.21467,445.784
4397,7.61E-07,455375,0.687187,0,0,0.687187,3.01111,0,9.21464,445.792
4398,7.61E-07,455375,0.687187,0,0,0.687187,3.01111,0,9.21464,445.792
4399,1.18E-06,455375,0.6875,0,0,0.6875,3.01106,0,9.21466,445.798
4400,1.18E-06,455375,0.6875,0,0,0.6875,3.01106,0,9.21466,445.798
4401,4.25E-08,455373,0.687813,0,0,0.687813,3.01102,0,9.21466,445.782
4402,4.25E-08,455373,0.687813,0,0,0.687813,3.01102,0,9.21466,445.782
4403,4.26E-06,455391,0.688125,0,0,0.688125,3.01103,0,9.21469,445.781
4404,4.26E-06,455391,0.688125,0,0,0.688125,3.01103,0,9.21469,445.781
4405,4.52E-07,455390,0.688438,0,0,0.688438,3.01102,0,9.21469,445.776
4406,4.52E-07,455390,0.688438,0,0,0.688438,3.01102,0,9.21469,445.776
4407,7.50E-07,455375,0.68875,0,0,0.68875,3.01092,0,9.2147,445.787
4408,7.50E-07,455375,0.68875,0,0,0.68875,3.01092,0,9.2147,445.787
4409,2.85E-07,455369,0.689062,0,0,0.689062,3.01089,0,9.2147,445.792
4410,2.85E-07,455369,0.689062,0,0,0.689062,3.01089,0,9.2147,445.792
4411,1.81E-06,455360,0.689375,0,0,0.689375,3.01083,0,9.21471,445.795
4412,1.81E-06,455360,0.689375,0,0,0.689375,3.01083,0,9.21471,445.795
4413,1.24E-06,455379,0.689687,0,0,0.689687,3.01095,0,9.2147,445.795
4414,1.24E-06,455379,0.689687,0,0,0.689687,3.01095,0,9.2147,445.795
4415,2.89E-06,455381,0.69,0,0,0.69,3.01096,0,9.2147,445.779
4416,2.89E-06,455381,0.69,0,0,0.69,3.01096,0,9.2147,445.779
4417,1.58E-06,455399,0.690313,0,0,0.690313,3.01107,0,9.21469,445.777
4418,1.58E-06,455399,0.690313,0,0,0.690313,3.01107,0,9.21469,445.777
4419,2.28E-06,455399,0.690625,0,0,0.690625,3.01103,0,9.2147,445.776
4420,2.28E-06,455399,0.690625,0,0,0.690625,3.01103,0,9.2147,445.776
4421,5.96E-07,455413,0.690938,0,0,0.690938,3.01118,0,9.21468,445.773
4422,5.96E-07,455413,0.690938,0,0,0.690938,3.01118,0,9.21468,445.773
4423,1.58E-06,455399,0.69125,0,0,0.69125,3.01114,0,9.21467,445.767
4424,1.58E-06,455399,0.69125,0,0,0.69125,3.01114,0,9.21467,445.767
4425,2.13E-08,455403,0.691562,0,0,0.691562,3.0112,0,9.21465,445.782
4426,2.13E-08,455403,0.691562,0,0,0.691562,3.0112,0,9.21465,445.782
4427,3.53E-06,455389,0.691875,0,0,0.691875,3.01105,0,9.21468,445.778
4428,3.53E-06,455389,0.691875,0,0,0.691875,3.01105,0,9.21468,445.778
4429,3.89E-06,455408,0.692187,0,0,0.692187,3.0112,0,9.21466,445.777
4430,3.89E-06,455408,0.692187,0,0,0.692187,3.0112,0,9.21466,445.777
4431,5.76E-06,455393,0.6925,0,0,0.6925,3.01109,0,9.21467,445.765
4432,5.76E-06,455393,0.6925,0,0,0.6925,3.01109,0,9.21467,445.765
4433,2.49E-06,455406,0.692813,0,0,0.692813,3.01116,0,9.21467,445.781
4434,2.49E-06,455406,0.692813,0,0,0.692813,3.01116,0,9.21467,445.781
4435,3.92E-06,455389,0.693125,0,0,0.693125,3.01099,0,9.2147,445.777
4436,3.92E-06,455389,0.693125,0,0,0.693125,3.01099,0,9.2147,445.777
4437,2.12E-06,455392,0.693438,0,0,0.693438,3.01105,0,9.21468,445.783
4438,2.12E-06,455392,0.693438,0,0,0.693438,3.01105,0,9.21468,445.783
4439,4.34E-06,455392,0.69375,0,0,0.69375,3.01103,0,9.21469,445.773
4440,4.34E-06,455392,0.69375,0,0,0.69375,3.01103,0,9.21469,445.773
4441,5.30E-06,455418,0.694062,0,0,0.694062,3.01117,0,9.21469,445.778
4442,5.30E-06,455418,0.694062,0,0,0.694062,3.01117,0,9.21469,445.778
4443,2.19E-06,455405,0.694375,0,0,0.694375,3.01109,0,9.21469,445.77
4444,2.19E-06,455405,0.694375,0,0,0.694375,3.01109,0,9.21469,445.77
4445,1.02E-07,455384,0.694687,0,0,0.694687,3.01095,0,9.21471,445.791
4446,1.02E-07,455384,0.694687,0,0,0.694687,3.01095,0,9.21471,445.791
4447,1.13E-07,455383,0.695,0,0,0.695,3.01098,0,9.21469,445.797
4448,1.13E-07,455383,0.695,0,0,0.695,3.01098,0,9.21469,445.797
4449,4.43E-06,455385,0.695312,0,0,0.695312,3.01098,0,9.2147,445.806
4450,4.43E-06,455385,0.695312,0,0,0.695312,3.01098,0,9.2147,445.806
4451,2.87E-06,455372,0.695625,0,0,0.695625,3.01093,0,9.21469,445.788
4452,2.87E-06,455372,0.695625,0,0,0.695625,3.01093,0,9.21469,445.788
4453,2.94E-06,455404,0.695938,0,0,0.695938,3.01109,0,9.21469,445.791
4454,2.94E-06,455404,0.695938,0,0,0.695938,3.01109,0,9.21469,445.791
4455,4.31E-06,455404,0.69625,0,0,0.69625,3.01114,0,9.21468,445.775
4456,4.31E-06,455404,0.69625,0,0,0.69625,3.01114,0,9.21468,445.775
4457,4.24E-06,455407,0.696563,0,0,0.696563,3.01118,0,9.21467,445.782
4458,4.24E-06,455407,0.696563,0,0,0.696563,3.01118,0,9.21467,445.782
4459,7.32E-06,455388,0.696875,0,0,0.696875,3.01106,0,9.21467,445.771
4460,7.32E-06,455388,0.696875,0,0,0.696875,3.01106,0,9.21467,445.771
4461,1.66E-06,455408,0.697187,0,0,0.697187,3.01116,0,9.21467,445.789
4462,1.66E-06,455408,0.697187,0,0,0.697187,3.01116,0,9.21467,445.789
4463,7.26E-06,455392,0.6975,0,0,0.6975,3.01116,0,9.21465,445.774
4464,7.26E-06,455392,0.6975,0,0,0.6975,3.01116,0,9.21465,445.774
4465,6.99E-07,455404,0.697812,0,0,0.697812,3.01117,0,9.21467,445.784
4466,6.99E-07,455404,0.697812,0,0,0.697812,3.01117,0,9.21467,445.784
4467,1.01E-05,455388,0.698125,0,0,0.698125,3.01109,0,9.21467,445.774
4468,1.01E-05,455388,0.698125,0,0,0.698125,3.01109,0,9.21467,445.774
4469,1.07E-05,455407,0.698438,0,0,0.698438,3.01109,0,9.2147,445.795
4470,1.07E-05,455407,0.698438,0,0,0.698438,3.01109,0,9.2147,445.795
4471,4.22E-06,455379,0.69875,0,0,0.69875,3.01098,0,9.21469,445.79
4472,4.22E-06,455379,0.69875,0,0,0.69875,3.01098,0,9.21469,445.79
4473,5.08E-06,455394,0.699063,0,0,0.699063,3.011,0,9.21471,445.795
4474,5.08E-06,455394,0.699063,0,0,0.699063,3.011,0,9.21471,445.795
4475,6.64E-06,455394,0.699375,0,0,0.699375,3.01101,0,9.2147,445.781
4476,6.64E-06,455394,0.699375,0,0,0.699375,3.01101,0,9.2147,445.781
4477,1.13E-05,455428,0.699687,0,0,0.699687,3.01111,0,9.21472,445.789
4478,1.13E-05,455428,0.699687,0,0,0.699687,3.01111,0,9.21472,445.789
4479,1.01E-05,455383,0.7,0,0,0.7,3.01098,0,9.2147,445.784
4480,1.01E-05,455383,0.7,0,0,0.7,3.01098,0,9.2147,445.784
4481,2.08E-06,455382,0.700312,0,0,0.700312,3.01101,0,9.21469,445.801
4482,2.08E-06,455382,0.700312,0,0,0.700312,3.01101,0,9.21469,445.801
4483,9.97E-07,455368,0.700625,0,0,0.700625,3.01098,0,9.21467,445.811
4484,9.97E-07,455368,0.700625,0,0,0.700625,3.01098,0,9.21467,445.811
4485,2.36E-06,455370,0.700938,0,0,0.700938,3.01098,0,9.21468,445.81
4486,2.36E-06,455370,0.700938,0,0,0.700938,3.01098,0,9.21468,445.81
4487,3.66E-06,455376,0.70125,0,0,0.70125,3.01106,0,9.21466,445.793
4488,3.66E-06,455376,0.70125,0,0,0.70125,3.01106,0,9.21466,445.793
4489,1.27E-06,455401,0.701563,0,0,0.701563,3.01119,0,9.21465,445.778
4490,1.27E-06,455401,0.701563,0,0,0.701563,3.01119,0,9.21465,445.778
4491,3.23E-06,455410,0.701875,0,0,0.701875,3.01123,0,9.21465,445.789
4492,3.23E-06,455410,0.701875,0,0,0.701875,3.01123,0,9.21465,445.789
4493,3.87E-06,455398,0.702187,0,0,0.702187,3.01112,0,9.21467,445.776
4494,3.87E-06,455398,0.702187,0,0,0.702187,3.01112,0,9.21467,445.776
4495,5.32E-07,455405,0.7025,0,0,0.7025,3.01117,0,9.21467,445.779
4496,5.32E-07,455405,0.7025,0,0,0.7025,3.01117,0,9.21467,445.779
4497,9.01E-07,455408,0.702812,0,0,0.702812,3.01111,0,9.21469,445.783
4498,9.01E-07,455408,0.702812,0,0,0.702812,3.01111,0,9.21469,445.783
4499,3.20E-06,455409,0.703125,0,0,0.703125,3.0111,0,9.2147,445.795
4500,3.20E-06,455409,0.703125,0,0,0.703125,3.0111,0,9.2147,445.795
4501,4.77E-06,455396,0.703438,0,0,0.703438,3.01097,0,9.21472,445.781
4502,4.77E-06,455396,0.703438,0,0,0.703438,3.01097,0,9.21472,445.781
4503,9.52E-08,455407,0.70375,0,0,0.70375,3.01107,0,9.2147,445.784
4504,9.52E-08,455407,0.70375,0,0,0.70375,3.01107,0,9.2147,445.784
4505,6.89E-06,455417,0.704063,0,0,0.704063,3.01113,0,9.2147,445.798
4506,6.89E-06,455417,0.704063,0,0,0.704063,3.01113,0,9.2147,445.798
4507,4.75E-06,455396,0.704375,0,0,0.704375,3.01108,0,9.21468,445.789
4508,4.75E-06,455396,0.704375,0,0,0.704375,3.01108,0,9.21468,445.789
4509,4.07E-07,455397,0.704687,0,0,0.704687,3.01111,0,9.21468,445.79
4510,4.07E-07,455397,0.704687,0,0,0.704687,3.01111,0,9.21468,445.79
4511,4.70E-08,455405,0.705,0,0,0.705,3.01118,0,9.21466,445.791
4512,4.70E-08,455405,0.705,0,0,0.705,3.01118,0,9.21466,445.791
4513,3.04E-06,455414,0.705312,0,0,0.705312,3.01127,0,9.21465,445.792
4514,3.04E-06,455414,0.705312,0,0,0.705312,3.01127,0,9.21465,445.792
4515,3.90E-06,455403,0.705625,0,0,0.705625,3.01122,0,9.21465,445.778
4516,3.90E-06,455403,0.705625,0,0,0.705625,3.01122,0,9.21465,445.778
4517,2.04E-06,455391,0.705938,0,0,0.705938,3.01116,0,9.21465,445.79
4518,2.04E-06,455391,0.705938,0,0,0.705938,3.01116,0,9.21465,445.79
4519,4.81E-06,455397,0.70625,0,0,0.70625,3.01116,0,9.21466,445.809
4520,4.81E-06,455397,0.70625,0,0,0.70625,3.01116,0,9.21466,445.809
4521,3.00E-07,455386,0.706563,0,0,0.706563,3.01113,0,9.21465,445.806
4522,3.00E-07,455386,0.706563,0,0,0.706563,3.01113,0,9.21465,445.806
4523,4.88E-06,455378,0.706875,0,0,0.706875,3.0111,0,9.21465,445.798
4524,4.88E-06,455378,0.706875,0,0,0.706875,3.0111,0,9.21465,445.798
4525,1.35E-06,455392,0.707187,0,0,0.707187,3.01106,0,9.21468,445.799
4526,1.35E-06,455392,0.707187,0,0,0.707187,3.01106,0,9.21468,445.799
4527,1.05E-05,455431,0.7075,0,0,0.7075,3.0112,0,9.2147,445.806
4528,1.05E-05,455431,0.7075,0,0,0.7075,3.0112,0,9.2147,445.806
4529,1.01E-05,455405,0.707812,0,0,0.707812,3.01111,0,9.21469,445.773
4530,1.01E-05,455405,0.707812,0,0,0.707812,3.01111,0,9.21469,445.773
4531,8.20E-07,455417,0.708125,0,0,0.708125,3.01113,0,9.2147,445.781
4532,8.20E-07,455417,0.708125,0,0,0.708125,3.01113,0,9.2147,445.781
4533,1.41E-06,455416,0.708438,0,0,0.708438,3.01111,0,9.2147,445.801
4534,1.41E-06,455416,0.708438,0,0,0.708438,3.01111,0,9.2147,445.801
4535,9.83E-06,455426,0.70875,0,0,0.70875,3.01117,0,9.2147,445.807
4536,9.83E-06,455426,0.70875,0,0,0.70875,3.01117,0,9.2147,445.807
4537,1.58E-05,455392,0.709063,0,0,0.709063,3.0111,0,9.21467,445.77
4538,1.58E-05,455392,0.709063,0,0,0.709063,3.0111,0,9.21467,445.77
4539,5.56E-06,455422,0.709375,0,0,0.709375,3.01118,0,9.21469,445.789
4540,5.56E-06,455422,0.709375,0,0,0.709375,3.01118,0,9.21469,445.789
4541,4.63E-06,455433,0.709687,0,0,0.709687,3.01125,0,9.21468,445.796
4542,4.63E-06,455433,0.709687,0,0,0.709687,3.01125,0,9.21468,445.796
4543,6.31E-08,455408,0.71,0,0,0.71,3.01109,0,9.2147,445.791
4544,6.31E-08,455408,0.71,0,0,0.71,3.01109,0,9.2147,445.791
4545,1.19E-05,455381,0.710312,0,0,0.710312,3.01105,0,9.21467,445.778
4546,1.19E-05,455381,0.710312,0,0,0.710312,3.01105,0,9.21467,445.778
4547,1.39E-05,455442,0.710625,0,0,0.710625,3.01134,0,9.21467,445.809
4548,1.39E-05,455442,0.710625,0,0,0.710625,3.01134,0,9.21467,445.809
4549,8.06E-06,455458,0.710938,0,0,0.710938,3.01142,0,9.21467,445.792
4550,8.06E-06,455458,0.710938,0,0,0.710938,3.01142,0,9.21467,445.792
4551,1.72E-05,455393,0.71125,0,0,0.71125,3.01105,0,9.21469,445.756
4552,1.72E-05,455393,0.71125,0,0,0.71125,3.01105,0,9.21469,445.756
4553,1.61E-05,455385,0.711563,0,0,0.711563,3.01114,0,9.21464,445.78
4554,1.61E-05,455385,0.711563,0,0,0.711563,3.01114,0,9.21464,445.78
4555,0.000149893,455513,0.711875,0,0,0.711875,3.01182,0,9.21462,445.894
4556,0.000149893,455513,0.711875,0,0,0.711875,3.01182,0,9.21462,445.894
4557,1.30E-05,454986,0.712188,0,0,0.712188,3.00936,0,9.21461,445.517
4558,1.30E-05,454986,0.712188,0,0,0.712188,3.00936,0,9.21461,445.517
4559,0.000142138,454136,0.7125,0,0,0.7125,3.00467,0,9.21484,444.957
4560,0.000142138,454136,0.7125,0,0,0.7125,3.00467,0,9.21484,444.957
4561,0.00348931,454230,0.712812,0,0,0.712812,3.0049,0,9.21492,445.026
4562,0.00348931,454230,0.712812,0,0,0.712812,3.0049,0,9.21492,445.026
4563,0.0363129,441203,0.713125,0,0,0.713125,2.9472,0,9.21346,434.761
4564,0.0363129,441203,0.713125,0,0,0.713125,2.9472,0,9.21346,434.761
4565,0.0262558,287716,0.713437,0,0,0.713437,2.15545,0,9.22124,301.133
4566,0.0262558,287716,0.713437,0,0,0.713437,2.15545,0,9.22124,301.133
4567,0.0551536,160790,0.71375,0,0,0.71375,1.50523,0,9.16239,126.79
4568,0.0551536,160790,0.71375,0,0,0.71375,1.50523,0,9.16239,126.79
4569,0.0311172,117995,0.714063,0,0,0.714063,1.2484,0,9.12707,42.7905
4570,0.0311172,117995,0.714063,0,0,0.714063,1.2484,0,9.12707,42.7905
4571,0.0123661,104202,0.714375,0,0,0.714375,1.15391,0,9.11658,10.4655
4572,0.0123661,104202,0.714375,0,0,0.714375,1.15391,0,9.11658,10.4655
4573,0.00334165,100764,0.714688,0,0,0.714688,1.12803,0,9.11525,1.92353
4574,0.00334165,100764,0.714688,0,0,0.714688,1.12803,0,9.11525,1.92353
4575,0.000727765,100074,0.715,0,0,0.715,1.1226,0,9.11517,0.187866
4576,0.000727765,100074,0.715,0,0,0.715,1.1226,0,9.11517,0.187866
4577,8.16E-05,99997.3,0.715312,0,0,0.715312,1.12198,0,9.11517,-0.00688335
4578,8.16E-05,99997.3,0.715312,0,0,0.715312,1.12198,0,9.11517,-0.00688335
4579,6.67E-07,99998.3,0.715625,0,0,0.715625,1.12199,0,9.11517,-0.00436266
4580,6.67E-07,99998.3,0.715625,0,0,0.715625,1.12199,0,9.11517,-0.00436266
4581,1.52E-06,99999.9,0.715937,0,0,0.715937,1.122,0,9.11517,-0.000298124
4582,1.52E-06,99999.9,0.715937,0,0,0.715937,1.122,0,9.11517,-0.000298124
4583,4.21E-08,100000,0.71625,0,0,0.71625,1.122,0,9.11517,6.65E-05
4584,4.21E-08,100000,0.71625,0,0,0.71625,1.122,0,9.11517,6.65E-05
4585,2.36E-09,100000,0.716563,0,0,0.716563,1.122,0,9.11517,1.36E-05
4586,2.36E-09,100000,0.716563,0,0,0.716563,1.122,0,9.11517,1.36E-05
4587,1.18E-10,100000,0.716875,0,0,0.716875,1.122,0,9.11517,-1.14E-07
4588,1.18E-10,100000,0.716875,0,0,0.716875,1.122,0,9.11517,-1.14E-07
4589,6.00E-14,100000,0.717188,0,0,0.717188,1.122,0,9.11517,-3.22E-07
4590,6.00E-14,100000,0.717188,0,0,0.717188,1.122,0,9.11517,-3.22E-07
4591,6.52E-14,100000,0.7175,0,0,0.7175,1.122,0,9.11517,-3.04E-08
4592,6.52E-14,100000,0.7175,0,0,0.7175,1.122,0,9.11517,-3.04E-08
4593,5.99E-16,100000,0.717812,0,0,0.717812,1.122,0,9.11517,4.15E-09
4594,5.99E-16,100000,0.717812,0,0,0.717812,1.122,0,9.11517,4.15E-09
4595,9.88E-18,100000,0.718125,0,0,0.718125,1.122,0,9.11517,1.12E-09
4596,9.88E-18,100000,0.718125,0,0,0.718125,1.122,0,9.11517,1.12E-09
4597,8.07E-19,100000,0.718437,0,0,0.718437,1.122,0,9.11517,2.09E-11
4598,8.07E-19,100000,0.718437,0,0,0.718437,1.122,0,9.11517,2.09E-11
4599,5.58E-24,100000,0.71875,0,0,0.71875,1.122,0,9.11517,-2.32E-11
4600,5.58E-24,100000,0.71875,0,0,0.71875,1.122,0,9.11517,-2.32E-11
4601,3.38E-22,100000,0.719063,0,0,0.719063,1.122,0,9.11517,-2.92E-12
4602,3.38E-22,100000,0.719063,0,0,0.719063,1.122,0,9.11517,-2.92E-12
4603,3.78E-24,100000,0.719375,0,0,0.719375,1.122,0,9.11517,2.31E-13
4604,3.78E-24,100000,0.719375,0,0,0.719375,1.122,0,9.11517,2.31E-13
4605,8.33E-26,100000,0.719688,0,0,0.719688,1.122,0,9.11517,3.91E-14
4606,8.33E-26,100000,0.719688,0,0,0.719688,1.122,0,9.11517,3.91E-14
4607,0,100000,0.72,0,0,0.72,1.122,0,9.11517,-1.08E-15
4608,0,100000,0.72,0,0,0.72,1.122,0,9.11517,-1.08E-15
4609,0,100000,0.720312,0,0,0.720312,1.122,0,9.11517,0
4610,0,100000,0.720312,0,0,0.720312,1.122,0,9.11517,0
4611,0,100000,0.720625,0,0,0.720625,1.122,0,9.11517,0
4612,0,100000,0.720625,0,0,0.720625,1.122,0,9.11517,0
4613,0,100000,0.720937,0,0,0.720937,1.122,0,9.11517,0
4614,0,100000,0.720937,0,0,0.720937,1.122,0,9.11517,0
4615,0,100000,0.72125,0,0,0.72125,1.122,0,9.11517,0
4616,0,100000,0.72125,0,0,0.72125,1.122,0,9.11517,0
4617,0,100000,0.721563,0,0,0.721563,1.122,0,9.11517,0
4618,0,100000,0.721563,0,0,0.721563,1.122,0,9.11517,0
4619,0,100000,0.721875,0,0,0.721875,1.122,0,9.11517,0
4620,0,100000,0.721875,0,0,0.721875,1.122,0,9.11517,0
4621,0,100000,0.722188,0,0,0.722188,1.122,0,9.11517,0
4622,0,100000,0.722188,0,0,0.722188,1.122,0,9.11517,0
4623,0,100000,0.7225,0,0,0.7225,1.122,0,9.11517,0
4624,0,100000,0.7225,0,0,0.7225,1.122,0,9.11517,0
4625,0,100000,0.722812,0,0,0.722812,1.122,0,9.11517,0
4626,0,100000,0.722812,0,0,0.722812,1.122,0,9.11517,0
4627,0,100000,0.723125,0,0,0.723125,1.122,0,9.11517,0
4628,0,100000,0.723125,0,0,0.723125,1.122,0,9.11517,0
4629,0,100000,0.723437,0,0,0.723437,1.122,0,9.11517,0
4630,0,100000,0.723437,0,0,0.723437,1.122,0,9.11517,0
4631,0,100000,0.72375,0,0,0.72375,1.122,0,9.11517,0
4632,0,100000,0.72375,0,0,0.72375,1.122,0,9.11517,0
4633,0,100000,0.724063,0,0,0.724063,1.122,0,9.11517,0
4634,0,100000,0.724063,0,0,0.724063,1.122,0,9.11517,0
4635,0,100000,0.724375,0,0,0.724375,1.122,0,9.11517,0
4636,0,100000,0.724375,0,0,0.724375,1.122,0,9.11517,0
4637,0,100000,0.724688,0,0,0.724688,1.122,0,9.11517,0
4638,0,100000,0.724688,0,0,0.724688,1.122,0,9.11517,0
4639,0,100000,0.725,0,0,0.725,1.122,0,9.11517,0
4640,0,100000,0.725,0,0,0.725,1.122,0,9.11517,0
4641,0,100000,0.725312,0,0,0.725312,1.122,0,9.11517,0
4642,0,100000,0.725312,0,0,0.725312,1.122,0,9.11517,0
4643,0,100000,0.725625,0,0,0.725625,1.122,0,9.11517,0
4644,0,100000,0.725625,0,0,0.725625,1.122,0,9.11517,0
4645,0,100000,0.725937,0,0,0.725937,1.122,0,9.11517,0
4646,0,100000,0.725937,0,0,0.725937,1.122,0,9.11517,0
4647,0,100000,0.72625,0,0,0.72625,1.122,0,9.11517,0
4648,0,100000,0.72625,0,0,0.72625,1.122,0,9.11517,0
4649,0,100000,0.726562,0,0,0.726562,1.122,0,9.11517,0
4650,0,100000,0.726562,0,0,0.726562,1.122,0,9.11517,0
4651,0,100000,0.726875,0,0,0.726875,1.122,0,9.11517,0
4652,0,100000,0.726875,0,0,0.726875,1.122,0,9.11517,0
4653,0,100000,0.727188,0,0,0.727188,1.122,0,9.11517,0
4654,0,100000,0.727188,0,0,0.727188,1.122,0,9.11517,0
4655,0,100000,0.7275,0,0,0.7275,1.122,0,9.11517,0
4656,0,100000,0.7275,0,0,0.7275,1.122,0,9.11517,0
4657,0,100000,0.727813,0,0,0.727813,1.122,0,9.11517,0
4658,0,100000,0.727813,0,0,0.727813,1.122,0,9.11517,0
4659,0,100000,0.728125,0,0,0.728125,1.122,0,9.11517,0
4660,0,100000,0.728125,0,0,0.728125,1.122,0,9.11517,0
4661,0,100000,0.728437,0,0,0.728437,1.122,0,9.11517,0
4662,0,100000,0.728437,0,0,0.728437,1.122,0,9.11517,0
4663,0,100000,0.72875,0,0,0.72875,1.122,0,9.11517,0
4664,0,100000,0.72875,0,0,0.72875,1.122,0,9.11517,0
4665,0,100000,0.729062,0,0,0.729062,1.122,0,9.11517,0
4666,0,100000,0.729062,0,0,0.729062,1.122,0,9.11517,0
4667,0,100000,0.729375,0,0,0.729375,1.122,0,9.11517,0
4668,0,100000,0.729375,0,0,0.729375,1.122,0,9.11517,0
4669,0,100000,0.729688,0,0,0.729688,1.122,0,9.11517,0
4670,0,100000,0.729688,0,0,0.729688,1.122,0,9.11517,0
4671,0,100000,0.73,0,0,0.73,1.122,0,9.11517,0
4672,0,100000,0.73,0,0,0.73,1.122,0,9.11517,0
4673,0,100000,0.730313,0,0,0.730313,1.122,0,9.11517,0
4674,0,100000,0.730313,0,0,0.730313,1.122,0,9.11517,0
4675,0,100000,0.730625,0,0,0.730625,1.122,0,9.11517,0
4676,0,100000,0.730625,0,0,0.730625,1.122,0,9.11517,0
4677,0,100000,0.730937,0,0,0.730937,1.122,0,9.11517,0
4678,0,100000,0.730937,0,0,0.730937,1.122,0,9.11517,0
4679,0,100000,0.73125,0,0,0.73125,1.122,0,9.11517,0
4680,0,100000,0.73125,0,0,0.73125,1.122,0,9.11517,0
4681,0,100000,0.731562,0,0,0.731562,1.122,0,9.11517,0
4682,0,100000,0.731562,0,0,0.731562,1.122,0,9.11517,0
4683,0,100000,0.731875,0,0,0.731875,1.122,0,9.11517,0
4684,0,100000,0.731875,0,0,0.731875,1.122,0,9.11517,0
4685,0,100000,0.732188,0,0,0.732188,1.122,0,9.11517,0
4686,0,100000,0.732188,0,0,0.732188,1.122,0,9.11517,0
4687,0,100000,0.7325,0,0,0.7325,1.122,0,9.11517,0
4688,0,100000,0.7325,0,0,0.7325,1.122,0,9.11517,0
4689,0,100000,0.732813,0,0,0.732813,1.122,0,9.11517,0
4690,0,100000,0.732813,0,0,0.732813,1.122,0,9.11517,0
4691,0,100000,0.733125,0,0,0.733125,1.122,0,9.11517,0
4692,0,100000,0.733125,0,0,0.733125,1.122,0,9.11517,0
4693,0,100000,0.733437,0,0,0.733437,1.122,0,9.11517,0
4694,0,100000,0.733437,0,0,0.733437,1.122,0,9.11517,0
4695,0,100000,0.73375,0,0,0.73375,1.122,0,9.11517,0
4696,0,100000,0.73375,0,0,0.73375,1.122,0,9.11517,0
4697,0,100000,0.734062,0,0,0.734062,1.122,0,9.11517,0
4698,0,100000,0.734062,0,0,0.734062,1.122,0,9.11517,0
4699,0,100000,0.734375,0,0,0.734375,1.122,0,9.11517,0
4700,0,100000,0.734375,0,0,0.734375,1.122,0,9.11517,0
4701,0,100000,0.734688,0,0,0.734688,1.122,0,9.11517,0
4702,0,100000,0.734688,0,0,0.734688,1.122,0,9.11517,0
4703,0,100000,0.735,0,0,0.735,1.122,0,9.11517,0
4704,0,100000,0.735,0,0,0.735,1.122,0,9.11517,0
4705,0,100000,0.735313,0,0,0.735313,1.122,0,9.11517,0
4706,0,100000,0.735313,0,0,0.735313,1.122,0,9.11517,0
4707,0,100000,0.735625,0,0,0.735625,1.122,0,9.11517,0
4708,0,100000,0.735625,0,0,0.735625,1.122,0,9.11517,0
4709,0,100000,0.735937,0,0,0.735937,1.122,0,9.11517,0
4710,0,100000,0.735937,0,0,0.735937,1.122,0,9.11517,0
4711,0,100000,0.73625,0,0,0.73625,1.122,0,9.11517,0
4712,0,100000,0.73625,0,0,0.73625,1.122,0,9.11517,0
4713,0,100000,0.736562,0,0,0.736562,1.122,0,9.11517,0
4714,0,100000,0.736562,0,0,0.736562,1.122,0,9.11517,0
4715,0,100000,0.736875,0,0,0.736875,1.122,0,9.11517,0
4716,0,100000,0.736875,0,0,0.736875,1.122,0,9.11517,0
4717,0,100000,0.737188,0,0,0.737188,1.122,0,9.11517,0
4718,0,100000,0.737188,0,0,0.737188,1.122,0,9.11517,0
4719,0,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0
4720,0,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0
4721,0,100000,0.737813,0,0,0.737813,1.122,0,9.11517,0
4722,0,100000,0.737813,0,0,0.737813,1.122,0,9.11517,0
4723,0,100000,0.738125,0,0,0.738125,1.122,0,9.11517,0
4724,0,100000,0.738125,0,0,0.738125,1.122,0,9.11517,0
4725,0,100000,0.738437,0,0,0.738437,1.122,0,9.11517,0
4726,0,100000,0.738437,0,0,0.738437,1.122,0,9.11517,0
4727,0,100000,0.73875,0,0,0.73875,1.122,0,9.11517,0
4728,0,100000,0.73875,0,0,0.73875,1.122,0,9.11517,0
4729,0,100000,0.739062,0,0,0.739062,1.122,0,9.11517,0
4730,0,100000,0.739062,0,0,0.739062,1.122,0,9.11517,0
4731,0,100000,0.739375,0,0,0.739375,1.122,0,9.11517,0
4732,0,100000,0.739375,0,0,0.739375,1.122,0,9.11517,0
4733,0,100000,0.739688,0,0,0.739688,1.122,0,9.11517,0
4734,0,100000,0.739688,0,0,0.739688,1.122,0,9.11517,0
4735,0,100000,0.74,0,0,0.74,1.122,0,9.11517,0
4736,0,100000,0.74,0,0,0.74,1.122,0,9.11517,0
4737,0,100000,0.740313,0,0,0.740313,1.122,0,9.11517,0
4738,0,100000,0.740313,0,0,0.740313,1.122,0,9.11517,0
4739,0,100000,0.740625,0,0,0.740625,1.122,0,9.11517,0
4740,0,100000,0.740625,0,0,0.740625,1.122,0,9.11517,0
4741,0,100000,0.740937,0,0,0.740937,1.122,0,9.11517,0
4742,0,100000,0.740937,0,0,0.740937,1.122,0,9.11517,0
4743,0,100000,0.74125,0,0,0.74125,1.122,0,9.11517,0
4744,0,100000,0.74125,0,0,0.74125,1.122,0,9.11517,0
4745,0,100000,0.741562,0,0,0.741562,1.122,0,9.11517,0
4746,0,100000,0.741562,0,0,0.741562,1.122,0,9.11517,0
4747,0,100000,0.741875,0,0,0.741875,1.122,0,9.11517,0
4748,0,100000,0.741875,0,0,0.741875,1.122,0,9.11517,0
4749,0,100000,0.742188,0,0,0.742188,1.122,0,9.11517,0
4750,0,100000,0.742188,0,0,0.742188,1.122,0,9.11517,0
4751,0,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
4752,0,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
4753,0,100000,0.742813,0,0,0.742813,1.122,0,9.11517,0
4754,0,100000,0.742813,0,0,0.742813,1.122,0,9.11517,0
4755,0,100000,0.743125,0,0,0.743125,1.122,0,9.11517,0
4756,0,100000,0.743125,0,0,0.743125,1.122,0,9.11517,0
4757,0,100000,0.743438,0,0,0.743438,1.122,0,9.11517,0
4758,0,100000,0.743438,0,0,0.743438,1.122,0,9.11517,0
4759,0,100000,0.74375,0,0,0.74375,1.122,0,9.11517,0
4760,0,100000,0.74375,0,0,0.74375,1.122,0,9.11517,0
4761,0,100000,0.744062,0,0,0.744062,1.122,0,9.11517,0
4762,0,100000,0.744062,0,0,0.744062,1.122,0,9.11517,0
4763,0,100000,0.744375,0,0,0.744375,1.122,0,9.11517,0
4764,0,100000,0.744375,0,0,0.744375,1.122,0,9.11517,0
4765,0,100000,0.744687,0,0,0.744687,1.122,0,9.11517,0
4766,0,100000,0.744687,0,0,0.744687,1.122,0,9.11517,0
4767,0,100000,0.745,0,0,0.745,1.122,0,9.11517,0
4768,0,100000,0.745,0,0,0.745,1.122,0,9.11517,0
4769,0,100000,0.745313,0,0,0.745313,1.122,0,9.11517,0
4770,0,100000,0.745313,0,0,0.745313,1.122,0,9.11517,0
4771,0,100000,0.745625,0,0,0.745625,1.122,0,9.11517,0
4772,0,100000,0.745625,0,0,0.745625,1.122,0,9.11517,0
4773,0,100000,0.745938,0,0,0.745938,1.122,0,9.11517,0
4774,0,100000,0.745938,0,0,0.745938,1.122,0,9.11517,0
4775,0,100000,0.74625,0,0,0.74625,1.122,0,9.11517,0
4776,0,100000,0.74625,0,0,0.74625,1.122,0,9.11517,0
4777,0,100000,0.746562,0,0,0.746562,1.122,0,9.11517,0
4778,0,100000,0.746562,0,0,0.746562,1.122,0,9.11517,0
4779,0,100000,0.746875,0,0,0.746875,1.122,0,9.11517,0
4780,0,100000,0.746875,0,0,0.746875,1.122,0,9.11517,0
4781,0,100000,0.747187,0,0,0.747187,1.122,0,9.11517,0
4782,0,100000,0.747187,0,0,0.747187,1.122,0,9.11517,0
4783,0,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
4784,0,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
4785,0,100000,0.747813,0,0,0.747813,1.122,0,9.11517,0
4786,0,100000,0.747813,0,0,0.747813,1.122,0,9.11517,0
4787,0,100000,0.748125,0,0,0.748125,1.122,0,9.11517,0
4788,0,100000,0.748125,0,0,0.748125,1.122,0,9.11517,0
4789,0,100000,0.748438,0,0,0.748438,1.122,0,9.11517,0
4790,0,100000,0.748438,0,0,0.748438,1.122,0,9.11517,0
4791,0,100000,0.74875,0,0,0.74875,1.122,0,9.11517,0
4792,0,100000,0.74875,0,0,0.74875,1.122,0,9.11517,0
4793,0,100000,0.749062,0,0,0.749062,1.122,0,9.11517,0
4794,0,100000,0.749062,0,0,0.749062,1.122,0,9.11517,0
4795,0,100000,0.749375,0,0,0.749375,1.122,0,9.11517,0
4796,0,100000,0.749375,0,0,0.749375,1.122,0,9.11517,0
4797,0,100000,0.749687,0,0,0.749687,1.122,0,9.11517,0
4798,0,100000,0.749687,0,0,0.749687,1.122,0,9.11517,0
4799,0,100000,0.75,0,0,0.75,1.122,0,9.11517,0
4800,0,100000,0.75,0,0,0.75,1.122,0,9.11517,0
4801,0,100000,0.750313,0,0,0.750313,1.122,0,9.11517,0
4802,0,100000,0.750313,0,0,0.750313,1.122,0,9.11517,0
4803,0,100000,0.750625,0,0,0.750625,1.122,0,9.11517,0
4804,0,100000,0.750625,0,0,0.750625,1.122,0,9.11517,0
4805,0,100000,0.750938,0,0,0.750938,1.122,0,9.11517,0
4806,0,100000,0.750938,0,0,0.750938,1.122,0,9.11517,0
4807,0,100000,0.75125,0,0,0.75125,1.122,0,9.11517,0
4808,0,100000,0.75125,0,0,0.75125,1.122,0,9.11517,0
4809,0,100000,0.751562,0,0,0.751562,1.122,0,9.11517,0
4810,0,100000,0.751562,0,0,0.751562,1.122,0,9.11517,0
4811,0,100000,0.751875,0,0,0.751875,1.122,0,9.11517,0
4812,0,100000,0.751875,0,0,0.751875,1.122,0,9.11517,0
4813,0,100000,0.752187,0,0,0.752187,1.122,0,9.11517,0
4814,0,100000,0.752187,0,0,0.752187,1.122,0,9.11517,0
4815,0,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
4816,0,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
4817,0,100000,0.752813,0,0,0.752813,1.122,0,9.11517,0
4818,0,100000,0.752813,0,0,0.752813,1.122,0,9.11517,0
4819,0,100000,0.753125,0,0,0.753125,1.122,0,9.11517,0
4820,0,100000,0.753125,0,0,0.753125,1.122,0,9.11517,0
4821,0,100000,0.753438,0,0,0.753438,1.122,0,9.11517,0
4822,0,100000,0.753438,0,0,0.753438,1.122,0,9.11517,0
4823,0,100000,0.75375,0,0,0.75375,1.122,0,9.11517,0
4824,0,100000,0.75375,0,0,0.75375,1.122,0,9.11517,0
4825,0,100000,0.754062,0,0,0.754062,1.122,0,9.11517,0
4826,0,100000,0.754062,0,0,0.754062,1.122,0,9.11517,0
4827,0,100000,0.754375,0,0,0.754375,1.122,0,9.11517,0
4828,0,100000,0.754375,0,0,0.754375,1.122,0,9.11517,0
4829,0,100000,0.754687,0,0,0.754687,1.122,0,9.11517,0
4830,0,100000,0.754687,0,0,0.754687,1.122,0,9.11517,0
4831,0,100000,0.755,0,0,0.755,1.122,0,9.11517,0
4832,0,100000,0.755,0,0,0.755,1.122,0,9.11517,0
4833,0,100000,0.755313,0,0,0.755313,1.122,0,9.11517,0
4834,0,100000,0.755313,0,0,0.755313,1.122,0,9.11517,0
4835,0,100000,0.755625,0,0,0.755625,1.122,0,9.11517,0
4836,0,100000,0.755625,0,0,0.755625,1.122,0,9.11517,0
4837,0,100000,0.755938,0,0,0.755938,1.122,0,9.11517,0
4838,0,100000,0.755938,0,0,0.755938,1.122,0,9.11517,0
4839,0,100000,0.75625,0,0,0.75625,1.122,0,9.11517,0
4840,0,100000,0.75625,0,0,0.75625,1.122,0,9.11517,0
4841,0,100000,0.756562,0,0,0.756562,1.122,0,9.11517,0
4842,0,100000,0.756562,0,0,0.756562,1.122,0,9.11517,0
4843,0,100000,0.756875,0,0,0.756875,1.122,0,9.11517,0
4844,0,100000,0.756875,0,0,0.756875,1.122,0,9.11517,0
4845,0,100000,0.757187,0,0,0.757187,1.122,0,9.11517,0
4846,0,100000,0.757187,0,0,0.757187,1.122,0,9.11517,0
4847,0,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
4848,0,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
4849,0,100000,0.757812,0,0,0.757812,1.122,0,9.11517,0
4850,0,100000,0.757812,0,0,0.757812,1.122,0,9.11517,0
4851,0,100000,0.758125,0,0,0.758125,1.122,0,9.11517,0
4852,0,100000,0.758125,0,0,0.758125,1.122,0,9.11517,0
4853,0,100000,0.758438,0,0,0.758438,1.122,0,9.11517,0
4854,0,100000,0.758438,0,0,0.758438,1.122,0,9.11517,0
4855,0,100000,0.75875,0,0,0.75875,1.122,0,9.11517,0
4856,0,100000,0.75875,0,0,0.75875,1.122,0,9.11517,0
4857,0,100000,0.759063,0,0,0.759063,1.122,0,9.11517,0
4858,0,100000,0.759063,0,0,0.759063,1.122,0,9.11517,0
4859,0,100000,0.759375,0,0,0.759375,1.122,0,9.11517,0
4860,0,100000,0.759375,0,0,0.759375,1.122,0,9.11517,0
4861,0,100000,0.759687,0,0,0.759687,1.122,0,9.11517,0
4862,0,100000,0.759687,0,0,0.759687,1.122,0,9.11517,0
4863,0,100000,0.76,0,0,0.76,1.122,0,9.11517,0
4864,0,100000,0.76,0,0,0.76,1.122,0,9.11517,0
4865,0,100000,0.760312,0,0,0.760312,1.122,0,9.11517,0
4866,0,100000,0.760312,0,0,0.760312,1.122,0,9.11517,0
4867,0,100000,0.760625,0,0,0.760625,1.122,0,9.11517,0
4868,0,100000,0.760625,0,0,0.760625,1.122,0,9.11517,0
4869,0,100000,0.760938,0,0,0.760938,1.122,0,9.11517,0
4870,0,100000,0.760938,0,0,0.760938,1.122,0,9.11517,0
4871,0,100000,0.76125,0,0,0.76125,1.122,0,9.11517,0
4872,0,100000,0.76125,0,0,0.76125,1.122,0,9.11517,0
4873,0,100000,0.761563,0,0,0.761563,1.122,0,9.11517,0
4874,0,100000,0.761563,0,0,0.761563,1.122,0,9.11517,0
4875,0,100000,0.761875,0,0,0.761875,1.122,0,9.11517,0
4876,0,100000,0.761875,0,0,0.761875,1.122,0,9.11517,0
4877,0,100000,0.762187,0,0,0.762187,1.122,0,9.11517,0
4878,0,100000,0.762187,0,0,0.762187,1.122,0,9.11517,0
4879,0,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
4880,0,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
4881,0,100000,0.762812,0,0,0.762812,1.122,0,9.11517,0
4882,0,100000,0.762812,0,0,0.762812,1.122,0,9.11517,0
4883,0,100000,0.763125,0,0,0.763125,1.122,0,9.11517,0
4884,0,100000,0.763125,0,0,0.763125,1.122,0,9.11517,0
4885,0,100000,0.763438,0,0,0.763438,1.122,0,9.11517,0
4886,0,100000,0.763438,0,0,0.763438,1.122,0,9.11517,0
4887,0,100000,0.76375,0,0,0.76375,1.122,0,9.11517,0
4888,0,100000,0.76375,0,0,0.76375,1.122,0,9.11517,0
4889,0,100000,0.764063,0,0,0.764063,1.122,0,9.11517,0
4890,0,100000,0.764063,0,0,0.764063,1.122,0,9.11517,0
4891,0,100000,0.764375,0,0,0.764375,1.122,0,9.11517,0
4892,0,100000,0.764375,0,0,0.764375,1.122,0,9.11517,0
4893,0,100000,0.764687,0,0,0.764687,1.122,0,9.11517,0
4894,0,100000,0.764687,0,0,0.764687,1.122,0,9.11517,0
4895,0,100000,0.765,0,0,0.765,1.122,0,9.11517,0
4896,0,100000,0.765,0,0,0.765,1.122,0,9.11517,0
4897,0,100000,0.765312,0,0,0.765312,1.122,0,9.11517,0
4898,0,100000,0.765312,0,0,0.765312,1.122,0,9.11517,0
4899,0,100000,0.765625,0,0,0.765625,1.122,0,9.11517,0
4900,0,100000,0.765625,0,0,0.765625,1.122,0,9.11517,0
4901,0,100000,0.765938,0,0,0.765938,1.122,0,9.11517,0
4902,0,100000,0.765938,0,0,0.765938,1.122,0,9.11517,0
4903,0,100000,0.76625,0,0,0.76625,1.122,0,9.11517,0
4904,0,100000,0.76625,0,0,0.76625,1.122,0,9.11517,0
4905,0,100000,0.766563,0,0,0.766563,1.122,0,9.11517,0
4906,0,100000,0.766563,0,0,0.766563,1.122,0,9.11517,0
4907,0,100000,0.766875,0,0,0.766875,1.122,0,9.11517,0
4908,0,100000,0.766875,0,0,0.766875,1.122,0,9.11517,0
4909,0,100000,0.767187,0,0,0.767187,1.122,0,9.11517,0
4910,0,100000,0.767187,0,0,0.767187,1.122,0,9.11517,0
4911,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
4912,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
4913,0,100000,0.767812,0,0,0.767812,1.122,0,9.11517,0
4914,0,100000,0.767812,0,0,0.767812,1.122,0,9.11517,0
4915,0,100000,0.768125,0,0,0.768125,1.122,0,9.11517,0
4916,0,100000,0.768125,0,0,0.768125,1.122,0,9.11517,0
4917,0,100000,0.768438,0,0,0.768438,1.122,0,9.11517,0
4918,0,100000,0.768438,0,0,0.768438,1.122,0,9.11517,0
4919,0,100000,0.76875,0,0,0.76875,1.122,0,9.11517,0
4920,0,100000,0.76875,0,0,0.76875,1.122,0,9.11517,0
4921,0,100000,0.769063,0,0,0.769063,1.122,0,9.11517,0
4922,0,100000,0.769063,0,0,0.769063,1.122,0,9.11517,0
4923,0,100000,0.769375,0,0,0.769375,1.122,0,9.11517,0
4924,0,100000,0.769375,0,0,0.769375,1.122,0,9.11517,0
4925,0,100000,0.769687,0,0,0.769687,1.122,0,9.11517,0
4926,0,100000,0.769687,0,0,0.769687,1.122,0,9.11517,0
4927,0,100000,0.77,0,0,0.77,1.122,0,9.11517,0
4928,0,100000,0.77,0,0,0.77,1.122,0,9.11517,0
4929,0,100000,0.770312,0,0,0.770312,1.122,0,9.11517,0
4930,0,100000,0.770312,0,0,0.770312,1.122,0,9.11517,0
4931,0,100000,0.770625,0,0,0.770625,1.122,0,9.11517,0
4932,0,100000,0.770625,0,0,0.770625,1.122,0,9.11517,0
4933,0,100000,0.770938,0,0,0.770938,1.122,0,9.11517,0
4934,0,100000,0.770938,0,0,0.770938,1.122,0,9.11517,0
4935,0,100000,0.77125,0,0,0.77125,1.122,0,9.11517,0
4936,0,100000,0.77125,0,0,0.77125,1.122,0,9.11517,0
4937,0,100000,0.771563,0,0,0.771563,1.122,0,9.11517,0
4938,0,100000,0.771563,0,0,0.771563,1.122,0,9.11517,0
4939,0,100000,0.771875,0,0,0.771875,1.122,0,9.11517,0
4940,0,100000,0.771875,0,0,0.771875,1.122,0,9.11517,0
4941,0,100000,0.772187,0,0,0.772187,1.122,0,9.11517,0
4942,0,100000,0.772187,0,0,0.772187,1.122,0,9.11517,0
4943,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
4944,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
4945,0,100000,0.772812,0,0,0.772812,1.122,0,9.11517,0
4946,0,100000,0.772812,0,0,0.772812,1.122,0,9.11517,0
4947,0,100000,0.773125,0,0,0.773125,1.122,0,9.11517,0
4948,0,100000,0.773125,0,0,0.773125,1.122,0,9.11517,0
4949,0,100000,0.773438,0,0,0.773438,1.122,0,9.11517,0
4950,0,100000,0.773438,0,0,0.773438,1.122,0,9.11517,0
4951,0,100000,0.77375,0,0,0.77375,1.122,0,9.11517,0
4952,0,100000,0.77375,0,0,0.77375,1.122,0,9.11517,0
4953,0,100000,0.774063,0,0,0.774063,1.122,0,9.11517,0
4954,0,100000,0.774063,0,0,0.774063,1.122,0,9.11517,0
4955,0,100000,0.774375,0,0,0.774375,1.122,0,9.11517,0
4956,0,100000,0.774375,0,0,0.774375,1.122,0,9.11517,0
4957,0,100000,0.774688,0,0,0.774688,1.122,0,9.11517,0
4958,0,100000,0.774688,0,0,0.774688,1.122,0,9.11517,0
4959,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
4960,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
4961,0,100000,0.775312,0,0,0.775312,1.122,0,9.11517,0
4962,0,100000,0.775312,0,0,0.775312,1.122,0,9.11517,0
4963,0,100000,0.775625,0,0,0.775625,1.122,0,9.11517,0
4964,0,100000,0.775625,0,0,0.775625,1.122,0,9.11517,0
4965,0,100000,0.775937,0,0,0.775937,1.122,0,9.11517,0
4966,0,100000,0.775937,0,0,0.775937,1.122,0,9.11517,0
4967,0,100000,0.77625,0,0,0.77625,1.122,0,9.11517,0
4968,0,100000,0.77625,0,0,0.77625,1.122,0,9.11517,0
4969,0,100000,0.776563,0,0,0.776563,1.122,0,9.11517,0
4970,0,100000,0.776563,0,0,0.776563,1.122,0,9.11517,0
4971,0,100000,0.776875,0,0,0.776875,1.122,0,9.11517,0
4972,0,100000,0.776875,0,0,0.776875,1.122,0,9.11517,0
4973,0,100000,0.777188,0,0,0.777188,1.122,0,9.11517,0
4974,0,100000,0.777188,0,0,0.777188,1.122,0,9.11517,0
4975,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
4976,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
4977,0,100000,0.777812,0,0,0.777812,1.122,0,9.11517,0
4978,0,100000,0.777812,0,0,0.777812,1.122,0,9.11517,0
4979,0,100000,0.778125,0,0,0.778125,1.122,0,9.11517,0
4980,0,100000,0.778125,0,0,0.778125,1.122,0,9.11517,0
4981,0,100000,0.778437,0,0,0.778437,1.122,0,9.11517,0
4982,0,100000,0.778437,0,0,0.778437,1.122,0,9.11517,0
4983,0,100000,0.77875,0,0,0.77875,1.122,0,9.11517,0
4984,0,100000,0.77875,0,0,0.77875,1.122,0,9.11517,0
4985,0,100000,0.779063,0,0,0.779063,1.122,0,9.11517,0
4986,0,100000,0.779063,0,0,0.779063,1.122,0,9.11517,0
4987,0,100000,0.779375,0,0,0.779375,1.122,0,9.11517,0
4988,0,100000,0.779375,0,0,0.779375,1.122,0,9.11517,0
4989,0,100000,0.779688,0,0,0.779688,1.122,0,9.11517,0
4990,0,100000,0.779688,0,0,0.779688,1.122,0,9.11517,0
4991,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
4992,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
4993,0,100000,0.780312,0,0,0.780312,1.122,0,9.11517,0
4994,0,100000,0.780312,0,0,0.780312,1.122,0,9.11517,0
4995,0,100000,0.780625,0,0,0.780625,1.122,0,9.11517,0
4996,0,100000,0.780625,0,0,0.780625,1.122,0,9.11517,0
4997,0,100000,0.780937,0,0,0.780937,1.122,0,9.11517,0
4998,0,100000,0.780937,0,0,0.780937,1.122,0,9.11517,0
4999,0,100000,0.78125,0,0,0.78125,1.122,0,9.11517,0
5000,0,100000,0.78125,0,0,0.78125,1.122,0,9.11517,0
5001,0,100000,0.781563,0,0,0.781563,1.122,0,9.11517,0
5002,0,100000,0.781563,0,0,0.781563,1.122,0,9.11517,0
5003,0,100000,0.781875,0,0,0.781875,1.122,0,9.11517,0
5004,0,100000,0.781875,0,0,0.781875,1.122,0,9.11517,0
5005,0,100000,0.782188,0,0,0.782188,1.122,0,9.11517,0
5006,0,100000,0.782188,0,0,0.782188,1.122,0,9.11517,0
5007,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
5008,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
5009,0,100000,0.782812,0,0,0.782812,1.122,0,9.11517,0
5010,0,100000,0.782812,0,0,0.782812,1.122,0,9.11517,0
5011,0,100000,0.783125,0,0,0.783125,1.122,0,9.11517,0
5012,0,100000,0.783125,0,0,0.783125,1.122,0,9.11517,0
5013,0,100000,0.783437,0,0,0.783437,1.122,0,9.11517,0
5014,0,100000,0.783437,0,0,0.783437,1.122,0,9.11517,0
5015,0,100000,0.78375,0,0,0.78375,1.122,0,9.11517,0
5016,0,100000,0.78375,0,0,0.78375,1.122,0,9.11517,0
5017,0,100000,0.784063,0,0,0.784063,1.122,0,9.11517,0
5018,0,100000,0.784063,0,0,0.784063,1.122,0,9.11517,0
5019,0,100000,0.784375,0,0,0.784375,1.122,0,9.11517,0
5020,0,100000,0.784375,0,0,0.784375,1.122,0,9.11517,0
5021,0,100000,0.784688,0,0,0.784688,1.122,0,9.11517,0
5022,0,100000,0.784688,0,0,0.784688,1.122,0,9.11517,0
5023,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
5024,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
5025,0,100000,0.785312,0,0,0.785312,1.122,0,9.11517,0
5026,0,100000,0.785312,0,0,0.785312,1.122,0,9.11517,0
5027,0,100000,0.785625,0,0,0.785625,1.122,0,9.11517,0
5028,0,100000,0.785625,0,0,0.785625,1.122,0,9.11517,0
5029,0,100000,0.785937,0,0,0.785937,1.122,0,9.11517,0
5030,0,100000,0.785937,0,0,0.785937,1.122,0,9.11517,0
5031,0,100000,0.78625,0,0,0.78625,1.122,0,9.11517,0
5032,0,100000,0.78625,0,0,0.78625,1.122,0,9.11517,0
5033,0,100000,0.786563,0,0,0.786563,1.122,0,9.11517,0
5034,0,100000,0.786563,0,0,0.786563,1.122,0,9.11517,0
5035,0,100000,0.786875,0,0,0.786875,1.122,0,9.11517,0
5036,0,100000,0.786875,0,0,0.786875,1.122,0,9.11517,0
5037,0,100000,0.787188,0,0,0.787188,1.122,0,9.11517,0
5038,0,100000,0.787188,0,0,0.787188,1.122,0,9.11517,0
5039,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
5040,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
5041,0,100000,0.787812,0,0,0.787812,1.122,0,9.11517,0
5042,0,100000,0.787812,0,0,0.787812,1.122,0,9.11517,0
5043,0,100000,0.788125,0,0,0.788125,1.122,0,9.11517,0
5044,0,100000,0.788125,0,0,0.788125,1.122,0,9.11517,0
5045,0,100000,0.788437,0,0,0.788437,1.122,0,9.11517,0
5046,0,100000,0.788437,0,0,0.788437,1.122,0,9.11517,0
5047,0,100000,0.78875,0,0,0.78875,1.122,0,9.11517,0
5048,0,100000,0.78875,0,0,0.78875,1.122,0,9.11517,0
5049,0,100000,0.789062,0,0,0.789062,1.122,0,9.11517,0
5050,0,100000,0.789062,0,0,0.789062,1.122,0,9.11517,0
5051,0,100000,0.789375,0,0,0.789375,1.122,0,9.11517,0
5052,0,100000,0.789375,0,0,0.789375,1.122,0,9.11517,0
5053,0,100000,0.789688,0,0,0.789688,1.122,0,9.11517,0
5054,0,100000,0.789688,0,0,0.789688,1.122,0,9.11517,0
5055,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
5056,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
5057,0,100000,0.790313,0,0,0.790313,1.122,0,9.11517,0
5058,0,100000,0.790313,0,0,0.790313,1.122,0,9.11517,0
5059,0,100000,0.790625,0,0,0.790625,1.122,0,9.11517,0
5060,0,100000,0.790625,0,0,0.790625,1.122,0,9.11517,0
5061,0,100000,0.790937,0,0,0.790937,1.122,0,9.11517,0
5062,0,100000,0.790937,0,0,0.790937,1.122,0,9.11517,0
5063,0,100000,0.79125,0,0,0.79125,1.122,0,9.11517,0
5064,0,100000,0.79125,0,0,0.79125,1.122,0,9.11517,0
5065,0,100000,0.791562,0,0,0.791562,1.122,0,9.11517,0
5066,0,100000,0.791562,0,0,0.791562,1.122,0,9.11517,0
5067,0,100000,0.791875,0,0,0.791875,1.122,0,9.11517,0
5068,0,100000,0.791875,0,0,0.791875,1.122,0,9.11517,0
5069,0,100000,0.792188,0,0,0.792188,1.122,0,9.11517,0
5070,0,100000,0.792188,0,0,0.792188,1.122,0,9.11517,0
5071,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
5072,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
5073,0,100000,0.792813,0,0,0.792813,1.122,0,9.11517,0
5074,0,100000,0.792813,0,0,0.792813,1.122,0,9.11517,0
5075,0,100000,0.793125,0,0,0.793125,1.122,0,9.11517,0
5076,0,100000,0.793125,0,0,0.793125,1.122,0,9.11517,0
5077,0,100000,0.793437,0,0,0.793437,1.122,0,9.11517,0
5078,0,100000,0.793437,0,0,0.793437,1.122,0,9.11517,0
5079,0,100000,0.79375,0,0,0.79375,1.122,0,9.11517,0
5080,0,100000,0.79375,0,0,0.79375,1.122,0,9.11517,0
5081,0,100000,0.794062,0,0,0.794062,1.122,0,9.11517,0
5082,0,100000,0.794062,0,0,0.794062,1.122,0,9.11517,0
5083,0,100000,0.794375,0,0,0.794375,1.122,0,9.11517,0
5084,0,100000,0.794375,0,0,0.794375,1.122,0,9.11517,0
5085,0,100000,0.794688,0,0,0.794688,1.122,0,9.11517,0
5086,0,100000,0.794688,0,0,0.794688,1.122,0,9.11517,0
5087,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
5088,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
5089,0,100000,0.795313,0,0,0.795313,1.122,0,9.11517,0
5090,0,100000,0.795313,0,0,0.795313,1.122,0,9.11517,0
5091,0,100000,0.795625,0,0,0.795625,1.122,0,9.11517,0
5092,0,100000,0.795625,0,0,0.795625,1.122,0,9.11517,0
5093,0,100000,0.795937,0,0,0.795937,1.122,0,9.11517,0
5094,0,100000,0.795937,0,0,0.795937,1.122,0,9.11517,0
5095,0,100000,0.79625,0,0,0.79625,1.122,0,9.11517,0
5096,0,100000,0.79625,0,0,0.79625,1.122,0,9.11517,0
5097,0,100000,0.796562,0,0,0.796562,1.122,0,9.11517,0
5098,0,100000,0.796562,0,0,0.796562,1.122,0,9.11517,0
5099,0,100000,0.796875,0,0,0.796875,1.122,0,9.11517,0
5100,0,100000,0.796875,0,0,0.796875,1.122,0,9.11517,0
5101,0,100000,0.797188,0,0,0.797188,1.122,0,9.11517,0
5102,0,100000,0.797188,0,0,0.797188,1.122,0,9.11517,0
5103,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
5104,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
5105,0,100000,0.797813,0,0,0.797813,1.122,0,9.11517,0
5106,0,100000,0.797813,0,0,0.797813,1.122,0,9.11517,0
5107,0,100000,0.798125,0,0,0.798125,1.122,0,9.11517,0
5108,0,100000,0.798125,0,0,0.798125,1.122,0,9.11517,0
5109,0,100000,0.798437,0,0,0.798437,1.122,0,9.11517,0
5110,0,100000,0.798437,0,0,0.798437,1.122,0,9.11517,0
5111,0,100000,0.79875,0,0,0.79875,1.122,0,9.11517,0
5112,0,100000,0.79875,0,0,0.79875,1.122,0,9.11517,0
5113,0,100000,0.799062,0,0,0.799062,1.122,0,9.11517,0
5114,0,100000,0.799062,0,0,0.799062,1.122,0,9.11517,0
5115,0,100000,0.799375,0,0,0.799375,1.122,0,9.11517,0
5116,0,100000,0.799375,0,0,0.799375,1.122,0,9.11517,0
5117,0,100000,0.799688,0,0,0.799688,1.122,0,9.11517,0
5118,0,100000,0.799688,0,0,0.799688,1.122,0,9.11517,0
5119,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
5120,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
5121,0,100000,0.800313,0,0,0.800313,1.122,0,9.11517,0
5122,0,100000,0.800313,0,0,0.800313,1.122,0,9.11517,0
5123,0,100000,0.800625,0,0,0.800625,1.122,0,9.11517,0
5124,0,100000,0.800625,0,0,0.800625,1.122,0,9.11517,0
5125,0,100000,0.800937,0,0,0.800937,1.122,0,9.11517,0
5126,0,100000,0.800937,0,0,0.800937,1.122,0,9.11517,0
5127,0,100000,0.80125,0,0,0.80125,1.122,0,9.11517,0
5128,0,100000,0.80125,0,0,0.80125,1.122,0,9.11517,0
5129,0,100000,0.801562,0,0,0.801562,1.122,0,9.11517,0
5130,0,100000,0.801562,0,0,0.801562,1.122,0,9.11517,0
5131,0,100000,0.801875,0,0,0.801875,1.122,0,9.11517,0
5132,0,100000,0.801875,0,0,0.801875,1.122,0,9.11517,0
5133,0,100000,0.802188,0,0,0.802188,1.122,0,9.11517,0
5134,0,100000,0.802188,0,0,0.802188,1.122,0,9.11517,0
5135,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
5136,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
5137,0,100000,0.802813,0,0,0.802813,1.122,0,9.11517,0
5138,0,100000,0.802813,0,0,0.802813,1.122,0,9.11517,0
5139,0,100000,0.803125,0,0,0.803125,1.122,0,9.11517,0
5140,0,100000,0.803125,0,0,0.803125,1.122,0,9.11517,0
5141,0,100000,0.803437,0,0,0.803437,1.122,0,9.11517,0
5142,0,100000,0.803437,0,0,0.803437,1.122,0,9.11517,0
5143,0,100000,0.80375,0,0,0.80375,1.122,0,9.11517,0
5144,0,100000,0.80375,0,0,0.80375,1.122,0,9.11517,0
5145,0,100000,0.804062,0,0,0.804062,1.122,0,9.11517,0
5146,0,100000,0.804062,0,0,0.804062,1.122,0,9.11517,0
5147,0,100000,0.804375,0,0,0.804375,1.122,0,9.11517,0
5148,0,100000,0.804375,0,0,0.804375,1.122,0,9.11517,0
5149,0,100000,0.804688,0,0,0.804688,1.122,0,9.11517,0
5150,0,100000,0.804688,0,0,0.804688,1.122,0,9.11517,0
5151,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
5152,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
5153,0,100000,0.805313,0,0,0.805313,1.122,0,9.11517,0
5154,0,100000,0.805313,0,0,0.805313,1.122,0,9.11517,0
5155,0,100000,0.805625,0,0,0.805625,1.122,0,9.11517,0
5156,0,100000,0.805625,0,0,0.805625,1.122,0,9.11517,0
5157,0,100000,0.805938,0,0,0.805938,1.122,0,9.11517,0
5158,0,100000,0.805938,0,0,0.805938,1.122,0,9.11517,0
5159,0,100000,0.80625,0,0,0.80625,1.122,0,9.11517,0
5160,0,100000,0.80625,0,0,0.80625,1.122,0,9.11517,0
5161,0,100000,0.806562,0,0,0.806562,1.122,0,9.11517,0
5162,0,100000,0.806562,0,0,0.806562,1.122,0,9.11517,0
5163,0,100000,0.806875,0,0,0.806875,1.122,0,9.11517,0
5164,0,100000,0.806875,0,0,0.806875,1.122,0,9.11517,0
5165,0,100000,0.807187,0,0,0.807187,1.122,0,9.11517,0
5166,0,100000,0.807187,0,0,0.807187,1.122,0,9.11517,0
5167,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
5168,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
5169,0,100000,0.807813,0,0,0.807813,1.122,0,9.11517,0
5170,0,100000,0.807813,0,0,0.807813,1.122,0,9.11517,0
5171,0,100000,0.808125,0,0,0.808125,1.122,0,9.11517,0
5172,0,100000,0.808125,0,0,0.808125,1.122,0,9.11517,0
5173,0,100000,0.808438,0,0,0.808438,1.122,0,9.11517,0
5174,0,100000,0.808438,0,0,0.808438,1.122,0,9.11517,0
5175,0,100000,0.80875,0,0,0.80875,1.122,0,9.11517,0
5176,0,100000,0.80875,0,0,0.80875,1.122,0,9.11517,0
5177,0,100000,0.809062,0,0,0.809062,1.122,0,9.11517,0
5178,0,100000,0.809062,0,0,0.809062,1.122,0,9.11517,0
5179,0,100000,0.809375,0,0,0.809375,1.122,0,9.11517,0
5180,0,100000,0.809375,0,0,0.809375,1.122,0,9.11517,0
5181,0,100000,0.809687,0,0,0.809687,1.122,0,9.11517,0
5182,0,100000,0.809687,0,0,0.809687,1.122,0,9.11517,0
5183,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
5184,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
5185,0,100000,0.810313,0,0,0.810313,1.122,0,9.11517,0
5186,0,100000,0.810313,0,0,0.810313,1.122,0,9.11517,0
5187,0,100000,0.810625,0,0,0.810625,1.122,0,9.11517,0
5188,0,100000,0.810625,0,0,0.810625,1.122,0,9.11517,0
5189,0,100000,0.810938,0,0,0.810938,1.122,0,9.11517,0
5190,0,100000,0.810938,0,0,0.810938,1.122,0,9.11517,0
5191,0,100000,0.81125,0,0,0.81125,1.122,0,9.11517,0
5192,0,100000,0.81125,0,0,0.81125,1.122,0,9.11517,0
5193,0,100000,0.811562,0,0,0.811562,1.122,0,9.11517,0
5194,0,100000,0.811562,0,0,0.811562,1.122,0,9.11517,0
5195,0,100000,0.811875,0,0,0.811875,1.122,0,9.11517,0
5196,0,100000,0.811875,0,0,0.811875,1.122,0,9.11517,0
5197,0,100000,0.812187,0,0,0.812187,1.122,0,9.11517,0
5198,0,100000,0.812187,0,0,0.812187,1.122,0,9.11517,0
5199,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
5200,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
5201,0,100000,0.812813,0,0,0.812813,1.122,0,9.11517,0
5202,0,100000,0.812813,0,0,0.812813,1.122,0,9.11517,0
5203,0,100000,0.813125,0,0,0.813125,1.122,0,9.11517,0
5204,0,100000,0.813125,0,0,0.813125,1.122,0,9.11517,0
5205,0,100000,0.813438,0,0,0.813438,1.122,0,9.11517,0
5206,0,100000,0.813438,0,0,0.813438,1.122,0,9.11517,0
5207,0,100000,0.81375,0,0,0.81375,1.122,0,9.11517,0
5208,0,100000,0.81375,0,0,0.81375,1.122,0,9.11517,0
5209,0,100000,0.814062,0,0,0.814062,1.122,0,9.11517,0
5210,0,100000,0.814062,0,0,0.814062,1.122,0,9.11517,0
5211,0,100000,0.814375,0,0,0.814375,1.122,0,9.11517,0
5212,0,100000,0.814375,0,0,0.814375,1.122,0,9.11517,0
5213,0,100000,0.814687,0,0,0.814687,1.122,0,9.11517,0
5214,0,100000,0.814687,0,0,0.814687,1.122,0,9.11517,0
5215,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
5216,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
5217,0,100000,0.815313,0,0,0.815313,1.122,0,9.11517,0
5218,0,100000,0.815313,0,0,0.815313,1.122,0,9.11517,0
5219,0,100000,0.815625,0,0,0.815625,1.122,0,9.11517,0
5220,0,100000,0.815625,0,0,0.815625,1.122,0,9.11517,0
5221,0,100000,0.815938,0,0,0.815938,1.122,0,9.11517,0
5222,0,100000,0.815938,0,0,0.815938,1.122,0,9.11517,0
5223,0,100000,0.81625,0,0,0.81625,1.122,0,9.11517,0
5224,0,100000,0.81625,0,0,0.81625,1.122,0,9.11517,0
5225,0,100000,0.816562,0,0,0.816562,1.122,0,9.11517,0
5226,0,100000,0.816562,0,0,0.816562,1.122,0,9.11517,0
5227,0,100000,0.816875,0,0,0.816875,1.122,0,9.11517,0
5228,0,100000,0.816875,0,0,0.816875,1.122,0,9.11517,0
5229,0,100000,0.817187,0,0,0.817187,1.122,0,9.11517,0
5230,0,100000,0.817187,0,0,0.817187,1.122,0,9.11517,0
5231,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
5232,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
5233,0,100000,0.817813,0,0,0.817813,1.122,0,9.11517,0
5234,0,100000,0.817813,0,0,0.817813,1.122,0,9.11517,0
5235,0,100000,0.818125,0,0,0.818125,1.122,0,9.11517,0
5236,0,100000,0.818125,0,0,0.818125,1.122,0,9.11517,0
5237,0,100000,0.818438,0,0,0.818438,1.122,0,9.11517,0
5238,0,100000,0.818438,0,0,0.818438,1.122,0,9.11517,0
5239,0,100000,0.81875,0,0,0.81875,1.122,0,9.11517,0
5240,0,100000,0.81875,0,0,0.81875,1.122,0,9.11517,0
5241,0,100000,0.819062,0,0,0.819062,1.122,0,9.11517,0
5242,0,100000,0.819062,0,0,0.819062,1.122,0,9.11517,0
5243,0,100000,0.819375,0,0,0.819375,1.122,0,9.11517,0
5244,0,100000,0.819375,0,0,0.819375,1.122,0,9.11517,0
5245,0,100000,0.819687,0,0,0.819687,1.122,0,9.11517,0
5246,0,100000,0.819687,0,0,0.819687,1.122,0,9.11517,0
5247,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
5248,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
5249,0,100000,0.820312,0,0,0.820312,1.122,0,9.11517,0
5250,0,100000,0.820312,0,0,0.820312,1.122,0,9.11517,0
5251,0,100000,0.820625,0,0,0.820625,1.122,0,9.11517,0
5252,0,100000,0.820625,0,0,0.820625,1.122,0,9.11517,0
5253,0,100000,0.820938,0,0,0.820938,1.122,0,9.11517,0
5254,0,100000,0.820938,0,0,0.820938,1.122,0,9.11517,0
5255,0,100000,0.82125,0,0,0.82125,1.122,0,9.11517,0
5256,0,100000,0.82125,0,0,0.82125,1.122,0,9.11517,0
5257,0,100000,0.821563,0,0,0.821563,1.122,0,9.11517,0
5258,0,100000,0.821563,0,0,0.821563,1.122,0,9.11517,0
5259,0,100000,0.821875,0,0,0.821875,1.122,0,9.11517,0
5260,0,100000,0.821875,0,0,0.821875,1.122,0,9.11517,0
5261,0,100000,0.822187,0,0,0.822187,1.122,0,9.11517,0
5262,0,100000,0.822187,0,0,0.822187,1.122,0,9.11517,0
5263,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
5264,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
5265,0,100000,0.822812,0,0,0.822812,1.122,0,9.11517,0
5266,0,100000,0.822812,0,0,0.822812,1.122,0,9.11517,0
5267,0,100000,0.823125,0,0,0.823125,1.122,0,9.11517,0
5268,0,100000,0.823125,0,0,0.823125,1.122,0,9.11517,0
5269,0,100000,0.823438,0,0,0.823438,1.122,0,9.11517,0
5270,0,100000,0.823438,0,0,0.823438,1.122,0,9.11517,0
5271,0,100000,0.82375,0,0,0.82375,1.122,0,9.11517,0
5272,0,100000,0.82375,0,0,0.82375,1.122,0,9.11517,0
5273,0,100000,0.824063,0,0,0.824063,1.122,0,9.11517,0
5274,0,100000,0.824063,0,0,0.824063,1.122,0,9.11517,0
5275,0,100000,0.824375,0,0,0.824375,1.122,0,9.11517,0
5276,0,100000,0.824375,0,0,0.824375,1.122,0,9.11517,0
5277,0,100000,0.824687,0,0,0.824687,1.122,0,9.11517,0
5278,0,100000,0.824687,0,0,0.824687,1.122,0,9.11517,0
5279,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
5280,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
5281,0,100000,0.825312,0,0,0.825312,1.122,0,9.11517,0
5282,0,100000,0.825312,0,0,0.825312,1.122,0,9.11517,0
5283,0,100000,0.825625,0,0,0.825625,1.122,0,9.11517,0
5284,0,100000,0.825625,0,0,0.825625,1.122,0,9.11517,0
5285,0,100000,0.825938,0,0,0.825938,1.122,0,9.11517,0
5286,0,100000,0.825938,0,0,0.825938,1.122,0,9.11517,0
5287,0,100000,0.82625,0,0,0.82625,1.122,0,9.11517,0
5288,0,100000,0.82625,0,0,0.82625,1.122,0,9.11517,0
5289,0,100000,0.826563,0,0,0.826563,1.122,0,9.11517,0
5290,0,100000,0.826563,0,0,0.826563,1.122,0,9.11517,0
5291,0,100000,0.826875,0,0,0.826875,1.122,0,9.11517,0
5292,0,100000,0.826875,0,0,0.826875,1.122,0,9.11517,0
5293,0,100000,0.827187,0,0,0.827187,1.122,0,9.11517,0
5294,0,100000,0.827187,0,0,0.827187,1.122,0,9.11517,0
5295,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
5296,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
5297,0,100000,0.827812,0,0,0.827812,1.122,0,9.11517,0
5298,0,100000,0.827812,0,0,0.827812,1.122,0,9.11517,0
5299,0,100000,0.828125,0,0,0.828125,1.122,0,9.11517,0
5300,0,100000,0.828125,0,0,0.828125,1.122,0,9.11517,0
5301,0,100000,0.828438,0,0,0.828438,1.122,0,9.11517,0
5302,0,100000,0.828438,0,0,0.828438,1.122,0,9.11517,0
5303,0,100000,0.82875,0,0,0.82875,1.122,0,9.11517,0
5304,0,100000,0.82875,0,0,0.82875,1.122,0,9.11517,0
5305,0,100000,0.829063,0,0,0.829063,1.122,0,9.11517,0
5306,0,100000,0.829063,0,0,0.829063,1.122,0,9.11517,0
5307,0,100000,0.829375,0,0,0.829375,1.122,0,9.11517,0
5308,0,100000,0.829375,0,0,0.829375,1.122,0,9.11517,0
5309,0,100000,0.829687,0,0,0.829687,1.122,0,9.11517,0
5310,0,100000,0.829687,0,0,0.829687,1.122,0,9.11517,0
5311,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
5312,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
5313,0,100000,0.830312,0,0,0.830312,1.122,0,9.11517,0
5314,0,100000,0.830312,0,0,0.830312,1.122,0,9.11517,0
5315,0,100000,0.830625,0,0,0.830625,1.122,0,9.11517,0
5316,0,100000,0.830625,0,0,0.830625,1.122,0,9.11517,0
5317,0,100000,0.830938,0,0,0.830938,1.122,0,9.11517,0
5318,0,100000,0.830938,0,0,0.830938,1.122,0,9.11517,0
5319,0,100000,0.83125,0,0,0.83125,1.122,0,9.11517,0
5320,0,100000,0.83125,0,0,0.83125,1.122,0,9.11517,0
5321,0,100000,0.831563,0,0,0.831563,1.122,0,9.11517,0
5322,0,100000,0.831563,0,0,0.831563,1.122,0,9.11517,0
5323,0,100000,0.831875,0,0,0.831875,1.122,0,9.11517,0
5324,0,100000,0.831875,0,0,0.831875,1.122,0,9.11517,0
5325,0,100000,0.832187,0,0,0.832187,1.122,0,9.11517,0
5326,0,100000,0.832187,0,0,0.832187,1.122,0,9.11517,0
5327,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
5328,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
5329,0,100000,0.832812,0,0,0.832812,1.122,0,9.11517,0
5330,0,100000,0.832812,0,0,0.832812,1.122,0,9.11517,0
5331,0,100000,0.833125,0,0,0.833125,1.122,0,9.11517,0
5332,0,100000,0.833125,0,0,0.833125,1.122,0,9.11517,0
5333,0,100000,0.833438,0,0,0.833438,1.122,0,9.11517,0
5334,0,100000,0.833438,0,0,0.833438,1.122,0,9.11517,0
5335,0,100000,0.83375,0,0,0.83375,1.122,0,9.11517,0
5336,0,100000,0.83375,0,0,0.83375,1.122,0,9.11517,0
5337,0,100000,0.834063,0,0,0.834063,1.122,0,9.11517,0
5338,0,100000,0.834063,0,0,0.834063,1.122,0,9.11517,0
5339,0,100000,0.834375,0,0,0.834375,1.122,0,9.11517,0
5340,0,100000,0.834375,0,0,0.834375,1.122,0,9.11517,0
5341,0,100000,0.834687,0,0,0.834687,1.122,0,9.11517,0
5342,0,100000,0.834687,0,0,0.834687,1.122,0,9.11517,0
5343,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
5344,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
5345,0,100000,0.835312,0,0,0.835312,1.122,0,9.11517,0
5346,0,100000,0.835312,0,0,0.835312,1.122,0,9.11517,0
5347,0,100000,0.835625,0,0,0.835625,1.122,0,9.11517,0
5348,0,100000,0.835625,0,0,0.835625,1.122,0,9.11517,0
5349,0,100000,0.835938,0,0,0.835938,1.122,0,9.11517,0
5350,0,100000,0.835938,0,0,0.835938,1.122,0,9.11517,0
5351,0,100000,0.83625,0,0,0.83625,1.122,0,9.11517,0
5352,0,100000,0.83625,0,0,0.83625,1.122,0,9.11517,0
5353,0,100000,0.836563,0,0,0.836563,1.122,0,9.11517,0
5354,0,100000,0.836563,0,0,0.836563,1.122,0,9.11517,0
5355,0,100000,0.836875,0,0,0.836875,1.122,0,9.11517,0
5356,0,100000,0.836875,0,0,0.836875,1.122,0,9.11517,0
5357,0,100000,0.837188,0,0,0.837188,1.122,0,9.11517,0
5358,0,100000,0.837188,0,0,0.837188,1.122,0,9.11517,0
5359,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
5360,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
5361,0,100000,0.837812,0,0,0.837812,1.122,0,9.11517,0
5362,0,100000,0.837812,0,0,0.837812,1.122,0,9.11517,0
5363,0,100000,0.838125,0,0,0.838125,1.122,0,9.11517,0
5364,0,100000,0.838125,0,0,0.838125,1.122,0,9.11517,0
5365,0,100000,0.838437,0,0,0.838437,1.122,0,9.11517,0
5366,0,100000,0.838437,0,0,0.838437,1.122,0,9.11517,0
5367,0,100000,0.83875,0,0,0.83875,1.122,0,9.11517,0
5368,0,100000,0.83875,0,0,0.83875,1.122,0,9.11517,0
5369,0,100000,0.839063,0,0,0.839063,1.122,0,9.11517,0
5370,0,100000,0.839063,0,0,0.839063,1.122,0,9.11517,0
5371,0,100000,0.839375,0,0,0.839375,1.122,0,9.11517,0
5372,0,100000,0.839375,0,0,0.839375,1.122,0,9.11517,0
5373,0,100000,0.839688,0,0,0.839688,1.122,0,9.11517,0
5374,0,100000,0.839688,0,0,0.839688,1.122,0,9.11517,0
5375,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
5376,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
5377,0,100000,0.840312,0,0,0.840312,1.122,0,9.11517,0
5378,0,100000,0.840312,0,0,0.840312,1.122,0,9.11517,0
5379,0,100000,0.840625,0,0,0.840625,1.122,0,9.11517,0
5380,0,100000,0.840625,0,0,0.840625,1.122,0,9.11517,0
5381,0,100000,0.840937,0,0,0.840937,1.122,0,9.11517,0
5382,0,100000,0.840937,0,0,0.840937,1.122,0,9.11517,0
5383,0,100000,0.84125,0,0,0.84125,1.122,0,9.11517,0
5384,0,100000,0.84125,0,0,0.84125,1.122,0,9.11517,0
5385,0,100000,0.841563,0,0,0.841563,1.122,0,9.11517,0
5386,0,100000,0.841563,0,0,0.841563,1.122,0,9.11517,0
5387,0,100000,0.841875,0,0,0.841875,1.122,0,9.11517,0
5388,0,100000,0.841875,0,0,0.841875,1.122,0,9.11517,0
5389,0,100000,0.842188,0,0,0.842188,1.122,0,9.11517,0
5390,0,100000,0.842188,0,0,0.842188,1.122,0,9.11517,0
5391,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
5392,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
5393,0,100000,0.842812,0,0,0.842812,1.122,0,9.11517,0
5394,0,100000,0.842812,0,0,0.842812,1.122,0,9.11517,0
5395,0,100000,0.843125,0,0,0.843125,1.122,0,9.11517,0
5396,0,100000,0.843125,0,0,0.843125,1.122,0,9.11517,0
5397,0,100000,0.843437,0,0,0.843437,1.122,0,9.11517,0
5398,0,100000,0.843437,0,0,0.843437,1.122,0,9.11517,0
5399,0,100000,0.84375,0,0,0.84375,1.122,0,9.11517,0
5400,0,100000,0.84375,0,0,0.84375,1.122,0,9.11517,0
5401,0,100000,0.844063,0,0,0.844063,1.122,0,9.11517,0
5402,0,100000,0.844063,0,0,0.844063,1.122,0,9.11517,0
5403,0,100000,0.844375,0,0,0.844375,1.122,0,9.11517,0
5404,0,100000,0.844375,0,0,0.844375,1.122,0,9.11517,0
5405,0,100000,0.844688,0,0,0.844688,1.122,0,9.11517,0
5406,0,100000,0.844688,0,0,0.844688,1.122,0,9.11517,0
5407,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
5408,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
5409,0,100000,0.845312,0,0,0.845312,1.122,0,9.11517,0
5410,0,100000,0.845312,0,0,0.845312,1.122,0,9.11517,0
5411,0,100000,0.845625,0,0,0.845625,1.122,0,9.11517,0
5412,0,100000,0.845625,0,0,0.845625,1.122,0,9.11517,0
5413,0,100000,0.845937,0,0,0.845937,1.122,0,9.11517,0
5414,0,100000,0.845937,0,0,0.845937,1.122,0,9.11517,0
5415,0,100000,0.84625,0,0,0.84625,1.122,0,9.11517,0
5416,0,100000,0.84625,0,0,0.84625,1.122,0,9.11517,0
5417,0,100000,0.846563,0,0,0.846563,1.122,0,9.11517,0
5418,0,100000,0.846563,0,0,0.846563,1.122,0,9.11517,0
5419,0,100000,0.846875,0,0,0.846875,1.122,0,9.11517,0
5420,0,100000,0.846875,0,0,0.846875,1.122,0,9.11517,0
5421,0,100000,0.847188,0,0,0.847188,1.122,0,9.11517,0
5422,0,100000,0.847188,0,0,0.847188,1.122,0,9.11517,0
5423,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
5424,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
5425,0,100000,0.847812,0,0,0.847812,1.122,0,9.11517,0
5426,0,100000,0.847812,0,0,0.847812,1.122,0,9.11517,0
5427,0,100000,0.848125,0,0,0.848125,1.122,0,9.11517,0
5428,0,100000,0.848125,0,0,0.848125,1.122,0,9.11517,0
5429,0,100000,0.848437,0,0,0.848437,1.122,0,9.11517,0
5430,0,100000,0.848437,0,0,0.848437,1.122,0,9.11517,0
5431,0,100000,0.84875,0,0,0.84875,1.122,0,9.11517,0
5432,0,100000,0.84875,0,0,0.84875,1.122,0,9.11517,0
5433,0,100000,0.849063,0,0,0.849063,1.122,0,9.11517,0
5434,0,100000,0.849063,0,0,0.849063,1.122,0,9.11517,0
5435,0,100000,0.849375,0,0,0.849375,1.122,0,9.11517,0
5436,0,100000,0.849375,0,0,0.849375,1.122,0,9.11517,0
5437,0,100000,0.849688,0,0,0.849688,1.122,0,9.11517,0
5438,0,100000,0.849688,0,0,0.849688,1.122,0,9.11517,0
5439,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
5440,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
5441,0,100000,0.850312,0,0,0.850312,1.122,0,9.11517,0
5442,0,100000,0.850312,0,0,0.850312,1.122,0,9.11517,0
5443,0,100000,0.850625,0,0,0.850625,1.122,0,9.11517,0
5444,0,100000,0.850625,0,0,0.850625,1.122,0,9.11517,0
5445,0,100000,0.850937,0,0,0.850937,1.122,0,9.11517,0
5446,0,100000,0.850937,0,0,0.850937,1.122,0,9.11517,0
5447,0,100000,0.85125,0,0,0.85125,1.122,0,9.11517,0
5448,0,100000,0.85125,0,0,0.85125,1.122,0,9.11517,0
5449,0,100000,0.851562,0,0,0.851562,1.122,0,9.11517,0
5450,0,100000,0.851562,0,0,0.851562,1.122,0,9.11517,0
5451,0,100000,0.851875,0,0,0.851875,1.122,0,9.11517,0
5452,0,100000,0.851875,0,0,0.851875,1.122,0,9.11517,0
5453,0,100000,0.852188,0,0,0.852188,1.122,0,9.11517,0
5454,0,100000,0.852188,0,0,0.852188,1.122,0,9.11517,0
5455,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
5456,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
5457,0,100000,0.852813,0,0,0.852813,1.122,0,9.11517,0
5458,0,100000,0.852813,0,0,0.852813,1.122,0,9.11517,0
5459,0,100000,0.853125,0,0,0.853125,1.122,0,9.11517,0
5460,0,100000,0.853125,0,0,0.853125,1.122,0,9.11517,0
5461,0,100000,0.853437,0,0,0.853437,1.122,0,9.11517,0
5462,0,100000,0.853437,0,0,0.853437,1.122,0,9.11517,0
5463,0,100000,0.85375,0,0,0.85375,1.122,0,9.11517,0
5464,0,100000,0.85375,0,0,0.85375,1.122,0,9.11517,0
5465,0,100000,0.854062,0,0,0.854062,1.122,0,9.11517,0
5466,0,100000,0.854062,0,0,0.854062,1.122,0,9.11517,0
5467,0,100000,0.854375,0,0,0.854375,1.122,0,9.11517,0
5468,0,100000,0.854375,0,0,0.854375,1.122,0,9.11517,0
5469,0,100000,0.854688,0,0,0.854688,1.122,0,9.11517,0
5470,0,100000,0.854688,0,0,0.854688,1.122,0,9.11517,0
5471,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
5472,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
5473,0,100000,0.855313,0,0,0.855313,1.122,0,9.11517,0
5474,0,100000,0.855313,0,0,0.855313,1.122,0,9.11517,0
5475,0,100000,0.855625,0,0,0.855625,1.122,0,9.11517,0
5476,0,100000,0.855625,0,0,0.855625,1.122,0,9.11517,0
5477,0,100000,0.855937,0,0,0.855937,1.122,0,9.11517,0
5478,0,100000,0.855937,0,0,0.855937,1.122,0,9.11517,0
5479,0,100000,0.85625,0,0,0.85625,1.122,0,9.11517,0
5480,0,100000,0.85625,0,0,0.85625,1.122,0,9.11517,0
5481,0,100000,0.856562,0,0,0.856562,1.122,0,9.11517,0
5482,0,100000,0.856562,0,0,0.856562,1.122,0,9.11517,0
5483,0,100000,0.856875,0,0,0.856875,1.122,0,9.11517,0
5484,0,100000,0.856875,0,0,0.856875,1.122,0,9.11517,0
5485,0,100000,0.857188,0,0,0.857188,1.122,0,9.11517,0
5486,0,100000,0.857188,0,0,0.857188,1.122,0,9.11517,0
5487,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
5488,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
5489,0,100000,0.857813,0,0,0.857813,1.122,0,9.11517,0
5490,0,100000,0.857813,0,0,0.857813,1.122,0,9.11517,0
5491,0,100000,0.858125,0,0,0.858125,1.122,0,9.11517,0
5492,0,100000,0.858125,0,0,0.858125,1.122,0,9.11517,0
5493,0,100000,0.858437,0,0,0.858437,1.122,0,9.11517,0
5494,0,100000,0.858437,0,0,0.858437,1.122,0,9.11517,0
5495,0,100000,0.85875,0,0,0.85875,1.122,0,9.11517,0
5496,0,100000,0.85875,0,0,0.85875,1.122,0,9.11517,0
5497,0,100000,0.859062,0,0,0.859062,1.122,0,9.11517,0
5498,0,100000,0.859062,0,0,0.859062,1.122,0,9.11517,0
5499,0,100000,0.859375,0,0,0.859375,1.122,0,9.11517,0
5500,0,100000,0.859375,0,0,0.859375,1.122,0,9.11517,0
5501,0,100000,0.859688,0,0,0.859688,1.122,0,9.11517,0
5502,0,100000,0.859688,0,0,0.859688,1.122,0,9.11517,0
5503,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
5504,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
5505,0,100000,0.860313,0,0,0.860313,1.122,0,9.11517,0
5506,0,100000,0.860313,0,0,0.860313,1.122,0,9.11517,0
5507,0,100000,0.860625,0,0,0.860625,1.122,0,9.11517,0
5508,0,100000,0.860625,0,0,0.860625,1.122,0,9.11517,0
5509,0,100000,0.860937,0,0,0.860937,1.122,0,9.11517,0
5510,0,100000,0.860937,0,0,0.860937,1.122,0,9.11517,0
5511,0,100000,0.86125,0,0,0.86125,1.122,0,9.11517,0
5512,0,100000,0.86125,0,0,0.86125,1.122,0,9.11517,0
5513,0,100000,0.861562,0,0,0.861562,1.122,0,9.11517,0
5514,0,100000,0.861562,0,0,0.861562,1.122,0,9.11517,0
5515,0,100000,0.861875,0,0,0.861875,1.122,0,9.11517,0
5516,0,100000,0.861875,0,0,0.861875,1.122,0,9.11517,0
5517,0,100000,0.862188,0,0,0.862188,1.122,0,9.11517,0
5518,0,100000,0.862188,0,0,0.862188,1.122,0,9.11517,0
5519,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
5520,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
5521,0,100000,0.862813,0,0,0.862813,1.122,0,9.11517,0
5522,0,100000,0.862813,0,0,0.862813,1.122,0,9.11517,0
5523,0,100000,0.863125,0,0,0.863125,1.122,0,9.11517,0
5524,0,100000,0.863125,0,0,0.863125,1.122,0,9.11517,0
5525,0,100000,0.863437,0,0,0.863437,1.122,0,9.11517,0
5526,0,100000,0.863437,0,0,0.863437,1.122,0,9.11517,0
5527,0,100000,0.86375,0,0,0.86375,1.122,0,9.11517,0
5528,0,100000,0.86375,0,0,0.86375,1.122,0,9.11517,0
5529,0,100000,0.864062,0,0,0.864062,1.122,0,9.11517,0
5530,0,100000,0.864062,0,0,0.864062,1.122,0,9.11517,0
5531,0,100000,0.864375,0,0,0.864375,1.122,0,9.11517,0
5532,0,100000,0.864375,0,0,0.864375,1.122,0,9.11517,0
5533,0,100000,0.864688,0,0,0.864688,1.122,0,9.11517,0
5534,0,100000,0.864688,0,0,0.864688,1.122,0,9.11517,0
5535,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
5536,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
5537,0,100000,0.865313,0,0,0.865313,1.122,0,9.11517,0
5538,0,100000,0.865313,0,0,0.865313,1.122,0,9.11517,0
5539,0,100000,0.865625,0,0,0.865625,1.122,0,9.11517,0
5540,0,100000,0.865625,0,0,0.865625,1.122,0,9.11517,0
5541,0,100000,0.865937,0,0,0.865937,1.122,0,9.11517,0
5542,0,100000,0.865937,0,0,0.865937,1.122,0,9.11517,0
5543,0,100000,0.86625,0,0,0.86625,1.122,0,9.11517,0
5544,0,100000,0.86625,0,0,0.86625,1.122,0,9.11517,0
5545,0,100000,0.866562,0,0,0.866562,1.122,0,9.11517,0
5546,0,100000,0.866562,0,0,0.866562,1.122,0,9.11517,0
5547,0,100000,0.866875,0,0,0.866875,1.122,0,9.11517,0
5548,0,100000,0.866875,0,0,0.866875,1.122,0,9.11517,0
5549,0,100000,0.867188,0,0,0.867188,1.122,0,9.11517,0
5550,0,100000,0.867188,0,0,0.867188,1.122,0,9.11517,0
5551,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
5552,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
5553,0,100000,0.867813,0,0,0.867813,1.122,0,9.11517,0
5554,0,100000,0.867813,0,0,0.867813,1.122,0,9.11517,0
5555,0,100000,0.868125,0,0,0.868125,1.122,0,9.11517,0
5556,0,100000,0.868125,0,0,0.868125,1.122,0,9.11517,0
5557,0,100000,0.868438,0,0,0.868438,1.122,0,9.11517,0
5558,0,100000,0.868438,0,0,0.868438,1.122,0,9.11517,0
5559,0,100000,0.86875,0,0,0.86875,1.122,0,9.11517,0
5560,0,100000,0.86875,0,0,0.86875,1.122,0,9.11517,0
5561,0,100000,0.869062,0,0,0.869062,1.122,0,9.11517,0
5562,0,100000,0.869062,0,0,0.869062,1.122,0,9.11517,0
5563,0,100000,0.869375,0,0,0.869375,1.122,0,9.11517,0
5564,0,100000,0.869375,0,0,0.869375,1.122,0,9.11517,0
5565,0,100000,0.869687,0,0,0.869687,1.122,0,9.11517,0
5566,0,100000,0.869687,0,0,0.869687,1.122,0,9.11517,0
5567,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
5568,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
5569,0,100000,0.870313,0,0,0.870313,1.122,0,9.11517,0
5570,0,100000,0.870313,0,0,0.870313,1.122,0,9.11517,0
5571,0,100000,0.870625,0,0,0.870625,1.122,0,9.11517,0
5572,0,100000,0.870625,0,0,0.870625,1.122,0,9.11517,0
5573,0,100000,0.870938,0,0,0.870938,1.122,0,9.11517,0
5574,0,100000,0.870938,0,0,0.870938,1.122,0,9.11517,0
5575,0,100000,0.87125,0,0,0.87125,1.122,0,9.11517,0
5576,0,100000,0.87125,0,0,0.87125,1.122,0,9.11517,0
5577,0,100000,0.871562,0,0,0.871562,1.122,0,9.11517,0
5578,0,100000,0.871562,0,0,0.871562,1.122,0,9.11517,0
5579,0,100000,0.871875,0,0,0.871875,1.122,0,9.11517,0
5580,0,100000,0.871875,0,0,0.871875,1.122,0,9.11517,0
5581,0,100000,0.872187,0,0,0.872187,1.122,0,9.11517,0
5582,0,100000,0.872187,0,0,0.872187,1.122,0,9.11517,0
5583,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
5584,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
5585,0,100000,0.872813,0,0,0.872813,1.122,0,9.11517,0
5586,0,100000,0.872813,0,0,0.872813,1.122,0,9.11517,0
5587,0,100000,0.873125,0,0,0.873125,1.122,0,9.11517,0
5588,0,100000,0.873125,0,0,0.873125,1.122,0,9.11517,0
5589,0,100000,0.873438,0,0,0.873438,1.122,0,9.11517,0
5590,0,100000,0.873438,0,0,0.873438,1.122,0,9.11517,0
5591,0,100000,0.87375,0,0,0.87375,1.122,0,9.11517,0
5592,0,100000,0.87375,0,0,0.87375,1.122,0,9.11517,0
5593,0,100000,0.874062,0,0,0.874062,1.122,0,9.11517,0
5594,0,100000,0.874062,0,0,0.874062,1.122,0,9.11517,0
5595,0,100000,0.874375,0,0,0.874375,1.122,0,9.11517,0
5596,0,100000,0.874375,0,0,0.874375,1.122,0,9.11517,0
5597,0,100000,0.874687,0,0,0.874687,1.122,0,9.11517,0
5598,0,100000,0.874687,0,0,0.874687,1.122,0,9.11517,0
5599,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
5600,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
5601,0,100000,0.875313,0,0,0.875313,1.122,0,9.11517,0
5602,0,100000,0.875313,0,0,0.875313,1.122,0,9.11517,0
5603,0,100000,0.875625,0,0,0.875625,1.122,0,9.11517,0
5604,0,100000,0.875625,0,0,0.875625,1.122,0,9.11517,0
5605,0,100000,0.875938,0,0,0.875938,1.122,0,9.11517,0
5606,0,100000,0.875938,0,0,0.875938,1.122,0,9.11517,0
5607,0,100000,0.87625,0,0,0.87625,1.122,0,9.11517,0
5608,0,100000,0.87625,0,0,0.87625,1.122,0,9.11517,0
5609,0,100000,0.876562,0,0,0.876562,1.122,0,9.11517,0
5610,0,100000,0.876562,0,0,0.876562,1.122,0,9.11517,0
5611,0,100000,0.876875,0,0,0.876875,1.122,0,9.11517,0
5612,0,100000,0.876875,0,0,0.876875,1.122,0,9.11517,0
5613,0,100000,0.877187,0,0,0.877187,1.122,0,9.11517,0
5614,0,100000,0.877187,0,0,0.877187,1.122,0,9.11517,0
5615,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
5616,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
5617,0,100000,0.877813,0,0,0.877813,1.122,0,9.11517,0
5618,0,100000,0.877813,0,0,0.877813,1.122,0,9.11517,0
5619,0,100000,0.878125,0,0,0.878125,1.122,0,9.11517,0
5620,0,100000,0.878125,0,0,0.878125,1.122,0,9.11517,0
5621,0,100000,0.878438,0,0,0.878438,1.122,0,9.11517,0
5622,0,100000,0.878438,0,0,0.878438,1.122,0,9.11517,0
5623,0,100000,0.87875,0,0,0.87875,1.122,0,9.11517,0
5624,0,100000,0.87875,0,0,0.87875,1.122,0,9.11517,0
5625,0,100000,0.879062,0,0,0.879062,1.122,0,9.11517,0
5626,0,100000,0.879062,0,0,0.879062,1.122,0,9.11517,0
5627,0,100000,0.879375,0,0,0.879375,1.122,0,9.11517,0
5628,0,100000,0.879375,0,0,0.879375,1.122,0,9.11517,0
5629,0,100000,0.879687,0,0,0.879687,1.122,0,9.11517,0
5630,0,100000,0.879687,0,0,0.879687,1.122,0,9.11517,0
5631,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
5632,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
5633,0,100000,0.880313,0,0,0.880313,1.122,0,9.11517,0
5634,0,100000,0.880313,0,0,0.880313,1.122,0,9.11517,0
5635,0,100000,0.880625,0,0,0.880625,1.122,0,9.11517,0
5636,0,100000,0.880625,0,0,0.880625,1.122,0,9.11517,0
5637,0,100000,0.880938,0,0,0.880938,1.122,0,9.11517,0
5638,0,100000,0.880938,0,0,0.880938,1.122,0,9.11517,0
5639,0,100000,0.88125,0,0,0.88125,1.122,0,9.11517,0
5640,0,100000,0.88125,0,0,0.88125,1.122,0,9.11517,0
5641,0,100000,0.881562,0,0,0.881562,1.122,0,9.11517,0
5642,0,100000,0.881562,0,0,0.881562,1.122,0,9.11517,0
5643,0,100000,0.881875,0,0,0.881875,1.122,0,9.11517,0
5644,0,100000,0.881875,0,0,0.881875,1.122,0,9.11517,0
5645,0,100000,0.882187,0,0,0.882187,1.122,0,9.11517,0
5646,0,100000,0.882187,0,0,0.882187,1.122,0,9.11517,0
5647,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
5648,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
5649,0,100000,0.882812,0,0,0.882812,1.122,0,9.11517,0
5650,0,100000,0.882812,0,0,0.882812,1.122,0,9.11517,0
5651,0,100000,0.883125,0,0,0.883125,1.122,0,9.11517,0
5652,0,100000,0.883125,0,0,0.883125,1.122,0,9.11517,0
5653,0,100000,0.883438,0,0,0.883438,1.122,0,9.11517,0
5654,0,100000,0.883438,0,0,0.883438,1.122,0,9.11517,0
5655,0,100000,0.88375,0,0,0.88375,1.122,0,9.11517,0
5656,0,100000,0.88375,0,0,0.88375,1.122,0,9.11517,0
5657,0,100000,0.884063,0,0,0.884063,1.122,0,9.11517,0
5658,0,100000,0.884063,0,0,0.884063,1.122,0,9.11517,0
5659,0,100000,0.884375,0,0,0.884375,1.122,0,9.11517,0
5660,0,100000,0.884375,0,0,0.884375,1.122,0,9.11517,0
5661,0,100000,0.884687,0,0,0.884687,1.122,0,9.11517,0
5662,0,100000,0.884687,0,0,0.884687,1.122,0,9.11517,0
5663,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
5664,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
5665,0,100000,0.885312,0,0,0.885312,1.122,0,9.11517,0
5666,0,100000,0.885312,0,0,0.885312,1.122,0,9.11517,0
5667,0,100000,0.885625,0,0,0.885625,1.122,0,9.11517,0
5668,0,100000,0.885625,0,0,0.885625,1.122,0,9.11517,0
5669,0,100000,0.885938,0,0,0.885938,1.122,0,9.11517,0
5670,0,100000,0.885938,0,0,0.885938,1.122,0,9.11517,0
5671,0,100000,0.88625,0,0,0.88625,1.122,0,9.11517,0
5672,0,100000,0.88625,0,0,0.88625,1.122,0,9.11517,0
5673,0,100000,0.886563,0,0,0.886563,1.122,0,9.11517,0
5674,0,100000,0.886563,0,0,0.886563,1.122,0,9.11517,0
5675,0,100000,0.886875,0,0,0.886875,1.122,0,9.11517,0
5676,0,100000,0.886875,0,0,0.886875,1.122,0,9.11517,0
5677,0,100000,0.887187,0,0,0.887187,1.122,0,9.11517,0
5678,0,100000,0.887187,0,0,0.887187,1.122,0,9.11517,0
5679,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
5680,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
5681,0,100000,0.887812,0,0,0.887812,1.122,0,9.11517,0
5682,0,100000,0.887812,0,0,0.887812,1.122,0,9.11517,0
5683,0,100000,0.888125,0,0,0.888125,1.122,0,9.11517,0
5684,0,100000,0.888125,0,0,0.888125,1.122,0,9.11517,0
5685,0,100000,0.888438,0,0,0.888438,1.122,0,9.11517,0
5686,0,100000,0.888438,0,0,0.888438,1.122,0,9.11517,0
5687,0,100000,0.88875,0,0,0.88875,1.122,0,9.11517,0
5688,0,100000,0.88875,0,0,0.88875,1.122,0,9.11517,0
5689,0,100000,0.889063,0,0,0.889063,1.122,0,9.11517,0
5690,0,100000,0.889063,0,0,0.889063,1.122,0,9.11517,0
5691,0,100000,0.889375,0,0,0.889375,1.122,0,9.11517,0
5692,0,100000,0.889375,0,0,0.889375,1.122,0,9.11517,0
5693,0,100000,0.889687,0,0,0.889687,1.122,0,9.11517,0
5694,0,100000,0.889687,0,0,0.889687,1.122,0,9.11517,0
5695,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
5696,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
5697,0,100000,0.890312,0,0,0.890312,1.122,0,9.11517,0
5698,0,100000,0.890312,0,0,0.890312,1.122,0,9.11517,0
5699,0,100000,0.890625,0,0,0.890625,1.122,0,9.11517,0
5700,0,100000,0.890625,0,0,0.890625,1.122,0,9.11517,0
5701,0,100000,0.890938,0,0,0.890938,1.122,0,9.11517,0
5702,0,100000,0.890938,0,0,0.890938,1.122,0,9.11517,0
5703,0,100000,0.89125,0,0,0.89125,1.122,0,9.11517,0
5704,0,100000,0.89125,0,0,0.89125,1.122,0,9.11517,0
5705,0,100000,0.891563,0,0,0.891563,1.122,0,9.11517,0
5706,0,100000,0.891563,0,0,0.891563,1.122,0,9.11517,0
5707,0,100000,0.891875,0,0,0.891875,1.122,0,9.11517,0
5708,0,100000,0.891875,0,0,0.891875,1.122,0,9.11517,0
5709,0,100000,0.892187,0,0,0.892187,1.122,0,9.11517,0
5710,0,100000,0.892187,0,0,0.892187,1.122,0,9.11517,0
5711,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
5712,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
5713,0,100000,0.892812,0,0,0.892812,1.122,0,9.11517,0
5714,0,100000,0.892812,0,0,0.892812,1.122,0,9.11517,0
5715,0,100000,0.893125,0,0,0.893125,1.122,0,9.11517,0
5716,0,100000,0.893125,0,0,0.893125,1.122,0,9.11517,0
5717,0,100000,0.893438,0,0,0.893438,1.122,0,9.11517,0
5718,0,100000,0.893438,0,0,0.893438,1.122,0,9.11517,0
5719,0,100000,0.89375,0,0,0.89375,1.122,0,9.11517,0
5720,0,100000,0.89375,0,0,0.89375,1.122,0,9.11517,0
5721,0,100000,0.894063,0,0,0.894063,1.122,0,9.11517,0
5722,0,100000,0.894063,0,0,0.894063,1.122,0,9.11517,0
5723,0,100000,0.894375,0,0,0.894375,1.122,0,9.11517,0
5724,0,100000,0.894375,0,0,0.894375,1.122,0,9.11517,0
5725,0,100000,0.894687,0,0,0.894687,1.122,0,9.11517,0
5726,0,100000,0.894687,0,0,0.894687,1.122,0,9.11517,0
5727,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
5728,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
5729,0,100000,0.895312,0,0,0.895312,1.122,0,9.11517,0
5730,0,100000,0.895312,0,0,0.895312,1.122,0,9.11517,0
5731,0,100000,0.895625,0,0,0.895625,1.122,0,9.11517,0
5732,0,100000,0.895625,0,0,0.895625,1.122,0,9.11517,0
5733,0,100000,0.895938,0,0,0.895938,1.122,0,9.11517,0
5734,0,100000,0.895938,0,0,0.895938,1.122,0,9.11517,0
5735,0,100000,0.89625,0,0,0.89625,1.122,0,9.11517,0
5736,0,100000,0.89625,0,0,0.89625,1.122,0,9.11517,0
5737,0,100000,0.896563,0,0,0.896563,1.122,0,9.11517,0
5738,0,100000,0.896563,0,0,0.896563,1.122,0,9.11517,0
5739,0,100000,0.896875,0,0,0.896875,1.122,0,9.11517,0
5740,0,100000,0.896875,0,0,0.896875,1.122,0,9.11517,0
5741,0,100000,0.897187,0,0,0.897187,1.122,0,9.11517,0
5742,0,100000,0.897187,0,0,0.897187,1.122,0,9.11517,0
5743,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
5744,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
5745,0,100000,0.897812,0,0,0.897812,1.122,0,9.11517,0
5746,0,100000,0.897812,0,0,0.897812,1.122,0,9.11517,0
5747,0,100000,0.898125,0,0,0.898125,1.122,0,9.11517,0
5748,0,100000,0.898125,0,0,0.898125,1.122,0,9.11517,0
5749,0,100000,0.898438,0,0,0.898438,1.122,0,9.11517,0
5750,0,100000,0.898438,0,0,0.898438,1.122,0,9.11517,0
5751,0,100000,0.89875,0,0,0.89875,1.122,0,9.11517,0
5752,0,100000,0.89875,0,0,0.89875,1.122,0,9.11517,0
5753,0,100000,0.899063,0,0,0.899063,1.122,0,9.11517,0
5754,0,100000,0.899063,0,0,0.899063,1.122,0,9.11517,0
5755,0,100000,0.899375,0,0,0.899375,1.122,0,9.11517,0
5756,0,100000,0.899375,0,0,0.899375,1.122,0,9.11517,0
5757,0,100000,0.899688,0,0,0.899688,1.122,0,9.11517,0
5758,0,100000,0.899688,0,0,0.899688,1.122,0,9.11517,0
5759,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
5760,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
5761,0,100000,0.900312,0,0,0.900312,1.122,0,9.11517,0
5762,0,100000,0.900312,0,0,0.900312,1.122,0,9.11517,0
5763,0,100000,0.900625,0,0,0.900625,1.122,0,9.11517,0
5764,0,100000,0.900625,0,0,0.900625,1.122,0,9.11517,0
5765,0,100000,0.900937,0,0,0.900937,1.122,0,9.11517,0
5766,0,100000,0.900937,0,0,0.900937,1.122,0,9.11517,0
5767,0,100000,0.90125,0,0,0.90125,1.122,0,9.11517,0
5768,0,100000,0.90125,0,0,0.90125,1.122,0,9.11517,0
5769,0,100000,0.901563,0,0,0.901563,1.122,0,9.11517,0
5770,0,100000,0.901563,0,0,0.901563,1.122,0,9.11517,0
5771,0,100000,0.901875,0,0,0.901875,1.122,0,9.11517,0
5772,0,100000,0.901875,0,0,0.901875,1.122,0,9.11517,0
5773,0,100000,0.902188,0,0,0.902188,1.122,0,9.11517,0
5774,0,100000,0.902188,0,0,0.902188,1.122,0,9.11517,0
5775,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
5776,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
5777,0,100000,0.902812,0,0,0.902812,1.122,0,9.11517,0
5778,0,100000,0.902812,0,0,0.902812,1.122,0,9.11517,0
5779,0,100000,0.903125,0,0,0.903125,1.122,0,9.11517,0
5780,0,100000,0.903125,0,0,0.903125,1.122,0,9.11517,0
5781,0,100000,0.903437,0,0,0.903437,1.122,0,9.11517,0
5782,0,100000,0.903437,0,0,0.903437,1.122,0,9.11517,0
5783,0,100000,0.90375,0,0,0.90375,1.122,0,9.11517,0
5784,0,100000,0.90375,0,0,0.90375,1.122,0,9.11517,0
5785,0,100000,0.904063,0,0,0.904063,1.122,0,9.11517,0
5786,0,100000,0.904063,0,0,0.904063,1.122,0,9.11517,0
5787,0,100000,0.904375,0,0,0.904375,1.122,0,9.11517,0
5788,0,100000,0.904375,0,0,0.904375,1.122,0,9.11517,0
5789,0,100000,0.904688,0,0,0.904688,1.122,0,9.11517,0
5790,0,100000,0.904688,0,0,0.904688,1.122,0,9.11517,0
5791,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
5792,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
5793,0,100000,0.905312,0,0,0.905312,1.122,0,9.11517,0
5794,0,100000,0.905312,0,0,0.905312,1.122,0,9.11517,0
5795,0,100000,0.905625,0,0,0.905625,1.122,0,9.11517,0
5796,0,100000,0.905625,0,0,0.905625,1.122,0,9.11517,0
5797,0,100000,0.905937,0,0,0.905937,1.122,0,9.11517,0
5798,0,100000,0.905937,0,0,0.905937,1.122,0,9.11517,0
5799,0,100000,0.90625,0,0,0.90625,1.122,0,9.11517,0
5800,0,100000,0.90625,0,0,0.90625,1.122,0,9.11517,0
5801,0,100000,0.906563,0,0,0.906563,1.122,0,9.11517,0
5802,0,100000,0.906563,0,0,0.906563,1.122,0,9.11517,0
5803,0,100000,0.906875,0,0,0.906875,1.122,0,9.11517,0
5804,0,100000,0.906875,0,0,0.906875,1.122,0,9.11517,0
5805,0,100000,0.907188,0,0,0.907188,1.122,0,9.11517,0
5806,0,100000,0.907188,0,0,0.907188,1.122,0,9.11517,0
5807,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
5808,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
5809,0,100000,0.907812,0,0,0.907812,1.122,0,9.11517,0
5810,0,100000,0.907812,0,0,0.907812,1.122,0,9.11517,0
5811,0,100000,0.908125,0,0,0.908125,1.122,0,9.11517,0
5812,0,100000,0.908125,0,0,0.908125,1.122,0,9.11517,0
5813,0,100000,0.908437,0,0,0.908437,1.122,0,9.11517,0
5814,0,100000,0.908437,0,0,0.908437,1.122,0,9.11517,0
5815,0,100000,0.90875,0,0,0.90875,1.122,0,9.11517,0
5816,0,100000,0.90875,0,0,0.90875,1.122,0,9.11517,0
5817,0,100000,0.909063,0,0,0.909063,1.122,0,9.11517,0
5818,0,100000,0.909063,0,0,0.909063,1.122,0,9.11517,0
5819,0,100000,0.909375,0,0,0.909375,1.122,0,9.11517,0
5820,0,100000,0.909375,0,0,0.909375,1.122,0,9.11517,0
5821,0,100000,0.909688,0,0,0.909688,1.122,0,9.11517,0
5822,0,100000,0.909688,0,0,0.909688,1.122,0,9.11517,0
5823,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
5824,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
5825,0,100000,0.910312,0,0,0.910312,1.122,0,9.11517,0
5826,0,100000,0.910312,0,0,0.910312,1.122,0,9.11517,0
5827,0,100000,0.910625,0,0,0.910625,1.122,0,9.11517,0
5828,0,100000,0.910625,0,0,0.910625,1.122,0,9.11517,0
5829,0,100000,0.910937,0,0,0.910937,1.122,0,9.11517,0
5830,0,100000,0.910937,0,0,0.910937,1.122,0,9.11517,0
5831,0,100000,0.91125,0,0,0.91125,1.122,0,9.11517,0
5832,0,100000,0.91125,0,0,0.91125,1.122,0,9.11517,0
5833,0,100000,0.911563,0,0,0.911563,1.122,0,9.11517,0
5834,0,100000,0.911563,0,0,0.911563,1.122,0,9.11517,0
5835,0,100000,0.911875,0,0,0.911875,1.122,0,9.11517,0
5836,0,100000,0.911875,0,0,0.911875,1.122,0,9.11517,0
5837,0,100000,0.912188,0,0,0.912188,1.122,0,9.11517,0
5838,0,100000,0.912188,0,0,0.912188,1.122,0,9.11517,0
5839,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
5840,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
5841,0,100000,0.912812,0,0,0.912812,1.122,0,9.11517,0
5842,0,100000,0.912812,0,0,0.912812,1.122,0,9.11517,0
5843,0,100000,0.913125,0,0,0.913125,1.122,0,9.11517,0
5844,0,100000,0.913125,0,0,0.913125,1.122,0,9.11517,0
5845,0,100000,0.913437,0,0,0.913437,1.122,0,9.11517,0
5846,0,100000,0.913437,0,0,0.913437,1.122,0,9.11517,0
5847,0,100000,0.91375,0,0,0.91375,1.122,0,9.11517,0
5848,0,100000,0.91375,0,0,0.91375,1.122,0,9.11517,0
5849,0,100000,0.914062,0,0,0.914062,1.122,0,9.11517,0
5850,0,100000,0.914062,0,0,0.914062,1.122,0,9.11517,0
5851,0,100000,0.914375,0,0,0.914375,1.122,0,9.11517,0
5852,0,100000,0.914375,0,0,0.914375,1.122,0,9.11517,0
5853,0,100000,0.914688,0,0,0.914688,1.122,0,9.11517,0
5854,0,100000,0.914688,0,0,0.914688,1.122,0,9.11517,0
5855,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
5856,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
5857,0,100000,0.915313,0,0,0.915313,1.122,0,9.11517,0
5858,0,100000,0.915313,0,0,0.915313,1.122,0,9.11517,0
5859,0,100000,0.915625,0,0,0.915625,1.122,0,9.11517,0
5860,0,100000,0.915625,0,0,0.915625,1.122,0,9.11517,0
5861,0,100000,0.915937,0,0,0.915937,1.122,0,9.11517,0
5862,0,100000,0.915937,0,0,0.915937,1.122,0,9.11517,0
5863,0,100000,0.91625,0,0,0.91625,1.122,0,9.11517,0
5864,0,100000,0.91625,0,0,0.91625,1.122,0,9.11517,0
5865,0,100000,0.916562,0,0,0.916562,1.122,0,9.11517,0
5866,0,100000,0.916562,0,0,0.916562,1.122,0,9.11517,0
5867,0,100000,0.916875,0,0,0.916875,1.122,0,9.11517,0
5868,0,100000,0.916875,0,0,0.916875,1.122,0,9.11517,0
5869,0,100000,0.917188,0,0,0.917188,1.122,0,9.11517,0
5870,0,100000,0.917188,0,0,0.917188,1.122,0,9.11517,0
5871,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
5872,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
5873,0,100000,0.917813,0,0,0.917813,1.122,0,9.11517,0
5874,0,100000,0.917813,0,0,0.917813,1.122,0,9.11517,0
5875,0,100000,0.918125,0,0,0.918125,1.122,0,9.11517,0
5876,0,100000,0.918125,0,0,0.918125,1.122,0,9.11517,0
5877,0,100000,0.918437,0,0,0.918437,1.122,0,9.11517,0
5878,0,100000,0.918437,0,0,0.918437,1.122,0,9.11517,0
5879,0,100000,0.91875,0,0,0.91875,1.122,0,9.11517,0
5880,0,100000,0.91875,0,0,0.91875,1.122,0,9.11517,0
5881,0,100000,0.919062,0,0,0.919062,1.122,0,9.11517,0
5882,0,100000,0.919062,0,0,0.919062,1.122,0,9.11517,0
5883,0,100000,0.919375,0,0,0.919375,1.122,0,9.11517,0
5884,0,100000,0.919375,0,0,0.919375,1.122,0,9.11517,0
5885,0,100000,0.919688,0,0,0.919688,1.122,0,9.11517,0
5886,0,100000,0.919688,0,0,0.919688,1.122,0,9.11517,0
5887,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
5888,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
5889,0,100000,0.920313,0,0,0.920313,1.122,0,9.11517,0
5890,0,100000,0.920313,0,0,0.920313,1.122,0,9.11517,0
5891,0,100000,0.920625,0,0,0.920625,1.122,0,9.11517,0
5892,0,100000,0.920625,0,0,0.920625,1.122,0,9.11517,0
5893,0,100000,0.920937,0,0,0.920937,1.122,0,9.11517,0
5894,0,100000,0.920937,0,0,0.920937,1.122,0,9.11517,0
5895,0,100000,0.92125,0,0,0.92125,1.122,0,9.11517,0
5896,0,100000,0.92125,0,0,0.92125,1.122,0,9.11517,0
5897,0,100000,0.921562,0,0,0.921562,1.122,0,9.11517,0
5898,0,100000,0.921562,0,0,0.921562,1.122,0,9.11517,0
5899,0,100000,0.921875,0,0,0.921875,1.122,0,9.11517,0
5900,0,100000,0.921875,0,0,0.921875,1.122,0,9.11517,0
5901,0,100000,0.922188,0,0,0.922188,1.122,0,9.11517,0
5902,0,100000,0.922188,0,0,0.922188,1.122,0,9.11517,0
5903,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
5904,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
5905,0,100000,0.922813,0,0,0.922813,1.122,0,9.11517,0
5906,0,100000,0.922813,0,0,0.922813,1.122,0,9.11517,0
5907,0,100000,0.923125,0,0,0.923125,1.122,0,9.11517,0
5908,0,100000,0.923125,0,0,0.923125,1.122,0,9.11517,0
5909,0,100000,0.923437,0,0,0.923437,1.122,0,9.11517,0
5910,0,100000,0.923437,0,0,0.923437,1.122,0,9.11517,0
5911,0,100000,0.92375,0,0,0.92375,1.122,0,9.11517,0
5912,0,100000,0.92375,0,0,0.92375,1.122,0,9.11517,0
5913,0,100000,0.924062,0,0,0.924062,1.122,0,9.11517,0
5914,0,100000,0.924062,0,0,0.924062,1.122,0,9.11517,0
5915,0,100000,0.924375,0,0,0.924375,1.122,0,9.11517,0
5916,0,100000,0.924375,0,0,0.924375,1.122,0,9.11517,0
5917,0,100000,0.924688,0,0,0.924688,1.122,0,9.11517,0
5918,0,100000,0.924688,0,0,0.924688,1.122,0,9.11517,0
5919,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
5920,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
5921,0,100000,0.925313,0,0,0.925313,1.122,0,9.11517,0
5922,0,100000,0.925313,0,0,0.925313,1.122,0,9.11517,0
5923,0,100000,0.925625,0,0,0.925625,1.122,0,9.11517,0
5924,0,100000,0.925625,0,0,0.925625,1.122,0,9.11517,0
5925,0,100000,0.925937,0,0,0.925937,1.122,0,9.11517,0
5926,0,100000,0.925937,0,0,0.925937,1.122,0,9.11517,0
5927,0,100000,0.92625,0,0,0.92625,1.122,0,9.11517,0
5928,0,100000,0.92625,0,0,0.92625,1.122,0,9.11517,0
5929,0,100000,0.926562,0,0,0.926562,1.122,0,9.11517,0
5930,0,100000,0.926562,0,0,0.926562,1.122,0,9.11517,0
5931,0,100000,0.926875,0,0,0.926875,1.122,0,9.11517,0
5932,0,100000,0.926875,0,0,0.926875,1.122,0,9.11517,0
5933,0,100000,0.927188,0,0,0.927188,1.122,0,9.11517,0
5934,0,100000,0.927188,0,0,0.927188,1.122,0,9.11517,0
5935,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
5936,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
5937,0,100000,0.927813,0,0,0.927813,1.122,0,9.11517,0
5938,0,100000,0.927813,0,0,0.927813,1.122,0,9.11517,0
5939,0,100000,0.928125,0,0,0.928125,1.122,0,9.11517,0
5940,0,100000,0.928125,0,0,0.928125,1.122,0,9.11517,0
5941,0,100000,0.928437,0,0,0.928437,1.122,0,9.11517,0
5942,0,100000,0.928437,0,0,0.928437,1.122,0,9.11517,0
5943,0,100000,0.92875,0,0,0.92875,1.122,0,9.11517,0
5944,0,100000,0.92875,0,0,0.92875,1.122,0,9.11517,0
5945,0,100000,0.929062,0,0,0.929062,1.122,0,9.11517,0
5946,0,100000,0.929062,0,0,0.929062,1.122,0,9.11517,0
5947,0,100000,0.929375,0,0,0.929375,1.122,0,9.11517,0
5948,0,100000,0.929375,0,0,0.929375,1.122,0,9.11517,0
5949,0,100000,0.929688,0,0,0.929688,1.122,0,9.11517,0
5950,0,100000,0.929688,0,0,0.929688,1.122,0,9.11517,0
5951,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
5952,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
5953,0,100000,0.930313,0,0,0.930313,1.122,0,9.11517,0
5954,0,100000,0.930313,0,0,0.930313,1.122,0,9.11517,0
5955,0,100000,0.930625,0,0,0.930625,1.122,0,9.11517,0
5956,0,100000,0.930625,0,0,0.930625,1.122,0,9.11517,0
5957,0,100000,0.930938,0,0,0.930938,1.122,0,9.11517,0
5958,0,100000,0.930938,0,0,0.930938,1.122,0,9.11517,0
5959,0,100000,0.93125,0,0,0.93125,1.122,0,9.11517,0
5960,0,100000,0.93125,0,0,0.93125,1.122,0,9.11517,0
5961,0,100000,0.931562,0,0,0.931562,1.122,0,9.11517,0
5962,0,100000,0.931562,0,0,0.931562,1.122,0,9.11517,0
5963,0,100000,0.931875,0,0,0.931875,1.122,0,9.11517,0
5964,0,100000,0.931875,0,0,0.931875,1.122,0,9.11517,0
5965,0,100000,0.932187,0,0,0.932187,1.122,0,9.11517,0
5966,0,100000,0.932187,0,0,0.932187,1.122,0,9.11517,0
5967,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
5968,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
5969,0,100000,0.932813,0,0,0.932813,1.122,0,9.11517,0
5970,0,100000,0.932813,0,0,0.932813,1.122,0,9.11517,0
5971,0,100000,0.933125,0,0,0.933125,1.122,0,9.11517,0
5972,0,100000,0.933125,0,0,0.933125,1.122,0,9.11517,0
5973,0,100000,0.933438,0,0,0.933438,1.122,0,9.11517,0
5974,0,100000,0.933438,0,0,0.933438,1.122,0,9.11517,0
5975,0,100000,0.93375,0,0,0.93375,1.122,0,9.11517,0
5976,0,100000,0.93375,0,0,0.93375,1.122,0,9.11517,0
5977,0,100000,0.934062,0,0,0.934062,1.122,0,9.11517,0
5978,0,100000,0.934062,0,0,0.934062,1.122,0,9.11517,0
5979,0,100000,0.934375,0,0,0.934375,1.122,0,9.11517,0
5980,0,100000,0.934375,0,0,0.934375,1.122,0,9.11517,0
5981,0,100000,0.934687,0,0,0.934687,1.122,0,9.11517,0
5982,0,100000,0.934687,0,0,0.934687,1.122,0,9.11517,0
5983,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
5984,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
5985,0,100000,0.935313,0,0,0.935313,1.122,0,9.11517,0
5986,0,100000,0.935313,0,0,0.935313,1.122,0,9.11517,0
5987,0,100000,0.935625,0,0,0.935625,1.122,0,9.11517,0
5988,0,100000,0.935625,0,0,0.935625,1.122,0,9.11517,0
5989,0,100000,0.935938,0,0,0.935938,1.122,0,9.11517,0
5990,0,100000,0.935938,0,0,0.935938,1.122,0,9.11517,0
5991,0,100000,0.93625,0,0,0.93625,1.122,0,9.11517,0
5992,0,100000,0.93625,0,0,0.93625,1.122,0,9.11517,0
5993,0,100000,0.936562,0,0,0.936562,1.122,0,9.11517,0
5994,0,100000,0.936562,0,0,0.936562,1.122,0,9.11517,0
5995,0,100000,0.936875,0,0,0.936875,1.122,0,9.11517,0
5996,0,100000,0.936875,0,0,0.936875,1.122,0,9.11517,0
5997,0,100000,0.937187,0,0,0.937187,1.122,0,9.11517,0
5998,0,100000,0.937187,0,0,0.937187,1.122,0,9.11517,0
5999,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
6000,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
6001,0,100000,0.937813,0,0,0.937813,1.122,0,9.11517,0
6002,0,100000,0.937813,0,0,0.937813,1.122,0,9.11517,0
6003,0,100000,0.938125,0,0,0.938125,1.122,0,9.11517,0
6004,0,100000,0.938125,0,0,0.938125,1.122,0,9.11517,0
6005,0,100000,0.938438,0,0,0.938438,1.122,0,9.11517,0
6006,0,100000,0.938438,0,0,0.938438,1.122,0,9.11517,0
6007,0,100000,0.93875,0,0,0.93875,1.122,0,9.11517,0
6008,0,100000,0.93875,0,0,0.93875,1.122,0,9.11517,0
6009,0,100000,0.939062,0,0,0.939062,1.122,0,9.11517,0
6010,0,100000,0.939062,0,0,0.939062,1.122,0,9.11517,0
6011,0,100000,0.939375,0,0,0.939375,1.122,0,9.11517,0
6012,0,100000,0.939375,0,0,0.939375,1.122,0,9.11517,0
6013,0,100000,0.939687,0,0,0.939687,1.122,0,9.11517,0
6014,0,100000,0.939687,0,0,0.939687,1.122,0,9.11517,0
6015,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
6016,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
6017,0,100000,0.940313,0,0,0.940313,1.122,0,9.11517,0
6018,0,100000,0.940313,0,0,0.940313,1.122,0,9.11517,0
6019,0,100000,0.940625,0,0,0.940625,1.122,0,9.11517,0
6020,0,100000,0.940625,0,0,0.940625,1.122,0,9.11517,0
6021,0,100000,0.940938,0,0,0.940938,1.122,0,9.11517,0
6022,0,100000,0.940938,0,0,0.940938,1.122,0,9.11517,0
6023,0,100000,0.94125,0,0,0.94125,1.122,0,9.11517,0
6024,0,100000,0.94125,0,0,0.94125,1.122,0,9.11517,0
6025,0,100000,0.941562,0,0,0.941562,1.122,0,9.11517,0
6026,0,100000,0.941562,0,0,0.941562,1.122,0,9.11517,0
6027,0,100000,0.941875,0,0,0.941875,1.122,0,9.11517,0
6028,0,100000,0.941875,0,0,0.941875,1.122,0,9.11517,0
6029,0,100000,0.942187,0,0,0.942187,1.122,0,9.11517,0
6030,0,100000,0.942187,0,0,0.942187,1.122,0,9.11517,0
6031,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
6032,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
6033,0,100000,0.942813,0,0,0.942813,1.122,0,9.11517,0
6034,0,100000,0.942813,0,0,0.942813,1.122,0,9.11517,0
6035,0,100000,0.943125,0,0,0.943125,1.122,0,9.11517,0
6036,0,100000,0.943125,0,0,0.943125,1.122,0,9.11517,0
6037,0,100000,0.943438,0,0,0.943438,1.122,0,9.11517,0
6038,0,100000,0.943438,0,0,0.943438,1.122,0,9.11517,0
6039,0,100000,0.94375,0,0,0.94375,1.122,0,9.11517,0
6040,0,100000,0.94375,0,0,0.94375,1.122,0,9.11517,0
6041,0,100000,0.944062,0,0,0.944062,1.122,0,9.11517,0
6042,0,100000,0.944062,0,0,0.944062,1.122,0,9.11517,0
6043,0,100000,0.944375,0,0,0.944375,1.122,0,9.11517,0
6044,0,100000,0.944375,0,0,0.944375,1.122,0,9.11517,0
6045,0,100000,0.944687,0,0,0.944687,1.122,0,9.11517,0
6046,0,100000,0.944687,0,0,0.944687,1.122,0,9.11517,0
6047,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
6048,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
6049,0,100000,0.945312,0,0,0.945312,1.122,0,9.11517,0
6050,0,100000,0.945312,0,0,0.945312,1.122,0,9.11517,0
6051,0,100000,0.945625,0,0,0.945625,1.122,0,9.11517,0
6052,0,100000,0.945625,0,0,0.945625,1.122,0,9.11517,0
6053,0,100000,0.945938,0,0,0.945938,1.122,0,9.11517,0
6054,0,100000,0.945938,0,0,0.945938,1.122,0,9.11517,0
6055,0,100000,0.94625,0,0,0.94625,1.122,0,9.11517,0
6056,0,100000,0.94625,0,0,0.94625,1.122,0,9.11517,0
6057,0,100000,0.946563,0,0,0.946563,1.122,0,9.11517,0
6058,0,100000,0.946563,0,0,0.946563,1.122,0,9.11517,0
6059,0,100000,0.946875,0,0,0.946875,1.122,0,9.11517,0
6060,0,100000,0.946875,0,0,0.946875,1.122,0,9.11517,0
6061,0,100000,0.947187,0,0,0.947187,1.122,0,9.11517,0
6062,0,100000,0.947187,0,0,0.947187,1.122,0,9.11517,0
6063,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
6064,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
6065,0,100000,0.947812,0,0,0.947812,1.122,0,9.11517,0
6066,0,100000,0.947812,0,0,0.947812,1.122,0,9.11517,0
6067,0,100000,0.948125,0,0,0.948125,1.122,0,9.11517,0
6068,0,100000,0.948125,0,0,0.948125,1.122,0,9.11517,0
6069,0,100000,0.948438,0,0,0.948438,1.122,0,9.11517,0
6070,0,100000,0.948438,0,0,0.948438,1.122,0,9.11517,0
6071,0,100000,0.94875,0,0,0.94875,1.122,0,9.11517,0
6072,0,100000,0.94875,0,0,0.94875,1.122,0,9.11517,0
6073,0,100000,0.949063,0,0,0.949063,1.122,0,9.11517,0
6074,0,100000,0.949063,0,0,0.949063,1.122,0,9.11517,0
6075,0,100000,0.949375,0,0,0.949375,1.122,0,9.11517,0
6076,0,100000,0.949375,0,0,0.949375,1.122,0,9.11517,0
6077,0,100000,0.949687,0,0,0.949687,1.122,0,9.11517,0
6078,0,100000,0.949687,0,0,0.949687,1.122,0,9.11517,0
6079,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
6080,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
6081,0,100000,0.950312,0,0,0.950312,1.122,0,9.11517,0
6082,0,100000,0.950312,0,0,0.950312,1.122,0,9.11517,0
6083,0,100000,0.950625,0,0,0.950625,1.122,0,9.11517,0
6084,0,100000,0.950625,0,0,0.950625,1.122,0,9.11517,0
6085,0,100000,0.950938,0,0,0.950938,1.122,0,9.11517,0
6086,0,100000,0.950938,0,0,0.950938,1.122,0,9.11517,0
6087,0,100000,0.95125,0,0,0.95125,1.122,0,9.11517,0
6088,0,100000,0.95125,0,0,0.95125,1.122,0,9.11517,0
6089,0,100000,0.951563,0,0,0.951563,1.122,0,9.11517,0
6090,0,100000,0.951563,0,0,0.951563,1.122,0,9.11517,0
6091,0,100000,0.951875,0,0,0.951875,1.122,0,9.11517,0
6092,0,100000,0.951875,0,0,0.951875,1.122,0,9.11517,0
6093,0,100000,0.952187,0,0,0.952187,1.122,0,9.11517,0
6094,0,100000,0.952187,0,0,0.952187,1.122,0,9.11517,0
6095,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
6096,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
6097,0,100000,0.952812,0,0,0.952812,1.122,0,9.11517,0
6098,0,100000,0.952812,0,0,0.952812,1.122,0,9.11517,0
6099,0,100000,0.953125,0,0,0.953125,1.122,0,9.11517,0
6100,0,100000,0.953125,0,0,0.953125,1.122,0,9.11517,0
6101,0,100000,0.953438,0,0,0.953438,1.122,0,9.11517,0
6102,0,100000,0.953438,0,0,0.953438,1.122,0,9.11517,0
6103,0,100000,0.95375,0,0,0.95375,1.122,0,9.11517,0
6104,0,100000,0.95375,0,0,0.95375,1.122,0,9.11517,0
6105,0,100000,0.954063,0,0,0.954063,1.122,0,9.11517,0
6106,0,100000,0.954063,0,0,0.954063,1.122,0,9.11517,0
6107,0,100000,0.954375,0,0,0.954375,1.122,0,9.11517,0
6108,0,100000,0.954375,0,0,0.954375,1.122,0,9.11517,0
6109,0,100000,0.954687,0,0,0.954687,1.122,0,9.11517,0
6110,0,100000,0.954687,0,0,0.954687,1.122,0,9.11517,0
6111,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
6112,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
6113,0,100000,0.955312,0,0,0.955312,1.122,0,9.11517,0
6114,0,100000,0.955312,0,0,0.955312,1.122,0,9.11517,0
6115,0,100000,0.955625,0,0,0.955625,1.122,0,9.11517,0
6116,0,100000,0.955625,0,0,0.955625,1.122,0,9.11517,0
6117,0,100000,0.955938,0,0,0.955938,1.122,0,9.11517,0
6118,0,100000,0.955938,0,0,0.955938,1.122,0,9.11517,0
6119,0,100000,0.95625,0,0,0.95625,1.122,0,9.11517,0
6120,0,100000,0.95625,0,0,0.95625,1.122,0,9.11517,0
6121,0,100000,0.956563,0,0,0.956563,1.122,0,9.11517,0
6122,0,100000,0.956563,0,0,0.956563,1.122,0,9.11517,0
6123,0,100000,0.956875,0,0,0.956875,1.122,0,9.11517,0
6124,0,100000,0.956875,0,0,0.956875,1.122,0,9.11517,0
6125,0,100000,0.957187,0,0,0.957187,1.122,0,9.11517,0
6126,0,100000,0.957187,0,0,0.957187,1.122,0,9.11517,0
6127,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
6128,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
6129,0,100000,0.957812,0,0,0.957812,1.122,0,9.11517,0
6130,0,100000,0.957812,0,0,0.957812,1.122,0,9.11517,0
6131,0,100000,0.958125,0,0,0.958125,1.122,0,9.11517,0
6132,0,100000,0.958125,0,0,0.958125,1.122,0,9.11517,0
6133,0,100000,0.958438,0,0,0.958438,1.122,0,9.11517,0
6134,0,100000,0.958438,0,0,0.958438,1.122,0,9.11517,0
6135,0,100000,0.95875,0,0,0.95875,1.122,0,9.11517,0
6136,0,100000,0.95875,0,0,0.95875,1.122,0,9.11517,0
6137,0,100000,0.959063,0,0,0.959063,1.122,0,9.11517,0
6138,0,100000,0.959063,0,0,0.959063,1.122,0,9.11517,0
6139,0,100000,0.959375,0,0,0.959375,1.122,0,9.11517,0
6140,0,100000,0.959375,0,0,0.959375,1.122,0,9.11517,0
6141,0,100000,0.959687,0,0,0.959687,1.122,0,9.11517,0
6142,0,100000,0.959687,0,0,0.959687,1.122,0,9.11517,0
6143,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
6144,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
6145,0,100000,0.960312,0,0,0.960312,1.122,0,9.11517,0
6146,0,100000,0.960312,0,0,0.960312,1.122,0,9.11517,0
6147,0,100000,0.960625,0,0,0.960625,1.122,0,9.11517,0
6148,0,100000,0.960625,0,0,0.960625,1.122,0,9.11517,0
6149,0,100000,0.960938,0,0,0.960938,1.122,0,9.11517,0
6150,0,100000,0.960938,0,0,0.960938,1.122,0,9.11517,0
6151,0,100000,0.96125,0,0,0.96125,1.122,0,9.11517,0
6152,0,100000,0.96125,0,0,0.96125,1.122,0,9.11517,0
6153,0,100000,0.961563,0,0,0.961563,1.122,0,9.11517,0
6154,0,100000,0.961563,0,0,0.961563,1.122,0,9.11517,0
6155,0,100000,0.961875,0,0,0.961875,1.122,0,9.11517,0
6156,0,100000,0.961875,0,0,0.961875,1.122,0,9.11517,0
6157,0,100000,0.962188,0,0,0.962188,1.122,0,9.11517,0
6158,0,100000,0.962188,0,0,0.962188,1.122,0,9.11517,0
6159,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
6160,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
6161,0,100000,0.962812,0,0,0.962812,1.122,0,9.11517,0
6162,0,100000,0.962812,0,0,0.962812,1.122,0,9.11517,0
6163,0,100000,0.963125,0,0,0.963125,1.122,0,9.11517,0
6164,0,100000,0.963125,0,0,0.963125,1.122,0,9.11517,0
6165,0,100000,0.963437,0,0,0.963437,1.122,0,9.11517,0
6166,0,100000,0.963437,0,0,0.963437,1.122,0,9.11517,0
6167,0,100000,0.96375,0,0,0.96375,1.122,0,9.11517,0
6168,0,100000,0.96375,0,0,0.96375,1.122,0,9.11517,0
6169,0,100000,0.964063,0,0,0.964063,1.122,0,9.11517,0
6170,0,100000,0.964063,0,0,0.964063,1.122,0,9.11517,0
6171,0,100000,0.964375,0,0,0.964375,1.122,0,9.11517,0
6172,0,100000,0.964375,0,0,0.964375,1.122,0,9.11517,0
6173,0,100000,0.964688,0,0,0.964688,1.122,0,9.11517,0
6174,0,100000,0.964688,0,0,0.964688,1.122,0,9.11517,0
6175,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
6176,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
6177,0,100000,0.965312,0,0,0.965312,1.122,0,9.11517,0
6178,0,100000,0.965312,0,0,0.965312,1.122,0,9.11517,0
6179,0,100000,0.965625,0,0,0.965625,1.122,0,9.11517,0
6180,0,100000,0.965625,0,0,0.965625,1.122,0,9.11517,0
6181,0,100000,0.965937,0,0,0.965937,1.122,0,9.11517,0
6182,0,100000,0.965937,0,0,0.965937,1.122,0,9.11517,0
6183,0,100000,0.96625,0,0,0.96625,1.122,0,9.11517,0
6184,0,100000,0.96625,0,0,0.96625,1.122,0,9.11517,0
6185,0,100000,0.966563,0,0,0.966563,1.122,0,9.11517,0
6186,0,100000,0.966563,0,0,0.966563,1.122,0,9.11517,0
6187,0,100000,0.966875,0,0,0.966875,1.122,0,9.11517,0
6188,0,100000,0.966875,0,0,0.966875,1.122,0,9.11517,0
6189,0,100000,0.967188,0,0,0.967188,1.122,0,9.11517,0
6190,0,100000,0.967188,0,0,0.967188,1.122,0,9.11517,0
6191,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
6192,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
6193,0,100000,0.967812,0,0,0.967812,1.122,0,9.11517,0
6194,0,100000,0.967812,0,0,0.967812,1.122,0,9.11517,0
6195,0,100000,0.968125,0,0,0.968125,1.122,0,9.11517,0
6196,0,100000,0.968125,0,0,0.968125,1.122,0,9.11517,0
6197,0,100000,0.968437,0,0,0.968437,1.122,0,9.11517,0
6198,0,100000,0.968437,0,0,0.968437,1.122,0,9.11517,0
6199,0,100000,0.96875,0,0,0.96875,1.122,0,9.11517,0
6200,0,100000,0.96875,0,0,0.96875,1.122,0,9.11517,0
6201,0,100000,0.969063,0,0,0.969063,1.122,0,9.11517,0
6202,0,100000,0.969063,0,0,0.969063,1.122,0,9.11517,0
6203,0,100000,0.969375,0,0,0.969375,1.122,0,9.11517,0
6204,0,100000,0.969375,0,0,0.969375,1.122,0,9.11517,0
6205,0,100000,0.969688,0,0,0.969688,1.122,0,9.11517,0
6206,0,100000,0.969688,0,0,0.969688,1.122,0,9.11517,0
6207,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
6208,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
6209,0,100000,0.970312,0,0,0.970312,1.122,0,9.11517,0
6210,0,100000,0.970312,0,0,0.970312,1.122,0,9.11517,0
6211,0,100000,0.970625,0,0,0.970625,1.122,0,9.11517,0
6212,0,100000,0.970625,0,0,0.970625,1.122,0,9.11517,0
6213,0,100000,0.970937,0,0,0.970937,1.122,0,9.11517,0
6214,0,100000,0.970937,0,0,0.970937,1.122,0,9.11517,0
6215,0,100000,0.97125,0,0,0.97125,1.122,0,9.11517,0
6216,0,100000,0.97125,0,0,0.97125,1.122,0,9.11517,0
6217,0,100000,0.971563,0,0,0.971563,1.122,0,9.11517,0
6218,0,100000,0.971563,0,0,0.971563,1.122,0,9.11517,0
6219,0,100000,0.971875,0,0,0.971875,1.122,0,9.11517,0
6220,0,100000,0.971875,0,0,0.971875,1.122,0,9.11517,0
6221,0,100000,0.972188,0,0,0.972188,1.122,0,9.11517,0
6222,0,100000,0.972188,0,0,0.972188,1.122,0,9.11517,0
6223,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
6224,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
6225,0,100000,0.972812,0,0,0.972812,1.122,0,9.11517,0
6226,0,100000,0.972812,0,0,0.972812,1.122,0,9.11517,0
6227,0,100000,0.973125,0,0,0.973125,1.122,0,9.11517,0
6228,0,100000,0.973125,0,0,0.973125,1.122,0,9.11517,0
6229,0,100000,0.973437,0,0,0.973437,1.122,0,9.11517,0
6230,0,100000,0.973437,0,0,0.973437,1.122,0,9.11517,0
6231,0,100000,0.97375,0,0,0.97375,1.122,0,9.11517,0
6232,0,100000,0.97375,0,0,0.97375,1.122,0,9.11517,0
6233,0,100000,0.974063,0,0,0.974063,1.122,0,9.11517,0
6234,0,100000,0.974063,0,0,0.974063,1.122,0,9.11517,0
6235,0,100000,0.974375,0,0,0.974375,1.122,0,9.11517,0
6236,0,100000,0.974375,0,0,0.974375,1.122,0,9.11517,0
6237,0,100000,0.974688,0,0,0.974688,1.122,0,9.11517,0
6238,0,100000,0.974688,0,0,0.974688,1.122,0,9.11517,0
6239,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
6240,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
6241,0,100000,0.975312,0,0,0.975312,1.122,0,9.11517,0
6242,0,100000,0.975312,0,0,0.975312,1.122,0,9.11517,0
6243,0,100000,0.975625,0,0,0.975625,1.122,0,9.11517,0
6244,0,100000,0.975625,0,0,0.975625,1.122,0,9.11517,0
6245,0,100000,0.975937,0,0,0.975937,1.122,0,9.11517,0
6246,0,100000,0.975937,0,0,0.975937,1.122,0,9.11517,0
6247,0,100000,0.97625,0,0,0.97625,1.122,0,9.11517,0
6248,0,100000,0.97625,0,0,0.97625,1.122,0,9.11517,0
6249,0,100000,0.976562,0,0,0.976562,1.122,0,9.11517,0
6250,0,100000,0.976562,0,0,0.976562,1.122,0,9.11517,0
6251,0,100000,0.976875,0,0,0.976875,1.122,0,9.11517,0
6252,0,100000,0.976875,0,0,0.976875,1.122,0,9.11517,0
6253,0,100000,0.977188,0,0,0.977188,1.122,0,9.11517,0
6254,0,100000,0.977188,0,0,0.977188,1.122,0,9.11517,0
6255,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
6256,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
6257,0,100000,0.977813,0,0,0.977813,1.122,0,9.11517,0
6258,0,100000,0.977813,0,0,0.977813,1.122,0,9.11517,0
6259,0,100000,0.978125,0,0,0.978125,1.122,0,9.11517,0
6260,0,100000,0.978125,0,0,0.978125,1.122,0,9.11517,0
6261,0,100000,0.978437,0,0,0.978437,1.122,0,9.11517,0
6262,0,100000,0.978437,0,0,0.978437,1.122,0,9.11517,0
6263,0,100000,0.97875,0,0,0.97875,1.122,0,9.11517,0
6264,0,100000,0.97875,0,0,0.97875,1.122,0,9.11517,0
6265,0,100000,0.979062,0,0,0.979062,1.122,0,9.11517,0
6266,0,100000,0.979062,0,0,0.979062,1.122,0,9.11517,0
6267,0,100000,0.979375,0,0,0.979375,1.122,0,9.11517,0
6268,0,100000,0.979375,0,0,0.979375,1.122,0,9.11517,0
6269,0,100000,0.979688,0,0,0.979688,1.122,0,9.11517,0
6270,0,100000,0.979688,0,0,0.979688,1.122,0,9.11517,0
6271,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
6272,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
6273,0,100000,0.980313,0,0,0.980313,1.122,0,9.11517,0
6274,0,100000,0.980313,0,0,0.980313,1.122,0,9.11517,0
6275,0,100000,0.980625,0,0,0.980625,1.122,0,9.11517,0
6276,0,100000,0.980625,0,0,0.980625,1.122,0,9.11517,0
6277,0,100000,0.980937,0,0,0.980937,1.122,0,9.11517,0
6278,0,100000,0.980937,0,0,0.980937,1.122,0,9.11517,0
6279,0,100000,0.98125,0,0,0.98125,1.122,0,9.11517,0
6280,0,100000,0.98125,0,0,0.98125,1.122,0,9.11517,0
6281,0,100000,0.981562,0,0,0.981562,1.122,0,9.11517,0
6282,0,100000,0.981562,0,0,0.981562,1.122,0,9.11517,0
6283,0,100000,0.981875,0,0,0.981875,1.122,0,9.11517,0
6284,0,100000,0.981875,0,0,0.981875,1.122,0,9.11517,0
6285,0,100000,0.982188,0,0,0.982188,1.122,0,9.11517,0
6286,0,100000,0.982188,0,0,0.982188,1.122,0,9.11517,0
6287,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
6288,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
6289,0,100000,0.982813,0,0,0.982813,1.122,0,9.11517,0
6290,0,100000,0.982813,0,0,0.982813,1.122,0,9.11517,0
6291,0,100000,0.983125,0,0,0.983125,1.122,0,9.11517,0
6292,0,100000,0.983125,0,0,0.983125,1.122,0,9.11517,0
6293,0,100000,0.983437,0,0,0.983437,1.122,0,9.11517,0
6294,0,100000,0.983437,0,0,0.983437,1.122,0,9.11517,0
6295,0,100000,0.98375,0,0,0.98375,1.122,0,9.11517,0
6296,0,100000,0.98375,0,0,0.98375,1.122,0,9.11517,0
6297,0,100000,0.984062,0,0,0.984062,1.122,0,9.11517,0
6298,0,100000,0.984062,0,0,0.984062,1.122,0,9.11517,0
6299,0,100000,0.984375,0,0,0.984375,1.122,0,9.11517,0
6300,0,100000,0.984375,0,0,0.984375,1.122,0,9.11517,0
6301,0,100000,0.984688,0,0,0.984688,1.122,0,9.11517,0
6302,0,100000,0.984688,0,0,0.984688,1.122,0,9.11517,0
6303,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
6304,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
6305,0,100000,0.985313,0,0,0.985313,1.122,0,9.11517,0
6306,0,100000,0.985313,0,0,0.985313,1.122,0,9.11517,0
6307,0,100000,0.985625,0,0,0.985625,1.122,0,9.11517,0
6308,0,100000,0.985625,0,0,0.985625,1.122,0,9.11517,0
6309,0,100000,0.985937,0,0,0.985937,1.122,0,9.11517,0
6310,0,100000,0.985937,0,0,0.985937,1.122,0,9.11517,0
6311,0,100000,0.98625,0,0,0.98625,1.122,0,9.11517,0
6312,0,100000,0.98625,0,0,0.98625,1.122,0,9.11517,0
6313,0,100000,0.986562,0,0,0.986562,1.122,0,9.11517,0
6314,0,100000,0.986562,0,0,0.986562,1.122,0,9.11517,0
6315,0,100000,0.986875,0,0,0.986875,1.122,0,9.11517,0
6316,0,100000,0.986875,0,0,0.986875,1.122,0,9.11517,0
6317,0,100000,0.987188,0,0,0.987188,1.122,0,9.11517,0
6318,0,100000,0.987188,0,0,0.987188,1.122,0,9.11517,0
6319,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
6320,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
6321,0,100000,0.987813,0,0,0.987813,1.122,0,9.11517,0
6322,0,100000,0.987813,0,0,0.987813,1.122,0,9.11517,0
6323,0,100000,0.988125,0,0,0.988125,1.122,0,9.11517,0
6324,0,100000,0.988125,0,0,0.988125,1.122,0,9.11517,0
6325,0,100000,0.988437,0,0,0.988437,1.122,0,9.11517,0
6326,0,100000,0.988437,0,0,0.988437,1.122,0,9.11517,0
6327,0,100000,0.98875,0,0,0.98875,1.122,0,9.11517,0
6328,0,100000,0.98875,0,0,0.98875,1.122,0,9.11517,0
6329,0,100000,0.989062,0,0,0.989062,1.122,0,9.11517,0
6330,0,100000,0.989062,0,0,0.989062,1.122,0,9.11517,0
6331,0,100000,0.989375,0,0,0.989375,1.122,0,9.11517,0
6332,0,100000,0.989375,0,0,0.989375,1.122,0,9.11517,0
6333,0,100000,0.989688,0,0,0.989688,1.122,0,9.11517,0
6334,0,100000,0.989688,0,0,0.989688,1.122,0,9.11517,0
6335,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
6336,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
6337,0,100000,0.990313,0,0,0.990313,1.122,0,9.11517,0
6338,0,100000,0.990313,0,0,0.990313,1.122,0,9.11517,0
6339,0,100000,0.990625,0,0,0.990625,1.122,0,9.11517,0
6340,0,100000,0.990625,0,0,0.990625,1.122,0,9.11517,0
6341,0,100000,0.990937,0,0,0.990937,1.122,0,9.11517,0
6342,0,100000,0.990937,0,0,0.990937,1.122,0,9.11517,0
6343,0,100000,0.99125,0,0,0.99125,1.122,0,9.11517,0
6344,0,100000,0.99125,0,0,0.99125,1.122,0,9.11517,0
6345,0,100000,0.991562,0,0,0.991562,1.122,0,9.11517,0
6346,0,100000,0.991562,0,0,0.991562,1.122,0,9.11517,0
6347,0,100000,0.991875,0,0,0.991875,1.122,0,9.11517,0
6348,0,100000,0.991875,0,0,0.991875,1.122,0,9.11517,0
6349,0,100000,0.992188,0,0,0.992188,1.122,0,9.11517,0
6350,0,100000,0.992188,0,0,0.992188,1.122,0,9.11517,0
6351,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
6352,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
6353,0,100000,0.992813,0,0,0.992813,1.122,0,9.11517,0
6354,0,100000,0.992813,0,0,0.992813,1.122,0,9.11517,0
6355,0,100000,0.993125,0,0,0.993125,1.122,0,9.11517,0
6356,0,100000,0.993125,0,0,0.993125,1.122,0,9.11517,0
6357,0,100000,0.993438,0,0,0.993438,1.122,0,9.11517,0
6358,0,100000,0.993438,0,0,0.993438,1.122,0,9.11517,0
6359,0,100000,0.99375,0,0,0.99375,1.122,0,9.11517,0
6360,0,100000,0.99375,0,0,0.99375,1.122,0,9.11517,0
6361,0,100000,0.994062,0,0,0.994062,1.122,0,9.11517,0
6362,0,100000,0.994062,0,0,0.994062,1.122,0,9.11517,0
6363,0,100000,0.994375,0,0,0.994375,1.122,0,9.11517,0
6364,0,100000,0.994375,0,0,0.994375,1.122,0,9.11517,0
6365,0,100000,0.994687,0,0,0.994687,1.122,0,9.11517,0
6366,0,100000,0.994687,0,0,0.994687,1.122,0,9.11517,0
6367,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
6368,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
6369,0,100000,0.995313,0,0,0.995313,1.122,0,9.11517,0
6370,0,100000,0.995313,0,0,0.995313,1.122,0,9.11517,0
6371,0,100000,0.995625,0,0,0.995625,1.122,0,9.11517,0
6372,0,100000,0.995625,0,0,0.995625,1.122,0,9.11517,0
6373,0,100000,0.995938,0,0,0.995938,1.122,0,9.11517,0
6374,0,100000,0.995938,0,0,0.995938,1.122,0,9.11517,0
6375,0,100000,0.99625,0,0,0.99625,1.122,0,9.11517,0
6376,0,100000,0.99625,0,0,0.99625,1.122,0,9.11517,0
6377,0,100000,0.996562,0,0,0.996562,1.122,0,9.11517,0
6378,0,100000,0.996562,0,0,0.996562,1.122,0,9.11517,0
6379,0,100000,0.996875,0,0,0.996875,1.122,0,9.11517,0
6380,0,100000,0.996875,0,0,0.996875,1.122,0,9.11517,0
6381,0,100000,0.997187,0,0,0.997187,1.122,0,9.11517,0
6382,0,100000,0.997187,0,0,0.997187,1.122,0,9.11517,0
6383,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
6384,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
6385,0,100000,0.997813,0,0,0.997813,1.122,0,9.11517,0
6386,0,100000,0.997813,0,0,0.997813,1.122,0,9.11517,0
6387,0,100000,0.998125,0,0,0.998125,1.122,0,9.11517,0
6388,0,100000,0.998125,0,0,0.998125,1.122,0,9.11517,0
6389,0,100000,0.998438,0,0,0.998438,1.122,0,9.11517,0
6390,0,100000,0.998438,0,0,0.998438,1.122,0,9.11517,0
6391,0,100000,0.99875,0,0,0.99875,1.122,0,9.11517,0
6392,0,100000,0.99875,0,0,0.99875,1.122,0,9.11517,0
6393,0,100000,0.999062,0,0,0.999062,1.122,0,9.11517,0
6394,0,100000,0.999062,0,0,0.999062,1.122,0,9.11517,0
6395,0,100000,0.999375,0,0,0.999375,1.122,0,9.11517,0
6396,0,100000,0.999375,0,0,0.999375,1.122,0,9.11517,0
6397,0,100000,0.999687,0,0,0.999687,1.122,0,9.11517,0
6398,0,100000,0.999687,0,0,0.999687,1.122,0,9.11517,0
6399,0,100000,1,0,0,1,1.122,0,9.11517,0


==> data/rp2_400.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,3.92373e-26,1e+06,0,0,0,0,1.602,0,41.9189,0
1,3.00819e-26,1e+06,0.0025,0,0,0.0025,1.602,0,41.9189,5.97541e-14
2,3.00819e-26,1e+06,0.0025,0,0,0.0025,1.602,0,41.9189,5.97541e-14
3,1.36023e-25,1e+06,0.005,0,0,0.005,1.602,0,41.9189,-9.59037e-14
4,1.36023e-25,1e+06,0.005,0,0,0.005,1.602,0,41.9189,-9.59037e-14
5,9.94011e-26,1e+06,0.0075,0,0,0.0075,1.602,0,41.9189,-3.80007e-13
6,9.94011e-26,1e+06,0.0075,0,0,0.0075,1.602,0,41.9189,-3.80007e-13
7,1.30791e-26,1e+06,0.01,0,0,0.01,1.602,0,41.9189,1.29348e-13
8,1.30791e-26,1e+06,0.01,0,0,0.01,1.602,0,41.9189,1.29348e-13
9,2.72045e-25,1e+06,0.0125,0,0,0.0125,1.602,0,41.9189,-4.9413e-13
10,2.72045e-25,1e+06,0.0125,0,0,0.0125,1.602,0,41.9189,-4.9413e-13
11,6.80113e-26,1e+06,0.015,0,0,0.015,1.602,0,41.9189,1.06153e-12
12,6.80113e-26,1e+06,0.015,0,0,0.015,1.602,0,41.9189,1.06153e-12
13,2.09266e-26,1e+06,0.0175,0,0,0.0175,1.602,0,41.9189,-6.70056e-13
14,2.09266e-26,1e+06,0.0175,0,0,0.0175,1.602,0,41.9189,-6.70056e-13
15,4.70847e-26,1e+06,0.02,0,0,0.02,1.602,0,41.9189,7.97091e-13
16,4.70847e-26,1e+06,0.02,0,0,0.02,1.602,0,41.9189,7.97091e-13
17,2.35424e-25,1e+06,0.0225,0,0,0.0225,1.602,0,41.9189,-7.33205e-13
18,2.35424e-25,1e+06,0.0225,0,0,0.0225,1.602,0,41.9189,-7.33205e-13
19,0,1e+06,0.025,0,0,0.025,1.602,0,41.9189,1.04621e-12
20,0,1e+06,0.025,0,0,0.025,1.602,0,41.9189,1.04621e-12
21,4.3161e-26,1e+06,0.0275,0,0,0.0275,1.602,0,41.9189,-1.35556e-12
22,4.3161e-26,1e+06,0.0275,0,0,0.0275,1.602,0,41.9189,-1.35556e-12
23,4.70847e-26,1e+06,0.03,0,0,0.03,1.602,0,41.9189,1.09808e-12
24,4.70847e-26,1e+06,0.03,0,0,0.03,1.602,0,41.9189,1.09808e-12
25,1.12807e-25,1e+06,0.0325,0,0,0.0325,1.602,0,41.9189,-1.37496e-12
26,1.12807e-25,1e+06,0.0325,0,0,0.0325,1.602,0,41.9189,-1.37496e-12
27,7.32429e-26,1e+06,0.035,0,0,0.035,1.602,0,41.9189,1.09168e-12
28,7.32429e-26,1e+06,0.035,0,0,0.035,1.602,0,41.9189,1.09168e-12
29,5.85943e-25,1e+06,0.0375,0,0,0.0375,1.602,0,41.9189,-6.12054e-13
30,5.85943e-25,1e+06,0.0375,0,0,0.0375,1.602,0,41.9189,-6.12054e-13
31,1.67412e-25,1e+06,0.04,0,0,0.04,1.602,0,41.9189,1.65203e-13
32,1.67412e-25,1e+06,0.04,0,0,0.04,1.602,0,41.9189,1.65203e-13
33,1.36023e-25,1e+06,0.0425,0,0,0.0425,1.602,0,41.9189,1.64282e-13
34,1.36023e-25,1e+06,0.0425,0,0,0.0425,1.602,0,41.9189,1.64282e-13
35,2.30192e-25,1e+06,0.045,0,0,0.045,1.602,0,41.9189,-2.42043e-13
36,2.30192e-25,1e+06,0.045,0,0,0.045,1.602,0,41.9189,-2.42043e-13
37,4.18531e-26,1e+06,0.0475,0,0,0.0475,1.602,0,41.9189,7.11015e-13
38,4.18531e-26,1e+06,0.0475,0,0,0.0475,1.602,0,41.9189,7.11015e-13
39,1.25559e-24,1e+06,0.05,0,0,0.05,1.602,0,41.9189,-1.37999e-12
40,1.25559e-24,1e+06,0.05,0,0,0.05,1.602,0,41.9189,-1.37999e-12
41,5.4409e-25,1e+06,0.0525,0,0,0.0525,1.602,0,41.9189,2.20588e-12
42,5.4409e-25,1e+06,0.0525,0,0,0.0525,1.602,0,41.9189,2.20588e-12
43,2.84601e-24,1e+06,0.055,0,0,0.055,1.602,0,41.9189,-3.00341e-12
44,2.84601e-24,1e+06,0.055,0,0,0.055,1.602,0,41.9189,-3.00341e-12
45,2.6786e-24,1e+06,0.0575,0,0,0.0575,1.602,0,41.9189,4.21134e-12
46,2.6786e-24,1e+06,0.0575,0,0,0.0575,1.602,0,41.9189,4.21134e-12
47,5.52461e-24,1e+06,0.06,0,0,0.06,1.602,0,41.9189,-5.63845e-12
48,5.52461e-24,1e+06,0.06,0,0,0.06,1.602,0,41.9189,-5.63845e-12
49,9.62621e-24,1e+06,0.0625,0,0,0.0625,1.602,0,41.9189,7.21493e-12
50,9.62621e-24,1e+06,0.0625,0,0,0.0625,1.602,0,41.9189,7.21493e-12
51,2.22659e-23,1e+06,0.065,0,0,0.065,1.602,0,41.9189,-1.00348e-11
52,2.22659e-23,1e+06,0.065,0,0,0.065,1.602,0,41.9189,-1.00348e-11
53,3.43195e-23,1e+06,0.0675,0,0,0.0675,1.602,0,41.9189,1.3494e-11
54,3.43195e-23,1e+06,0.0675,0,0,0.0675,1.602,0,41.9189,1.3494e-11
55,8.33714e-23,1e+06,0.07,0,0,0.07,1.602,0,41.9189,-1.85218e-11
56,8.33714e-23,1e+06,0.07,0,0,0.07,1.602,0,41.9189,-1.85218e-11
57,1.56363e-22,1e+06,0.0725,0,0,0.0725,1.602,0,41.9189,2.64164e-11
58,1.56363e-22,1e+06,0.0725,0,0,0.0725,1.602,0,41.9189,2.64164e-11
59,3.28128e-22,1e+06,0.075,0,0,0.075,1.602,0,41.9189,-3.7497e-11
60,3.28128e-22,1e+06,0.075,0,0,0.075,1.602,0,41.9189,-3.7497e-11
61,6.21435e-22,1e+06,0.0775,0,0,0.0775,1.602,0,41.9189,5.26986e-11
62,6.21435e-22,1e+06,0.0775,0,0,0.0775,1.602,0,41.9189,5.26986e-11
63,1.30716e-21,1e+06,0.08,0,0,0.08,1.602,0,41.9189,-7.43143e-11
64,1.30716e-21,1e+06,0.08,0,0,0.08,1.602,0,41.9189,-7.43143e-11
65,2.49244e-21,1e+06,0.0825,0,0,0.0825,1.602,0,41.9189,1.05663e-10
66,2.49244e-21,1e+06,0.0825,0,0,0.0825,1.602,0,41.9189,1.05663e-10
67,4.88576e-21,1e+06,0.085,0,0,0.085,1.602,0,41.9189,-1.47562e-10
68,4.88576e-21,1e+06,0.085,0,0,0.085,1.602,0,41.9189,-1.47562e-10
69,9.06973e-21,1e+06,0.0875,0,0,0.0875,1.602,0,41.9189,2.0648e-10
70,9.06973e-21,1e+06,0.0875,0,0,0.0875,1.602,0,41.9189,2.0648e-10
71,1.64332e-20,1e+06,0.09,0,0,0.09,1.602,0,41.9189,-2.83972e-10
72,1.64332e-20,1e+06,0.09,0,0,0.09,1.602,0,41.9189,-2.83972e-10
73,2.80931e-20,1e+06,0.0925,0,0,0.0925,1.602,0,41.9189,3.8425e-10
74,2.80931e-20,1e+06,0.0925,0,0,0.0925,1.602,0,41.9189,3.8425e-10
75,4.56219e-20,1e+06,0.095,0,0,0.095,1.602,0,41.9189,-5.11703e-10
76,4.56219e-20,1e+06,0.095,0,0,0.095,1.602,0,41.9189,-5.11703e-10
77,6.72489e-20,1e+06,0.0975,0,0,0.0975,1.602,0,41.9189,6.56837e-10
78,6.72489e-20,1e+06,0.0975,0,0,0.0975,1.602,0,41.9189,6.56837e-10
79,8.63955e-20,1e+06,0.1,0,0,0.1,1.602,0,41.9189,-8.28058e-10
80,8.63955e-20,1e+06,0.1,0,0,0.1,1.602,0,41.9189,-8.28058e-10
81,8.39901e-20,1e+06,0.1025,0,0,0.1025,1.602,0,41.9189,9.90656e-10
82,8.39901e-20,1e+06,0.1025,0,0,0.1025,1.602,0,41.9189,9.90656e-10
83,2.93574e-20,1e+06,0.105,0,0,0.105,1.602,0,41.9189,-1.03321e-09
84,2.93574e-20,1e+06,0.105,0,0,0.105,1.602,0,41.9189,-1.03321e-09
85,1.01755e-19,1e+06,0.1075,0,0,0.1075,1.602,0,41.9189,1.21248e-09
86,1.01755e-19,1e+06,0.1075,0,0,0.1075,1.602,0,41.9189,1.21248e-09
87,2.25624e-19,1e+06,0.11,0,0,0.11,1.602,3.62537e-11,41.9189,-4.34286e-10
88,2.25624e-19,1e+06,0.11,0,0,0.11,1.602,3.62537e-11,41.9189,-4.34286e-10
89,1.01872e-19,1e+06,0.1125,0,0,0.1125,1.602,1.19478e-10,41.9189,2.37136e-10
90,1.01872e-19,1e+06,0.1125,0,0,0.1125,1.602,1.19478e-10,41.9189,2.37136e-10
91,1.99373e-18,1e+06,0.115,0,0,0.115,1.602,0,41.9189,1.10052e-09
92,1.99373e-18,1e+06,0.115,0,0,0.115,1.602,0,41.9189,1.10052e-09
93,8.24125e-18,1e+06,0.1175,0,0,0.1175,1.602,7.98155e-10,41.9189,-9.0989e-09
94,8.24125e-18,1e+06,0.1175,0,0,0.1175,1.602,7.98155e-10,41.9189,-9.0989e-09
95,3.43824e-17,1e+06,0.12,0,0,0.12,1.602,3.95655e-10,41.9189,-3.28489e-09
96,3.43824e-17,1e+06,0.12,0,0,0.12,1.602,3.95655e-10,41.9189,-3.28489e-09
97,1.48683e-16,1e+06,0.1225,0,0,0.1225,1.602,1.86929e-09,41.9189,-4.77084e-08
98,1.48683e-16,1e+06,0.1225,0,0,0.1225,1.602,1.86929e-09,41.9189,-4.77084e-08
99,2.71314e-16,1e+06,0.125,0,0,0.125,1.602,2.48894e-09,41.9189,-7.26574e-09
100,2.71314e-16,1e+06,0.125,0,0,0.125,1.602,2.48894e-09,41.9189,-7.26574e-09
101,2.56094e-15,1e+06,0.1275,0,0,0.1275,1.602,7.90173e-09,41.9189,-5.30348e-08
102,2.56094e-15,1e+06,0.1275,0,0,0.1275,1.602,7.90173e-09,41.9189,-5.30348e-08
103,2.6118e-14,1e+06,0.13,0,0,0.13,1.602,3.62291e-08,41.9189,3.06917e-07
104,2.6118e-14,1e+06,0.13,0,0,0.13,1.602,3.62291e-08,41.9189,3.06917e-07
105,1.13254e-13,1e+06,0.1325,0,0,0.1325,1.602,7.3194e-08,41.9189,7.29106e-07
106,1.13254e-13,1e+06,0.1325,0,0,0.1325,1.602,7.3194e-08,41.9189,7.29106e-07
107,2.02343e-13,1e+06,0.135,0,0,0.135,1.602,1.41579e-07,41.9189,2.45584e-06
108,2.02343e-13,1e+06,0.135,0,0,0.135,1.602,1.41579e-07,41.9189,2.45584e-06
109,2.19994e-13,1e+06,0.1375,0,0,0.1375,1.602,1.24554e-07,41.9189,4.06482e-06
110,2.19994e-13,1e+06,0.1375,0,0,0.1375,1.602,1.24554e-07,41.9189,4.06482e-06
111,1.59837e-12,1e+06,0.14,0,0,0.14,1.602,1.27297e-07,41.9189,6.22014e-06
112,1.59837e-12,1e+06,0.14,0,0,0.14,1.602,1.27297e-07,41.9189,6.22014e-06
113,4.97158e-11,1e+06,0.1425,0,0,0.1425,1.602,1.22115e-06,41.9189,-7.60469e-09
114,4.97158e-11,1e+06,0.1425,0,0,0.1425,1.602,1.22115e-06,41.9189,-7.60469e-09
115,3.96959e-10,1e+06,0.145,0,0,0.145,1.602,3.93308e-06,41.9189,-2.45063e-05
116,3.96959e-10,1e+06,0.145,0,0,0.145,1.602,3.93308e-06,41.9189,-2.45063e-05
117,1.8349e-09,1e+06,0.1475,0,0,0.1475,1.602,9.73366e-06,41.9189,-0.000104115
118,1.8349e-09,1e+06,0.1475,0,0,0.1475,1.602,9.73366e-06,41.9189,-0.000104115
119,5.25819e-09,1e+06,0.15,0,0,0.15,1.602,1.90928e-05,41.9189,-0.000275834
120,5.25819e-09,1e+06,0.15,0,0,0.15,1.602,1.90928e-05,41.9189,-0.000275834
121,7.55855e-09,1e+06,0.1525,0,0,0.1525,1.602,3.03094e-05,41.9189,-0.000605166
122,7.55855e-09,1e+06,0.1525,0,0,0.1525,1.602,3.03094e-05,41.9189,-0.000605166
123,4.47501e-09,1e+06,0.155,0,0,0.155,1.602,3.19236e-05,41.9189,-0.00106067
124,4.47501e-09,1e+06,0.155,0,0,0.155,1.602,3.19236e-05,41.9189,-0.00106067
125,5.83711e-09,1e+06,0.1575,0,0,0.1575,1.602,5.24402e-06,41.9189,-0.00144466
126,5.83711e-09,1e+06,0.1575,0,0,0.1575,1.602,5.24402e-06,41.9189,-0.00144466
127,4.39383e-07,1e+06,0.16,0,0,0.16,1.602,0.000149907,41.9189,-0.000912954
128,4.39383e-07,1e+06,0.16,0,0,0.16,1.602,0.000149907,41.9189,-0.000912954
129,1.72667e-06,999996,0.1625,0,0,0.1625,1.602,0.000529041,41.9189,0.00244625
130,1.72667e-06,999996,0.1625,0,0,0.1625,1.602,0.000529041,41.9189,0.00244625
131,4.24524e-06,999979,0.165,0,0,0.165,1.60198,0.0013662,41.9189,0.0129022
132,4.24524e-06,999979,0.165,0,0,0.165,1.60198,0.0013662,41.9189,0.0129022
133,8.48486e-06,999938,0.1675,0,0,0.1675,1.60194,0.00299486,41.9189,0.0380422
134,8.48486e-06,999938,0.1675,0,0,0.1675,1.60194,0.00299486,41.9189,0.0380422
135,1.50276e-05,999851,0.17,0,0,0.17,1.60186,0.00588909,41.9189,0.0911233
136,1.50276e-05,999851,0.17,0,0,0.17,1.60186,0.00588909,41.9189,0.0911233
137,2.43168e-05,999686,0.1725,0,0,0.1725,1.6017,0.010619,41.9189,0.191916
138,2.43168e-05,999686,0.1725,0,0,0.1725,1.6017,0.010619,41.9189,0.191916
139,3.65933e-05,999397,0.175,0,0,0.175,1.60142,0.0178351,41.9189,0.369495
140,3.65933e-05,999397,0.175,0,0,0.175,1.60142,0.0178351,41.9189,0.369495
141,5.16497e-05,998920,0.1775,0,0,0.1775,1.60096,0.0281226,41.9189,0.660902
142,5.16497e-05,998920,0.1775,0,0,0.1775,1.60096,0.0281226,41.9189,0.660902
143,6.90056e-05,998183,0.18,0,0,0.18,1.60025,0.0419798,41.9189,1.11347
144,6.90056e-05,998183,0.18,0,0,0.18,1.60025,0.0419798,41.9189,1.11347
145,8.7898e-05,997095,0.1825,0,0,0.1825,1.59921,0.0596368,41.9189,1.77915
146,8.7898e-05,997095,0.1825,0,0,0.1825,1.59921,0.0596368,41.9189,1.77915
147,0.000108046,995567,0.185,0,0,0.185,1.59774,0.0812283,41.9189,2.7183
148,0.000108046,995567,0.185,0,0,0.185,1.59774,0.0812283,41.9189,2.7183
149,0.000130323,993495,0.1875,0,0,0.1875,1.59574,0.106771,41.9189,3.99051
150,0.000130323,993495,0.1875,0,0,0.1875,1.59574,0.106771,41.9189,3.99051
151,0.000158709,990773,0.19,0,0,0.19,1.59311,0.136851,41.9189,5.66952
152,0.000158709,990773,0.19,0,0,0.19,1.59311,0.136851,41.9189,5.66952
153,0.000200933,987252,0.1925,0,0,0.1925,1.58971,0.172862,41.9189,7.83964
154,0.000200933,987252,0.1925,0,0,0.1925,1.58971,0.172862,41.9189,7.83964
155,0.000269696,982734,0.195,0,0,0.195,1.58535,0.217809,41.9189,10.6426
156,0.000269696,982734,0.195,0,0,0.195,1.58535,0.217809,41.9189,10.6426
157,0.000337847,976867,0.1975,0,0,0.1975,1.57966,0.272087,41.9189,14.287
158,0.000337847,976867,0.1975,0,0,0.1975,1.57966,0.272087,41.9189,14.287
159,0.000338205,969343,0.2,0,0,0.2,1.57235,0.327725,41.9189,18.9991
160,0.000338205,969343,0.2,0,0,0.2,1.57235,0.327725,41.9189,18.9991
161,0.000120409,960174,0.2025,0,0,0.2025,1.56341,0.363249,41.9189,24.7682
162,0.000120409,960174,0.2025,0,0,0.2025,1.56341,0.363249,41.9189,24.7682
163,4.44273e-05,950437,0.205,0,0,0.205,1.55387,0.3761,41.919,30.9545
164,4.44273e-05,950437,0.205,0,0,0.205,1.55387,0.3761,41.919,30.9545
165,0.000220948,940486,0.2075,0,0,0.2075,1.54409,0.365243,41.9189,37.3191
166,0.000220948,940486,0.2075,0,0,0.2075,1.54409,0.365243,41.9189,37.3191
167,8.53644e-05,931553,0.21,0,0,0.21,1.53527,0.357008,41.919,43.088
168,8.53644e-05,931553,0.21,0,0,0.21,1.53527,0.357008,41.919,43.088
169,0.00026677,922200,0.2125,0,0,0.2125,1.52602,0.346078,41.9189,49.165
170,0.00026677,922200,0.2125,0,0,0.2125,1.52602,0.346078,41.9189,49.165
171,0.000286819,914049,0.215,0,0,0.215,1.51788,0.348828,41.919,54.5119
172,0.000286819,914049,0.215,0,0,0.215,1.51788,0.348828,41.919,54.5119
173,0.000373976,904571,0.2175,0,0,0.2175,1.50846,0.344878,41.9189,60.7649
174,0.000373976,904571,0.2175,0,0,0.2175,1.50846,0.344878,41.9189,60.7649
175,0.000456544,896759,0.22,0,0,0.22,1.50057,0.351781,41.9191,65.9693
176,0.000456544,896759,0.22,0,0,0.22,1.50057,0.351781,41.9191,65.9693
177,0.000563618,886889,0.2225,0,0,0.2225,1.49071,0.346783,41.9188,72.5829
178,0.000563618,886889,0.2225,0,0,0.2225,1.49071,0.346783,41.9188,72.5829
179,0.000648027,879490,0.225,0,0,0.225,1.48314,0.353519,41.9192,77.5904
180,0.000648027,879490,0.225,0,0,0.225,1.48314,0.353519,41.9192,77.5904
181,0.000789112,869234,0.2275,0,0,0.2275,1.47286,0.346555,41.9187,84.5723
182,0.000789112,869234,0.2275,0,0,0.2275,1.47286,0.346555,41.9187,84.5723
183,0.000878651,862375,0.23,0,0,0.23,1.46572,0.353393,41.9193,89.2894
184,0.000878651,862375,0.23,0,0,0.23,1.46572,0.353393,41.9193,89.2894
185,0.00103975,851726,0.2325,0,0,0.2325,1.45501,0.345453,41.9186,96.6561
186,0.00103975,851726,0.2325,0,0,0.2325,1.45501,0.345453,41.9186,96.6561
187,0.00114175,845467,0.235,0,0,0.235,1.44837,0.352911,41.9194,101.031
188,0.00114175,845467,0.235,0,0,0.235,1.44837,0.352911,41.9194,101.031
189,0.00131718,834388,0.2375,0,0,0.2375,1.43719,0.344357,41.9185,108.82
190,0.00131718,834388,0.2375,0,0,0.2375,1.43719,0.344357,41.9185,108.82
191,0.00142764,828761,0.24,0,0,0.24,1.43109,0.352219,41.9196,112.818
192,0.00142764,828761,0.24,0,0,0.24,1.43109,0.352219,41.9196,112.818
193,0.00161499,817235,0.2425,0,0,0.2425,1.41942,0.343165,41.9184,121.054
194,0.00161499,817235,0.2425,0,0,0.2425,1.41942,0.343165,41.9184,121.054
195,0.00172758,812259,0.245,0,0,0.245,1.41389,0.351053,41.9197,124.648
196,0.00172758,812259,0.245,0,0,0.245,1.41389,0.351053,41.9197,124.648
197,0.00192324,800298,0.2475,0,0,0.2475,1.40172,0.34171,41.9184,133.339
198,0.00192324,800298,0.2475,0,0,0.2475,1.40172,0.34171,41.9184,133.339
199,0.00203506,795974,0.25,0,0,0.25,1.39677,0.349501,41.9198,136.514
200,0.00203506,795974,0.25,0,0,0.25,1.39677,0.349501,41.9198,136.514
201,0.00223414,783599,0.2525,0,0,0.2525,1.38412,0.340124,41.9183,145.656
202,0.00223414,783599,0.2525,0,0,0.2525,1.38412,0.340124,41.9183,145.656
203,0.00234291,779908,0.255,0,0,0.255,1.37976,0.34772,41.92,148.411
204,0.00234291,779908,0.255,0,0,0.255,1.37976,0.34772,41.92,148.411
205,0.0025414,767151,0.2575,0,0,0.2575,1.36663,0.33855,41.9182,157.994
206,0.0025414,767151,0.2575,0,0,0.2575,1.36663,0.33855,41.9182,157.994
207,0.00264399,764059,0.26,0,0,0.26,1.36284,0.345779,41.9201,160.342
208,0.00264399,764059,0.26,0,0,0.26,1.36284,0.345779,41.9201,160.342
209,0.00283364,750961,0.2625,0,0,0.2625,1.34926,0.337349,41.9182,170.348
210,0.00283364,750961,0.2625,0,0,0.2625,1.34926,0.337349,41.9182,170.348
211,0.00294344,748403,0.265,0,0,0.265,1.34599,0.345099,41.9201,172.323
212,0.00294344,748403,0.265,0,0,0.265,1.34599,0.345099,41.9201,172.323
213,0.00308452,734953,0.2675,0,0,0.2675,1.33193,0.340126,41.9182,182.774
214,0.00308452,734953,0.2675,0,0,0.2675,1.33193,0.340126,41.9182,182.774
215,0.00327579,732716,0.27,0,0,0.27,1.32898,0.352953,41.9202,184.532
216,0.00327579,732716,0.27,0,0,0.27,1.32898,0.352953,41.9202,184.532
217,0.0033859,718636,0.2725,0,0,0.2725,1.31411,0.349983,41.9181,195.665
218,0.0033859,718636,0.2725,0,0,0.2725,1.31411,0.349983,41.9181,195.665
219,0.00331282,716587,0.275,0,0,0.275,1.31135,0.346634,41.9202,197.303
220,0.00331282,716587,0.275,0,0,0.275,1.31135,0.346634,41.9202,197.303
221,0.00353048,702843,0.2775,0,0,0.2775,1.29669,0.336437,41.9182,208.367
222,0.00353048,702843,0.2775,0,0,0.2775,1.29669,0.336437,41.9182,208.367
223,0.00347171,701342,0.28,0,0,0.28,1.29456,0.334599,41.9201,209.588
224,0.00347171,701342,0.28,0,0,0.28,1.29456,0.334599,41.9201,209.588
225,0.00353357,687870,0.2825,0,0,0.2825,1.28002,0.333918,41.9183,220.622
226,0.00353357,687870,0.2825,0,0,0.2825,1.28002,0.333918,41.9183,220.622
227,0.00348177,686372,0.285,0,0,0.285,1.27792,0.33228,41.92,221.862
228,0.00348177,686372,0.285,0,0,0.285,1.27792,0.33228,41.92,221.862
229,0.0035467,673147,0.2875,0,0,0.2875,1.26349,0.331718,41.9184,232.882
230,0.0035467,673147,0.2875,0,0,0.2875,1.26349,0.331718,41.9184,232.882
231,0.00349236,671656,0.29,0,0,0.29,1.26143,0.329832,41.92,234.138
232,0.00349236,671656,0.29,0,0,0.29,1.26143,0.329832,41.92,234.138
233,0.00356175,658681,0.2925,0,0,0.2925,1.2471,0.329204,41.9185,245.14
234,0.00356175,658681,0.2925,0,0,0.2925,1.2471,0.329204,41.9185,245.14
235,0.0034975,657206,0.295,0,0,0.295,1.24508,0.326716,41.9199,246.402
236,0.0034975,657206,0.295,0,0,0.295,1.24508,0.326716,41.9199,246.402
237,0.00357061,644505,0.2975,0,0,0.2975,1.23091,0.326009,41.9186,257.362
238,0.00357061,644505,0.2975,0,0,0.2975,1.23091,0.326009,41.9186,257.362
239,0.00349868,643053,0.3,0,0,0.3,1.22893,0.323081,41.9199,258.626
240,0.00349868,643053,0.3,0,0,0.3,1.22893,0.323081,41.9199,258.626
241,0.00357427,630642,0.3025,0,0,0.3025,1.21494,0.322356,41.9187,269.524
242,0.00357427,630642,0.3025,0,0,0.3025,1.21494,0.322356,41.9187,269.524
243,0.00349777,629217,0.305,0,0,0.305,1.213,0.319178,41.9199,270.786
244,0.00349777,629217,0.305,0,0,0.305,1.213,0.319178,41.9199,270.786
245,0.00357522,617100,0.3075,0,0,0.3075,1.1992,0.318467,41.9187,281.612
246,0.00357522,617100,0.3075,0,0,0.3075,1.1992,0.318467,41.9187,281.612
247,0.00350256,615704,0.31,0,0,0.31,1.19731,0.315531,41.9199,282.871
248,0.00350256,615704,0.31,0,0,0.31,1.19731,0.315531,41.9199,282.871
249,0.00358013,603861,0.3125,0,0,0.3125,1.18368,0.314943,41.9188,293.638
250,0.00358013,603861,0.3125,0,0,0.3125,1.18368,0.314943,41.9188,293.638
251,0.00350487,602490,0.315,0,0,0.315,1.18183,0.311887,41.9199,294.896
252,0.00350487,602490,0.315,0,0,0.315,1.18183,0.311887,41.9199,294.896
253,0.00358702,590919,0.3175,0,0,0.3175,1.16838,0.311143,41.9189,305.599
254,0.00358702,590919,0.3175,0,0,0.3175,1.16838,0.311143,41.9189,305.599
255,0.00351152,589581,0.32,0,0,0.32,1.16657,0.308124,41.9199,306.847
256,0.00351152,589581,0.32,0,0,0.32,1.16657,0.308124,41.9199,306.847
257,0.00359151,578276,0.3225,0,0,0.3225,1.15331,0.307607,41.9189,317.488
258,0.00359151,578276,0.3225,0,0,0.3225,1.15331,0.307607,41.9189,317.488
259,0.0035093,576961,0.325,0,0,0.325,1.15152,0.304261,41.9199,318.736
260,0.0035093,576961,0.325,0,0,0.325,1.15152,0.304261,41.9199,318.736
261,0.00359967,565930,0.3275,0,0,0.3275,1.13846,0.303233,41.919,329.299
262,0.00359967,565930,0.3275,0,0,0.3275,1.13846,0.303233,41.919,329.299
263,0.00350793,564664,0.33,0,0,0.33,1.13673,0.299429,41.9199,330.522
264,0.00350793,564664,0.33,0,0,0.33,1.13673,0.299429,41.9199,330.522
265,0.00358921,553924,0.3325,0,0,0.3325,1.12389,0.298997,41.919,340.985
266,0.00358921,553924,0.3325,0,0,0.3325,1.12389,0.298997,41.919,340.985
267,0.00350659,552678,0.335,0,0,0.335,1.12219,0.295735,41.9199,342.21
268,0.00350659,552678,0.335,0,0,0.335,1.12219,0.295735,41.9199,342.21
269,0.00360304,542196,0.3375,0,0,0.3375,1.10954,0.294501,41.9191,352.598
270,0.00360304,542196,0.3375,0,0,0.3375,1.10954,0.294501,41.9191,352.598
271,0.00346978,541006,0.34,0,0,0.34,1.10791,0.28858,41.9199,353.788
272,0.00346978,541006,0.34,0,0,0.34,1.10791,0.28858,41.9199,353.788
273,0.00355429,530904,0.3425,0,0,0.3425,1.0956,0.288017,41.9192,363.971
274,0.00355429,530904,0.3425,0,0,0.3425,1.0956,0.288017,41.9192,363.971
275,0.00346411,529738,0.345,0,0,0.345,1.09401,0.284455,41.9199,365.156
276,0.00346411,529738,0.345,0,0,0.345,1.09401,0.284455,41.9199,365.156
277,0.00356785,519895,0.3475,0,0,0.3475,1.0819,0.282773,41.9192,375.247
278,0.00356785,519895,0.3475,0,0,0.3475,1.0819,0.282773,41.9192,375.247
279,0.00331288,518803,0.35,0,0,0.35,1.0804,0.270455,41.9199,376.376
280,0.00331288,518803,0.35,0,0,0.35,1.0804,0.270455,41.9199,376.376
281,0.00340769,509612,0.3525,0,0,0.3525,1.06899,0.269082,41.9193,385.953
282,0.00340769,509612,0.3525,0,0,0.3525,1.06899,0.269082,41.9193,385.953
283,0.00330782,508575,0.355,0,0,0.355,1.06757,0.265001,41.9199,387.042
284,0.00330782,508575,0.355,0,0,0.355,1.06757,0.265001,41.9199,387.042
285,0.00341078,499646,0.3575,0,0,0.3575,1.05639,0.262958,41.9194,396.494
286,0.00341078,499646,0.3575,0,0,0.3575,1.05639,0.262958,41.9194,396.494
287,0.00291155,498695,0.36,0,0,0.36,1.05508,0.237182,41.9198,397.509
288,0.00291155,498695,0.36,0,0,0.36,1.05508,0.237182,41.9198,397.509
289,0.0030408,490951,0.3625,0,0,0.3625,1.04531,0.233442,41.9194,405.831
290,0.0030408,490951,0.3625,0,0,0.3625,1.04531,0.233442,41.9194,405.831
291,0.0029269,490161,0.365,0,0,0.365,1.0442,0.227985,41.9199,406.686
292,0.0029269,490161,0.365,0,0,0.365,1.0442,0.227985,41.9199,406.686
293,0.00266431,482671,0.3675,0,0,0.3675,1.03472,0.245848,41.9193,414.845
294,0.00266431,482671,0.3675,0,0,0.3675,1.03472,0.245848,41.9193,414.845
295,0.00165881,481166,0.37,0,0,0.37,1.03265,0.192371,41.9199,416.497
296,0.00165881,481166,0.37,0,0,0.37,1.03265,0.192371,41.9199,416.497
297,0.00142395,475919,0.3725,0,0,0.3725,1.02597,0.205846,41.9195,422.287
298,0.00142395,475919,0.3725,0,0,0.3725,1.02597,0.205846,41.9195,422.287
299,0.000255309,473836,0.375,0,0,0.375,1.02322,0.14115,41.9198,424.601
300,0.000255309,473836,0.375,0,0,0.375,1.02322,0.14115,41.9198,424.601
301,0.000113908,471149,0.3775,0,0,0.3775,1.01974,0.162888,41.9197,427.597
302,0.000113908,471149,0.3775,0,0,0.3775,1.01974,0.162888,41.9197,427.597
303,0.000761079,468227,0.38,0,0,0.38,1.01594,0.125788,41.9197,430.871
304,0.000761079,468227,0.38,0,0,0.38,1.01594,0.125788,41.9197,430.871
305,0.000710766,466927,0.3825,0,0,0.3825,1.01424,0.123219,41.9198,432.333
306,0.000710766,466927,0.3825,0,0,0.3825,1.01424,0.123219,41.9198,432.333
307,0.00110625,464102,0.385,0,0,0.385,1.01056,0.0997514,41.9198,435.52
308,0.00110625,464102,0.385,0,0,0.385,1.01056,0.0997514,41.9198,435.52
309,0.000879799,463633,0.3875,0,0,0.3875,1.00994,0.0861477,41.9198,436.051
310,0.000879799,463633,0.3875,0,0,0.3875,1.00994,0.0861477,41.9198,436.051
311,0.00105846,461286,0.39,0,0,0.39,1.00687,0.0752053,41.9198,438.713
312,0.00105846,461286,0.39,0,0,0.39,1.00687,0.0752053,41.9198,438.713
313,0.000662789,461188,0.3925,0,0,0.3925,1.00674,0.0503361,41.9198,438.825
314,0.000662789,461188,0.3925,0,0,0.3925,1.00674,0.0503361,41.9198,438.825
315,0.000695831,459675,0.395,0,0,0.395,1.00476,0.0483629,41.9198,440.546
316,0.000695831,459675,0.395,0,0,0.395,1.00476,0.0483629,41.9198,440.546
317,0.000444513,459640,0.3975,0,0,0.3975,1.00471,0.0321129,41.9198,440.587
318,0.000444513,459640,0.3975,0,0,0.3975,1.00471,0.0321129,41.9198,440.587
319,0.000459789,458658,0.4,0,0,0.4,1.00342,0.0311892,41.9198,441.706
320,0.000459789,458658,0.4,0,0,0.4,1.00342,0.0311892,41.9198,441.706
321,0.000346649,458652,0.4025,0,0,0.4025,1.00341,0.0237434,41.9198,441.714
322,0.000346649,458652,0.4025,0,0,0.4025,1.00341,0.0237434,41.9198,441.714
323,0.000356428,457909,0.405,0,0,0.405,1.00244,0.0231455,41.9198,442.562
324,0.000356428,457909,0.405,0,0,0.405,1.00244,0.0231455,41.9198,442.562
325,0.000315252,457922,0.4075,0,0,0.4075,1.00245,0.0204509,41.9198,442.549
326,0.000315252,457922,0.4075,0,0,0.4075,1.00245,0.0204509,41.9198,442.549
327,0.000351315,457264,0.41,0,0,0.41,1.00159,0.0178067,41.9198,443.3
328,0.000351315,457264,0.41,0,0,0.41,1.00159,0.0178067,41.9198,443.3
329,0.000198921,457359,0.4125,0,0,0.4125,1.00172,0.00780106,41.9198,443.193
330,0.000198921,457359,0.4125,0,0,0.4125,1.00172,0.00780106,41.9198,443.193
331,0.000141164,457019,0.415,0,0,0.415,1.00127,0.0118391,41.9198,443.58
332,0.000141164,457019,0.415,0,0,0.415,1.00127,0.0118391,41.9198,443.58
333,0.000166511,456986,0.4175,0,0,0.4175,1.00123,0.0134899,41.9198,443.621
334,0.000166511,456986,0.4175,0,0,0.4175,1.00123,0.0134899,41.9198,443.621
335,0.000157731,456592,0.42,0,0,0.42,1.00072,0.0142388,41.9198,444.07
336,0.000157731,456592,0.42,0,0,0.42,1.00072,0.0142388,41.9198,444.07
337,0.000155964,456538,0.4225,0,0,0.4225,1.00064,0.0140972,41.9198,444.135
338,0.000155964,456538,0.4225,0,0,0.4225,1.00064,0.0140972,41.9198,444.135
339,0.000133307,456148,0.425,0,0,0.425,1.00013,0.0155808,41.9197,444.578
340,0.000133307,456148,0.425,0,0,0.425,1.00013,0.0155808,41.9197,444.578
341,7.08131e-05,456046,0.4275,0,0,0.4275,1,0.0114473,41.9197,444.698
342,7.08131e-05,456046,0.4275,0,0,0.4275,1,0.0114473,41.9197,444.698
343,7.46731e-05,455788,0.43,0,0,0.43,0.999663,0.0112232,41.9197,444.992
344,7.46731e-05,455788,0.43,0,0,0.43,0.999663,0.0112232,41.9197,444.992
345,3.88272e-05,455694,0.4325,0,0,0.4325,0.999539,0.00879928,41.9197,445.104
346,3.88272e-05,455694,0.4325,0,0,0.4325,0.999539,0.00879928,41.9197,445.104
347,4.62639e-05,455513,0.435,0,0,0.435,0.999301,0.00836792,41.9197,445.307
348,4.62639e-05,455513,0.435,0,0,0.435,0.999301,0.00836792,41.9197,445.307
349,2.1658e-05,455433,0.4375,0,0,0.4375,0.999195,0.00675089,41.9197,445.401
350,2.1658e-05,455433,0.4375,0,0,0.4375,0.999195,0.00675089,41.9197,445.401
351,4.66607e-05,455305,0.44,0,0,0.44,0.999024,0.0048426,41.9197,445.546
352,4.66607e-05,455305,0.44,0,0,0.44,0.999024,0.0048426,41.9197,445.546
353,3.17953e-05,455284,0.4425,0,0,0.4425,0.998996,0.0039001,41.9197,445.575
354,3.17953e-05,455284,0.4425,0,0,0.4425,0.998996,0.0039001,41.9197,445.575
355,4.78961e-05,455188,0.445,0,0,0.445,0.998864,0.00301203,41.9198,445.681
356,4.78961e-05,455188,0.445,0,0,0.445,0.998864,0.00301203,41.9198,445.681
357,1.28346e-05,455198,0.4475,0,0,0.4475,0.998873,0.000721545,41.9198,445.671
358,1.28346e-05,455198,0.4475,0,0,0.4475,0.998873,0.000721545,41.9198,445.671
359,7.29005e-07,455170,0.45,0,0,0.45,0.998834,0.000214335,41.9198,445.701
360,7.29005e-07,455170,0.45,0,0,0.45,0.998834,0.000214335,41.9198,445.701
361,8.41212e-06,455200,0.4525,0,0,0.4525,0.998864,0.000474008,41.9199,445.672
362,8.41212e-06,455200,0.4525,0,0,0.4525,0.998864,0.000474008,41.9199,445.672
363,7.6583e-06,455196,0.455,0,0,0.455,0.998854,0.000494192,41.9199,445.673
364,7.6583e-06,455196,0.455,0,0,0.455,0.998854,0.000494192,41.9199,445.673
365,4.85001e-06,455222,0.4575,0,0,0.4575,0.998884,0.000611616,41.9199,445.645
366,4.85001e-06,455222,0.4575,0,0,0.4575,0.998884,0.000611616,41.9199,445.645
367,7.61064e-06,455228,0.46,0,0,0.46,0.998879,0.000831453,41.92,445.633
368,7.61064e-06,455228,0.46,0,0,0.46,0.998879,0.000831453,41.92,445.633
369,9.44263e-06,455262,0.4625,0,0,0.4625,0.998919,0.00107151,41.92,445.598
370,9.44263e-06,455262,0.4625,0,0,0.4625,0.998919,0.00107151,41.92,445.598
371,6.72737e-06,455270,0.465,0,0,0.465,0.998923,0.000720338,41.92,445.59
372,6.72737e-06,455270,0.465,0,0,0.465,0.998923,0.000720338,41.92,445.59
373,6.69719e-06,455301,0.4675,0,0,0.4675,0.998948,0.000596588,41.9201,445.555
374,6.69719e-06,455301,0.4675,0,0,0.4675,0.998948,0.000596588,41.9201,445.555
375,3.71016e-06,455304,0.47,0,0,0.47,0.998947,0.000369991,41.9201,445.547
376,3.71016e-06,455304,0.47,0,0,0.47,0.998947,0.000369991,41.9201,445.547
377,4.69834e-06,455325,0.4725,0,0,0.4725,0.998963,0.000111106,41.9202,445.524
378,4.69834e-06,455325,0.4725,0,0,0.4725,0.998963,0.000111106,41.9202,445.524
379,1.16203e-06,455322,0.475,0,0,0.475,0.998943,0.000297922,41.9203,445.528
380,1.16203e-06,455322,0.475,0,0,0.475,0.998943,0.000297922,41.9203,445.528
381,5.61033e-07,455331,0.4775,0,0,0.4775,0.998951,0.000588632,41.9203,445.523
382,5.61033e-07,455331,0.4775,0,0,0.4775,0.998951,0.000588632,41.9203,445.523
383,2.92974e-07,455320,0.48,0,0,0.48,0.998919,0.00112314,41.9204,445.53
384,2.92974e-07,455320,0.48,0,0,0.48,0.998919,0.00112314,41.9204,445.53
385,1.13713e-06,455319,0.4825,0,0,0.4825,0.998905,0.000603236,41.9205,445.528
386,1.13713e-06,455319,0.4825,0,0,0.4825,0.998905,0.000603236,41.9205,445.528
387,1.54363e-06,455314,0.485,0,0,0.485,0.998894,0.000723044,41.9205,445.538
388,1.54363e-06,455314,0.485,0,0,0.485,0.998894,0.000723044,41.9205,445.538
389,8.21705e-07,455316,0.4875,0,0,0.4875,0.998875,0.000876764,41.9206,445.54
390,8.21705e-07,455316,0.4875,0,0,0.4875,0.998875,0.000876764,41.9206,445.54
391,1.95982e-08,455309,0.49,0,0,0.49,0.998858,0.000578974,41.9206,445.542
392,1.95982e-08,455309,0.49,0,0,0.49,0.998858,0.000578974,41.9206,445.542
393,8.17687e-07,455311,0.4925,0,0,0.4925,0.998852,0.000798405,41.9207,445.54
394,8.17687e-07,455311,0.4925,0,0,0.4925,0.998852,0.000798405,41.9207,445.54
395,1.02393e-06,455308,0.495,0,0,0.495,0.998825,0.000552352,41.9208,445.54
396,1.02393e-06,455308,0.495,0,0,0.495,0.998825,0.000552352,41.9208,445.54
397,4.94639e-07,455315,0.4975,0,0,0.4975,0.998829,0.000216277,41.9208,445.539
398,4.94639e-07,455315,0.4975,0,0,0.4975,0.998829,0.000216277,41.9208,445.539
399,1.13858e-06,455318,0.5,0,0,0.5,0.998816,0.000917644,41.9209,445.54
400,1.13858e-06,455318,0.5,0,0,0.5,0.998816,0.000917644,41.9209,445.54
401,6.57374e-07,455315,0.5025,0,0,0.5025,0.998791,0.000466596,41.921,445.524
402,6.57374e-07,455315,0.5025,0,0,0.5025,0.998791,0.000466596,41.921,445.524
403,4.58687e-07,455323,0.505,0,0,0.505,0.998797,0.00047769,41.921,445.533
404,4.58687e-07,455323,0.505,0,0,0.505,0.998797,0.00047769,41.921,445.533
405,2.51819e-07,455321,0.5075,0,0,0.5075,0.998772,0.000897271,41.9212,445.523
406,2.51819e-07,455321,0.5075,0,0,0.5075,0.998772,0.000897271,41.9212,445.523
407,3.33185e-07,455326,0.51,0,0,0.51,0.998761,0.000547882,41.9213,445.53
408,3.33185e-07,455326,0.51,0,0,0.51,0.998761,0.000547882,41.9213,445.53
409,5.64333e-08,455322,0.5125,0,0,0.5125,0.998749,0.000781556,41.9213,445.521
410,5.64333e-08,455322,0.5125,0,0,0.5125,0.998749,0.000781556,41.9213,445.521
411,1.40107e-06,455323,0.515,0,0,0.515,0.998729,0.000975378,41.9214,445.524
412,1.40107e-06,455323,0.515,0,0,0.515,0.998729,0.000975378,41.9214,445.524
413,1.11079e-06,455318,0.5175,0,0,0.5175,0.998709,0.00056729,41.9215,445.53
414,1.11079e-06,455318,0.5175,0,0,0.5175,0.998709,0.00056729,41.9215,445.53
415,3.51016e-06,455320,0.52,0,0,0.52,0.998705,0.0013029,41.9215,445.544
416,3.51016e-06,455320,0.52,0,0,0.52,0.998705,0.0013029,41.9215,445.544
417,2.17975e-06,455299,0.5225,0,0,0.5225,0.998656,0.0012304,41.9216,445.539
418,2.17975e-06,455299,0.5225,0,0,0.5225,0.998656,0.0012304,41.9216,445.539
419,1.06419e-06,455306,0.525,0,0,0.525,0.998655,0.000667304,41.9217,445.553
420,1.06419e-06,455306,0.525,0,0,0.525,0.998655,0.000667304,41.9217,445.553
421,5.46498e-06,455292,0.5275,0,0,0.5275,0.998629,0.000772084,41.9217,445.548
422,5.46498e-06,455292,0.5275,0,0,0.5275,0.998629,0.000772084,41.9217,445.548
423,2.99102e-06,455301,0.53,0,0,0.53,0.998623,0.00095989,41.9218,445.575
424,2.99102e-06,455301,0.53,0,0,0.53,0.998623,0.00095989,41.9218,445.575
425,4.79744e-06,455281,0.5325,0,0,0.5325,0.99859,0.00113105,41.9218,445.565
426,4.79744e-06,455281,0.5325,0,0,0.5325,0.99859,0.00113105,41.9218,445.565
427,3.37271e-06,455280,0.535,0,0,0.535,0.998577,0.00111915,41.9219,445.581
428,3.37271e-06,455280,0.535,0,0,0.535,0.998577,0.00111915,41.9219,445.581
429,6.5925e-06,455263,0.5375,0,0,0.5375,0.998544,0.000339295,41.922,445.574
430,6.5925e-06,455263,0.5375,0,0,0.5375,0.998544,0.000339295,41.922,445.574
431,5.94113e-06,455277,0.54,0,0,0.54,0.998563,0.000628915,41.9219,445.605
432,5.94113e-06,455277,0.54,0,0,0.54,0.998563,0.000628915,41.9219,445.605
433,2.59842e-06,455261,0.5425,0,0,0.5425,0.998518,0.00128158,41.9221,445.596
434,2.59842e-06,455261,0.5425,0,0,0.5425,0.998518,0.00128158,41.9221,445.596
435,2.17907e-06,455266,0.545,0,0,0.545,0.998511,0.000725857,41.9222,445.595
436,2.17907e-06,455266,0.545,0,0,0.545,0.998511,0.000725857,41.9222,445.595
437,4.45868e-06,455252,0.5475,0,0,0.5475,0.998488,0.000612013,41.9222,445.587
438,4.45868e-06,455252,0.5475,0,0,0.5475,0.998488,0.000612013,41.9222,445.587
439,2.14124e-06,455260,0.55,0,0,0.55,0.998486,0.00188969,41.9222,445.611
440,2.14124e-06,455260,0.55,0,0,0.55,0.998486,0.00188969,41.9222,445.611
441,1.22672e-05,455241,0.5525,0,0,0.5525,0.998411,0.000643537,41.9225,445.601
442,1.22672e-05,455241,0.5525,0,0,0.5525,0.998411,0.000643537,41.9225,445.601
443,2.95717e-05,455278,0.555,0,0,0.555,0.998459,0.00103259,41.9225,445.643
444,2.95717e-05,455278,0.555,0,0,0.555,0.998459,0.00103259,41.9225,445.643
445,4.54071e-05,455209,0.5575,0,0,0.5575,0.998369,0.000773662,41.9225,445.57
446,4.54071e-05,455209,0.5575,0,0,0.5575,0.998369,0.000773662,41.9225,445.57
447,2.09471e-05,455256,0.56,0,0,0.56,0.998428,0.000702024,41.9225,445.654
448,2.09471e-05,455256,0.56,0,0,0.56,0.998428,0.000702024,41.9225,445.654
449,1.461e-05,455206,0.5625,0,0,0.5625,0.99834,0.00058848,41.9226,445.588
450,1.461e-05,455206,0.5625,0,0,0.5625,0.99834,0.00058848,41.9226,445.588
451,1.18386e-05,455265,0.565,0,0,0.565,0.998452,0.00402998,41.9224,445.633
452,1.18386e-05,455265,0.565,0,0,0.565,0.998452,0.00402998,41.9224,445.633
453,9.06432e-06,455266,0.5675,0,0,0.5675,0.998505,0.000222982,41.9222,445.629
454,9.06432e-06,455266,0.5675,0,0,0.5675,0.998505,0.000222982,41.9222,445.629
455,3.23486e-06,455224,0.57,0,0,0.57,0.998461,0.002586,41.9221,445.591
456,3.23486e-06,455224,0.57,0,0,0.57,0.998461,0.002586,41.9221,445.591
457,1.71579e-05,455242,0.5725,0,0,0.5725,0.9984,0.000198828,41.9225,445.63
458,1.71579e-05,455242,0.5725,0,0,0.5725,0.9984,0.000198828,41.9225,445.63
459,5.70619e-06,455265,0.575,0,0,0.575,0.998454,0.000346287,41.9224,445.601
460,5.70619e-06,455265,0.575,0,0,0.575,0.998454,0.000346287,41.9224,445.601
461,3.05836e-05,455240,0.5775,0,0,0.5775,0.998388,0.0017848,41.9225,445.587
462,3.05836e-05,455240,0.5775,0,0,0.5775,0.998388,0.0017848,41.9225,445.587
463,2.96064e-05,455314,0.58,0,0,0.58,0.998388,0.00738023,41.9229,445.687
464,2.96064e-05,455314,0.58,0,0,0.58,0.998388,0.00738023,41.9229,445.687
465,6.52818e-06,455211,0.5825,0,0,0.5825,0.998091,0.00354032,41.9237,445.523
466,6.52818e-06,455211,0.5825,0,0,0.5825,0.998091,0.00354032,41.9237,445.523
467,3.26163e-05,455343,0.585,0,0,0.585,0.998258,0.00239659,41.9233,445.655
468,3.26163e-05,455343,0.585,0,0,0.585,0.998258,0.00239659,41.9233,445.655
469,4.07377e-05,455230,0.5875,0,0,0.5875,0.998052,0.00651666,41.9223,445.519
470,4.07377e-05,455230,0.5875,0,0,0.5875,0.998052,0.00651666,41.9223,445.519
471,2.57629e-05,455268,0.59,0,0,0.59,0.998044,0.00206349,41.9223,445.626
472,2.57629e-05,455268,0.59,0,0,0.59,0.998044,0.00206349,41.9223,445.626
473,7.87842e-06,455295,0.5925,0,0,0.5925,0.998042,0.00781138,41.9206,445.577
474,7.87842e-06,455295,0.5925,0,0,0.5925,0.998042,0.00781138,41.9206,445.577
475,2.44776e-06,455288,0.595,0,0,0.595,0.998165,0.0109809,41.9089,445.528
476,2.44776e-06,455288,0.595,0,0,0.595,0.998165,0.0109809,41.9089,445.528
477,8.30037e-06,455273,0.5975,0,0,0.5975,0.998069,0.0109913,41.9064,445.613
478,8.30037e-06,455273,0.5975,0,0,0.5975,0.998069,0.0109913,41.9064,445.613
479,4.9709e-05,455296,0.6,0,0,0.6,0.998054,0.042324,41.8996,445.584
480,4.9709e-05,455296,0.6,0,0,0.6,0.998054,0.042324,41.8996,445.584
481,2.80455e-05,455272,0.6025,0,0,0.6025,0.998701,0.0493758,41.833,445.527
482,2.80455e-05,455272,0.6025,0,0,0.6025,0.998701,0.0493758,41.833,445.527
483,1.85225e-05,455387,0.605,0,0,0.605,0.999767,0.015059,41.7811,445.618
484,1.85225e-05,455387,0.605,0,0,0.605,0.999767,0.015059,41.7811,445.618
485,0.000286074,455208,0.6075,0,0,0.6075,1.00011,0.0999301,41.7662,445.486
486,0.000286074,455208,0.6075,0,0,0.6075,1.00011,0.0999301,41.7662,445.486
487,0.000153217,455396,0.61,0,0,0.61,1.00508,0.260419,41.4755,445.662
488,0.000153217,455396,0.61,0,0,0.61,1.00508,0.260419,41.4755,445.662
489,0.000274213,455263,0.6125,0,0,0.6125,1.01248,0.237438,40.9937,445.454
490,0.000274213,455263,0.6125,0,0,0.6125,1.01248,0.237438,40.9937,445.454
491,0.000103252,455390,0.615,0,0,0.615,1.0157,0.0853401,40.8026,445.623
492,0.000103252,455390,0.615,0,0,0.615,1.0157,0.0853401,40.8026,445.623
493,0.00166124,455309,0.6175,0,0,0.6175,1.01699,0.399431,40.741,445.488
494,0.00166124,455309,0.6175,0,0,0.6175,1.01699,0.399431,40.741,445.488
495,0.001275,455281,0.62,0,0,0.62,1.04358,0.756463,39.3315,445.513
496,0.001275,455281,0.62,0,0,0.62,1.04358,0.756463,39.3315,445.513
497,0.000795947,455398,0.6225,0,0,0.6225,1.09219,0.805073,36.9138,445.521
498,0.000795947,455398,0.6225,0,0,0.6225,1.09219,0.805073,36.9138,445.521
499,0.0016344,455304,0.625,0,0,0.625,1.12872,0.590828,35.2041,445.451
500,0.0016344,455304,0.625,0,0,0.625,1.12872,0.590828,35.2041,445.451
501,0.000493101,455390,0.6275,0,0,0.6275,1.13634,0.38752,34.8321,445.597
502,0.000493101,455390,0.6275,0,0,0.6275,1.13634,0.38752,34.8321,445.597
503,0.00896722,455241,0.63,0,0,0.63,1.15144,0.977627,34.1479,445.737
504,0.00896722,455241,0.63,0,0,0.63,1.15144,0.977627,34.1479,445.737
505,0.00390512,455400,0.6325,0,0,0.6325,1.35455,0.999828,27.0683,445.419
506,0.00390512,455400,0.6325,0,0,0.6325,1.35455,0.999828,27.0683,445.419
507,0.000278343,455340,0.635,0,0,0.635,1.69539,0.999955,19.4503,445.408
508,0.000278343,455340,0.635,0,0,0.635,1.69539,0.999955,19.4503,445.408
509,0.00121205,455355,0.6375,0,0,0.6375,2.08182,0.999789,14.4345,445.496
510,0.00121205,455355,0.6375,0,0,0.6375,2.08182,0.999789,14.4345,445.496
511,0.00160567,455415,0.64,0,0,0.64,2.44587,0.997524,11.613,445.859
512,0.00160567,455415,0.64,0,0,0.64,2.44587,0.997524,11.613,445.859
513,0.00167621,455382,0.6425,0,0,0.6425,2.72893,0.972792,10.1617,445.956
514,0.00167621,455382,0.6425,0,0,0.6425,2.72893,0.972792,10.1617,445.956
515,0.00129732,455270,0.645,0,0,0.645,2.89916,0.819866,9.50009,445.839
516,0.00129732,455270,0.645,0,0,0.645,2.89916,0.819866,9.50009,445.839
517,0.000685075,455324,0.6475,0,0,0.6475,2.96896,0.421333,9.27073,445.814
518,0.000685075,455324,0.6475,0,0,0.6475,2.96896,0.421333,9.27073,445.814
519,0.000124581,455455,0.65,0,0,0.65,2.98244,0.0841501,9.23164,445.878
520,0.000124581,455455,0.65,0,0,0.65,2.98244,0.0841501,9.23164,445.878
521,0.000180096,455309,0.6525,0,0,0.6525,2.98575,0.00716724,9.22738,445.759
522,0.000180096,455309,0.6525,0,0,0.6525,2.98575,0.00716724,9.22738,445.759
523,1.61394e-05,455143,0.655,0,0,0.655,2.99357,0.00104568,9.2242,445.649
524,1.61394e-05,455143,0.655,0,0,0.655,2.99357,0.00104568,9.2242,445.649
525,8.63645e-05,455573,0.6575,0,0,0.6575,3.00265,0.00232423,9.22147,445.959
526,8.63645e-05,455573,0.6575,0,0,0.6575,3.00265,0.00232423,9.22147,445.959
527,6.84738e-05,455570,0.66,0,0,0.66,3.00679,0.00380975,9.21932,445.991
528,6.84738e-05,455570,0.66,0,0,0.66,3.00679,0.00380975,9.21932,445.991
529,0.000147705,455017,0.6625,0,0,0.6625,3.00602,0.00391048,9.21779,445.542
530,0.000147705,455017,0.6625,0,0,0.6625,3.00602,0.00391048,9.21779,445.542
531,9.72716e-05,455029,0.665,0,0,0.665,3.00686,0.00303069,9.21676,445.593
532,9.72716e-05,455029,0.665,0,0,0.665,3.00686,0.00303069,9.21676,445.593
533,0.000171605,455674,0.6675,0,0,0.6675,3.01003,0.00198332,9.2162,446.002
534,0.000171605,455674,0.6675,0,0,0.6675,3.01003,0.00198332,9.2162,446.002
535,4.56058e-06,455384,0.67,0,0,0.67,3.00881,0.00113976,9.21583,445.823
536,4.56058e-06,455384,0.67,0,0,0.67,3.00881,0.00113976,9.21583,445.823
537,4.87195e-05,455120,0.6725,0,0,0.6725,3.0074,0.000611633,9.21572,445.558
538,4.87195e-05,455120,0.6725,0,0,0.6725,3.0074,0.000611633,9.21572,445.558
539,7.67041e-06,455366,0.675,0,0,0.675,3.00895,0.00033698,9.2155,445.808
540,7.67041e-06,455366,0.675,0,0,0.675,3.00895,0.00033698,9.2155,445.808
541,0.000182255,455679,0.6775,0,0,0.6775,3.0103,0.000194784,9.21549,445.997
542,0.000182255,455679,0.6775,0,0,0.6775,3.0103,0.000194784,9.21549,445.997
543,0.000132415,455050,0.68,0,0,0.68,3.00788,0.000118956,9.21527,445.552
544,0.000132415,455050,0.68,0,0,0.68,3.00788,0.000118956,9.21527,445.552
545,0.000109192,455054,0.6825,0,0,0.6825,3.00774,7.38466e-05,9.21531,445.558
546,0.000109192,455054,0.6825,0,0,0.6825,3.00774,7.38466e-05,9.21531,445.558
547,0.000123391,455656,0.685,0,0,0.685,3.01116,4.44927e-05,9.21509,445.992
548,0.000123391,455656,0.685,0,0,0.685,3.01116,4.44927e-05,9.21509,445.992
549,0.000141356,455635,0.6875,0,0,0.6875,3.01093,2.46786e-05,9.21513,445.967
550,0.000141356,455635,0.6875,0,0,0.6875,3.01093,2.46786e-05,9.21513,445.967
551,0.000268444,454850,0.69,0,0,0.69,3.00759,1.38551e-05,9.215,445.42
552,0.000268444,454850,0.69,0,0,0.69,3.00759,1.38551e-05,9.215,445.42
553,3.2873e-05,455419,0.6925,0,0,0.6925,3.01004,8.06449e-06,9.21508,445.82
554,3.2873e-05,455419,0.6925,0,0,0.6925,3.01004,8.06449e-06,9.21508,445.82
555,0.000202092,455862,0.695,0,0,0.695,3.01276,5.20718e-06,9.21486,446.119
556,0.000202092,455862,0.695,0,0,0.695,3.01276,5.20718e-06,9.21486,446.119
557,5.95481e-06,455263,0.6975,0,0,0.6975,3.00967,2.8202e-06,9.21495,445.695
558,5.95481e-06,455263,0.6975,0,0,0.6975,3.00967,2.8202e-06,9.21495,445.695
559,0.000426604,454650,0.7,0,0,0.7,3.00731,1.5498e-06,9.21477,445.241
560,0.000426604,454650,0.7,0,0,0.7,3.00731,1.5498e-06,9.21477,445.241
561,0.000432949,456195,0.7025,0,0,0.7025,3.01425,9.63283e-07,9.21489,446.422
562,0.000432949,456195,0.7025,0,0,0.7025,3.01425,9.63283e-07,9.21489,446.422
563,0.000439616,455698,0.705,0,0,0.705,3.01258,6.63045e-07,9.21466,445.961
564,0.000439616,455698,0.705,0,0,0.705,3.01258,6.63045e-07,9.21466,445.961
565,0.000457741,452692,0.7075,0,0,0.7075,2.99729,3.44371e-07,9.21503,443.963
566,0.000457741,452692,0.7075,0,0,0.7075,2.99729,3.44371e-07,9.21503,443.963
567,0.00095428,452122,0.71,0,0,0.71,2.9948,1.39509e-07,9.21496,443.454
568,0.00095428,452122,0.71,0,0,0.71,2.9948,1.39509e-07,9.21496,443.454
569,0.0295468,448638,0.7125,0,0,0.7125,2.98565,1.32103e-07,9.2124,440.083
570,0.0295468,448638,0.7125,0,0,0.7125,2.98565,1.32103e-07,9.2124,440.083
571,0.000433276,310916,0.715,0,0,0.715,2.27361,1.1305e-07,9.22335,325.477
572,0.000433276,310916,0.715,0,0,0.715,2.27361,1.1305e-07,9.22335,325.477
573,0.0647964,167741,0.7175,0,0,0.7175,1.54414,2.89469e-08,9.16729,138.64
574,0.0647964,167741,0.7175,0,0,0.7175,1.54414,2.89469e-08,9.16729,138.64
575,0.0352764,120302,0.72,0,0,0.72,1.26361,7.14236e-10,9.12886,47.9041
576,0.0352764,120302,0.72,0,0,0.72,1.26361,7.14236e-10,9.12886,47.9041
577,0.0151662,104830,0.7225,0,0,0.7225,1.15853,0,9.11689,12.005
578,0.0151662,104830,0.7225,0,0,0.7225,1.15853,0,9.11689,12.005
579,0.00427431,100898,0.725,0,0,0.725,1.12908,0,9.11527,2.26025
580,0.00427431,100898,0.725,0,0,0.725,1.12908,0,9.11527,2.26025
581,0.000970059,100093,0.7275,0,0,0.7275,1.12275,0,9.11517,0.234968
582,0.000970059,100093,0.7275,0,0,0.7275,1.12275,0,9.11517,0.234968
583,0.000135654,99994.5,0.73,0,0,0.73,1.12196,0,9.11517,-0.0138087
584,0.000135654,99994.5,0.73,0,0,0.73,1.12196,0,9.11517,-0.0138087
585,4.93216e-07,99997.4,0.7325,0,0,0.7325,1.12198,0,9.11517,-0.00664195
586,4.93216e-07,99997.4,0.7325,0,0,0.7325,1.12198,0,9.11517,-0.00664195
587,1.87971e-06,99999.8,0.735,0,0,0.735,1.122,0,9.11517,-0.000398035
588,1.87971e-06,99999.8,0.735,0,0,0.735,1.122,0,9.11517,-0.000398035
589,2.60569e-08,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0.00011001
590,2.60569e-08,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0.00011001
591,9.4617e-10,100000,0.74,0,0,0.74,1.122,0,9.11517,2.03484e-05
592,9.4617e-10,100000,0.74,0,0,0.74,1.122,0,9.11517,2.03484e-05
593,5.12693e-11,100000,0.7425,0,0,0.7425,1.122,0,9.11517,-4.16083e-07
594,5.12693e-11,100000,0.7425,0,0,0.7425,1.122,0,9.11517,-4.16083e-07
595,2.62671e-14,100000,0.745,0,0,0.745,1.122,0,9.11517,-5.05543e-07
596,2.62671e-14,100000,0.745,0,0,0.745,1.122,0,9.11517,-5.05543e-07
597,2.6056e-14,100000,0.7475,0,0,0.7475,1.122,0,9.11517,-4.24535e-08
598,2.6056e-14,100000,0.7475,0,0,0.7475,1.122,0,9.11517,-4.24535e-08
599,2.8064e-16,100000,0.75,0,0,0.75,1.122,0,9.11517,7.12032e-09
600,2.8064e-16,100000,0.75,0,0,0.75,1.122,0,9.11517,7.12032e-09
601,3.47564e-18,100000,0.7525,0,0,0.7525,1.122,0,9.11517,1.69892e-09
602,3.47564e-18,100000,0.7525,0,0,0.7525,1.122,0,9.11517,1.69892e-09
603,3.41497e-19,100000,0.755,0,0,0.755,1.122,0,9.11517,1.29736e-11
604,3.41497e-19,100000,0.755,0,0,0.755,1.122,0,9.11517,1.29736e-11
605,1.14617e-22,100000,0.7575,0,0,0.7575,1.122,0,9.11517,-3.73424e-11
606,1.14617e-22,100000,0.7575,0,0,0.7575,1.122,0,9.11517,-3.73424e-11
607,1.35052e-22,100000,0.76,0,0,0.76,1.122,0,9.11517,-4.15698e-12
608,1.35052e-22,100000,0.76,0,0,0.76,1.122,0,9.11517,-4.15698e-12
609,2.11019e-24,100000,0.7625,0,0,0.7625,1.122,0,9.11517,4.03064e-13
610,2.11019e-24,100000,0.7625,0,0,0.7625,1.122,0,9.11517,4.03064e-13
611,1.38828e-26,100000,0.765,0,0,0.765,1.122,0,9.11517,5.25742e-14
612,1.38828e-26,100000,0.765,0,0,0.765,1.122,0,9.11517,5.25742e-14
613,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,-1.22234e-16
614,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,-1.22234e-16
615,6.77873e-30,100000,0.77,0,0,0.77,1.122,0,9.11517,0
616,6.77873e-30,100000,0.77,0,0,0.77,1.122,0,9.11517,0
617,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
618,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
619,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
620,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
621,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
622,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
623,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
624,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
625,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
626,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
627,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
628,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
629,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
630,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
631,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
632,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
633,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
634,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
635,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
636,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
637,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
638,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
639,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
640,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
641,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
642,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
643,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
644,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
645,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
646,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
647,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
648,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
649,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
650,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
651,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
652,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
653,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
654,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
655,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
656,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
657,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
658,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
659,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
660,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
661,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
662,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
663,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
664,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
665,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
666,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
667,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
668,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
669,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
670,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
671,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
672,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
673,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
674,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
675,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
676,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
677,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
678,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
679,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
680,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
681,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
682,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
683,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
684,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
685,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
686,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
687,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
688,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
689,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
690,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
691,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
692,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
693,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
694,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
695,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
696,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
697,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
698,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
699,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
700,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
701,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
702,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
703,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
704,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
705,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
706,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
707,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
708,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
709,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
710,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
711,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
712,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
713,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
714,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
715,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
716,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
717,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
718,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
719,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
720,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
721,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
722,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
723,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
724,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
725,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
726,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
727,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
728,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
729,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
730,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
731,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
732,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
733,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
734,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
735,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
736,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
737,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
738,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
739,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
740,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
741,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
742,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
743,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
744,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
745,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
746,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
747,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
748,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
749,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
750,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
751,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
752,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
753,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
754,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
755,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
756,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
757,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
758,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
759,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
760,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
761,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
762,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
763,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
764,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
765,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
766,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
767,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
768,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
769,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
770,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
771,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
772,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
773,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
774,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
775,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
776,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
777,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
778,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
779,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
780,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
781,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
782,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
783,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
784,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
785,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
786,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
787,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
788,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
789,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
790,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
791,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
792,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
793,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
794,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
795,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
796,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
797,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
798,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
799,0,100000,1,0,0,1,1.122,0,9.11517,0


==> data/rp2_800.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,0,1e+06,0,0,0,0,1.602,0,41.9189,0
1,0,1e+06,0.00125,0,0,0.00125,1.602,0,41.9189,0
2,0,1e+06,0.00125,0,0,0.00125,1.602,0,41.9189,0
3,0,1e+06,0.0025,0,0,0.0025,1.602,0,41.9189,-0
4,0,1e+06,0.0025,0,0,0.0025,1.602,0,41.9189,-0
5,0,1e+06,0.00375,0,0,0.00375,1.602,0,41.9189,0
6,0,1e+06,0.00375,0,0,0.00375,1.602,0,41.9189,0
7,0,1e+06,0.005,0,0,0.005,1.602,0,41.9189,-0
8,0,1e+06,0.005,0,0,0.005,1.602,0,41.9189,-0
9,0,1e+06,0.00625,0,0,0.00625,1.602,0,41.9189,0
10,0,1e+06,0.00625,0,0,0.00625,1.602,0,41.9189,0
11,0,1e+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
12,0,1e+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
13,0,1e+06,0.00875,0,0,0.00875,1.602,0,41.9189,-0
14,0,1e+06,0.00875,0,0,0.00875,1.602,0,41.9189,-0
15,0,1e+06,0.01,0,0,0.01,1.602,0,41.9189,0
16,0,1e+06,0.01,0,0,0.01,1.602,0,41.9189,0
17,0,1e+06,0.01125,0,0,0.01125,1.602,0,41.9189,-0
18,0,1e+06,0.01125,0,0,0.01125,1.602,0,41.9189,-0
19,0,1e+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
20,0,1e+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
21,0,1e+06,0.01375,0,0,0.01375,1.602,0,41.9189,-0
22,0,1e+06,0.01375,0,0,0.01375,1.602,0,41.9189,-0
23,0,1e+06,0.015,0,0,0.015,1.602,0,41.9189,0
24,0,1e+06,0.015,0,0,0.015,1.602,0,41.9189,0
25,0,1e+06,0.01625,0,0,0.01625,1.602,0,41.9189,-0
26,0,1e+06,0.01625,0,0,0.01625,1.602,0,41.9189,-0
27,0,1e+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
28,0,1e+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
29,0,1e+06,0.01875,0,0,0.01875,1.602,0,41.9189,-0
30,0,1e+06,0.01875,0,0,0.01875,1.602,0,41.9189,-0
31,0,1e+06,0.02,0,0,0.02,1.602,0,41.9189,0
32,0,1e+06,0.02,0,0,0.02,1.602,0,41.9189,0
33,0,1e+06,0.02125,0,0,0.02125,1.602,0,41.9189,-0
34,0,1e+06,0.02125,0,0,0.02125,1.602,0,41.9189,-0
35,0,1e+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
36,0,1e+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
37,0,1e+06,0.02375,0,0,0.02375,1.602,0,41.9189,-0
38,0,1e+06,0.02375,0,0,0.02375,1.602,0,41.9189,-0
39,0,1e+06,0.025,0,0,0.025,1.602,0,41.9189,0
40,0,1e+06,0.025,0,0,0.025,1.602,0,41.9189,0
41,0,1e+06,0.02625,0,0,0.02625,1.602,0,41.9189,0
42,0,1e+06,0.02625,0,0,0.02625,1.602,0,41.9189,0
43,0,1e+06,0.0275,0,0,0.0275,1.602,0,41.9189,-0
44,0,1e+06,0.0275,0,0,0.0275,1.602,0,41.9189,-0
45,0,1e+06,0.02875,0,0,0.02875,1.602,0,41.9189,0
46,0,1e+06,0.02875,0,0,0.02875,1.602,0,41.9189,0
47,0,1e+06,0.03,0,0,0.03,1.602,0,41.9189,-0
48,0,1e+06,0.03,0,0,0.03,1.602,0,41.9189,-0
49,0,1e+06,0.03125,0,0,0.03125,1.602,0,41.9189,0
50,0,1e+06,0.03125,0,0,0.03125,1.602,0,41.9189,0
51,0,1e+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
52,0,1e+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
53,0,1e+06,0.03375,0,0,0.03375,1.602,0,41.9189,-0
54,0,1e+06,0.03375,0,0,0.03375,1.602,0,41.9189,-0
55,0,1e+06,0.035,0,0,0.035,1.602,0,41.9189,0
56,0,1e+06,0.035,0,0,0.035,1.602,0,41.9189,0
57,0,1e+06,0.03625,0,0,0.03625,1.602,0,41.9189,-0
58,0,1e+06,0.03625,0,0,0.03625,1.602,0,41.9189,-0
59,0,1e+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
60,0,1e+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
61,0,1e+06,0.03875,0,0,0.03875,1.602,0,41.9189,-0
62,0,1e+06,0.03875,0,0,0.03875,1.602,0,41.9189,-0
63,0,1e+06,0.04,0,0,0.04,1.602,0,41.9189,0
64,0,1e+06,0.04,0,0,0.04,1.602,0,41.9189,0
65,0,1e+06,0.04125,0,0,0.04125,1.602,0,41.9189,-0
66,0,1e+06,0.04125,0,0,0.04125,1.602,0,41.9189,-0
67,0,1e+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
68,0,1e+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
69,0,1e+06,0.04375,0,0,0.04375,1.602,0,41.9189,-0
70,0,1e+06,0.04375,0,0,0.04375,1.602,0,41.9189,-0
71,0,1e+06,0.045,0,0,0.045,1.602,0,41.9189,0
72,0,1e+06,0.045,0,0,0.045,1.602,0,41.9189,0
73,0,1e+06,0.04625,0,0,0.04625,1.602,0,41.9189,-0
74,0,1e+06,0.04625,0,0,0.04625,1.602,0,41.9189,-0
75,0,1e+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
76,0,1e+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
77,0,1e+06,0.04875,0,0,0.04875,1.602,0,41.9189,-0
78,0,1e+06,0.04875,0,0,0.04875,1.602,0,41.9189,-0
79,0,1e+06,0.05,0,0,0.05,1.602,0,41.9189,0
80,0,1e+06,0.05,0,0,0.05,1.602,0,41.9189,0
81,0,1e+06,0.05125,0,0,0.05125,1.602,0,41.9189,-0
82,0,1e+06,0.05125,0,0,0.05125,1.602,0,41.9189,-0
83,0,1e+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
84,0,1e+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
85,0,1e+06,0.05375,0,0,0.05375,1.602,0,41.9189,-0
86,0,1e+06,0.05375,0,0,0.05375,1.602,0,41.9189,-0
87,0,1e+06,0.055,0,0,0.055,1.602,0,41.9189,0
88,0,1e+06,0.055,0,0,0.055,1.602,0,41.9189,0
89,0,1e+06,0.05625,0,0,0.05625,1.602,0,41.9189,-0
90,0,1e+06,0.05625,0,0,0.05625,1.602,0,41.9189,-0
91,0,1e+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
92,0,1e+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
93,0,1e+06,0.05875,0,0,0.05875,1.602,0,41.9189,-7.00649e-45
94,0,1e+06,0.05875,0,0,0.05875,1.602,0,41.9189,-7.00649e-45
95,0,1e+06,0.06,0,0,0.06,1.602,0,41.9189,1.31722e-43
96,0,1e+06,0.06,0,0,0.06,1.602,0,41.9189,1.31722e-43
97,0,1e+06,0.06125,0,0,0.06125,1.602,0,41.9189,-1.80487e-42
98,0,1e+06,0.06125,0,0,0.06125,1.602,0,41.9189,-1.80487e-42
99,0,1e+06,0.0625,0,0,0.0625,1.602,0,41.9189,5.49771e-41
100,0,1e+06,0.0625,0,0,0.0625,1.602,0,41.9189,5.49771e-41
101,0,1e+06,0.06375,0,0,0.06375,1.602,0,41.9189,-6.42487e-40
102,0,1e+06,0.06375,0,0,0.06375,1.602,0,41.9189,-6.42487e-40
103,0,1e+06,0.065,0,0,0.065,1.602,0,41.9189,1.65543e-38
104,0,1e+06,0.065,0,0,0.065,1.602,0,41.9189,1.65543e-38
105,0,1e+06,0.06625,0,0,0.06625,1.602,0,41.9189,-3.82839e-37
106,0,1e+06,0.06625,0,0,0.06625,1.602,0,41.9189,-3.82839e-37
107,0,1e+06,0.0675,0,0,0.0675,1.602,0,41.9189,8.52056e-36
108,0,1e+06,0.0675,0,0,0.0675,1.602,0,41.9189,8.52056e-36
109,1.4013e-45,1e+06,0.06875,0,0,0.06875,1.602,0,41.9189,-1.60251e-34
110,1.4013e-45,1e+06,0.06875,0,0,0.06875,1.602,0,41.9189,-1.60251e-34
111,1.26117e-44,1e+06,0.07,0,0,0.07,1.602,0,41.9189,1.74477e-33
112,1.26117e-44,1e+06,0.07,0,0,0.07,1.602,0,41.9189,1.74477e-33
113,4.06377e-44,1e+06,0.07125,0,0,0.07125,1.602,0,41.9189,-6.40157e-33
114,4.06377e-44,1e+06,0.07125,0,0,0.07125,1.602,0,41.9189,-6.40157e-33
115,1.52461e-42,1e+06,0.0725,0,0,0.0725,1.602,0,41.9189,1.83312e-31
116,1.52461e-42,1e+06,0.0725,0,0,0.0725,1.602,0,41.9189,1.83312e-31
117,1.10352e-41,1e+06,0.07375,0,0,0.07375,1.602,0,41.9189,-1.59665e-30
118,1.10352e-41,1e+06,0.07375,0,0,0.07375,1.602,0,41.9189,-1.59665e-30
119,2.23038e-40,1e+06,0.075,0,0,0.075,1.602,0,41.9189,3.19044e-29
120,2.23038e-40,1e+06,0.075,0,0,0.075,1.602,0,41.9189,3.19044e-29
121,3.90316e-40,1e+06,0.07625,0,0,0.07625,1.602,0,41.9189,-7.91714e-29
122,3.90316e-40,1e+06,0.07625,0,0,0.07625,1.602,0,41.9189,-7.91714e-29
123,2.97384e-38,1e+06,0.0775,0,0,0.0775,1.602,0,41.9189,3.80287e-27
124,2.97384e-38,1e+06,0.0775,0,0,0.0775,1.602,0,41.9189,3.80287e-27
125,7.23238e-37,1e+06,0.07875,0,0,0.07875,1.602,0,41.9189,-8.95363e-26
126,7.23238e-37,1e+06,0.07875,0,0,0.07875,1.602,0,41.9189,-8.95363e-26
127,1.15718e-35,1e+06,0.08,0,0,0.08,1.602,0,41.9189,1.62013e-24
128,1.15718e-35,1e+06,0.08,0,0,0.08,1.602,0,41.9189,1.62013e-24
129,6.2366e-34,1e+06,0.08125,0,0,0.08125,1.602,0,41.9189,-8.19131e-23
130,6.2366e-34,1e+06,0.08125,0,0,0.08125,1.602,0,41.9189,-8.19131e-23
131,1.63711e-33,1e+06,0.0825,0,0,0.0825,1.602,0,41.9189,2.77563e-22
132,1.63711e-33,1e+06,0.0825,0,0,0.0825,1.602,0,41.9189,2.77563e-22
133,7.98285e-32,1e+06,0.08375,0,0,0.08375,1.602,0,41.9189,9.27622e-21
134,7.98285e-32,1e+06,0.08375,0,0,0.08375,1.602,0,41.9189,9.27622e-21
135,1.83605e-30,1e+06,0.085,0,0,0.085,1.602,0,41.9189,2.24424e-19
136,1.83605e-30,1e+06,0.085,0,0,0.085,1.602,0,41.9189,2.24424e-19
137,2.68224e-29,1e+06,0.08625,0,0,0.08625,1.602,0,41.9189,3.13253e-18
138,2.68224e-29,1e+06,0.08625,0,0,0.08625,1.602,0,41.9189,3.13253e-18
139,3.6785e-28,1e+06,0.0875,0,0,0.0875,1.602,0,41.9189,4.34077e-17
140,3.6785e-28,1e+06,0.0875,0,0,0.0875,1.602,0,41.9189,4.34077e-17
141,4.57768e-27,1e+06,0.08875,0,0,0.08875,1.602,0,41.9189,5.28289e-16
142,4.57768e-27,1e+06,0.08875,0,0,0.08875,1.602,0,41.9189,5.28289e-16
143,6.80113e-26,1e+06,0.09,0,0,0.09,1.602,0,41.9189,7.89736e-15
144,6.80113e-26,1e+06,0.09,0,0,0.09,1.602,0,41.9189,7.89736e-15
145,1.98802e-25,1e+06,0.09125,0,0,0.09125,1.602,0,41.9189,1.01455e-13
146,1.98802e-25,1e+06,0.09125,0,0,0.09125,1.602,0,41.9189,1.01455e-13
147,1.83107e-26,1e+06,0.0925,0,0,0.0925,1.602,0,41.9189,2.74524e-13
148,1.83107e-26,1e+06,0.0925,0,0,0.0925,1.602,0,41.9189,2.74524e-13
149,3.79294e-26,1e+06,0.09375,0,0,0.09375,1.602,0,41.9189,1.53244e-13
150,3.79294e-26,1e+06,0.09375,0,0,0.09375,1.602,0,41.9189,1.53244e-13
151,7.32429e-26,1e+06,0.095,0,0,0.095,1.602,0,41.9189,2.41117e-13
152,7.32429e-26,1e+06,0.095,0,0,0.095,1.602,0,41.9189,2.41117e-13
153,5.23164e-26,1e+06,0.09625,0,0,0.09625,1.602,0,41.9189,-6.40036e-15
154,5.23164e-26,1e+06,0.09625,0,0,0.09625,1.602,0,41.9189,-6.40036e-15
155,3.26977e-27,1e+06,0.0975,0,0,0.0975,1.602,0,41.9189,3.04202e-13
156,3.26977e-27,1e+06,0.0975,0,0,0.0975,1.602,0,41.9189,3.04202e-13
157,5.02237e-25,1e+06,0.09875,0,0,0.09875,1.602,0,41.9189,7.58397e-15
158,5.02237e-25,1e+06,0.09875,0,0,0.09875,1.602,0,41.9189,7.58397e-15
159,3.76678e-25,1e+06,0.1,0,0,0.1,1.602,0,41.9189,-4.65612e-13
160,3.76678e-25,1e+06,0.1,0,0,0.1,1.602,0,41.9189,-4.65612e-13
161,6.53955e-26,1e+06,0.10125,0,0,0.10125,1.602,0,41.9189,5.64984e-13
162,6.53955e-26,1e+06,0.10125,0,0,0.10125,1.602,0,41.9189,5.64984e-13
163,1.09864e-25,1e+06,0.1025,0,0,0.1025,1.602,0,41.9189,-3.72026e-13
164,1.09864e-25,1e+06,0.1025,0,0,0.1025,1.602,0,41.9189,-3.72026e-13
165,3.13898e-25,1e+06,0.10375,0,0,0.10375,1.602,0,41.9189,3.18917e-13
166,3.13898e-25,1e+06,0.10375,0,0,0.10375,1.602,0,41.9189,3.18917e-13
167,4.18531e-25,1e+06,0.105,0,0,0.105,1.602,0,41.9189,5.50771e-14
168,4.18531e-25,1e+06,0.105,0,0,0.105,1.602,0,41.9189,5.50771e-14
169,6.80113e-26,1e+06,0.10625,0,0,0.10625,1.602,0,41.9189,-2.32253e-13
170,6.80113e-26,1e+06,0.10625,0,0,0.10625,1.602,0,41.9189,-2.32253e-13
171,3.76678e-25,1e+06,0.1075,0,0,0.1075,1.602,0,41.9189,1.37707e-13
172,3.76678e-25,1e+06,0.1075,0,0,0.1075,1.602,0,41.9189,1.37707e-13
173,3.34825e-25,1e+06,0.10875,0,0,0.10875,1.602,0,41.9189,2.571e-13
174,3.34825e-25,1e+06,0.10875,0,0,0.10875,1.602,0,41.9189,2.571e-13
175,3.6458e-26,1e+06,0.11,0,0,0.11,1.602,0,41.9189,-3.44243e-13
176,3.6458e-26,1e+06,0.11,0,0,0.11,1.602,0,41.9189,-3.44243e-13
177,7.32429e-26,1e+06,0.11125,0,0,0.11125,1.602,0,41.9189,2.27771e-13
178,7.32429e-26,1e+06,0.11125,0,0,0.11125,1.602,0,41.9189,2.27771e-13
179,6.80113e-26,1e+06,0.1125,0,0,0.1125,1.602,0,41.9189,-2.54341e-13
180,6.80113e-26,1e+06,0.1125,0,0,0.1125,1.602,0,41.9189,-2.54341e-13
181,3.55751e-25,1e+06,0.11375,0,0,0.11375,1.602,0,41.9189,1.65628e-13
182,3.55751e-25,1e+06,0.11375,0,0,0.11375,1.602,0,41.9189,1.65628e-13
183,1.83107e-26,1e+06,0.115,0,0,0.115,1.602,0,41.9189,3.40745e-13
184,1.83107e-26,1e+06,0.115,0,0,0.115,1.602,0,41.9189,3.40745e-13
185,2.72045e-25,1e+06,0.11625,0,0,0.11625,1.602,0,41.9189,1.49503e-13
186,2.72045e-25,1e+06,0.11625,0,0,0.11625,1.602,0,41.9189,1.49503e-13
187,1.15096e-25,1e+06,0.1175,0,0,0.1175,1.602,0,41.9189,-1.51977e-13
188,1.15096e-25,1e+06,0.1175,0,0,0.1175,1.602,0,41.9189,-1.51977e-13
189,5.7548e-26,1e+06,0.11875,0,0,0.11875,1.602,0,41.9189,4.01867e-13
190,5.7548e-26,1e+06,0.11875,0,0,0.11875,1.602,0,41.9189,4.01867e-13
191,1.56949e-25,1e+06,0.12,0,0,0.12,1.602,0,41.9189,-1.92127e-13
192,1.56949e-25,1e+06,0.12,0,0,0.12,1.602,0,41.9189,-1.92127e-13
193,2.92972e-25,1e+06,0.12125,0,0,0.12125,1.602,0,41.9189,1.48842e-13
194,2.92972e-25,1e+06,0.12125,0,0,0.12125,1.602,0,41.9189,1.48842e-13
195,1.76568e-26,1e+06,0.1225,0,0,0.1225,1.602,0,41.9189,2.83415e-13
196,1.76568e-26,1e+06,0.1225,0,0,0.1225,1.602,0,41.9189,2.83415e-13
197,1.63489e-27,1e+06,0.12375,0,0,0.12375,1.602,0,41.9189,1.35718e-13
198,1.63489e-27,1e+06,0.12375,0,0,0.12375,1.602,0,41.9189,1.35718e-13
199,9.94011e-26,1e+06,0.125,0,0,0.125,1.602,0,41.9189,2.54623e-13
200,9.94011e-26,1e+06,0.125,0,0,0.125,1.602,0,41.9189,2.54623e-13
201,1.30791e-26,1e+06,0.12625,0,0,0.12625,1.602,0,41.9189,4.92921e-15
202,1.30791e-26,1e+06,0.12625,0,0,0.12625,1.602,0,41.9189,4.92921e-15
203,2.30192e-25,1e+06,0.1275,0,0,0.1275,1.602,0,41.9189,2.9477e-13
204,2.30192e-25,1e+06,0.1275,0,0,0.1275,1.602,0,41.9189,2.9477e-13
205,2.30192e-25,1e+06,0.12875,0,0,0.12875,1.602,0,41.9189,2.7913e-13
206,2.30192e-25,1e+06,0.12875,0,0,0.12875,1.602,0,41.9189,2.7913e-13
207,4.39458e-25,1e+06,0.13,0,0,0.13,1.602,0,41.9189,-8.04873e-14
208,4.39458e-25,1e+06,0.13,0,0,0.13,1.602,0,41.9189,-8.04873e-14
209,8.37062e-26,1e+06,0.13125,0,0,0.13125,1.602,0,41.9189,9.03403e-13
210,8.37062e-26,1e+06,0.13125,0,0,0.13125,1.602,0,41.9189,9.03403e-13
211,1.42301e-24,1e+06,0.1325,0,0,0.1325,1.602,0,41.9189,-1.12117e-12
212,1.42301e-24,1e+06,0.1325,0,0,0.1325,1.602,0,41.9189,-1.12117e-12
213,7.95209e-25,1e+06,0.13375,0,0,0.13375,1.602,0,41.9189,1.9364e-12
214,7.95209e-25,1e+06,0.13375,0,0,0.13375,1.602,0,41.9189,1.9364e-12
215,2.7623e-24,1e+06,0.135,0,0,0.135,1.602,0,41.9189,4.02139e-14
216,2.7623e-24,1e+06,0.135,0,0,0.135,1.602,0,41.9189,4.02139e-14
217,3.72493e-24,1e+06,0.13625,0,0,0.13625,1.602,0,41.9189,4.91414e-12
218,3.72493e-24,1e+06,0.13625,0,0,0.13625,1.602,0,41.9189,4.91414e-12
219,3.89234e-24,1e+06,0.1375,0,0,0.1375,1.602,0,41.9189,-2.25137e-12
220,3.89234e-24,1e+06,0.1375,0,0,0.1375,1.602,0,41.9189,-2.25137e-12
221,4.95541e-23,1e+06,0.13875,0,0,0.13875,1.602,0,41.9189,1.27267e-12
222,4.95541e-23,1e+06,0.13875,0,0,0.13875,1.602,0,41.9189,1.27267e-12
223,3.13396e-22,1e+06,0.14,0,0,0.14,1.602,0,41.9189,-3.43042e-11
224,3.13396e-22,1e+06,0.14,0,0,0.14,1.602,0,41.9189,-3.43042e-11
225,1.13037e-21,1e+06,0.14125,0,0,0.14125,1.602,0,41.9189,-6.91342e-11
226,1.13037e-21,1e+06,0.14125,0,0,0.14125,1.602,0,41.9189,-6.91342e-11
227,1.8643e-21,1e+06,0.1425,0,0,0.1425,1.602,3.9756e-12,41.9189,-2.03397e-10
228,1.8643e-21,1e+06,0.1425,0,0,0.1425,1.602,3.9756e-12,41.9189,-2.03397e-10
229,1.82145e-21,1e+06,0.14375,0,0,0.14375,1.602,8.82738e-13,41.9189,-3.04097e-10
230,1.82145e-21,1e+06,0.14375,0,0,0.14375,1.602,8.82738e-13,41.9189,-3.04097e-10
231,1.13573e-20,1e+06,0.145,0,0,0.145,1.602,8.198e-12,41.9189,-4.25372e-10
232,1.13573e-20,1e+06,0.145,0,0,0.145,1.602,8.198e-12,41.9189,-4.25372e-10
233,3.95318e-19,1e+06,0.14625,0,0,0.14625,1.602,9.11627e-11,41.9189,1.28834e-10
234,3.95318e-19,1e+06,0.14625,0,0,0.14625,1.602,9.11627e-11,41.9189,1.28834e-10
235,3.30448e-18,1e+06,0.1475,0,0,0.1475,1.602,2.88758e-10,41.9189,2.0417e-09
236,3.30448e-18,1e+06,0.1475,0,0,0.1475,1.602,2.88758e-10,41.9189,2.0417e-09
237,1.63365e-17,1e+06,0.14875,0,0,0.14875,1.602,7.03382e-10,41.9189,8.00558e-09
238,1.63365e-17,1e+06,0.14875,0,0,0.14875,1.602,7.03382e-10,41.9189,8.00558e-09
239,5.13254e-17,1e+06,0.15,0,0,0.15,1.602,1.35055e-09,41.9189,2.04989e-08
240,5.13254e-17,1e+06,0.15,0,0,0.15,1.602,1.35055e-09,41.9189,2.04989e-08
241,7.95224e-17,1e+06,0.15125,0,0,0.15125,1.602,2.05313e-09,41.9189,4.39448e-08
242,7.95224e-17,1e+06,0.15125,0,0,0.15125,1.602,2.05313e-09,41.9189,4.39448e-08
243,6.09562e-17,1e+06,0.1525,0,0,0.1525,1.602,1.77773e-09,41.9189,7.42002e-08
244,6.09562e-17,1e+06,0.1525,0,0,0.1525,1.602,1.77773e-09,41.9189,7.42002e-08
245,2.23384e-16,1e+06,0.15375,0,0,0.15375,1.602,2.14348e-09,41.9189,9.14491e-08
246,2.23384e-16,1e+06,0.15375,0,0,0.15375,1.602,2.14348e-09,41.9189,9.14491e-08
247,1.1537e-14,1e+06,0.155,0,0,0.155,1.602,1.6126e-08,41.9189,1.67876e-08
248,1.1537e-14,1e+06,0.155,0,0,0.155,1.602,1.6126e-08,41.9189,1.67876e-08
249,1.02794e-13,1e+06,0.15625,0,0,0.15625,1.602,5.20626e-08,41.9189,-3.31204e-07
250,1.02794e-13,1e+06,0.15625,0,0,0.15625,1.602,5.20626e-08,41.9189,-3.31204e-07
251,5.66371e-13,1e+06,0.1575,0,0,0.1575,1.602,1.29884e-07,41.9189,-1.3537e-06
252,5.66371e-13,1e+06,0.1575,0,0,0.1575,1.602,1.29884e-07,41.9189,-1.3537e-06
253,2.24904e-12,1e+06,0.15875,0,0,0.15875,1.602,2.7421e-07,41.9189,-3.74224e-06
254,2.24904e-12,1e+06,0.15875,0,0,0.15875,1.602,2.7421e-07,41.9189,-3.74224e-06
255,6.47265e-12,1e+06,0.16,0,0,0.16,1.602,5.01284e-07,41.9189,-8.56502e-06
256,6.47265e-12,1e+06,0.16,0,0,0.16,1.602,5.01284e-07,41.9189,-8.56502e-06
257,1.17519e-11,1e+06,0.16125,0,0,0.16125,1.602,7.72587e-07,41.9189,-1.69118e-05
258,1.17519e-11,1e+06,0.16125,0,0,0.16125,1.602,7.72587e-07,41.9189,-1.69118e-05
259,3.93691e-12,1e+06,0.1625,0,0,0.1625,1.602,8.92947e-07,41.9189,-2.88792e-05
260,3.93691e-12,1e+06,0.1625,0,0,0.1625,1.602,8.92947e-07,41.9189,-2.88792e-05
261,2.4742e-11,1e+06,0.16375,0,0,0.16375,1.602,2.87677e-07,41.9189,-4.03702e-05
262,2.4742e-11,1e+06,0.16375,0,0,0.16375,1.602,2.87677e-07,41.9189,-4.03702e-05
263,2.90242e-10,1e+06,0.165,0,0,0.165,1.602,2.40283e-06,41.9189,-3.64553e-05
264,2.90242e-10,1e+06,0.165,0,0,0.165,1.602,2.40283e-06,41.9189,-3.64553e-05
265,3.71856e-09,1e+06,0.16625,0,0,0.16625,1.602,1.00458e-05,41.9189,2.28031e-05
266,3.71856e-09,1e+06,0.16625,0,0,0.16625,1.602,1.00458e-05,41.9189,2.28031e-05
267,2.16318e-08,1e+06,0.1675,0,0,0.1675,1.602,2.81572e-05,41.9189,0.000227555
268,2.16318e-08,1e+06,0.1675,0,0,0.1675,1.602,2.81572e-05,41.9189,0.000227555
269,8.26997e-08,999999,0.16875,0,0,0.16875,1.602,6.66439e-05,41.9189,0.000762899
270,8.26997e-08,999999,0.16875,0,0,0.16875,1.602,6.66439e-05,41.9189,0.000762899
271,2.32742e-07,999997,0.17,0,0,0.17,1.602,0.000142195,41.9189,0.00197918
272,2.32742e-07,999997,0.17,0,0,0.17,1.602,0.000142195,41.9189,0.00197918
273,5.25675e-07,999993,0.17125,0,0,0.17125,1.60199,0.000281387,41.9189,0.0045005
274,5.25675e-07,999993,0.17125,0,0,0.17125,1.60199,0.000281387,41.9189,0.0045005
275,1.02265e-06,999985,0.1725,0,0,0.1725,1.60199,0.000524265,41.9189,0.00937594
276,1.02265e-06,999985,0.1725,0,0,0.1725,1.60199,0.000524265,41.9189,0.00937594
277,1.79783e-06,999970,0.17375,0,0,0.17375,1.60197,0.000928,41.9189,0.0182834
278,1.79783e-06,999970,0.17375,0,0,0.17375,1.60197,0.000928,41.9189,0.0182834
279,2.93869e-06,999945,0.175,0,0,0.175,1.60195,0.00156989,41.9189,0.0337783
280,2.93869e-06,999945,0.175,0,0,0.175,1.60195,0.00156989,41.9189,0.0337783
281,4.53831e-06,999903,0.17625,0,0,0.17625,1.60191,0.00254859,41.9189,0.0595779
282,4.53831e-06,999903,0.17625,0,0,0.17625,1.60191,0.00254859,41.9189,0.0595779
283,6.68219e-06,999835,0.1775,0,0,0.1775,1.60184,0.00398275,41.9189,0.100852
284,6.68219e-06,999835,0.1775,0,0,0.1775,1.60184,0.00398275,41.9189,0.100852
285,9.43085e-06,999731,0.17875,0,0,0.17875,1.60174,0.00600548,41.9189,0.164472
286,9.43085e-06,999731,0.17875,0,0,0.17875,1.60174,0.00600548,41.9189,0.164472
287,1.28028e-05,999577,0.18,0,0,0.18,1.60159,0.00875541,41.9189,0.259188
288,1.28028e-05,999577,0.18,0,0,0.18,1.60159,0.00875541,41.9189,0.259188
289,1.67588e-05,999354,0.18125,0,0,0.18125,1.60138,0.0123629,41.9189,0.395641
290,1.67588e-05,999354,0.18125,0,0,0.18125,1.60138,0.0123629,41.9189,0.395641
291,2.11962e-05,999042,0.1825,0,0,0.1825,1.60108,0.0169359,41.9189,0.586236
292,2.11962e-05,999042,0.1825,0,0,0.1825,1.60108,0.0169359,41.9189,0.586236
293,2.59494e-05,998620,0.18375,0,0,0.18375,1.60067,0.0225438,41.9189,0.844749
294,2.59494e-05,998620,0.18375,0,0,0.18375,1.60067,0.0225438,41.9189,0.844749
295,3.08088e-05,998064,0.185,0,0,0.185,1.60014,0.0292084,41.9189,1.18588
296,3.08088e-05,998064,0.185,0,0,0.185,1.60014,0.0292084,41.9189,1.18588
297,3.55414e-05,997348,0.18625,0,0,0.18625,1.59945,0.0368947,41.9189,1.62446
298,3.55414e-05,997348,0.18625,0,0,0.18625,1.59945,0.0368947,41.9189,1.62446
299,3.99295e-05,996451,0.1875,0,0,0.1875,1.59859,0.0455192,41.9189,2.17498
300,3.99295e-05,996451,0.1875,0,0,0.1875,1.59859,0.0455192,41.9189,2.17498
301,4.37952e-05,995351,0.18875,0,0,0.18875,1.59753,0.0549516,41.9189,2.85064
302,4.37952e-05,995351,0.18875,0,0,0.18875,1.59753,0.0549516,41.9189,2.85064
303,4.70452e-05,994029,0.19,0,0,0.19,1.59625,0.0650451,41.9189,3.66327
304,4.70452e-05,994029,0.19,0,0,0.19,1.59625,0.0650451,41.9189,3.66327
305,4.96836e-05,992469,0.19125,0,0,0.19125,1.59475,0.0756414,41.9189,4.62252
306,4.96836e-05,992469,0.19125,0,0,0.19125,1.59475,0.0756414,41.9189,4.62252
307,5.18718e-05,990661,0.1925,0,0,0.1925,1.59301,0.0866252,41.9189,5.73686
308,5.18718e-05,990661,0.1925,0,0,0.1925,1.59301,0.0866252,41.9189,5.73686
309,5.39604e-05,988593,0.19375,0,0,0.19375,1.59101,0.0979303,41.9189,7.01282
310,5.39604e-05,988593,0.19375,0,0,0.19375,1.59101,0.0979303,41.9189,7.01282
311,5.66714e-05,986256,0.195,0,0,0.195,1.58875,0.10964,41.9189,8.45819
312,5.66714e-05,986256,0.195,0,0,0.195,1.58875,0.10964,41.9189,8.45819
313,6.12558e-05,983634,0.19625,0,0,0.19625,1.58622,0.122024,41.9189,10.0818
314,6.12558e-05,983634,0.19625,0,0,0.19625,1.58622,0.122024,41.9189,10.0818
315,6.98526e-05,980704,0.1975,0,0,0.1975,1.58338,0.135752,41.9189,11.9013
316,6.98526e-05,980704,0.1975,0,0,0.1975,1.58338,0.135752,41.9189,11.9013
317,8.55122e-05,977418,0.19875,0,0,0.19875,1.58019,0.15187,41.9189,13.9462
318,8.55122e-05,977418,0.19875,0,0,0.19875,1.58019,0.15187,41.9189,13.9462
319,0.000109255,973696,0.2,0,0,0.2,1.57658,0.171819,41.9189,16.2707
320,0.000109255,973696,0.2,0,0,0.2,1.57658,0.171819,41.9189,16.2707
321,0.000134541,969408,0.20125,0,0,0.20125,1.57241,0.195648,41.9189,18.9545
322,0.000134541,969408,0.20125,0,0,0.20125,1.57241,0.195648,41.9189,18.9545
323,0.000129848,964463,0.2025,0,0,0.2025,1.56759,0.219722,41.9189,22.0651
324,0.000129848,964463,0.2025,0,0,0.2025,1.56759,0.219722,41.9189,22.0651
325,5.76653e-05,958908,0.20375,0,0,0.20375,1.56217,0.234769,41.9189,25.571
326,5.76653e-05,958908,0.20375,0,0,0.20375,1.56217,0.234769,41.9189,25.571
327,1.42118e-06,953163,0.205,0,0,0.205,1.55655,0.237808,41.9189,29.2167
328,1.42118e-06,953163,0.205,0,0,0.205,1.55655,0.237808,41.9189,29.2167
329,0.000114196,947467,0.20625,0,0,0.20625,1.55096,0.227082,41.9189,32.847
330,0.000114196,947467,0.20625,0,0,0.20625,1.55096,0.227082,41.9189,32.847
331,2.62991e-05,942337,0.2075,0,0,0.2075,1.54591,0.215329,41.9189,36.133
332,2.62991e-05,942337,0.2075,0,0,0.2075,1.54591,0.215329,41.9189,36.133
333,0.000128667,937295,0.20875,0,0,0.20875,1.54095,0.202987,41.9189,39.3744
334,0.000128667,937295,0.20875,0,0,0.20875,1.54095,0.202987,41.9189,39.3744
335,6.55351e-05,932844,0.21,0,0,0.21,1.53655,0.198663,41.9189,42.2506
336,6.55351e-05,932844,0.21,0,0,0.21,1.53655,0.198663,41.9189,42.2506
337,0.000126762,928043,0.21125,0,0,0.21125,1.53181,0.194341,41.9189,45.3613
338,0.000126762,928043,0.21125,0,0,0.21125,1.53181,0.194341,41.9189,45.3613
339,0.000137597,923838,0.2125,0,0,0.2125,1.52763,0.195985,41.919,48.0996
340,0.000137597,923838,0.2125,0,0,0.2125,1.52763,0.195985,41.919,48.0996
341,0.000167977,918966,0.21375,0,0,0.21375,1.5228,0.194028,41.9189,51.2819
342,0.000167977,918966,0.21375,0,0,0.21375,1.5228,0.194028,41.9189,51.2819
343,0.0001959,914885,0.215,0,0,0.215,1.51872,0.196894,41.919,53.9602
344,0.0001959,914885,0.215,0,0,0.215,1.51872,0.196894,41.919,53.9602
345,0.000228664,909876,0.21625,0,0,0.21625,1.51375,0.194727,41.9189,57.2573
346,0.000228664,909876,0.21625,0,0,0.21625,1.51375,0.194727,41.9189,57.2573
347,0.000259646,905932,0.2175,0,0,0.2175,1.50978,0.197744,41.919,59.8667
348,0.000259646,905932,0.2175,0,0,0.2175,1.50978,0.197744,41.919,59.8667
349,0.000301236,900778,0.21875,0,0,0.21875,1.50466,0.194871,41.9189,63.2863
350,0.000301236,900778,0.21875,0,0,0.21875,1.50466,0.194871,41.9189,63.2863
351,0.000331353,897008,0.22,0,0,0.22,1.50083,0.197754,41.919,65.8007
352,0.000331353,897008,0.22,0,0,0.22,1.50083,0.197754,41.919,65.8007
353,0.000379751,891715,0.22125,0,0,0.22125,1.49556,0.194428,41.9189,69.3406
354,0.000379751,891715,0.22125,0,0,0.22125,1.49556,0.194428,41.9189,69.3406
355,0.000413882,888143,0.2225,0,0,0.2225,1.49191,0.197643,41.919,71.7426
356,0.000413882,888143,0.2225,0,0,0.2225,1.49191,0.197643,41.919,71.7426
357,0.000462143,882694,0.22375,0,0,0.22375,1.48647,0.194424,41.9188,75.4161
358,0.000462143,882694,0.22375,0,0,0.22375,1.48647,0.194424,41.9188,75.4161
359,0.000500976,879314,0.225,0,0,0.225,1.48299,0.197934,41.9191,77.7075
360,0.000500976,879314,0.225,0,0,0.225,1.48299,0.197934,41.9191,77.7075
361,0.000553148,873695,0.22625,0,0,0.22625,1.47736,0.194416,41.9188,81.5268
362,0.000553148,873695,0.22625,0,0,0.22625,1.47736,0.194416,41.9188,81.5268
363,0.000589291,870521,0.2275,0,0,0.2275,1.47406,0.197315,41.9191,83.6957
364,0.000589291,870521,0.2275,0,0,0.2275,1.47406,0.197315,41.9191,83.6957
365,0.000646841,864762,0.22875,0,0,0.22875,1.46829,0.193997,41.9188,87.642
366,0.000646841,864762,0.22875,0,0,0.22875,1.46829,0.193997,41.9188,87.642
367,0.000674415,861786,0.23,0,0,0.23,1.46516,0.196227,41.9191,89.693
368,0.000674415,861786,0.23,0,0,0.23,1.46516,0.196227,41.9191,89.693
369,0.000705373,855918,0.23125,0,0,0.23125,1.45927,0.195436,41.9187,93.7466
370,0.000705373,855918,0.23125,0,0,0.23125,1.45927,0.195436,41.9187,93.7466
371,0.000735483,853017,0.2325,0,0,0.2325,1.45618,0.197291,41.9192,95.763
372,0.000735483,853017,0.2325,0,0,0.2325,1.45618,0.197291,41.9192,95.763
373,0.000732947,847056,0.23375,0,0,0.23375,1.4502,0.199009,41.9187,99.9141
374,0.000732947,847056,0.23375,0,0,0.23375,1.4502,0.199009,41.9187,99.9141
375,0.000680379,844100,0.235,0,0,0.235,1.44702,0.19373,41.9192,101.986
376,0.000680379,844100,0.235,0,0,0.235,1.44702,0.19373,41.9192,101.986
377,0.000643595,838415,0.23625,0,0,0.23625,1.44131,0.198432,41.9187,105.978
378,0.000643595,838415,0.23625,0,0,0.23625,1.44131,0.198432,41.9187,105.978
379,0.00056932,835246,0.2375,0,0,0.2375,1.43789,0.192606,41.9192,108.218
380,0.00056932,835246,0.2375,0,0,0.2375,1.43789,0.192606,41.9192,108.218
381,0.000513254,829869,0.23875,0,0,0.23875,1.43248,0.198103,41.9187,112.025
382,0.000513254,829869,0.23875,0,0,0.23875,1.43248,0.198103,41.9187,112.025
383,0.000434663,826443,0.24,0,0,0.24,1.42878,0.192106,41.9192,114.466
384,0.000434663,826443,0.24,0,0,0.24,1.42878,0.192106,41.9192,114.466
385,0.000373262,821385,0.24125,0,0,0.24125,1.42368,0.19779,41.9187,118.078
386,0.000373262,821385,0.24125,0,0,0.24125,1.42368,0.19779,41.9187,118.078
387,0.000286171,817690,0.2425,0,0,0.2425,1.41968,0.191308,41.9192,120.731
388,0.000286171,817690,0.2425,0,0,0.2425,1.41968,0.191308,41.9192,120.731
389,0.000219192,812979,0.24375,0,0,0.24375,1.41491,0.1973,41.9187,124.125
390,0.000219192,812979,0.24375,0,0,0.24375,1.41491,0.1973,41.9187,124.125
391,0.000130074,808996,0.245,0,0,0.245,1.41061,0.190799,41.9192,127.008
392,0.000130074,808996,0.245,0,0,0.245,1.41061,0.190799,41.9192,127.008
393,6.48987e-05,804634,0.24625,0,0,0.24625,1.40617,0.196447,41.9187,130.177
394,6.48987e-05,804634,0.24625,0,0,0.24625,1.40617,0.196447,41.9187,130.177
395,2.75522e-05,800379,0.2475,0,0,0.2475,1.40158,0.189898,41.9192,133.283
396,2.75522e-05,800379,0.2475,0,0,0.2475,1.40158,0.189898,41.9192,133.283
397,9.48533e-05,796369,0.24875,0,0,0.24875,1.39748,0.195564,41.9188,136.22
398,9.48533e-05,796369,0.24875,0,0,0.24875,1.39748,0.195564,41.9188,136.22
399,0.000188352,791840,0.25,0,0,0.25,1.3926,0.189124,41.9192,139.554
400,0.000188352,791840,0.25,0,0,0.25,1.3926,0.189124,41.9192,139.554
401,0.000260391,788178,0.25125,0,0,0.25125,1.38882,0.19508,41.9188,142.26
402,0.000260391,788178,0.25125,0,0,0.25125,1.38882,0.19508,41.9188,142.26
403,0.000348929,783360,0.2525,0,0,0.2525,1.38364,0.18917,41.9191,145.836
404,0.000348929,783360,0.2525,0,0,0.2525,1.38364,0.18917,41.9191,145.836
405,0.000424292,780019,0.25375,0,0,0.25375,1.38017,0.195233,41.9189,148.326
406,0.000424292,780019,0.25375,0,0,0.25375,1.38017,0.195233,41.9189,148.326
407,0.00051407,774909,0.255,0,0,0.255,1.37467,0.189322,41.9191,152.151
408,0.00051407,774909,0.255,0,0,0.255,1.37467,0.189322,41.9191,152.151
409,0.000582148,771888,0.25625,0,0,0.25625,1.3715,0.194635,41.9189,154.422
410,0.000582148,771888,0.25625,0,0,0.25625,1.3715,0.194635,41.9189,154.422
411,0.000680216,766523,0.2575,0,0,0.2575,1.36574,0.188153,41.9191,158.472
412,0.000680216,766523,0.2575,0,0,0.2575,1.36574,0.188153,41.9191,158.472
413,0.00073516,763846,0.25875,0,0,0.25875,1.3629,0.192442,41.919,160.502
414,0.00073516,763846,0.25875,0,0,0.25875,1.3629,0.192442,41.919,160.502
415,0.000829064,758279,0.26,0,0,0.26,1.35691,0.186495,41.919,164.74
416,0.000829064,758279,0.26,0,0,0.26,1.35691,0.186495,41.919,164.74
417,0.000892323,755915,0.26125,0,0,0.26125,1.35438,0.191475,41.919,166.547
418,0.000892323,755915,0.26125,0,0,0.26125,1.35438,0.191475,41.919,166.547
419,0.000971251,750116,0.2625,0,0,0.2625,1.34814,0.186686,41.919,171
420,0.000971251,750116,0.2625,0,0,0.2625,1.34814,0.186686,41.919,171
421,0.0010331,748008,0.26375,0,0,0.26375,1.34585,0.191392,41.9191,172.626
422,0.0010331,748008,0.26375,0,0,0.26375,1.34585,0.191392,41.9191,172.626
423,0.00111733,741994,0.265,0,0,0.265,1.33937,0.18621,41.919,177.284
424,0.00111733,741994,0.265,0,0,0.265,1.33937,0.18621,41.919,177.284
425,0.00116578,740156,0.26625,0,0,0.26625,1.33734,0.189916,41.9191,178.714
426,0.00116578,740156,0.26625,0,0,0.26625,1.33734,0.189916,41.9191,178.714
427,0.00124598,733977,0.2675,0,0,0.2675,1.33067,0.18516,41.9189,183.54
428,0.00124598,733977,0.2675,0,0,0.2675,1.33067,0.18516,41.9189,183.54
429,0.00129405,732384,0.26875,0,0,0.26875,1.32889,0.18884,41.9191,184.79
430,0.00129405,732384,0.26875,0,0,0.26875,1.32889,0.18884,41.9191,184.79
431,0.00136855,726047,0.27,0,0,0.27,1.32203,0.184489,41.9189,189.783
432,0.00136855,726047,0.27,0,0,0.27,1.32203,0.184489,41.9189,189.783
433,0.00140699,724675,0.27125,0,0,0.27125,1.32047,0.18743,41.9192,190.869
434,0.00140699,724675,0.27125,0,0,0.27125,1.32047,0.18743,41.9192,190.869
435,0.00147725,718217,0.2725,0,0,0.2725,1.31347,0.183469,41.9189,196
436,0.00147725,718217,0.2725,0,0,0.2725,1.31347,0.183469,41.9189,196
437,0.00151266,717045,0.27375,0,0,0.27375,1.3121,0.186202,41.9192,196.936
438,0.00151266,717045,0.27375,0,0,0.27375,1.3121,0.186202,41.9192,196.936
439,0.00157596,710479,0.275,0,0,0.275,1.30496,0.18279,41.9189,202.198
440,0.00157596,710479,0.275,0,0,0.275,1.30496,0.18279,41.9189,202.198
441,0.0016086,709476,0.27625,0,0,0.27625,1.30377,0.185344,41.9192,203.006
442,0.0016086,709476,0.27625,0,0,0.27625,1.30377,0.185344,41.9192,203.006
443,0.00165879,702815,0.2775,0,0,0.2775,1.2965,0.182998,41.9189,208.39
444,0.00165879,702815,0.2775,0,0,0.2775,1.2965,0.182998,41.9189,208.39
445,0.00168425,701929,0.27875,0,0,0.27875,1.29543,0.185034,41.9192,209.11
446,0.00168425,701929,0.27875,0,0,0.27875,1.29543,0.185034,41.9192,209.11
447,0.00171172,695200,0.28,0,0,0.28,1.28805,0.184019,41.9189,214.597
448,0.00171172,695200,0.28,0,0,0.28,1.28805,0.184019,41.9189,214.597
449,0.00166579,694364,0.28125,0,0,0.28125,1.28703,0.180559,41.9192,215.282
450,0.00166579,694364,0.28125,0,0,0.28125,1.28703,0.180559,41.9192,215.282
451,0.00169177,687823,0.2825,0,0,0.2825,1.27983,0.179936,41.9189,220.662
452,0.00169177,687823,0.2825,0,0,0.2825,1.27983,0.179936,41.9189,220.662
453,0.00170689,687017,0.28375,0,0,0.28375,1.27884,0.18199,41.9192,221.328
454,0.00170689,687017,0.28375,0,0,0.28375,1.27884,0.18199,41.9192,221.328
455,0.00170998,680411,0.285,0,0,0.285,1.27154,0.183104,41.9189,226.807
456,0.00170998,680411,0.285,0,0,0.285,1.27154,0.183104,41.9189,226.807
457,0.00168855,679558,0.28625,0,0,0.28625,1.27049,0.180511,41.9192,227.518
458,0.00168855,679558,0.28625,0,0,0.28625,1.27049,0.180511,41.9192,227.518
459,0.00172543,673100,0.2875,0,0,0.2875,1.26332,0.178858,41.9189,232.922
460,0.00172543,673100,0.2875,0,0,0.2875,1.26332,0.178858,41.9189,232.922
461,0.00170791,672321,0.28875,0,0,0.28875,1.26236,0.179291,41.9192,233.577
462,0.00170791,672321,0.28875,0,0,0.28875,1.26236,0.179291,41.9192,233.577
463,0.00170234,665874,0.29,0,0,0.29,1.25517,0.181565,41.9189,239.019
464,0.00170234,665874,0.29,0,0,0.29,1.25517,0.181565,41.9189,239.019
465,0.00173598,664996,0.29125,0,0,0.29125,1.25409,0.182162,41.9192,239.763
466,0.00173598,664996,0.29125,0,0,0.29125,1.25409,0.182162,41.9192,239.763
467,0.00178102,658551,0.2925,0,0,0.2925,1.24686,0.179264,41.9189,245.251
468,0.00178102,658551,0.2925,0,0,0.2925,1.24686,0.179264,41.9189,245.251
469,0.00167081,657803,0.29375,0,0,0.29375,1.24593,0.173322,41.9192,245.89
470,0.00167081,657803,0.29375,0,0,0.29375,1.24593,0.173322,41.9192,245.89
471,0.00167249,651643,0.295,0,0,0.295,1.23901,0.175712,41.9189,251.18
472,0.00167249,651643,0.295,0,0,0.295,1.23901,0.175712,41.9189,251.18
473,0.00179631,650812,0.29625,0,0,0.29625,1.23796,0.185389,41.9193,251.898
474,0.00179631,650812,0.29625,0,0,0.29625,1.23796,0.185389,41.9193,251.898
475,0.00156931,644217,0.2975,0,0,0.2975,1.23054,0.203647,41.9188,257.612
476,0.00156931,644217,0.2975,0,0,0.2975,1.23054,0.203647,41.9188,257.612
477,0.00120986,642600,0.29875,0,0,0.29875,1.22856,0.172341,41.9193,259.02
478,0.00120986,642600,0.29875,0,0,0.29875,1.22856,0.172341,41.9193,259.02
479,0.0010204,637430,0.3,0,0,0.3,1.22273,0.188669,41.9188,263.541
480,0.0010204,637430,0.3,0,0,0.3,1.22273,0.188669,41.9188,263.541
481,0.00057982,635076,0.30125,0,0,0.30125,1.21993,0.161019,41.9192,265.61
482,0.00057982,635076,0.30125,0,0,0.30125,1.21993,0.161019,41.9192,265.61
483,0.000232352,631171,0.3025,0,0,0.3025,1.21549,0.184874,41.9189,269.055
484,0.000232352,631171,0.3025,0,0,0.3025,1.21549,0.184874,41.9189,269.055
485,8.24902e-05,627757,0.30375,0,0,0.30375,1.21149,0.164597,41.9192,272.08
486,8.24902e-05,627757,0.30375,0,0,0.30375,1.21149,0.164597,41.9192,272.08
487,0.000348197,624779,0.305,0,0,0.305,1.20806,0.182742,41.919,274.731
488,0.000348197,624779,0.305,0,0,0.305,1.20806,0.182742,41.919,274.731
489,0.000603777,620569,0.30625,0,0,0.30625,1.20316,0.166742,41.9191,278.495
490,0.000603777,620569,0.30625,0,0,0.30625,1.20316,0.166742,41.9191,278.495
491,0.000807889,618317,0.3075,0,0,0.3075,1.20053,0.180604,41.9191,280.517
492,0.000807889,618317,0.3075,0,0,0.3075,1.20053,0.180604,41.9191,280.517
493,0.00101402,613509,0.30875,0,0,0.30875,1.19493,0.168077,41.9191,284.852
494,0.00101402,613509,0.30875,0,0,0.30875,1.19493,0.168077,41.9191,284.852
495,0.00116665,611821,0.31,0,0,0.31,1.19294,0.17842,41.9192,286.381
496,0.00116665,611821,0.31,0,0,0.31,1.19294,0.17842,41.9192,286.381
497,0.00133109,606578,0.31125,0,0,0.31125,1.18682,0.168797,41.919,291.151
498,0.00133109,606578,0.31125,0,0,0.31125,1.18682,0.168797,41.919,291.151
499,0.00144529,605320,0.3125,0,0,0.3125,1.1853,0.176556,41.9192,292.301
500,0.00144529,605320,0.3125,0,0,0.3125,1.1853,0.176556,41.9192,292.301
501,0.00157266,599760,0.31375,0,0,0.31375,1.1788,0.169578,41.919,297.404
502,0.00157266,599760,0.31375,0,0,0.31375,1.1788,0.169578,41.919,297.404
503,0.00167568,598811,0.315,0,0,0.315,1.17763,0.176742,41.9192,298.278
504,0.00167568,598811,0.315,0,0,0.315,1.17763,0.176742,41.9192,298.278
505,0.00174961,592966,0.31625,0,0,0.31625,1.17077,0.173647,41.919,303.691
506,0.00174961,592966,0.31625,0,0,0.31625,1.17077,0.173647,41.919,303.691
507,0.00177337,592157,0.3175,0,0,0.3175,1.16976,0.174263,41.9193,304.444
508,0.00177337,592157,0.3175,0,0,0.3175,1.16976,0.174263,41.9193,304.444
509,0.00182596,586310,0.31875,0,0,0.31875,1.16287,0.172469,41.919,309.907
510,0.00182596,586310,0.31875,0,0,0.31875,1.16287,0.172469,41.919,309.907
511,0.00178899,585579,0.32,0,0,0.32,1.16195,0.170445,41.9193,310.593
512,0.00178899,585579,0.32,0,0,0.32,1.16195,0.170445,41.9193,310.593
513,0.0018135,579845,0.32125,0,0,0.32125,1.15516,0.170101,41.919,315.999
514,0.0018135,579845,0.32125,0,0,0.32125,1.15516,0.170101,41.919,315.999
515,0.00179659,579130,0.3225,0,0,0.3225,1.15425,0.169473,41.9193,316.676
516,0.00179659,579130,0.3225,0,0,0.3225,1.15425,0.169473,41.9193,316.676
517,0.00181632,573449,0.32375,0,0,0.32375,1.14749,0.169475,41.9191,322.079
518,0.00181632,573449,0.32375,0,0,0.32375,1.14749,0.169475,41.9191,322.079
519,0.00180013,572735,0.325,0,0,0.325,1.14658,0.168592,41.9193,322.761
520,0.00180013,572735,0.325,0,0,0.325,1.14658,0.168592,41.9193,322.761
521,0.00182447,567117,0.32625,0,0,0.32625,1.13987,0.168274,41.9191,328.152
522,0.00182447,567117,0.32625,0,0,0.32625,1.13987,0.168274,41.9191,328.152
523,0.00181997,566419,0.3275,0,0,0.3275,1.13898,0.168651,41.9193,328.825
524,0.00181997,566419,0.3275,0,0,0.3275,1.13898,0.168651,41.9193,328.825
525,0.00183601,560811,0.32875,0,0,0.32875,1.13224,0.169047,41.9191,334.255
526,0.00183601,560811,0.32875,0,0,0.32875,1.13224,0.169047,41.9191,334.255
527,0.00181956,560099,0.33,0,0,0.33,1.13133,0.167668,41.9193,334.948
528,0.00181956,560099,0.33,0,0,0.33,1.13133,0.167668,41.9193,334.948
529,0.00185272,554574,0.33125,0,0,0.33125,1.12467,0.166747,41.9191,340.345
530,0.00185272,554574,0.33125,0,0,0.33125,1.12467,0.166747,41.9191,340.345
531,0.00177882,553900,0.3325,0,0,0.3325,1.1238,0.162755,41.9193,341.007
532,0.00177882,553900,0.3325,0,0,0.3325,1.1238,0.162755,41.9193,341.007
533,0.00180273,548564,0.33375,0,0,0.33375,1.11733,0.16255,41.9191,346.265
534,0.00180273,548564,0.33375,0,0,0.33375,1.11733,0.16255,41.9191,346.265
535,0.00180626,547899,0.335,0,0,0.335,1.11648,0.163241,41.9193,346.924
536,0.00180626,547899,0.335,0,0,0.335,1.11648,0.163241,41.9193,346.924
537,0.00182417,542560,0.33625,0,0,0.33625,1.10998,0.163048,41.9191,352.232
538,0.00182417,542560,0.33625,0,0,0.33625,1.10998,0.163048,41.9191,352.232
539,0.00173958,541904,0.3375,0,0,0.3375,1.10913,0.157802,41.9193,352.887
540,0.00173958,541904,0.3375,0,0,0.3375,1.10913,0.157802,41.9193,352.887
541,0.00177409,536800,0.33875,0,0,0.33875,1.10289,0.156745,41.9191,358.006
542,0.00177409,536800,0.33875,0,0,0.33875,1.10289,0.156745,41.9191,358.006
543,0.00180593,536187,0.34,0,0,0.34,1.10209,0.160575,41.9193,358.623
544,0.00180593,536187,0.34,0,0,0.34,1.10209,0.160575,41.9193,358.623
545,0.00179782,530952,0.34125,0,0,0.34125,1.09566,0.162589,41.9192,363.919
546,0.00179782,530952,0.34125,0,0,0.34125,1.09566,0.162589,41.9192,363.919
547,0.00180394,530264,0.3425,0,0,0.3425,1.09477,0.161075,41.9193,364.618
548,0.00180394,530264,0.3425,0,0,0.3425,1.09477,0.161075,41.9193,364.618
549,0.00186139,525112,0.34375,0,0,0.34375,1.08841,0.158404,41.9192,369.877
550,0.00186139,525112,0.34375,0,0,0.34375,1.08841,0.158404,41.9192,369.877
551,0.00173028,524531,0.345,0,0,0.345,1.08765,0.152291,41.9194,370.472
552,0.00173028,524531,0.345,0,0,0.345,1.08765,0.152291,41.9194,370.472
553,0.00173235,519635,0.34625,0,0,0.34625,1.08159,0.154681,41.9191,375.512
554,0.00173235,519635,0.34625,0,0,0.34625,1.08159,0.154681,41.9191,375.512
555,0.00190171,518982,0.3475,0,0,0.3475,1.08071,0.165891,41.9194,376.186
556,0.00190171,518982,0.3475,0,0,0.3475,1.08071,0.165891,41.9194,376.186
557,0.00161211,513635,0.34875,0,0,0.34875,1.0741,0.184606,41.919,381.741
558,0.00161211,513635,0.34875,0,0,0.34875,1.0741,0.184606,41.919,381.741
559,0.000870326,512258,0.35,0,0,0.35,1.07229,0.134397,41.9195,383.178
560,0.000870326,512258,0.35,0,0,0.35,1.07229,0.134397,41.9195,383.178
561,0.000774556,508913,0.35125,0,0,0.35125,1.06815,0.144164,41.9191,386.683
562,0.000774556,508913,0.35125,0,0,0.35125,1.06815,0.144164,41.9191,386.683
563,0.000822793,507147,0.3525,0,0,0.3525,1.06586,0.15351,41.9194,388.541
564,0.000822793,507147,0.3525,0,0,0.3525,1.06586,0.15351,41.9194,388.541
565,0.00082271,503472,0.35375,0,0,0.35375,1.06127,0.148457,41.9192,392.424
566,0.00082271,503472,0.35375,0,0,0.35375,1.06127,0.148457,41.9192,392.424
567,0.000813859,501894,0.355,0,0,0.355,1.05923,0.148484,41.9194,394.099
568,0.000813859,501894,0.355,0,0,0.355,1.05923,0.148484,41.9194,394.099
569,0.000965838,498239,0.35625,0,0,0.35625,1.05463,0.146503,41.9192,397.992
570,0.000965838,498239,0.35625,0,0,0.35625,1.05463,0.146503,41.9192,397.992
571,0.00113571,496744,0.3575,0,0,0.3575,1.05269,0.150165,41.9194,399.593
572,0.00113571,496744,0.3575,0,0,0.3575,1.05269,0.150165,41.9194,399.593
573,0.00106312,492960,0.35875,0,0,0.35875,1.04791,0.153048,41.9192,403.658
574,0.00106312,492960,0.35875,0,0,0.35875,1.04791,0.153048,41.9192,403.658
575,0.000352117,491358,0.36,0,0,0.36,1.04583,0.117783,41.9194,405.387
576,0.000352117,491358,0.36,0,0,0.36,1.04583,0.117783,41.9194,405.387
577,2.83891e-05,488922,0.36125,0,0,0.36125,1.04274,0.137579,41.9193,408.024
578,2.83891e-05,488922,0.36125,0,0,0.36125,1.04274,0.137579,41.9193,408.024
579,0.00019842,486582,0.3625,0,0,0.3625,1.03972,0.145817,41.9194,410.567
580,0.00019842,486582,0.3625,0,0,0.3625,1.03972,0.145817,41.9194,410.567
581,0.000659365,483854,0.36375,0,0,0.36375,1.03623,0.118281,41.9193,413.545
582,0.000659365,483854,0.36375,0,0,0.36375,1.03623,0.118281,41.9193,413.545
583,0.000793112,482536,0.365,0,0,0.365,1.03453,0.129162,41.9194,414.989
584,0.000793112,482536,0.365,0,0,0.365,1.03453,0.129162,41.9194,414.989
585,0.000611896,479417,0.36625,0,0,0.36625,1.03053,0.139592,41.9193,418.417
586,0.000611896,479417,0.36625,0,0,0.36625,1.03053,0.139592,41.9193,418.417
587,6.3013e-05,477722,0.3675,0,0,0.3675,1.02832,0.104761,41.9194,420.288
588,6.3013e-05,477722,0.3675,0,0,0.3675,1.02832,0.104761,41.9194,420.288
589,1.32202e-06,475887,0.36875,0,0,0.36875,1.02596,0.111363,41.9193,422.319
590,1.32202e-06,475887,0.36875,0,0,0.36875,1.02596,0.111363,41.9193,422.319
591,9.96276e-05,473953,0.37,0,0,0.37,1.02345,0.118897,41.9194,424.466
592,9.96276e-05,473953,0.37,0,0,0.37,1.02345,0.118897,41.9194,424.466
593,0.000434747,471857,0.37125,0,0,0.37125,1.02073,0.0962106,41.9194,426.801
594,0.000434747,471857,0.37125,0,0,0.37125,1.02073,0.0962106,41.9194,426.801
595,0.000423287,470735,0.3725,0,0,0.3725,1.01927,0.0973299,41.9194,428.055
596,0.000423287,470735,0.3725,0,0,0.3725,1.01927,0.0973299,41.9194,428.055
597,0.000360314,468605,0.37375,0,0,0.37375,1.01651,0.102695,41.9194,430.441
598,0.000360314,468605,0.37375,0,0,0.37375,1.01651,0.102695,41.9194,430.441
599,8.41216e-06,467298,0.375,0,0,0.375,1.0148,0.0772187,41.9194,431.909
600,8.41216e-06,467298,0.375,0,0,0.375,1.0148,0.0772187,41.9194,431.909
601,3.75732e-05,466062,0.37625,0,0,0.37625,1.01319,0.0758717,41.9194,433.301
602,3.75732e-05,466062,0.37625,0,0,0.37625,1.01319,0.0758717,41.9194,433.301
603,2.17739e-05,464801,0.3775,0,0,0.3775,1.01154,0.0771013,41.9194,434.724
604,2.17739e-05,464801,0.3775,0,0,0.3775,1.01154,0.0771013,41.9194,434.724
605,0.000236511,463528,0.37875,0,0,0.37875,1.00988,0.0611189,41.9194,436.164
606,0.000236511,463528,0.37875,0,0,0.37875,1.00988,0.0611189,41.9194,436.164
607,0.000160986,462810,0.38,0,0,0.38,1.00894,0.0571434,41.9194,436.978
608,0.000160986,462810,0.38,0,0,0.38,1.00894,0.0571434,41.9194,436.978
609,0.000215771,461672,0.38125,0,0,0.38125,1.00745,0.0557975,41.9194,438.269
610,0.000215771,461672,0.38125,0,0,0.38125,1.00745,0.0557975,41.9194,438.269
611,6.5042e-05,461001,0.3825,0,0,0.3825,1.00657,0.0436408,41.9194,439.032
612,6.5042e-05,461001,0.3825,0,0,0.3825,1.00657,0.0436408,41.9194,439.032
613,0.000126962,460267,0.38375,0,0,0.38375,1.0056,0.039916,41.9194,439.867
614,0.000126962,460267,0.38375,0,0,0.38375,1.0056,0.039916,41.9194,439.867
615,9.9953e-06,459719,0.385,0,0,0.385,1.00488,0.0335514,41.9194,440.492
616,9.9953e-06,459719,0.385,0,0,0.385,1.00488,0.0335514,41.9194,440.492
617,7.02413e-06,459194,0.38625,0,0,0.38625,1.0042,0.0307537,41.9194,441.09
618,7.02413e-06,459194,0.38625,0,0,0.38625,1.0042,0.0307537,41.9194,441.09
619,2.98748e-05,458736,0.3875,0,0,0.3875,1.00359,0.0280928,41.9194,441.612
620,2.98748e-05,458736,0.3875,0,0,0.3875,1.00359,0.0280928,41.9194,441.612
621,9.63665e-05,458299,0.38875,0,0,0.38875,1.00302,0.0210624,41.9194,442.111
622,9.63665e-05,458299,0.38875,0,0,0.38875,1.00302,0.0210624,41.9194,442.111
623,0.000101627,458068,0.39,0,0,0.39,1.00272,0.0212851,41.9194,442.376
624,0.000101627,458068,0.39,0,0,0.39,1.00272,0.0212851,41.9194,442.376
625,9.39892e-05,457623,0.39125,0,0,0.39125,1.00213,0.021585,41.9194,442.884
626,9.39892e-05,457623,0.39125,0,0,0.39125,1.00213,0.021585,41.9194,442.884
627,7.64981e-06,457383,0.3925,0,0,0.3925,1.00182,0.0145636,41.9194,443.159
628,7.64981e-06,457383,0.3925,0,0,0.3925,1.00182,0.0145636,41.9194,443.159
629,1.18985e-05,457163,0.39375,0,0,0.39375,1.00153,0.0152449,41.9194,443.411
630,1.18985e-05,457163,0.39375,0,0,0.39375,1.00153,0.0152449,41.9194,443.411
631,6.606e-06,456901,0.395,0,0,0.395,1.00118,0.0159996,41.9194,443.711
632,6.606e-06,456901,0.395,0,0,0.395,1.00118,0.0159996,41.9194,443.711
633,2.74988e-05,456657,0.39625,0,0,0.39625,1.00086,0.0130852,41.9194,443.99
634,2.74988e-05,456657,0.39625,0,0,0.39625,1.00086,0.0130852,41.9194,443.99
635,1.72667e-05,456488,0.3975,0,0,0.3975,1.00064,0.0125034,41.9195,444.184
636,1.72667e-05,456488,0.3975,0,0,0.3975,1.00064,0.0125034,41.9195,444.184
637,3.80145e-05,456263,0.39875,0,0,0.39875,1.00034,0.0117841,41.9195,444.442
638,3.80145e-05,456263,0.39875,0,0,0.39875,1.00034,0.0117841,41.9195,444.442
639,3.39921e-05,456117,0.4,0,0,0.4,1.00015,0.010863,41.9195,444.61
640,3.39921e-05,456117,0.4,0,0,0.4,1.00015,0.010863,41.9195,444.61
641,3.92943e-05,455921,0.40125,0,0,0.40125,0.99989,0.0104105,41.9195,444.834
642,3.92943e-05,455921,0.40125,0,0,0.40125,0.99989,0.0104105,41.9195,444.834
643,9.4362e-06,455789,0.4025,0,0,0.4025,0.999716,0.00768171,41.9195,444.985
644,9.4362e-06,455789,0.4025,0,0,0.4025,0.999716,0.00768171,41.9195,444.985
645,1.36531e-05,455680,0.40375,0,0,0.40375,0.999572,0.0078492,41.9195,445.111
646,1.36531e-05,455680,0.40375,0,0,0.40375,0.999572,0.0078492,41.9195,445.111
647,1.91114e-05,455543,0.405,0,0,0.405,0.999391,0.00736677,41.9195,445.269
648,1.91114e-05,455543,0.405,0,0,0.405,0.999391,0.00736677,41.9195,445.269
649,1.89455e-05,455449,0.40625,0,0,0.40625,0.999266,0.00474283,41.9195,445.377
650,1.89455e-05,455449,0.40625,0,0,0.40625,0.999266,0.00474283,41.9195,445.377
651,1.07477e-05,455394,0.4075,0,0,0.4075,0.999194,0.00428121,41.9195,445.439
652,1.07477e-05,455394,0.4075,0,0,0.4075,0.999194,0.00428121,41.9195,445.439
653,2.10653e-05,455314,0.40875,0,0,0.40875,0.999089,0.00359219,41.9195,445.531
654,2.10653e-05,455314,0.40875,0,0,0.40875,0.999089,0.00359219,41.9195,445.531
655,2.05852e-06,455282,0.41,0,0,0.41,0.999046,0.00192237,41.9195,445.569
656,2.05852e-06,455282,0.41,0,0,0.41,0.999046,0.00192237,41.9195,445.569
657,7.14676e-06,455254,0.41125,0,0,0.41125,0.99901,0.00131586,41.9195,445.6
658,7.14676e-06,455254,0.41125,0,0,0.41125,0.99901,0.00131586,41.9195,445.6
659,2.1211e-06,455241,0.4125,0,0,0.4125,0.998992,0.000682225,41.9195,445.616
660,2.1211e-06,455241,0.4125,0,0,0.4125,0.998992,0.000682225,41.9195,445.616
661,3.09321e-06,455233,0.41375,0,0,0.41375,0.998982,0.000122898,41.9195,445.624
662,3.09321e-06,455233,0.41375,0,0,0.41375,0.998982,0.000122898,41.9195,445.624
663,4.99493e-07,455237,0.415,0,0,0.415,0.998986,0.000283123,41.9195,445.62
664,4.99493e-07,455237,0.415,0,0,0.415,0.998986,0.000283123,41.9195,445.62
665,2.01701e-06,455243,0.41625,0,0,0.41625,0.998993,0.000523979,41.9195,445.613
666,2.01701e-06,455243,0.41625,0,0,0.41625,0.998993,0.000523979,41.9195,445.613
667,3.75301e-07,455254,0.4175,0,0,0.4175,0.999008,0.000690862,41.9195,445.6
668,3.75301e-07,455254,0.4175,0,0,0.4175,0.999008,0.000690862,41.9195,445.6
669,1.74905e-06,455265,0.41875,0,0,0.41875,0.999022,0.000823371,41.9195,445.588
670,1.74905e-06,455265,0.41875,0,0,0.41875,0.999022,0.000823371,41.9195,445.588
671,3.47644e-06,455282,0.42,0,0,0.42,0.999042,0.000730229,41.9195,445.569
672,3.47644e-06,455282,0.42,0,0,0.42,0.999042,0.000730229,41.9195,445.569
673,3.53565e-06,455289,0.42125,0,0,0.42125,0.999052,0.000705831,41.9195,445.56
674,3.53565e-06,455289,0.42125,0,0,0.42125,0.999052,0.000705831,41.9195,445.56
675,3.27038e-06,455305,0.4225,0,0,0.4225,0.999071,0.000687686,41.9195,445.542
676,3.27038e-06,455305,0.4225,0,0,0.4225,0.999071,0.000687686,41.9195,445.542
677,7.56849e-07,455313,0.42375,0,0,0.42375,0.99908,0.000391206,41.9195,445.533
678,7.56849e-07,455313,0.42375,0,0,0.42375,0.99908,0.000391206,41.9195,445.533
679,2.0337e-07,455318,0.425,0,0,0.425,0.999087,0.000299114,41.9195,445.527
680,2.0337e-07,455318,0.425,0,0,0.425,0.999087,0.000299114,41.9195,445.527
681,4.14937e-07,455323,0.42625,0,0,0.42625,0.999093,0.00022324,41.9195,445.521
682,4.14937e-07,455323,0.42625,0,0,0.42625,0.999093,0.00022324,41.9195,445.521
683,6.4816e-07,455327,0.4275,0,0,0.4275,0.999097,0.000108793,41.9195,445.517
684,6.4816e-07,455327,0.4275,0,0,0.4275,0.999097,0.000108793,41.9195,445.517
685,7.75464e-08,455328,0.42875,0,0,0.42875,0.999097,3.12355e-05,41.9195,445.516
686,7.75464e-08,455328,0.42875,0,0,0.42875,0.999097,3.12355e-05,41.9195,445.516
687,1.00726e-07,455329,0.43,0,0,0.43,0.999098,2.2446e-05,41.9195,445.515
688,1.00726e-07,455329,0.43,0,0,0.43,0.999098,2.2446e-05,41.9195,445.515
689,9.20962e-08,455328,0.43125,0,0,0.43125,0.999096,6.11083e-05,41.9195,445.516
690,9.20962e-08,455328,0.43125,0,0,0.43125,0.999096,6.11083e-05,41.9195,445.516
691,2.14365e-08,455328,0.4325,0,0,0.4325,0.999095,6.15183e-05,41.9195,445.516
692,2.14365e-08,455328,0.4325,0,0,0.4325,0.999095,6.15183e-05,41.9195,445.516
693,9.74332e-09,455328,0.43375,0,0,0.43375,0.999094,4.08138e-05,41.9195,445.516
694,9.74332e-09,455328,0.43375,0,0,0.43375,0.999094,4.08138e-05,41.9195,445.516
695,1.73628e-08,455328,0.435,0,0,0.435,0.999094,4.08798e-05,41.9195,445.516
696,1.73628e-08,455328,0.435,0,0,0.435,0.999094,4.08798e-05,41.9195,445.516
697,2.51127e-08,455327,0.43625,0,0,0.43625,0.999092,6.90362e-05,41.9195,445.517
698,2.51127e-08,455327,0.43625,0,0,0.43625,0.999092,6.90362e-05,41.9195,445.517
699,7.629e-09,455327,0.4375,0,0,0.4375,0.999091,4.5798e-05,41.9195,445.517
700,7.629e-09,455327,0.4375,0,0,0.4375,0.999091,4.5798e-05,41.9195,445.517
701,2.38156e-08,455327,0.43875,0,0,0.43875,0.99909,4.4427e-05,41.9195,445.517
702,2.38156e-08,455327,0.43875,0,0,0.43875,0.99909,4.4427e-05,41.9195,445.517
703,6.84491e-08,455327,0.44,0,0,0.44,0.999089,6.08162e-05,41.9196,445.517
704,6.84491e-08,455327,0.44,0,0,0.44,0.999089,6.08162e-05,41.9196,445.517
705,6.78242e-08,455326,0.44125,0,0,0.44125,0.999088,9.3678e-05,41.9196,445.518
706,6.78242e-08,455326,0.44125,0,0,0.44125,0.999088,9.3678e-05,41.9196,445.518
707,4.18293e-07,455325,0.4425,0,0,0.4425,0.999085,0.000181499,41.9196,445.52
708,4.18293e-07,455325,0.4425,0,0,0.4425,0.999085,0.000181499,41.9196,445.52
709,3.45149e-07,455322,0.44375,0,0,0.44375,0.99908,0.000176114,41.9196,445.523
710,3.45149e-07,455322,0.44375,0,0,0.44375,0.99908,0.000176114,41.9196,445.523
711,7.34962e-07,455320,0.445,0,0,0.445,0.999078,0.000227135,41.9196,445.525
712,7.34962e-07,455320,0.445,0,0,0.445,0.999078,0.000227135,41.9196,445.525
713,4.39759e-08,455316,0.44625,0,0,0.44625,0.999071,0.000328607,41.9196,445.53
714,4.39759e-08,455316,0.44625,0,0,0.44625,0.999071,0.000328607,41.9196,445.53
715,1.30311e-07,455311,0.4475,0,0,0.4475,0.999064,0.000285481,41.9196,445.535
716,1.30311e-07,455311,0.4475,0,0,0.4475,0.999064,0.000285481,41.9196,445.535
717,6.17552e-07,455308,0.44875,0,0,0.44875,0.999059,0.00035015,41.9196,445.539
718,6.17552e-07,455308,0.44875,0,0,0.44875,0.999059,0.00035015,41.9196,445.539
719,8.24813e-07,455302,0.45,0,0,0.45,0.99905,0.000339486,41.9196,445.546
720,8.24813e-07,455302,0.45,0,0,0.45,0.99905,0.000339486,41.9196,445.546
721,7.95453e-07,455298,0.45125,0,0,0.45125,0.999045,0.000313162,41.9196,445.55
722,7.95453e-07,455298,0.45125,0,0,0.45125,0.999045,0.000313162,41.9196,445.55
723,5.59373e-07,455293,0.4525,0,0,0.4525,0.999037,0.000348254,41.9196,445.556
724,5.59373e-07,455293,0.4525,0,0,0.4525,0.999037,0.000348254,41.9196,445.556
725,4.26033e-07,455289,0.45375,0,0,0.45375,0.999031,0.000237604,41.9196,445.561
726,4.26033e-07,455289,0.45375,0,0,0.45375,0.999031,0.000237604,41.9196,445.561
727,4.24876e-07,455287,0.455,0,0,0.455,0.999027,0.000249228,41.9196,445.564
728,4.24876e-07,455287,0.455,0,0,0.455,0.999027,0.000249228,41.9196,445.564
729,4.48243e-07,455283,0.45625,0,0,0.45625,0.99902,0.000258089,41.9196,445.569
730,4.48243e-07,455283,0.45625,0,0,0.45625,0.99902,0.000258089,41.9196,445.569
731,2.50684e-08,455280,0.4575,0,0,0.4575,0.999016,0.000178428,41.9196,445.571
732,2.50684e-08,455280,0.4575,0,0,0.4575,0.999016,0.000178428,41.9196,445.571
733,5.56432e-08,455278,0.45875,0,0,0.45875,0.999013,0.000207752,41.9196,445.574
734,5.56432e-08,455278,0.45875,0,0,0.45875,0.999013,0.000207752,41.9196,445.574
735,2.66538e-07,455275,0.46,0,0,0.46,0.999008,0.000180102,41.9196,445.577
736,2.66538e-07,455275,0.46,0,0,0.46,0.999008,0.000180102,41.9196,445.577
737,1.9301e-07,455274,0.46125,0,0,0.46125,0.999005,0.000157452,41.9196,445.579
738,1.9301e-07,455274,0.46125,0,0,0.46125,0.999005,0.000157452,41.9196,445.579
739,2.13535e-07,455271,0.4625,0,0,0.4625,0.999001,0.000172868,41.9196,445.581
740,2.13535e-07,455271,0.4625,0,0,0.4625,0.999001,0.000172868,41.9196,445.581
741,6.39248e-08,455270,0.46375,0,0,0.46375,0.998998,0.000109083,41.9196,445.583
742,6.39248e-08,455270,0.46375,0,0,0.46375,0.998998,0.000109083,41.9196,445.583
743,2.64167e-08,455269,0.465,0,0,0.465,0.998997,0.000116571,41.9196,445.584
744,2.64167e-08,455269,0.465,0,0,0.465,0.998997,0.000116571,41.9196,445.584
745,8.61319e-08,455268,0.46625,0,0,0.46625,0.998994,0.000110395,41.9196,445.586
746,8.61319e-08,455268,0.46625,0,0,0.46625,0.998994,0.000110395,41.9196,445.586
747,2.05611e-08,455267,0.4675,0,0,0.4675,0.998992,5.38833e-05,41.9197,445.586
748,2.05611e-08,455267,0.4675,0,0,0.4675,0.998992,5.38833e-05,41.9197,445.586
749,1.82834e-08,455267,0.46875,0,0,0.46875,0.998991,4.86089e-05,41.9197,445.586
750,1.82834e-08,455267,0.46875,0,0,0.46875,0.998991,4.86089e-05,41.9197,445.586
751,5.68242e-08,455268,0.47,0,0,0.47,0.99899,7.25366e-06,41.9197,445.586
752,5.68242e-08,455268,0.47,0,0,0.47,0.99899,7.25366e-06,41.9197,445.586
753,1.63408e-07,455268,0.47125,0,0,0.47125,0.998991,4.32743e-05,41.9197,445.585
754,1.63408e-07,455268,0.47125,0,0,0.47125,0.998991,4.32743e-05,41.9197,445.585
755,1.25316e-07,455270,0.4725,0,0,0.4725,0.998992,7.62914e-05,41.9197,445.583
756,1.25316e-07,455270,0.4725,0,0,0.4725,0.998992,7.62914e-05,41.9197,445.583
757,8.3317e-08,455273,0.47375,0,0,0.47375,0.998994,0.000109728,41.9197,445.58
758,8.3317e-08,455273,0.47375,0,0,0.47375,0.998994,0.000109728,41.9197,445.58
759,6.0205e-07,455275,0.475,0,0,0.475,0.998997,0.000161691,41.9197,445.577
760,6.0205e-07,455275,0.475,0,0,0.475,0.998997,0.000161691,41.9197,445.577
761,8.1214e-08,455280,0.47625,0,0,0.47625,0.999001,0.000218288,41.9197,445.572
762,8.1214e-08,455280,0.47625,0,0,0.47625,0.999001,0.000218288,41.9197,445.572
763,5.94208e-09,455284,0.4775,0,0,0.4775,0.999006,0.000222857,41.9197,445.567
764,5.94208e-09,455284,0.4775,0,0,0.4775,0.999006,0.000222857,41.9197,445.567
765,2.73694e-07,455288,0.47875,0,0,0.47875,0.99901,0.000230182,41.9197,445.563
766,2.73694e-07,455288,0.47875,0,0,0.47875,0.99901,0.000230182,41.9197,445.563
767,4.62507e-07,455293,0.48,0,0,0.48,0.999015,0.00022927,41.9197,445.557
768,4.62507e-07,455293,0.48,0,0,0.48,0.999015,0.00022927,41.9197,445.557
769,5.17179e-07,455297,0.48125,0,0,0.48125,0.99902,0.000227206,41.9197,445.552
770,5.17179e-07,455297,0.48125,0,0,0.48125,0.99902,0.000227206,41.9197,445.552
771,5.4989e-07,455302,0.4825,0,0,0.4825,0.999025,0.000190046,41.9197,445.547
772,5.4989e-07,455302,0.4825,0,0,0.4825,0.999025,0.000190046,41.9197,445.547
773,2.05166e-07,455305,0.48375,0,0,0.48375,0.999027,0.000137892,41.9197,445.543
774,2.05166e-07,455305,0.48375,0,0,0.48375,0.999027,0.000137892,41.9197,445.543
775,2.26832e-07,455308,0.485,0,0,0.485,0.99903,0.000129602,41.9197,445.54
776,2.26832e-07,455308,0.485,0,0,0.485,0.99903,0.000129602,41.9197,445.54
777,1.98646e-07,455311,0.48625,0,0,0.48625,0.999033,0.000116852,41.9197,445.536
778,1.98646e-07,455311,0.48625,0,0,0.48625,0.999033,0.000116852,41.9197,445.536
779,8.13931e-08,455314,0.4875,0,0,0.4875,0.999035,0.00010626,41.9197,445.533
780,8.13931e-08,455314,0.4875,0,0,0.4875,0.999035,0.00010626,41.9197,445.533
781,2.43247e-07,455316,0.48875,0,0,0.48875,0.999037,0.000104526,41.9198,445.531
782,2.43247e-07,455316,0.48875,0,0,0.48875,0.999037,0.000104526,41.9198,445.531
783,6.67086e-09,455319,0.49,0,0,0.49,0.999039,0.000155483,41.9198,445.527
784,6.67086e-09,455319,0.49,0,0,0.49,0.999039,0.000155483,41.9198,445.527
785,3.71273e-07,455323,0.49125,0,0,0.49125,0.999044,0.000203664,41.9198,445.523
786,3.71273e-07,455323,0.49125,0,0,0.49125,0.999044,0.000203664,41.9198,445.523
787,3.19426e-09,455327,0.4925,0,0,0.4925,0.999048,0.000201144,41.9198,445.518
788,3.19426e-09,455327,0.4925,0,0,0.4925,0.999048,0.000201144,41.9198,445.518
789,2.51306e-07,455332,0.49375,0,0,0.49375,0.999052,0.00020217,41.9198,445.512
790,2.51306e-07,455332,0.49375,0,0,0.49375,0.999052,0.00020217,41.9198,445.512
791,9.12002e-07,455336,0.495,0,0,0.495,0.999056,0.000271382,41.9198,445.508
792,9.12002e-07,455336,0.495,0,0,0.495,0.999056,0.000271382,41.9198,445.508
793,4.64234e-07,455343,0.49625,0,0,0.49625,0.999063,0.000300286,41.9198,445.5
794,4.64234e-07,455343,0.49625,0,0,0.49625,0.999063,0.000300286,41.9198,445.5
795,4.77619e-07,455348,0.4975,0,0,0.4975,0.999068,0.000222391,41.9198,445.494
796,4.77619e-07,455348,0.4975,0,0,0.4975,0.999068,0.000222391,41.9198,445.494
797,4.33472e-07,455351,0.49875,0,0,0.49875,0.999072,0.000195989,41.9198,445.49
798,4.33472e-07,455351,0.49875,0,0,0.49875,0.999072,0.000195989,41.9198,445.49
799,3.8338e-07,455357,0.5,0,0,0.5,0.999077,0.000227424,41.9198,445.484
800,3.8338e-07,455357,0.5,0,0,0.5,0.999077,0.000227424,41.9198,445.484
801,2.29e-07,455361,0.50125,0,0,0.50125,0.999082,0.000179426,41.9198,445.479
802,2.29e-07,455361,0.50125,0,0,0.50125,0.999082,0.000179426,41.9198,445.479
803,1.31726e-07,455364,0.5025,0,0,0.5025,0.999084,5.34551e-05,41.9198,445.476
804,1.31726e-07,455364,0.5025,0,0,0.5025,0.999084,5.34551e-05,41.9198,445.476
805,7.26813e-08,455367,0.50375,0,0,0.50375,0.999084,1.53706e-05,41.9199,445.473
806,7.26813e-08,455367,0.50375,0,0,0.50375,0.999084,1.53706e-05,41.9199,445.473
807,1.17468e-07,455369,0.505,0,0,0.505,0.999085,7.98961e-05,41.9199,445.47
808,1.17468e-07,455369,0.505,0,0,0.505,0.999085,7.98961e-05,41.9199,445.47
809,6.54053e-08,455371,0.50625,0,0,0.50625,0.999087,5.37448e-05,41.9199,445.468
810,6.54053e-08,455371,0.50625,0,0,0.50625,0.999087,5.37448e-05,41.9199,445.468
811,3.79398e-08,455374,0.5075,0,0,0.5075,0.999087,1.22082e-05,41.9199,445.464
812,3.79398e-08,455374,0.5075,0,0,0.5075,0.999087,1.22082e-05,41.9199,445.464
813,3.6889e-07,455376,0.50875,0,0,0.50875,0.999088,0.000217692,41.9199,445.462
814,3.6889e-07,455376,0.50875,0,0,0.50875,0.999088,0.000217692,41.9199,445.462
815,2.10803e-07,455379,0.51,0,0,0.51,0.999096,0.00033759,41.9199,445.458
816,2.10803e-07,455379,0.51,0,0,0.51,0.999096,0.00033759,41.9199,445.458
817,1.40602e-08,455382,0.51125,0,0,0.51125,0.999102,0.000221991,41.9199,445.455
818,1.40602e-08,455382,0.51125,0,0,0.51125,0.999102,0.000221991,41.9199,445.455
819,1.26396e-07,455384,0.5125,0,0,0.5125,0.999105,0.000356273,41.9199,445.453
820,1.26396e-07,455384,0.5125,0,0,0.5125,0.999105,0.000356273,41.9199,445.453
821,1.14125e-07,455388,0.51375,0,0,0.51375,0.999116,0.000484127,41.9198,445.448
822,1.14125e-07,455388,0.51375,0,0,0.51375,0.999116,0.000484127,41.9198,445.448
823,3.28768e-08,455391,0.515,0,0,0.515,0.999125,0.000321991,41.9198,445.445
824,3.28768e-08,455391,0.515,0,0,0.515,0.999125,0.000321991,41.9198,445.445
825,1.99286e-07,455393,0.51625,0,0,0.51625,0.99913,0.000227085,41.9198,445.443
826,1.99286e-07,455393,0.51625,0,0,0.51625,0.99913,0.000227085,41.9198,445.443
827,1.30963e-08,455396,0.5175,0,0,0.5175,0.999134,0.000284658,41.9198,445.438
828,1.30963e-08,455396,0.5175,0,0,0.5175,0.999134,0.000284658,41.9198,445.438
829,1.32937e-07,455400,0.51875,0,0,0.51875,0.999141,0.000208526,41.9198,445.435
830,1.32937e-07,455400,0.51875,0,0,0.51875,0.999141,0.000208526,41.9198,445.435
831,1.21461e-07,455402,0.52,0,0,0.52,0.999143,2.11657e-05,41.9198,445.432
832,1.21461e-07,455402,0.52,0,0,0.52,0.999143,2.11657e-05,41.9198,445.432
833,2.1458e-08,455405,0.52125,0,0,0.52125,0.999142,7.82392e-06,41.9198,445.429
834,2.1458e-08,455405,0.52125,0,0,0.52125,0.999142,7.82392e-06,41.9198,445.429
835,1.57359e-07,455407,0.5225,0,0,0.5225,0.999143,4.61567e-05,41.9198,445.427
836,1.57359e-07,455407,0.5225,0,0,0.5225,0.999143,4.61567e-05,41.9198,445.427
837,1.75172e-07,455408,0.52375,0,0,0.52375,0.99914,0.000168786,41.9198,445.425
838,1.75172e-07,455408,0.52375,0,0,0.52375,0.99914,0.000168786,41.9198,445.425
839,3.06338e-07,455409,0.525,0,0,0.525,0.999136,0.000149088,41.9199,445.425
840,3.06338e-07,455409,0.525,0,0,0.525,0.999136,0.000149088,41.9199,445.425
841,2.16437e-07,455408,0.52625,0,0,0.52625,0.999134,0.000223696,41.9199,445.425
842,2.16437e-07,455408,0.52625,0,0,0.52625,0.999134,0.000223696,41.9199,445.425
843,8.85799e-08,455407,0.5275,0,0,0.5275,0.999127,0.000271245,41.9199,445.426
844,8.85799e-08,455407,0.5275,0,0,0.5275,0.999127,0.000271245,41.9199,445.426
845,3.31202e-08,455408,0.52875,0,0,0.52875,0.999123,0.000161175,41.9199,445.426
846,3.31202e-08,455408,0.52875,0,0,0.52875,0.999123,0.000161175,41.9199,445.426
847,4.70764e-07,455407,0.53,0,0,0.53,0.99912,0.000109823,41.9199,445.425
848,4.70764e-07,455407,0.53,0,0,0.53,0.99912,0.000109823,41.9199,445.425
849,3.23043e-07,455411,0.53125,0,0,0.53125,0.999118,0.000112567,41.92,445.425
850,3.23043e-07,455411,0.53125,0,0,0.53125,0.999118,0.000112567,41.92,445.425
851,1.83682e-07,455412,0.5325,0,0,0.5325,0.999116,3.59617e-06,41.92,445.421
852,1.83682e-07,455412,0.5325,0,0,0.5325,0.999116,3.59617e-06,41.92,445.421
853,3.1087e-07,455415,0.53375,0,0,0.53375,0.999118,4.58494e-05,41.92,445.419
854,3.1087e-07,455415,0.53375,0,0,0.53375,0.999118,4.58494e-05,41.92,445.419
855,4.23724e-08,455419,0.535,0,0,0.535,0.999118,1.61505e-05,41.92,445.413
856,4.23724e-08,455419,0.535,0,0,0.535,0.999118,1.61505e-05,41.92,445.413
857,6.72753e-07,455423,0.53625,0,0,0.53625,0.999119,0.000166345,41.9201,445.407
858,6.72753e-07,455423,0.53625,0,0,0.53625,0.999119,0.000166345,41.9201,445.407
859,2.88658e-07,455429,0.5375,0,0,0.5375,0.999125,3.45941e-05,41.9201,445.406
860,2.88658e-07,455429,0.5375,0,0,0.5375,0.999125,3.45941e-05,41.9201,445.406
861,1.84922e-07,455430,0.53875,0,0,0.53875,0.99912,8.47963e-06,41.9201,445.397
862,1.84922e-07,455430,0.53875,0,0,0.53875,0.99912,8.47963e-06,41.9201,445.397
863,3.29597e-07,455436,0.54,0,0,0.54,0.999125,8.199e-05,41.9201,445.396
864,3.29597e-07,455436,0.54,0,0,0.54,0.999125,8.199e-05,41.9201,445.396
865,6.23163e-08,455437,0.54125,0,0,0.54125,0.999124,0.000149408,41.9201,445.392
866,6.23163e-08,455437,0.54125,0,0,0.54125,0.999124,0.000149408,41.9201,445.392
867,2.81523e-07,455438,0.5425,0,0,0.5425,0.999119,5.41894e-05,41.9202,445.389
868,2.81523e-07,455438,0.5425,0,0,0.5425,0.999119,5.41894e-05,41.9202,445.389
869,9.7215e-07,455442,0.54375,0,0,0.54375,0.999121,0.000166709,41.9202,445.391
870,9.7215e-07,455442,0.54375,0,0,0.54375,0.999121,0.000166709,41.9202,445.391
871,4.11481e-07,455438,0.545,0,0,0.545,0.999112,0.000275636,41.9202,445.386
872,4.11481e-07,455438,0.545,0,0,0.545,0.999112,0.000275636,41.9202,445.386
873,1.46932e-06,455441,0.54625,0,0,0.54625,0.99911,0.000125248,41.9202,445.391
874,1.46932e-06,455441,0.54625,0,0,0.54625,0.99911,0.000125248,41.9202,445.391
875,5.08131e-07,455440,0.5475,0,0,0.5475,0.999107,0.000181169,41.9202,445.388
876,5.08131e-07,455440,0.5475,0,0,0.5475,0.999107,0.000181169,41.9202,445.388
877,6.17027e-07,455440,0.54875,0,0,0.54875,0.999103,5.62776e-05,41.9203,445.386
878,6.17027e-07,455440,0.54875,0,0,0.54875,0.999103,5.62776e-05,41.9203,445.386
879,1.30192e-06,455446,0.55,0,0,0.55,0.999104,0.00015724,41.9203,445.389
880,1.30192e-06,455446,0.55,0,0,0.55,0.999104,0.00015724,41.9203,445.389
881,2.265e-06,455441,0.55125,0,0,0.55125,0.999096,4.96163e-05,41.9203,445.38
882,2.265e-06,455441,0.55125,0,0,0.55125,0.999096,4.96163e-05,41.9203,445.38
883,1.7001e-06,455449,0.5525,0,0,0.5525,0.999102,6.74456e-05,41.9203,445.386
884,1.7001e-06,455449,0.5525,0,0,0.5525,0.999102,6.74456e-05,41.9203,445.386
885,1.59765e-06,455446,0.55375,0,0,0.55375,0.999093,0.000197159,41.9203,445.379
886,1.59765e-06,455446,0.55375,0,0,0.55375,0.999093,0.000197159,41.9203,445.379
887,7.53527e-07,455447,0.555,0,0,0.555,0.999094,8.23585e-05,41.9204,445.383
888,7.53527e-07,455447,0.555,0,0,0.555,0.999094,8.23585e-05,41.9204,445.383
889,1.49056e-06,455448,0.55625,0,0,0.55625,0.99909,0.000436447,41.9204,445.388
890,1.49056e-06,455448,0.55625,0,0,0.55625,0.99909,0.000436447,41.9204,445.388
891,3.08154e-06,455440,0.5575,0,0,0.5575,0.999076,0.000101031,41.9204,445.38
892,3.08154e-06,455440,0.5575,0,0,0.5575,0.999076,0.000101031,41.9204,445.38
893,8.1902e-07,455448,0.55875,0,0,0.55875,0.999086,8.78539e-05,41.9204,445.39
894,8.1902e-07,455448,0.55875,0,0,0.55875,0.999086,8.78539e-05,41.9204,445.39
895,2.10047e-06,455441,0.56,0,0,0.56,0.999073,0.000315119,41.9204,445.382
896,2.10047e-06,455441,0.56,0,0,0.56,0.999073,0.000315119,41.9204,445.382
897,1.69604e-06,455445,0.56125,0,0,0.56125,0.999073,8.65825e-05,41.9204,445.385
898,1.69604e-06,455445,0.56125,0,0,0.56125,0.999073,8.65825e-05,41.9204,445.385
899,1.08869e-06,455449,0.5625,0,0,0.5625,0.999076,0.000154794,41.9205,445.384
900,1.08869e-06,455449,0.5625,0,0,0.5625,0.999076,0.000154794,41.9205,445.384
901,4.93503e-06,455444,0.56375,0,0,0.56375,0.999066,0.000100431,41.9205,445.372
902,4.93503e-06,455444,0.56375,0,0,0.56375,0.999066,0.000100431,41.9205,445.372
903,1.58217e-06,455456,0.565,0,0,0.565,0.99908,1.48601e-05,41.9205,445.383
904,1.58217e-06,455456,0.565,0,0,0.565,0.99908,1.48601e-05,41.9205,445.383
905,2.36529e-06,455447,0.56625,0,0,0.56625,0.999067,0.000282845,41.9205,445.37
906,2.36529e-06,455447,0.56625,0,0,0.56625,0.999067,0.000282845,41.9205,445.37
907,2.88297e-06,455453,0.5675,0,0,0.5675,0.999069,7.59202e-05,41.9205,445.378
908,2.88297e-06,455453,0.5675,0,0,0.5675,0.999069,7.59202e-05,41.9205,445.378
909,9.09065e-07,455452,0.56875,0,0,0.56875,0.999064,0.000398768,41.9205,445.382
910,9.09065e-07,455452,0.56875,0,0,0.56875,0.999064,0.000398768,41.9205,445.382
911,4.67389e-06,455443,0.57,0,0,0.57,0.999052,0.000399326,41.9205,445.376
912,4.67389e-06,455443,0.57,0,0,0.57,0.999052,0.000399326,41.9205,445.376
913,1.67279e-06,455452,0.57125,0,0,0.57125,0.999047,0.000830225,41.9206,445.393
914,1.67279e-06,455452,0.57125,0,0,0.57125,0.999047,0.000830225,41.9206,445.393
915,2.40995e-06,455439,0.5725,0,0,0.5725,0.999018,0.00053444,41.9207,445.379
916,2.40995e-06,455439,0.5725,0,0,0.5725,0.999018,0.00053444,41.9207,445.379
917,3.92509e-06,455447,0.57375,0,0,0.57375,0.999025,0.000356945,41.9207,445.393
918,3.92509e-06,455447,0.57375,0,0,0.57375,0.999025,0.000356945,41.9207,445.393
919,3.15168e-07,455443,0.575,0,0,0.575,0.999003,0.00100169,41.9208,445.392
920,3.15168e-07,455443,0.575,0,0,0.575,0.999003,0.00100169,41.9208,445.392
921,5.65544e-06,455438,0.57625,0,0,0.57625,0.998984,0.000224009,41.9209,445.378
922,5.65544e-06,455438,0.57625,0,0,0.57625,0.998984,0.000224009,41.9209,445.378
923,5.48222e-06,455453,0.5775,0,0,0.5775,0.998994,0.000335395,41.9209,445.394
924,5.48222e-06,455453,0.5775,0,0,0.5775,0.998994,0.000335395,41.9209,445.394
925,2.32202e-06,455437,0.57875,0,0,0.57875,0.99897,0.000260958,41.9209,445.37
926,2.32202e-06,455437,0.57875,0,0,0.57875,0.99897,0.000260958,41.9209,445.37
927,2.03445e-06,455458,0.58,0,0,0.58,0.998983,5.0311e-05,41.921,445.386
928,2.03445e-06,455458,0.58,0,0,0.58,0.998983,5.0311e-05,41.921,445.386
929,5.4312e-06,455444,0.58125,0,0,0.58125,0.998968,0.000572203,41.921,445.365
930,5.4312e-06,455444,0.58125,0,0,0.58125,0.998968,0.000572203,41.921,445.365
931,1.87638e-07,455453,0.5825,0,0,0.5825,0.998959,0.000822882,41.9211,445.367
932,1.87638e-07,455453,0.5825,0,0,0.5825,0.998959,0.000822882,41.9211,445.367
933,1.54799e-05,455473,0.58375,0,0,0.58375,0.999002,0.00103642,41.921,445.394
934,1.54799e-05,455473,0.58375,0,0,0.58375,0.999002,0.00103642,41.921,445.394
935,2.54229e-05,455430,0.585,0,0,0.585,0.998917,0.000732845,41.9212,445.335
936,2.54229e-05,455430,0.585,0,0,0.585,0.998917,0.000732845,41.9212,445.335
937,2.41093e-05,455475,0.58625,0,0,0.58625,0.998972,0.000725358,41.9212,445.388
938,2.41093e-05,455475,0.58625,0,0,0.58625,0.998972,0.000725358,41.9212,445.388
939,6.96978e-06,455455,0.5875,0,0,0.5875,0.998947,0.00183728,41.9212,445.365
940,6.96978e-06,455455,0.5875,0,0,0.5875,0.998947,0.00183728,41.9212,445.365
941,2.27933e-07,455453,0.58875,0,0,0.58875,0.998896,0.000376438,41.9214,445.366
942,2.27933e-07,455453,0.58875,0,0,0.58875,0.998896,0.000376438,41.9214,445.366
943,1.59088e-05,455475,0.59,0,0,0.59,0.998931,0.00146922,41.9214,445.39
944,1.59088e-05,455475,0.59,0,0,0.59,0.998931,0.00146922,41.9214,445.39
945,3.92281e-05,455421,0.59125,0,0,0.59125,0.998835,0.00120602,41.9215,445.331
946,3.92281e-05,455421,0.59125,0,0,0.59125,0.998835,0.00120602,41.9215,445.331
947,2.86709e-06,455500,0.5925,0,0,0.5925,0.998881,0.0010162,41.9218,445.428
948,2.86709e-06,455500,0.5925,0,0,0.5925,0.998881,0.0010162,41.9218,445.428
949,2.91017e-05,455428,0.59375,0,0,0.59375,0.998793,0.00228426,41.9218,445.345
950,2.91017e-05,455428,0.59375,0,0,0.59375,0.998793,0.00228426,41.9218,445.345
951,1.64277e-05,455462,0.595,0,0,0.595,0.998787,0.000699378,41.922,445.38
952,1.64277e-05,455462,0.595,0,0,0.595,0.998787,0.000699378,41.922,445.38
953,9.59857e-06,455480,0.59625,0,0,0.59625,0.998765,0.0022555,41.9223,445.398
954,9.59857e-06,455480,0.59625,0,0,0.59625,0.998765,0.0022555,41.9223,445.398
955,3.96342e-05,455423,0.5975,0,0,0.5975,0.998695,0.000786088,41.9222,445.336
956,3.96342e-05,455423,0.5975,0,0,0.5975,0.998695,0.000786088,41.9222,445.336
957,2.87493e-05,455512,0.59875,0,0,0.59875,0.998735,0.00453828,41.9226,445.44
958,2.87493e-05,455512,0.59875,0,0,0.59875,0.998735,0.00453828,41.9226,445.44
959,3.18154e-05,455405,0.6,0,0,0.6,0.99851,0.00335992,41.923,445.312
960,3.18154e-05,455405,0.6,0,0,0.6,0.99851,0.00335992,41.923,445.312
961,3.96951e-05,455480,0.60125,0,0,0.60125,0.998598,0.000670168,41.923,445.403
962,3.96951e-05,455480,0.60125,0,0,0.60125,0.998598,0.000670168,41.923,445.403
963,1.17027e-06,455464,0.6025,0,0,0.6025,0.998495,0.00660856,41.9231,445.388
964,1.17027e-06,455464,0.6025,0,0,0.6025,0.998495,0.00660856,41.9231,445.388
965,4.32823e-05,455398,0.60375,0,0,0.60375,0.99834,0.000196719,41.9234,445.313
966,4.32823e-05,455398,0.60375,0,0,0.60375,0.99834,0.000196719,41.9234,445.313
967,5.87422e-05,455525,0.605,0,0,0.605,0.998495,0.00437705,41.9233,445.447
968,5.87422e-05,455525,0.605,0,0,0.605,0.998495,0.00437705,41.9233,445.447
969,2.00941e-05,455367,0.60625,0,0,0.60625,0.998217,0.00616416,41.9221,445.261
970,2.00941e-05,455367,0.60625,0,0,0.60625,0.998217,0.00616416,41.9221,445.261
971,8.66176e-05,455510,0.6075,0,0,0.6075,0.998308,0.000862671,41.9222,445.432
972,8.66176e-05,455510,0.6075,0,0,0.6075,0.998308,0.000862671,41.9222,445.432
973,4.18974e-05,455434,0.60875,0,0,0.60875,0.99823,0.00624235,41.921,445.336
974,4.18974e-05,455434,0.60875,0,0,0.60875,0.99823,0.00624235,41.921,445.336
975,2.08786e-05,455420,0.61,0,0,0.61,0.998224,0.00551246,41.9169,445.322
976,2.08786e-05,455420,0.61,0,0,0.61,0.998224,0.00551246,41.9169,445.322
977,4.949e-05,455541,0.61125,0,0,0.61125,0.998353,0.0160219,41.9109,445.466
978,4.949e-05,455541,0.61125,0,0,0.61125,0.998353,0.0160219,41.9109,445.466
979,0.00010635,455359,0.6125,0,0,0.6125,0.997961,0.0176913,41.906,445.274
980,0.00010635,455359,0.6125,0,0,0.6125,0.997961,0.0176913,41.906,445.274
981,4.04184e-05,455542,0.61375,0,0,0.61375,0.998224,0.0232751,41.8938,445.488
982,4.04184e-05,455542,0.61375,0,0,0.61375,0.998224,0.0232751,41.8938,445.488
983,1.14905e-06,455411,0.615,0,0,0.615,0.998401,0.0368795,41.8629,445.34
984,1.14905e-06,455411,0.615,0,0,0.615,0.998401,0.0368795,41.8629,445.34
985,6.83825e-05,455423,0.61625,0,0,0.61625,0.998972,0.0542057,41.8221,445.365
986,6.83825e-05,455423,0.61625,0,0,0.61625,0.998972,0.0542057,41.8221,445.365
987,0.000140355,455547,0.6175,0,0,0.6175,1.00086,0.117677,41.7127,445.525
988,0.000140355,455547,0.6175,0,0,0.6175,1.00086,0.117677,41.7127,445.525
989,0.000181303,455307,0.61875,0,0,0.61875,1.00425,0.187191,41.4916,445.237
990,0.000181303,455307,0.61875,0,0,0.61875,1.00425,0.187191,41.4916,445.237
991,0.000204524,455584,0.62,0,0,0.62,1.01086,0.18911,41.1287,445.547
992,0.000204524,455584,0.62,0,0,0.62,1.01086,0.18911,41.1287,445.547
993,0.000148523,455349,0.62125,0,0,0.62125,1.01451,0.10254,40.9002,445.279
994,0.000148523,455349,0.62125,0,0,0.62125,1.01451,0.10254,40.9002,445.279
995,0.00068892,455475,0.6225,0,0,0.6225,1.01575,0.210504,40.8383,445.42
996,0.00068892,455475,0.6225,0,0,0.6225,1.01575,0.210504,40.8383,445.42
997,0.000248371,455561,0.62375,0,0,0.62375,1.02725,0.430647,40.2117,445.504
998,0.000248371,455561,0.62375,0,0,0.62375,1.02725,0.430647,40.2117,445.504
999,0.000774835,455276,0.625,0,0,0.625,1.04438,0.336705,39.2763,445.169
1000,0.000774835,455276,0.625,0,0,0.625,1.04438,0.336705,39.2763,445.169
1001,0.000690996,455654,0.62625,0,0,0.62625,1.04916,0.237593,39.0597,445.6
1002,0.000690996,455654,0.62625,0,0,0.62625,1.04916,0.237593,39.0597,445.6
1003,0.00424952,455285,0.6275,0,0,0.6275,1.06,0.818052,38.501,445.218
1004,0.00424952,455285,0.6275,0,0,0.6275,1.06,0.818052,38.501,445.218
1005,0.000321439,455497,0.62875,0,0,0.62875,1.14438,0.955872,34.6435,445.374
1006,0.000321439,455497,0.62875,0,0,0.62875,1.14438,0.955872,34.6435,445.374
1007,0.00290926,455546,0.63,0,0,0.63,1.23437,0.905632,31.0793,445.477
1008,0.00290926,455546,0.63,0,0,0.63,1.23437,0.905632,31.0793,445.477
1009,0.00115637,455296,0.63125,0,0,0.63125,1.26981,0.588482,29.7167,445.266
1010,0.00115637,455296,0.63125,0,0,0.63125,1.26981,0.588482,29.7167,445.266
1011,0.00587102,455606,0.6325,0,0,0.6325,1.27308,0.87514,29.5173,445.756
1012,0.00587102,455606,0.6325,0,0,0.6325,1.27308,0.87514,29.5173,445.756
1013,0.00700452,455441,0.63375,0,0,0.63375,1.39305,0.999124,25.9424,445.417
1014,0.00700452,455441,0.63375,0,0,0.63375,1.39305,0.999124,25.9424,445.417
1015,0.000314428,455405,0.635,0,0,0.635,1.7533,0.999955,18.6099,445.065
1016,0.000314428,455405,0.635,0,0,0.635,1.7533,0.999955,18.6099,445.065
1017,0.0017133,455476,0.63625,0,0,0.63625,2.1704,0.999778,13.7332,445.483
1018,0.0017133,455476,0.63625,0,0,0.63625,2.1704,0.999778,13.7332,445.483
1019,0.00191646,455487,0.6375,0,0,0.6375,2.53872,0.99642,11.1526,445.893
1020,0.00191646,455487,0.6375,0,0,0.6375,2.53872,0.99642,11.1526,445.893
1021,0.00168246,455452,0.63875,0,0,0.63875,2.79793,0.955671,9.91294,445.962
1022,0.00168246,455452,0.63875,0,0,0.63875,2.79793,0.955671,9.91294,445.962
1023,0.0011246,455445,0.64,0,0,0.64,2.93495,0.730801,9.39469,445.896
1024,0.0011246,455445,0.64,0,0,0.64,2.93495,0.730801,9.39469,445.896
1025,0.000429306,455460,0.64125,0,0,0.64125,2.9796,0.290149,9.2454,445.854
1026,0.000429306,455460,0.64125,0,0,0.64125,2.9796,0.290149,9.2454,445.854
1027,1.44841e-05,455455,0.6425,0,0,0.6425,2.98496,0.0384765,9.228,445.833
1028,1.44841e-05,455455,0.6425,0,0,0.6425,2.98496,0.0384765,9.228,445.833
1029,0.000126239,455447,0.64375,0,0,0.64375,2.98696,0.00324237,9.22601,445.809
1030,0.000126239,455447,0.64375,0,0,0.64375,2.98696,0.00324237,9.22601,445.809
1031,3.46455e-06,455515,0.645,0,0,0.645,2.99396,0.000479655,9.22357,445.848
1032,3.46455e-06,455515,0.645,0,0,0.645,2.99396,0.000479655,9.22357,445.848
1033,8.70967e-05,455505,0.64625,0,0,0.64625,3.00109,0.00107264,9.22098,445.856
1034,8.70967e-05,455505,0.64625,0,0,0.64625,3.00109,0.00107264,9.22098,445.856
1035,6.17459e-05,455396,0.6475,0,0,0.6475,3.00519,0.00211016,9.21902,445.796
1036,6.17459e-05,455396,0.6475,0,0,0.6475,3.00519,0.00211016,9.21902,445.796
1037,2.75879e-05,455394,0.64875,0,0,0.64875,3.00791,0.00256642,9.21753,445.811
1038,2.75879e-05,455394,0.64875,0,0,0.64875,3.00791,0.00256642,9.21753,445.811
1039,1.87075e-05,455491,0.65,0,0,0.65,3.00919,0.00236501,9.2167,445.892
1040,1.87075e-05,455491,0.65,0,0,0.65,3.00919,0.00236501,9.2167,445.892
1041,3.45819e-06,455475,0.65125,0,0,0.65125,3.00956,0.00180593,9.21609,445.868
1042,3.45819e-06,455475,0.65125,0,0,0.65125,3.00956,0.00180593,9.21609,445.868
1043,4.3561e-06,455420,0.6525,0,0,0.6525,3.00918,0.00119868,9.21582,445.797
1044,4.3561e-06,455420,0.6525,0,0,0.6525,3.00918,0.00119868,9.21582,445.797
1045,9.70413e-06,455463,0.65375,0,0,0.65375,3.00936,0.000717098,9.21564,445.834
1046,9.70413e-06,455463,0.65375,0,0,0.65375,3.00936,0.000717098,9.21564,445.834
1047,8.78207e-06,455493,0.655,0,0,0.655,3.00963,0.000401242,9.21548,445.833
1048,8.78207e-06,455493,0.655,0,0,0.655,3.00963,0.000401242,9.21548,445.833
1049,7.8571e-06,455450,0.65625,0,0,0.65625,3.00954,0.000218854,9.21539,445.814
1050,7.8571e-06,455450,0.65625,0,0,0.65625,3.00954,0.000218854,9.21539,445.814
1051,1.85396e-05,455442,0.6575,0,0,0.6575,3.00961,0.00012133,9.21531,445.797
1052,1.85396e-05,455442,0.6575,0,0,0.6575,3.00961,0.00012133,9.21531,445.797
1053,1.64615e-05,455522,0.65875,0,0,0.65875,3.01002,7.03531e-05,9.21528,445.897
1054,1.64615e-05,455522,0.65875,0,0,0.65875,3.01002,7.03531e-05,9.21528,445.897
1055,2.19859e-06,455491,0.66,0,0,0.66,3.01019,4.27478e-05,9.21516,445.856
1056,2.19859e-06,455491,0.66,0,0,0.66,3.01019,4.27478e-05,9.21516,445.856
1057,2.28342e-05,455417,0.66125,0,0,0.66125,3.00994,2.66716e-05,9.21512,445.778
1058,2.28342e-05,455417,0.66125,0,0,0.66125,3.00994,2.66716e-05,9.21512,445.778
1059,1.58476e-05,455419,0.6625,0,0,0.6625,3.01012,1.66616e-05,9.21506,445.785
1060,1.58476e-05,455419,0.6625,0,0,0.6625,3.01012,1.66616e-05,9.21506,445.785
1061,1.68269e-05,455549,0.66375,0,0,0.66375,3.01091,1.0251e-05,9.21499,445.888
1062,1.68269e-05,455549,0.66375,0,0,0.66375,3.01091,1.0251e-05,9.21499,445.888
1063,1.93666e-05,455459,0.665,0,0,0.665,3.01072,6.17888e-06,9.21491,445.829
1064,1.93666e-05,455459,0.665,0,0,0.665,3.01072,6.17888e-06,9.21491,445.829
1065,1.42765e-05,455423,0.66625,0,0,0.66625,3.01057,3.6688e-06,9.2149,445.809
1066,1.42765e-05,455423,0.66625,0,0,0.66625,3.01057,3.6688e-06,9.2149,445.809
1067,1.38948e-05,455504,0.6675,0,0,0.6675,3.01123,2.17169e-06,9.21481,445.847
1068,1.38948e-05,455504,0.6675,0,0,0.6675,3.01123,2.17169e-06,9.21481,445.847
1069,3.17179e-05,455543,0.66875,0,0,0.66875,3.01127,1.29531e-06,9.21486,445.86
1070,3.17179e-05,455543,0.66875,0,0,0.66875,3.01127,1.29531e-06,9.21486,445.86
1071,6.46749e-05,455365,0.67,0,0,0.67,3.01066,7.82135e-07,9.21478,445.75
1072,6.46749e-05,455365,0.67,0,0,0.67,3.01066,7.82135e-07,9.21478,445.75
1073,1.49655e-05,455462,0.67125,0,0,0.67125,3.01106,4.78108e-07,9.2148,445.843
1074,1.49655e-05,455462,0.67125,0,0,0.67125,3.01106,4.78108e-07,9.2148,445.843
1075,2.23342e-05,455530,0.6725,0,0,0.6725,3.01159,2.94882e-07,9.21472,445.905
1076,2.23342e-05,455530,0.6725,0,0,0.6725,3.01159,2.94882e-07,9.21472,445.905
1077,7.9775e-06,455480,0.67375,0,0,0.67375,3.01128,1.81444e-07,9.21475,445.866
1078,7.9775e-06,455480,0.67375,0,0,0.67375,3.01128,1.81444e-07,9.21475,445.866
1079,4.96751e-05,455339,0.675,0,0,0.675,3.01072,1.11003e-07,9.21472,445.765
1080,4.96751e-05,455339,0.675,0,0,0.675,3.01072,1.11003e-07,9.21472,445.765
1081,4.10249e-05,455524,0.67625,0,0,0.67625,3.01158,6.72388e-08,9.21472,445.864
1082,4.10249e-05,455524,0.67625,0,0,0.67625,3.01158,6.72388e-08,9.21472,445.864
1083,1.70872e-06,455499,0.6775,0,0,0.6775,3.01157,4.03255e-08,9.21468,445.851
1084,1.70872e-06,455499,0.6775,0,0,0.6775,3.01157,4.03255e-08,9.21468,445.851
1085,7.32567e-06,455459,0.67875,0,0,0.67875,3.01123,2.41153e-08,9.21473,445.804
1086,7.32567e-06,455459,0.67875,0,0,0.67875,3.01123,2.41153e-08,9.21473,445.804
1087,3.49463e-05,455399,0.68,0,0,0.68,3.01114,1.45496e-08,9.21467,445.787
1088,3.49463e-05,455399,0.68,0,0,0.68,3.01114,1.45496e-08,9.21467,445.787
1089,1.97609e-05,455599,0.68125,0,0,0.68125,3.01204,8.7542e-09,9.21468,445.917
1090,1.97609e-05,455599,0.68125,0,0,0.68125,3.01204,8.7542e-09,9.21468,445.917
1091,3.02788e-05,455440,0.6825,0,0,0.6825,3.01141,5.22628e-09,9.21464,445.817
1092,3.02788e-05,455440,0.6825,0,0,0.6825,3.01141,5.22628e-09,9.21464,445.817
1093,1.53751e-05,455394,0.68375,0,0,0.68375,3.01107,3.07664e-09,9.21468,445.788
1094,1.53751e-05,455394,0.68375,0,0,0.68375,3.01107,3.07664e-09,9.21468,445.788
1095,1.46346e-05,455440,0.685,0,0,0.685,3.01142,1.88924e-09,9.21464,445.808
1096,1.46346e-05,455440,0.685,0,0,0.685,3.01142,1.88924e-09,9.21464,445.808
1097,6.88529e-05,455596,0.68625,0,0,0.68625,3.01193,1.15408e-09,9.21471,445.925
1098,6.88529e-05,455596,0.68625,0,0,0.68625,3.01193,1.15408e-09,9.21471,445.925
1099,5.65549e-05,455380,0.6875,0,0,0.6875,3.01113,6.96301e-10,9.21464,445.781
1100,5.65549e-05,455380,0.6875,0,0,0.6875,3.01113,6.96301e-10,9.21464,445.781
1101,4.08101e-06,455420,0.68875,0,0,0.68875,3.01109,4.18044e-10,9.21472,445.799
1102,4.08101e-06,455420,0.68875,0,0,0.68875,3.01109,4.18044e-10,9.21472,445.799
1103,1.83268e-05,455520,0.69,0,0,0.69,3.01181,2.57242e-10,9.21463,445.855
1104,1.83268e-05,455520,0.69,0,0,0.69,3.01181,2.57242e-10,9.21463,445.855
1105,3.8199e-05,455546,0.69125,0,0,0.69125,3.0117,1.5014e-10,9.21471,445.873
1106,3.8199e-05,455546,0.69125,0,0,0.69125,3.0117,1.5014e-10,9.21471,445.873
1107,6.97923e-05,455335,0.6925,0,0,0.6925,3.01108,8.59244e-11,9.21458,445.733
1108,6.97923e-05,455335,0.6925,0,0,0.6925,3.01108,8.59244e-11,9.21458,445.733
1109,6.08067e-06,455434,0.69375,0,0,0.69375,3.01124,4.89975e-11,9.21469,445.818
1110,6.08067e-06,455434,0.69375,0,0,0.69375,3.01124,4.89975e-11,9.21469,445.818
1111,6.87167e-05,455582,0.695,0,0,0.695,3.01211,2.82847e-11,9.21463,445.942
1112,6.87167e-05,455582,0.695,0,0,0.695,3.01211,2.82847e-11,9.21463,445.942
1113,4.06502e-05,455370,0.69625,0,0,0.69625,3.01104,1.42389e-11,9.21465,445.807
1114,4.06502e-05,455370,0.69625,0,0,0.69625,3.01104,1.42389e-11,9.21465,445.807
1115,4.53842e-05,455321,0.6975,0,0,0.6975,3.01087,6.11466e-12,9.21463,445.748
1116,4.53842e-05,455321,0.6975,0,0,0.6975,3.01087,6.11466e-12,9.21463,445.748
1117,5.44914e-05,455530,0.69875,0,0,0.69875,3.01186,1.45695e-12,9.21463,445.9
1118,5.44914e-05,455530,0.69875,0,0,0.69875,3.01186,1.45695e-12,9.21463,445.9
1119,3.49588e-05,455548,0.7,0,0,0.7,3.0118,0,9.21468,445.881
1120,3.49588e-05,455548,0.7,0,0,0.7,3.0118,0,9.21468,445.881
1121,8.45282e-05,455294,0.70125,0,0,0.70125,3.01076,0,9.21463,445.704
1122,8.45282e-05,455294,0.70125,0,0,0.70125,3.01076,0,9.21463,445.704
1123,4.70653e-06,455441,0.7025,0,0,0.7025,3.01143,0,9.21463,445.777
1124,4.70653e-06,455441,0.7025,0,0,0.7025,3.01143,0,9.21463,445.777
1125,9.98983e-05,455665,0.70375,0,0,0.70375,3.01237,0,9.21468,445.984
1126,9.98983e-05,455665,0.70375,0,0,0.70375,3.01237,0,9.21468,445.984
1127,3.78521e-05,455366,0.705,0,0,0.705,3.01096,0,9.21468,445.782
1128,3.78521e-05,455366,0.705,0,0,0.705,3.01096,0,9.21468,445.782
1129,0.00013521,455173,0.70625,0,0,0.70625,3.01006,0,9.21467,445.614
1130,0.00013521,455173,0.70625,0,0,0.70625,3.01006,0,9.21467,445.614
1131,9.95746e-05,455647,0.7075,0,0,0.7075,3.01228,0,9.21468,445.947
1132,9.95746e-05,455647,0.7075,0,0,0.7075,3.01228,0,9.21468,445.947
1133,0.00046744,455778,0.70875,0,0,0.70875,3.01303,0,9.21463,446.054
1134,0.00046744,455778,0.70875,0,0,0.70875,3.01303,0,9.21463,446.054
1135,0.000456407,453821,0.71,0,0,0.71,3.0037,0,9.21466,444.617
1136,0.000456407,453821,0.71,0,0,0.71,3.0037,0,9.21466,444.617
1137,0.00111112,453369,0.71125,0,0,0.71125,3.00119,0,9.21479,444.329
1138,0.00111112,453369,0.71125,0,0,0.71125,3.00119,0,9.21479,444.329
1139,0.0217285,451443,0.7125,0,0,0.7125,2.99405,0,9.2141,442.894
1140,0.0217285,451443,0.7125,0,0,0.7125,2.99405,0,9.2141,442.894
1141,0.0153674,363995,0.71375,0,0,0.71375,2.54786,0,9.22199,374.664
1142,0.0153674,363995,0.71375,0,0,0.71375,2.54786,0,9.22199,374.664
1143,0.0642461,193148,0.715,0,0,0.715,1.67731,0,9.18604,179.337
1144,0.0642461,193148,0.715,0,0,0.715,1.67731,0,9.18604,179.337
1145,0.0397815,128653,0.71625,0,0,0.71625,1.3164,0,9.13615,65.77
1146,0.0397815,128653,0.71625,0,0,0.71625,1.3164,0,9.13615,65.77
1147,0.0179393,107276,0.7175,0,0,0.7175,1.17598,0,9.11847,17.9396
1148,0.0179393,107276,0.7175,0,0,0.7175,1.17598,0,9.11847,17.9396
1149,0.00529979,101456,0.71875,0,0,0.71875,1.13338,0,9.11541,3.65783
1150,0.00529979,101456,0.71875,0,0,0.71875,1.13338,0,9.11541,3.65783
1151,0.00123725,100193,0.72,0,0,0.72,1.12354,0,9.11517,0.487281
1152,0.00123725,100193,0.72,0,0,0.72,1.12354,0,9.11517,0.487281
1153,0.00019776,100002,0.72125,0,0,0.72125,1.12201,0,9.11517,0.00457132
1154,0.00019776,100002,0.72125,0,0,0.72125,1.12201,0,9.11517,0.00457132
1155,3.88062e-06,99996,0.7225,0,0,0.7225,1.12197,0,9.11517,-0.00999762
1156,3.88062e-06,99996,0.7225,0,0,0.7225,1.12197,0,9.11517,-0.00999762
1157,3.01338e-06,99999.5,0.72375,0,0,0.72375,1.122,0,9.11517,-0.00113804
1158,3.01338e-06,99999.5,0.72375,0,0,0.72375,1.122,0,9.11517,-0.00113804
1159,1.3024e-07,100000,0.725,0,0,0.725,1.122,0,9.11517,0.000110689
1160,1.3024e-07,100000,0.725,0,0,0.725,1.122,0,9.11517,0.000110689
1161,1.65247e-09,100000,0.72625,0,0,0.72625,1.122,0,9.11517,3.72344e-05
1162,1.65247e-09,100000,0.72625,0,0,0.72625,1.122,0,9.11517,3.72344e-05
1163,1.96995e-10,100000,0.7275,0,0,0.7275,1.122,0,9.11517,1.33526e-06
1164,1.96995e-10,100000,0.7275,0,0,0.7275,1.122,0,9.11517,1.33526e-06
1165,1.32854e-13,100000,0.72875,0,0,0.72875,1.122,0,9.11517,-7.10443e-07
1166,1.32854e-13,100000,0.72875,0,0,0.72875,1.122,0,9.11517,-7.10443e-07
1167,7.42246e-14,100000,0.73,0,0,0.73,1.122,0,9.11517,-1.03564e-07
1168,7.42246e-14,100000,0.73,0,0,0.73,1.122,0,9.11517,-1.03564e-07
1169,1.49128e-15,100000,0.73125,0,0,0.73125,1.122,0,9.11517,5.54068e-09
1170,1.49128e-15,100000,0.73125,0,0,0.73125,1.122,0,9.11517,5.54068e-09
1171,4.01095e-18,100000,0.7325,0,0,0.7325,1.122,0,9.11517,2.92582e-09
1172,4.01095e-18,100000,0.7325,0,0,0.7325,1.122,0,9.11517,2.92582e-09
1173,1.24191e-18,100000,0.73375,0,0,0.73375,1.122,0,9.11517,1.74518e-10
1174,1.24191e-18,100000,0.73375,0,0,0.73375,1.122,0,9.11517,1.74518e-10
1175,3.54334e-21,100000,0.735,0,0,0.735,1.122,0,9.11517,-4.87982e-11
1176,3.54334e-21,100000,0.735,0,0,0.735,1.122,0,9.11517,-4.87982e-11
1177,3.35854e-22,100000,0.73625,0,0,0.73625,1.122,0,9.11517,-8.91057e-12
1178,3.35854e-22,100000,0.73625,0,0,0.73625,1.122,0,9.11517,-8.91057e-12
1179,1.04399e-23,100000,0.7375,0,0,0.7375,1.122,0,9.11517,1.42933e-13
1180,1.04399e-23,100000,0.7375,0,0,0.7375,1.122,0,9.11517,1.42933e-13
1181,4.16485e-26,100000,0.73875,0,0,0.73875,1.122,0,9.11517,1.47334e-13
1182,4.16485e-26,100000,0.73875,0,0,0.73875,1.122,0,9.11517,1.47334e-13
1183,0,100000,0.74,0,0,0.74,1.122,0,9.11517,-1.22302e-15
1184,0,100000,0.74,0,0,0.74,1.122,0,9.11517,-1.22302e-15
1185,0,100000,0.74125,0,0,0.74125,1.122,0,9.11517,0
1186,0,100000,0.74125,0,0,0.74125,1.122,0,9.11517,0
1187,0,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
1188,0,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
1189,0,100000,0.74375,0,0,0.74375,1.122,0,9.11517,0
1190,0,100000,0.74375,0,0,0.74375,1.122,0,9.11517,0
1191,0,100000,0.745,0,0,0.745,1.122,0,9.11517,0
1192,0,100000,0.745,0,0,0.745,1.122,0,9.11517,0
1193,0,100000,0.74625,0,0,0.74625,1.122,0,9.11517,0
1194,0,100000,0.74625,0,0,0.74625,1.122,0,9.11517,0
1195,0,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
1196,0,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
1197,0,100000,0.74875,0,0,0.74875,1.122,0,9.11517,0
1198,0,100000,0.74875,0,0,0.74875,1.122,0,9.11517,0
1199,0,100000,0.75,0,0,0.75,1.122,0,9.11517,0
1200,0,100000,0.75,0,0,0.75,1.122,0,9.11517,0
1201,0,100000,0.75125,0,0,0.75125,1.122,0,9.11517,0
1202,0,100000,0.75125,0,0,0.75125,1.122,0,9.11517,0
1203,0,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
1204,0,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
1205,0,100000,0.75375,0,0,0.75375,1.122,0,9.11517,0
1206,0,100000,0.75375,0,0,0.75375,1.122,0,9.11517,0
1207,0,100000,0.755,0,0,0.755,1.122,0,9.11517,0
1208,0,100000,0.755,0,0,0.755,1.122,0,9.11517,0
1209,0,100000,0.75625,0,0,0.75625,1.122,0,9.11517,0
1210,0,100000,0.75625,0,0,0.75625,1.122,0,9.11517,0
1211,0,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
1212,0,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
1213,0,100000,0.75875,0,0,0.75875,1.122,0,9.11517,0
1214,0,100000,0.75875,0,0,0.75875,1.122,0,9.11517,0
1215,0,100000,0.76,0,0,0.76,1.122,0,9.11517,0
1216,0,100000,0.76,0,0,0.76,1.122,0,9.11517,0
1217,0,100000,0.76125,0,0,0.76125,1.122,0,9.11517,0
1218,0,100000,0.76125,0,0,0.76125,1.122,0,9.11517,0
1219,0,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
1220,0,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
1221,0,100000,0.76375,0,0,0.76375,1.122,0,9.11517,0
1222,0,100000,0.76375,0,0,0.76375,1.122,0,9.11517,0
1223,0,100000,0.765,0,0,0.765,1.122,0,9.11517,0
1224,0,100000,0.765,0,0,0.765,1.122,0,9.11517,0
1225,0,100000,0.76625,0,0,0.76625,1.122,0,9.11517,0
1226,0,100000,0.76625,0,0,0.76625,1.122,0,9.11517,0
1227,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
1228,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
1229,0,100000,0.76875,0,0,0.76875,1.122,0,9.11517,0
1230,0,100000,0.76875,0,0,0.76875,1.122,0,9.11517,0
1231,0,100000,0.77,0,0,0.77,1.122,0,9.11517,0
1232,0,100000,0.77,0,0,0.77,1.122,0,9.11517,0
1233,0,100000,0.77125,0,0,0.77125,1.122,0,9.11517,0
1234,0,100000,0.77125,0,0,0.77125,1.122,0,9.11517,0
1235,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
1236,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
1237,0,100000,0.77375,0,0,0.77375,1.122,0,9.11517,0
1238,0,100000,0.77375,0,0,0.77375,1.122,0,9.11517,0
1239,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
1240,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
1241,0,100000,0.77625,0,0,0.77625,1.122,0,9.11517,0
1242,0,100000,0.77625,0,0,0.77625,1.122,0,9.11517,0
1243,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
1244,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
1245,0,100000,0.77875,0,0,0.77875,1.122,0,9.11517,0
1246,0,100000,0.77875,0,0,0.77875,1.122,0,9.11517,0
1247,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
1248,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
1249,0,100000,0.78125,0,0,0.78125,1.122,0,9.11517,0
1250,0,100000,0.78125,0,0,0.78125,1.122,0,9.11517,0
1251,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
1252,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
1253,0,100000,0.78375,0,0,0.78375,1.122,0,9.11517,0
1254,0,100000,0.78375,0,0,0.78375,1.122,0,9.11517,0
1255,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
1256,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
1257,0,100000,0.78625,0,0,0.78625,1.122,0,9.11517,0
1258,0,100000,0.78625,0,0,0.78625,1.122,0,9.11517,0
1259,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
1260,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
1261,0,100000,0.78875,0,0,0.78875,1.122,0,9.11517,0
1262,0,100000,0.78875,0,0,0.78875,1.122,0,9.11517,0
1263,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
1264,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
1265,0,100000,0.79125,0,0,0.79125,1.122,0,9.11517,0
1266,0,100000,0.79125,0,0,0.79125,1.122,0,9.11517,0
1267,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
1268,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
1269,0,100000,0.79375,0,0,0.79375,1.122,0,9.11517,0
1270,0,100000,0.79375,0,0,0.79375,1.122,0,9.11517,0
1271,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
1272,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
1273,0,100000,0.79625,0,0,0.79625,1.122,0,9.11517,0
1274,0,100000,0.79625,0,0,0.79625,1.122,0,9.11517,0
1275,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
1276,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
1277,0,100000,0.79875,0,0,0.79875,1.122,0,9.11517,0
1278,0,100000,0.79875,0,0,0.79875,1.122,0,9.11517,0
1279,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
1280,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
1281,0,100000,0.80125,0,0,0.80125,1.122,0,9.11517,0
1282,0,100000,0.80125,0,0,0.80125,1.122,0,9.11517,0
1283,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
1284,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
1285,0,100000,0.80375,0,0,0.80375,1.122,0,9.11517,0
1286,0,100000,0.80375,0,0,0.80375,1.122,0,9.11517,0
1287,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
1288,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
1289,0,100000,0.80625,0,0,0.80625,1.122,0,9.11517,0
1290,0,100000,0.80625,0,0,0.80625,1.122,0,9.11517,0
1291,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
1292,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
1293,0,100000,0.80875,0,0,0.80875,1.122,0,9.11517,0
1294,0,100000,0.80875,0,0,0.80875,1.122,0,9.11517,0
1295,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
1296,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
1297,0,100000,0.81125,0,0,0.81125,1.122,0,9.11517,0
1298,0,100000,0.81125,0,0,0.81125,1.122,0,9.11517,0
1299,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
1300,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
1301,0,100000,0.81375,0,0,0.81375,1.122,0,9.11517,0
1302,0,100000,0.81375,0,0,0.81375,1.122,0,9.11517,0
1303,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
1304,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
1305,0,100000,0.81625,0,0,0.81625,1.122,0,9.11517,0
1306,0,100000,0.81625,0,0,0.81625,1.122,0,9.11517,0
1307,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
1308,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
1309,0,100000,0.81875,0,0,0.81875,1.122,0,9.11517,0
1310,0,100000,0.81875,0,0,0.81875,1.122,0,9.11517,0
1311,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
1312,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
1313,0,100000,0.82125,0,0,0.82125,1.122,0,9.11517,0
1314,0,100000,0.82125,0,0,0.82125,1.122,0,9.11517,0
1315,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
1316,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
1317,0,100000,0.82375,0,0,0.82375,1.122,0,9.11517,0
1318,0,100000,0.82375,0,0,0.82375,1.122,0,9.11517,0
1319,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
1320,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
1321,0,100000,0.82625,0,0,0.82625,1.122,0,9.11517,0
1322,0,100000,0.82625,0,0,0.82625,1.122,0,9.11517,0
1323,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
1324,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
1325,0,100000,0.82875,0,0,0.82875,1.122,0,9.11517,0
1326,0,100000,0.82875,0,0,0.82875,1.122,0,9.11517,0
1327,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
1328,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
1329,0,100000,0.83125,0,0,0.83125,1.122,0,9.11517,0
1330,0,100000,0.83125,0,0,0.83125,1.122,0,9.11517,0
1331,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
1332,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
1333,0,100000,0.83375,0,0,0.83375,1.122,0,9.11517,0
1334,0,100000,0.83375,0,0,0.83375,1.122,0,9.11517,0
1335,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
1336,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
1337,0,100000,0.83625,0,0,0.83625,1.122,0,9.11517,0
1338,0,100000,0.83625,0,0,0.83625,1.122,0,9.11517,0
1339,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
1340,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
1341,0,100000,0.83875,0,0,0.83875,1.122,0,9.11517,0
1342,0,100000,0.83875,0,0,0.83875,1.122,0,9.11517,0
1343,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
1344,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
1345,0,100000,0.84125,0,0,0.84125,1.122,0,9.11517,0
1346,0,100000,0.84125,0,0,0.84125,1.122,0,9.11517,0
1347,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
1348,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
1349,0,100000,0.84375,0,0,0.84375,1.122,0,9.11517,0
1350,0,100000,0.84375,0,0,0.84375,1.122,0,9.11517,0
1351,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
1352,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
1353,0,100000,0.84625,0,0,0.84625,1.122,0,9.11517,0
1354,0,100000,0.84625,0,0,0.84625,1.122,0,9.11517,0
1355,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
1356,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
1357,0,100000,0.84875,0,0,0.84875,1.122,0,9.11517,0
1358,0,100000,0.84875,0,0,0.84875,1.122,0,9.11517,0
1359,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
1360,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
1361,0,100000,0.85125,0,0,0.85125,1.122,0,9.11517,0
1362,0,100000,0.85125,0,0,0.85125,1.122,0,9.11517,0
1363,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
1364,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
1365,0,100000,0.85375,0,0,0.85375,1.122,0,9.11517,0
1366,0,100000,0.85375,0,0,0.85375,1.122,0,9.11517,0
1367,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
1368,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
1369,0,100000,0.85625,0,0,0.85625,1.122,0,9.11517,0
1370,0,100000,0.85625,0,0,0.85625,1.122,0,9.11517,0
1371,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
1372,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
1373,0,100000,0.85875,0,0,0.85875,1.122,0,9.11517,0
1374,0,100000,0.85875,0,0,0.85875,1.122,0,9.11517,0
1375,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
1376,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
1377,0,100000,0.86125,0,0,0.86125,1.122,0,9.11517,0
1378,0,100000,0.86125,0,0,0.86125,1.122,0,9.11517,0
1379,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
1380,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
1381,0,100000,0.86375,0,0,0.86375,1.122,0,9.11517,0
1382,0,100000,0.86375,0,0,0.86375,1.122,0,9.11517,0
1383,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
1384,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
1385,0,100000,0.86625,0,0,0.86625,1.122,0,9.11517,0
1386,0,100000,0.86625,0,0,0.86625,1.122,0,9.11517,0
1387,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
1388,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
1389,0,100000,0.86875,0,0,0.86875,1.122,0,9.11517,0
1390,0,100000,0.86875,0,0,0.86875,1.122,0,9.11517,0
1391,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
1392,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
1393,0,100000,0.87125,0,0,0.87125,1.122,0,9.11517,0
1394,0,100000,0.87125,0,0,0.87125,1.122,0,9.11517,0
1395,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
1396,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
1397,0,100000,0.87375,0,0,0.87375,1.122,0,9.11517,0
1398,0,100000,0.87375,0,0,0.87375,1.122,0,9.11517,0
1399,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
1400,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
1401,0,100000,0.87625,0,0,0.87625,1.122,0,9.11517,0
1402,0,100000,0.87625,0,0,0.87625,1.122,0,9.11517,0
1403,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
1404,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
1405,0,100000,0.87875,0,0,0.87875,1.122,0,9.11517,0
1406,0,100000,0.87875,0,0,0.87875,1.122,0,9.11517,0
1407,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
1408,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
1409,0,100000,0.88125,0,0,0.88125,1.122,0,9.11517,0
1410,0,100000,0.88125,0,0,0.88125,1.122,0,9.11517,0
1411,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
1412,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
1413,0,100000,0.88375,0,0,0.88375,1.122,0,9.11517,0
1414,0,100000,0.88375,0,0,0.88375,1.122,0,9.11517,0
1415,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
1416,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
1417,0,100000,0.88625,0,0,0.88625,1.122,0,9.11517,0
1418,0,100000,0.88625,0,0,0.88625,1.122,0,9.11517,0
1419,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
1420,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
1421,0,100000,0.88875,0,0,0.88875,1.122,0,9.11517,0
1422,0,100000,0.88875,0,0,0.88875,1.122,0,9.11517,0
1423,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
1424,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
1425,0,100000,0.89125,0,0,0.89125,1.122,0,9.11517,0
1426,0,100000,0.89125,0,0,0.89125,1.122,0,9.11517,0
1427,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
1428,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
1429,0,100000,0.89375,0,0,0.89375,1.122,0,9.11517,0
1430,0,100000,0.89375,0,0,0.89375,1.122,0,9.11517,0
1431,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
1432,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
1433,0,100000,0.89625,0,0,0.89625,1.122,0,9.11517,0
1434,0,100000,0.89625,0,0,0.89625,1.122,0,9.11517,0
1435,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
1436,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
1437,0,100000,0.89875,0,0,0.89875,1.122,0,9.11517,0
1438,0,100000,0.89875,0,0,0.89875,1.122,0,9.11517,0
1439,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
1440,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
1441,0,100000,0.90125,0,0,0.90125,1.122,0,9.11517,0
1442,0,100000,0.90125,0,0,0.90125,1.122,0,9.11517,0
1443,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
1444,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
1445,0,100000,0.90375,0,0,0.90375,1.122,0,9.11517,0
1446,0,100000,0.90375,0,0,0.90375,1.122,0,9.11517,0
1447,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
1448,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
1449,0,100000,0.90625,0,0,0.90625,1.122,0,9.11517,0
1450,0,100000,0.90625,0,0,0.90625,1.122,0,9.11517,0
1451,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
1452,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
1453,0,100000,0.90875,0,0,0.90875,1.122,0,9.11517,0
1454,0,100000,0.90875,0,0,0.90875,1.122,0,9.11517,0
1455,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
1456,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
1457,0,100000,0.91125,0,0,0.91125,1.122,0,9.11517,0
1458,0,100000,0.91125,0,0,0.91125,1.122,0,9.11517,0
1459,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
1460,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
1461,0,100000,0.91375,0,0,0.91375,1.122,0,9.11517,0
1462,0,100000,0.91375,0,0,0.91375,1.122,0,9.11517,0
1463,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
1464,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
1465,0,100000,0.91625,0,0,0.91625,1.122,0,9.11517,0
1466,0,100000,0.91625,0,0,0.91625,1.122,0,9.11517,0
1467,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
1468,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
1469,0,100000,0.91875,0,0,0.91875,1.122,0,9.11517,0
1470,0,100000,0.91875,0,0,0.91875,1.122,0,9.11517,0
1471,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
1472,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
1473,0,100000,0.92125,0,0,0.92125,1.122,0,9.11517,0
1474,0,100000,0.92125,0,0,0.92125,1.122,0,9.11517,0
1475,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
1476,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
1477,0,100000,0.92375,0,0,0.92375,1.122,0,9.11517,0
1478,0,100000,0.92375,0,0,0.92375,1.122,0,9.11517,0
1479,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
1480,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
1481,0,100000,0.92625,0,0,0.92625,1.122,0,9.11517,0
1482,0,100000,0.92625,0,0,0.92625,1.122,0,9.11517,0
1483,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
1484,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
1485,0,100000,0.92875,0,0,0.92875,1.122,0,9.11517,0
1486,0,100000,0.92875,0,0,0.92875,1.122,0,9.11517,0
1487,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
1488,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
1489,0,100000,0.93125,0,0,0.93125,1.122,0,9.11517,0
1490,0,100000,0.93125,0,0,0.93125,1.122,0,9.11517,0
1491,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
1492,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
1493,0,100000,0.93375,0,0,0.93375,1.122,0,9.11517,0
1494,0,100000,0.93375,0,0,0.93375,1.122,0,9.11517,0
1495,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
1496,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
1497,0,100000,0.93625,0,0,0.93625,1.122,0,9.11517,0
1498,0,100000,0.93625,0,0,0.93625,1.122,0,9.11517,0
1499,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
1500,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
1501,0,100000,0.93875,0,0,0.93875,1.122,0,9.11517,0
1502,0,100000,0.93875,0,0,0.93875,1.122,0,9.11517,0
1503,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
1504,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
1505,0,100000,0.94125,0,0,0.94125,1.122,0,9.11517,0
1506,0,100000,0.94125,0,0,0.94125,1.122,0,9.11517,0
1507,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
1508,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
1509,0,100000,0.94375,0,0,0.94375,1.122,0,9.11517,0
1510,0,100000,0.94375,0,0,0.94375,1.122,0,9.11517,0
1511,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
1512,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
1513,0,100000,0.94625,0,0,0.94625,1.122,0,9.11517,0
1514,0,100000,0.94625,0,0,0.94625,1.122,0,9.11517,0
1515,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
1516,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
1517,0,100000,0.94875,0,0,0.94875,1.122,0,9.11517,0
1518,0,100000,0.94875,0,0,0.94875,1.122,0,9.11517,0
1519,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
1520,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
1521,0,100000,0.95125,0,0,0.95125,1.122,0,9.11517,0
1522,0,100000,0.95125,0,0,0.95125,1.122,0,9.11517,0
1523,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
1524,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
1525,0,100000,0.95375,0,0,0.95375,1.122,0,9.11517,0
1526,0,100000,0.95375,0,0,0.95375,1.122,0,9.11517,0
1527,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
1528,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
1529,0,100000,0.95625,0,0,0.95625,1.122,0,9.11517,0
1530,0,100000,0.95625,0,0,0.95625,1.122,0,9.11517,0
1531,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
1532,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
1533,0,100000,0.95875,0,0,0.95875,1.122,0,9.11517,0
1534,0,100000,0.95875,0,0,0.95875,1.122,0,9.11517,0
1535,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
1536,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
1537,0,100000,0.96125,0,0,0.96125,1.122,0,9.11517,0
1538,0,100000,0.96125,0,0,0.96125,1.122,0,9.11517,0
1539,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
1540,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
1541,0,100000,0.96375,0,0,0.96375,1.122,0,9.11517,0
1542,0,100000,0.96375,0,0,0.96375,1.122,0,9.11517,0
1543,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
1544,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
1545,0,100000,0.96625,0,0,0.96625,1.122,0,9.11517,0
1546,0,100000,0.96625,0,0,0.96625,1.122,0,9.11517,0
1547,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
1548,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
1549,0,100000,0.96875,0,0,0.96875,1.122,0,9.11517,0
1550,0,100000,0.96875,0,0,0.96875,1.122,0,9.11517,0
1551,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
1552,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
1553,0,100000,0.97125,0,0,0.97125,1.122,0,9.11517,0
1554,0,100000,0.97125,0,0,0.97125,1.122,0,9.11517,0
1555,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
1556,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
1557,0,100000,0.97375,0,0,0.97375,1.122,0,9.11517,0
1558,0,100000,0.97375,0,0,0.97375,1.122,0,9.11517,0
1559,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
1560,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
1561,0,100000,0.97625,0,0,0.97625,1.122,0,9.11517,0
1562,0,100000,0.97625,0,0,0.97625,1.122,0,9.11517,0
1563,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
1564,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
1565,0,100000,0.97875,0,0,0.97875,1.122,0,9.11517,0
1566,0,100000,0.97875,0,0,0.97875,1.122,0,9.11517,0
1567,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
1568,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
1569,0,100000,0.98125,0,0,0.98125,1.122,0,9.11517,0
1570,0,100000,0.98125,0,0,0.98125,1.122,0,9.11517,0
1571,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
1572,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
1573,0,100000,0.98375,0,0,0.98375,1.122,0,9.11517,0
1574,0,100000,0.98375,0,0,0.98375,1.122,0,9.11517,0
1575,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
1576,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
1577,0,100000,0.98625,0,0,0.98625,1.122,0,9.11517,0
1578,0,100000,0.98625,0,0,0.98625,1.122,0,9.11517,0
1579,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
1580,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
1581,0,100000,0.98875,0,0,0.98875,1.122,0,9.11517,0
1582,0,100000,0.98875,0,0,0.98875,1.122,0,9.11517,0
1583,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
1584,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
1585,0,100000,0.99125,0,0,0.99125,1.122,0,9.11517,0
1586,0,100000,0.99125,0,0,0.99125,1.122,0,9.11517,0
1587,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
1588,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
1589,0,100000,0.99375,0,0,0.99375,1.122,0,9.11517,0
1590,0,100000,0.99375,0,0,0.99375,1.122,0,9.11517,0
1591,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
1592,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
1593,0,100000,0.99625,0,0,0.99625,1.122,0,9.11517,0
1594,0,100000,0.99625,0,0,0.99625,1.122,0,9.11517,0
1595,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
1596,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
1597,0,100000,0.99875,0,0,0.99875,1.122,0,9.11517,0
1598,0,100000,0.99875,0,0,0.99875,1.122,0,9.11517,0
1599,0,100000,1,0,0,1,1.122,0,9.11517,0


==> data/rp2_exact.csv <==
Point ID,alpha,p,Points_0,Points_1,Points_2,Points_Magnitude,rho,schlieren_alpha_rho_0,specific_entropy,v
0,3.92373e-26,1e+06,0,0,0,0,1.602,0,41.9189,0
1,3.00819e-26,1e+06,0.0025,0,0,0.0025,1.602,0,41.9189,0
2,3.00819e-26,1e+06,0.0025,0,0,0.0025,1.602,0,41.9189,0
3,1.36023e-25,1e+06,0.005,0,0,0.005,1.602,0,41.9189,0
4,1.36023e-25,1e+06,0.005,0,0,0.005,1.602,0,41.9189,0
5,9.94011e-26,1e+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
6,9.94011e-26,1e+06,0.0075,0,0,0.0075,1.602,0,41.9189,0
7,1.30791e-26,1e+06,0.01,0,0,0.01,1.602,0,41.9189,0
8,1.30791e-26,1e+06,0.01,0,0,0.01,1.602,0,41.9189,0
9,2.72045e-25,1e+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
10,2.72045e-25,1e+06,0.0125,0,0,0.0125,1.602,0,41.9189,0
11,6.80113e-26,1e+06,0.015,0,0,0.015,1.602,0,41.9189,0
12,6.80113e-26,1e+06,0.015,0,0,0.015,1.602,0,41.9189,0
13,2.09266e-26,1e+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
14,2.09266e-26,1e+06,0.0175,0,0,0.0175,1.602,0,41.9189,0
15,4.70847e-26,1e+06,0.02,0,0,0.02,1.602,0,41.9189,0
16,4.70847e-26,1e+06,0.02,0,0,0.02,1.602,0,41.9189,0
17,2.35424e-25,1e+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
18,2.35424e-25,1e+06,0.0225,0,0,0.0225,1.602,0,41.9189,0
19,0,1e+06,0.025,0,0,0.025,1.602,0,41.9189,0
20,0,1e+06,0.025,0,0,0.025,1.602,0,41.9189,0
21,4.3161e-26,1e+06,0.0275,0,0,0.0275,1.602,0,41.9189,0
22,4.3161e-26,1e+06,0.0275,0,0,0.0275,1.602,0,41.9189,0
23,4.70847e-26,1e+06,0.03,0,0,0.03,1.602,0,41.9189,0
24,4.70847e-26,1e+06,0.03,0,0,0.03,1.602,0,41.9189,0
25,1.12807e-25,1e+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
26,1.12807e-25,1e+06,0.0325,0,0,0.0325,1.602,0,41.9189,0
27,7.32429e-26,1e+06,0.035,0,0,0.035,1.602,0,41.9189,0
28,7.32429e-26,1e+06,0.035,0,0,0.035,1.602,0,41.9189,0
29,5.85943e-25,1e+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
30,5.85943e-25,1e+06,0.0375,0,0,0.0375,1.602,0,41.9189,0
31,1.67412e-25,1e+06,0.04,0,0,0.04,1.602,0,41.9189,0
32,1.67412e-25,1e+06,0.04,0,0,0.04,1.602,0,41.9189,0
33,1.36023e-25,1e+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
34,1.36023e-25,1e+06,0.0425,0,0,0.0425,1.602,0,41.9189,0
35,2.30192e-25,1e+06,0.045,0,0,0.045,1.602,0,41.9189,0
36,2.30192e-25,1e+06,0.045,0,0,0.045,1.602,0,41.9189,0
37,4.18531e-26,1e+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
38,4.18531e-26,1e+06,0.0475,0,0,0.0475,1.602,0,41.9189,0
39,1.25559e-24,1e+06,0.05,0,0,0.05,1.602,0,41.9189,0
40,1.25559e-24,1e+06,0.05,0,0,0.05,1.602,0,41.9189,0
41,5.4409e-25,1e+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
42,5.4409e-25,1e+06,0.0525,0,0,0.0525,1.602,0,41.9189,0
43,2.84601e-24,1e+06,0.055,0,0,0.055,1.602,0,41.9189,0
44,2.84601e-24,1e+06,0.055,0,0,0.055,1.602,0,41.9189,0
45,2.6786e-24,1e+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
46,2.6786e-24,1e+06,0.0575,0,0,0.0575,1.602,0,41.9189,0
47,5.52461e-24,1e+06,0.06,0,0,0.06,1.602,0,41.9189,0
48,5.52461e-24,1e+06,0.06,0,0,0.06,1.602,0,41.9189,0
49,9.62621e-24,1e+06,0.0625,0,0,0.0625,1.602,0,41.9189,0
50,9.62621e-24,1e+06,0.0625,0,0,0.0625,1.602,0,41.9189,0
51,2.22659e-23,1e+06,0.065,0,0,0.065,1.602,0,41.9189,0
52,2.22659e-23,1e+06,0.065,0,0,0.065,1.602,0,41.9189,0
53,3.43195e-23,1e+06,0.0675,0,0,0.0675,1.602,0,41.9189,0
54,3.43195e-23,1e+06,0.0675,0,0,0.0675,1.602,0,41.9189,0
55,8.33714e-23,1e+06,0.07,0,0,0.07,1.602,0,41.9189,0
56,8.33714e-23,1e+06,0.07,0,0,0.07,1.602,0,41.9189,0
57,1.56363e-22,1e+06,0.0725,0,0,0.0725,1.602,0,41.9189,0
58,1.56363e-22,1e+06,0.0725,0,0,0.0725,1.602,0,41.9189,0
59,3.28128e-22,1e+06,0.075,0,0,0.075,1.602,0,41.9189,0
60,3.28128e-22,1e+06,0.075,0,0,0.075,1.602,0,41.9189,0
61,6.21435e-22,1e+06,0.0775,0,0,0.0775,1.602,0,41.9189,0
62,6.21435e-22,1e+06,0.0775,0,0,0.0775,1.602,0,41.9189,0
63,1.30716e-21,1e+06,0.08,0,0,0.08,1.602,0,41.9189,0
64,1.30716e-21,1e+06,0.08,0,0,0.08,1.602,0,41.9189,0
65,2.49244e-21,1e+06,0.0825,0,0,0.0825,1.602,0,41.9189,0
66,2.49244e-21,1e+06,0.0825,0,0,0.0825,1.602,0,41.9189,0
67,4.88576e-21,1e+06,0.085,0,0,0.085,1.602,0,41.9189,0
68,4.88576e-21,1e+06,0.085,0,0,0.085,1.602,0,41.9189,0
69,9.06973e-21,1e+06,0.0875,0,0,0.0875,1.602,0,41.9189,0
70,9.06973e-21,1e+06,0.0875,0,0,0.0875,1.602,0,41.9189,0
71,1.64332e-20,1e+06,0.09,0,0,0.09,1.602,0,41.9189,0
72,1.64332e-20,1e+06,0.09,0,0,0.09,1.602,0,41.9189,0
73,2.80931e-20,1e+06,0.0925,0,0,0.0925,1.602,0,41.9189,0
74,2.80931e-20,1e+06,0.0925,0,0,0.0925,1.602,0,41.9189,0
75,4.56219e-20,1e+06,0.095,0,0,0.095,1.602,0,41.9189,0
76,4.56219e-20,1e+06,0.095,0,0,0.095,1.602,0,41.9189,0
77,6.72489e-20,1e+06,0.0975,0,0,0.0975,1.602,0,41.9189,0
78,6.72489e-20,1e+06,0.0975,0,0,0.0975,1.602,0,41.9189,0
79,8.63955e-20,1e+06,0.1,0,0,0.1,1.602,0,41.9189,0
80,8.63955e-20,1e+06,0.1,0,0,0.1,1.602,0,41.9189,0
81,8.39901e-20,1e+06,0.1025,0,0,0.1025,1.602,0,41.9189,0
82,8.39901e-20,1e+06,0.1025,0,0,0.1025,1.602,0,41.9189,0
83,2.93574e-20,1e+06,0.105,0,0,0.105,1.602,0,41.9189,0
84,2.93574e-20,1e+06,0.105,0,0,0.105,1.602,0,41.9189,0
85,1.01755e-19,1e+06,0.1075,0,0,0.1075,1.602,0,41.9189,0
86,1.01755e-19,1e+06,0.1075,0,0,0.1075,1.602,0,41.9189,0
87,2.25624e-19,1e+06,0.11,0,0,0.11,1.602,0,41.9189,0
88,2.25624e-19,1e+06,0.11,0,0,0.11,1.602,0,41.9189,0
89,1.01872e-19,1e+06,0.1125,0,0,0.1125,1.602,0,41.9189,0
90,1.01872e-19,1e+06,0.1125,0,0,0.1125,1.602,0,41.9189,0
91,1.99373e-18,1e+06,0.115,0,0,0.115,1.602,0,41.9189,0
92,1.99373e-18,1e+06,0.115,0,0,0.115,1.602,0,41.9189,0
93,8.24125e-18,1e+06,0.1175,0,0,0.1175,1.602,0,41.9189,0
94,8.24125e-18,1e+06,0.1175,0,0,0.1175,1.602,0,41.9189,0
95,3.43824e-17,1e+06,0.12,0,0,0.12,1.602,0,41.9189,0
96,3.43824e-17,1e+06,0.12,0,0,0.12,1.602,0,41.9189,0
97,1.48683e-16,1e+06,0.1225,0,0,0.1225,1.602,0,41.9189,0
98,1.48683e-16,1e+06,0.1225,0,0,0.1225,1.602,0,41.9189,0
99,2.71314e-16,1e+06,0.125,0,0,0.125,1.602,0,41.9189,0
100,2.71314e-16,1e+06,0.125,0,0,0.125,1.602,0,41.9189,0
101,2.56094e-15,1e+06,0.1275,0,0,0.1275,1.602,0,41.9189,0
102,2.56094e-15,1e+06,0.1275,0,0,0.1275,1.602,0,41.9189,0
103,2.6118e-14,1e+06,0.13,0,0,0.13,1.602,0,41.9189,0
104,2.6118e-14,1e+06,0.13,0,0,0.13,1.602,0,41.9189,0
105,1.13254e-13,1e+06,0.1325,0,0,0.1325,1.602,0,41.9189,0
106,1.13254e-13,1e+06,0.1325,0,0,0.1325,1.602,0,41.9189,0
107,2.02343e-13,1e+06,0.135,0,0,0.135,1.602,0,41.9189,0
108,2.02343e-13,1e+06,0.135,0,0,0.135,1.602,0,41.9189,0
109,2.19994e-13,1e+06,0.1375,0,0,0.1375,1.602,0,41.9189,0
110,2.19994e-13,1e+06,0.1375,0,0,0.1375,1.602,0,41.9189,0
111,1.59837e-12,1e+06,0.14,0,0,0.14,1.602,0,41.9189,0
112,1.59837e-12,1e+06,0.14,0,0,0.14,1.602,0,41.9189,0
113,4.97158e-11,1e+06,0.1425,0,0,0.1425,1.602,0,41.9189,0
114,4.97158e-11,1e+06,0.1425,0,0,0.1425,1.602,0,41.9189,0
115,3.96959e-10,1e+06,0.145,0,0,0.145,1.602,0,41.9189,0
116,3.96959e-10,1e+06,0.145,0,0,0.145,1.602,0,41.9189,0
117,1.8349e-09,1e+06,0.1475,0,0,0.1475,1.602,0,41.9189,0
118,1.8349e-09,1e+06,0.1475,0,0,0.1475,1.602,0,41.9189,0
119,5.25819e-09,1e+06,0.15,0,0,0.15,1.602,0,41.9189,0
120,5.25819e-09,1e+06,0.15,0,0,0.15,1.602,0,41.9189,0
121,7.55855e-09,1e+06,0.1525,0,0,0.1525,1.602,0,41.9189,0
122,7.55855e-09,1e+06,0.1525,0,0,0.1525,1.602,0,41.9189,0
123,4.47501e-09,1e+06,0.155,0,0,0.155,1.602,0,41.9189,0
124,4.47501e-09,1e+06,0.155,0,0,0.155,1.602,0,41.9189,0
125,5.83711e-09,1e+06,0.1575,0,0,0.1575,1.602,0,41.9189,0
126,5.83711e-09,1e+06,0.1575,0,0,0.1575,1.602,0,41.9189,0
127,4.39383e-07,1e+06,0.16,0,0,0.16,1.602,0,41.9189,0
128,4.39383e-07,1e+06,0.16,0,0,0.16,1.602,0,41.9189,0
129,1.72667e-06,1e+06,0.1625,0,0,0.1625,1.602,0,41.9189,0
130,1.72667e-06,1e+06,0.1625,0,0,0.1625,1.602,0,41.9189,0
131,4.24524e-06,1e+06,0.165,0,0,0.165,1.602,0,41.9189,0
132,4.24524e-06,1e+06,0.165,0,0,0.165,1.602,0,41.9189,0
133,8.48486e-06,1e+06,0.1675,0,0,0.1675,1.602,0,41.9189,0
134,8.48486e-06,1e+06,0.1675,0,0,0.1675,1.602,0,41.9189,0
135,1.50276e-05,1e+06,0.17,0,0,0.17,1.602,0,41.9189,0
136,1.50276e-05,1e+06,0.17,0,0,0.17,1.602,0,41.9189,0
137,2.43168e-05,1e+06,0.1725,0,0,0.1725,1.602,0,41.9189,0
138,2.43168e-05,1e+06,0.1725,0,0,0.1725,1.602,0,41.9189,0
139,3.65933e-05,1e+06,0.175,0,0,0.175,1.602,0,41.9189,0
140,3.65933e-05,1e+06,0.175,0,0,0.175,1.602,0,41.9189,0
141,5.16497e-05,1e+06,0.1775,0,0,0.1775,1.602,0,41.9189,0
142,5.16497e-05,1e+06,0.1775,0,0,0.1775,1.602,0,41.9189,0
143,6.90056e-05,1e+06,0.18,0,0,0.18,1.602,0,41.9189,0
144,6.90056e-05,1e+06,0.18,0,0,0.18,1.602,0,41.9189,0
145,8.7898e-05,1e+06,0.1825,0,0,0.1825,1.602,0,41.9189,0
146,8.7898e-05,1e+06,0.1825,0,0,0.1825,1.602,0,41.9189,0
147,0.000108046,1e+06,0.185,0,0,0.185,1.602,0,41.9189,0
148,0.000108046,1e+06,0.185,0,0,0.185,1.602,0,41.9189,0
149,0.000130323,1e+06,0.1875,0,0,0.1875,1.602,0,41.9189,0
150,0.000130323,1e+06,0.1875,0,0,0.1875,1.602,0,41.9189,0
151,0.000158709,1e+06,0.19,0,0,0.19,1.602,0,41.9189,0
152,0.000158709,1e+06,0.19,0,0,0.19,1.602,0,41.9189,0
153,0.000200933,1e+06,0.1925,0,0,0.1925,1.602,0.0383217,41.9189,0
154,0.000200933,1e+06,0.1925,0,0,0.1925,1.602,0.0383217,41.9189,0
155,0.000269696,995942,0.195,0,0,0.195,1.5981,0.128005,41.9189,2.48758
156,0.000269696,995942,0.195,0,0,0.195,1.5981,0.128005,41.9189,2.48758
157,0.000337847,985804,0.1975,0,0,0.1975,1.58832,0.177487,41.9189,8.73758
158,0.000337847,985804,0.1975,0,0,0.1975,1.58832,0.177487,41.9189,8.73758
159,0.000338205,975749,0.2,0,0,0.2,1.57858,0.17683,41.9189,14.9876
160,0.000338205,975749,0.2,0,0,0.2,1.57858,0.17683,41.9189,14.9876
161,0.000120409,965776,0.2025,0,0,0.2025,1.56887,0.176172,41.9189,21.2376
162,0.000120409,965776,0.2025,0,0,0.2025,1.56887,0.176172,41.9189,21.2376
163,4.44273e-05,955885,0.205,0,0,0.205,1.55921,0.175516,41.9189,27.4876
164,4.44273e-05,955885,0.205,0,0,0.205,1.55921,0.175516,41.9189,27.4876
165,0.000220948,946075,0.2075,0,0,0.2075,1.54959,0.174861,41.9189,33.7376
166,0.000220948,946075,0.2075,0,0,0.2075,1.54959,0.174861,41.9189,33.7376
167,8.53644e-05,936345,0.21,0,0,0.21,1.54001,0.174206,41.9189,39.9876
168,8.53644e-05,936345,0.21,0,0,0.21,1.54001,0.174206,41.9189,39.9876
169,0.00026677,926696,0.2125,0,0,0.2125,1.53047,0.173552,41.9189,46.2376
170,0.00026677,926696,0.2125,0,0,0.2125,1.53047,0.173552,41.9189,46.2376
171,0.000286819,917127,0.215,0,0,0.215,1.52097,0.172899,41.9189,52.4876
172,0.000286819,917127,0.215,0,0,0.215,1.52097,0.172899,41.9189,52.4876
173,0.000373976,907637,0.2175,0,0,0.2175,1.51151,0.172247,41.9189,58.7376
174,0.000373976,907637,0.2175,0,0,0.2175,1.51151,0.172247,41.9189,58.7376
175,0.000456544,898225,0.22,0,0,0.22,1.50208,0.171596,41.9189,64.9876
176,0.000456544,898225,0.22,0,0,0.22,1.50208,0.171596,41.9189,64.9876
177,0.000563618,888892,0.2225,0,0,0.2225,1.4927,0.170945,41.9189,71.2376
178,0.000563618,888892,0.2225,0,0,0.2225,1.4927,0.170945,41.9189,71.2376
179,0.000648027,879637,0.225,0,0,0.225,1.48335,0.170295,41.9189,77.4876
180,0.000648027,879637,0.225,0,0,0.225,1.48335,0.170295,41.9189,77.4876
181,0.000789112,870458,0.2275,0,0,0.2275,1.47405,0.169647,41.9189,83.7376
182,0.000789112,870458,0.2275,0,0,0.2275,1.47405,0.169647,41.9189,83.7376
183,0.000878651,861357,0.23,0,0,0.23,1.46478,0.168999,41.9189,89.9876
184,0.000878651,861357,0.23,0,0,0.23,1.46478,0.168999,41.9189,89.9876
185,0.00103975,852332,0.2325,0,0,0.2325,1.45555,0.168352,41.9189,96.2376
186,0.00103975,852332,0.2325,0,0,0.2325,1.45555,0.168352,41.9189,96.2376
187,0.00114175,843382,0.235,0,0,0.235,1.44636,0.167706,41.9189,102.488
188,0.00114175,843382,0.235,0,0,0.235,1.44636,0.167706,41.9189,102.488
189,0.00131718,834508,0.2375,0,0,0.2375,1.43721,0.16706,41.9189,108.738
190,0.00131718,834508,0.2375,0,0,0.2375,1.43721,0.16706,41.9189,108.738
191,0.00142764,825709,0.24,0,0,0.24,1.4281,0.166416,41.9189,114.988
192,0.00142764,825709,0.24,0,0,0.24,1.4281,0.166416,41.9189,114.988
193,0.00161499,816984,0.2425,0,0,0.2425,1.41903,0.165772,41.9189,121.238
194,0.00161499,816984,0.2425,0,0,0.2425,1.41903,0.165772,41.9189,121.238
195,0.00172758,808334,0.245,0,0,0.245,1.40999,0.16513,41.9189,127.488
196,0.00172758,808334,0.245,0,0,0.245,1.40999,0.16513,41.9189,127.488
197,0.00192324,799756,0.2475,0,0,0.2475,1.401,0.164488,41.9189,133.738
198,0.00192324,799756,0.2475,0,0,0.2475,1.401,0.164488,41.9189,133.738
199,0.00203506,791252,0.25,0,0,0.25,1.39204,0.163847,41.9189,139.988
200,0.00203506,791252,0.25,0,0,0.25,1.39204,0.163847,41.9189,139.988
201,0.00223414,782820,0.2525,0,0,0.2525,1.38312,0.163207,41.9189,146.238
202,0.00223414,782820,0.2525,0,0,0.2525,1.38312,0.163207,41.9189,146.238
203,0.00234291,774460,0.255,0,0,0.255,1.37424,0.162567,41.9189,152.488
204,0.00234291,774460,0.255,0,0,0.255,1.37424,0.162567,41.9189,152.488
205,0.0025414,766172,0.2575,0,0,0.2575,1.36539,0.161929,41.9189,158.738
206,0.0025414,766172,0.2575,0,0,0.2575,1.36539,0.161929,41.9189,158.738
207,0.00264399,757954,0.26,0,0,0.26,1.35659,0.161292,41.9189,164.988
208,0.00264399,757954,0.26,0,0,0.26,1.35659,0.161292,41.9189,164.988
209,0.00283364,749808,0.2625,0,0,0.2625,1.34782,0.160655,41.9189,171.238
210,0.00283364,749808,0.2625,0,0,0.2625,1.34782,0.160655,41.9189,171.238
211,0.00294344,741731,0.265,0,0,0.265,1.33909,0.16002,41.9189,177.488
212,0.00294344,741731,0.265,0,0,0.265,1.33909,0.16002,41.9189,177.488
213,0.00308452,733725,0.2675,0,0,0.2675,1.3304,0.159385,41.9189,183.738
214,0.00308452,733725,0.2675,0,0,0.2675,1.3304,0.159385,41.9189,183.738
215,0.00327579,725787,0.27,0,0,0.27,1.32175,0.158751,41.9189,189.988
216,0.00327579,725787,0.27,0,0,0.27,1.32175,0.158751,41.9189,189.988
217,0.0033859,717919,0.2725,0,0,0.2725,1.31313,0.158118,41.9189,196.238
218,0.0033859,717919,0.2725,0,0,0.2725,1.31313,0.158118,41.9189,196.238
219,0.00331282,710119,0.275,0,0,0.275,1.30455,0.157486,41.9189,202.488
220,0.00331282,710119,0.275,0,0,0.275,1.30455,0.157486,41.9189,202.488
221,0.00353048,702387,0.2775,0,0,0.2775,1.29601,0.156855,41.9189,208.738
222,0.00353048,702387,0.2775,0,0,0.2775,1.29601,0.156855,41.9189,208.738
223,0.00347171,694722,0.28,0,0,0.28,1.28751,0.156225,41.9189,214.988
224,0.00347171,694722,0.28,0,0,0.28,1.28751,0.156225,41.9189,214.988
225,0.00353357,687124,0.2825,0,0,0.2825,1.27904,0.155595,41.9189,221.238
226,0.00353357,687124,0.2825,0,0,0.2825,1.27904,0.155595,41.9189,221.238
227,0.00348177,679593,0.285,0,0,0.285,1.27061,0.154967,41.9189,227.488
228,0.00348177,679593,0.285,0,0,0.285,1.27061,0.154967,41.9189,227.488
229,0.0035467,672129,0.2875,0,0,0.2875,1.26222,0.15434,41.9189,233.738
230,0.0035467,672129,0.2875,0,0,0.2875,1.26222,0.15434,41.9189,233.738
231,0.00349236,664730,0.29,0,0,0.29,1.25386,0.153713,41.9189,239.988
232,0.00349236,664730,0.29,0,0,0.29,1.25386,0.153713,41.9189,239.988
233,0.00356175,657396,0.2925,0,0,0.2925,1.24554,0.153087,41.9189,246.238
234,0.00356175,657396,0.2925,0,0,0.2925,1.24554,0.153087,41.9189,246.238
235,0.0034975,650127,0.295,0,0,0.295,1.23726,0.152463,41.9189,252.488
236,0.0034975,650127,0.295,0,0,0.295,1.23726,0.152463,41.9189,252.488
237,0.00357061,642922,0.2975,0,0,0.2975,1.22902,0.151839,41.9189,258.738
238,0.00357061,642922,0.2975,0,0,0.2975,1.22902,0.151839,41.9189,258.738
239,0.00349868,635782,0.3,0,0,0.3,1.22081,0.151216,41.9189,264.988
240,0.00349868,635782,0.3,0,0,0.3,1.22081,0.151216,41.9189,264.988
241,0.00357427,628705,0.3025,0,0,0.3025,1.21264,0.150594,41.9189,271.238
242,0.00357427,628705,0.3025,0,0,0.3025,1.21264,0.150594,41.9189,271.238
243,0.00349777,621692,0.305,0,0,0.305,1.2045,0.149973,41.9189,277.488
244,0.00349777,621692,0.305,0,0,0.305,1.2045,0.149973,41.9189,277.488
245,0.00357522,614740,0.3075,0,0,0.3075,1.1964,0.149353,41.9189,283.738
246,0.00357522,614740,0.3075,0,0,0.3075,1.1964,0.149353,41.9189,283.738
247,0.00350256,607852,0.31,0,0,0.31,1.18834,0.148734,41.9189,289.988
248,0.00350256,607852,0.31,0,0,0.31,1.18834,0.148734,41.9189,289.988
249,0.00358013,601025,0.3125,0,0,0.3125,1.18032,0.148116,41.9189,296.238
250,0.00358013,601025,0.3125,0,0,0.3125,1.18032,0.148116,41.9189,296.238
251,0.00350487,594260,0.315,0,0,0.315,1.17233,0.147499,41.9189,302.488
252,0.00350487,594260,0.315,0,0,0.315,1.17233,0.147499,41.9189,302.488
253,0.00358702,587556,0.3175,0,0,0.3175,1.16437,0.146883,41.9189,308.738
254,0.00358702,587556,0.3175,0,0,0.3175,1.16437,0.146883,41.9189,308.738
255,0.00351152,580912,0.32,0,0,0.32,1.15646,0.146267,41.9189,314.988
256,0.00351152,580912,0.32,0,0,0.32,1.15646,0.146267,41.9189,314.988
257,0.00359151,574329,0.3225,0,0,0.3225,1.14857,0.145653,41.9189,321.238
258,0.00359151,574329,0.3225,0,0,0.3225,1.14857,0.145653,41.9189,321.238
259,0.0035093,567805,0.325,0,0,0.325,1.14073,0.14504,41.9189,327.488
260,0.0035093,567805,0.325,0,0,0.325,1.14073,0.14504,41.9189,327.488
261,0.00359967,561341,0.3275,0,0,0.3275,1.13292,0.144427,41.9189,333.738
262,0.00359967,561341,0.3275,0,0,0.3275,1.13292,0.144427,41.9189,333.738
263,0.00350793,554936,0.33,0,0,0.33,1.12514,0.143816,41.9189,339.988
264,0.00350793,554936,0.33,0,0,0.33,1.12514,0.143816,41.9189,339.988
265,0.00358921,548590,0.3325,0,0,0.3325,1.11741,0.143205,41.9189,346.238
266,0.00358921,548590,0.3325,0,0,0.3325,1.11741,0.143205,41.9189,346.238
267,0.00350659,542301,0.335,0,0,0.335,1.1097,0.142596,41.9189,352.488
268,0.00350659,542301,0.335,0,0,0.335,1.1097,0.142596,41.9189,352.488
269,0.00360304,536071,0.3375,0,0,0.3375,1.10204,0.141987,41.9189,358.738
270,0.00360304,536071,0.3375,0,0,0.3375,1.10204,0.141987,41.9189,358.738
271,0.00346978,529898,0.34,0,0,0.34,1.0944,0.14138,41.9189,364.988
272,0.00346978,529898,0.34,0,0,0.34,1.0944,0.14138,41.9189,364.988
273,0.00355429,523782,0.3425,0,0,0.3425,1.08681,0.140773,41.9189,371.238
274,0.00355429,523782,0.3425,0,0,0.3425,1.08681,0.140773,41.9189,371.238
275,0.00346411,517722,0.345,0,0,0.345,1.07925,0.140168,41.9189,377.488
276,0.00346411,517722,0.345,0,0,0.345,1.07925,0.140168,41.9189,377.488
277,0.00356785,511719,0.3475,0,0,0.3475,1.07172,0.139563,41.9189,383.738
278,0.00356785,511719,0.3475,0,0,0.3475,1.07172,0.139563,41.9189,383.738
279,0.00331288,505771,0.35,0,0,0.35,1.06423,0.138959,41.9189,389.988
280,0.00331288,505771,0.35,0,0,0.35,1.06423,0.138959,41.9189,389.988
281,0.00340769,499879,0.3525,0,0,0.3525,1.05677,0.138357,41.9189,396.238
282,0.00340769,499879,0.3525,0,0,0.3525,1.05677,0.138357,41.9189,396.238
283,0.00330782,494042,0.355,0,0,0.355,1.04935,0.137755,41.9189,402.488
284,0.00330782,494042,0.355,0,0,0.355,1.04935,0.137755,41.9189,402.488
285,0.00341078,488260,0.3575,0,0,0.3575,1.04197,0.137155,41.9189,408.738
286,0.00341078,488260,0.3575,0,0,0.3575,1.04197,0.137155,41.9189,408.738
287,0.00291155,482532,0.36,0,0,0.36,1.03461,0.136555,41.9189,414.988
288,0.00291155,482532,0.36,0,0,0.36,1.03461,0.136555,41.9189,414.988
289,0.0030408,476858,0.3625,0,0,0.3625,1.0273,0.135956,41.9189,421.238
290,0.0030408,476858,0.3625,0,0,0.3625,1.0273,0.135956,41.9189,421.238
291,0.0029269,471237,0.365,0,0,0.365,1.02001,0.135359,41.9189,427.488
292,0.0029269,471237,0.365,0,0,0.365,1.02001,0.135359,41.9189,427.488
293,0.00266431,465669,0.3675,0,0,0.3675,1.01277,0.134762,41.9189,433.738
294,0.00266431,465669,0.3675,0,0,0.3675,1.01277,0.134762,41.9189,433.738
295,0.00165881,460155,0.37,0,0,0.37,1.00555,0.128218,41.9189,439.988
296,0.00165881,460155,0.37,0,0,0.37,1.00555,0.128218,41.9189,439.988
297,0.00142395,455211,0.3725,0,0,0.3725,0.999057,0.0629447,41.9189,445.641
298,0.00142395,455211,0.3725,0,0,0.3725,0.999057,0.0629447,41.9189,445.641
299,0.000255309,455211,0.375,0,0,0.375,0.999057,0,41.9189,445.641
300,0.000255309,455211,0.375,0,0,0.375,0.999057,0,41.9189,445.641
301,0.000113908,455211,0.3775,0,0,0.3775,0.999057,0,41.9189,445.641
302,0.000113908,455211,0.3775,0,0,0.3775,0.999057,0,41.9189,445.641
303,0.000761079,455211,0.38,0,0,0.38,0.999057,0,41.9189,445.641
304,0.000761079,455211,0.38,0,0,0.38,0.999057,0,41.9189,445.641
305,0.000710766,455211,0.3825,0,0,0.3825,0.999057,0,41.9189,445.641
306,0.000710766,455211,0.3825,0,0,0.3825,0.999057,0,41.9189,445.641
307,0.00110625,455211,0.385,0,0,0.385,0.999057,0,41.9189,445.641
308,0.00110625,455211,0.385,0,0,0.385,0.999057,0,41.9189,445.641
309,0.000879799,455211,0.3875,0,0,0.3875,0.999057,0,41.9189,445.641
310,0.000879799,455211,0.3875,0,0,0.3875,0.999057,0,41.9189,445.641
311,0.00105846,455211,0.39,0,0,0.39,0.999057,0,41.9189,445.641
312,0.00105846,455211,0.39,0,0,0.39,0.999057,0,41.9189,445.641
313,0.000662789,455211,0.3925,0,0,0.3925,0.999057,0,41.9189,445.641
314,0.000662789,455211,0.3925,0,0,0.3925,0.999057,0,41.9189,445.641
315,0.000695831,455211,0.395,0,0,0.395,0.999057,0,41.9189,445.641
316,0.000695831,455211,0.395,0,0,0.395,0.999057,0,41.9189,445.641
317,0.000444513,455211,0.3975,0,0,0.3975,0.999057,0,41.9189,445.641
318,0.000444513,455211,0.3975,0,0,0.3975,0.999057,0,41.9189,445.641
319,0.000459789,455211,0.4,0,0,0.4,0.999057,0,41.9189,445.641
320,0.000459789,455211,0.4,0,0,0.4,0.999057,0,41.9189,445.641
321,0.000346649,455211,0.4025,0,0,0.4025,0.999057,0,41.9189,445.641
322,0.000346649,455211,0.4025,0,0,0.4025,0.999057,0,41.9189,445.641
323,0.000356428,455211,0.405,0,0,0.405,0.999057,0,41.9189,445.641
324,0.000356428,455211,0.405,0,0,0.405,0.999057,0,41.9189,445.641
325,0.000315252,455211,0.4075,0,0,0.4075,0.999057,0,41.9189,445.641
326,0.000315252,455211,0.4075,0,0,0.4075,0.999057,0,41.9189,445.641
327,0.000351315,455211,0.41,0,0,0.41,0.999057,0,41.9189,445.641
328,0.000351315,455211,0.41,0,0,0.41,0.999057,0,41.9189,445.641
329,0.000198921,455211,0.4125,0,0,0.4125,0.999057,0,41.9189,445.641
330,0.000198921,455211,0.4125,0,0,0.4125,0.999057,0,41.9189,445.641
331,0.000141164,455211,0.415,0,0,0.415,0.999057,0,41.9189,445.641
332,0.000141164,455211,0.415,0,0,0.415,0.999057,0,41.9189,445.641
333,0.000166511,455211,0.4175,0,0,0.4175,0.999057,0,41.9189,445.641
334,0.000166511,455211,0.4175,0,0,0.4175,0.999057,0,41.9189,445.641
335,0.000157731,455211,0.42,0,0,0.42,0.999057,0,41.9189,445.641
336,0.000157731,455211,0.42,0,0,0.42,0.999057,0,41.9189,445.641
337,0.000155964,455211,0.4225,0,0,0.4225,0.999057,0,41.9189,445.641
338,0.000155964,455211,0.4225,0,0,0.4225,0.999057,0,41.9189,445.641
339,0.000133307,455211,0.425,0,0,0.425,0.999057,0,41.9189,445.641
340,0.000133307,455211,0.425,0,0,0.425,0.999057,0,41.9189,445.641
341,7.08131e-05,455211,0.4275,0,0,0.4275,0.999057,0,41.9189,445.641
342,7.08131e-05,455211,0.4275,0,0,0.4275,0.999057,0,41.9189,445.641
343,7.46731e-05,455211,0.43,0,0,0.43,0.999057,0,41.9189,445.641
344,7.46731e-05,455211,0.43,0,0,0.43,0.999057,0,41.9189,445.641
345,3.88272e-05,455211,0.4325,0,0,0.4325,0.999057,0,41.9189,445.641
346,3.88272e-05,455211,0.4325,0,0,0.4325,0.999057,0,41.9189,445.641
347,4.62639e-05,455211,0.435,0,0,0.435,0.999057,0,41.9189,445.641
348,4.62639e-05,455211,0.435,0,0,0.435,0.999057,0,41.9189,445.641
349,2.1658e-05,455211,0.4375,0,0,0.4375,0.999057,0,41.9189,445.641
350,2.1658e-05,455211,0.4375,0,0,0.4375,0.999057,0,41.9189,445.641
351,4.66607e-05,455211,0.44,0,0,0.44,0.999057,0,41.9189,445.641
352,4.66607e-05,455211,0.44,0,0,0.44,0.999057,0,41.9189,445.641
353,3.17953e-05,455211,0.4425,0,0,0.4425,0.999057,0,41.9189,445.641
354,3.17953e-05,455211,0.4425,0,0,0.4425,0.999057,0,41.9189,445.641
355,4.78961e-05,455211,0.445,0,0,0.445,0.999057,0,41.9189,445.641
356,4.78961e-05,455211,0.445,0,0,0.445,0.999057,0,41.9189,445.641
357,1.28346e-05,455211,0.4475,0,0,0.4475,0.999057,0,41.9189,445.641
358,1.28346e-05,455211,0.4475,0,0,0.4475,0.999057,0,41.9189,445.641
359,7.29005e-07,455211,0.45,0,0,0.45,0.999057,0,41.9189,445.641
360,7.29005e-07,455211,0.45,0,0,0.45,0.999057,0,41.9189,445.641
361,8.41212e-06,455211,0.4525,0,0,0.4525,0.999057,0,41.9189,445.641
362,8.41212e-06,455211,0.4525,0,0,0.4525,0.999057,0,41.9189,445.641
363,7.6583e-06,455211,0.455,0,0,0.455,0.999057,0,41.9189,445.641
364,7.6583e-06,455211,0.455,0,0,0.455,0.999057,0,41.9189,445.641
365,4.85001e-06,455211,0.4575,0,0,0.4575,0.999057,0,41.9189,445.641
366,4.85001e-06,455211,0.4575,0,0,0.4575,0.999057,0,41.9189,445.641
367,7.61064e-06,455211,0.46,0,0,0.46,0.999057,0,41.9189,445.641
368,7.61064e-06,455211,0.46,0,0,0.46,0.999057,0,41.9189,445.641
369,9.44263e-06,455211,0.4625,0,0,0.4625,0.999057,0,41.9189,445.641
370,9.44263e-06,455211,0.4625,0,0,0.4625,0.999057,0,41.9189,445.641
371,6.72737e-06,455211,0.465,0,0,0.465,0.999057,0,41.9189,445.641
372,6.72737e-06,455211,0.465,0,0,0.465,0.999057,0,41.9189,445.641
373,6.69719e-06,455211,0.4675,0,0,0.4675,0.999057,0,41.9189,445.641
374,6.69719e-06,455211,0.4675,0,0,0.4675,0.999057,0,41.9189,445.641
375,3.71016e-06,455211,0.47,0,0,0.47,0.999057,0,41.9189,445.641
376,3.71016e-06,455211,0.47,0,0,0.47,0.999057,0,41.9189,445.641
377,4.69834e-06,455211,0.4725,0,0,0.4725,0.999057,0,41.9189,445.641
378,4.69834e-06,455211,0.4725,0,0,0.4725,0.999057,0,41.9189,445.641
379,1.16203e-06,455211,0.475,0,0,0.475,0.999057,0,41.9189,445.641
380,1.16203e-06,455211,0.475,0,0,0.475,0.999057,0,41.9189,445.641
381,5.61033e-07,455211,0.4775,0,0,0.4775,0.999057,0,41.9189,445.641
382,5.61033e-07,455211,0.4775,0,0,0.4775,0.999057,0,41.9189,445.641
383,2.92974e-07,455211,0.48,0,0,0.48,0.999057,0,41.9189,445.641
384,2.92974e-07,455211,0.48,0,0,0.48,0.999057,0,41.9189,445.641
385,1.13713e-06,455211,0.4825,0,0,0.4825,0.999057,0,41.9189,445.641
386,1.13713e-06,455211,0.4825,0,0,0.4825,0.999057,0,41.9189,445.641
387,1.54363e-06,455211,0.485,0,0,0.485,0.999057,0,41.9189,445.641
388,1.54363e-06,455211,0.485,0,0,0.485,0.999057,0,41.9189,445.641
389,8.21705e-07,455211,0.4875,0,0,0.4875,0.999057,0,41.9189,445.641
390,8.21705e-07,455211,0.4875,0,0,0.4875,0.999057,0,41.9189,445.641
391,1.95982e-08,455211,0.49,0,0,0.49,0.999057,0,41.9189,445.641
392,1.95982e-08,455211,0.49,0,0,0.49,0.999057,0,41.9189,445.641
393,8.17687e-07,455211,0.4925,0,0,0.4925,0.999057,0,41.9189,445.641
394,8.17687e-07,455211,0.4925,0,0,0.4925,0.999057,0,41.9189,445.641
395,1.02393e-06,455211,0.495,0,0,0.495,0.999057,0,41.9189,445.641
396,1.02393e-06,455211,0.495,0,0,0.495,0.999057,0,41.9189,445.641
397,4.94639e-07,455211,0.4975,0,0,0.4975,0.999057,0,41.9189,445.641
398,4.94639e-07,455211,0.4975,0,0,0.4975,0.999057,0,41.9189,445.641
399,1.13858e-06,455211,0.5,0,0,0.5,0.999057,0,41.9189,445.641
400,1.13858e-06,455211,0.5,0,0,0.5,0.999057,0,41.9189,445.641
401,6.57374e-07,455211,0.5025,0,0,0.5025,0.999057,0,41.9189,445.641
402,6.57374e-07,455211,0.5025,0,0,0.5025,0.999057,0,41.9189,445.641
403,4.58687e-07,455211,0.505,0,0,0.505,0.999057,0,41.9189,445.641
404,4.58687e-07,455211,0.505,0,0,0.505,0.999057,0,41.9189,445.641
405,2.51819e-07,455211,0.5075,0,0,0.5075,0.999057,0,41.9189,445.641
406,2.51819e-07,455211,0.5075,0,0,0.5075,0.999057,0,41.9189,445.641
407,3.33185e-07,455211,0.51,0,0,0.51,0.999057,0,41.9189,445.641
408,3.33185e-07,455211,0.51,0,0,0.51,0.999057,0,41.9189,445.641
409,5.64333e-08,455211,0.5125,0,0,0.5125,0.999057,0,41.9189,445.641
410,5.64333e-08,455211,0.5125,0,0,0.5125,0.999057,0,41.9189,445.641
411,1.40107e-06,455211,0.515,0,0,0.515,0.999057,0,41.9189,445.641
412,1.40107e-06,455211,0.515,0,0,0.515,0.999057,0,41.9189,445.641
413,1.11079e-06,455211,0.5175,0,0,0.5175,0.999057,0,41.9189,445.641
414,1.11079e-06,455211,0.5175,0,0,0.5175,0.999057,0,41.9189,445.641
415,3.51016e-06,455211,0.52,0,0,0.52,0.999057,0,41.9189,445.641
416,3.51016e-06,455211,0.52,0,0,0.52,0.999057,0,41.9189,445.641
417,2.17975e-06,455211,0.5225,0,0,0.5225,0.999057,0,41.9189,445.641
418,2.17975e-06,455211,0.5225,0,0,0.5225,0.999057,0,41.9189,445.641
419,1.06419e-06,455211,0.525,0,0,0.525,0.999057,0,41.9189,445.641
420,1.06419e-06,455211,0.525,0,0,0.525,0.999057,0,41.9189,445.641
421,5.46498e-06,455211,0.5275,0,0,0.5275,0.999057,0,41.9189,445.641
422,5.46498e-06,455211,0.5275,0,0,0.5275,0.999057,0,41.9189,445.641
423,2.99102e-06,455211,0.53,0,0,0.53,0.999057,0,41.9189,445.641
424,2.99102e-06,455211,0.53,0,0,0.53,0.999057,0,41.9189,445.641
425,4.79744e-06,455211,0.5325,0,0,0.5325,0.999057,0,41.9189,445.641
426,4.79744e-06,455211,0.5325,0,0,0.5325,0.999057,0,41.9189,445.641
427,3.37271e-06,455211,0.535,0,0,0.535,0.999057,0,41.9189,445.641
428,3.37271e-06,455211,0.535,0,0,0.535,0.999057,0,41.9189,445.641
429,6.5925e-06,455211,0.5375,0,0,0.5375,0.999057,0,41.9189,445.641
430,6.5925e-06,455211,0.5375,0,0,0.5375,0.999057,0,41.9189,445.641
431,5.94113e-06,455211,0.54,0,0,0.54,0.999057,0,41.9189,445.641
432,5.94113e-06,455211,0.54,0,0,0.54,0.999057,0,41.9189,445.641
433,2.59842e-06,455211,0.5425,0,0,0.5425,0.999057,0,41.9189,445.641
434,2.59842e-06,455211,0.5425,0,0,0.5425,0.999057,0,41.9189,445.641
435,2.17907e-06,455211,0.545,0,0,0.545,0.999057,0,41.9189,445.641
436,2.17907e-06,455211,0.545,0,0,0.545,0.999057,0,41.9189,445.641
437,4.45868e-06,455211,0.5475,0,0,0.5475,0.999057,0,41.9189,445.641
438,4.45868e-06,455211,0.5475,0,0,0.5475,0.999057,0,41.9189,445.641
439,2.14124e-06,455211,0.55,0,0,0.55,0.999057,0,41.9189,445.641
440,2.14124e-06,455211,0.55,0,0,0.55,0.999057,0,41.9189,445.641
441,1.22672e-05,455211,0.5525,0,0,0.5525,0.999057,0,41.9189,445.641
442,1.22672e-05,455211,0.5525,0,0,0.5525,0.999057,0,41.9189,445.641
443,2.95717e-05,455211,0.555,0,0,0.555,0.999057,0,41.9189,445.641
444,2.95717e-05,455211,0.555,0,0,0.555,0.999057,0,41.9189,445.641
445,4.54071e-05,455211,0.5575,0,0,0.5575,0.999057,0,41.9189,445.641
446,4.54071e-05,455211,0.5575,0,0,0.5575,0.999057,0,41.9189,445.641
447,2.09471e-05,455211,0.56,0,0,0.56,0.999057,0,41.9189,445.641
448,2.09471e-05,455211,0.56,0,0,0.56,0.999057,0,41.9189,445.641
449,1.461e-05,455211,0.5625,0,0,0.5625,0.999057,0,41.9189,445.641
450,1.461e-05,455211,0.5625,0,0,0.5625,0.999057,0,41.9189,445.641
451,1.18386e-05,455211,0.565,0,0,0.565,0.999057,0,41.9189,445.641
452,1.18386e-05,455211,0.565,0,0,0.565,0.999057,0,41.9189,445.641
453,9.06432e-06,455211,0.5675,0,0,0.5675,0.999057,0,41.9189,445.641
454,9.06432e-06,455211,0.5675,0,0,0.5675,0.999057,0,41.9189,445.641
455,3.23486e-06,455211,0.57,0,0,0.57,0.999057,0,41.9189,445.641
456,3.23486e-06,455211,0.57,0,0,0.57,0.999057,0,41.9189,445.641
457,1.71579e-05,455211,0.5725,0,0,0.5725,0.999057,0,41.9189,445.641
458,1.71579e-05,455211,0.5725,0,0,0.5725,0.999057,0,41.9189,445.641
459,5.70619e-06,455211,0.575,0,0,0.575,0.999057,0,41.9189,445.641
460,5.70619e-06,455211,0.575,0,0,0.575,0.999057,0,41.9189,445.641
461,3.05836e-05,455211,0.5775,0,0,0.5775,0.999057,0,41.9189,445.641
462,3.05836e-05,455211,0.5775,0,0,0.5775,0.999057,0,41.9189,445.641
463,2.96064e-05,455211,0.58,0,0,0.58,0.999057,0,41.9189,445.641
464,2.96064e-05,455211,0.58,0,0,0.58,0.999057,0,41.9189,445.641
465,6.52818e-06,455211,0.5825,0,0,0.5825,0.999057,0,41.9189,445.641
466,6.52818e-06,455211,0.5825,0,0,0.5825,0.999057,0,41.9189,445.641
467,3.26163e-05,455211,0.585,0,0,0.585,0.999057,0,41.9189,445.641
468,3.26163e-05,455211,0.585,0,0,0.585,0.999057,0,41.9189,445.641
469,4.07377e-05,455211,0.5875,0,0,0.5875,0.999057,0,41.9189,445.641
470,4.07377e-05,455211,0.5875,0,0,0.5875,0.999057,0,41.9189,445.641
471,2.57629e-05,455211,0.59,0,0,0.59,0.999057,0,41.9189,445.641
472,2.57629e-05,455211,0.59,0,0,0.59,0.999057,0,41.9189,445.641
473,7.87842e-06,455211,0.5925,0,0,0.5925,0.999057,0,41.9189,445.641
474,7.87842e-06,455211,0.5925,0,0,0.5925,0.999057,0,41.9189,445.641
475,2.44776e-06,455211,0.595,0,0,0.595,0.999057,0,41.9189,445.641
476,2.44776e-06,455211,0.595,0,0,0.595,0.999057,0,41.9189,445.641
477,8.30037e-06,455211,0.5975,0,0,0.5975,0.999057,0,41.9189,445.641
478,8.30037e-06,455211,0.5975,0,0,0.5975,0.999057,0,41.9189,445.641
479,4.9709e-05,455211,0.6,0,0,0.6,0.999057,0,41.9189,445.641
480,4.9709e-05,455211,0.6,0,0,0.6,0.999057,0,41.9189,445.641
481,2.80455e-05,455211,0.6025,0,0,0.6025,0.999057,0,41.9189,445.641
482,2.80455e-05,455211,0.6025,0,0,0.6025,0.999057,0,41.9189,445.641
483,1.85225e-05,455211,0.605,0,0,0.605,0.999057,0,41.9189,445.641
484,1.85225e-05,455211,0.605,0,0,0.605,0.999057,0,41.9189,445.641
485,0.000286074,455211,0.6075,0,0,0.6075,0.999057,0,41.9189,445.641
486,0.000286074,455211,0.6075,0,0,0.6075,0.999057,0,41.9189,445.641
487,0.000153217,455211,0.61,0,0,0.61,0.999057,0,41.9189,445.641
488,0.000153217,455211,0.61,0,0,0.61,0.999057,0,41.9189,445.641
489,0.000274213,455211,0.6125,0,0,0.6125,0.999057,0,41.9189,445.641
490,0.000274213,455211,0.6125,0,0,0.6125,0.999057,0,41.9189,445.641
491,0.000103252,455211,0.615,0,0,0.615,0.999057,0,41.9189,445.641
492,0.000103252,455211,0.615,0,0,0.615,0.999057,0,41.9189,445.641
493,0.00166124,455211,0.6175,0,0,0.6175,0.999057,0,41.9189,445.641
494,0.00166124,455211,0.6175,0,0,0.6175,0.999057,0,41.9189,445.641
495,0.001275,455211,0.62,0,0,0.62,0.999057,0,41.9189,445.641
496,0.001275,455211,0.62,0,0,0.62,0.999057,0,41.9189,445.641
497,0.000795947,455211,0.6225,0,0,0.6225,0.999057,0,41.9189,445.641
498,0.000795947,455211,0.6225,0,0,0.6225,0.999057,0,41.9189,445.641
499,0.0016344,455211,0.625,0,0,0.625,0.999057,0,41.9189,445.641
500,0.0016344,455211,0.625,0,0,0.625,0.999057,0,41.9189,445.641
501,0.000493101,455211,0.6275,0,0,0.6275,0.999057,0,41.9189,445.641
502,0.000493101,455211,0.6275,0,0,0.6275,0.999057,0,41.9189,445.641
503,0.00896722,455211,0.63,0,0,0.63,0.999057,0,41.9189,445.641
504,0.00896722,455211,0.63,0,0,0.63,0.999057,0,41.9189,445.641
505,0.00390512,455211,0.6325,0,0,0.6325,0.999057,0.999955,41.9189,445.641
506,0.00390512,455211,0.6325,0,0,0.6325,0.999057,0.999955,41.9189,445.641
507,0.000278343,455211,0.635,0,0,0.635,3.01047,0.999955,9.21459,445.641
508,0.000278343,455211,0.635,0,0,0.635,3.01047,0.999955,9.21459,445.641
509,0.00121205,455211,0.6375,0,0,0.6375,3.01047,0,9.21459,445.641
510,0.00121205,455211,0.6375,0,0,0.6375,3.01047,0,9.21459,445.641
511,0.00160567,455211,0.64,0,0,0.64,3.01047,0,9.21459,445.641
512,0.00160567,455211,0.64,0,0,0.64,3.01047,0,9.21459,445.641
513,0.00167621,455211,0.6425,0,0,0.6425,3.01047,0,9.21459,445.641
514,0.00167621,455211,0.6425,0,0,0.6425,3.01047,0,9.21459,445.641
515,0.00129732,455211,0.645,0,0,0.645,3.01047,0,9.21459,445.641
516,0.00129732,455211,0.645,0,0,0.645,3.01047,0,9.21459,445.641
517,0.000685075,455211,0.6475,0,0,0.6475,3.01047,0,9.21459,445.641
518,0.000685075,455211,0.6475,0,0,0.6475,3.01047,0,9.21459,445.641
519,0.000124581,455211,0.65,0,0,0.65,3.01047,0,9.21459,445.641
520,0.000124581,455211,0.65,0,0,0.65,3.01047,0,9.21459,445.641
521,0.000180096,455211,0.6525,0,0,0.6525,3.01047,0,9.21459,445.641
522,0.000180096,455211,0.6525,0,0,0.6525,3.01047,0,9.21459,445.641
523,1.61394e-05,455211,0.655,0,0,0.655,3.01047,0,9.21459,445.641
524,1.61394e-05,455211,0.655,0,0,0.655,3.01047,0,9.21459,445.641
525,8.63645e-05,455211,0.6575,0,0,0.6575,3.01047,0,9.21459,445.641
526,8.63645e-05,455211,0.6575,0,0,0.6575,3.01047,0,9.21459,445.641
527,6.84738e-05,455211,0.66,0,0,0.66,3.01047,0,9.21459,445.641
528,6.84738e-05,455211,0.66,0,0,0.66,3.01047,0,9.21459,445.641
529,0.000147705,455211,0.6625,0,0,0.6625,3.01047,0,9.21459,445.641
530,0.000147705,455211,0.6625,0,0,0.6625,3.01047,0,9.21459,445.641
531,9.72716e-05,455211,0.665,0,0,0.665,3.01047,0,9.21459,445.641
532,9.72716e-05,455211,0.665,0,0,0.665,3.01047,0,9.21459,445.641
533,0.000171605,455211,0.6675,0,0,0.6675,3.01047,0,9.21459,445.641
534,0.000171605,455211,0.6675,0,0,0.6675,3.01047,0,9.21459,445.641
535,4.56058e-06,455211,0.67,0,0,0.67,3.01047,0,9.21459,445.641
536,4.56058e-06,455211,0.67,0,0,0.67,3.01047,0,9.21459,445.641
537,4.87195e-05,455211,0.6725,0,0,0.6725,3.01047,0,9.21459,445.641
538,4.87195e-05,455211,0.6725,0,0,0.6725,3.01047,0,9.21459,445.641
539,7.67041e-06,455211,0.675,0,0,0.675,3.01047,0,9.21459,445.641
540,7.67041e-06,455211,0.675,0,0,0.675,3.01047,0,9.21459,445.641
541,0.000182255,455211,0.6775,0,0,0.6775,3.01047,0,9.21459,445.641
542,0.000182255,455211,0.6775,0,0,0.6775,3.01047,0,9.21459,445.641
543,0.000132415,455211,0.68,0,0,0.68,3.01047,0,9.21459,445.641
544,0.000132415,455211,0.68,0,0,0.68,3.01047,0,9.21459,445.641
545,0.000109192,455211,0.6825,0,0,0.6825,3.01047,0,9.21459,445.641
546,0.000109192,455211,0.6825,0,0,0.6825,3.01047,0,9.21459,445.641
547,0.000123391,455211,0.685,0,0,0.685,3.01047,0,9.21459,445.641
548,0.000123391,455211,0.685,0,0,0.685,3.01047,0,9.21459,445.641
549,0.000141356,455211,0.6875,0,0,0.6875,3.01047,0,9.21459,445.641
550,0.000141356,455211,0.6875,0,0,0.6875,3.01047,0,9.21459,445.641
551,0.000268444,455211,0.69,0,0,0.69,3.01047,0,9.21459,445.641
552,0.000268444,455211,0.69,0,0,0.69,3.01047,0,9.21459,445.641
553,3.2873e-05,455211,0.6925,0,0,0.6925,3.01047,0,9.21459,445.641
554,3.2873e-05,455211,0.6925,0,0,0.6925,3.01047,0,9.21459,445.641
555,0.000202092,455211,0.695,0,0,0.695,3.01047,0,9.21459,445.641
556,0.000202092,455211,0.695,0,0,0.695,3.01047,0,9.21459,445.641
557,5.95481e-06,455211,0.6975,0,0,0.6975,3.01047,0,9.21459,445.641
558,5.95481e-06,455211,0.6975,0,0,0.6975,3.01047,0,9.21459,445.641
559,0.000426604,455211,0.7,0,0,0.7,3.01047,0,9.21459,445.641
560,0.000426604,455211,0.7,0,0,0.7,3.01047,0,9.21459,445.641
561,0.000432949,455211,0.7025,0,0,0.7025,3.01047,0,9.21459,445.641
562,0.000432949,455211,0.7025,0,0,0.7025,3.01047,0,9.21459,445.641
563,0.000439616,455211,0.705,0,0,0.705,3.01047,0,9.21459,445.641
564,0.000439616,455211,0.705,0,0,0.705,3.01047,0,9.21459,445.641
565,0.000457741,455211,0.7075,0,0,0.7075,3.01047,0,9.21459,445.641
566,0.000457741,455211,0.7075,0,0,0.7075,3.01047,0,9.21459,445.641
567,0.00095428,455211,0.71,0,0,0.71,3.01047,0,9.21459,445.641
568,0.00095428,455211,0.71,0,0,0.71,3.01047,0,9.21459,445.641
569,0.0295468,455211,0.7125,0,0,0.7125,3.01047,0,9.21459,445.641
570,0.0295468,455211,0.7125,0,0,0.7125,3.01047,0,9.21459,445.641
571,0.000433276,100000,0.715,0,0,0.715,1.122,0,9.11517,0
572,0.000433276,100000,0.715,0,0,0.715,1.122,0,9.11517,0
573,0.0647964,100000,0.7175,0,0,0.7175,1.122,0,9.11517,0
574,0.0647964,100000,0.7175,0,0,0.7175,1.122,0,9.11517,0
575,0.0352764,100000,0.72,0,0,0.72,1.122,0,9.11517,0
576,0.0352764,100000,0.72,0,0,0.72,1.122,0,9.11517,0
577,0.0151662,100000,0.7225,0,0,0.7225,1.122,0,9.11517,0
578,0.0151662,100000,0.7225,0,0,0.7225,1.122,0,9.11517,0
579,0.00427431,100000,0.725,0,0,0.725,1.122,0,9.11517,0
580,0.00427431,100000,0.725,0,0,0.725,1.122,0,9.11517,0
581,0.000970059,100000,0.7275,0,0,0.7275,1.122,0,9.11517,0
582,0.000970059,100000,0.7275,0,0,0.7275,1.122,0,9.11517,0
583,0.000135654,100000,0.73,0,0,0.73,1.122,0,9.11517,0
584,0.000135654,100000,0.73,0,0,0.73,1.122,0,9.11517,0
585,4.93216e-07,100000,0.7325,0,0,0.7325,1.122,0,9.11517,0
586,4.93216e-07,100000,0.7325,0,0,0.7325,1.122,0,9.11517,0
587,1.87971e-06,100000,0.735,0,0,0.735,1.122,0,9.11517,0
588,1.87971e-06,100000,0.735,0,0,0.735,1.122,0,9.11517,0
589,2.60569e-08,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0
590,2.60569e-08,100000,0.7375,0,0,0.7375,1.122,0,9.11517,0
591,9.4617e-10,100000,0.74,0,0,0.74,1.122,0,9.11517,0
592,9.4617e-10,100000,0.74,0,0,0.74,1.122,0,9.11517,0
593,5.12693e-11,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
594,5.12693e-11,100000,0.7425,0,0,0.7425,1.122,0,9.11517,0
595,2.62671e-14,100000,0.745,0,0,0.745,1.122,0,9.11517,0
596,2.62671e-14,100000,0.745,0,0,0.745,1.122,0,9.11517,0
597,2.6056e-14,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
598,2.6056e-14,100000,0.7475,0,0,0.7475,1.122,0,9.11517,0
599,2.8064e-16,100000,0.75,0,0,0.75,1.122,0,9.11517,0
600,2.8064e-16,100000,0.75,0,0,0.75,1.122,0,9.11517,0
601,3.47564e-18,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
602,3.47564e-18,100000,0.7525,0,0,0.7525,1.122,0,9.11517,0
603,3.41497e-19,100000,0.755,0,0,0.755,1.122,0,9.11517,0
604,3.41497e-19,100000,0.755,0,0,0.755,1.122,0,9.11517,0
605,1.14617e-22,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
606,1.14617e-22,100000,0.7575,0,0,0.7575,1.122,0,9.11517,0
607,1.35052e-22,100000,0.76,0,0,0.76,1.122,0,9.11517,0
608,1.35052e-22,100000,0.76,0,0,0.76,1.122,0,9.11517,0
609,2.11019e-24,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
610,2.11019e-24,100000,0.7625,0,0,0.7625,1.122,0,9.11517,0
611,1.38828e-26,100000,0.765,0,0,0.765,1.122,0,9.11517,0
612,1.38828e-26,100000,0.765,0,0,0.765,1.122,0,9.11517,0
613,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
614,0,100000,0.7675,0,0,0.7675,1.122,0,9.11517,0
615,6.77873e-30,100000,0.77,0,0,0.77,1.122,0,9.11517,0
616,6.77873e-30,100000,0.77,0,0,0.77,1.122,0,9.11517,0
617,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
618,0,100000,0.7725,0,0,0.7725,1.122,0,9.11517,0
619,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
620,0,100000,0.775,0,0,0.775,1.122,0,9.11517,0
621,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
622,0,100000,0.7775,0,0,0.7775,1.122,0,9.11517,0
623,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
624,0,100000,0.78,0,0,0.78,1.122,0,9.11517,0
625,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
626,0,100000,0.7825,0,0,0.7825,1.122,0,9.11517,0
627,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
628,0,100000,0.785,0,0,0.785,1.122,0,9.11517,0
629,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
630,0,100000,0.7875,0,0,0.7875,1.122,0,9.11517,0
631,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
632,0,100000,0.79,0,0,0.79,1.122,0,9.11517,0
633,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
634,0,100000,0.7925,0,0,0.7925,1.122,0,9.11517,0
635,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
636,0,100000,0.795,0,0,0.795,1.122,0,9.11517,0
637,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
638,0,100000,0.7975,0,0,0.7975,1.122,0,9.11517,0
639,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
640,0,100000,0.8,0,0,0.8,1.122,0,9.11517,0
641,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
642,0,100000,0.8025,0,0,0.8025,1.122,0,9.11517,0
643,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
644,0,100000,0.805,0,0,0.805,1.122,0,9.11517,0
645,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
646,0,100000,0.8075,0,0,0.8075,1.122,0,9.11517,0
647,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
648,0,100000,0.81,0,0,0.81,1.122,0,9.11517,0
649,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
650,0,100000,0.8125,0,0,0.8125,1.122,0,9.11517,0
651,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
652,0,100000,0.815,0,0,0.815,1.122,0,9.11517,0
653,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
654,0,100000,0.8175,0,0,0.8175,1.122,0,9.11517,0
655,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
656,0,100000,0.82,0,0,0.82,1.122,0,9.11517,0
657,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
658,0,100000,0.8225,0,0,0.8225,1.122,0,9.11517,0
659,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
660,0,100000,0.825,0,0,0.825,1.122,0,9.11517,0
661,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
662,0,100000,0.8275,0,0,0.8275,1.122,0,9.11517,0
663,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
664,0,100000,0.83,0,0,0.83,1.122,0,9.11517,0
665,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
666,0,100000,0.8325,0,0,0.8325,1.122,0,9.11517,0
667,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
668,0,100000,0.835,0,0,0.835,1.122,0,9.11517,0
669,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
670,0,100000,0.8375,0,0,0.8375,1.122,0,9.11517,0
671,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
672,0,100000,0.84,0,0,0.84,1.122,0,9.11517,0
673,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
674,0,100000,0.8425,0,0,0.8425,1.122,0,9.11517,0
675,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
676,0,100000,0.845,0,0,0.845,1.122,0,9.11517,0
677,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
678,0,100000,0.8475,0,0,0.8475,1.122,0,9.11517,0
679,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
680,0,100000,0.85,0,0,0.85,1.122,0,9.11517,0
681,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
682,0,100000,0.8525,0,0,0.8525,1.122,0,9.11517,0
683,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
684,0,100000,0.855,0,0,0.855,1.122,0,9.11517,0
685,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
686,0,100000,0.8575,0,0,0.8575,1.122,0,9.11517,0
687,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
688,0,100000,0.86,0,0,0.86,1.122,0,9.11517,0
689,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
690,0,100000,0.8625,0,0,0.8625,1.122,0,9.11517,0
691,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
692,0,100000,0.865,0,0,0.865,1.122,0,9.11517,0
693,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
694,0,100000,0.8675,0,0,0.8675,1.122,0,9.11517,0
695,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
696,0,100000,0.87,0,0,0.87,1.122,0,9.11517,0
697,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
698,0,100000,0.8725,0,0,0.8725,1.122,0,9.11517,0
699,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
700,0,100000,0.875,0,0,0.875,1.122,0,9.11517,0
701,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
702,0,100000,0.8775,0,0,0.8775,1.122,0,9.11517,0
703,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
704,0,100000,0.88,0,0,0.88,1.122,0,9.11517,0
705,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
706,0,100000,0.8825,0,0,0.8825,1.122,0,9.11517,0
707,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
708,0,100000,0.885,0,0,0.885,1.122,0,9.11517,0
709,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
710,0,100000,0.8875,0,0,0.8875,1.122,0,9.11517,0
711,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
712,0,100000,0.89,0,0,0.89,1.122,0,9.11517,0
713,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
714,0,100000,0.8925,0,0,0.8925,1.122,0,9.11517,0
715,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
716,0,100000,0.895,0,0,0.895,1.122,0,9.11517,0
717,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
718,0,100000,0.8975,0,0,0.8975,1.122,0,9.11517,0
719,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
720,0,100000,0.9,0,0,0.9,1.122,0,9.11517,0
721,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
722,0,100000,0.9025,0,0,0.9025,1.122,0,9.11517,0
723,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
724,0,100000,0.905,0,0,0.905,1.122,0,9.11517,0
725,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
726,0,100000,0.9075,0,0,0.9075,1.122,0,9.11517,0
727,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
728,0,100000,0.91,0,0,0.91,1.122,0,9.11517,0
729,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
730,0,100000,0.9125,0,0,0.9125,1.122,0,9.11517,0
731,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
732,0,100000,0.915,0,0,0.915,1.122,0,9.11517,0
733,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
734,0,100000,0.9175,0,0,0.9175,1.122,0,9.11517,0
735,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
736,0,100000,0.92,0,0,0.92,1.122,0,9.11517,0
737,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
738,0,100000,0.9225,0,0,0.9225,1.122,0,9.11517,0
739,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
740,0,100000,0.925,0,0,0.925,1.122,0,9.11517,0
741,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
742,0,100000,0.9275,0,0,0.9275,1.122,0,9.11517,0
743,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
744,0,100000,0.93,0,0,0.93,1.122,0,9.11517,0
745,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
746,0,100000,0.9325,0,0,0.9325,1.122,0,9.11517,0
747,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
748,0,100000,0.935,0,0,0.935,1.122,0,9.11517,0
749,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
750,0,100000,0.9375,0,0,0.9375,1.122,0,9.11517,0
751,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
752,0,100000,0.94,0,0,0.94,1.122,0,9.11517,0
753,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
754,0,100000,0.9425,0,0,0.9425,1.122,0,9.11517,0
755,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
756,0,100000,0.945,0,0,0.945,1.122,0,9.11517,0
757,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
758,0,100000,0.9475,0,0,0.9475,1.122,0,9.11517,0
759,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
760,0,100000,0.95,0,0,0.95,1.122,0,9.11517,0
761,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
762,0,100000,0.9525,0,0,0.9525,1.122,0,9.11517,0
763,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
764,0,100000,0.955,0,0,0.955,1.122,0,9.11517,0
765,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
766,0,100000,0.9575,0,0,0.9575,1.122,0,9.11517,0
767,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
768,0,100000,0.96,0,0,0.96,1.122,0,9.11517,0
769,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
770,0,100000,0.9625,0,0,0.9625,1.122,0,9.11517,0
771,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
772,0,100000,0.965,0,0,0.965,1.122,0,9.11517,0
773,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
774,0,100000,0.9675,0,0,0.9675,1.122,0,9.11517,0
775,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
776,0,100000,0.97,0,0,0.97,1.122,0,9.11517,0
777,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
778,0,100000,0.9725,0,0,0.9725,1.122,0,9.11517,0
779,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
780,0,100000,0.975,0,0,0.975,1.122,0,9.11517,0
781,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
782,0,100000,0.9775,0,0,0.9775,1.122,0,9.11517,0
783,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
784,0,100000,0.98,0,0,0.98,1.122,0,9.11517,0
785,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
786,0,100000,0.9825,0,0,0.9825,1.122,0,9.11517,0
787,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
788,0,100000,0.985,0,0,0.985,1.122,0,9.11517,0
789,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
790,0,100000,0.9875,0,0,0.9875,1.122,0,9.11517,0
791,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
792,0,100000,0.99,0,0,0.99,1.122,0,9.11517,0
793,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
794,0,100000,0.9925,0,0,0.9925,1.122,0,9.11517,0
795,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
796,0,100000,0.995,0,0,0.995,1.122,0,9.11517,0
797,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
798,0,100000,0.9975,0,0,0.9975,1.122,0,9.11517,0
799,0,100000,1,0,0,1,1.122,0,9.11517,0


==> data/wwc-t15-ds.csv <==
alpha_rho_0,alpha_rho_1,rho,p,alpha,specific_entropy,schlieren_alpha_rho_0,Y_0,x,y,z
0.324939906597,0.0,0.324939906597,207.340362549,2.4808462058e-06,5618.20410156,0.00376722263172,1.0,0.0,0.0,0.0
0.32491376996,0.0,0.32491376996,207.316772461,2.38692496168e-06,5618.203125,0.000146080827108,1.0,0.000937499979045,0.0,0.0
0.324916243553,0.0,0.324916243553,207.31791687,6.1571012111e-07,5618.19970703,6.82947720634e-05,1.0,0.00156250002328,0.0,0.0
0.324935376644,0.0,0.324935376644,207.339065552,5.0309135986e-06,5618.21386719,9.89701366052e-05,1.0,0.00249999994412,0.0,0.0
0.324937701225,0.0,0.324937701225,207.339126587,5.44937120139e-06,5618.20654297,0.000384066137485,1.0,0.00312500004657,0.0,0.0
0.324928373098,0.0,0.324928373098,207.317565918,4.0743552745e-06,5618.16113281,0.000269235431915,1.0,0.00406249985099,0.0,0.0
0.324931114912,0.0,0.324931114912,207.317077637,2.14425244849e-06,5618.15087891,0.000186115532415,1.0,0.00468750018626,0.0,0.0
0.324958831072,0.0,0.324958831072,207.337921143,1.09380266622e-06,5618.13720703,0.000161089934409,1.0,0.00562500022352,0.0,0.0
0.324959129095,0.0,0.324959129095,207.338012695,8.44756868901e-07,5618.13671875,6.65832776576e-05,1.0,0.00625000009313,0.0,0.0
0.324934780598,0.0,0.324934780598,207.318969727,2.08426581594e-06,5618.14599609,8.31987490528e-05,1.0,0.00718750013039,0.0,0.0
0.324934154749,0.0,0.324934154749,207.320220947,3.01229351862e-06,5618.15234375,8.49059870234e-05,1.0,0.0078125,0.0,0.0
0.324953883886,0.0,0.324953883886,207.34022522,4.89364992973e-06,5618.16064453,0.000191757149878,1.0,0.00875000003725,0.0,0.0
0.324951440096,0.0,0.324951440096,207.339950562,4.69244196211e-06,5618.16699219,0.000224860734306,1.0,0.00937500037253,0.0,0.0
0.324925035238,0.0,0.324925035238,207.31842041,8.1653632833e-07,5618.17431641,5.40281216672e-05,1.0,0.0103125004098,0.0,0.0
0.324923664331,0.0,0.324923664331,207.318222046,3.90039247122e-07,5618.17773438,0.000114087757538,1.0,0.0109374998137,0.0,0.0
0.324946045876,0.0,0.324946045876,207.339187622,8.18729290586e-07,5618.18115234,1.28975270854e-05,1.0,0.011874999851,0.0,0.0
0.324945658445,0.0,0.324945658445,207.339111328,3.31643764184e-06,5618.18212891,2.04488205782e-05,1.0,0.0125000001863,0.0,0.0
0.324921935797,0.0,0.324921935797,207.318695068,1.56472452773e-07,5618.18457031,7.483491936e-05,1.0,0.0134375002235,0.0,0.0
0.324921935797,0.0,0.324921935797,207.319137573,1.05303843156e-06,5618.18652344,4.2750947614e-05,1.0,0.0140624996275,0.0,0.0
0.324947476387,0.0,0.324947476387,207.343032837,5.58102510695e-06,5618.18994141,0.000133475579787,1.0,0.0149999996647,0.0,0.0
0.324946910143,0.0,0.324946910143,207.343048096,6.48142349746e-06,5618.19189453,0.000169792299857,1.0,0.015625,0.0,0.0
0.324928998947,0.0,0.324928998947,207.326751709,1.20444985896e-06,5618.19091797,1.38365421662e-05,1.0,0.0165624991059,0.0,0.0
0.324930459261,0.0,0.324930459261,207.328262329,6.43618250251e-07,5618.19140625,4.26734231951e-06,1.0,0.0171875003725,0.0,0.0
0.324945926666,0.0,0.324945926666,207.342758179,1.09156201233e-06,5618.19384766,3.03630095004e-05,1.0,0.0181249994785,0.0,0.0
0.324945122004,0.0,0.324945122004,207.342269897,1.7578289544e-06,5618.19482422,5.25496834598e-05,1.0,0.0187500007451,0.0,0.0
0.32493314147,0.0,0.32493314147,207.330383301,2.58246654994e-06,5618.19042969,4.12755944126e-05,1.0,0.019687499851,0.0,0.0
0.324932485819,0.0,0.324932485819,207.330108643,2.50502444032e-06,5618.19140625,0.000175134511665,1.0,0.0203124992549,0.0,0.0
0.324940562248,0.0,0.324940562248,207.337265015,3.86901092497e-06,5618.19140625,0.000211183039937,1.0,0.0212500002235,0.0,0.0
0.324935913086,0.0,0.324935913086,207.333374023,6.13042493569e-06,5618.19238281,0.000409332657,1.0,0.0218749996275,0.0,0.0
0.3249155581,0.0,0.3249155581,207.314041138,6.62790625938e-06,5618.18847656,0.000398827658501,1.0,0.022812500596,0.0,0.0
0.324908941984,0.0,0.324908941984,207.307098389,7.60741568229e-06,5618.18457031,0.000556378392503,1.0,0.0234375,0.0,0.0
0.324905902147,0.0,0.324905902147,207.304046631,1.03886950455e-05,5618.18359375,0.0012310029706,1.0,0.0243749991059,0.0,0.0
0.324885129929,0.0,0.324885129929,207.286361694,6.97749146639e-06,5618.18652344,0.00140118401032,1.0,0.0250000003725,0.0,0.0
0.324840784073,0.0,0.324840784073,207.247375488,6.3234465415e-06,5618.18896484,0.00158222788014,1.0,0.0259374994785,0.0,0.0
0.324816197157,0.0,0.324816197157,207.223770142,6.08482696407e-06,5618.18310547,0.00199019047432,1.0,0.0265625007451,0.0,0.0
0.324775278568,0.0,0.324775278568,207.188552856,7.69992948335e-06,5618.1875,0.00266396254301,1.0,0.027499999851,0.0,0.0
0.324733316898,0.0,0.324733316898,207.153411865,7.80753453e-06,5618.19580078,0.00310313072987,1.0,0.0281249992549,0.0,0.0
0.32465544343,0.0,0.32465544343,207.081588745,5.38912399861e-06,5618.1875,0.00369028188288,1.0,0.0290625002235,0.0,0.0
0.32459884882,0.0,0.32459884882,207.031890869,5.98145561526e-06,5618.19042969,0.00421069515869,1.0,0.0296874996275,0.0,0.0
0.324514657259,0.0,0.324514657259,206.956481934,6.70054032526e-06,5618.18994141,0.00461537251249,1.0,0.030625000596,0.0,0.0
0.324445933104,0.0,0.324445933104,206.894973755,6.2436238295e-06,5618.18896484,0.00506761996076,1.0,0.03125,0.0,0.0
0.324324190617,0.0,0.324324190617,206.786758423,4.50928018836e-06,5618.19091797,0.00569959264249,1.0,0.0321874991059,0.0,0.0
0.324239492416,0.0,0.324239492416,206.710876465,5.25177665622e-06,5618.18994141,0.00627459120005,1.0,0.0328124985099,0.0,0.0
0.324104100466,0.0,0.324104100466,206.590240479,7.98516066425e-06,5618.19042969,0.00721222162247,1.0,0.0337500013411,0.0,0.0
0.323997676373,0.0,0.323997676373,206.495285034,7.91333513916e-06,5618.19042969,0.00785353314131,1.0,0.0343750007451,0.0,0.0
0.323814183474,0.0,0.323814183474,206.331619263,5.35838171345e-06,5618.19042969,0.00874894671142,1.0,0.035312499851,0.0,0.0
0.323686867952,0.0,0.323686867952,206.218139648,5.73847319174e-06,5618.19042969,0.00925654731691,1.0,0.0359374992549,0.0,0.0
0.323492050171,0.0,0.323492050171,206.044570923,7.15085434422e-06,5618.19091797,0.00975296460092,1.0,0.0368749983609,0.0,0.0
0.32335293293,0.0,0.32335293293,205.920654297,6.98545636624e-06,5618.19140625,0.00990679208189,1.0,0.0375000014901,0.0,0.0
0.323135823011,0.0,0.323135823011,205.727355957,6.8747167461e-06,5618.19189453,0.00987859908491,1.0,0.038437500596,0.0,0.0
0.322996377945,0.0,0.322996377945,205.60319519,6.50556285109e-06,5618.19238281,0.00983211677521,1.0,0.0390625,0.0,0.0
0.322790175676,0.0,0.322790175676,205.42024231,7.40790392229e-06,5618.19482422,0.0103057259694,1.0,0.0399999991059,0.0,0.0
0.322642683983,0.0,0.322642683983,205.288345337,7.65624554333e-06,5618.19335938,0.0107076354325,1.0,0.0406249985099,0.0,0.0
0.322399795055,0.0,0.322399795055,205.07194519,5.55663245905e-06,5618.19287109,0.0115592740476,1.0,0.0415625013411,0.0,0.0
0.322233736515,0.0,0.322233736515,204.924316406,5.97797543378e-06,5618.19335938,0.0118862399831,1.0,0.0421875007451,0.0,0.0
0.321985781193,0.0,0.321985781193,204.703933716,6.19805086899e-06,5618.19433594,0.0120114088058,1.0,0.043124999851,0.0,0.0
0.321816056967,0.0,0.321816056967,204.553115845,5.94551329414e-06,5618.1953125,0.011956250295,1.0,0.0437499992549,0.0,0.0
0.32155713439,0.0,0.32155713439,204.322921753,5.72432190893e-06,5618.19580078,0.0119389817119,1.0,0.0446874983609,0.0,0.0
0.32138800621,0.0,0.32138800621,204.172805786,5.33601769348e-06,5618.19677734,0.0120331915095,1.0,0.0453125014901,0.0,0.0
0.321135103703,0.0,0.321135103703,203.94883728,5.94395487497e-06,5618.19970703,0.012303465046,1.0,0.046250000596,0.0,0.0
0.320957690477,0.0,0.320957690477,203.792251587,5.76947650188e-06,5618.20361328,0.0126174399629,1.0,0.046875,0.0,0.0
0.320684939623,0.0,0.320684939623,203.546813965,4.71631528853e-06,5618.19287109,0.0130082722753,1.0,0.0478124991059,0.0,0.0
0.320499032736,0.0,0.320499032736,203.38369751,4.90864340463e-06,5618.20019531,0.0129944905639,1.0,0.0484374985099,0.0,0.0
0.320229142904,0.0,0.320229142904,203.143630981,4.37919698015e-06,5618.19873047,0.0128656392917,1.0,0.0493750013411,0.0,0.0
0.320047706366,0.0,0.320047706366,202.983123779,4.16491684518e-06,5618.20068359,0.0126988021657,1.0,0.0500000007451,0.0,0.0
0.319777041674,0.0,0.319777041674,202.742996216,4.46969579571e-06,5618.20117188,0.0124767646194,1.0,0.050937499851,0.0,0.0
0.31960105896,0.0,0.31960105896,202.587173462,4.00190083383e-06,5618.20214844,0.0124764339998,1.0,0.0515624992549,0.0,0.0
0.319338262081,0.0,0.319338262081,202.354888916,4.40197391072e-06,5618.20556641,0.0127050736919,1.0,0.0524999983609,0.0,0.0
0.319156557322,0.0,0.319156557322,202.194061279,4.40398389401e-06,5618.20654297,0.0129957478493,1.0,0.0531250014901,0.0,0.0
0.31887331605,0.0,0.31887331605,201.943786621,3.75161880584e-06,5618.20947266,0.0132102575153,1.0,0.054062500596,0.0,0.0
0.318685770035,0.0,0.318685770035,201.777984619,4.05829132433e-06,5618.2109375,0.0132504403591,1.0,0.0546875,0.0,0.0
0.318410664797,0.0,0.318410664797,201.533706665,3.86516785511e-06,5618.20898438,0.0131424833089,1.0,0.0556249991059,0.0,0.0
0.318225622177,0.0,0.318225622177,201.370178223,3.98038173444e-06,5618.21044922,0.0130059216172,1.0,0.0562499985099,0.0,0.0
0.317946314812,0.0,0.317946314812,201.122634888,5.70576867176e-06,5618.20996094,0.0128398425877,1.0,0.0571875013411,0.0,0.0
0.317763537169,0.0,0.317763537169,200.961029053,6.41366614218e-06,5618.21044922,0.0128837767988,1.0,0.0578125007451,0.0,0.0
0.317496567965,0.0,0.317496567965,200.72505188,8.37467996462e-06,5618.21191406,0.0128794135526,1.0,0.058749999851,0.0,0.0
0.317315131426,0.0,0.317315131426,200.564620972,9.37757249631e-06,5618.21191406,0.0128540322185,1.0,0.0593749992549,0.0,0.0
0.317035675049,0.0,0.317035675049,200.316711426,1.12268189696e-05,5618.20947266,0.0126248970628,1.0,0.0603124983609,0.0,0.0
0.316856235266,0.0,0.316856235266,200.158172607,1.14604299597e-05,5618.20996094,0.0126961302012,1.0,0.0609375014901,0.0,0.0
0.316598206758,0.0,0.316598206758,199.930526733,1.16051014629e-05,5618.21191406,0.0126235391945,1.0,0.061875000596,0.0,0.0
0.316418766975,0.0,0.316418766975,199.771820068,1.18416419355e-05,5618.21142578,0.0127862356603,1.0,0.0625,0.0,0.0
0.316134303808,0.0,0.316134303808,199.520523071,1.16207456813e-05,5618.21142578,0.0131020080298,1.0,0.0634374991059,0.0,0.0
0.315947502851,0.0,0.315947502851,199.355728149,1.21421289805e-05,5618.21240234,0.0132320802659,1.0,0.0640624985099,0.0,0.0
0.315675199032,0.0,0.315675199032,199.115707397,9.87561361399e-06,5618.21386719,0.0131801096722,1.0,0.0649999976158,0.0,0.0
0.315488636494,0.0,0.315488636494,198.951217651,8.58275961946e-06,5618.21435547,0.0130001315847,1.0,0.0656249970198,0.0,0.0
0.315207988024,0.0,0.315207988024,198.703308105,1.06962706923e-05,5618.21386719,0.0126552833244,1.0,0.0665625035763,0.0,0.0
0.315029352903,0.0,0.315029352903,198.545974731,1.15299935715e-05,5618.21484375,0.0125120431185,1.0,0.0671875029802,0.0,0.0
0.314773321152,0.0,0.314773321152,198.320617676,1.30788885144e-05,5618.21630859,0.012586960569,1.0,0.0681250020862,0.0,0.0
0.314594089985,0.0,0.314594089985,198.162765503,1.30960906972e-05,5618.21679688,0.0127844670787,1.0,0.0687500014901,0.0,0.0
0.314309090376,0.0,0.314309090376,197.911468506,8.02759950602e-06,5618.21679688,0.0132101876661,1.0,0.069687500596,0.0,0.0
0.314123123884,0.0,0.314123123884,197.748092651,5.7218467191e-06,5618.21875,0.0132543100044,1.0,0.0703125,0.0,0.0
0.313848853111,0.0,0.313848853111,197.506225586,8.21424180231e-07,5618.21777344,0.0129556059837,1.0,0.0712499991059,0.0,0.0
0.313665121794,0.0,0.313665121794,197.344772339,1.72067859694e-06,5618.21923828,0.0127357942984,1.0,0.0718749985099,0.0,0.0
0.313397794962,0.0,0.313397794962,197.109298706,5.21092306371e-06,5618.21875,0.012696874328,1.0,0.0728124976158,0.0,0.0
0.313219636679,0.0,0.313219636679,196.95249939,7.45296256355e-06,5618.21875,0.0127524631098,1.0,0.0734374970198,0.0,0.0
0.312942534685,0.0,0.312942534685,196.70866394,9.6001649581e-06,5618.21875,0.0128018260002,1.0,0.0743750035763,0.0,0.0
0.312759578228,0.0,0.312759578228,196.547714233,1.17087147373e-05,5618.21875,0.0128421830013,1.0,0.0750000029802,0.0,0.0
0.312495678663,0.0,0.312495678663,196.315872192,1.52472639456e-05,5618.21972656,0.0129543589428,1.0,0.0759375020862,0.0,0.0
0.312314778566,0.0,0.312314778566,196.156890869,1.80481074494e-05,5618.22021484,0.0129216983914,1.0,0.0765625014901,0.0,0.0
0.312028348446,0.0,0.312028348446,195.904556274,2.14698102354e-05,5618.21826172,0.0127342185006,1.0,0.077500000596,0.0,0.0
0.311847239733,0.0,0.311847239733,195.745407104,2.28356402658e-05,5618.21826172,0.0127064501867,1.0,0.078125,0.0,0.0
0.311596035957,0.0,0.311596035957,195.524993896,2.45821920544e-05,5618.21875,0.0126760853454,1.0,0.0790624991059,0.0,0.0
0.311418056488,0.0,0.311418056488,195.368774414,2.61830664385e-05,5618.21923828,0.0126611879095,1.0,0.0796874985099,0.0,0.0
0.311130076647,0.0,0.311130076647,195.115814209,2.87531292997e-05,5618.21875,0.0125263053924,1.0,0.0806249976158,0.0,0.0
0.310951888561,0.0,0.310951888561,194.959457397,3.0233311918e-05,5618.21875,0.0125086018816,1.0,0.0812499970198,0.0,0.0
0.310708999634,0.0,0.310708999634,194.746826172,3.24529610225e-05,5618.22070312,0.0126311061904,1.0,0.0821875035763,0.0,0.0
0.310531228781,0.0,0.310531228781,194.591003418,3.36670127581e-05,5618.22119141,0.0125924581662,1.0,0.0828125029802,0.0,0.0
0.310239821672,0.0,0.310239821672,194.334228516,3.59228324669e-05,5618.21679688,0.0124111855403,1.0,0.0837500020862,0.0,0.0
0.310064017773,0.0,0.310064017773,194.180587769,3.70620655303e-05,5618.21826172,0.0122909080237,1.0,0.0843750014901,0.0,0.0
0.309833586216,0.0,0.309833586216,193.978851318,3.87246036553e-05,5618.21923828,0.0122742289677,1.0,0.085312500596,0.0,0.0
0.309660285711,0.0,0.309660285711,193.826904297,4.00650897063e-05,5618.21875,0.0123865446076,1.0,0.0859375,0.0,0.0
0.309364527464,0.0,0.309364527464,193.567459106,4.15783651988e-05,5618.21777344,0.0124943973497,1.0,0.0868749991059,0.0,0.0
0.309185862541,0.0,0.309185862541,193.410995483,4.30527907156e-05,5618.21777344,0.0126083157957,1.0,0.0874999985099,0.0,0.0
0.308950453997,0.0,0.308950453997,193.20539856,4.54857035947e-05,5618.21923828,0.0128179145977,1.0,0.0884374976158,0.0,0.0
0.308769792318,0.0,0.308769792318,193.047332764,4.66273922939e-05,5618.21972656,0.0128464438021,1.0,0.0890624970198,0.0,0.0
0.3084615767,0.0,0.3084615767,192.777191162,4.86849421577e-05,5618.21777344,0.0126862609759,1.0,0.0900000035763,0.0,0.0
0.308282256126,0.0,0.308282256126,192.620376587,4.99654488522e-05,5618.21777344,0.0125305587426,1.0,0.0906250029802,0.0,0.0
0.308058172464,0.0,0.308058172464,192.425033569,5.08588054799e-05,5618.22021484,0.0122912917286,1.0,0.0915625020862,0.0,0.0
0.307886511087,0.0,0.307886511087,192.274993896,5.24675451743e-05,5618.22021484,0.0121617699042,1.0,0.0921875014901,0.0,0.0
0.307587355375,0.0,0.307587355375,192.013046265,5.41827721463e-05,5618.21875,0.0122101483867,1.0,0.093125000596,0.0,0.0
0.307412713766,0.0,0.307412713766,191.860488892,5.52259189135e-05,5618.21875,0.0123740797862,1.0,0.09375,0.0,0.0
0.307192862034,0.0,0.307192862034,191.669021606,5.67438546568e-05,5618.22070312,0.0123740257695,1.0,0.0946874991059,0.0,0.0
0.307019501925,0.0,0.307019501925,191.517486572,5.83751971135e-05,5618.22021484,0.0123670184985,1.0,0.0953124985099,0.0,0.0
0.306705832481,0.0,0.306705832481,191.243286133,5.97036123509e-05,5618.21875,0.0127605479211,1.0,0.0962499976158,0.0,0.0
0.306529611349,0.0,0.306529611349,191.089401245,6.21302897343e-05,5618.21826172,0.0119773168117,1.0,0.0968749970198,0.0,0.0
0.306325495243,0.0,0.306325495243,190.911773682,5.89837763982e-05,5618.22021484,0.0117125585675,1.0,0.0978125035763,0.0,0.0
0.306157946587,0.0,0.306157946587,190.765716553,5.84255285503e-05,5618.22021484,0.0118715502322,1.0,0.0984375029802,0.0,0.0
0.305857598782,0.0,0.305857598782,190.50328064,5.85422712902e-05,5618.21826172,0.0121036618948,1.0,0.0993750020862,0.0,0.0
0.305685520172,0.0,0.305685520172,190.353240967,5.9352722019e-05,5618.21826172,0.0121421506628,1.0,0.10000000149,0.0,0.0
0.30547362566,0.0,0.30547362566,190.169082642,5.99568847974e-05,5618.22021484,0.0122188292444,1.0,0.100937500596,0.0,0.0
0.305300295353,0.0,0.305300295353,190.018173218,6.03756852797e-05,5618.22070312,0.0123350545764,1.0,0.1015625,0.0,0.0
0.304988414049,0.0,0.304988414049,189.746078491,6.00499515713e-05,5618.21875,0.0127390045673,1.0,0.102499999106,0.0,0.0
0.304801940918,0.0,0.304801940918,189.583892822,5.96216414124e-05,5618.21972656,0.0136578083038,1.0,0.10312499851,0.0,0.0
0.304557442665,0.0,0.304557442665,189.371887207,6.01680330874e-05,5618.22265625,0.0130643211305,1.0,0.104062497616,0.0,0.0
0.304380357265,0.0,0.304380357265,189.217697144,6.30335125607e-05,5618.22216797,0.0123018873855,1.0,0.10468749702,0.0,0.0
0.304077416658,0.0,0.304077416658,188.953582764,6.11979339737e-05,5618.22021484,0.0118050454184,1.0,0.105625003576,0.0,0.0
0.303914189339,0.0,0.303914189339,188.811676025,5.89669107285e-05,5618.22021484,0.0115481605753,1.0,0.10625000298,0.0,0.0
0.303716689348,0.0,0.303716689348,188.640548706,5.70402153244e-05,5618.22265625,0.0114082824439,1.0,0.107187502086,0.0,0.0
0.303554415703,0.0,0.303554415703,188.499557495,5.70092888665e-05,5618.22314453,0.0115233054385,1.0,0.10781250149,0.0,0.0
0.303263366222,0.0,0.303263366222,188.246124268,5.69887342863e-05,5618.22119141,0.0117692165077,1.0,0.108750000596,0.0,0.0
0.303095072508,0.0,0.303095072508,188.099777222,5.7793178712e-05,5618.22021484,0.0119635052979,1.0,0.109375,0.0,0.0
0.302882373333,0.0,0.302882373333,187.915267944,6.04584383836e-05,5618.22119141,0.0124006140977,1.0,0.110312499106,0.0,0.0
0.302704900503,0.0,0.302704900503,187.76109314,6.23760279268e-05,5618.22119141,0.0128994910046,1.0,0.11093749851,0.0,0.0
0.302377432585,0.0,0.302377432585,187.476348877,6.46533371764e-05,5618.21923828,0.0129489190876,1.0,0.111874997616,0.0,0.0
0.302199274302,0.0,0.302199274302,187.321884155,6.28968264209e-05,5618.21972656,0.0124167120084,1.0,0.11249999702,0.0,0.0
0.301988333464,0.0,0.301988333464,187.139541626,6.14324162598e-05,5618.22216797,0.0120491227135,1.0,0.113437503576,0.0,0.0
0.301816254854,0.0,0.301816254854,186.99029541,6.09628150414e-05,5618.22216797,0.0122219268233,1.0,0.11406250298,0.0,0.0
0.301507115364,0.0,0.301507115364,186.722000122,6.13541124039e-05,5618.22119141,0.0123571790755,1.0,0.115000002086,0.0,0.0
0.301333099604,0.0,0.301333099604,186.571380615,6.20120408712e-05,5618.22216797,0.0121736964211,1.0,0.11562500149,0.0,0.0
0.30112528801,0.0,0.30112528801,186.391738892,6.01223619014e-05,5618.22363281,0.0118725188076,1.0,0.116562500596,0.0,0.0
0.300957322121,0.0,0.300957322121,186.246002197,5.95459787291e-05,5618.22265625,0.0118237463757,1.0,0.1171875,0.0,0.0
0.300660163164,0.0,0.300660163164,185.988113403,5.90798917983e-05,5618.22070312,0.0119139319286,1.0,0.118124999106,0.0,0.0
0.300490647554,0.0,0.300490647554,185.841430664,5.90018062212e-05,5618.22119141,0.0120893241838,1.0,0.11874999851,0.0,0.0
0.300274729729,0.0,0.300274729729,185.655105591,6.16571414866e-05,5618.22314453,0.012644357048,1.0,0.119687497616,0.0,0.0
0.30009624362,0.0,0.30009624362,185.500732422,6.09179915045e-05,5618.22363281,0.0125265717506,1.0,0.12031249702,0.0,0.0
0.299788534641,0.0,0.299788534641,185.234100342,6.26325345365e-05,5618.22167969,0.0120892329141,1.0,0.121250003576,0.0,0.0
0.299620330334,0.0,0.299620330334,185.088699341,6.13141528447e-05,5618.22167969,0.0118271820247,1.0,0.12187500298,0.0,0.0
0.299419939518,0.0,0.299419939518,184.915924072,5.83888941037e-05,5618.22363281,0.0114398673177,1.0,0.122812502086,0.0,0.0
0.299258261919,0.0,0.299258261919,184.776184082,5.79210100113e-05,5618.22363281,0.0113885598257,1.0,0.12343750149,0.0,0.0
0.298968911171,0.0,0.298968911171,184.525787354,5.71347045479e-05,5618.22216797,0.0117296772078,1.0,0.124375000596,0.0,0.0
0.298801124096,0.0,0.298801124096,184.380813599,5.80973864999e-05,5618.22216797,0.0119557259604,1.0,0.125,0.0,0.0
0.298583447933,0.0,0.298583447933,184.193878174,5.98806254857e-05,5618.2265625,0.0125320600346,1.0,0.125937506557,0.0,0.0
0.29841247201,0.0,0.29841247201,184.046157837,5.80686137255e-05,5618.22607422,0.0116935642436,1.0,0.12656250596,0.0,0.0
0.298122167587,0.0,0.298122167587,183.794723511,5.07062941324e-05,5618.22265625,0.0118278535083,1.0,0.127499997616,0.0,0.0
0.29795563221,0.0,0.29795563221,183.651062012,4.93159386679e-05,5618.22265625,0.0119456062093,1.0,0.12812499702,0.0,0.0
0.297740489244,0.0,0.297740489244,183.4659729,5.1135335525e-05,5618.22460938,0.0120092565194,1.0,0.129062503576,0.0,0.0
0.297576010227,0.0,0.297576010227,183.324279785,5.6680477428e-05,5618.22509766,0.0118291694671,1.0,0.12968750298,0.0,0.0
0.29728654027,0.0,0.29728654027,183.074295044,5.88419861742e-05,5618.22363281,0.0115217324346,1.0,0.130624994636,0.0,0.0
0.297123849392,0.0,0.297123849392,182.934082031,5.79346015002e-05,5618.22363281,0.0115903997794,1.0,0.13124999404,0.0,0.0
0.296919345856,0.0,0.296919345856,182.75831604,5.95489691477e-05,5618.22509766,0.0119924200699,1.0,0.132187500596,0.0,0.0
0.296747237444,0.0,0.296747237444,182.610076904,6.0666254285e-05,5618.22558594,0.0124254710972,1.0,0.1328125,0.0,0.0
0.296440601349,0.0,0.296440601349,182.345657349,6.1595106672e-05,5618.22412109,0.0120329800993,1.0,0.133750006557,0.0,0.0
0.296271413565,0.0,0.296271413565,182.200027466,6.15740500507e-05,5618.22412109,0.0118754515424,1.0,0.13437500596,0.0,0.0
0.296067535877,0.0,0.296067535877,182.025024414,6.01814463153e-05,5618.22607422,0.0117988847196,1.0,0.135312497616,0.0,0.0
0.295899182558,0.0,0.295899182558,181.880203247,6.05724053457e-05,5618.22607422,0.0120337344706,1.0,0.13593749702,0.0,0.0
0.295590311289,0.0,0.295590311289,181.614181519,5.94316297793e-05,5618.22460938,0.0128689426929,1.0,0.136875003576,0.0,0.0
0.295405238867,0.0,0.295405238867,181.455078125,6.54347604723e-05,5618.22509766,0.0126492083073,1.0,0.13750000298,0.0,0.0
0.29519584775,0.0,0.29519584775,181.275512695,6.10585484537e-05,5618.2265625,0.0118014309555,1.0,0.138437494636,0.0,0.0
0.295030266047,0.0,0.295030266047,181.133239746,6.04195374763e-05,5618.22705078,0.0115690426901,1.0,0.13906249404,0.0,0.0
0.294737845659,0.0,0.294737845659,180.88168335,5.86964815739e-05,5618.22558594,0.011767430231,1.0,0.140000000596,0.0,0.0
0.294569402933,0.0,0.294569402933,180.737030029,5.87104332226e-05,5618.22558594,0.0120833162218,1.0,0.140625,0.0,0.0
0.294353932142,0.0,0.294353932142,180.552444458,6.08004193055e-05,5618.22753906,0.0123255103827,1.0,0.141562506557,0.0,0.0
0.294182777405,0.0,0.294182777405,180.405548096,6.15008248133e-05,5618.22753906,0.0119982892647,1.0,0.14218750596,0.0,0.0
0.293885320425,0.0,0.293885320425,180.149963379,6.0755515733e-05,5618.2265625,0.0117627168074,1.0,0.143124997616,0.0,0.0
0.293719172478,0.0,0.293719172478,180.007461548,5.938722461e-05,5618.2265625,0.0119053218514,1.0,0.14374999702,0.0,0.0
0.293505817652,0.0,0.293505817652,179.824874878,6.33226591162e-05,5618.22802734,0.0127829713747,1.0,0.144687503576,0.0,0.0
0.293322384357,0.0,0.293322384357,179.667633057,6.025375842e-05,5618.22851562,0.0127764940262,1.0,0.14531250298,0.0,0.0
0.293022185564,0.0,0.293022185564,179.409942627,6.3716652221e-05,5618.22705078,0.0114685073495,1.0,0.146249994636,0.0,0.0
0.29286596179,0.0,0.29286596179,179.276092529,5.91017560509e-05,5618.22705078,0.0111135318875,1.0,0.14687499404,0.0,0.0
0.292675048113,0.0,0.292675048113,179.112915039,5.76813363296e-05,5618.22851562,0.0113268792629,1.0,0.147812500596,0.0,0.0
0.292512357235,0.0,0.292512357235,178.973587036,5.87769500271e-05,5618.22851562,0.0117642143741,1.0,0.1484375,0.0,0.0
0.292212039232,0.0,0.292212039232,178.716064453,6.09045018791e-05,5618.22705078,0.0119720092043,1.0,0.149375006557,0.0,0.0
0.292047977448,0.0,0.292047977448,178.575424194,6.25877073617e-05,5618.22607422,0.0111774122342,1.0,0.15000000596,0.0,0.0
0.291856557131,0.0,0.291856557131,178.41267395,6.08708323853e-05,5618.23046875,0.0117287486792,1.0,0.150937497616,0.0,0.0
0.291684418917,0.0,0.291684418917,178.264953613,5.03644041601e-05,5618.22851562,0.0117956139147,1.0,0.15156249702,0.0,0.0
0.291387170553,0.0,0.291387170553,178.010223389,4.94846863148e-05,5618.2265625,0.0122034577653,1.0,0.152500003576,0.0,0.0
0.291209965944,0.0,0.291209965944,177.858383179,6.05125933362e-05,5618.22558594,0.0117740323767,1.0,0.15312500298,0.0,0.0
0.291014164686,0.0,0.291014164686,177.692062378,6.06047760812e-05,5618.22949219,0.0112100197002,1.0,0.154062494636,0.0,0.0
0.290853887796,0.0,0.290853887796,177.555038452,6.0264406784e-05,5618.22949219,0.011476659216,1.0,0.15468749404,0.0,0.0
0.29055789113,0.0,0.29055789113,177.301208496,5.60051812499e-05,5618.22558594,0.0121072288603,1.0,0.155625000596,0.0,0.0
0.290387451649,0.0,0.290387451649,177.155822754,5.76821039431e-05,5618.22607422,0.0114730540663,1.0,0.15625,0.0,0.0
0.290197908878,0.0,0.290197908878,176.994750977,4.77103130834e-05,5618.22900391,0.0109411869198,1.0,0.157187506557,0.0,0.0
0.290033876896,0.0,0.290033876896,176.854736328,3.87877807952e-05,5618.22949219,0.011393006891,1.0,0.15781250596,0.0,0.0
0.289754897356,0.0,0.289754897356,176.615814209,3.96925279347e-05,5618.22607422,0.0115989036858,1.0,0.158749997616,0.0,0.0
0.289586186409,0.0,0.289586186409,176.471893311,5.17388034496e-05,5618.22558594,0.0109153715894,1.0,0.15937499702,0.0,0.0
0.289396136999,0.0,0.289396136999,176.310623169,4.99607522215e-05,5618.22900391,0.0109936166555,1.0,0.160312503576,0.0,0.0
0.289233624935,0.0,0.289233624935,176.172241211,3.80944256904e-05,5618.22998047,0.0107870139182,1.0,0.16093750298,0.0,0.0
0.288967341185,0.0,0.288967341185,175.944534302,3.45312000718e-05,5618.22705078,0.0111927231774,1.0,0.161874994636,0.0,0.0
0.288807213306,0.0,0.288807213306,175.808227539,3.42838284269e-05,5618.22753906,0.0113989496604,1.0,0.16249999404,0.0,0.0
0.288602173328,0.0,0.288602173328,175.634353638,4.26432779932e-05,5618.23095703,0.0107184248045,1.0,0.163437500596,0.0,0.0
0.288449466228,0.0,0.288449466228,175.504394531,4.23570782004e-05,5618.23144531,0.0108870314434,1.0,0.1640625,0.0,0.0
0.28817909956,0.0,0.28817909956,175.273544312,4.13315428887e-05,5618.22851562,0.0118390507996,1.0,0.165000006557,0.0,0.0
0.28802806139,0.0,0.28802806139,175.145141602,2.19424309762e-05,5618.22949219,0.0116041749716,1.0,0.16562500596,0.0,0.0
0.287813603878,0.0,0.287813603878,174.963165283,1.68415645021e-05,5618.23144531,0.0110128447413,1.0,0.166562497616,0.0,0.0
0.287660360336,0.0,0.287660360336,174.832870483,2.39344699366e-05,5618.23193359,0.0112504167482,1.0,0.16718749702,0.0,0.0
0.287399888039,0.0,0.287399888039,174.610748291,4.58951762994e-05,5618.22949219,0.010988603346,1.0,0.168125003576,0.0,0.0
0.287242442369,0.0,0.287242442369,174.47756958,4.47545171482e-05,5618.23242188,0.0110871195793,1.0,0.16875000298,0.0,0.0
0.287043452263,0.0,0.287043452263,174.308532715,2.75767051789e-05,5618.23291016,0.0105732847005,1.0,0.169687494636,0.0,0.0
0.286886781454,0.0,0.286886781454,174.175567627,2.41579618887e-05,5618.23388672,0.0111274877563,1.0,0.17031249404,0.0,0.0
0.286632657051,0.0,0.286632657051,173.959411621,1.87686600839e-05,5618.23291016,0.0111030591652,1.0,0.171250000596,0.0,0.0
0.286488085985,0.0,0.286488085985,173.836547852,9.91548222373e-06,5618.23242188,0.0105313528329,1.0,0.171875,0.0,0.0
0.2862649858,0.0,0.2862649858,173.647445679,6.78217202221e-06,5618.23388672,0.0114166140556,1.0,0.172812506557,0.0,0.0
0.286103874445,0.0,0.286103874445,173.510772705,1.28665051307e-05,5618.234375,0.0117021519691,1.0,0.17343750596,0.0,0.0
0.285864979029,0.0,0.285864979029,173.307525635,2.26259562623e-05,5618.23242188,0.0102364206687,1.0,0.174374997616,0.0,0.0
0.28571665287,0.0,0.28571665287,173.182128906,1.26376489789e-05,5618.234375,0.0114150037989,1.0,0.17499999702,0.0,0.0
0.285485476255,0.0,0.285485476255,172.986312866,6.49842377243e-06,5618.23535156,0.0112890107557,1.0,0.175937503576,0.0,0.0
0.285342544317,0.0,0.285342544317,172.865066528,2.58523850789e-05,5618.23535156,0.0108525715768,1.0,0.17656250298,0.0,0.0
0.285098016262,0.0,0.285098016262,172.657653809,2.39986311499e-05,5618.23486328,0.0111648393795,1.0,0.177499994636,0.0,0.0
0.284943580627,0.0,0.284943580627,172.526794434,1.59237024491e-05,5618.23486328,0.0115040903911,1.0,0.17812499404,0.0,0.0
0.284723162651,0.0,0.284723162651,172.340255737,9.53555536398e-06,5618.23583984,0.0100045921281,1.0,0.179062500596,0.0,0.0
0.284576326609,0.0,0.284576326609,172.215927124,4.34167395724e-06,5618.23632812,0.00950604956597,1.0,0.1796875,0.0,0.0
0.28434881568,0.0,0.28434881568,172.023193359,1.20636941574e-05,5618.23632812,0.0114308707416,1.0,0.180625006557,0.0,0.0
0.284180700779,0.0,0.284180700779,171.880828857,6.90122260494e-06,5618.23583984,0.0105164861307,1.0,0.18125000596,0.0,0.0
0.283967643976,0.0,0.283967643976,171.700790405,7.99296503828e-06,5618.23730469,0.0101906200871,1.0,0.182187497616,0.0,0.0
0.283810466528,0.0,0.283810466528,171.567855835,1.17048457469e-05,5618.23779297,0.0120365358889,1.0,0.18281249702,0.0,0.0
0.28354036808,0.0,0.28354036808,171.339248657,3.8758982555e-05,5618.23730469,0.0110127087682,1.0,0.183750003576,0.0,0.0
0.283398985863,0.0,0.283398985863,171.219680786,1.71139145095e-05,5618.23730469,0.0108838491142,1.0,0.18437500298,0.0,0.0
0.283177286386,0.0,0.283177286386,171.032440186,1.84012549198e-06,5618.23828125,0.0117682414129,1.0,0.185312494636,0.0,0.0
0.28301563859,0.0,0.28301563859,170.895889282,1.50187725012e-06,5618.23828125,0.0114417532459,1.0,0.18593749404,0.0,0.0
0.282784759998,0.0,0.282784759998,170.70072937,5.71439750274e-06,5618.23828125,0.01045404654,1.0,0.186875000596,0.0,0.0
0.282634079456,0.0,0.282634079456,170.573425293,2.98109057439e-06,5618.23828125,0.0116424169391,1.0,0.1875,0.0,0.0
0.282392412424,0.0,0.282392412424,170.369506836,6.6107636485e-06,5618.23925781,0.0106390314177,1.0,0.188437506557,0.0,0.0
0.282247394323,0.0,0.282247394323,170.247085571,5.81664892252e-07,5618.23925781,0.0103955855593,1.0,0.18906250596,0.0,0.0
0.282014966011,0.0,0.282014966011,170.050827026,2.229007805e-05,5618.23876953,0.0106361107901,1.0,0.189999997616,0.0,0.0
0.281855940819,0.0,0.281855940819,169.916671753,3.34659271175e-05,5618.23925781,0.0104828346521,1.0,0.19062499702,0.0,0.0
0.281656652689,0.0,0.281656652689,169.748718262,1.28116544147e-05,5618.23974609,0.00977325625718,1.0,0.191562503576,0.0,0.0
0.281493455172,0.0,0.281493455172,169.611083984,9.42372025747e-06,5618.24023438,0.0108010377735,1.0,0.19218750298,0.0,0.0
0.281269609928,0.0,0.281269609928,169.422286987,1.94616713998e-05,5618.23974609,0.0106548545882,1.0,0.193124994636,0.0,0.0
0.281116425991,0.0,0.281116425991,169.293136597,7.16206295692e-06,5618.23974609,0.0100174434483,1.0,0.19374999404,0.0,0.0
0.280900031328,0.0,0.280900031328,169.110946655,2.9376378734e-05,5618.24072266,0.0111784199253,1.0,0.194687500596,0.0,0.0
0.28075158596,0.0,0.28075158596,168.985931396,3.73732545995e-05,5618.24072266,0.0109753347933,1.0,0.1953125,0.0,0.0
0.280509114265,0.0,0.280509114265,168.781646729,1.79133221536e-05,5618.24072266,0.0108241839334,1.0,0.196250006557,0.0,0.0
0.280370622873,0.0,0.280370622873,168.665145874,9.20198635868e-06,5618.24121094,0.0115514304489,1.0,0.19687500596,0.0,0.0
0.280122429132,0.0,0.280122429132,168.456329346,3.88837361243e-05,5618.24169922,0.0107156215236,1.0,0.197812497616,0.0,0.0
0.279976546764,1.40129846432e-45,0.279976546764,168.333572388,3.72991562472e-05,5618.2421875,0.00998248998076,1.0,0.19843749702,0.0,0.0
0.279762715101,2.80259692865e-45,0.279762715101,168.153717041,2.13518296732e-06,5618.2421875,0.0101466085762,1.0,0.199375003576,0.0,0.0
0.279605478048,5.6051938573e-45,0.279605478048,168.021499634,2.53304206126e-05,5618.24267578,0.00944448169321,1.0,0.20000000298,0.0,0.0
0.279405117035,1.54142831076e-44,0.279405117035,167.853225708,5.0728845963e-05,5618.24365234,0.0107287662104,1.0,0.200937494636,0.0,0.0
0.279244154692,2.94272677508e-44,0.279244154692,167.717727661,2.78637435258e-05,5618.24267578,0.0101297721267,1.0,0.20156249404,0.0,0.0
0.27900660038,8.26766093952e-44,0.27900660038,167.518341064,1.07790174297e-05,5618.24414062,0.011166584678,1.0,0.202500000596,0.0,0.0
0.278864622116,1.93379188077e-43,0.278864622116,167.399154663,3.49682450178e-05,5618.24462891,0.011462321505,1.0,0.203125,0.0,0.0
0.27861726284,6.60011576697e-43,0.27861726284,167.191467285,2.58393429249e-05,5618.24511719,0.01105474215,1.0,0.204062506557,0.0,0.0
0.278474062681,1.02855307281e-42,0.278474062681,167.071365356,1.14649546958e-05,5618.24560547,0.0106731969863,1.0,0.20468750596,0.0,0.0
0.278249710798,2.95814105819e-42,0.278249710798,166.883087158,1.65707751876e-05,5618.24609375,0.00974865071476,1.0,0.205624997616,0.0,0.0
0.278102010489,6.79349495505e-42,0.278102010489,166.759063721,2.55651993939e-05,5618.24609375,0.0101377740502,1.0,0.20624999702,0.0,0.0
0.27791172266,2.34913674559e-41,0.27791172266,166.599594116,3.88856824429e-05,5618.24707031,0.00980290211737,1.0,0.207187503576,0.0,0.0
0.277756303549,4.74984127468e-41,0.277756303549,166.46925354,2.28243716265e-05,5618.24707031,0.0104656750336,1.0,0.20781250298,0.0,0.0
0.277518093586,1.05586437988e-40,0.277518093586,166.269287109,2.25420062634e-05,5618.24658203,0.00989442039281,1.0,0.208749994636,0.0,0.0
0.277371734381,2.41981824013e-40,0.277371734381,166.146209717,1.72594536707e-05,5618.24511719,0.0112220803276,1.0,0.20937499404,0.0,0.0
0.277169346809,6.98562698749e-40,0.277169346809,165.977157593,2.13166968024e-05,5618.24755859,0.0103628449142,1.0,0.210312500596,0.0,0.0
0.27702459693,1.60538217137e-39,0.27702459693,165.855941772,2.15964682866e-05,5618.24804688,0.0102768409997,1.0,0.2109375,0.0,0.0
0.27678912878,3.3718562129e-39,0.27678912878,165.658721924,3.97409712605e-05,5618.24853516,0.00959111284465,1.0,0.211875006557,0.0,0.0
0.276644140482,6.84270295192e-39,0.276644140482,165.537506104,3.9494720113e-05,5618.24951172,0.0106846988201,1.0,0.21250000596,0.0,0.0
0.276466280222,2.36175291593e-38,0.276466280222,165.388946533,5.24408424099e-05,5618.25097656,0.00987941771746,1.0,0.213437497616,0.0,0.0
0.276318371296,4.33255028654e-38,0.276318371296,165.265548706,5.27040101588e-05,5618.25292969,0.0108225690201,1.0,0.21406249702,0.0,0.0
0.27607062459,1.22167823351e-37,0.27607062459,165.057449341,3.03640554193e-05,5618.25,0.0101253343746,1.0,0.215000003576,0.0,0.0
0.275919765234,1.82685677709e-37,0.275919765234,164.931640625,3.26734698319e-05,5618.25146484,0.0106252525002,1.0,0.21562500298,0.0,0.0
0.27573761344,5.14692217584e-37,0.27573761344,164.779449463,3.64529769286e-05,5618.25244141,0.00991681776941,1.0,0.216562494636,0.0,0.0
0.275579899549,1.01571780666e-36,0.275579899549,164.647445679,1.56788664754e-05,5618.25195312,0.0103548010811,1.0,0.21718749404,0.0,0.0
0.275348752737,3.37447449985e-36,0.275348752737,164.454208374,1.95521261048e-05,5618.25244141,0.0104501042515,1.0,0.218125000596,0.0,0.0
0.27520558238,6.62557733765e-36,0.27520558238,164.334640503,1.64395933098e-05,5618.25292969,0.0101604275405,1.0,0.21875,0.0,0.0
0.275001496077,1.38972389147e-35,0.275001496077,164.164321899,7.3912165135e-06,5618.25341797,0.00992187485099,1.0,0.219687506557,0.0,0.0
0.274852365255,2.67993024753e-35,0.274852365255,164.039855957,4.98781446368e-06,5618.25439453,0.00990705564618,1.0,0.22031250596,0.0,0.0
0.274643063545,8.85460347814e-35,0.274643063545,163.865188599,1.90220598597e-05,5618.25488281,0.0102717410773,1.0,0.221249997616,0.0,0.0
0.274503111839,1.69086987472e-34,0.274503111839,163.748474121,2.30102614296e-05,5618.25585938,0.0100608384237,1.0,0.22187499702,0.0,0.0
0.27427598834,3.54499318548e-34,0.27427598834,163.559036255,2.34968629229e-05,5618.25634766,0.010059366934,1.0,0.222812503576,0.0,0.0
0.274132937193,6.72109603987e-34,0.274132937193,163.439804077,2.52815461863e-05,5618.25732422,0.0100559806451,1.0,0.22343750298,0.0,0.0
0.273935377598,2.16962388231e-33,0.273935377598,163.275268555,2.92159184028e-05,5618.25830078,0.0102270320058,1.0,0.224374994636,0.0,0.0
0.273792475462,4.07562221795e-33,0.273792475462,163.156234741,3.38509526046e-05,5618.25927734,0.0104225343093,1.0,0.22499999404,0.0,0.0
0.273550778627,8.41865103362e-33,0.273550778627,162.954772949,4.18252457166e-05,5618.25976562,0.0100403241813,1.0,0.225937500596,0.0,0.0
0.273406773806,1.5732754678e-32,0.273406773806,162.834854126,4.61730305688e-05,5618.26025391,0.00988842174411,1.0,0.2265625,0.0,0.0
0.273225754499,4.92893362409e-32,0.273225754499,162.684387207,5.05368661834e-05,5618.26220703,0.0101032843813,1.0,0.227500006557,0.0,0.0
0.273084014654,9.12775889067e-32,0.273084014654,162.566436768,5.19656859979e-05,5618.26269531,0.0101369768381,1.0,0.22812500596,0.0,0.0
0.272834867239,1.86141458263e-31,0.272834867239,162.358932495,5.29960052518e-05,5618.26318359,0.0101512577385,1.0,0.229062497616,0.0,0.0
0.272691249847,3.43021006513e-31,0.272691249847,162.239456177,5.35599465366e-05,5618.26367188,0.0101590901613,1.0,0.22968749702,0.0,0.0
0.272510737181,1.04514265379e-30,0.272510737181,162.089538574,5.35456674697e-05,5618.265625,0.0101786423475,1.0,0.230625003576,0.0,0.0
0.272367268801,1.91312345065e-30,0.272367268801,161.970214844,5.31518053322e-05,5618.26611328,0.0100723337382,1.0,0.23125000298,0.0,0.0
0.272121280432,3.85184822787e-30,0.272121280432,161.765518188,5.27005977347e-05,5618.26611328,0.00997037813067,1.0,0.232187494636,0.0,0.0
0.271981060505,7.01271191215e-30,0.271981060505,161.649002075,5.2264695114e-05,5618.26660156,0.00994603615254,1.0,0.23281249404,0.0,0.0
0.271803677082,2.09365632444e-29,0.271803677082,161.501861572,5.19905042893e-05,5618.26855469,0.00997892208397,1.0,0.233750000596,0.0,0.0
0.271662175655,3.77491597823e-29,0.271662175655,161.384307861,5.20706671523e-05,5618.26904297,0.0100316107273,1.0,0.234375,0.0,0.0
0.271416544914,7.46502423321e-29,0.271416544914,161.180084229,5.23700546182e-05,5618.26904297,0.0100760050118,1.0,0.235312506557,0.0,0.0
0.271274060011,1.33980542514e-28,0.271274060011,161.061706543,5.27886732016e-05,5618.26904297,0.0100847575814,1.0,0.23593750596,0.0,0.0
0.271093934774,3.91092936388e-28,0.271093934774,160.912353516,5.23609232914e-05,5618.27050781,0.00999365840107,1.0,0.236874997616,0.0,0.0
0.27095285058,6.98264293969e-28,0.27095285058,160.795257568,5.18448978255e-05,5618.27099609,0.00990835390985,1.0,0.23749999702,0.0,0.0
0.270711779594,1.36442699503e-27,0.270711779594,160.595001221,5.14666571689e-05,5618.27099609,0.00993454828858,1.0,0.238437503576,0.0,0.0
0.270570904016,2.41534341e-27,0.270570904016,160.478088379,5.20276407769e-05,5618.27099609,0.010002842173,1.0,0.23906250298,0.0,0.0
0.270390897989,6.82958177588e-27,0.270390897989,160.328933716,5.18440283486e-05,5618.27246094,0.00989399664104,1.0,0.239999994636,0.0,0.0
0.2702511549,1.19694273446e-26,0.2702511549,160.213043213,5.1498580433e-05,5618.27246094,0.00977320410311,1.0,0.24062499404,0.0,0.0
0.27001568675,2.29370121248e-26,0.27001568675,160.01763916,5.16001091455e-05,5618.27246094,0.00978029705584,1.0,0.241562500596,0.0,0.0
0.269876718521,4.00289285576e-26,0.269876718521,159.902435303,5.2003433666e-05,5618.27294922,0.00993779860437,1.0,0.2421875,0.0,0.0
0.269692957401,1.10911834144e-25,0.269692957401,159.75038147,5.39477950952e-05,5618.27441406,0.0101267630234,1.0,0.243125006557,0.0,0.0
0.269549071789,1.92386214274e-25,0.269549071789,159.63117981,5.4781747167e-05,5618.27441406,0.0102508496493,1.0,0.24375000596,0.0,0.0
0.269302308559,3.6386088459e-25,0.269302308559,159.426605225,5.66485832678e-05,5618.27441406,0.0103321392089,1.0,0.244687497616,0.0,0.0
0.269156306982,6.26937442271e-25,0.269156306982,159.305725098,5.84050430916e-05,5618.27490234,0.0103806266561,1.0,0.24531249702,0.0,0.0
0.268966734409,1.69259080508e-24,0.268966734409,159.149032593,5.83168693993e-05,5618.27636719,0.0101119028404,1.0,0.246250003576,0.0,0.0
0.268821954727,2.89371554697e-24,0.268821954727,159.02923584,6.00696657784e-05,5618.27685547,0.0103141935542,1.0,0.24687500298,0.0,0.0
0.268570572138,5.38666174952e-24,0.268570572138,158.821105957,6.14816817688e-05,5618.27685547,0.0109472749755,1.0,0.247812494636,0.0,0.0
0.268412262201,9.16398887667e-24,0.268412262201,158.690200806,6.42568484182e-05,5618.27734375,0.0111773042008,1.0,0.24843749404,0.0,0.0
0.268205761909,2.41773087904e-23,0.268205761909,158.519729614,6.61655867589e-05,5618.27880859,0.0108171720058,1.0,0.249375000596,0.0,0.0
0.268058329821,4.07773687724e-23,0.268058329821,158.397903442,6.69770161039e-05,5618.27929688,0.0105851590633,1.0,0.25,0.0,0.0
0.267796784639,7.45599205199e-23,0.267796784639,158.181655884,6.46262342343e-05,5618.27978516,0.0110026439652,1.0,0.250937491655,0.0,0.0
0.267641782761,1.24939626086e-22,0.267641782761,158.05368042,7.05924539943e-05,5618.28027344,0.0114464228973,1.0,0.25156250596,0.0,0.0
0.267428606749,3.19807113985e-22,0.267428606749,157.877883911,7.15717542334e-05,5618.28222656,0.0112021295354,1.0,0.252499997616,0.0,0.0
0.267268538475,5.31151735248e-22,0.267268538475,157.745803833,7.23240082152e-05,5618.28271484,0.0110337343067,1.0,0.253125011921,0.0,0.0
0.267017155886,9.57065336286e-22,0.267017155886,157.538299561,6.5874082793e-05,5618.28369141,0.0107537936419,1.0,0.254062503576,0.0,0.0
0.266869813204,1.57888523513e-21,0.266869813204,157.416824341,6.0216676502e-05,5618.28466797,0.0104799689725,1.0,0.254687488079,0.0,0.0
0.266672432423,3.92593651208e-21,0.266672432423,157.254272461,4.88765799673e-05,5618.28613281,0.00947979465127,1.0,0.255625009537,0.0,0.0
0.266540199518,6.42646432584e-21,0.266540199518,157.145339966,4.57832175016e-05,5618.28710938,0.00925231166184,1.0,0.25624999404,0.0,0.0
0.266335099936,1.1427423422e-20,0.266335099936,156.976287842,4.10055945395e-05,5618.28808594,0.00939194299281,1.0,0.257187485695,0.0,0.0
0.266199946404,1.86795525358e-20,0.266199946404,156.865036011,3.98267911805e-05,5618.2890625,0.00961103290319,1.0,0.2578125,0.0,0.0
0.266002684832,4.54392411707e-20,0.266002684832,156.70274353,3.98389711336e-05,5618.29101562,0.00948336906731,1.0,0.258749991655,0.0,0.0
0.265872687101,7.37662415804e-20,0.265872687101,156.595794678,3.34954238497e-05,5618.29199219,0.00840981304646,1.0,0.25937500596,0.0,0.0
0.265684753656,1.29323239349e-19,0.265684753656,156.441223145,2.5455661671e-05,5618.29345703,0.00804888177663,1.0,0.260312497616,0.0,0.0
0.265582472086,2.07745932629e-19,0.265582472086,156.357162476,2.11050901271e-05,5618.29443359,0.0079388320446,1.0,0.260937511921,0.0,0.0
0.265428155661,4.96866662747e-19,0.265428155661,156.230377197,2.17821216211e-05,5618.29638672,0.00688397651538,1.0,0.261875003576,0.0,0.0
0.265337973833,7.95953045164e-19,0.265337973833,156.156311035,1.89050060726e-05,5618.29736328,0.00611007260159,1.0,0.262499988079,0.0,0.0
0.265204817057,1.36553581139e-18,0.265204817057,156.047027588,2.02591909328e-05,5618.29882812,0.00577656086534,1.0,0.263437509537,0.0,0.0
0.265125960112,2.1813265605e-18,0.265125960112,155.982345581,1.8462227672e-05,5618.30029297,0.00574909616262,1.0,0.26406249404,0.0,0.0
0.265009075403,5.11895386763e-18,0.265009075403,155.886489868,2.30177902267e-05,5618.30224609,0.00619690399617,1.0,0.264999985695,0.0,0.0
0.264920830727,8.09205564252e-18,0.264920830727,155.814102173,2.62032754108e-05,5618.30322266,0.0064766923897,1.0,0.265625,0.0,0.0
0.26476919651,1.37545469955e-17,0.26476919651,155.689727783,2.79877112916e-05,5618.30517578,0.00695203989744,1.0,0.266562491655,0.0,0.0
0.264669150114,2.1632534913e-17,0.264669150114,155.607696533,3.11834228341e-05,5618.30664062,0.0070703108795,1.0,0.26718750596,0.0,0.0
0.264528244734,4.92808831058e-17,0.264528244734,155.492141724,3.88702392229e-05,5618.30859375,0.00739257642999,1.0,0.268124997616,0.0,0.0
0.264428913593,7.69701883195e-17,0.264428913593,155.410705566,4.23046585638e-05,5618.31005859,0.00721210101619,1.0,0.268750011921,0.0,0.0
0.26425781846,1.29077445008e-16,0.26425781846,155.270614624,4.59078946733e-05,5618.31298828,0.0072030541487,1.0,0.269687503576,0.0,0.0
0.264153838158,2.0071966374e-16,0.264153838158,155.18548584,4.76785244246e-05,5618.31445312,0.00745293358341,1.0,0.270312488079,0.0,0.0
0.264019429684,4.47864170998e-16,0.264019429684,155.075424194,4.57144669781e-05,5618.31689453,0.00715956743807,1.0,0.271250009537,0.0,0.0
0.26392108202,6.9229093334e-16,0.26392108202,154.994979858,4.38358838437e-05,5618.31835938,0.0067509864457,1.0,0.27187499404,0.0,0.0
0.263757824898,1.14171867422e-15,0.263757824898,154.861679077,4.31272856076e-05,5618.32275391,0.00687399040908,1.0,0.272812485695,0.0,0.0
0.263660520315,1.75366768548e-15,0.263660520315,154.782196045,4.26837104897e-05,5618.32470703,0.00699385395274,1.0,0.2734375,0.0,0.0
0.263534337282,3.84794955366e-15,0.263534337282,154.678939819,3.79706398235e-05,5618.32666016,0.00658242031932,1.0,0.274374991655,0.0,0.0
0.263442635536,5.87555076478e-15,0.263442635536,154.604125977,3.54174189852e-05,5618.32910156,0.00631054444239,1.0,0.27500000596,0.0,0.0
0.263292193413,9.55121466401e-15,0.263292193413,154.481735229,3.43265746778e-05,5618.33496094,0.00651882588863,1.0,0.275937497616,0.0,0.0
0.263200193644,1.45135554914e-14,0.263200193644,154.406768799,3.4022199543e-05,5618.33740234,0.00655891885981,1.0,0.276562511921,0.0,0.0
0.263079077005,3.12187748526e-14,0.263079077005,154.30770874,2.99762305076e-05,5618.33935547,0.00614330219105,1.0,0.277500003576,0.0,0.0
0.26299443841,4.71370345371e-14,0.26299443841,154.23878479,2.74721769529e-05,5618.34179688,0.00581215228885,1.0,0.278124988079,0.0,0.0
0.262861698866,7.56875505738e-14,0.262861698866,154.131240845,2.56338698819e-05,5618.34863281,0.00563554093242,1.0,0.279062509537,0.0,0.0
0.262783199549,1.13787492341e-13,0.262783199549,154.067443848,2.44835355261e-05,5618.35107422,0.00569348363206,1.0,0.27968749404,0.0,0.0
0.262671887875,2.39971643902e-13,0.262671887875,153.976379395,2.29973520618e-05,5618.35253906,0.00572094740346,1.0,0.280624985695,0.0,0.0
0.262592673302,3.58477678965e-13,0.262592673302,153.911987305,2.0511335606e-05,5618.35546875,0.00542298797518,1.0,0.28125,0.0,0.0
0.26247215271,5.68538055176e-13,0.26247215271,153.814743042,1.77691526915e-05,5618.36279297,0.00518600735813,1.0,0.282187491655,0.0,0.0
0.262399375439,8.45157277496e-13,0.262399375439,153.755706787,1.57386330102e-05,5618.36621094,0.0051476676017,1.0,0.28281250596,0.0,0.0
0.262302994728,1.74449994381e-12,0.262302994728,153.676757812,1.02594722193e-05,5618.36669922,0.00473609939218,1.0,0.283749997616,0.0,0.0
0.262236863375,2.57640219922e-12,0.262236863375,153.623199463,7.62373565522e-06,5618.36962891,0.00458369636908,1.0,0.284375011921,0.0,0.0
0.262138843536,4.03493644746e-12,0.262138843536,153.544677734,3.2921670936e-06,5618.37841797,0.00364176207222,1.0,0.285312503576,0.0,0.0
0.262096762657,5.93410737215e-12,0.262096762657,153.510925293,3.52970801032e-06,5618.38183594,0.00238105282187,1.0,0.285937488079,0.0,0.0
0.262064248323,1.20143773402e-11,0.262064248323,153.484329224,1.02193907878e-05,5618.38183594,0.00167259701993,1.0,0.286875009537,0.0,0.0
0.262041538954,1.756476041e-11,0.262041538954,153.466415405,1.14503591249e-05,5618.38525391,0.00152231939137,1.0,0.28749999404,0.0,0.0
0.262006908655,2.71984205991e-11,0.262006908655,153.440246582,1.27737757794e-05,5618.39550781,0.00106014451012,1.0,0.288437485695,0.0,0.0
0.261995792389,3.95953998755e-11,0.261995792389,153.431976318,1.53641540237e-05,5618.39941406,0.000570741656702,1.0,0.2890625,0.0,0.0
0.262000322342,7.85974618722e-11,0.262000322342,153.435821533,2.1649610062e-05,5618.40039062,0.000456774025224,1.0,0.289999991655,0.0,0.0
0.262009084225,1.1364832686e-10,0.262009084225,153.44392395,2.27292021009e-05,5618.40429688,0.000697084818967,1.0,0.29062500596,0.0,0.0
0.262018889189,1.737210098e-10,0.262018889189,153.454589844,2.20859510591e-05,5618.41699219,0.000863494293299,1.0,0.291562497616,0.0,0.0
0.262034296989,2.49866488611e-10,0.262034296989,153.468231201,2.35331299336e-05,5618.421875,0.00156382250134,1.0,0.292187511921,0.0,0.0
0.262082904577,4.84363771314e-10,0.262082904577,153.508407593,2.60756150965e-05,5618.42333984,0.0021533863619,1.0,0.293125003576,0.0,0.0
0.262118130922,6.91247559192e-10,0.262118130922,153.538330078,2.64261325356e-05,5618.42822266,0.00272987596691,1.0,0.293749988079,0.0,0.0
0.262177973986,1.04072628293e-09,0.262177973986,153.590240479,2.70843556791e-05,5618.44140625,0.00390141783282,1.0,0.294687509537,0.0,0.0
0.262235432863,1.47592116306e-09,0.262235432863,153.638473511,2.81430766336e-05,5618.44677734,0.00412769895047,1.0,0.29531249404,0.0,0.0
0.262330949306,2.78143508226e-09,0.262330949306,153.717315674,2.59698172158e-05,5618.44921875,0.00366367516108,1.0,0.296249985695,0.0,0.0
0.262382119894,3.90728249755e-09,0.262382119894,153.760437012,2.4595814466e-05,5618.45458984,0.00358221167699,1.0,0.296875,0.0,0.0
0.262446820736,5.77656233958e-09,0.262446820736,153.816390991,2.51366636803e-05,5618.46826172,0.0037327168975,1.0,0.297812491655,0.0,0.0
0.262497127056,8.05863464848e-09,0.262497127056,153.858856201,2.39364544541e-05,5618.47412109,0.00341697060503,1.0,0.29843750596,0.0,0.0
0.262582868338,1.47245629023e-08,0.26258289814,153.929901123,2.31829508266e-05,5618.47753906,0.00334254070185,0.999999886503,0.299374997616,0.0,0.0
0.262631088495,2.03411651967e-08,0.262631118298,153.97064209,2.26630054385e-05,5618.48339844,0.00339711597189,0.999999886524,0.300000011921,0.0,0.0
0.262692630291,2.94901241205e-08,0.262692660093,154.024032593,2.07377634069e-05,5618.49755859,0.00419563287869,0.999999886551,0.300937503576,0.0,0.0
0.262751817703,4.03946316396e-08,0.262751847506,154.073822021,1.92679381144e-05,5618.50439453,0.00449975207448,0.999999886576,0.301562488079,0.0,0.0
0.262877225876,7.11616081617e-08,0.262877315283,154.177627563,2.08406090678e-05,5618.51074219,0.00562507798895,0.999999659891,0.302500009537,0.0,0.0
0.262963265181,9.63869055681e-08,0.262963354588,154.249526978,2.26456140808e-05,5618.51855469,0.00646352767944,0.999999660002,0.30312499404,0.0,0.0
0.263076931238,1.36768917969e-07,0.26307708025,154.345703125,1.90477003343e-05,5618.53515625,0.00664519239217,0.999999433582,0.304062485695,0.0,0.0
0.263166368008,1.84051600627e-07,0.263166546822,154.420410156,1.38758668982e-05,5618.54492188,0.00689918920398,0.999999320529,0.3046875,0.0,0.0
0.263347387314,3.14894947451e-07,0.263347685337,154.570449829,8.18649368739e-06,5618.56152344,0.00667342962697,0.999998868328,0.305624991655,0.0,0.0
0.263442754745,4.20475629426e-07,0.26344320178,154.650421143,4.27892064181e-06,5618.57763672,0.00650700321421,0.999998303107,0.30625000596,0.0,0.0
0.263543128967,5.87395049934e-07,0.263543725014,154.736053467,2.34405843003e-06,5618.60595703,0.00702912220731,0.999997738339,0.307187497616,0.0,0.0
0.26364248991,7.79915922067e-07,0.263643264771,154.819473267,1.90753212337e-06,5618.62939453,0.00706234062091,0.999997060951,0.307812511921,0.0,0.0
0.263826042414,1.30096145767e-06,0.263827353716,154.972961426,7.34650370759e-07,5618.68359375,0.00578146334738,0.999995029696,0.308750003576,0.0,0.0
0.263900995255,1.71195449639e-06,0.263902693987,155.036849976,2.85244914267e-06,5618.72705078,0.00483335088938,0.999993563035,0.309374988079,0.0,0.0
0.263969570398,2.3494008019e-06,0.263971924782,155.096847534,2.51102574111e-06,5618.79492188,0.00563849788159,0.999991080932,0.310312509537,0.0,0.0
0.264047175646,3.06622337121e-06,0.264050245285,155.163406372,3.39227608492e-06,5618.86523438,0.00533132487908,0.999988374791,0.31093749404,0.0,0.0
0.264204114676,4.93950665259e-06,0.264209061861,155.297927856,5.65933896723e-06,5619.04101562,0.00592005718499,0.999981275489,0.311874985695,0.0,0.0
0.264299213886,6.37771336187e-06,0.264305591583,155.3800354,5.25663745066e-06,5619.17431641,0.00658714352176,0.999975869988,0.3125,0.0,0.0
0.264370024204,8.56739643496e-06,0.264378577471,155.44380188,1.61131720233e-05,5619.37597656,0.00494410004467,0.999967647657,0.313437491655,0.0,0.0
0.264454305172,1.09834272735e-05,0.264465302229,155.518447876,8.05892341305e-06,5619.59423828,0.00634692469612,0.99995841777,0.31406250596,0.0,0.0
0.264655709267,1.71653118741e-05,0.264672875404,155.696350098,7.31885756977e-06,5620.14648438,0.007747287862,0.999935142059,0.314999997616,0.0,0.0
0.264776617289,2.18567929551e-05,0.264798492193,155.804214478,1.38114819492e-05,5620.56103516,0.007674862165,0.999917390373,0.315625011921,0.0,0.0
0.264867693186,2.91932683467e-05,0.264896869659,155.892074585,2.41798425122e-05,5621.20849609,0.00799526181072,0.999889857235,0.316562503576,0.0,0.0
0.264982432127,3.73609727831e-05,0.265019774437,155.99987793,2.62992489297e-05,5621.92382812,0.00780154811218,0.999859096137,0.317187488079,0.0,0.0
0.265198886395,5.93863296672e-05,0.265258282423,156.211044312,2.21451227844e-05,5623.83789062,0.00613661576062,0.999776082285,0.318125009537,0.0,0.0
0.265283286572,8.54804820847e-05,0.265368759632,156.31803894,2.62620542344e-05,5626.09912109,0.00562988733873,0.999677908354,0.31874999404,0.0,0.0
0.265346348286,0.000136229107738,0.265482574701,156.440597534,2.78844472632e-05,5630.48486328,0.0047885030508,0.999486872478,0.319687485695,0.0,0.0
0.265409737825,0.000171829145984,0.265581548214,156.541992188,3.58428587788e-05,5633.55664062,0.00589548563585,0.999353078594,0.3203125,0.0,0.0
0.26561331749,0.00022761998116,0.265840917826,156.785552979,3.68153414456e-05,5638.35058594,0.00672463933006,0.999143847614,0.321249991655,0.0,0.0
0.265681684017,0.000256693398114,0.26593837142,156.882522583,3.99637283408e-05,5640.85302734,0.00630129827186,0.999034786137,0.32187500596,0.0,0.0
0.265723496675,0.00030097484705,0.266024470329,156.968383789,6.88358340994e-05,5644.61914062,0.00460529699922,0.998868624178,0.322812497616,0.0,0.0
0.265719354153,0.00038163663703,0.266101002693,157.070205688,4.00172866648e-05,5651.53662109,0.00131093675736,0.998565775639,0.323437511921,0.0,0.0
0.26569929719,0.000515800318681,0.266215115786,157.2421875,1.11588115033e-05,5663.09472656,0.00309540960006,0.998062399296,0.324375003576,0.0,0.0
0.265726715326,0.000599599268753,0.266326338053,157.371459961,2.20205874939e-05,5670.24853516,0.00385084864683,0.997748541392,0.324999988079,0.0,0.0
0.265744358301,0.000665964267682,0.266410320997,157.462081909,3.60476806236e-05,5675.87109375,0.00425159884617,0.997500236877,0.325937509537,0.0,0.0
0.265686303377,0.000761355564464,0.266447663307,157.520278931,5.34018254257e-05,5683.95214844,0.00196444592439,0.997142553548,0.32656249404,0.0,0.0
0.265354156494,0.00121347478125,0.266567617655,157.827697754,7.05001802999e-05,5722.58642578,0.0317944586277,0.995447829818,0.327499985695,0.0,0.0
0.26501506567,0.00152963947039,0.266544699669,157.918548584,8.76306512509e-05,5749.45361328,0.0204592924565,0.994261247735,0.328125,0.0,0.0
0.26447185874,0.00193716573995,0.266409039497,157.938171387,0.000100417884823,5784.09228516,0.0326090790331,0.992728547195,0.329062491655,0.0,0.0
0.263967812061,0.00231923745014,0.26628702879,157.990310669,0.00016156185302,5816.71142578,0.0469897612929,0.991290538113,0.32968750596,0.0,0.0
0.262895435095,0.00339499581605,0.266290426254,158.39956665,0.000196372260689,5908.10253906,0.0453783497214,0.987250795279,0.330624997616,0.0,0.0
0.262241214514,0.00387229863554,0.266113519669,158.456665039,0.00037889831583,5948.93554688,0.0487471036613,0.985448671831,0.331250011921,0.0,0.0
0.259865731001,0.0057338392362,0.265599578619,158.448394775,0.000530199788045,6106.25830078,0.103586554527,0.978411684055,0.332187503576,0.0,0.0
0.258703440428,0.00670190015808,0.265405356884,158.503311157,0.000409140338888,6187.93310547,0.05922838673,0.974748375335,0.332812488079,0.0,0.0
0.257161647081,0.00804056786001,0.265202224255,158.957977295,0.000852274999488,6302.27539062,0.0927201360464,0.969681335834,0.333750009537,0.0,0.0
0.255546182394,0.00930861569941,0.26485478878,159.015563965,0.00110893044621,6409.77197266,0.161308094859,0.964853924564,0.33437499404,0.0,0.0
0.251030951738,0.0135417738929,0.264572739601,158.960235596,0.000620936742052,6759.90478516,0.187596157193,0.948816390218,0.335312485695,0.0,0.0
0.247552469373,0.0174170862883,0.264969557524,159.044784546,0.000824077695142,7072.47705078,0.245275631547,0.934267587893,0.3359375,0.0,0.0
0.243406414986,0.0231077093631,0.266514122486,159.429367065,0.000692466448527,7514.85302734,0.0707498416305,0.913296498944,0.336874991655,0.0,0.0
0.241746380925,0.0256604570895,0.267406851053,159.816970825,0.00136023969389,7708.45117188,0.0924356579781,0.9040395935,0.33750000596,0.0,0.0
0.234564885497,0.0390184447169,0.273583322763,158.862548828,0.00228835572489,8638.77734375,0.396032422781,0.85738005931,0.338437497616,0.0,0.0
0.227952495217,0.0547067038715,0.282659202814,158.920608521,0.00279287295416,9611.28125,0.294347524643,0.806457008821,0.339062511921,0.0,0.0
0.219607904553,0.0874862223864,0.30709412694,160.507125854,0.00367707549594,11222.2685547,0.309584885836,0.715115937715,0.340000003576,0.0,0.0
0.214185655117,0.114906802773,0.329092442989,160.717834473,0.00501243071631,12245.5986328,0.325520128012,0.650837354913,0.340624988079,0.0,0.0
0.204950198531,0.162272170186,0.367222368717,159.062423706,0.00530387880281,13557.2724609,0.391491651535,0.558109243854,0.341562509537,0.0,0.0
0.19877935946,0.203979209065,0.402758568525,159.323394775,0.00567554729059,14353.40625,0.349302709103,0.493544706417,0.34218749404,0.0,0.0
0.188488706946,0.292801231146,0.481289952993,161.250167847,0.00477786641568,15368.8554688,0.440728932619,0.391632332597,0.343124985695,0.0,0.0
0.179398149252,0.365092396736,0.544490516186,161.138580322,0.00472777010873,15816.1894531,0.465947091579,0.329478923726,0.34375,0.0,0.0
0.165804848075,0.477003753185,0.642808616161,160.765182495,0.00146652304102,16127.1445312,0.511313736439,0.257938123271,0.344687491655,0.0,0.0
0.156542032957,0.560408949852,0.716950953007,161.203186035,0.00042570970254,16183.1269531,0.382876425982,0.218344131214,0.34531250596,0.0,0.0
0.151132449508,0.611975967884,0.763108432293,161.777709961,0.00123693200294,16173.1191406,0.14690631628,0.198048459579,0.346249997616,0.0,0.0
0.136559054255,0.742420613766,0.878979682922,162.015716553,0.00318975746632,16050.7412109,0.895621955395,0.155360876831,0.346875011921,0.0,0.0
0.081267118454,1.25191521645,1.3331823349,162.804489136,0.00153287139256,15068.7587891,0.883964002132,0.0609572421765,0.347812503576,0.0,0.0
0.0568792186677,1.48469316959,1.54157245159,163.328125,0.000611151685007,14570.1621094,0.800720691681,0.0368968831851,0.348437488079,0.0,0.0
0.025241272524,1.80073285103,1.82597410679,164.477127075,0.000628650013823,13920.875,0.663756132126,0.0138234558914,0.349375009537,0.0,0.0
0.0134566994384,1.92694044113,1.94039714336,165.219543457,0.000337034027325,13675.1201172,0.469223350286,0.00693502331954,0.34999999404,0.0,0.0
0.00508067756891,2.02985835075,2.03493905067,166.453338623,4.2833340558e-05,13485.4238281,0.199032336473,0.00249672223216,0.350937485695,0.0,0.0
0.00302366889082,2.06498861313,2.06801247597,167.407897949,1.03892798506e-05,13427.2568359,0.0910351350904,0.0014621134669,0.3515625,0.0,0.0
0.00188670633361,2.09588599205,2.09777259827,168.701721191,7.02668476151e-05,13381.2138672,0.0319273881614,0.000899385536433,0.352499991655,0.0,0.0
0.00151045271195,2.11269235611,2.11420273781,169.716278076,0.000112891197205,13360.7421875,0.0239389520139,0.000714431348018,0.35312500596,0.0,0.0
0.00103277165908,2.13372826576,2.13476109505,171.015808105,5.92027499806e-05,13335.9433594,0.0212716124952,0.000483787933685,0.354062497616,0.0,0.0
0.000745888915844,2.14678549767,2.14753127098,171.963088989,0.000182720759767,13323.1728516,0.0187707059085,0.000347323890424,0.354687511921,0.0,0.0
0.000402110512368,2.1634926796,2.16389489174,173.347076416,0.000193245374248,13309.8974609,0.0132644781843,0.000185827192394,0.355625003576,0.0,0.0
0.000241956746322,2.17231583595,2.17255783081,174.125976562,2.18359145947e-05,13303.6542969,0.00943308323622,0.000111369530832,0.356249988079,0.0,0.0
9.47765001911e-05,2.18677687645,2.18687152863,175.596389771,0.000179761103936,13296.2402344,0.00482427235693,4.33388513913e-05,0.357187509537,0.0,0.0
4.28659877798e-05,2.19439578056,2.19443869591,176.361373901,0.000134033922222,13292.015625,0.00273254304193,1.95339190198e-05,0.35781249404,0.0,0.0
8.21365301817e-06,2.20723390579,2.20724201202,177.79649353,6.67870554025e-05,13287.1640625,0.000820949440822,3.72122901496e-06,0.358749985695,0.0,0.0
1.89297566067e-06,2.21440672874,2.21440863609,178.672180176,0.000266065500909,13285.65625,0.000196250766749,8.54844778788e-07,0.359375,0.0,0.0
1.08641756924e-06,2.22520565987,2.22520685196,180.10345459,0.000236639651121,13285.2509766,7.41659334835e-07,4.88232169645e-07,0.360312491655,0.0,0.0
1.08593326331e-06,2.23374128342,2.23374247551,181.17906189,1.24056368804e-05,13283.9169922,2.24901967272e-07,4.86149712967e-07,0.36093750596,0.0,0.0
1.07631592527e-06,2.24450445175,2.24450540543,182.576049805,0.000118142699648,13282.8818359,1.20116737889e-06,4.79533674846e-07,0.361874997616,0.0,0.0
1.0639678294e-06,2.25279355049,2.25279474258,183.665542603,9.78956231847e-05,13282.2714844,1.15369846299e-06,4.72287958278e-07,0.362500011921,0.0,0.0
9.27320115807e-07,2.26325893402,2.2632598877,184.998779297,8.90237497515e-05,13280.734375,5.64336687603e-06,4.09727632628e-07,0.363437503576,0.0,0.0
9.02690374005e-07,2.27116799355,2.27116894722,186.053253174,1.31558708745e-05,13280.3242188,6.39814197712e-06,3.9745628572e-07,0.364062488079,0.0,0.0
4.46501388751e-07,2.28205871582,2.28205919266,187.422897339,2.63000965788e-05,13278.3320312,2.3460790544e-05,1.9565723369e-07,0.365000009537,0.0,0.0
1.98093559334e-07,2.28918027878,2.2891805172,188.346466064,6.00507519266e-07,13277.4648438,1.19514597827e-05,8.65347043825e-08,0.36562499404,0.0,0.0
7.13042211942e-08,2.29959058762,2.29959058762,189.770721436,2.21976624744e-05,13277.3701172,2.47611660598e-06,3.10073547779e-08,0.366562485695,0.0,0.0
5.04097847909e-08,2.30638480186,2.30638480186,190.719192505,4.18205672759e-05,13277.5800781,1.03168690657e-06,2.185662373e-08,0.3671875,0.0,0.0
3.3971900848e-08,2.31581234932,2.31581234932,192.046646118,0.000169053528225,13278.0029297,6.43965108793e-07,1.46695395497e-08,0.368124991655,0.0,0.0
2.57633487877e-08,2.32248830795,2.32248830795,192.981948853,0.000262713903794,13278.1875,5.35977505933e-07,1.10929939666e-08,0.36875000596,0.0,0.0
1.59327129268e-08,2.33478546143,2.33478546143,194.699905396,0.000188120800885,13278.3720703,3.91672813294e-07,6.82405865121e-09,0.369687497616,0.0,0.0
1.11398392733e-08,2.34164476395,2.34164476395,195.647506714,1.74901670107e-05,13278.2617188,2.93272194085e-07,4.75727123293e-09,0.370312511921,0.0,0.0
6.26825391592e-09,2.35342860222,2.35342860222,197.257369995,0.000132260785904,13277.7216797,1.78391374561e-07,2.66345616349e-09,0.371250003576,0.0,0.0
4.16267864622e-09,2.36074113846,2.36074113846,198.257659912,0.000105088147393,13277.3671875,1.24859226958e-07,1.76329313638e-09,0.371874988079,0.0,0.0
2.1643493664e-09,2.37180447578,2.37180447578,199.776824951,2.66018923867e-05,13276.8652344,7.0046795031e-08,9.12532794543e-10,0.372812509537,0.0,0.0
1.36292566122e-09,2.37944293022,2.37944293022,200.826965332,9.02983720152e-06,13276.4990234,4.60087790088e-08,5.72791910202e-10,0.37343749404,0.0,0.0
6.63481214414e-10,2.3905646801,2.3905646801,202.363037109,2.57263181993e-05,13276.0185547,2.30412062763e-08,2.77541628527e-10,0.374374985695,0.0,0.0
4.1005820961e-10,2.39800739288,2.39800739288,203.401046753,2.53674552368e-05,13275.8134766,1.40268427984e-08,1.70999560229e-10,0.375,0.0,0.0
2.05351874394e-10,2.40905165672,2.40905165672,204.953491211,4.06551953347e-06,13275.6357422,6.54577814174e-09,8.52417895734e-11,0.375937491655,0.0,0.0
1.33441702133e-10,2.41617393494,2.41617393494,205.959365845,1.7439129806e-05,13275.5566406,4.02286204348e-09,5.52285165414e-11,0.37656250596,0.0,0.0
7.22361129246e-11,2.42752981186,2.42752981186,207.57220459,6.63518803776e-05,13275.5048828,2.08698680559e-09,2.97570446187e-11,0.377499997616,0.0,0.0
4.81660475393e-11,2.43505740166,2.43505740166,208.645690918,8.12777579995e-05,13275.4951172,1.40446754227e-09,1.9780251384e-11,0.378125011921,0.0,0.0
2.57770593065e-11,2.4457321167,2.4457321167,210.169113159,9.87620805972e-05,13275.4404297,7.80337683359e-10,1.05396086229e-11,0.379062503576,0.0,0.0
1.67729025113e-11,2.4529941082,2.4529941082,211.207550049,0.000132061089971,13275.3974609,5.15161358017e-10,6.83772637499e-12,0.379687488079,0.0,0.0
8.78507856739e-12,2.46499752998,2.46499752998,212.930053711,0.000150290332385,13275.3496094,2.63977284476e-10,3.56392996769e-12,0.380625009537,0.0,0.0
5.77442217306e-12,2.47202968597,2.47202968597,213.937591553,8.94974073162e-05,13275.2607422,1.66642921684e-10,2.33590324818e-12,0.38124999404,0.0,0.0
3.15459897787e-12,2.4831264019,2.4831264019,215.521270752,1.75603490788e-05,13274.9755859,8.51734238694e-11,1.27041417443e-12,0.382187485695,0.0,0.0
2.12410276e-12,2.4907746315,2.4907746315,216.619308472,2.43902341026e-05,13274.8349609,5.58321167077e-11,8.52788017486e-13,0.3828125,0.0,0.0
1.15879614931e-12,2.5022149086,2.5022149086,218.267715454,2.60642609646e-05,13274.6523438,2.99914537649e-11,4.63108162825e-13,0.383749991655,0.0,0.0
7.58031441436e-13,2.50966286659,2.50966286659,219.336517334,7.07644576323e-05,13274.4345703,1.91378024539e-11,3.02045127864e-13,0.38437500596,0.0,0.0
3.84710519734e-13,2.5217654705,2.5217654705,221.079849243,0.000104917540739,13274.1132812,8.3630879999e-12,1.52556026416e-13,0.385312497616,0.0,0.0
2.39960828985e-13,2.52919650078,2.52919650078,222.15802002,9.96321032289e-05,13273.9873047,3.79141162909e-12,9.4876309101e-14,0.385937511921,0.0,0.0
1.1764620853e-13,2.53980541229,2.53980541229,223.7134552,5.30389224878e-05,13273.984375,0.0,4.63209535506e-14,0.386875003576,0.0,0.0
7.30221276241e-14,2.54724526405,2.54724526405,224.813034058,3.87966574635e-05,13274.0683594,0.0,2.86670972186e-14,0.387499988079,0.0,0.0
3.85428586833e-14,2.55860805511,2.55860805511,226.49911499,1.88554786291e-05,13274.2294922,0.0,1.50639948961e-14,0.388437509537,0.0,0.0
2.55435490739e-14,2.56608939171,2.56608939171,227.616546631,2.46820673055e-05,13274.3974609,0.0,9.95427094489e-15,0.38906249404,0.0,0.0
1.36588552019e-14,2.57706260681,2.57706260681,229.251327515,2.20073816308e-05,13274.53125,0.0,5.30016429009e-15,0.389999985695,0.0,0.0
9.17527518399e-15,2.58488607407,2.58488607407,230.40246582,1.12051102406e-05,13274.3916016,0.0,3.54958590866e-15,0.390625,0.0,0.0
4.93932143653e-15,2.59696912766,2.59696912766,232.170928955,2.87390685116e-05,13273.9912109,0.0,1.90195616264e-15,0.391562491655,0.0,0.0
3.14048031931e-15,2.60483145714,2.60483145714,233.322021484,2.67241466645e-05,13273.6992188,0.0,1.20563666824e-15,0.39218750596,0.0,0.0
1.47586406631e-15,2.61666417122,2.61666417122,235.062133789,1.60785875778e-05,13273.3085938,0.0,5.64025021835e-16,0.393124997616,0.0,0.0
8.56313093164e-16,2.62432789803,2.62432789803,236.193237305,2.03676117962e-05,13273.0742188,0.0,3.2629805666e-16,0.393750011921,0.0,0.0
3.76490871992e-16,2.63669776917,2.63669776917,238.03086853,0.000107654836029,13272.796875,0.0,1.42788785425e-16,0.394687503576,0.0,0.0
2.26878595485e-16,2.64448213577,2.64448213577,239.198425293,0.000103754129668,13272.7294922,0.0,8.57932040516e-17,0.395312488079,0.0,0.0
1.17653657232e-16,2.65537953377,2.65537953377,240.832672119,6.65997358738e-05,13272.5839844,0.0,4.43076613855e-17,0.396250009537,0.0,0.0
7.99892718238e-17,2.66328763962,2.66328763962,242.02041626,6.00868843321e-05,13272.4667969,0.0,3.00340341141e-17,0.39687499404,0.0,0.0
4.58005835442e-17,2.67558860779,2.67558860779,243.868835449,6.47762935841e-05,13272.2363281,0.0,1.71179468364e-17,0.397812485695,0.0,0.0
3.12741339349e-17,2.68356347084,2.68356347084,245.064529419,8.81394589669e-05,13272.0175781,0.0,1.16539572381e-17,0.3984375,0.0,0.0
1.70689844366e-17,2.69484090805,2.69484090805,246.752456665,3.65672567568e-05,13271.6210938,0.0,6.33394883743e-18,0.399374991655,0.0,0.0
1.11248116152e-17,2.70263290405,2.70263290405,247.930404663,7.62451736591e-06,13271.4628906,0.0,4.1162866028e-18,0.40000000596,0.0,0.0
5.66911582895e-18,2.71435403824,2.71435403824,249.723907471,6.2118247115e-06,13271.4423828,0.0,2.08856904777e-18,0.400937497616,0.0,0.0
3.557174419e-18,2.72226810455,2.72226810455,250.937423706,1.86549641512e-05,13271.4238281,0.0,1.30669510951e-18,0.401562511921,0.0,0.0
1.72333257856e-18,2.73455810547,2.73455810547,252.817199707,2.35142888414e-05,13271.2802734,0.0,6.30205141778e-19,0.402500003576,0.0,0.0
1.04509059158e-18,2.74260210991,2.74260210991,254.048873901,4.05181490351e-05,13271.1650391,0.0,3.81058042582e-19,0.403124988079,0.0,0.0
4.87715718726e-19,2.75392508507,2.75392508507,255.794158936,5.48779898963e-05,13271.0957031,0.0,1.77098397255e-19,0.404062509537,0.0,0.0
2.90764842058e-19,2.76186203957,2.76186203957,257.029541016,3.06680194626e-05,13271.1591797,0.0,1.05278554067e-19,0.40468749404,0.0,0.0
1.46811931299e-19,2.77369403839,2.77369403839,258.878601074,1.36585276778e-05,13271.2890625,0.0,5.29301102671e-20,0.405624985695,0.0,0.0
9.56447422674e-20,2.78212213516,2.78212213516,260.208068848,7.15891801519e-05,13271.4892578,0.0,3.43783405691e-20,0.40625,0.0,0.0
4.72792882875e-20,2.79328799248,2.79328799248,261.972686768,2.28421249631e-05,13271.7421875,0.0,1.69260342703e-20,0.407187491655,0.0,0.0
2.89743920236e-20,2.80123710632,2.80123710632,263.216949463,5.02738039359e-05,13271.7451172,0.0,1.03434271802e-20,0.40781250596,0.0,0.0
1.33055022677e-20,2.81374025345,2.81374025345,265.170135498,2.78758689092e-05,13271.6474609,0.0,4.72875996688e-21,0.408749997616,0.0,0.0
7.77775715661e-21,2.82212972641,2.82212972641,266.483062744,3.46849919879e-05,13271.5722656,0.0,2.75598853016e-21,0.409375011921,0.0,0.0
3.5510722333e-21,2.83365225792,2.83365225792,268.297637939,4.77125649923e-05,13271.5517578,0.0,1.25317855195e-21,0.410312503576,0.0,0.0
2.19765268403e-21,2.84170222282,2.84170222282,269.577941895,3.11137082463e-05,13271.6503906,0.0,7.73357836854e-22,0.410937488079,0.0,0.0
1.29564948552e-21,2.8538210392,2.8538210392,271.521820068,8.71725023899e-06,13271.9316406,0.0,4.54005162804e-22,0.411875009537,0.0,0.0
8.30630294981e-22,2.86188673973,2.86188673973,272.847503662,3.68185174011e-05,13272.4472656,0.0,2.90238702828e-22,0.41249999404,0.0,0.0
3.96168900097e-22,2.87348556519,2.87348556519,274.743469238,2.99349339912e-05,13273.0136719,0.0,1.37870502952e-22,0.413437485695,0.0,0.0
2.394102223e-22,2.88139057159,2.88139057159,275.996582031,3.58700781362e-05,13272.9228516,0.0,8.30884312112e-23,0.4140625,0.0,0.0
1.10840018515e-22,2.89449119568,2.89449119568,278.02520752,4.78027068311e-05,13272.1777344,0.0,3.8293437783e-23,0.414999991655,0.0,0.0
6.60390426076e-23,2.90304613113,2.90304613113,279.331115723,2.57545034401e-05,13271.4492188,0.0,2.27481891863e-23,0.41562500596,0.0,0.0
2.93298011245e-23,2.91538619995,2.91538619995,281.231750488,3.35988952429e-05,13270.5449219,0.0,1.00603484797e-23,0.416562497616,0.0,0.0
1.71818811872e-23,2.92320775986,2.92320775986,282.474151611,6.7645967647e-05,13270.3632812,0.0,5.87774889734e-24,0.417187511921,0.0,0.0
8.57292301052e-24,2.93610787392,2.93610787392,284.57699585,0.000101756791992,13270.5996094,0.0,2.91982562585e-24,0.418125003576,0.0,0.0
5.39321836693e-24,2.94432663918,2.94432663918,285.922607422,9.25055574044e-05,13270.7783203,0.0,1.83173235441e-24,0.418749988079,0.0,0.0
2.70112343999e-24,2.95549941063,2.95549941063,287.752197266,0.000134525223984,13270.9785156,0.0,9.13931307271e-25,0.419687509537,0.0,0.0
1.62020423816e-24,2.9634988308,2.9634988308,289.07409668,0.000164836761542,13271.2197266,0.0,5.4672005311e-25,0.42031249404,0.0,0.0
6.8595730349e-25,2.97670173645,2.97670173645,291.229522705,5.25638060935e-05,13271.2753906,0.0,2.3044206784e-25,0.421249985695,0.0,0.0
3.79816114088e-25,2.98507857323,2.98507857323,292.574432373,2.980192221e-05,13271.0341797,0.0,1.27238230007e-25,0.421875,0.0,0.0
1.85600383463e-25,2.99702620506,2.99702620506,294.525848389,5.00275236845e-05,13270.9990234,0.0,6.19281817256e-26,0.422812491655,0.0,0.0
1.21213297534e-25,3.00506472588,3.00506472588,295.876831055,4.84393785882e-05,13271.3447266,0.0,4.03363350182e-26,0.42343750596,0.0,0.0
6.39990649714e-26,3.01815772057,3.01815772057,298.021606445,2.71179724223e-05,13271.2666016,0.0,2.12046787798e-26,0.424374997616,0.0,0.0
4.33843391735e-26,3.02676272392,3.02676272392,299.381866455,1.41200789585e-05,13270.6669922,0.0,1.43335778621e-26,0.425000011921,0.0,0.0
2.28905386649e-26,3.04008054733,3.04008054733,301.471710205,9.27272196805e-07,13269.5371094,0.0,7.52958295299e-27,0.425937503576,0.0,0.0
1.3233684027e-26,3.04880189896,3.04880189896,302.864959717,2.14245410461e-05,13269.0234375,0.0,4.3406178773e-27,0.426562488079,0.0,0.0
4.87554288395e-27,3.06199598312,3.06199598312,305.011779785,9.65336948866e-05,13268.6015625,0.0,1.59227605484e-27,0.427500009537,0.0,0.0
2.97361233779e-27,3.07022333145,3.07022333145,306.387512207,6.18183621555e-05,13268.6845703,0.0,9.68532910074e-28,0.42812499404,0.0,0.0
1.88298440293e-27,3.08210134506,3.08210134506,308.446350098,4.14948881371e-05,13269.4951172,0.0,6.1094175438e-28,0.429062485695,0.0,0.0
1.05389486562e-27,3.09009766579,3.09009766579,309.924987793,2.67950927082e-05,13270.9365234,0.0,3.41055519795e-28,0.4296875,0.0,0.0
4.10388322944e-28,3.10245776176,3.10245776176,312.105041504,9.98258838081e-06,13272.0410156,0.0,1.32278456133e-28,0.430624991655,0.0,0.0
2.11464411592e-28,3.11057806015,3.11057806015,313.44909668,6.50240690447e-05,13271.8525391,0.0,6.79823516731e-29,0.43125000596,0.0,0.0
8.14223235917e-29,3.12477111816,3.12477111816,315.749633789,8.82651656866e-05,13270.9902344,0.0,2.60570520248e-29,0.432187497616,0.0,0.0
4.77453681394e-29,3.13382387161,3.13382387161,317.235931396,0.000119553209515,13270.5966797,0.0,1.52354982588e-29,0.432812511921,0.0,0.0
2.24545556478e-29,3.14572525024,3.14572525024,319.232086182,0.000100206794741,13270.4511719,0.0,7.13811724215e-30,0.433750003576,0.0,0.0
1.37478612081e-29,3.15501976013,3.15501976013,320.808319092,1.54474328156e-05,13270.4726562,0.0,4.35745645141e-30,0.434374988079,0.0,0.0
6.92314488499e-30,3.16839647293,3.16839647293,323.06842041,1.73063563125e-05,13270.3710938,0.0,2.18506267891e-30,0.435312509537,0.0,0.0
4.47374229166e-30,3.17720913887,3.17720913887,324.541015625,2.91730448225e-05,13270.1132812,0.0,1.40807296471e-30,0.43593749404,0.0,0.0
2.06226434343e-30,3.18972325325,3.18972325325,326.630584717,8.51433287608e-05,13269.6914062,0.0,6.46533940313e-31,0.436874985695,0.0,0.0
1.09964421426e-30,3.19836640358,3.19836640358,328.106658936,0.000112141104182,13269.6835938,0.0,3.4381433379e-31,0.4375,0.0,0.0
4.93051560438e-31,3.21219277382,3.21219277382,330.503082275,3.27504858433e-05,13269.9521484,0.0,1.53493764277e-31,0.438437491655,0.0,0.0
3.05204436362e-31,3.22087025642,3.22087025642,332.002746582,4.44639044872e-05,13270.0449219,0.0,9.47583764832e-32,0.43906250596,0.0,0.0
1.28599375854e-31,3.23304057121,3.23304057121,334.094726562,8.40733409859e-05,13270.0263672,0.0,3.97766044134e-32,0.439999997616,0.0,0.0
6.85004462938e-32,3.2424352169,3.2424352169,335.717651367,5.08227321916e-06,13270.0527344,0.0,2.11262343614e-32,0.440625011921,0.0,0.0
2.81788947419e-32,3.25582122803,3.25582122803,338.016906738,4.92820936415e-06,13269.9199219,0.0,8.65492690426e-33,0.441562503576,0.0,0.0
1.6302453607e-32,3.26480007172,3.26480007172,339.545288086,9.19404283195e-06,13269.6708984,0.0,4.99340028451e-33,0.442187488079,0.0,0.0
7.26953477603e-33,3.27878546715,3.27878546715,341.944641113,8.17400723463e-05,13269.4082031,0.0,2.21714255137e-33,0.443125009537,0.0,0.0
4.18293787268e-33,3.28709244728,3.28709244728,343.373718262,1.47293385453e-05,13269.2587891,0.0,1.27253429582e-33,0.44374999404,0.0,0.0
1.73505096765e-33,3.30040335655,3.30040335655,345.675933838,5.20467656315e-05,13269.0878906,0.0,5.25708763507e-34,0.444687485695,0.0,0.0
9.44572159023e-34,3.30885219574,3.30885219574,347.144561768,0.000142602773849,13269.0175781,0.0,2.85468223766e-34,0.4453125,0.0,0.0
4.32883738461e-34,3.32306861877,3.32306861877,349.665740967,3.33400384989e-05,13269.2949219,0.0,1.30266265347e-34,0.446249991655,0.0,0.0
2.41819827992e-34,3.33179497719,3.33179497719,351.241149902,2.34605831793e-05,13269.6796875,0.0,7.25794443078e-35,0.44687500596,0.0,0.0
1.54066477035e-34,3.34511780739,3.34511780739,353.62097168,5.8771296608e-05,13269.9902344,0.0,4.6057115446e-35,0.447812497616,0.0,0.0
8.64404649638e-35,3.35201454163,3.35201454163,355.027954102,0.000176478395588,13271.6640625,0.0,2.57876163395e-35,0.448437511921,0.0,0.0
2.43013827195e-35,3.36682701111,3.36682701111,357.689666748,8.08348049759e-05,13272.0332031,0.0,7.21788872411e-36,0.449375003576,0.0,0.0
1.12766233487e-35,3.37671375275,3.37671375275,359.261322021,2.58807231148e-05,13270.4628906,0.0,3.33952599315e-36,0.449999988079,0.0,0.0
4.34214548159e-36,3.39068174362,3.39068174362,361.484863281,0.000174813656486,13268.2460938,0.0,1.28061133716e-36,0.450937509537,0.0,0.0
2.31793778817e-36,3.40089273453,3.40089273453,363.246795654,9.00570885278e-05,13267.7773438,0.0,6.81567449816e-37,0.45156249404,0.0,0.0
1.29320700915e-36,3.41484260559,3.41484260559,365.749847412,1.981078276e-05,13267.9111328,0.0,3.7870179054e-37,0.452499985695,0.0,0.0
8.00232182428e-37,3.42285752296,3.42285752296,367.254455566,8.19886372483e-06,13268.5253906,0.0,2.3379067842e-37,0.453125,0.0,0.0
2.82889515298e-37,3.43747448921,3.43747448921,369.942199707,0.000150366933667,13269.1103516,0.0,8.22957424662e-38,0.454062491655,0.0,0.0
1.3853112183e-37,3.44649171829,3.44649171829,371.542236328,0.000142686258187,13268.9492188,0.0,4.01948221999e-38,0.45468750596,0.0,0.0
5.11754423379e-38,3.4580552578,3.4580552578,373.612091064,0.000193070416572,13268.8603516,0.0,1.47989082079e-38,0.455624997616,0.0,0.0
2.93787295746e-38,3.46797275543,3.46797275543,375.422210693,7.42458068999e-05,13269.0439453,0.0,8.47144186141e-39,0.456250011921,0.0,0.0
1.47377011765e-38,3.4825501442,3.4825501442,378.127929688,0.000121030963783,13269.6308594,0.0,4.23187048752e-39,0.457187503576,0.0,0.0
8.44623540932e-39,3.49225258827,3.49225258827,379.964935303,0.000189460231923,13270.2802734,0.0,2.4185637195e-39,0.457812488079,0.0,0.0
3.89513609194e-39,3.50383973122,3.50383973122,382.13269043,0.000105744089524,13270.7998047,0.0,1.11167644377e-39,0.458750009537,0.0,0.0
2.17947733662e-39,3.51295804977,3.51295804977,383.863342285,5.96173340455e-05,13271.3789062,0.0,6.20410863364e-40,0.45937499404,0.0,0.0
9.99137015451e-40,3.52732348442,3.52732348442,386.362731934,3.12116280838e-05,13270.4023438,0.0,2.83256418036e-40,0.460312485695,0.0,0.0
6.0867220486e-40,3.53720784187,3.53720784187,388.131286621,3.25713808706e-05,13270.0976562,0.0,1.72077025742e-40,0.4609375,0.0,0.0
2.56612781279e-40,3.55097103119,3.55097103119,390.669769287,1.3465532902e-05,13270.2373047,0.0,7.22655237189e-41,0.461874991655,0.0,0.0
1.25444238526e-40,3.5611038208,3.5611038208,392.337219238,3.24202374031e-05,13268.7070312,0.0,3.52262233394e-41,0.46250000596,0.0,0.0
4.37163081915e-41,3.57465577126,3.57465577126,394.896789551,2.36266077991e-06,13269.2382812,0.0,1.22295155083e-41,0.463437497616,0.0,0.0
2.32447389262e-41,3.58485865593,3.58485865593,396.476135254,5.88893162785e-05,13266.8710938,0.0,6.48414377169e-42,0.464062511921,0.0,0.0
6.66597679479e-42,3.60488414764,3.60488414764,399.375427246,0.000115716866276,13260.6386719,0.0,1.84915146279e-42,0.465000003576,0.0,0.0
3.02540338448e-42,3.61575889587,3.61575889587,400.963562012,5.51149241801e-05,13257.359375,0.0,8.36727080428e-43,0.465624988079,0.0,0.0
7.81924543093e-43,3.63759183884,3.63759183884,403.347900391,3.72683425667e-05,13244.5654297,0.0,2.14956646522e-43,0.466562509537,0.0,0.0
3.41916825295e-43,3.65359711647,3.65359711647,405.173828125,2.9890505175e-05,13235.8359375,0.0,9.3583614831e-44,0.46718749404,0.0,0.0
1.17709071003e-43,3.68416452408,3.68416452408,408.006011963,5.49287615286e-05,13214.2685547,0.0,3.19500039246e-44,0.468124985695,0.0,0.0
5.6051938573e-44,3.70126366615,3.70126366615,409.493591309,3.9345373807e-05,13201.5585938,0.0,1.51440004357e-44,0.46875,0.0,0.0
1.82168800362e-44,3.73256802559,3.73256802559,412.258331299,2.55736231338e-05,13178.7822266,0.0,4.88052191181e-45,0.469687491655,0.0,0.0
8.40779078595e-45,3.75312852859,3.75312852859,414.039794922,4.9204329116e-05,13163.6875,0.0,2.24020859448e-45,0.47031250596,0.0,0.0
2.80259692865e-45,3.78828644753,3.78828644753,417.056915283,4.54445362266e-05,13137.8847656,0.0,7.39805969657e-46,0.471249997616,0.0,0.0
1.40129846432e-45,3.80771374702,3.80771374702,418.890869141,0.000116584233183,13124.9892578,0.0,3.68015706385e-46,0.471875011921,0.0,0.0
0.0,3.84190416336,3.84190416336,421.464996338,6.18321282673e-05,13097.6513672,0.0,0.0,0.472812503576,0.0,0.0
0.0,3.86317110062,3.86317110062,423.345092773,2.63023503067e-05,13082.8496094,0.0,0.0,0.473437488079,0.0,0.0
0.0,3.89363455772,3.89363455772,426.071868896,8.28916527098e-05,13062.0595703,0.0,0.0,0.474375009537,0.0,0.0
0.0,3.92155456543,3.92155456543,428.4375,0.000202411480132,13042.203125,0.0,0.0,0.47499999404,0.0,0.0
0.0,3.95408582687,3.95408582687,431.636993408,0.000231944941333,13022.4775391,0.0,0.0,0.475937485695,0.0,0.0
0.0,3.96002244949,3.96002244949,432.11907959,0.00127377302852,13018.1640625,0.0,0.0,0.4765625,0.0,0.0
0.0,1.71624386311,1.71624386311,80.7720565796,0.233439728618,12136.0185547,0.0,0.0,0.477499991655,0.0,0.0
0.0,1.00427103043,1.00427103043,0.0315445065498,0.867125570774,-9527.65625,0.0,0.0,0.47812500596,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.00441464798e-16,-13084.0810547,0.0,0.0,0.479062497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.54698815935e-25,-13084.0810547,0.0,0.0,0.479687511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,3.4884481695e-32,-13084.0810547,0.0,0.0,0.480625003576,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.481249988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.90704014125e-33,-13084.0810547,0.0,0.0,0.482187509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.90704014125e-33,-13084.0810547,0.0,0.0,0.48281249404,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.81408028251e-33,-13084.0810547,0.0,0.0,0.483749985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.484375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.81408028251e-33,-13084.0810547,0.0,0.0,0.485312491655,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.48593750596,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.13556255518e-35,-13084.0810547,0.0,0.0,0.486874997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.90704014125e-33,-13084.0810547,0.0,0.0,0.487500011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.81408028251e-33,-13084.0810547,0.0,0.0,0.488437503576,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.90704014125e-33,-13084.0810547,0.0,0.0,0.489062488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.490000009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.49062499404,0.0,0.0
0.0,1.0,1.0,0.00999999977648,3.4884481695e-32,-13084.0810547,0.0,0.0,0.491562485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.90704014125e-33,-13084.0810547,0.0,0.0,0.4921875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.493124991655,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.49375000596,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.494687497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.495312511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.496250003576,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.496874988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.497812509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.49843749404,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.499374985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.500937521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.501562476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.502499997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.503125011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.504062473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.504687488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.505625009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.506250023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.507187485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5078125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.508750021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.509374976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.510312497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.510937511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.511874973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.512499988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.513437509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.514062523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.514999985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.515625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.516562521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.517187476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.518124997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.518750011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.519687473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.520312488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.521250009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.521875023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.522812485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5234375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.524375021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.524999976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.525937497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.526562511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.527499973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.528124988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.529062509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.529687523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.530624985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.53125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.532187521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.532812476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.533749997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.534375011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.535312473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.535937488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.536875009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.537500023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.538437485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5390625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.540000021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.540624976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.541562497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.542187511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.543124973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.543749988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.544687509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.545312523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.546249985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.546875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.547812521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.548437476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.549374997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.550000011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.550937473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.551562488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.552500009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.553125023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.554062485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5546875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.555625021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.556249976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.557187497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.557812511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.558749973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.559374988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.560312509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.560937523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.561874985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.563437521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.564062476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.564999997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.565625011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.566562473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.567187488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.568125009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.568750023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.569687485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5703125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.571250021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.571874976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.572812497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.573437511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.574374973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.574999988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.575937509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.576562523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.577499985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.578125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.579062521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.579687476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.580624997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.581250011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.582187473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.582812488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.583750009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.584375023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.585312485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.5859375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.586875021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.587499976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.588437497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.589062511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.589999973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.590624988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.591562509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.592187523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.593124985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.59375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.594687521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.595312476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.596249997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.596875011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.597812473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.598437488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.599375009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.600000023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.600937485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6015625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.602500021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.603124976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.604062497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.604687511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.605624973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.606249988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.607187509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.607812523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.608749985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.609375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.610312521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.610937476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.611874997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.612500011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.613437473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.614062488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.615000009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.615625023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.616562485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6171875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.618125021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.618749976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.619687497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.620312511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.621249973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.621874988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.622812509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.623437523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.624374985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.625937521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.626562476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.627499997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.628125011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.629062473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.629687488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.630625009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.631250023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.632187485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6328125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.633750021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.634374976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.635312497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.635937511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.636874973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.637499988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.638437509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.639062523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.639999985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.640625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.641562521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.642187476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.643124997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.643750011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.644687473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.645312488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.646250009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.646875023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.647812485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6484375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.649375021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.649999976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.650937497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.651562511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.652499973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.653124988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.654062509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.654687523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.655624985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.65625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.657187521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.657812476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.658749997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.659375011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.660312473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.660937488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.661875009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.662500023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.663437485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6640625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.665000021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.665624976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.666562497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.667187511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.668124973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.668749988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.669687509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.670312523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.671249985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.671875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.672812521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.673437476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.674374997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.675000011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.675937473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.676562488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.677500009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.678125023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.679062485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6796875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.680625021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.681249976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.682187497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.682812511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.683749973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.684374988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.685312509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.685937523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.686874985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.688437521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.689062476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.689999997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.690625011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.691562473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.692187488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.693125009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.693750023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.694687485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.6953125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.696250021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.696874976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.697812497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.698437511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.699374973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.699999988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.700937509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.701562523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.702499985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.703125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.704062521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.704687476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.705624997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.706250011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.707187473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.707812488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.708750009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.709375023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.710312485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.7109375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.711875021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.712499976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.713437497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.714062511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.714999973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.715624988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.716562509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.717187523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.718124985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.71875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.719687521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.720312476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.721249997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.721875011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.722812473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.723437488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.724375009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.725000023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.725937485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.7265625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.727500021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.728124976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.729062497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.729687511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.730624973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.731249988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.732187509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.732812523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.733749985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.734375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.735312521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.735937476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.736874997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.737500011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.738437473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.739062488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.740000009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.740625023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.741562485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.7421875,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.743125021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.743749976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.744687497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.745312511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.746249973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.746874988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.747812509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.748437523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.749374985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.75,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.750937521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.751562476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.752499997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.753125011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.10894780779e-38,-13084.0810547,0.0,0.0,0.754062473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,6.97689633901e-32,-13084.0810547,0.0,0.0,0.754687488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.74878561208e-33,-13084.0810547,0.0,0.0,0.755625009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.756250023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.757187485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.7578125,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.758750021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.759374976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,9.5444036063e-33,-13084.0810547,0.0,0.0,0.760312497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,4.65126422601e-32,-13084.0810547,0.0,0.0,0.760937511921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.761874973774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.81408028251e-33,-13084.0810547,0.0,0.0,0.762499988079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.37380474775e-33,-13084.0810547,0.0,0.0,0.763437509537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.764062523842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.325632113e-32,-13084.0810547,0.0,0.0,0.764999985695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.765625,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.1628160565e-32,-13084.0810547,0.0,0.0,0.766562521458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.74422408475e-32,-13084.0810547,0.0,0.0,0.767187476158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,2.1064686116e-33,-13084.0810547,0.0,0.0,0.768124997616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,5.81408028251e-33,-13084.0810547,0.0,0.0,0.768750011921,0.0,0.0
0.0,1.0,1.0,0.00999999977648,8.72112042376e-33,-13084.0810547,0.0,0.0,0.769687473774,0.0,0.0
0.0,1.0,1.0,0.00999999977648,0.0,-13084.0810547,0.0,0.0,0.770312488079,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.8254169122e-33,-13084.0810547,0.0,0.0,0.771250009537,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.38973884918e-33,-13084.0810547,0.0,0.0,0.771875023842,0.0,0.0
0.0,1.0,1.0,0.00999999977648,3.05750213246e-33,-13084.0810547,0.0,0.0,0.772812485695,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.78283315997e-33,-13084.0810547,0.0,0.0,0.7734375,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.87394517609e-33,-13084.0810547,0.0,0.0,0.774375021458,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.53300947819e-33,-13084.0810547,0.0,0.0,0.774999976158,0.0,0.0
0.0,1.0,1.0,0.00999999977648,4.65126422601e-32,-13084.0810547,0.0,0.0,0.775937497616,0.0,0.0
0.0,1.0,1.0,0.00999999977648,1.78608546279e-29,-13084.0810547,0.0,0.0,0.776562511921,0.0,0.0
1.63097128263e-40,1.0,1.0,0.00999999977648,5.0484651258e-16,-13084.0810547,0.0,1.63097128263e-40,0.777499973774,0.0,0.0
1.44728554246e-32,1.0,1.0,0.0100000007078,6.67159127943e-08,-13084.0810547,0.0,1.44728554246e-32,0.778124988079,0.0,0.0
2.08798036898e-21,1.0483341217,1.0483341217,0.154302552342,0.614330768585,-4805.53417969,0.0,1.99171268563e-21,0.779062509537,0.0,0.0
1.76540145423e-17,2.42490553856,2.42490553856,21.2194461823,0.0416673310101,6177.17333984,0.0,7.28028958718e-18,0.779687523842,0.0,0.0
1.49221357566e-16,3.98726558685,3.98726558685,47.5729598999,8.41848668642e-05,6109.51074219,0.0,3.74244841022e-17,0.780624985695,0.0,0.0
3.57046277775e-16,3.99508309364,3.99508309364,47.7299804688,0.000161719595781,6109.60351562,0.0,8.93714271785e-17,0.78125,0.0,0.0
9.67570817846e-16,3.99383759499,3.99383759499,47.7133369446,1.89782585949e-05,6110.13623047,0.0,2.42265939672e-16,0.782187521458,0.0,0.0
1.98564851627e-15,3.99356389046,3.99356389046,47.7103309631,6.90359138389e-06,6110.29638672,0.0,4.97212157045e-16,0.782812476158,0.0,0.0
5.32597715388e-15,3.99304366112,3.99304366112,47.7031440735,4.22976381742e-06,6110.50341797,0.0,1.33381390385e-15,0.783749997616,0.0,0.0
1.01839770747e-14,3.9931435585,3.9931435585,47.7042770386,4.53309394288e-06,6110.44726562,0.0,2.55036587729e-15,0.784375011921,0.0,0.0
3.05332575358e-14,3.99366593361,3.99366593361,47.7000694275,2.61472962393e-07,6109.49316406,0.0,7.64542103506e-15,0.785312473774,0.0,0.0
6.13622108854e-14,3.99394869804,3.99394869804,47.6971321106,2.86984550257e-06,6108.93359375,0.0,1.53637954627e-14,0.785937488079,0.0,0.0
1.87302566035e-13,3.99291610718,3.99291610718,47.6973991394,6.33944125639e-07,6110.29443359,4.99866814607e-12,4.69087155872e-14,0.786875009537,0.0,0.0
3.65437497971e-13,3.9918513298,3.9918513298,47.692691803,1.19536514376e-06,6111.37158203,1.3262280163e-11,9.15458687658e-14,0.787500023842,0.0,0.0
1.00311241518e-12,3.99125909805,3.99125909805,47.6898269653,1.47198352352e-06,6111.95507812,4.2590486693e-11,2.5132731064e-13,0.788437485695,0.0,0.0
1.92299626743e-12,3.99079298973,3.99079298973,47.6860809326,2.80499148175e-06,6112.31689453,9.09238240254e-11,4.81858185173e-13,0.7890625,0.0,0.0
5.35761712772e-12,3.99135565758,3.99135565758,47.6870994568,2.86901945401e-06,6111.65136719,2.65725552673e-10,1.3423051182e-12,0.790000021458,0.0,0.0
1.09144316848e-11,3.99096083641,3.99096083641,47.6839485168,1.21907430639e-06,6111.95898438,5.51010570504e-10,2.73478797017e-12,0.790624976158,0.0,0.0
2.95916728621e-11,3.98986053467,3.98986053467,47.6830863953,3.55288307219e-06,6113.33496094,1.38240663361e-09,7.41671860582e-12,0.791562497616,0.0,0.0
5.75348657605e-11,3.98953700066,3.98953700066,47.682975769,1.33564171279e-07,6113.74853516,2.90077206699e-09,1.44214393177e-11,0.792187511921,0.0,0.0
1.66226324372e-10,3.98920369148,3.98920369148,47.6773300171,1.55077600539e-06,6113.81347656,8.4071585249e-09,4.16690490703e-11,0.793124973774,0.0,0.0
3.28537280714e-10,3.98848605156,3.98848605156,47.6725692749,3.16908199238e-06,6114.43701172,1.62336029064e-08,8.23714252643e-11,0.793749988079,0.0,0.0
9.40273747752e-10,3.98841428757,3.98841428757,47.6751213074,6.0430920712e-07,6114.69677734,4.96059868738e-08,2.35751273553e-10,0.794687509537,0.0,0.0
1.95095006816e-09,3.98882985115,3.98882985115,47.6782264709,5.68232749742e-08,6114.35888672,1.02068540286e-07,4.89103356364e-10,0.795312523842,0.0,0.0
5.45801892571e-09,3.98937988281,3.98937988281,47.6752204895,1.68109295373e-06,6113.44628906,2.69596114322e-07,1.36813717571e-09,0.796249985695,0.0,0.0
1.08044098113e-08,3.98910427094,3.98910427094,47.6745452881,2.54365613728e-06,6113.76074219,5.18019533047e-07,2.70848016934e-09,0.796875,0.0,0.0
2.85658057209e-08,3.98847436905,3.98847460747,47.6709518433,5.05191223965e-07,6114.34619141,1.36014296004e-06,7.16208789881e-09,0.797812521458,0.0,0.0
5.5494812301e-08,3.98866963387,3.98866987228,47.6662902832,4.37541530118e-06,6113.78759766,2.79658502222e-06,1.39131124104e-08,0.798437476158,0.0,0.0
1.6792601798e-07,3.98852801323,3.98852825165,47.6640930176,1.12715561329e-07,6113.828125,9.37700406212e-06,4.21022511024e-08,0.799374997616,0.0,0.0
3.61646755209e-07,3.98781728745,3.98781776428,47.6632080078,6.78396474996e-07,6114.6953125,1.9635872377e-05,9.06878840975e-08,0.800000011921,0.0,0.0
1.08907624963e-06,3.98650455475,3.98650550842,47.6591377258,1.39194924031e-06,6116.13818359,5.80300475121e-05,2.73190704823e-07,0.800937473774,0.0,0.0
2.25448206947e-06,3.98552846909,3.98553061485,47.6578788757,1.91760022972e-06,6117.32519531,0.000120297409012,5.65666729813e-07,0.801562488079,0.0,0.0
7.27812494006e-06,3.98326706886,3.98327422142,47.653553009,2.02536284633e-06,6119.98144531,0.000447838596301,1.82717145129e-06,0.802500009537,0.0,0.0
1.71573628904e-05,3.98222398758,3.98224115372,47.6565055847,3.75291324417e-06,6121.51757812,0.00112725095823,4.30846908265e-06,0.803125023842,0.0,0.0
6.96795177646e-05,3.97843718529,3.97850704193,47.6527137756,5.94538551013e-06,6126.12011719,0.00503861438483,1.75139862844e-05,0.804062485695,0.0,0.0
0.000186175020644,3.97414779663,3.97433400154,47.6493492126,9.88126521406e-06,6131.30273438,0.0131851732731,4.6844331798e-05,0.8046875,0.0,0.0
0.000723821227439,3.9613301754,3.96205401421,47.6473579407,2.28931694437e-05,6147.0234375,0.0399314463139,0.000182688379523,0.805625021458,0.0,0.0
0.00148770050146,3.94334316254,3.94483065605,47.6462783813,2.83246026811e-05,6169.25585938,0.0647372826934,0.000377126581891,0.806249976158,0.0,0.0
0.00346104893833,3.89199328423,3.89545416832,47.6453285217,0.000137426191941,6233.72167969,0.156104847789,0.000888484060853,0.807187497616,0.0,0.0
0.008171078749,3.80907082558,3.81724190712,47.6437835693,0.0004919617204,6336.65087891,0.504617750645,0.00214057137269,0.807812511921,0.0,0.0
0.0515975169837,3.33548259735,3.38707995415,47.6347351074,0.00231372192502,6925.78173828,0.98748165369,0.0152336282823,0.808749973774,0.0,0.0
0.144229158759,2.46074271202,2.60497188568,47.6362609863,0.00425904197618,8132.53515625,0.999847173691,0.0553668772979,0.809374988079,0.0,0.0
0.332069456577,0.818354487419,1.15042388439,47.6115570068,0.0203541424125,10454.8369141,0.976287305355,0.288649654343,0.810312509537,0.0,0.0
0.340874642134,0.757989227772,1.0988638401,47.6196022034,0.00899766664952,10462.6357422,0.804379403591,0.310206442048,0.810937523842,0.0,0.0
0.422552496195,0.245354697108,0.667907178402,47.5337867737,0.0183372348547,8824.65625,0.877375364304,0.632651526827,0.811874985695,0.0,0.0
0.427617639303,0.227782934904,0.655400574207,47.642124176,0.00510799791664,8635.3984375,0.628471672535,0.652452341563,0.8125,0.0,0.0
0.48411911726,0.0827062875032,0.566825389862,47.4935340881,0.00775679387152,6239.73339844,0.810737609863,0.854088623973,0.813437521458,0.0,0.0
0.490104615688,0.07530605793,0.565410673618,47.5872344971,0.00448726629838,6060.05810547,0.729566693306,0.86681175039,0.814062476158,0.0,0.0
0.539113998413,0.0275364406407,0.56665045023,47.6119880676,0.00210522301495,4777.29882812,0.641675710678,0.951404870842,0.814999997616,0.0,0.0
0.545502603054,0.0226963534951,0.568198978901,47.5268630981,0.00291883014143,4637.00292969,0.7690564394,0.960055584945,0.815625011921,0.0,0.0
0.578723847866,0.00447607086971,0.58319991827,47.6464424133,0.000483313924633,4097.95410156,0.286572277546,0.992324981085,0.816562473774,0.0,0.0
0.58132570982,0.00296219624579,0.584287881851,47.5833244324,0.000402344245231,4053.26489258,0.255384236574,0.994930286724,0.817187488079,0.0,0.0
0.585331976414,0.00128584925551,0.586617827415,47.632183075,0.000102057478216,4003.71728516,0.134866207838,0.997808026041,0.818125009537,0.0,0.0
0.586227297783,0.000871221069247,0.587098538876,47.6300010681,0.000148980834638,3991.46948242,0.0726886242628,0.99851602238,0.818750023842,0.0,0.0
0.587442576885,0.000419483782025,0.587862074375,47.6514511108,4.96492111779e-06,3978.08959961,0.0723259970546,0.999286401508,0.819687485695,0.0,0.0
0.588000416756,0.000132355751703,0.588132739067,47.6365470886,5.03533519804e-05,3969.5402832,0.0194802787155,0.999775012846,0.8203125,0.0,0.0
0.588247537613,6.73853355693e-05,0.588314950466,47.6436080933,7.17613283996e-06,3967.55712891,0.0104412510991,0.999885413666,0.821250021458,0.0,0.0
0.5883654356,3.1732757634e-05,0.588397145271,47.6437759399,2.13270868699e-05,3966.44360352,0.0100862970576,0.999946108387,0.821874976158,0.0,0.0
0.588505148888,6.90016440785e-06,0.588512063026,47.6470756531,1.12449356493e-06,3965.61791992,0.00585188297555,0.999988251492,0.822812497616,0.0,0.0
0.588522136211,3.41052009389e-06,0.588525593281,47.645111084,1.12624650228e-06,3965.46972656,0.00210563652217,0.999994125881,0.823437511921,0.0,0.0
0.588571548462,9.4980856602e-07,0.588572502136,47.6467323303,1.68486099028e-06,3965.34692383,0.00269279140048,0.999998379683,0.824374973774,0.0,0.0
0.5885835886,4.93939865009e-07,0.588584125042,47.6459159851,1.16689557217e-06,3965.30224609,0.00167467398569,0.999999088589,0.824999988079,0.0,0.0
0.588629007339,2.43418924128e-07,0.588629245758,47.6475868225,6.8728087399e-07,3965.2434082,0.00174539163709,0.99999959496,0.825937509537,0.0,0.0
0.588638603687,1.25153732711e-07,0.588638722897,47.6472358704,1.01271183439e-07,3965.21875,0.00130363088101,0.999999797483,0.826562523842,0.0,0.0
0.588659346104,3.39863461818e-08,0.588659405708,47.6484298706,2.58711310153e-07,3965.19897461,0.00167699158192,0.999999898745,0.827499985695,0.0,0.0
0.588673889637,1.69021348029e-08,0.588673889637,47.6488456726,5.62692719086e-07,3965.17993164,0.00145816639997,1.0,0.828125,0.0,0.0
0.588713526726,7.94225485379e-09,0.588713526726,47.6508712769,3.61465481546e-07,3965.14257812,0.00153167906683,1.0,0.829062521458,0.0,0.0
0.588728129864,3.8298026972e-09,0.588728129864,47.6513748169,1.42538652881e-07,3965.12524414,0.00135812966619,1.0,0.829687476158,0.0,0.0
0.588747560978,9.40814981476e-10,0.588747560978,47.6525192261,2.45511529329e-07,3965.10913086,0.00115066510625,1.0,0.830624997616,0.0,0.0
0.588758111,4.36849667551e-10,0.588758111,47.6527328491,2.10878795315e-07,3965.09448242,0.000874473364092,1.0,0.831250011921,0.0,0.0
0.588782131672,1.98094651793e-10,0.588782131672,47.6536407471,6.19018805992e-07,3965.06713867,0.00116042257287,1.0,0.832187473774,0.0,0.0
0.588793992996,8.1920026318e-11,0.588793992996,47.6544952393,5.28295345248e-07,3965.05981445,0.00151106505655,1.0,0.832812488079,0.0,0.0
0.588827610016,2.7246706627e-11,0.588827610016,47.6572952271,5.51315679331e-07,3965.04443359,0.0014089824399,1.0,0.833750009537,0.0,0.0
0.588844418526,1.21038621834e-11,0.588844418526,47.6586341858,5.45368095572e-07,3965.03588867,0.00140216003638,1.0,0.834375023842,0.0,0.0
0.588865637779,2.42621981533e-12,0.588865637779,47.6606025696,2.62653941263e-07,3965.02954102,0.00117729208432,1.0,0.835312485695,0.0,0.0
0.588879823685,1.02892900363e-12,0.588879823685,47.6617546082,6.63630714826e-08,3965.02246094,0.000869819370564,1.0,0.8359375,0.0,0.0
0.588897943497,4.01156267493e-13,0.588897943497,47.6630210876,1.52698067524e-08,3965.01074219,0.000478340167319,1.0,0.836875021458,0.0,0.0
0.588901877403,1.6553579796e-13,0.588901877403,47.6632537842,8.99040397684e-09,3965.00756836,0.000297104328638,1.0,0.837499976158,0.0,0.0
0.588905632496,2.93122527661e-14,0.588905632496,47.663684845,4.95731597994e-08,3965.00756836,0.000300248444546,1.0,0.838437497616,0.0,0.0
0.588909685612,1.16005388821e-14,0.588909685612,47.6641387939,2.86116481618e-08,3965.00756836,0.000211562932236,1.0,0.839062511921,0.0,0.0
0.588914275169,4.2848965817e-15,0.588914275169,47.6647377014,1.84464834518e-08,3965.00878906,0.00012530919048,1.0,0.839999973774,0.0,0.0
0.588915765285,1.62694996838e-15,0.588915765285,47.6650276184,1.9373667115e-08,3965.01049805,0.000175898050657,1.0,0.840624988079,0.0,0.0
0.588921904564,2.62360355659e-16,0.588921904564,47.6658363342,6.85558232405e-09,3965.01220703,0.000375200877897,1.0,0.841562509537,0.0,0.0
0.588929176331,9.31312328459e-17,0.588929176331,47.6666717529,5.35307833616e-08,3965.01245117,0.00053418049356,1.0,0.842187523842,0.0,0.0
0.588939785957,2.31803486577e-17,0.588939785957,47.6678314209,8.38361060573e-08,3965.01171875,0.00046277558431,1.0,0.843124985695,0.0,0.0
0.588945746422,8.57920960221e-18,0.588945746422,47.6684112549,4.58910029977e-08,3965.01025391,0.000370233872673,1.0,0.84375,0.0,0.0
0.588954091072,2.87364902266e-18,0.588954091072,47.6691207886,2.89662978048e-08,3965.00683594,0.000283789995592,1.0,0.844687521458,0.0,0.0
0.588957905769,1.03324267687e-18,0.588957905769,47.6693992615,2.3441911523e-08,3965.00439453,0.000266730552539,1.0,0.845312476158,0.0,0.0
0.588961362839,1.41233644968e-19,0.588961362839,47.6696472168,1.40943461346e-08,3965.00219727,0.00020738200692,1.0,0.846249997616,0.0,0.0
0.588963568211,4.9340085999e-20,0.588963568211,47.6697769165,1.61453694858e-08,3965.00048828,0.000165548874065,1.0,0.846875011921,0.0,0.0
0.588969409466,1.56443134444e-20,0.588969409466,47.6702384949,4.14046255059e-08,3964.99731445,0.000192117426195,1.0,0.847812473774,0.0,0.0
0.58897382021,5.35748726879e-21,0.58897382021,47.6706542969,1.19450902503e-07,3964.99609375,0.000350476388121,1.0,0.848437488079,0.0,0.0
0.588979959488,6.68342648871e-22,0.588979959488,47.6712837219,2.65917975639e-07,3964.99511719,0.000565866997931,1.0,0.849375009537,0.0,0.0
0.588988184929,2.2278865797e-22,0.588988184929,47.6721420288,2.79991155594e-07,3964.99414062,0.00059951026924,1.0,0.850000023842,0.0,0.0
0.589005112648,6.71734119675e-23,0.589005112648,47.6739120483,2.85457502969e-07,3964.99194336,0.000578325765673,1.0,0.850937485695,0.0,0.0
0.589013576508,2.197658408e-23,0.589013576508,47.6747970581,3.1079170526e-07,3964.99072266,0.000589809496887,1.0,0.8515625,0.0,0.0
0.589021980762,2.51618821419e-24,0.589021980762,47.6756782532,4.45193961696e-07,3964.98974609,0.00071151839802,1.0,0.852500021458,0.0,0.0
0.589032232761,8.02637621374e-25,0.589032232761,47.6767616272,5.20957257777e-07,3964.98852539,0.000787140394095,1.0,0.853124976158,0.0,0.0
0.589055657387,2.30835689225e-25,0.589055657387,47.6792793274,5.7072634263e-07,3964.98657227,0.000872170145158,1.0,0.854062497616,0.0,0.0
0.589068114758,7.23483934441e-26,0.589068114758,47.6806297302,5.88126454204e-07,3964.9855957,0.000920884136576,1.0,0.854687511921,0.0,0.0
0.589082121849,7.64067638675e-27,0.589082121849,47.6821632385,4.82642803945e-07,3964.98461914,0.000888129812665,1.0,0.855624973774,0.0,0.0
0.589095294476,2.33785766314e-27,0.589095294476,47.6835975647,3.23260223922e-07,3964.98388672,0.000804331619292,1.0,0.856249988079,0.0,0.0
0.589113593102,6.42817733835e-28,0.589113593102,47.6855621338,1.42679652981e-07,3964.98217773,0.000626333407126,1.0,0.857187509537,0.0,0.0
0.589119195938,1.93384214608e-28,0.589119195938,47.6861495972,2.66461999132e-08,3964.98144531,0.000350980903022,1.0,0.857812523842,0.0,0.0
0.589121878147,1.89014481185e-29,0.589121878147,47.6864128113,1.25181340849e-08,3964.98095703,4.91681967105e-05,1.0,0.858749985695,0.0,0.0
0.589120268822,5.5565486308e-30,0.589120268822,47.6861877441,2.24258478454e-08,3964.98022461,0.000149382380187,1.0,0.859375,0.0,0.0
0.589116334915,1.46332486313e-30,0.589116334915,47.6856613159,1.79699499725e-09,3964.97900391,0.000176613481017,1.0,0.860312521458,0.0,0.0
0.589115321636,4.23290860773e-31,0.589115321636,47.6855049133,1.02713508809e-08,3964.97851562,7.77285604272e-05,1.0,0.860937476158,0.0,0.0
0.589114964008,3.84237717585e-32,0.589114964008,47.68542099,6.49760352189e-08,3964.9777832,0.000210742844502,1.0,0.861874997616,0.0,0.0
0.589118301868,1.08722934529e-32,0.589118301868,47.685760498,1.34702560217e-07,3964.97729492,0.000349583977368,1.0,0.862500011921,0.0,0.0
0.589130282402,2.74754061887e-33,0.589130282402,47.6870346069,1.85809554409e-07,3964.97607422,0.000457813090179,1.0,0.863437473774,0.0,0.0
0.589137196541,7.65455197126e-34,0.589137196541,47.6877784729,2.14077005012e-07,3964.9753418,0.00049277843209,1.0,0.864062488079,0.0,0.0
0.589144289494,6.47205149044e-35,0.589144289494,47.6885299683,2.68859565722e-07,3964.97460938,0.000553061137907,1.0,0.865000009537,0.0,0.0
0.589152157307,1.76530696394e-35,0.589152157307,47.6893806458,3.01398415559e-07,3964.97387695,0.000595101213548,1.0,0.865625023842,0.0,0.0
0.589169502258,4.28778604252e-36,0.589169502258,47.6912612915,3.15601340617e-07,3964.97265625,0.000644675164949,1.0,0.866562485695,0.0,0.0
0.589178442955,1.15226642748e-36,0.589178442955,47.6922264099,3.03969443394e-07,3964.97192383,0.000640387879685,1.0,0.8671875,0.0,0.0
0.589187324047,9.10187353351e-38,0.589187324047,47.6931877136,2.44058043108e-07,3964.97119141,0.000572030374315,1.0,0.868125021458,0.0,0.0
0.589195251465,2.39672680326e-38,0.589195251465,47.6940460205,2.254220135e-07,3964.97070312,0.000542948953807,1.0,0.868749976158,0.0,0.0
0.589210093021,5.60405039775e-39,0.589210093021,47.695640564,2.13690256601e-07,3964.96923828,0.000535145052709,1.0,0.869687497616,0.0,0.0
0.589217364788,1.45463748907e-39,0.589217364788,47.6964225769,1.98581346922e-07,3964.96875,0.000524833158124,1.0,0.870312511921,0.0,0.0
0.589224755764,1.07609912971e-40,0.589224755764,47.6972160339,1.4691821093e-07,3964.96801758,0.00045868640882,1.0,0.871249973774,0.0,0.0
0.589231133461,2.74079966637e-41,0.589231133461,47.69789505,1.24549529801e-07,3964.9675293,0.000420120166382,1.0,0.871874988079,0.0,0.0
0.589242219925,6.16851583996e-42,0.589242219925,47.6990699768,1.12081281145e-07,3964.96606445,0.000395520415623,1.0,0.872812509537,0.0,0.0
0.589247703552,1.5554412954e-42,0.589247703552,47.6996459961,1.0582267862e-07,3964.96557617,0.000399059295887,1.0,0.873437523842,0.0,0.0
0.58925396204,1.07899981753e-43,0.58925396204,47.7003135681,9.01755328186e-08,3964.96484375,0.000399078213377,1.0,0.874374985695,0.0,0.0
0.589260160923,2.66246708222e-44,0.589260160923,47.7009811401,6.03755268003e-08,3964.96435547,0.000402939826017,1.0,0.875,0.0,0.0
0.589270472527,5.6051938573e-45,0.589270472527,47.7020835876,1.81284960377e-08,3964.96337891,0.000576778722461,1.0,0.875937521458,0.0,0.0
0.589277863503,1.40129846432e-45,0.589277863503,47.7028808594,3.53050246815e-08,3964.96289062,0.000510590092745,1.0,0.876562476158,0.0,0.0
0.589290678501,0.0,0.589290678501,47.704284668,4.12733562882e-08,3964.96191406,0.000583802699111,1.0,0.877499997616,0.0,0.0
0.589301645756,0.0,0.589301645756,47.7054748535,9.78448397859e-08,3964.96118164,0.000695377821103,1.0,0.878125011921,0.0,0.0
0.589316487312,0.0,0.589316487312,47.7071037292,7.69185604099e-08,3964.96044922,0.000708740495611,1.0,0.879062473774,0.0,0.0
0.589325249195,0.0,0.589325249195,47.7080726624,7.27229050312e-08,3964.96020508,0.000804691808298,1.0,0.879687488079,0.0,0.0
0.589340627193,0.0,0.589340627193,47.7097625732,1.7781808026e-08,3964.95922852,0.000806488154922,1.0,0.880625009537,0.0,0.0
0.589350759983,0.0,0.589350759983,47.7108802795,1.42753462384e-08,3964.95874023,0.000622598745394,1.0,0.881250023842,0.0,0.0
0.589365720749,0.0,0.589365720749,47.7125205994,9.43118720897e-08,3964.95800781,0.00062558951322,1.0,0.882187485695,0.0,0.0
0.589376211166,0.0,0.589376211166,47.7136688232,1.97384828482e-08,3964.95727539,0.000646896834951,1.0,0.8828125,0.0,0.0
0.589389443398,0.0,0.589389443398,47.7151184082,1.62680834137e-07,3964.95654297,0.000540060573258,1.0,0.883750021458,0.0,0.0
0.589395821095,0.0,0.589395821095,47.7158164978,1.05616088319e-07,3964.95629883,0.000473893422168,1.0,0.884374976158,0.0,0.0
0.58940154314,0.0,0.58940154314,47.7164230347,2.57991388253e-07,3964.95556641,0.00051643117331,1.0,0.885312497616,0.0,0.0
0.58940833807,0.0,0.58940833807,47.7171669006,2.63418854729e-07,3964.95532227,0.00050543359248,1.0,0.885937511921,0.0,0.0
0.589424192905,0.0,0.589424192905,47.7189102173,3.31866829129e-07,3964.9543457,0.00057381374063,1.0,0.886874973774,0.0,0.0
0.589433312416,0.0,0.589433312416,47.7199172974,4.17669781427e-07,3964.95410156,0.000655494572129,1.0,0.887499988079,0.0,0.0
0.589442908764,0.0,0.589442908764,47.7209739685,5.39334052974e-07,3964.95361328,0.000743386975955,1.0,0.888437509537,0.0,0.0
0.589453339577,0.0,0.589453339577,47.7221336365,5.05889659053e-07,3964.953125,0.000703829166014,1.0,0.889062523842,0.0,0.0
0.589471578598,0.0,0.589471578598,47.7241401672,4.01369646852e-07,3964.95239258,0.000493533734698,1.0,0.889999985695,0.0,0.0
0.589475274086,0.0,0.589475274086,47.7245330811,2.31637429238e-07,3964.9519043,0.000135056456202,1.0,0.890625,0.0,0.0
0.589465618134,0.0,0.589465618134,47.7234039307,1.02568662896e-06,3964.95141602,0.000952504982706,1.0,0.891562521458,0.0,0.0
0.589447438717,0.0,0.589447438717,47.7213172913,2.2231802177e-06,3964.95092773,0.00202065473422,1.0,0.892187476158,0.0,0.0
0.589380502701,0.0,0.589380502701,47.7136650085,2.32685943047e-06,3964.94995117,0.00420931680128,1.0,0.893124997616,0.0,0.0
0.589300453663,0.0,0.589300453663,47.7045593262,4.29097053711e-06,3964.94946289,0.00656593684107,1.0,0.893750011921,0.0,0.0
0.589122772217,0.0,0.589122772217,47.6843948364,1.65937362908e-05,3964.94897461,0.0124606341124,1.0,0.894687473774,0.0,0.0
0.588926315308,0.0,0.588926315308,47.662109375,2.39995588345e-05,3964.94848633,0.0173745304346,1.0,0.895312488079,0.0,0.0
0.588423788548,0.0,0.588423788548,47.6051254272,2.66393508355e-05,3964.94750977,0.0253373943269,1.0,0.896250009537,0.0,0.0
0.587988674641,0.0,0.587988674641,47.5558166504,3.76579191652e-05,3964.94702148,0.0326350964606,1.0,0.896875023842,0.0,0.0
0.587242424488,0.0,0.587242424488,47.4713401794,7.67719902797e-05,3964.94677734,0.04751072824,1.0,0.897812485695,0.0,0.0
0.586524188519,0.0,0.586524188519,47.3900718689,9.63282800512e-05,3964.94628906,0.057052783668,1.0,0.8984375,0.0,0.0
0.584952831268,0.0,0.584952831268,47.2123374939,0.000110696215415,3964.94458008,0.0688786879182,1.0,0.899375021458,0.0,0.0
0.58383256197,0.0,0.58383256197,47.0857810974,0.000135987676913,3964.94384766,0.0782184526324,1.0,0.899999976158,0.0,0.0
0.582240998745,0.0,0.582240998745,46.906337738,0.000192844017874,3964.94580078,0.0938476771116,1.0,0.900937497616,0.0,0.0
0.580848932266,0.0,0.580848932266,46.7494544983,0.000218304019654,3964.94604492,0.10051342845,1.0,0.901562511921,0.0,0.0
0.578130304813,0.0,0.578130304813,46.4431991577,0.000246685405727,3964.94189453,0.10484880209,1.0,0.902499973774,0.0,0.0
0.576506435871,0.0,0.576506435871,46.2606887817,0.000271262339083,3964.94165039,0.108039610088,1.0,0.903124988079,0.0,0.0
0.57455521822,0.0,0.57455521822,46.0421524048,0.000306456000544,3964.94897461,0.113420329988,1.0,0.904062509537,0.0,0.0
0.572881042957,0.0,0.572881042957,45.8545303345,0.000319075159496,3964.94995117,0.113470666111,1.0,0.904687523842,0.0,0.0
0.569875359535,0.0,0.569875359535,45.5176239014,0.000329591421178,3964.94165039,0.106069140136,1.0,0.905624985695,0.0,0.0
0.568291306496,0.0,0.568291306496,45.3406295776,0.000338179175742,3964.94165039,0.105301626027,1.0,0.90625,0.0,0.0
0.566568136215,0.0,0.566568136215,45.1489028931,0.000333050760673,3964.95117188,0.10466684401,1.0,0.907187521458,0.0,0.0
0.565003216267,0.0,0.565003216267,44.974445343,0.000335208955221,3964.95117188,0.106137022376,1.0,0.907812476158,0.0,0.0
0.562076687813,0.0,0.562076687813,44.6480789185,0.000335796619765,3964.94091797,0.103825889528,1.0,0.908749997616,0.0,0.0
0.560536503792,0.0,0.560536503792,44.4769096375,0.00033284330857,3964.94067383,0.104721106589,1.0,0.909375011921,0.0,0.0
0.558785557747,0.0,0.558785557747,44.2831611633,0.000337202684022,3964.95043945,0.103909179568,1.0,0.910312473774,0.0,0.0
0.557251572609,0.0,0.557251572609,44.1130828857,0.000337397272233,3964.95019531,0.102704390883,1.0,0.910937488079,0.0,0.0
0.554342150688,0.0,0.554342150688,43.7904167175,0.000343141931808,3964.93994141,0.104520224035,1.0,0.911875009537,0.0,0.0
0.552802562714,0.0,0.552802562714,43.6202697754,0.000345321604982,3964.93994141,0.102828972042,1.0,0.912500023842,0.0,0.0
0.551117300987,0.0,0.551117300987,43.4348640442,0.000342387793353,3964.94995117,0.103486686945,1.0,0.913437485695,0.0,0.0
0.549579739571,0.0,0.549579739571,43.2653388977,0.000342846789863,3964.94995117,0.103474386036,1.0,0.9140625,0.0,0.0
0.546737492085,0.0,0.546737492085,42.9518470764,0.000340155092999,3964.93945312,0.101157598197,1.0,0.915000021458,0.0,0.0
0.545229315758,0.0,0.545229315758,42.7860832214,0.000341068080161,3964.93920898,0.102516695857,1.0,0.915624976158,0.0,0.0
0.543532073498,0.0,0.543532073498,42.6003723145,0.000343325868016,3964.94946289,0.100154183805,1.0,0.916562497616,0.0,0.0
0.542048811913,0.0,0.542048811913,42.4377288818,0.000343919120496,3964.94921875,0.0999557673931,1.0,0.917187511921,0.0,0.0
0.539214909077,0.0,0.539214909077,42.1268577576,0.000352652976289,3964.93847656,0.101559758186,1.0,0.918124973774,0.0,0.0
0.537733316422,0.0,0.537733316422,41.9649162292,0.000349606241798,3964.93823242,0.0994707792997,1.0,0.918749988079,0.0,0.0
0.536096990108,0.0,0.536096990108,41.786895752,0.000349396636011,3964.94873047,0.101173892617,1.0,0.919687509537,0.0,0.0
0.53459995985,0.0,0.53459995985,41.6236610413,0.000347831024555,3964.94873047,0.100306235254,1.0,0.920312523842,0.0,0.0
0.531846523285,0.0,0.531846523285,41.3232955933,0.00034469953971,3964.93823242,0.098513238132,1.0,0.921249985695,0.0,0.0
0.530372321606,0.0,0.530372321606,41.1630477905,0.000349002220901,3964.93823242,0.100108727813,1.0,0.921875,0.0,0.0
0.528732419014,0.0,0.528732419014,40.9856147766,0.000349339999957,3964.94873047,0.0966767519712,1.0,0.922812521458,0.0,0.0
0.527293384075,0.0,0.527293384075,40.8295555115,0.000350873015122,3964.94873047,0.0977819114923,1.0,0.923437476158,0.0,0.0
0.524531066418,0.0,0.524531066418,40.5298461914,0.000362215127097,3964.9375,0.0983439385891,1.0,0.924374997616,0.0,0.0
0.523111462593,0.0,0.523111462593,40.3763923645,0.000351575436071,3964.9375,0.0961989462376,1.0,0.925000011921,0.0,0.0
0.521519064903,0.0,0.521519064903,40.2050552368,0.000356368516805,3964.94824219,0.0989118888974,1.0,0.925937473774,0.0,0.0
0.520067811012,0.0,0.520067811012,40.0485305786,0.000351037102519,3964.94799805,0.0963780283928,1.0,0.926562488079,0.0,0.0
0.517397642136,0.0,0.517397642136,39.7604026794,0.000348800705979,3964.93701172,0.0962611734867,1.0,0.927500009537,0.0,0.0
0.515946686268,0.0,0.515946686268,39.6044006348,0.00035740135354,3964.93652344,0.0981790348887,1.0,0.928125023842,0.0,0.0
0.514360785484,0.0,0.514360785484,39.4347076416,0.000356177682988,3964.94750977,0.0949489921331,1.0,0.929062485695,0.0,0.0
0.512939691544,0.0,0.512939691544,39.282283783,0.000359980273061,3964.94750977,0.0978464111686,1.0,0.9296875,0.0,0.0
0.510183632374,0.0,0.510183632374,38.986530304,0.00037334143417,3964.93554688,0.0971038043499,1.0,0.930625021458,0.0,0.0
0.508780658245,0.0,0.508780658245,38.8365478516,0.000356654054485,3964.93554688,0.096282184124,1.0,0.931249976158,0.0,0.0
0.507164478302,0.0,0.507164478302,38.6645812988,0.000369668967323,3964.94677734,0.100491441786,1.0,0.932187497616,0.0,0.0
0.505710065365,0.0,0.505710065365,38.5094566345,0.000362991064321,3964.9465332,0.0951671898365,1.0,0.932812511921,0.0,0.0
0.502998530865,0.0,0.502998530865,38.2201194763,0.000362669758033,3964.93481445,0.0988072305918,1.0,0.933749973774,0.0,0.0
0.501501917839,0.0,0.501501917839,38.0610122681,0.000385508494219,3964.93432617,0.0989386439323,1.0,0.934374988079,0.0,0.0
0.499950766563,0.0,0.499950766563,37.8969688416,0.000369804765796,3964.94628906,0.0967525914311,1.0,0.935312509537,0.0,0.0
0.498495876789,0.0,0.498495876789,37.7426986694,0.000379899021937,3964.94628906,0.101096406579,1.0,0.935937523842,0.0,0.0
0.495789915323,0.0,0.495789915323,37.4556007385,0.000363548082532,3964.93408203,0.0938684642315,1.0,0.936874985695,0.0,0.0
0.494383752346,0.0,0.494383752346,37.3069801331,0.000360437697964,3964.93383789,0.0975432619452,1.0,0.9375,0.0,0.0
0.492725491524,0.0,0.492725491524,37.1325378418,0.000350678397808,3964.9453125,0.0917176604271,1.0,0.938437521458,0.0,0.0
0.491381853819,0.0,0.491381853819,36.9908599854,0.000369259127183,3964.94506836,0.0932942703366,1.0,0.939062476158,0.0,0.0
0.488649725914,0.0,0.488649725914,36.702709198,0.000389011605876,3964.93359375,0.0989374667406,1.0,0.939999997616,0.0,0.0
0.487312495708,0.0,0.487312495708,36.5617027283,0.000373613846023,3964.92382812,0.0881137028337,1.0,0.940625011921,0.0,0.0
0.485615164042,0.0,0.485615164042,36.3850135803,0.000202340816031,3964.95214844,0.0916090980172,1.0,0.941562473774,0.0,0.0
0.484266012907,0.0,0.484266012907,36.2431907654,0.000223548544454,3964.9440918,0.094038747251,1.0,0.942187488079,0.0,0.0
0.481847405434,0.0,0.481847405434,35.9893188477,0.000308982125716,3964.92895508,0.0911095514894,1.0,0.943125009537,0.0,0.0
0.480469018221,0.0,0.480469018221,35.8452262878,0.000346402259311,3964.92749023,0.0892812535167,1.0,0.943750023842,0.0,0.0
0.478955894709,0.0,0.478955894709,35.6879310608,0.000379356293706,3964.93994141,0.0926993712783,1.0,0.944687485695,0.0,0.0
0.477601468563,0.0,0.477601468563,35.5467185974,0.000380068173399,3964.93920898,0.0910627171397,1.0,0.9453125,0.0,0.0
0.47509637475,0.0,0.47509637475,35.2852973938,0.00037868207437,3964.92456055,0.0894141942263,1.0,0.946250021458,0.0,0.0
0.473776698112,0.0,0.473776698112,35.1481590271,0.000379978009732,3964.92407227,0.0901594236493,1.0,0.946874976158,0.0,0.0
0.472297221422,0.0,0.472297221422,34.9952735901,0.000383349019103,3964.93725586,0.0889216512442,1.0,0.947812497616,0.0,0.0
0.470993846655,0.0,0.470993846655,34.8601531982,0.00038189307088,3964.93701172,0.0875296965241,1.0,0.948437511921,0.0,0.0
0.468536615372,0.0,0.468536615372,34.605140686,0.00038446256076,3964.92236328,0.0890779644251,1.0,0.949374973774,0.0,0.0
0.467216044664,0.0,0.467216044664,34.468662262,0.000397088238969,3964.92163086,0.0885395258665,1.0,0.949999988079,0.0,0.0
0.465808182955,0.0,0.465808182955,34.3240356445,0.000385154475225,3964.93554688,0.0860959663987,1.0,0.950937509537,0.0,0.0
0.464532703161,0.0,0.464532703161,34.1925354004,0.000388784188544,3964.93505859,0.0871295183897,1.0,0.951562523842,0.0,0.0
0.462149828672,0.0,0.462149828672,33.9465522766,0.000386356987292,3964.91967773,0.0841940939426,1.0,0.952499985695,0.0,0.0
0.46094468236,0.0,0.46094468236,33.8227119446,0.00037446024362,3964.91967773,0.0823424011469,1.0,0.953125,0.0,0.0
0.459607034922,0.0,0.459607034922,33.6860961914,0.000376506650355,3964.93432617,0.0827131643891,1.0,0.954062521458,0.0,0.0
0.458413898945,0.0,0.458413898945,33.5637626648,0.000373699469492,3964.93457031,0.0805424377322,1.0,0.954687476158,0.0,0.0
0.456165254116,0.0,0.456165254116,33.3328590393,0.000372627575416,3964.91992188,0.0812967941165,1.0,0.955624997616,0.0,0.0
0.45494428277,0.0,0.45494428277,33.2080307007,0.000381718418794,3964.91967773,0.0836237967014,1.0,0.956250011921,0.0,0.0
0.453585773706,0.0,0.453585773706,33.0700073242,0.0003881532175,3964.93481445,0.0838648155332,1.0,0.957187473774,0.0,0.0
0.452339917421,0.0,0.452339917421,32.9429359436,0.00039318902418,3964.93457031,0.0859091281891,1.0,0.957812488079,0.0,0.0
0.449910134077,0.0,0.449910134077,32.6947555542,0.000411406042986,3964.91796875,0.0872257500887,1.0,0.958750009537,0.0,0.0
0.448660552502,0.0,0.448660552502,32.5677185059,0.000401139608584,3964.91796875,0.0851013213396,1.0,0.959375023842,0.0,0.0
0.447285354137,0.0,0.447285354137,32.4288063049,0.000401185970986,3964.93408203,0.0852831229568,1.0,0.960312485695,0.0,0.0
0.446018517017,0.0,0.446018517017,32.3003158569,0.000407951156376,3964.93408203,0.087177105248,1.0,0.9609375,0.0,0.0
0.443678915501,0.0,0.443678915501,32.0626525879,0.000396802672185,3964.91699219,0.0823865756392,1.0,0.961875021458,0.0,0.0
0.442479461432,0.0,0.442479461432,31.9413928986,0.000394133006921,3964.91699219,0.0822953432798,1.0,0.962499976158,0.0,0.0
0.441121459007,0.0,0.441121459007,31.8050003052,0.000393373513361,3964.93383789,0.082272991538,1.0,0.963437497616,0.0,0.0
0.439953744411,0.0,0.439953744411,31.6872024536,0.000385320920032,3964.93359375,0.0770295187831,1.0,0.964062511921,0.0,0.0
0.437804073095,0.0,0.437804073095,31.4699840546,0.000376136042178,3964.91723633,0.0768941640854,1.0,0.964999973774,0.0,0.0
0.436672389507,0.0,0.436672389507,31.3561725616,0.000380413519451,3964.91699219,0.0750936642289,1.0,0.965624988079,0.0,0.0
0.435552030802,0.0,0.435552030802,31.2443199158,0.000365309213521,3964.93310547,0.0717284828424,1.0,0.966562509537,0.0,0.0
0.434535622597,0.0,0.434535622597,31.1423072815,0.000361141748726,3964.93286133,0.0708789527416,1.0,0.967187523842,0.0,0.0
0.432417839766,0.0,0.432417839766,30.9294128418,0.000348042492988,3964.91772461,0.0639178454876,1.0,0.968124985695,0.0,0.0
0.431517392397,0.0,0.431517392397,30.8392543793,0.000353892566636,3964.91674805,0.0701713487506,1.0,0.96875,0.0,0.0
0.430384606123,0.0,0.430384606123,30.7270298004,0.000337643665262,3964.94091797,0.0641817003489,1.0,0.969687521458,0.0,0.0
0.429553180933,0.0,0.429553180933,30.6435947418,0.000246564566623,3964.93188477,0.0402675159276,1.0,0.970312476158,0.0,0.0
0.428048074245,0.0,0.428048074245,30.493139267,3.6313162127e-05,3964.92553711,0.0574861429632,1.0,0.971249997616,0.0,0.0
0.427333325148,0.0,0.427333325148,30.4219760895,5.88502953178e-05,3964.92749023,0.0571683347225,1.0,0.971875011921,0.0,0.0
0.426296472549,0.0,0.426296472549,30.3183555603,0.000150987223606,3964.91918945,0.0494328849018,1.0,0.972812473774,0.0,0.0
0.425555229187,0.0,0.425555229187,30.2445487976,0.000186303383089,3964.91821289,0.0475854761899,1.0,0.973437488079,0.0,0.0
0.424542605877,0.0,0.424542605877,30.1444129944,0.0002135335817,3964.93115234,0.0466006807983,1.0,0.974375009537,0.0,0.0
0.4238922894,0.0,0.4238922894,30.0798206329,0.000222900882363,3964.93188477,0.0451226234436,1.0,0.975000023842,0.0,0.0
0.422918111086,0.0,0.422918111086,29.9825229645,0.000229872777709,3964.91772461,0.0416346713901,1.0,0.975937485695,0.0,0.0
0.422344714403,0.0,0.422344714403,29.9256572723,0.000226084812311,3964.91821289,0.0379180386662,1.0,0.9765625,0.0,0.0
0.421648085117,0.0,0.421648085117,29.8572254181,0.000196095250431,3964.93359375,0.0299833957106,1.0,0.977500021458,0.0,0.0
0.421262353659,0.0,0.421262353659,29.8190097809,0.000176226021722,3964.93383789,0.0234388243407,1.0,0.978124976158,0.0,0.0
0.420842021704,0.0,0.420842021704,29.7768421173,0.000158218303113,3964.92089844,0.0134183503687,1.0,0.979062497616,0.0,0.0
0.420698404312,0.0,0.420698404312,29.7626590729,0.000135416776175,3964.921875,0.00809585582465,1.0,0.979687511921,0.0,0.0
0.420591205359,0.0,0.420591205359,29.7525787354,0.000114675218356,3964.93481445,0.00551708834246,1.0,0.980624973774,0.0,0.0
0.420510470867,0.0,0.420510470867,29.7446365356,0.000117710493214,3964.93603516,0.00674991263077,1.0,0.981249988079,0.0,0.0
0.420328170061,0.0,0.420328170061,29.7262821198,0.00012231618166,3964.92871094,0.00658223032951,1.0,0.982187509537,0.0,0.0
0.420229315758,0.0,0.420229315758,29.7165870667,0.000122372497572,3964.9309082,0.00546351168305,1.0,0.982812523842,0.0,0.0
0.420177161694,0.0,0.420177161694,29.7119941711,0.000125794525957,3964.94458008,0.00610804930329,1.0,0.983749985695,0.0,0.0
0.420114457607,0.0,0.420114457607,29.705871582,0.000132931265398,3964.9465332,0.00618671067059,1.0,0.984375,0.0,0.0
0.419873565435,0.0,0.419873565435,29.6816139221,0.000147812170326,3964.93652344,0.00379184563644,1.0,0.985312521458,0.0,0.0
0.419793099165,0.0,0.419793099165,29.6736125946,0.000157181042596,3964.93554688,0.00253570848145,1.0,0.985937476158,0.0,0.0
0.419912129641,0.0,0.419912129641,29.6861343384,0.000184112388524,3964.95361328,0.00659885350615,1.0,0.986874997616,0.0,0.0
0.419864982367,0.0,0.419864982367,29.6815223694,0.000198573208763,3964.95483398,0.00610623927787,1.0,0.987500011921,0.0,0.0
0.419440209866,0.0,0.419440209866,29.6383724213,0.000221563052037,3964.92749023,0.00261180871166,1.0,0.988437473774,0.0,0.0
0.419333040714,0.0,0.419333040714,29.6276779175,0.000247026036959,3964.92529297,0.004108609166,1.0,0.989062488079,0.0,0.0
0.419646650553,0.0,0.419646650553,29.6603736877,0.000305521738483,3964.96582031,0.0109068183228,1.0,0.990000009537,0.0,0.0
0.419544547796,0.0,0.419544547796,29.6504325867,0.000334763812134,3964.96972656,0.0128329880536,1.0,0.990625023842,0.0,0.0
0.418699890375,0.0,0.418699890375,29.5640830994,0.000380487384973,3964.90087891,0.0061971815303,1.0,0.991562485695,0.0,0.0
0.418676614761,0.0,0.418676614761,29.5604419708,0.000370399473468,3964.8684082,0.000463994772872,1.0,0.9921875,0.0,0.0
0.419410288334,0.0,0.419410288334,29.6380653381,0.000376245327061,3964.99194336,0.0101282829419,1.0,0.993125021458,0.0,0.0
0.419531971216,0.0,0.419531971216,29.649471283,0.000348088680767,3964.9765625,0.01202166453,1.0,0.993749976158,0.0,0.0
0.419007211924,0.0,0.419007211924,29.5952568054,0.000290523283184,3964.92041016,0.000471693987492,1.0,0.994687497616,0.0,0.0
0.419076859951,0.0,0.419076859951,29.6021518707,0.000251700344961,3964.92041016,0.000825450988486,1.0,0.995312511921,0.0,0.0
0.419576376677,0.0,0.419576376677,29.6503295898,0.000188664955203,3964.89086914,0.00598571682349,1.0,0.996249973774,0.0,0.0
0.419606924057,0.0,0.419606924057,29.6519165039,0.000157249087351,3964.85620117,0.00785909406841,1.0,0.996874988079,0.0,0.0
0.419295787811,0.0,0.419295787811,29.618850708,0.000151098429342,3964.80053711,0.00365540664643,1.0,0.997812509537,0.0,0.0
0.41923007369,0.0,0.41923007369,29.6155185699,0.000158664668561,3964.87719727,0.00373039860278,1.0,0.998437523842,0.0,0.0
0.419442474842,0.0,0.419442474842,29.6479892731,0.000181164592505,3965.1550293,0.00331189716235,1.0,0.999374985695,0.0,0.0


==> data/wwc-t15.csv <==
"alpha_rho_0","alpha_rho_1","rho","p","alpha","specific_entropy","schlieren_alpha_rho_0","Y_0","Points:0","Points:1","Points:2"
0.324939906597,0,0.324939906597,207.340362549,2.4808462058e-06,5618.20410156,0.00376722263172,1,0,0,0
0.32491338253,0,0.32491338253,207.316650391,3.6846254261e-06,5618.20410156,0.000424101337558,1,0.000312499993015,0,0
0.32491338253,0,0.32491338253,207.316650391,3.6846254261e-06,5618.20410156,0.000424101337558,1,0.000312499993015,0,0
0.324933946133,0,0.324933946133,207.334991455,1.01856960555e-06,5618.20410156,2.8243763154e-05,1,0.00062499998603,0,0
0.324933946133,0,0.324933946133,207.334991455,1.01856960555e-06,5618.20410156,2.8243763154e-05,1,0.00062499998603,0,0
0.32491376996,0,0.32491376996,207.316772461,2.38692496168e-06,5618.203125,0.000146080827108,1,0.000937499979045,0,0
0.32491376996,0,0.32491376996,207.316772461,2.38692496168e-06,5618.203125,0.000146080827108,1,0.000937499979045,0,0
0.324936002493,0,0.324936002493,207.33644104,1.75627963017e-06,5618.20263672,0.000175730630872,1,0.00124999997206,0,0
0.324936002493,0,0.324936002493,207.33644104,1.75627963017e-06,5618.20263672,0.000175730630872,1,0.00124999997206,0,0
0.324916243553,0,0.324916243553,207.31791687,6.1571012111e-07,5618.19970703,6.82947720634e-05,1,0.00156250002328,0,0
0.324916243553,0,0.324916243553,207.31791687,6.1571012111e-07,5618.19970703,6.82947720634e-05,1,0.00156250002328,0,0
0.324936956167,0,0.324936956167,207.338150024,3.8170537664e-06,5618.20556641,0.000149465035065,1,0.00187499995809,0,0
0.324936956167,0,0.324936956167,207.338150024,3.8170537664e-06,5618.20556641,0.000149465035065,1,0.00187499995809,0,0
0.324914157391,0,0.324914157391,207.318771362,2.55913778346e-06,5618.20898438,0.000112222311145,1,0.00218750000931,0,0
0.324914157391,0,0.324914157391,207.318771362,2.55913778346e-06,5618.20898438,0.000112222311145,1,0.00218750000931,0,0
0.324935376644,0,0.324935376644,207.339065552,5.0309135986e-06,5618.21386719,9.89701366052e-05,1,0.00249999994412,0,0
0.324935376644,0,0.324935376644,207.339065552,5.0309135986e-06,5618.21386719,9.89701366052e-05,1,0.00249999994412,0,0
0.324915528297,0,0.324915528297,207.31880188,3.9899487092e-06,5618.20507812,0.000165119723533,1,0.00281250011176,0,0
0.324915528297,0,0.324915528297,207.31880188,3.9899487092e-06,5618.20507812,0.000165119723533,1,0.00281250011176,0,0
0.324937701225,0,0.324937701225,207.339126587,5.44937120139e-06,5618.20654297,0.000384066137485,1,0.00312500004657,0,0
0.324937701225,0,0.324937701225,207.339126587,5.44937120139e-06,5618.20654297,0.000384066137485,1,0.00312500004657,0,0
0.32492095232,0,0.32492095232,207.318206787,4.7460271162e-06,5618.18603516,0.000821464578621,1,0.00343749998137,0,0
0.32492095232,0,0.32492095232,207.318206787,4.7460271162e-06,5618.18603516,0.000821464578621,1,0.00343749998137,0,0
0.324949264526,0,0.324949264526,207.338760376,4.91852324558e-06,5618.16992188,0.000528784643393,1,0.00374999991618,0,0
0.324949264526,0,0.324949264526,207.338760376,4.91852324558e-06,5618.16992188,0.000528784643393,1,0.00374999991618,0,0
0.324928373098,0,0.324928373098,207.317565918,4.0743552745e-06,5618.16113281,0.000269235431915,1,0.00406249985099,0,0
0.324928373098,0,0.324928373098,207.317565918,4.0743552745e-06,5618.16113281,0.000269235431915,1,0.00406249985099,0,0
0.324953049421,0,0.324953049421,207.338317871,2.90504112854e-06,5618.15673828,0.000195736938622,1,0.00437500001863,0,0
0.324953049421,0,0.324953049421,207.338317871,2.90504112854e-06,5618.15673828,0.000195736938622,1,0.00437500001863,0,0
0.324931114912,0,0.324931114912,207.317077637,2.14425244849e-06,5618.15087891,0.000186115532415,1,0.00468750018626,0,0
0.324931114912,0,0.324931114912,207.317077637,2.14425244849e-06,5618.15087891,0.000186115532415,1,0.00468750018626,0,0
0.324955642223,0,0.324955642223,207.33782959,3.42850086099e-08,5618.14648438,0.00023531873012,1,0.00499999988824,0,0
0.324955642223,0,0.324955642223,207.33782959,3.42850086099e-08,5618.14648438,0.00023531873012,1,0.00499999988824,0,0
0.32493442297,0,0.32493442297,207.31703186,6.0521352907e-07,5618.14013672,0.000226405187277,1,0.00531250005588,0,0
0.32493442297,0,0.32493442297,207.31703186,6.0521352907e-07,5618.14013672,0.000226405187277,1,0.00531250005588,0,0
0.324958831072,0,0.324958831072,207.337921143,1.09380266622e-06,5618.13720703,0.000161089934409,1,0.00562500022352,0,0
0.324958831072,0,0.324958831072,207.337921143,1.09380266622e-06,5618.13720703,0.000161089934409,1,0.00562500022352,0,0
0.324936687946,0,0.324936687946,207.317550659,1.30742466808e-06,5618.13525391,2.16975749936e-05,1,0.00593749992549,0,0
0.324936687946,0,0.324936687946,207.317550659,1.30742466808e-06,5618.13525391,2.16975749936e-05,1,0.00593749992549,0,0
0.324959129095,0,0.324959129095,207.338012695,8.44756868901e-07,5618.13671875,6.65832776576e-05,1,0.00625000009313,0,0
0.324959129095,0,0.324959129095,207.338012695,8.44756868901e-07,5618.13671875,6.65832776576e-05,1,0.00625000009313,0,0
0.324935764074,0,0.324935764074,207.318054199,3.79525090466e-07,5618.13964844,0.000125755730551,1,0.00656249979511,0,0
0.324935764074,0,0.324935764074,207.318054199,3.79525090466e-07,5618.13964844,0.000125755730551,1,0.00656249979511,0,0
0.324957370758,0,0.324957370758,207.338241577,1.09883171717e-06,5618.14306641,7.04185586073e-05,1,0.00687499996275,0,0
0.324957370758,0,0.324957370758,207.338241577,1.09883171717e-06,5618.14306641,7.04185586073e-05,1,0.00687499996275,0,0
0.324934780598,0,0.324934780598,207.318969727,2.08426581594e-06,5618.14599609,8.31987490528e-05,1,0.00718750013039,0,0
0.324934780598,0,0.324934780598,207.318969727,2.08426581594e-06,5618.14599609,8.31987490528e-05,1,0.00718750013039,0,0
0.324956208467,0,0.324956208467,207.338882446,3.41170994034e-06,5618.14892578,4.47040220024e-05,1,0.00749999983236,0,0
0.324956208467,0,0.324956208467,207.338882446,3.41170994034e-06,5618.14892578,4.47040220024e-05,1,0.00749999983236,0,0
0.324934154749,0,0.324934154749,207.320220947,3.01229351862e-06,5618.15234375,8.49059870234e-05,1,0.0078125,0,0
0.324934154749,0,0.324934154749,207.320220947,3.01229351862e-06,5618.15234375,8.49059870234e-05,1,0.0078125,0,0
0.324955016375,0,0.324955016375,207.339736938,4.6800232667e-06,5618.15527344,8.89356742846e-05,1,0.00812499970198,0,0
0.324955016375,0,0.324955016375,207.339736938,4.6800232667e-06,5618.15527344,8.89356742846e-05,1,0.00812499970198,0,0
0.324932903051,0,0.324932903051,207.320770264,3.31122328134e-06,5618.15820312,8.07308388175e-05,1,0.00843750033528,0,0
0.324932903051,0,0.324932903051,207.320770264,3.31122328134e-06,5618.15820312,8.07308388175e-05,1,0.00843750033528,0,0
0.324953883886,0,0.324953883886,207.34022522,4.89364992973e-06,5618.16064453,0.000191757149878,1,0.00875000003725,0,0
0.324953883886,0,0.324953883886,207.34022522,4.89364992973e-06,5618.16064453,0.000191757149878,1,0.00875000003725,0,0
0.32493019104,0,0.32493019104,207.320083618,3.02753346659e-06,5618.1640625,0.000172344065504,1,0.00906249973923,0,0
0.32493019104,0,0.32493019104,207.320083618,3.02753346659e-06,5618.1640625,0.000172344065504,1,0.00906249973923,0,0
0.324951440096,0,0.324951440096,207.339950562,4.69244196211e-06,5618.16699219,0.000224860734306,1,0.00937500037253,0,0
0.324951440096,0,0.324951440096,207.339950562,4.69244196211e-06,5618.16699219,0.000224860734306,1,0.00937500037253,0,0
0.324927031994,0,0.324927031994,207.319076538,2.09388213079e-06,5618.17041016,0.000117823641631,1,0.00968750007451,0,0
0.324927031994,0,0.324927031994,207.319076538,2.09388213079e-06,5618.17041016,0.000117823641631,1,0.00968750007451,0,0
0.324949800968,0,0.324949800968,207.340026855,3.44251316164e-06,5618.17236328,0.000142965291161,1,0.00999999977648,0,0
0.324949800968,0,0.324949800968,207.340026855,3.44251316164e-06,5618.17236328,0.000142965291161,1,0.00999999977648,0,0
0.324925035238,0,0.324925035238,207.31842041,8.1653632833e-07,5618.17431641,5.40281216672e-05,1,0.0103125004098,0,0
0.324925035238,0,0.324925035238,207.31842041,8.1653632833e-07,5618.17431641,5.40281216672e-05,1,0.0103125004098,0,0
0.324949026108,0,0.324949026108,207.340301514,4.19575520993e-08,5618.17578125,9.77405870799e-05,1,0.0106250001118,0,0
0.324949026108,0,0.324949026108,207.340301514,4.19575520993e-08,5618.17578125,9.77405870799e-05,1,0.0106250001118,0,0
0.324923664331,0,0.324923664331,207.318222046,3.90039247122e-07,5618.17773438,0.000114087757538,1,0.0109374998137,0,0
0.324923664331,0,0.324923664331,207.318222046,3.90039247122e-07,5618.17773438,0.000114087757538,1,0.0109374998137,0,0
0.324947446585,0,0.324947446585,207.339874268,2.32017805502e-06,5618.17919922,5.20884859725e-05,1,0.011250000447,0,0
0.324947446585,0,0.324947446585,207.339874268,2.32017805502e-06,5618.17919922,5.20884859725e-05,1,0.011250000447,0,0
0.324922919273,0,0.324922919273,207.31829834,5.27168253939e-07,5618.18017578,9.96419621515e-05,1,0.011562500149,0,0
0.324922919273,0,0.324922919273,207.31829834,5.27168253939e-07,5618.18017578,9.96419621515e-05,1,0.011562500149,0,0
0.324946045876,0,0.324946045876,207.339187622,8.18729290586e-07,5618.18115234,1.28975270854e-05,1,0.011874999851,0,0
0.324946045876,0,0.324946045876,207.339187622,8.18729290586e-07,5618.18115234,1.28975270854e-05,1,0.011874999851,0,0
0.324922740459,0,0.324922740459,207.31842041,6.38332949165e-07,5618.18115234,2.60074211837e-05,1,0.012187499553,0,0
0.324922740459,0,0.324922740459,207.31842041,6.38332949165e-07,5618.18115234,2.60074211837e-05,1,0.012187499553,0,0
0.324945658445,0,0.324945658445,207.339111328,3.31643764184e-06,5618.18212891,2.04488205782e-05,1,0.0125000001863,0,0
0.324945658445,0,0.324945658445,207.339111328,3.31643764184e-06,5618.18212891,2.04488205782e-05,1,0.0125000001863,0,0
0.324922442436,0,0.324922442436,207.318618774,7.82185963999e-07,5618.18310547,1.6452262571e-05,1,0.0128124998882,0,0
0.324922442436,0,0.324922442436,207.318618774,7.82185963999e-07,5618.18310547,1.6452262571e-05,1,0.0128124998882,0,0
0.324945896864,0,0.324945896864,207.340026855,5.16730506206e-06,5618.18457031,3.69535737264e-05,1,0.0131249995902,0,0
0.324945896864,0,0.324945896864,207.340026855,5.16730506206e-06,5618.18457031,3.69535737264e-05,1,0.0131249995902,0,0
0.324921935797,0,0.324921935797,207.318695068,1.56472452773e-07,5618.18457031,7.483491936e-05,1,0.0134375002235,0,0
0.324921935797,0,0.324921935797,207.318695068,1.56472452773e-07,5618.18457031,7.483491936e-05,1,0.0134375002235,0,0
0.324946939945,0,0.324946939945,207.341461182,4.45711020802e-06,5618.18603516,5.88572817151e-08,1,0.0137499999255,0,0
0.324946939945,0,0.324946939945,207.341461182,4.45711020802e-06,5618.18603516,5.88572817151e-08,1,0.0137499999255,0,0
0.324921935797,0,0.324921935797,207.319137573,1.05303843156e-06,5618.18652344,4.2750947614e-05,1,0.0140624996275,0,0
0.324921935797,0,0.324921935797,207.319137573,1.05303843156e-06,5618.18652344,4.2750947614e-05,1,0.0140624996275,0,0
0.324947565794,0,0.324947565794,207.342514038,3.0449238686e-09,5618.18798828,5.14090825163e-05,1,0.0143750002608,0,0
0.324947565794,0,0.324947565794,207.342514038,3.0449238686e-09,5618.18798828,5.14090825163e-05,1,0.0143750002608,0,0
0.324922651052,0,0.324922651052,207.320373535,1.8975445073e-06,5618.18847656,6.33440322417e-06,1,0.0146874999627,0,0
0.324922651052,0,0.324922651052,207.320373535,1.8975445073e-06,5618.18847656,6.33440322417e-06,1,0.0146874999627,0,0
0.324947476387,0,0.324947476387,207.343032837,5.58102510695e-06,5618.18994141,0.000133475579787,1,0.0149999996647,0,0
0.324947476387,0,0.324947476387,207.343032837,5.58102510695e-06,5618.18994141,0.000133475579787,1,0.0149999996647,0,0
0.324924528599,0,0.324924528599,207.322387695,1.07048435893e-06,5618.18945312,3.89410815842e-05,1,0.015312500298,0,0
0.324924528599,0,0.324924528599,207.322387695,1.07048435893e-06,5618.18945312,3.89410815842e-05,1,0.015312500298,0,0
0.324946910143,0,0.324946910143,207.343048096,6.48142349746e-06,5618.19189453,0.000169792299857,1,0.015625,0,0
0.324946910143,0,0.324946910143,207.343048096,6.48142349746e-06,5618.19189453,0.000169792299857,1,0.015625,0,0
0.324926912785,0,0.324926912785,207.32472229,5.74852037971e-07,5618.19042969,1.43671786645e-05,1,0.015937499702,0,0
0.324926912785,0,0.324926912785,207.32472229,5.74852037971e-07,5618.19042969,1.43671786645e-05,1,0.015937499702,0,0
0.324946701527,0,0.324946701527,207.342941284,5.3767494137e-06,5618.19189453,0.000147819111589,1,0.016249999404,0,0
0.324946701527,0,0.324946701527,207.342941284,5.3767494137e-06,5618.19189453,0.000147819111589,1,0.016249999404,0,0
0.324928998947,0,0.324928998947,207.326751709,1.20444985896e-06,5618.19091797,1.38365421662e-05,1,0.0165624991059,0,0
0.324928998947,0,0.324928998947,207.326751709,1.20444985896e-06,5618.19091797,1.38365421662e-05,1,0.0165624991059,0,0
0.324946522713,0,0.324946522713,207.342971802,3.45915532307e-06,5618.19287109,0.000104947204818,1,0.0168750006706,0,0
0.324946522713,0,0.324946522713,207.342971802,3.45915532307e-06,5618.19287109,0.000104947204818,1,0.0168750006706,0,0
0.324930459261,0,0.324930459261,207.328262329,6.43618250251e-07,5618.19140625,4.26734231951e-06,1,0.0171875003725,0,0
0.324930459261,0,0.324930459261,207.328262329,6.43618250251e-07,5618.19140625,4.26734231951e-06,1,0.0171875003725,0,0
0.324946463108,0,0.324946463108,207.342956543,1.03178047084e-06,5618.19287109,6.40638318146e-05,1,0.0175000000745,0,0
0.324946463108,0,0.324946463108,207.342956543,1.03178047084e-06,5618.19287109,6.40638318146e-05,1,0.0175000000745,0,0
0.324931383133,0,0.324931383133,207.329101562,9.51273591454e-07,5618.19140625,3.71217065549e-05,1,0.0178124997765,0,0
0.324931383133,0,0.324931383133,207.329101562,9.51273591454e-07,5618.19140625,3.71217065549e-05,1,0.0178124997765,0,0
0.324945926666,0,0.324945926666,207.342758179,1.09156201233e-06,5618.19384766,3.03630095004e-05,1,0.0181249994785,0,0
0.324945926666,0,0.324945926666,207.342758179,1.09156201233e-06,5618.19384766,3.03630095004e-05,1,0.0181249994785,0,0
0.324931800365,0,0.324931800365,207.329666138,2.15350974031e-06,5618.19238281,5.83634609939e-05,1,0.0184374991804,0,0
0.324931800365,0,0.324931800365,207.329666138,2.15350974031e-06,5618.19238281,5.83634609939e-05,1,0.0184374991804,0,0
0.324945122004,0,0.324945122004,207.342269897,1.7578289544e-06,5618.19482422,5.25496834598e-05,1,0.0187500007451,0,0
0.324945122004,0,0.324945122004,207.342269897,1.7578289544e-06,5618.19482422,5.25496834598e-05,1,0.0187500007451,0,0
0.324932545424,0,0.324932545424,207.33013916,2.59975627159e-06,5618.19140625,1.00336558262e-06,1,0.019062500447,0,0
0.324932545424,0,0.324932545424,207.33013916,2.59975627159e-06,5618.19140625,1.00336558262e-06,1,0.019062500447,0,0
0.324945092201,0,0.324945092201,207.341552734,1.79374853815e-06,5618.19238281,4.37270937255e-05,1,0.019375000149,0,0
0.324945092201,0,0.324945092201,207.341552734,1.79374853815e-06,5618.19238281,4.37270937255e-05,1,0.019375000149,0,0
0.32493314147,0,0.32493314147,207.330383301,2.58246654994e-06,5618.19042969,4.12755944126e-05,1,0.019687499851,0,0
0.32493314147,0,0.32493314147,207.330383301,2.58246654994e-06,5618.19042969,4.12755944126e-05,1,0.019687499851,0,0
0.324944525957,0,0.324944525957,207.340545654,1.77679578428e-06,5618.19042969,4.64262593596e-05,1,0.019999999553,0,0
0.324944525957,0,0.324944525957,207.340545654,1.77679578428e-06,5618.19042969,4.64262593596e-05,1,0.019999999553,0,0
0.324932485819,0,0.324932485819,207.330108643,2.50502444032e-06,5618.19140625,0.000175134511665,1,0.0203124992549,0,0
0.324932485819,0,0.324932485819,207.330108643,2.50502444032e-06,5618.19140625,0.000175134511665,1,0.0203124992549,0,0
0.324942052364,0,0.324942052364,207.339279175,2.16671992348e-06,5618.19384766,0.000106592728116,1,0.0206250008196,0,0
0.324942052364,0,0.324942052364,207.339279175,2.16671992348e-06,5618.19384766,0.000106592728116,1,0.0206250008196,0,0
0.324930995703,0,0.324930995703,207.328918457,2.9457025903e-06,5618.19238281,0.000106472805783,1,0.0209375005215,0,0
0.324930995703,0,0.324930995703,207.328918457,2.9457025903e-06,5618.19238281,0.000106472805783,1,0.0209375005215,0,0
0.324940562248,0,0.324940562248,207.337265015,3.86901092497e-06,5618.19140625,0.000211183039937,1,0.0212500002235,0,0
0.324940562248,0,0.324940562248,207.337265015,3.86901092497e-06,5618.19140625,0.000211183039937,1,0.0212500002235,0,0
0.324928045273,0,0.324928045273,207.325912476,4.572040325e-06,5618.19091797,0.000330018578097,1,0.0215624999255,0,0
0.324928045273,0,0.324928045273,207.325912476,4.572040325e-06,5618.19091797,0.000330018578097,1,0.0215624999255,0,0
0.324935913086,0,0.324935913086,207.333374023,6.13042493569e-06,5618.19238281,0.000409332657,1,0.0218749996275,0,0
0.324935913086,0,0.324935913086,207.333374023,6.13042493569e-06,5618.19238281,0.000409332657,1,0.0218749996275,0,0
0.324922263622,0,0.324922263622,207.320404053,6.08115215073e-06,5618.18945312,0.000426428858191,1,0.0221874993294,0,0
0.324922263622,0,0.324922263622,207.320404053,6.08115215073e-06,5618.18945312,0.000426428858191,1,0.0221874993294,0,0
0.324929922819,0,0.324929922819,207.327789307,6.77216075928e-06,5618.19140625,0.000478837435367,1,0.0225000008941,0,0
0.324929922819,0,0.324929922819,207.327789307,6.77216075928e-06,5618.19140625,0.000478837435367,1,0.0225000008941,0,0
0.3249155581,0,0.3249155581,207.314041138,6.62790625938e-06,5618.18847656,0.000398827658501,1,0.022812500596,0,0
0.3249155581,0,0.3249155581,207.314041138,6.62790625938e-06,5618.18847656,0.000398827658501,1,0.022812500596,0,0
0.324924319983,0,0.324924319983,207.321594238,7.44350927562e-06,5618.1875,0.000470233091619,1,0.023125000298,0,0
0.324924319983,0,0.324924319983,207.321594238,7.44350927562e-06,5618.1875,0.000470233091619,1,0.023125000298,0,0
0.324908941984,0,0.324908941984,207.307098389,7.60741568229e-06,5618.18457031,0.000556378392503,1,0.0234375,0,0
0.324908941984,0,0.324908941984,207.307098389,7.60741568229e-06,5618.18457031,0.000556378392503,1,0.0234375,0,0
0.324916511774,0,0.324916511774,207.313995361,7.48588126953e-06,5618.18554688,0.000533187005203,1,0.023749999702,0,0
0.324916511774,0,0.324916511774,207.313995361,7.48588126953e-06,5618.18554688,0.000533187005203,1,0.023749999702,0,0
0.324901431799,0,0.324901431799,207.299713135,7.08812831363e-06,5618.18261719,0.000754301727284,1,0.024062499404,0,0
0.324901431799,0,0.324901431799,207.299713135,7.08812831363e-06,5618.18261719,0.000754301727284,1,0.024062499404,0,0
0.324905902147,0,0.324905902147,207.304046631,1.03886950455e-05,5618.18359375,0.0012310029706,1,0.0243749991059,0,0
0.324905902147,0,0.324905902147,207.304046631,1.03886950455e-05,5618.18359375,0.0012310029706,1,0.0243749991059,0,0
0.32488411665,0,0.32488411665,207.284545898,8.1938214862e-06,5618.18359375,0.00147695001215,1,0.0246875006706,0,0
0.32488411665,0,0.32488411665,207.284545898,8.1938214862e-06,5618.18359375,0.00147695001215,1,0.0246875006706,0,0
0.324885129929,0,0.324885129929,207.286361694,6.97749146639e-06,5618.18652344,0.00140118401032,1,0.0250000003725,0,0
0.324885129929,0,0.324885129929,207.286361694,6.97749146639e-06,5618.18652344,0.00140118401032,1,0.0250000003725,0,0
0.324864417315,0,0.324864417315,207.267990112,5.7884931266e-06,5618.18701172,0.00167788239196,1,0.0253125000745,0,0
0.324864417315,0,0.324864417315,207.267990112,5.7884931266e-06,5618.18701172,0.00167788239196,1,0.0253125000745,0,0
0.324861526489,0,0.324861526489,207.266693115,6.71735915603e-06,5618.19140625,0.00168061477598,1,0.0256249997765,0,0
0.324861526489,0,0.324861526489,207.266693115,6.71735915603e-06,5618.19140625,0.00168061477598,1,0.0256249997765,0,0
0.324840784073,0,0.324840784073,207.247375488,6.3234465415e-06,5618.18896484,0.00158222788014,1,0.0259374994785,0,0
0.324840784073,0,0.324840784073,207.247375488,6.3234465415e-06,5618.18896484,0.00158222788014,1,0.0259374994785,0,0
0.324839264154,0,0.324839264154,207.245040894,7.49866239858e-06,5618.18554688,0.00174826628063,1,0.0262499991804,0,0
0.324839264154,0,0.324839264154,207.245040894,7.49866239858e-06,5618.18554688,0.00174826628063,1,0.0262499991804,0,0
0.324816197157,0,0.324816197157,207.223770142,6.08482696407e-06,5618.18310547,0.00199019047432,1,0.0265625007451,0,0
0.324816197157,0,0.324816197157,207.223770142,6.08482696407e-06,5618.18310547,0.00199019047432,1,0.0265625007451,0,0
0.324811249971,0,0.324811249971,207.219055176,7.3869582593e-06,5618.18212891,0.00226299557835,1,0.026875000447,0,0
0.324811249971,0,0.324811249971,207.219055176,7.3869582593e-06,5618.18212891,0.00226299557835,1,0.026875000447,0,0
0.324784338474,0,0.324784338474,207.195602417,6.15032331552e-06,5618.18408203,0.00255638430826,1,0.027187500149,0,0
0.324784338474,0,0.324784338474,207.195602417,6.15032331552e-06,5618.18408203,0.00255638430826,1,0.027187500149,0,0
0.324775278568,0,0.324775278568,207.188552856,7.69992948335e-06,5618.1875,0.00266396254301,1,0.027499999851,0,0
0.324775278568,0,0.324775278568,207.188552856,7.69992948335e-06,5618.1875,0.00266396254301,1,0.027499999851,0,0
0.324746847153,0,0.324746847153,207.163101196,6.03631178819e-06,5618.1875,0.00298200291581,1,0.027812499553,0,0
0.324746847153,0,0.324746847153,207.163101196,6.03631178819e-06,5618.1875,0.00298200291581,1,0.027812499553,0,0
0.324733316898,0,0.324733316898,207.153411865,7.80753453e-06,5618.19580078,0.00310313072987,1,0.0281249992549,0,0
0.324733316898,0,0.324733316898,207.153411865,7.80753453e-06,5618.19580078,0.00310313072987,1,0.0281249992549,0,0
0.324703156948,0,0.324703156948,207.12487793,5.8853433984e-06,5618.18994141,0.00319549348205,1,0.0284375008196,0,0
0.324703156948,0,0.324703156948,207.12487793,5.8853433984e-06,5618.18994141,0.00319549348205,1,0.0284375008196,0,0
0.324688345194,0,0.324688345194,207.112075806,7.40676478017e-06,5618.19140625,0.00338922208175,1,0.0287500005215,0,0
0.324688345194,0,0.324688345194,207.112075806,7.40676478017e-06,5618.19140625,0.00338922208175,1,0.0287500005215,0,0
0.32465544343,0,0.32465544343,207.081588745,5.38912399861e-06,5618.1875,0.00369028188288,1,0.0290625002235,0,0
0.32465544343,0,0.32465544343,207.081588745,5.38912399861e-06,5618.1875,0.00369028188288,1,0.0290625002235,0,0
0.324636369944,0,0.324636369944,207.065353394,7.2773627835e-06,5618.19042969,0.00401863083243,1,0.0293749999255,0,0
0.324636369944,0,0.324636369944,207.065353394,7.2773627835e-06,5618.19042969,0.00401863083243,1,0.0293749999255,0,0
0.32459884882,0,0.32459884882,207.031890869,5.98145561526e-06,5618.19042969,0.00421069515869,1,0.0296874996275,0,0
0.32459884882,0,0.32459884882,207.031890869,5.98145561526e-06,5618.19042969,0.00421069515869,1,0.0296874996275,0,0
0.324577063322,0,0.324577063322,207.013504028,7.55611108616e-06,5618.19433594,0.004312670324,1,0.0299999993294,0,0
0.324577063322,0,0.324577063322,207.013504028,7.55611108616e-06,5618.19433594,0.004312670324,1,0.0299999993294,0,0
0.324538111687,0,0.324538111687,206.97769165,5.87153772358e-06,5618.19042969,0.00443060789257,1,0.0303125008941,0,0
0.324538111687,0,0.324538111687,206.97769165,5.87153772358e-06,5618.19042969,0.00443060789257,1,0.0303125008941,0,0
0.324514657259,0,0.324514657259,206.956481934,6.70054032526e-06,5618.18994141,0.00461537251249,1,0.030625000596,0,0
0.324514657259,0,0.324514657259,206.956481934,6.70054032526e-06,5618.18994141,0.00461537251249,1,0.030625000596,0,0
0.324473083019,0,0.324473083019,206.919143677,5.04917443322e-06,5618.18896484,0.00487750628963,1,0.030937500298,0,0
0.324473083019,0,0.324473083019,206.919143677,5.04917443322e-06,5618.18896484,0.00487750628963,1,0.030937500298,0,0
0.324445933104,0,0.324445933104,206.894973755,6.2436238295e-06,5618.18896484,0.00506761996076,1,0.03125,0,0
0.324445933104,0,0.324445933104,206.894973755,6.2436238295e-06,5618.18896484,0.00506761996076,1,0.03125,0,0
0.324401676655,0,0.324401676655,206.855880737,4.61465788248e-06,5618.19042969,0.0053524156101,1,0.031562499702,0,0
0.324401676655,0,0.324401676655,206.855880737,4.61465788248e-06,5618.19042969,0.0053524156101,1,0.031562499702,0,0
0.324370503426,0,0.324370503426,206.828491211,6.21037179371e-06,5618.19189453,0.00549979042262,1,0.031874999404,0,0
0.324370503426,0,0.324370503426,206.828491211,6.21037179371e-06,5618.19189453,0.00549979042262,1,0.031874999404,0,0
0.324324190617,0,0.324324190617,206.786758423,4.50928018836e-06,5618.19091797,0.00569959264249,1,0.0321874991059,0,0
0.324324190617,0,0.324324190617,206.786758423,4.50928018836e-06,5618.19091797,0.00569959264249,1,0.0321874991059,0,0
0.324290156364,0,0.324290156364,206.756210327,6.96623737895e-06,5618.18994141,0.00600817007944,1,0.0324999988079,0,0
0.324290156364,0,0.324290156364,206.756210327,6.96623737895e-06,5618.18994141,0.00600817007944,1,0.0324999988079,0,0
0.324239492416,0,0.324239492416,206.710876465,5.25177665622e-06,5618.18994141,0.00627459120005,1,0.0328124985099,0,0
0.324239492416,0,0.324239492416,206.710876465,5.25177665622e-06,5618.18994141,0.00627459120005,1,0.0328124985099,0,0
0.324201703072,0,0.324201703072,206.677246094,7.90993453847e-06,5618.18994141,0.00661651790142,1,0.0331249982119,0,0
0.324201703072,0,0.324201703072,206.677246094,7.90993453847e-06,5618.18994141,0.00661651790142,1,0.0331249982119,0,0
0.324146181345,0,0.324146181345,206.627685547,5.49932155991e-06,5618.18994141,0.0069196484983,1,0.0334375016391,0,0
0.324146181345,0,0.324146181345,206.627685547,5.49932155991e-06,5618.18994141,0.0069196484983,1,0.0334375016391,0,0
0.324104100466,0,0.324104100466,206.590240479,7.98516066425e-06,5618.19042969,0.00721222162247,1,0.0337500013411,0,0
0.324104100466,0,0.324104100466,206.590240479,7.98516066425e-06,5618.19042969,0.00721222162247,1,0.0337500013411,0,0
0.324044436216,0,0.324044436216,206.536956787,5.32417470822e-06,5618.18994141,0.00754323042929,1,0.0340625010431,0,0
0.324044436216,0,0.324044436216,206.536956787,5.32417470822e-06,5618.18994141,0.00754323042929,1,0.0340625010431,0,0
0.323997676373,0,0.323997676373,206.495285034,7.91333513916e-06,5618.19042969,0.00785353314131,1,0.0343750007451,0,0
0.323997676373,0,0.323997676373,206.495285034,7.91333513916e-06,5618.19042969,0.00785353314131,1,0.0343750007451,0,0
0.323933631182,0,0.323933631182,206.438110352,5.27160455022e-06,5618.18994141,0.00817981734872,1,0.034687500447,0,0
0.323933631182,0,0.323933631182,206.438110352,5.27160455022e-06,5618.18994141,0.00817981734872,1,0.034687500447,0,0
0.323882251978,0,0.323882251978,206.392318726,7.74227282818e-06,5618.19042969,0.00846214871854,1,0.035000000149,0,0
0.323882251978,0,0.323882251978,206.392318726,7.74227282818e-06,5618.19042969,0.00846214871854,1,0.035000000149,0,0
0.323814183474,0,0.323814183474,206.331619263,5.35838171345e-06,5618.19042969,0.00874894671142,1,0.035312499851,0,0
0.323814183474,0,0.323814183474,206.331619263,5.35838171345e-06,5618.19042969,0.00874894671142,1,0.035312499851,0,0
0.323758751154,0,0.323758751154,206.282196045,7.64121887187e-06,5618.19042969,0.00901674851775,1,0.035624999553,0,0
0.323758751154,0,0.323758751154,206.282196045,7.64121887187e-06,5618.19042969,0.00901674851775,1,0.035624999553,0,0
0.323686867952,0,0.323686867952,206.218139648,5.73847319174e-06,5618.19042969,0.00925654731691,1,0.0359374992549,0,0
0.323686867952,0,0.323686867952,206.218139648,5.73847319174e-06,5618.19042969,0.00925654731691,1,0.0359374992549,0,0
0.323628038168,0,0.323628038168,206.165710449,7.47874173612e-06,5618.19042969,0.00946089997888,1,0.0362499989569,0,0
0.323628038168,0,0.323628038168,206.165710449,7.47874173612e-06,5618.19042969,0.00946089997888,1,0.0362499989569,0,0
0.323553264141,0,0.323553264141,206.099105835,6.07404535913e-06,5618.19091797,0.00962893106043,1,0.0365624986589,0,0
0.323553264141,0,0.323553264141,206.099105835,6.07404535913e-06,5618.19091797,0.00962893106043,1,0.0365624986589,0,0
0.323492050171,0,0.323492050171,206.044570923,7.15085434422e-06,5618.19091797,0.00975296460092,1,0.0368749983609,0,0
0.323492050171,0,0.323492050171,206.044570923,7.15085434422e-06,5618.19091797,0.00975296460092,1,0.0368749983609,0,0
0.323415517807,0,0.323415517807,205.976394653,6.49822595733e-06,5618.19091797,0.00984825752676,1,0.0371875017881,0,0
0.323415517807,0,0.323415517807,205.976394653,6.49822595733e-06,5618.19091797,0.00984825752676,1,0.0371875017881,0,0
0.32335293293,0,0.32335293293,205.920654297,6.98545636624e-06,5618.19140625,0.00990679208189,1,0.0375000014901,0,0
0.32335293293,0,0.32335293293,205.920654297,6.98545636624e-06,5618.19140625,0.00990679208189,1,0.0375000014901,0,0
0.323275595903,0,0.323275595903,205.851791382,6.90919887347e-06,5618.19140625,0.00991271715611,1,0.0378125011921,0,0
0.323275595903,0,0.323275595903,205.851791382,6.90919887347e-06,5618.19140625,0.00991271715611,1,0.0378125011921,0,0
0.323212921619,0,0.323212921619,205.795974731,6.81851770423e-06,5618.19189453,0.0098962681368,1,0.0381250008941,0,0
0.323212921619,0,0.323212921619,205.795974731,6.81851770423e-06,5618.19189453,0.0098962681368,1,0.0381250008941,0,0
0.323135823011,0,0.323135823011,205.727355957,6.8747167461e-06,5618.19189453,0.00987859908491,1,0.038437500596,0,0
0.323135823011,0,0.323135823011,205.727355957,6.8747167461e-06,5618.19189453,0.00987859908491,1,0.038437500596,0,0
0.323073387146,0,0.323073387146,205.671585083,6.73306794852e-06,5618.19140625,0.00987165328115,1,0.038750000298,0,0
0.323073387146,0,0.323073387146,205.671585083,6.73306794852e-06,5618.19140625,0.00987165328115,1,0.038750000298,0,0
0.322996377945,0,0.322996377945,205.60319519,6.50556285109e-06,5618.19238281,0.00983211677521,1,0.0390625,0,0
0.322996377945,0,0.322996377945,205.60319519,6.50556285109e-06,5618.19238281,0.00983211677521,1,0.0390625,0,0
0.322934538126,0,0.322934538126,205.54699707,6.99658630765e-06,5618.18847656,0.00992281269282,1,0.039374999702,0,0
0.322934538126,0,0.322934538126,205.54699707,6.99658630765e-06,5618.18847656,0.00992281269282,1,0.039374999702,0,0
0.322856217623,0,0.322856217623,205.477981567,5.99531631451e-06,5618.19140625,0.0102170854807,1,0.039687499404,0,0
0.322856217623,0,0.322856217623,205.477981567,5.99531631451e-06,5618.19140625,0.0102170854807,1,0.039687499404,0,0
0.322790175676,0,0.322790175676,205.42024231,7.40790392229e-06,5618.19482422,0.0103057259694,1,0.0399999991059,0,0
0.322790175676,0,0.322790175676,205.42024231,7.40790392229e-06,5618.19482422,0.0103057259694,1,0.0399999991059,0,0
0.322710633278,0,0.322710633278,205.349075317,5.49117476112e-06,5618.19384766,0.0104400580749,1,0.0403124988079,0,0
0.322710633278,0,0.322710633278,205.349075317,5.49117476112e-06,5618.19384766,0.0104400580749,1,0.0403124988079,0,0
0.322642683983,0,0.322642683983,205.288345337,7.65624554333e-06,5618.19335938,0.0107076354325,1,0.0406249985099,0,0
0.322642683983,0,0.322642683983,205.288345337,7.65624554333e-06,5618.19335938,0.0107076354325,1,0.0406249985099,0,0
0.322559326887,0,0.322559326887,205.213973999,5.31103160029e-06,5618.19287109,0.01099813357,1,0.0409374982119,0,0
0.322559326887,0,0.322559326887,205.213973999,5.31103160029e-06,5618.19287109,0.01099813357,1,0.0409374982119,0,0
0.322487235069,0,0.322487235069,205.149734497,7.62071931604e-06,5618.19238281,0.0112855285406,1,0.0412500016391,0,0
0.322487235069,0,0.322487235069,205.149734497,7.62071931604e-06,5618.19238281,0.0112855285406,1,0.0412500016391,0,0
0.322399795055,0,0.322399795055,205.07194519,5.55663245905e-06,5618.19287109,0.0115592740476,1,0.0415625013411,0,0
0.322399795055,0,0.322399795055,205.07194519,5.55663245905e-06,5618.19287109,0.0115592740476,1,0.0415625013411,0,0
0.322323828936,0,0.322323828936,205.004592896,7.24646088202e-06,5618.19384766,0.0117458328605,1,0.0418750010431,0,0
0.322323828936,0,0.322323828936,205.004592896,7.24646088202e-06,5618.19384766,0.0117458328605,1,0.0418750010431,0,0
0.322233736515,0,0.322233736515,204.924316406,5.97797543378e-06,5618.19335938,0.0118862399831,1,0.0421875007451,0,0
0.322233736515,0,0.322233736515,204.924316406,5.97797543378e-06,5618.19335938,0.0118862399831,1,0.0421875007451,0,0
0.32215577364,0,0.32215577364,204.855072021,6.67812673782e-06,5618.19384766,0.01196747832,1,0.042500000447,0,0
0.32215577364,0,0.32215577364,204.855072021,6.67812673782e-06,5618.19384766,0.01196747832,1,0.042500000447,0,0
0.322064518929,0,0.322064518929,204.773773193,6.30298291071e-06,5618.19384766,0.012022475712,1,0.042812500149,0,0
0.322064518929,0,0.322064518929,204.773773193,6.30298291071e-06,5618.19384766,0.012022475712,1,0.042812500149,0,0
0.321985781193,0,0.321985781193,204.703933716,6.19805086899e-06,5618.19433594,0.0120114088058,1,0.043124999851,0,0
0.321985781193,0,0.321985781193,204.703933716,6.19805086899e-06,5618.19433594,0.0120114088058,1,0.043124999851,0,0
0.321894675493,0,0.321894675493,204.622802734,6.35905007584e-06,5618.19433594,0.0120030557737,1,0.043437499553,0,0
0.321894675493,0,0.321894675493,204.622802734,6.35905007584e-06,5618.19433594,0.0120030557737,1,0.043437499553,0,0
0.321816056967,0,0.321816056967,204.553115845,5.94551329414e-06,5618.1953125,0.011956250295,1,0.0437499992549,0,0
0.321816056967,0,0.321816056967,204.553115845,5.94551329414e-06,5618.1953125,0.011956250295,1,0.0437499992549,0,0
0.321725636721,0,0.321725636721,204.472579956,6.11906216363e-06,5618.19482422,0.0119463149458,1,0.0440624989569,0,0
0.321725636721,0,0.321725636721,204.472579956,6.11906216363e-06,5618.19482422,0.0119463149458,1,0.0440624989569,0,0
0.321647137403,0,0.321647137403,204.403106689,5.89490082348e-06,5618.19628906,0.0119169522077,1,0.0443749986589,0,0
0.321647137403,0,0.321647137403,204.403106689,5.89490082348e-06,5618.19628906,0.0119169522077,1,0.0443749986589,0,0
0.32155713439,0,0.32155713439,204.322921753,5.72432190893e-06,5618.19580078,0.0119389817119,1,0.0446874983609,0,0
0.32155713439,0,0.32155713439,204.322921753,5.72432190893e-06,5618.19580078,0.0119389817119,1,0.0446874983609,0,0
0.321478337049,0,0.321478337049,204.253234863,5.95119718128e-06,5618.19726562,0.0119604011998,1,0.0450000017881,0,0
0.321478337049,0,0.321478337049,204.253234863,5.95119718128e-06,5618.19726562,0.0119604011998,1,0.0450000017881,0,0
0.32138800621,0,0.32138800621,204.172805786,5.33601769348e-06,5618.19677734,0.0120331915095,1,0.0453125014901,0,0
0.32138800621,0,0.32138800621,204.172805786,5.33601769348e-06,5618.19677734,0.0120331915095,1,0.0453125014901,0,0
0.321308195591,0,0.321308195591,204.102233887,5.99735358264e-06,5618.19824219,0.0120953209698,1,0.0456250011921,0,0
0.321308195591,0,0.321308195591,204.102233887,5.99735358264e-06,5618.19824219,0.0120953209698,1,0.0456250011921,0,0
0.321216970682,0,0.321216970682,204.020874023,5.01353451909e-06,5618.19726562,0.0122394133359,1,0.0459375008941,0,0
0.321216970682,0,0.321216970682,204.020874023,5.01353451909e-06,5618.19726562,0.0122394133359,1,0.0459375008941,0,0
0.321135103703,0,0.321135103703,203.94883728,5.94395487497e-06,5618.19970703,0.012303465046,1,0.046250000596,0,0
0.321135103703,0,0.321135103703,203.94883728,5.94395487497e-06,5618.19970703,0.012303465046,1,0.046250000596,0,0
0.321042984724,0,0.321042984724,203.866088867,4.77119738207e-06,5618.19677734,0.0125435143709,1,0.046562500298,0,0
0.321042984724,0,0.321042984724,203.866088867,4.77119738207e-06,5618.19677734,0.0125435143709,1,0.046562500298,0,0
0.320957690477,0,0.320957690477,203.792251587,5.76947650188e-06,5618.20361328,0.0126174399629,1,0.046875,0,0
0.320957690477,0,0.320957690477,203.792251587,5.76947650188e-06,5618.20361328,0.0126174399629,1,0.046875,0,0
0.320864528418,0,0.320864528418,203.707977295,4.65664879812e-06,5618.19873047,0.0125767430291,1,0.047187499702,0,0
0.320864528418,0,0.320864528418,203.707977295,4.65664879812e-06,5618.19873047,0.0125767430291,1,0.047187499702,0,0
0.320779800415,0,0.320779800415,203.632385254,5.49116521142e-06,5618.19726562,0.0126956766471,1,0.047499999404,0,0
0.320779800415,0,0.320779800415,203.632385254,5.49116521142e-06,5618.19726562,0.0126956766471,1,0.047499999404,0,0
0.320684939623,0,0.320684939623,203.546813965,4.71631528853e-06,5618.19287109,0.0130082722753,1,0.0478124991059,0,0
0.320684939623,0,0.320684939623,203.546813965,4.71631528853e-06,5618.19287109,0.0130082722753,1,0.0478124991059,0,0
0.320595771074,0,0.320595771074,203.469955444,5.13228269483e-06,5618.20117188,0.0131396111101,1,0.0481249988079,0,0
0.320595771074,0,0.320595771074,203.469955444,5.13228269483e-06,5618.20117188,0.0131396111101,1,0.0481249988079,0,0
0.320499032736,0,0.320499032736,203.38369751,4.90864340463e-06,5618.20019531,0.0129944905639,1,0.0484374985099,0,0
0.320499032736,0,0.320499032736,203.38369751,4.90864340463e-06,5618.20019531,0.0129944905639,1,0.0484374985099,0,0
0.32041195035,0,0.32041195035,203.306411743,4.7334779083e-06,5618.20019531,0.0129651138559,1,0.0487499982119,0,0
0.32041195035,0,0.32041195035,203.306411743,4.7334779083e-06,5618.20019531,0.0129651138559,1,0.0487499982119,0,0
0.320315629244,0,0.320315629244,203.220413208,5.09985738972e-06,5618.19873047,0.0129212811589,1,0.0490625016391,0,0
0.320315629244,0,0.320315629244,203.220413208,5.09985738972e-06,5618.19873047,0.0129212811589,1,0.0490625016391,0,0
0.320229142904,0,0.320229142904,203.143630981,4.37919698015e-06,5618.19873047,0.0128656392917,1,0.0493750013411,0,0
0.320229142904,0,0.320229142904,203.143630981,4.37919698015e-06,5618.19873047,0.0128656392917,1,0.0493750013411,0,0
0.320133626461,0,0.320133626461,203.058776855,5.12470569447e-06,5618.19873047,0.0128270201385,1,0.0496875010431,0,0
0.320133626461,0,0.320133626461,203.058776855,5.12470569447e-06,5618.19873047,0.0128270201385,1,0.0496875010431,0,0
0.320047706366,0,0.320047706366,202.983123779,4.16491684518e-06,5618.20068359,0.0126988021657,1,0.0500000007451,0,0
0.320047706366,0,0.320047706366,202.983123779,4.16491684518e-06,5618.20068359,0.0126988021657,1,0.0500000007451,0,0
0.319954007864,0,0.319954007864,202.899765015,4.89556532557e-06,5618.20019531,0.0125998109579,1,0.050312500447,0,0
0.319954007864,0,0.319954007864,202.899765015,4.89556532557e-06,5618.20019531,0.0125998109579,1,0.050312500447,0,0
0.319869488478,0,0.319869488478,202.825180054,4.12498775404e-06,5618.20166016,0.0125119853765,1,0.050625000149,0,0
0.319869488478,0,0.319869488478,202.825180054,4.12498775404e-06,5618.20166016,0.0125119853765,1,0.050625000149,0,0
0.319777041674,0,0.319777041674,202.742996216,4.46969579571e-06,5618.20117188,0.0124767646194,1,0.050937499851,0,0
0.319777041674,0,0.319777041674,202.742996216,4.46969579571e-06,5618.20117188,0.0124767646194,1,0.050937499851,0,0
0.319693028927,0,0.319693028927,202.668899536,4.19963953391e-06,5618.20263672,0.0124430414289,1,0.051249999553,0,0
0.319693028927,0,0.319693028927,202.668899536,4.19963953391e-06,5618.20263672,0.0124430414289,1,0.051249999553,0,0
0.31960105896,0,0.31960105896,202.587173462,4.00190083383e-06,5618.20214844,0.0124764339998,1,0.0515624992549,0,0
0.31960105896,0,0.31960105896,202.587173462,4.00190083383e-06,5618.20214844,0.0124764339998,1,0.0515624992549,0,0
0.319516569376,0,0.319516569376,202.512710571,4.30465252066e-06,5618.20410156,0.0125067019835,1,0.0518749989569,0,0
0.319516569376,0,0.319516569376,202.512710571,4.30465252066e-06,5618.20410156,0.0125067019835,1,0.0518749989569,0,0
0.319424182177,0,0.319424182177,202.430541992,3.60359740625e-06,5618.20361328,0.0126068787649,1,0.0521874986589,0,0
0.319424182177,0,0.319424182177,202.430541992,3.60359740625e-06,5618.20361328,0.0126068787649,1,0.0521874986589,0,0
0.319338262081,0,0.319338262081,202.354888916,4.40197391072e-06,5618.20556641,0.0127050736919,1,0.0524999983609,0,0
0.319338262081,0,0.319338262081,202.354888916,4.40197391072e-06,5618.20556641,0.0127050736919,1,0.0524999983609,0,0
0.31924444437,0,0.31924444437,202.271484375,3.33942375619e-06,5618.20458984,0.0128443781286,1,0.0528125017881,0,0
0.31924444437,0,0.31924444437,202.271484375,3.33942375619e-06,5618.20458984,0.0128443781286,1,0.0528125017881,0,0
0.319156557322,0,0.319156557322,202.194061279,4.40398389401e-06,5618.20654297,0.0129957478493,1,0.0531250014901,0,0
0.319156557322,0,0.319156557322,202.194061279,4.40398389401e-06,5618.20654297,0.0129957478493,1,0.0531250014901,0,0
0.319060593843,0,0.319060593843,202.109039307,3.35619256475e-06,5618.20654297,0.0130940219387,1,0.0534375011921,0,0
0.319060593843,0,0.319060593843,202.109039307,3.35619256475e-06,5618.20654297,0.0130940219387,1,0.0534375011921,0,0
0.318971306086,0,0.318971306086,202.029953003,4.16098373535e-06,5618.20703125,0.0132366344333,1,0.0537500008941,0,0
0.318971306086,0,0.318971306086,202.029953003,4.16098373535e-06,5618.20703125,0.0132366344333,1,0.0537500008941,0,0
0.31887331605,0,0.31887331605,201.943786621,3.75161880584e-06,5618.20947266,0.0132102575153,1,0.054062500596,0,0
0.31887331605,0,0.31887331605,201.943786621,3.75161880584e-06,5618.20947266,0.0132102575153,1,0.054062500596,0,0
0.318784415722,0,0.318784415722,201.864135742,3.78516551791e-06,5618.20654297,0.0132563421503,1,0.054375000298,0,0
0.318784415722,0,0.318784415722,201.864135742,3.78516551791e-06,5618.20654297,0.0132563421503,1,0.054375000298,0,0
0.318685770035,0,0.318685770035,201.777984619,4.05829132433e-06,5618.2109375,0.0132504403591,1,0.0546875,0,0
0.318685770035,0,0.318685770035,201.777984619,4.05829132433e-06,5618.2109375,0.0132504403591,1,0.0546875,0,0
0.318596929312,0,0.318596929312,201.698699951,3.91750563722e-06,5618.20898438,0.0131412539631,1,0.054999999702,0,0
0.318596929312,0,0.318596929312,201.698699951,3.91750563722e-06,5618.20898438,0.0131412539631,1,0.054999999702,0,0
0.318499833345,0,0.318499833345,201.612731934,4.0413365241e-06,5618.20947266,0.0131657728925,1,0.055312499404,0,0
0.318499833345,0,0.318499833345,201.612731934,4.0413365241e-06,5618.20947266,0.0131657728925,1,0.055312499404,0,0
0.318410664797,0,0.318410664797,201.533706665,3.86516785511e-06,5618.20898438,0.0131424833089,1,0.0556249991059,0,0
0.318410664797,0,0.318410664797,201.533706665,3.86516785511e-06,5618.20898438,0.0131424833089,1,0.0556249991059,0,0
0.318313896656,0,0.318313896656,201.44821167,4.44686247647e-06,5618.20996094,0.0130788376555,1,0.0559374988079,0,0
0.318313896656,0,0.318313896656,201.44821167,4.44686247647e-06,5618.20996094,0.0130788376555,1,0.0559374988079,0,0
0.318225622177,0,0.318225622177,201.370178223,3.98038173444e-06,5618.21044922,0.0130059216172,1,0.0562499985099,0,0
0.318225622177,0,0.318225622177,201.370178223,3.98038173444e-06,5618.21044922,0.0130059216172,1,0.0562499985099,0,0
0.318129897118,0,0.318129897118,201.285324097,4.13953057432e-06,5618.21044922,0.0129952980205,1,0.0565624982119,0,0
0.318129897118,0,0.318129897118,201.285324097,4.13953057432e-06,5618.21044922,0.0129952980205,1,0.0565624982119,0,0
0.31804177165,0,0.31804177165,201.207504272,4.41520933236e-06,5618.2109375,0.0129783675075,1,0.0568750016391,0,0
0.31804177165,0,0.31804177165,201.207504272,4.41520933236e-06,5618.2109375,0.0129783675075,1,0.0568750016391,0,0
0.317946314812,0,0.317946314812,201.122634888,5.70576867176e-06,5618.20996094,0.0128398425877,1,0.0571875013411,0,0
0.317946314812,0,0.317946314812,201.122634888,5.70576867176e-06,5618.20996094,0.0128398425877,1,0.0571875013411,0,0
0.317860156298,0,0.317860156298,201.046615601,6.0584716266e-06,5618.2109375,0.0129196774215,1,0.0575000010431,0,0
0.317860156298,0,0.317860156298,201.046615601,6.0584716266e-06,5618.2109375,0.0129196774215,1,0.0575000010431,0,0
0.317763537169,0,0.317763537169,200.961029053,6.41366614218e-06,5618.21044922,0.0128837767988,1,0.0578125007451,0,0
0.317763537169,0,0.317763537169,200.961029053,6.41366614218e-06,5618.21044922,0.0128837767988,1,0.0578125007451,0,0
0.317677885294,0,0.317677885294,200.885513306,6.91257946528e-06,5618.21142578,0.0129185821861,1,0.058125000447,0,0
0.317677885294,0,0.317677885294,200.885513306,6.91257946528e-06,5618.21142578,0.0129185821861,1,0.058125000447,0,0
0.317580789328,0,0.317580789328,200.799301147,7.92920855019e-06,5618.2109375,0.0128188747913,1,0.058437500149,0,0
0.317580789328,0,0.317580789328,200.799301147,7.92920855019e-06,5618.2109375,0.0128188747913,1,0.058437500149,0,0
0.317496567965,0,0.317496567965,200.72505188,8.37467996462e-06,5618.21191406,0.0128794135526,1,0.058749999851,0,0
0.317496567965,0,0.317496567965,200.72505188,8.37467996462e-06,5618.21191406,0.0128794135526,1,0.058749999851,0,0
0.317398577929,0,0.317398577929,200.638015747,9.05896467884e-06,5618.21044922,0.0128248492256,1,0.059062499553,0,0
0.317398577929,0,0.317398577929,200.638015747,9.05896467884e-06,5618.21044922,0.0128248492256,1,0.059062499553,0,0
0.317315131426,0,0.317315131426,200.564620972,9.37757249631e-06,5618.21191406,0.0128540322185,1,0.0593749992549,0,0
0.317315131426,0,0.317315131426,200.564620972,9.37757249631e-06,5618.21191406,0.0128540322185,1,0.0593749992549,0,0
0.31721675396,0,0.31721675396,200.476989746,1.01792502392e-05,5618.20996094,0.0127869639546,1,0.0596874989569,0,0
0.31721675396,0,0.31721675396,200.476989746,1.01792502392e-05,5618.20996094,0.0127869639546,1,0.0596874989569,0,0
0.317134261131,0,0.317134261131,200.404602051,1.03071733975e-05,5618.21191406,0.012801617384,1,0.0599999986589,0,0
0.317134261131,0,0.317134261131,200.404602051,1.03071733975e-05,5618.21191406,0.012801617384,1,0.0599999986589,0,0
0.317035675049,0,0.317035675049,200.316711426,1.12268189696e-05,5618.20947266,0.0126248970628,1,0.0603124983609,0,0
0.317035675049,0,0.317035675049,200.316711426,1.12268189696e-05,5618.20947266,0.0126248970628,1,0.0603124983609,0,0
0.316955685616,0,0.316955685616,200.245681763,1.08753347376e-05,5618.20849609,0.0126860598102,1,0.0606250017881,0,0
0.316955685616,0,0.316955685616,200.245681763,1.08753347376e-05,5618.20849609,0.0126860598102,1,0.0606250017881,0,0
0.316856235266,0,0.316856235266,200.158172607,1.14604299597e-05,5618.20996094,0.0126961302012,1,0.0609375014901,0,0
0.316856235266,0,0.316856235266,200.158172607,1.14604299597e-05,5618.20996094,0.0126961302012,1,0.0609375014901,0,0
0.316776096821,0,0.316776096821,200.087982178,1.12437301141e-05,5618.21240234,0.0126203438267,1,0.0612500011921,0,0
0.316776096821,0,0.316776096821,200.087982178,1.12437301141e-05,5618.21240234,0.0126203438267,1,0.0612500011921,0,0
0.316677719355,0,0.316677719355,200.000686646,1.12605530376e-05,5618.21142578,0.0125770606101,1,0.0615625008941,0,0
0.316677719355,0,0.316677719355,200.000686646,1.12605530376e-05,5618.21142578,0.0125770606101,1,0.0615625008941,0,0
0.316598206758,0,0.316598206758,199.930526733,1.16051014629e-05,5618.21191406,0.0126235391945,1,0.061875000596,0,0
0.316598206758,0,0.316598206758,199.930526733,1.16051014629e-05,5618.21191406,0.0126235391945,1,0.061875000596,0,0
0.316499173641,0,0.316499173641,199.842712402,1.10571909318e-05,5618.2109375,0.0126877026632,1,0.062187500298,0,0
0.316499173641,0,0.316499173641,199.842712402,1.10571909318e-05,5618.2109375,0.0126877026632,1,0.062187500298,0,0
0.316418766975,0,0.316418766975,199.771820068,1.18416419355e-05,5618.21142578,0.0127862356603,1,0.0625,0,0
0.316418766975,0,0.316418766975,199.771820068,1.18416419355e-05,5618.21142578,0.0127862356603,1,0.0625,0,0
0.316318303347,0,0.316318303347,199.682983398,1.12386896944e-05,5618.2109375,0.0128630055115,1,0.062812499702,0,0
0.316318303347,0,0.316318303347,199.682983398,1.12386896944e-05,5618.2109375,0.0128630055115,1,0.062812499702,0,0
0.316236793995,0,0.316236793995,199.611221313,1.25344240587e-05,5618.21191406,0.0130071025342,1,0.063124999404,0,0
0.316236793995,0,0.316236793995,199.611221313,1.25344240587e-05,5618.21191406,0.0130071025342,1,0.063124999404,0,0
0.316134303808,0,0.316134303808,199.520523071,1.16207456813e-05,5618.21142578,0.0131020080298,1,0.0634374991059,0,0
0.316134303808,0,0.316134303808,199.520523071,1.16207456813e-05,5618.21142578,0.0131020080298,1,0.0634374991059,0,0
0.31605142355,0,0.31605142355,199.447570801,1.24923335534e-05,5618.21240234,0.0132022295147,1,0.0637499988079,0,0
0.31605142355,0,0.31605142355,199.447570801,1.24923335534e-05,5618.21240234,0.0132022295147,1,0.0637499988079,0,0
0.315947502851,0,0.315947502851,199.355728149,1.21421289805e-05,5618.21240234,0.0132320802659,1,0.0640624985099,0,0
0.315947502851,0,0.315947502851,199.355728149,1.21421289805e-05,5618.21240234,0.0132320802659,1,0.0640624985099,0,0
0.31586420536,0,0.31586420536,199.282333374,1.22029678096e-05,5618.21289062,0.0132693452761,1,0.0643749982119,0,0
0.31586420536,0,0.31586420536,199.282333374,1.22029678096e-05,5618.21289062,0.0132693452761,1,0.0643749982119,0,0
0.31575974822,0,0.31575974822,199.190124512,1.13202604552e-05,5618.21289062,0.0133593026549,1,0.0646874979138,0,0
0.31575974822,0,0.31575974822,199.190124512,1.13202604552e-05,5618.21289062,0.0133593026549,1,0.0646874979138,0,0
0.315675199032,0,0.315675199032,199.115707397,9.87561361399e-06,5618.21386719,0.0131801096722,1,0.0649999976158,0,0
0.315675199032,0,0.315675199032,199.115707397,9.87561361399e-06,5618.21386719,0.0131801096722,1,0.0649999976158,0,0
0.315573275089,0,0.315573275089,199.025588989,1.00371662484e-05,5618.21337891,0.0131855793297,1,0.0653124973178,0,0
0.315573275089,0,0.315573275089,199.025588989,1.00371662484e-05,5618.21337891,0.0131855793297,1,0.0653124973178,0,0
0.315488636494,0,0.315488636494,198.951217651,8.58275961946e-06,5618.21435547,0.0130001315847,1,0.0656249970198,0,0
0.315488636494,0,0.315488636494,198.951217651,8.58275961946e-06,5618.21435547,0.0130001315847,1,0.0656249970198,0,0
0.315389364958,0,0.315389364958,198.863327026,9.64469199971e-06,5618.21337891,0.0128829618916,1,0.0659374967217,0,0
0.315389364958,0,0.315389364958,198.863327026,9.64469199971e-06,5618.21337891,0.0128829618916,1,0.0659374967217,0,0
0.315306395292,0,0.315306395292,198.790161133,9.04547414393e-06,5618.21386719,0.0128211742267,1,0.0662499964237,0,0
0.315306395292,0,0.315306395292,198.790161133,9.04547414393e-06,5618.21386719,0.0128211742267,1,0.0662499964237,0,0
0.315207988024,0,0.315207988024,198.703308105,1.06962706923e-05,5618.21386719,0.0126552833244,1,0.0665625035763,0,0
0.315207988024,0,0.315207988024,198.703308105,1.06962706923e-05,5618.21386719,0.0126552833244,1,0.0665625035763,0,0
0.315127372742,0,0.315127372742,198.63243103,1.03859956653e-05,5618.21435547,0.0126302270219,1,0.0668750032783,0,0
0.315127372742,0,0.315127372742,198.63243103,1.03859956653e-05,5618.21435547,0.0126302270219,1,0.0668750032783,0,0
0.315029352903,0,0.315029352903,198.545974731,1.15299935715e-05,5618.21484375,0.0125120431185,1,0.0671875029802,0,0
0.315029352903,0,0.315029352903,198.545974731,1.15299935715e-05,5618.21484375,0.0125120431185,1,0.0671875029802,0,0
0.314950406551,0,0.314950406551,198.476638794,1.21936318465e-05,5618.21582031,0.0125777143985,1,0.0675000026822,0,0
0.314950406551,0,0.314950406551,198.476638794,1.21936318465e-05,5618.21582031,0.0125777143985,1,0.0675000026822,0,0
0.314851462841,0,0.314851462841,198.389205933,1.26050572362e-05,5618.21533203,0.0125210965052,1,0.0678125023842,0,0
0.314851462841,0,0.314851462841,198.389205933,1.26050572362e-05,5618.21533203,0.0125210965052,1,0.0678125023842,0,0
0.314773321152,0,0.314773321152,198.320617676,1.30788885144e-05,5618.21630859,0.012586960569,1,0.0681250020862,0,0
0.314773321152,0,0.314773321152,198.320617676,1.30788885144e-05,5618.21630859,0.012586960569,1,0.0681250020862,0,0
0.314673423767,0,0.314673423767,198.232299805,1.23765476019e-05,5618.21533203,0.012671017088,1,0.0684375017881,0,0
0.314673423767,0,0.314673423767,198.232299805,1.23765476019e-05,5618.21533203,0.012671017088,1,0.0684375017881,0,0
0.314594089985,0,0.314594089985,198.162765503,1.30960906972e-05,5618.21679688,0.0127844670787,1,0.0687500014901,0,0
0.314594089985,0,0.314594089985,198.162765503,1.30960906972e-05,5618.21679688,0.0127844670787,1,0.0687500014901,0,0
0.314492583275,0,0.314492583275,198.073043823,1.07330370156e-05,5618.21630859,0.0130328070372,1,0.0690625011921,0,0
0.314492583275,0,0.314492583275,198.073043823,1.07330370156e-05,5618.21630859,0.0130328070372,1,0.0690625011921,0,0
0.314409732819,0,0.314409732819,198.000457764,1.01519563032e-05,5618.21777344,0.012971168384,1,0.0693750008941,0,0
0.314409732819,0,0.314409732819,198.000457764,1.01519563032e-05,5618.21777344,0.012971168384,1,0.0693750008941,0,0
0.314309090376,0,0.314309090376,197.911468506,8.02759950602e-06,5618.21679688,0.0132101876661,1,0.069687500596,0,0
0.314309090376,0,0.314309090376,197.911468506,8.02759950602e-06,5618.21679688,0.0132101876661,1,0.069687500596,0,0
0.314222812653,0,0.314222812653,197.835784912,7.15364376447e-06,5618.21826172,0.0131440870464,1,0.070000000298,0,0
0.314222812653,0,0.314222812653,197.835784912,7.15364376447e-06,5618.21826172,0.0131440870464,1,0.070000000298,0,0
0.314123123884,0,0.314123123884,197.748092651,5.7218467191e-06,5618.21875,0.0132543100044,1,0.0703125,0,0
0.314123123884,0,0.314123123884,197.748092651,5.7218467191e-06,5618.21875,0.0132543100044,1,0.0703125,0,0
0.31403529644,0,0.31403529644,197.670394897,3.96441828343e-06,5618.21777344,0.0130253685638,1,0.070624999702,0,0
0.31403529644,0,0.31403529644,197.670394897,3.96441828343e-06,5618.21777344,0.0130253685638,1,0.070624999702,0,0
0.313938856125,0,0.313938856125,197.585174561,3.1022341318e-06,5618.21679688,0.013176696375,1,0.070937499404,0,0
0.313938856125,0,0.313938856125,197.585174561,3.1022341318e-06,5618.21679688,0.013176696375,1,0.070937499404,0,0
0.313848853111,0,0.313848853111,197.506225586,8.21424180231e-07,5618.21777344,0.0129556059837,1,0.0712499991059,0,0
0.313848853111,0,0.313848853111,197.506225586,8.21424180231e-07,5618.21777344,0.0129556059837,1,0.0712499991059,0,0
0.313755571842,0,0.313755571842,197.424255371,5.14520763772e-07,5618.21875,0.0129871452227,1,0.0715624988079,0,0
0.313755571842,0,0.313755571842,197.424255371,5.14520763772e-07,5618.21875,0.0129871452227,1,0.0715624988079,0,0
0.313665121794,0,0.313665121794,197.344772339,1.72067859694e-06,5618.21923828,0.0127357942984,1,0.0718749985099,0,0
0.313665121794,0,0.313665121794,197.344772339,1.72067859694e-06,5618.21923828,0.0127357942984,1,0.0718749985099,0,0
0.313575416803,0,0.313575416803,197.265930176,2.2797926249e-06,5618.21972656,0.0127803636715,1,0.0721874982119,0,0
0.313575416803,0,0.313575416803,197.265930176,2.2797926249e-06,5618.21972656,0.0127803636715,1,0.0721874982119,0,0
0.313484340906,0,0.313484340906,197.185577393,4.14000260207e-06,5618.21923828,0.0125593831763,1,0.0724999979138,0,0
0.313484340906,0,0.313484340906,197.185577393,4.14000260207e-06,5618.21923828,0.0125593831763,1,0.0724999979138,0,0
0.313397794962,0,0.313397794962,197.109298706,5.21092306371e-06,5618.21875,0.012696874328,1,0.0728124976158,0,0
0.313397794962,0,0.313397794962,197.109298706,5.21092306371e-06,5618.21875,0.012696874328,1,0.0728124976158,0,0
0.313304752111,0,0.313304752111,197.027297974,6.19002776148e-06,5618.21875,0.0125945694745,1,0.0731249973178,0,0
0.313304752111,0,0.313304752111,197.027297974,6.19002776148e-06,5618.21875,0.0125945694745,1,0.0731249973178,0,0
0.313219636679,0,0.313219636679,196.95249939,7.45296256355e-06,5618.21875,0.0127524631098,1,0.0734374970198,0,0
0.313219636679,0,0.313219636679,196.95249939,7.45296256355e-06,5618.21875,0.0127524631098,1,0.0734374970198,0,0
0.313124358654,0,0.313124358654,196.868606567,7.80596565164e-06,5618.21875,0.0127114849165,1,0.0737499967217,0,0
0.313124358654,0,0.313124358654,196.868606567,7.80596565164e-06,5618.21875,0.0127114849165,1,0.0737499967217,0,0
0.313039839268,0,0.313039839268,196.794387817,9.13779422262e-06,5618.21923828,0.0128535469994,1,0.0740624964237,0,0
0.313039839268,0,0.313039839268,196.794387817,9.13779422262e-06,5618.21923828,0.0128535469994,1,0.0740624964237,0,0
0.312942534685,0,0.312942534685,196.70866394,9.6001649581e-06,5618.21875,0.0128018260002,1,0.0743750035763,0,0
0.312942534685,0,0.312942534685,196.70866394,9.6001649581e-06,5618.21875,0.0128018260002,1,0.0743750035763,0,0
0.312858760357,0,0.312858760357,196.635101318,1.08254471343e-05,5618.21972656,0.0129329254851,1,0.0746875032783,0,0
0.312858760357,0,0.312858760357,196.635101318,1.08254471343e-05,5618.21972656,0.0129329254851,1,0.0746875032783,0,0
0.312759578228,0,0.312759578228,196.547714233,1.17087147373e-05,5618.21875,0.0128421830013,1,0.0750000029802,0,0
0.312759578228,0,0.312759578228,196.547714233,1.17087147373e-05,5618.21875,0.0128421830013,1,0.0750000029802,0,0
0.3126770854,0,0.3126770854,196.475357056,1.27709608932e-05,5618.21972656,0.0129587752745,1,0.0753125026822,0,0
0.3126770854,0,0.3126770854,196.475357056,1.27709608932e-05,5618.21972656,0.0129587752745,1,0.0753125026822,0,0
0.312576264143,0,0.312576264143,196.386489868,1.41005602927e-05,5618.21923828,0.0128246592358,1,0.0756250023842,0,0
0.312576264143,0,0.312576264143,196.386489868,1.41005602927e-05,5618.21923828,0.0128246592358,1,0.0756250023842,0,0
0.312495678663,0,0.312495678663,196.315872192,1.52472639456e-05,5618.21972656,0.0129543589428,1,0.0759375020862,0,0
0.312495678663,0,0.312495678663,196.315872192,1.52472639456e-05,5618.21972656,0.0129543589428,1,0.0759375020862,0,0
0.312393009663,0,0.312393009663,196.225357056,1.68620572367e-05,5618.21923828,0.0127882771194,1,0.0762500017881,0,0
0.312393009663,0,0.312393009663,196.225357056,1.68620572367e-05,5618.21923828,0.0127882771194,1,0.0762500017881,0,0
0.312314778566,0,0.312314778566,196.156890869,1.80481074494e-05,5618.22021484,0.0129216983914,1,0.0765625014901,0,0
0.312314778566,0,0.312314778566,196.156890869,1.80481074494e-05,5618.22021484,0.0129216983914,1,0.0765625014901,0,0
0.312210202217,0,0.312210202217,196.064605713,1.951124068e-05,5618.21875,0.0127440132201,1,0.0768750011921,0,0
0.312210202217,0,0.312210202217,196.064605713,1.951124068e-05,5618.21875,0.0127440132201,1,0.0768750011921,0,0
0.312134504318,0,0.312134504318,195.998199463,2.03763465834e-05,5618.21923828,0.0128544066101,1,0.0771875008941,0,0
0.312134504318,0,0.312134504318,195.998199463,2.03763465834e-05,5618.21923828,0.0128544066101,1,0.0771875008941,0,0
0.312028348446,0,0.312028348446,195.904556274,2.14698102354e-05,5618.21826172,0.0127342185006,1,0.077500000596,0,0
0.312028348446,0,0.312028348446,195.904556274,2.14698102354e-05,5618.21826172,0.0127342185006,1,0.077500000596,0,0
0.311954379082,0,0.311954379082,195.839782715,2.1959971491e-05,5618.21875,0.0128044523299,1,0.077812500298,0,0
0.311954379082,0,0.311954379082,195.839782715,2.1959971491e-05,5618.21875,0.0128044523299,1,0.077812500298,0,0
0.311847239733,0,0.311847239733,195.745407104,2.28356402658e-05,5618.21826172,0.0127064501867,1,0.078125,0,0
0.311847239733,0,0.311847239733,195.745407104,2.28356402658e-05,5618.21826172,0.0127064501867,1,0.078125,0,0
0.311774641275,0,0.311774641275,195.681976318,2.32147722272e-05,5618.21923828,0.0127427708358,1,0.078437499702,0,0
0.311774641275,0,0.311774641275,195.681976318,2.32147722272e-05,5618.21923828,0.0127427708358,1,0.078437499702,0,0
0.311666995287,0,0.311666995287,195.587127686,2.40716490225e-05,5618.21826172,0.0126277282834,1,0.078749999404,0,0
0.311666995287,0,0.311666995287,195.587127686,2.40716490225e-05,5618.21826172,0.0126277282834,1,0.078749999404,0,0
0.311596035957,0,0.311596035957,195.524993896,2.45821920544e-05,5618.21875,0.0126760853454,1,0.0790624991059,0,0
0.311596035957,0,0.311596035957,195.524993896,2.45821920544e-05,5618.21875,0.0126760853454,1,0.0790624991059,0,0
0.311487674713,0,0.311487674713,195.429519653,2.55121030932e-05,5618.21777344,0.0125832697377,1,0.0793749988079,0,0
0.311487674713,0,0.311487674713,195.429519653,2.55121030932e-05,5618.21777344,0.0125832697377,1,0.0793749988079,0,0
0.311418056488,0,0.311418056488,195.368774414,2.61830664385e-05,5618.21923828,0.0126611879095,1,0.0796874985099,0,0
0.311418056488,0,0.311418056488,195.368774414,2.61830664385e-05,5618.21923828,0.0126611879095,1,0.0796874985099,0,0
0.311308592558,0,0.311308592558,195.272445679,2.71457756753e-05,5618.21826172,0.0125520480797,1,0.0799999982119,0,0
0.311308592558,0,0.311308592558,195.272445679,2.71457756753e-05,5618.21826172,0.0125520480797,1,0.0799999982119,0,0
0.311240524054,0,0.311240524054,195.213104248,2.7848083846e-05,5618.22021484,0.0126223023981,1,0.0803124979138,0,0
0.311240524054,0,0.311240524054,195.213104248,2.7848083846e-05,5618.22021484,0.0126223023981,1,0.0803124979138,0,0
0.311130076647,0,0.311130076647,195.115814209,2.87531292997e-05,5618.21875,0.0125263053924,1,0.0806249976158,0,0
0.311130076647,0,0.311130076647,195.115814209,2.87531292997e-05,5618.21875,0.0125263053924,1,0.0806249976158,0,0
0.311063349247,0,0.311063349247,195.057769775,2.94612364087e-05,5618.22070312,0.0125979417935,1,0.0809374973178,0,0
0.311063349247,0,0.311063349247,195.057769775,2.94612364087e-05,5618.22070312,0.0125979417935,1,0.0809374973178,0,0
0.310951888561,0,0.310951888561,194.959457397,3.0233311918e-05,5618.21875,0.0125086018816,1,0.0812499970198,0,0
0.310951888561,0,0.310951888561,194.959457397,3.0233311918e-05,5618.21875,0.0125086018816,1,0.0812499970198,0,0
0.310886442661,0,0.310886442661,194.902450562,3.10213072225e-05,5618.22070312,0.0126178860664,1,0.0815624967217,0,0
0.310886442661,0,0.310886442661,194.902450562,3.10213072225e-05,5618.22070312,0.0126178860664,1,0.0815624967217,0,0
0.310773402452,0,0.310773402452,194.802993774,3.16464902426e-05,5618.21972656,0.0125460401177,1,0.0818749964237,0,0
0.310773402452,0,0.310773402452,194.802993774,3.16464902426e-05,5618.21972656,0.0125460401177,1,0.0818749964237,0,0
0.310708999634,0,0.310708999634,194.746826172,3.24529610225e-05,5618.22070312,0.0126311061904,1,0.0821875035763,0,0
0.310708999634,0,0.310708999634,194.746826172,3.24529610225e-05,5618.22070312,0.0126311061904,1,0.0821875035763,0,0
0.31059473753,0,0.31059473753,194.646240234,3.30748516717e-05,5618.21923828,0.0125686367974,1,0.0825000032783,0,0
0.31059473753,0,0.31059473753,194.646240234,3.30748516717e-05,5618.21923828,0.0125686367974,1,0.0825000032783,0,0
0.310531228781,0,0.310531228781,194.591003418,3.36670127581e-05,5618.22119141,0.0125924581662,1,0.0828125029802,0,0
0.310531228781,0,0.310531228781,194.591003418,3.36670127581e-05,5618.22119141,0.0125924581662,1,0.0828125029802,0,0
0.310416638851,0,0.310416638851,194.489654541,3.45313274011e-05,5618.21826172,0.0124423326924,1,0.0831250026822,0,0
0.310416638851,0,0.310416638851,194.489654541,3.45313274011e-05,5618.21826172,0.0124423326924,1,0.0831250026822,0,0
0.310355246067,0,0.310355246067,194.435791016,3.47708773916e-05,5618.21777344,0.0125011103228,1,0.0834375023842,0,0
0.310355246067,0,0.310355246067,194.435791016,3.47708773916e-05,5618.21777344,0.0125011103228,1,0.0834375023842,0,0
0.310239821672,0,0.310239821672,194.334228516,3.59228324669e-05,5618.21679688,0.0124111855403,1,0.0837500020862,0,0
0.310239821672,0,0.310239821672,194.334228516,3.59228324669e-05,5618.21679688,0.0124111855403,1,0.0837500020862,0,0
0.310179740191,0,0.310179740191,194.282165527,3.59860969184e-05,5618.21923828,0.0124303400517,1,0.0840625017881,0,0
0.310179740191,0,0.310179740191,194.282165527,3.59860969184e-05,5618.21923828,0.0124303400517,1,0.0840625017881,0,0
0.310064017773,0,0.310064017773,194.180587769,3.70620655303e-05,5618.21826172,0.0122909080237,1,0.0843750014901,0,0
0.310064017773,0,0.310064017773,194.180587769,3.70620655303e-05,5618.21826172,0.0122909080237,1,0.0843750014901,0,0
0.310005903244,0,0.310005903244,194.130187988,3.73386392312e-05,5618.22070312,0.0122888125479,1,0.0846875011921,0,0
0.310005903244,0,0.310005903244,194.130187988,3.73386392312e-05,5618.22070312,0.0122888125479,1,0.0846875011921,0,0
0.309890240431,0,0.309890240431,194.028213501,3.80088677048e-05,5618.21826172,0.0121852234006,1,0.0850000008941,0,0
0.309890240431,0,0.309890240431,194.028213501,3.80088677048e-05,5618.21826172,0.0121852234006,1,0.0850000008941,0,0
0.309833586216,0,0.309833586216,193.978851318,3.87246036553e-05,5618.21923828,0.0122742289677,1,0.085312500596,0,0
0.309833586216,0,0.309833586216,193.978851318,3.87246036553e-05,5618.21923828,0.0122742289677,1,0.085312500596,0,0
0.309716671705,0,0.309716671705,193.875869751,3.89901397284e-05,5618.21728516,0.0122543703765,1,0.085625000298,0,0
0.309716671705,0,0.309716671705,193.875869751,3.89901397284e-05,5618.21728516,0.0122543703765,1,0.085625000298,0,0
0.309660285711,0,0.309660285711,193.826904297,4.00650897063e-05,5618.21875,0.0123865446076,1,0.0859375,0,0
0.309660285711,0,0.309660285711,193.826904297,4.00650897063e-05,5618.21875,0.0123865446076,1,0.0859375,0,0
0.309541493654,0,0.309541493654,193.722427368,4.01789984608e-05,5618.21728516,0.0123781589791,1,0.086249999702,0,0
0.309541493654,0,0.309541493654,193.722427368,4.01789984608e-05,5618.21728516,0.0123781589791,1,0.086249999702,0,0
0.30948522687,0,0.30948522687,193.673629761,4.14073438151e-05,5618.21923828,0.0125119639561,1,0.086562499404,0,0
0.30948522687,0,0.30948522687,193.673629761,4.14073438151e-05,5618.21923828,0.0125119639561,1,0.086562499404,0,0
0.309364527464,0,0.309364527464,193.567459106,4.15783651988e-05,5618.21777344,0.0124943973497,1,0.0868749991059,0,0
0.309364527464,0,0.309364527464,193.567459106,4.15783651988e-05,5618.21777344,0.0124943973497,1,0.0868749991059,0,0
0.3093085289,0,0.3093085289,193.518875122,4.27912709711e-05,5618.21923828,0.0126310121268,1,0.0871874988079,0,0
0.3093085289,0,0.3093085289,193.518875122,4.27912709711e-05,5618.21923828,0.0126310121268,1,0.0871874988079,0,0
0.309185862541,0,0.309185862541,193.410995483,4.30527907156e-05,5618.21777344,0.0126083157957,1,0.0874999985099,0,0
0.309185862541,0,0.309185862541,193.410995483,4.30527907156e-05,5618.21777344,0.0126083157957,1,0.0874999985099,0,0
0.309130191803,0,0.309130191803,193.362716675,4.41761658294e-05,5618.21923828,0.012737667188,1,0.0878124982119,0,0
0.309130191803,0,0.309130191803,193.362716675,4.41761658294e-05,5618.21923828,0.012737667188,1,0.0878124982119,0,0
0.3090056777,0,0.3090056777,193.253265381,4.45186778961e-05,5618.21777344,0.0127071784809,1,0.0881249979138,0,0
0.3090056777,0,0.3090056777,193.253265381,4.45186778961e-05,5618.21777344,0.0127071784809,1,0.0881249979138,0,0
0.308950453997,0,0.308950453997,193.20539856,4.54857035947e-05,5618.21923828,0.0128179145977,1,0.0884374976158,0,0
0.308950453997,0,0.308950453997,193.20539856,4.54857035947e-05,5618.21923828,0.0128179145977,1,0.0884374976158,0,0
0.308824360371,0,0.308824360371,193.094573975,4.59571383544e-05,5618.21777344,0.0127711016685,1,0.0887499973178,0,0
0.308824360371,0,0.308824360371,193.094573975,4.59571383544e-05,5618.21777344,0.0127711016685,1,0.0887499973178,0,0
0.308769792318,0,0.308769792318,193.047332764,4.66273922939e-05,5618.21972656,0.0128464438021,1,0.0890624970198,0,0
0.308769792318,0,0.308769792318,193.047332764,4.66273922939e-05,5618.21972656,0.0128464438021,1,0.0890624970198,0,0
0.308642655611,0,0.308642655611,192.935577393,4.73506443086e-05,5618.21777344,0.012770537287,1,0.0893749967217,0,0
0.308642655611,0,0.308642655611,192.935577393,4.73506443086e-05,5618.21777344,0.012770537287,1,0.0893749967217,0,0
0.308589160442,0,0.308589160442,192.889312744,4.7627461754e-05,5618.21972656,0.0128009654582,1,0.0896874964237,0,0
0.308589160442,0,0.308589160442,192.889312744,4.7627461754e-05,5618.21972656,0.0128009654582,1,0.0896874964237,0,0
0.3084615767,0,0.3084615767,192.777191162,4.86849421577e-05,5618.21777344,0.0126862609759,1,0.0900000035763,0,0
0.3084615767,0,0.3084615767,192.777191162,4.86849421577e-05,5618.21777344,0.0126862609759,1,0.0900000035763,0,0
0.308409720659,0,0.308409720659,192.732345581,4.858223474e-05,5618.21972656,0.012675980106,1,0.0903125032783,0,0
0.308409720659,0,0.308409720659,192.732345581,4.858223474e-05,5618.21972656,0.012675980106,1,0.0903125032783,0,0
0.308282256126,0,0.308282256126,192.620376587,4.99654488522e-05,5618.21777344,0.0125305587426,1,0.0906250029802,0,0
0.308282256126,0,0.308282256126,192.620376587,4.99654488522e-05,5618.21777344,0.0125305587426,1,0.0906250029802,0,0
0.308232486248,0,0.308232486248,192.577392578,4.9591435527e-05,5618.22021484,0.0124915232882,1,0.0909375026822,0,0
0.308232486248,0,0.308232486248,192.577392578,4.9591435527e-05,5618.22021484,0.0124915232882,1,0.0909375026822,0,0
0.308105587959,0,0.308105587959,192.465927124,5.12231417815e-05,5618.21826172,0.012325505726,1,0.0912500023842,0,0
0.308105587959,0,0.308105587959,192.465927124,5.12231417815e-05,5618.21826172,0.012325505726,1,0.0912500023842,0,0
0.308058172464,0,0.308058172464,192.425033569,5.08588054799e-05,5618.22021484,0.0122912917286,1,0.0915625020862,0,0
0.308058172464,0,0.308058172464,192.425033569,5.08588054799e-05,5618.22021484,0.0122912917286,1,0.0915625020862,0,0
0.307931780815,0,0.307931780815,192.313995361,5.24053575646e-05,5618.21826172,0.0121397599578,1,0.0918750017881,0,0
0.307931780815,0,0.307931780815,192.313995361,5.24053575646e-05,5618.21826172,0.0121397599578,1,0.0918750017881,0,0
0.307886511087,0,0.307886511087,192.274993896,5.24675451743e-05,5618.22021484,0.0121617699042,1,0.0921875014901,0,0
0.307886511087,0,0.307886511087,192.274993896,5.24675451743e-05,5618.22021484,0.0121617699042,1,0.0921875014901,0,0
0.307759791613,0,0.307759791613,192.16368103,5.33700222149e-05,5618.21826172,0.0120874242857,1,0.0925000011921,0,0
0.307759791613,0,0.307759791613,192.16368103,5.33700222149e-05,5618.21826172,0.0120874242857,1,0.0925000011921,0,0
0.307715594769,0,0.307715594769,192.12562561,5.41494882782e-05,5618.22070312,0.0121935298666,1,0.0928125008941,0,0
0.307715594769,0,0.307715594769,192.12562561,5.41494882782e-05,5618.22070312,0.0121935298666,1,0.0928125008941,0,0
0.307587355375,0,0.307587355375,192.013046265,5.41827721463e-05,5618.21875,0.0122101483867,1,0.093125000596,0,0
0.307587355375,0,0.307587355375,192.013046265,5.41827721463e-05,5618.21875,0.0122101483867,1,0.093125000596,0,0
0.307542920113,0,0.307542920113,191.974838257,5.54383768758e-05,5618.22070312,0.0123491054401,1,0.093437500298,0,0
0.307542920113,0,0.307542920113,191.974838257,5.54383768758e-05,5618.22070312,0.0123491054401,1,0.093437500298,0,0
0.307412713766,0,0.307412713766,191.860488892,5.52259189135e-05,5618.21875,0.0123740797862,1,0.09375,0,0
0.307412713766,0,0.307412713766,191.860488892,5.52259189135e-05,5618.21875,0.0123740797862,1,0.09375,0,0
0.307367920876,0,0.307367920876,191.821990967,5.61315755476e-05,5618.22119141,0.0124602811411,1,0.094062499702,0,0
0.307367920876,0,0.307367920876,191.821990967,5.61315755476e-05,5618.22119141,0.0124602811411,1,0.094062499702,0,0
0.307236492634,0,0.307236492634,191.706573486,5.66587950743e-05,5618.21875,0.0123780239373,1,0.094374999404,0,0
0.307236492634,0,0.307236492634,191.706573486,5.66587950743e-05,5618.21875,0.0123780239373,1,0.094374999404,0,0
0.307192862034,0,0.307192862034,191.669021606,5.67438546568e-05,5618.22070312,0.0123740257695,1,0.0946874991059,0,0
0.307192862034,0,0.307192862034,191.669021606,5.67438546568e-05,5618.22070312,0.0123740257695,1,0.0946874991059,0,0
0.307061493397,0,0.307061493397,191.553604126,5.7756442402e-05,5618.21826172,0.0122587485239,1,0.0949999988079,0,0
0.307061493397,0,0.307061493397,191.553604126,5.7756442402e-05,5618.21826172,0.0122587485239,1,0.0949999988079,0,0
0.307019501925,0,0.307019501925,191.517486572,5.83751971135e-05,5618.22021484,0.0123670184985,1,0.0953124985099,0,0
0.307019501925,0,0.307019501925,191.517486572,5.83751971135e-05,5618.22021484,0.0123670184985,1,0.0953124985099,0,0
0.306886583567,0,0.306886583567,191.400894165,5.76074126002e-05,5618.21826172,0.0124887181446,1,0.0956249982119,0,0
0.306886583567,0,0.306886583567,191.400894165,5.76074126002e-05,5618.21826172,0.0124887181446,1,0.0956249982119,0,0
0.30684286356,0,0.30684286356,191.363449097,6.03487351327e-05,5618.22070312,0.0127783063799,1,0.0959374979138,0,0
0.30684286356,0,0.30684286356,191.363449097,6.03487351327e-05,5618.22070312,0.0127783063799,1,0.0959374979138,0,0
0.306705832481,0,0.306705832481,191.243286133,5.97036123509e-05,5618.21875,0.0127605479211,1,0.0962499976158,0,0
0.306705832481,0,0.306705832481,191.243286133,5.97036123509e-05,5618.21875,0.0127605479211,1,0.0962499976158,0,0
0.306662350893,0,0.306662350893,191.20602417,5.77627361054e-05,5618.22119141,0.012460696511,1,0.0965624973178,0,0
0.306662350893,0,0.306662350893,191.20602417,5.77627361054e-05,5618.22119141,0.012460696511,1,0.0965624973178,0,0
0.306529611349,0,0.306529611349,191.089401245,6.21302897343e-05,5618.21826172,0.0119773168117,1,0.0968749970198,0,0
0.306529611349,0,0.306529611349,191.089401245,6.21302897343e-05,5618.21826172,0.0119773168117,1,0.0968749970198,0,0
0.306493014097,0,0.306493014097,191.058013916,6.04399465374e-05,5618.22021484,0.0118670063093,1,0.0971874967217,0,0
0.306493014097,0,0.306493014097,191.058013916,6.04399465374e-05,5618.22021484,0.0118670063093,1,0.0971874967217,0,0
0.306361824274,0,0.306361824274,190.942871094,6.05275381531e-05,5618.21777344,0.0118485670537,1,0.0974999964237,0,0
0.306361824274,0,0.306361824274,190.942871094,6.05275381531e-05,5618.21777344,0.0118485670537,1,0.0974999964237,0,0
0.306325495243,0,0.306325495243,190.911773682,5.89837763982e-05,5618.22021484,0.0117125585675,1,0.0978125035763,0,0
0.306325495243,0,0.306325495243,190.911773682,5.89837763982e-05,5618.22021484,0.0117125585675,1,0.0978125035763,0,0
0.306196212769,0,0.306196212769,190.798446655,5.81590720685e-05,5618.21777344,0.0118488073349,1,0.0981250032783,0,0
0.306196212769,0,0.306196212769,190.798446655,5.81590720685e-05,5618.21777344,0.0118488073349,1,0.0981250032783,0,0
0.306157946587,0,0.306157946587,190.765716553,5.84255285503e-05,5618.22021484,0.0118715502322,1,0.0984375029802,0,0
0.306157946587,0,0.306157946587,190.765716553,5.84255285503e-05,5618.22021484,0.0118715502322,1,0.0984375029802,0,0
0.306028366089,0,0.306028366089,190.652145386,5.7709934481e-05,5618.21826172,0.0119746439159,1,0.0987500026822,0,0
0.306028366089,0,0.306028366089,190.652145386,5.7709934481e-05,5618.21826172,0.0119746439159,1,0.0987500026822,0,0
0.305988639593,0,0.305988639593,190.618118286,5.87415488553e-05,5618.22070312,0.0120772048831,1,0.0990625023842,0,0
0.305988639593,0,0.305988639593,190.618118286,5.87415488553e-05,5618.22070312,0.0120772048831,1,0.0990625023842,0,0
0.305857598782,0,0.305857598782,190.50328064,5.85422712902e-05,5618.21826172,0.0121036618948,1,0.0993750020862,0,0
0.305857598782,0,0.305857598782,190.50328064,5.85422712902e-05,5618.21826172,0.0121036618948,1,0.0993750020862,0,0
0.305817484856,0,0.305817484856,190.468933105,5.92207506998e-05,5618.22070312,0.0121685490012,1,0.0996875017881,0,0
0.305817484856,0,0.305817484856,190.468933105,5.92207506998e-05,5618.22070312,0.0121685490012,1,0.0996875017881,0,0
0.305685520172,0,0.305685520172,190.353240967,5.9352722019e-05,5618.21826172,0.0121421506628,1,0.10000000149,0,0
0.305685520172,0,0.305685520172,190.353240967,5.9352722019e-05,5618.21826172,0.0121421506628,1,0.10000000149,0,0
0.305645793676,0,0.305645793676,190.319152832,5.96297504671e-05,5618.22021484,0.0121785802767,1,0.100312501192,0,0
0.305645793676,0,0.305645793676,190.319152832,5.96297504671e-05,5618.22021484,0.0121785802767,1,0.100312501192,0,0
0.305513292551,0,0.305513292551,190.203079224,5.96729878453e-05,5618.21777344,0.012175431475,1,0.100625000894,0,0
0.305513292551,0,0.305513292551,190.203079224,5.96729878453e-05,5618.21777344,0.012175431475,1,0.100625000894,0,0
0.30547362566,0,0.30547362566,190.169082642,5.99568847974e-05,5618.22021484,0.0122188292444,1,0.100937500596,0,0
0.30547362566,0,0.30547362566,190.169082642,5.99568847974e-05,5618.22021484,0.0122188292444,1,0.100937500596,0,0
0.305340498686,0,0.305340498686,190.052581787,5.96754834987e-05,5618.21826172,0.0122554507107,1,0.101250000298,0,0
0.305340498686,0,0.305340498686,190.052581787,5.96754834987e-05,5618.21826172,0.0122554507107,1,0.101250000298,0,0
0.305300295353,0,0.305300295353,190.018173218,6.03756852797e-05,5618.22070312,0.0123350545764,1,0.1015625,0,0
0.305300295353,0,0.305300295353,190.018173218,6.03756852797e-05,5618.22070312,0.0123350545764,1,0.1015625,0,0
0.305166065693,0,0.305166065693,189.900695801,5.98482693022e-05,5618.21826172,0.0124074239284,1,0.101874999702,0,0
0.305166065693,0,0.305166065693,189.900695801,5.98482693022e-05,5618.21826172,0.0124074239284,1,0.101874999702,0,0
0.305124819279,0,0.305124819279,189.865386963,6.11350260442e-05,5618.22070312,0.0125610912219,1,0.102187499404,0,0
0.305124819279,0,0.305124819279,189.865386963,6.11350260442e-05,5618.22070312,0.0125610912219,1,0.102187499404,0,0
0.304988414049,0,0.304988414049,189.746078491,6.00499515713e-05,5618.21875,0.0127390045673,1,0.102499999106,0,0
0.304988414049,0,0.304988414049,189.746078491,6.00499515713e-05,5618.21875,0.0127390045673,1,0.102499999106,0,0
0.304944634438,0,0.304944634438,189.708633423,6.36057957308e-05,5618.22167969,0.0131801879033,1,0.102812498808,0,0
0.304944634438,0,0.304944634438,189.708633423,6.36057957308e-05,5618.22167969,0.0131801879033,1,0.102812498808,0,0
0.304801940918,0,0.304801940918,189.583892822,5.96216414124e-05,5618.21972656,0.0136578083038,1,0.10312499851,0,0
0.304801940918,0,0.304801940918,189.583892822,5.96216414124e-05,5618.21972656,0.0136578083038,1,0.10312499851,0,0
0.304751336575,0,0.304751336575,189.540603638,6.40176149318e-05,5618.22265625,0.0140298362821,1,0.103437498212,0,0
0.304751336575,0,0.304751336575,189.540603638,6.40176149318e-05,5618.22265625,0.0140298362821,1,0.103437498212,0,0
0.304603338242,0,0.304603338242,189.411178589,6.5753753006e-05,5618.22021484,0.0137021550909,1,0.103749997914,0,0
0.304603338242,0,0.304603338242,189.411178589,6.5753753006e-05,5618.22021484,0.0137021550909,1,0.103749997914,0,0
0.304557442665,0,0.304557442665,189.371887207,6.01680330874e-05,5618.22265625,0.0130643211305,1,0.104062497616,0,0
0.304557442665,0,0.304557442665,189.371887207,6.01680330874e-05,5618.22265625,0.0130643211305,1,0.104062497616,0,0
0.304418504238,0,0.304418504238,189.250305176,6.55943731545e-05,5618.22021484,0.0125195654109,1,0.104374997318,0,0
0.304418504238,0,0.304418504238,189.250305176,6.55943731545e-05,5618.22021484,0.0125195654109,1,0.104374997318,0,0
0.304380357265,0,0.304380357265,189.217697144,6.30335125607e-05,5618.22216797,0.0123018873855,1,0.10468749702,0,0
0.304380357265,0,0.304380357265,189.217697144,6.30335125607e-05,5618.22216797,0.0123018873855,1,0.10468749702,0,0
0.304244548082,0,0.304244548082,189.098907471,6.42176455585e-05,5618.22021484,0.0121412007138,1,0.104999996722,0,0
0.304244548082,0,0.304244548082,189.098907471,6.42176455585e-05,5618.22021484,0.0121412007138,1,0.104999996722,0,0
0.304208666086,0,0.304208666086,189.068313599,6.09974085819e-05,5618.22216797,0.0118203414604,1,0.105312496424,0,0
0.304208666086,0,0.304208666086,189.068313599,6.09974085819e-05,5618.22216797,0.0118203414604,1,0.105312496424,0,0
0.304077416658,0,0.304077416658,188.953582764,6.11979339737e-05,5618.22021484,0.0118050454184,1,0.105625003576,0,0
0.304077416658,0,0.304077416658,188.953582764,6.11979339737e-05,5618.22021484,0.0118050454184,1,0.105625003576,0,0
0.304041773081,0,0.304041773081,188.923156738,5.88340808463e-05,5618.22265625,0.0115463417023,1,0.105937503278,0,0
0.304041773081,0,0.304041773081,188.923156738,5.88340808463e-05,5618.22265625,0.0115463417023,1,0.105937503278,0,0
0.303914189339,0,0.303914189339,188.811676025,5.89669107285e-05,5618.22021484,0.0115481605753,1,0.10625000298,0,0
0.303914189339,0,0.303914189339,188.811676025,5.89669107285e-05,5618.22021484,0.0115481605753,1,0.10625000298,0,0
0.303878515959,0,0.303878515959,188.781219482,5.76284983254e-05,5618.22265625,0.0114057129249,1,0.106562502682,0,0
0.303878515959,0,0.303878515959,188.781219482,5.76284983254e-05,5618.22265625,0.0114057129249,1,0.106562502682,0,0
0.303752958775,0,0.303752958775,188.671539307,5.74469122512e-05,5618.22070312,0.0114484205842,1,0.106875002384,0,0
0.303752958775,0,0.303752958775,188.671539307,5.74469122512e-05,5618.22070312,0.0114484205842,1,0.106875002384,0,0
0.303716689348,0,0.303716689348,188.640548706,5.70402153244e-05,5618.22265625,0.0114082824439,1,0.107187502086,0,0
0.303716689348,0,0.303716689348,188.640548706,5.70402153244e-05,5618.22265625,0.0114082824439,1,0.107187502086,0,0
0.303591698408,0,0.303591698408,188.531402588,5.66145754419e-05,5618.22070312,0.0114795053378,1,0.107500001788,0,0
0.303591698408,0,0.303591698408,188.531402588,5.66145754419e-05,5618.22070312,0.0114795053378,1,0.107500001788,0,0
0.303554415703,0,0.303554415703,188.499557495,5.70092888665e-05,5618.22314453,0.0115233054385,1,0.10781250149,0,0
0.303554415703,0,0.303554415703,188.499557495,5.70092888665e-05,5618.22314453,0.0115233054385,1,0.10781250149,0,0
0.303428798914,0,0.303428798914,188.389892578,5.6519638747e-05,5618.22119141,0.0116002829745,1,0.108125001192,0,0
0.303428798914,0,0.303428798914,188.389892578,5.6519638747e-05,5618.22119141,0.0116002829745,1,0.108125001192,0,0
0.303390413523,0,0.303390413523,188.35710144,5.74961086386e-05,5618.22314453,0.0117022506893,1,0.108437500894,0,0
0.303390413523,0,0.303390413523,188.35710144,5.74961086386e-05,5618.22314453,0.0117022506893,1,0.108437500894,0,0
0.303263366222,0,0.303263366222,188.246124268,5.69887342863e-05,5618.22119141,0.0117692165077,1,0.108750000596,0,0
0.303263366222,0,0.303263366222,188.246124268,5.69887342863e-05,5618.22119141,0.0117692165077,1,0.108750000596,0,0
0.303224027157,0,0.303224027157,188.21244812,5.82676766498e-05,5618.22314453,0.0119014186785,1,0.109062500298,0,0
0.303224027157,0,0.303224027157,188.21244812,5.82676766498e-05,5618.22314453,0.0119014186785,1,0.109062500298,0,0
0.303095072508,0,0.303095072508,188.099777222,5.7793178712e-05,5618.22021484,0.0119635052979,1,0.109375,0,0
0.303095072508,0,0.303095072508,188.099777222,5.7793178712e-05,5618.22021484,0.0119635052979,1,0.109375,0,0
0.303054869175,0,0.303054869175,188.0652771,5.9254864027e-05,5618.22216797,0.0121253831312,1,0.109687499702,0,0
0.303054869175,0,0.303054869175,188.0652771,5.9254864027e-05,5618.22216797,0.0121253831312,1,0.109687499702,0,0
0.302923619747,0,0.302923619747,187.950622559,5.87208451179e-05,5618.21972656,0.0121975271031,1,0.109999999404,0,0
0.302923619747,0,0.302923619747,187.950622559,5.87208451179e-05,5618.21972656,0.0121975271031,1,0.109999999404,0,0
0.302882373333,0,0.302882373333,187.915267944,6.04584383836e-05,5618.22119141,0.0124006140977,1,0.110312499106,0,0
0.302882373333,0,0.302882373333,187.915267944,6.04584383836e-05,5618.22119141,0.0124006140977,1,0.110312499106,0,0
0.30274823308,0,0.30274823308,187.798202515,5.93944387219e-05,5618.21923828,0.012547663413,1,0.110624998808,0,0
0.30274823308,0,0.30274823308,187.798202515,5.93944387219e-05,5618.21923828,0.012547663413,1,0.110624998808,0,0
0.302704900503,0,0.302704900503,187.76109314,6.23760279268e-05,5618.22119141,0.0128994910046,1,0.11093749851,0,0
0.302704900503,0,0.302704900503,187.76109314,6.23760279268e-05,5618.22119141,0.0128994910046,1,0.11093749851,0,0
0.30256575346,0,0.30256575346,187.639770508,5.98853002884e-05,5618.21923828,0.0131630385295,1,0.111249998212,0,0
0.30256575346,0,0.30256575346,187.639770508,5.98853002884e-05,5618.21923828,0.0131630385295,1,0.111249998212,0,0
0.302518665791,0,0.302518665791,187.599441528,6.2022038037e-05,5618.22119141,0.0133112333715,1,0.111562497914,0,0
0.302518665791,0,0.302518665791,187.599441528,6.2022038037e-05,5618.22119141,0.0133112333715,1,0.111562497914,0,0
0.302377432585,0,0.302377432585,187.476348877,6.46533371764e-05,5618.21923828,0.0129489190876,1,0.111874997616,0,0
0.302377432585,0,0.302377432585,187.476348877,6.46533371764e-05,5618.21923828,0.0129489190876,1,0.111874997616,0,0
0.302335470915,0,0.302335470915,187.440567017,6.10578790656e-05,5618.22167969,0.0125958677381,1,0.112187497318,0,0
0.302335470915,0,0.302335470915,187.440567017,6.10578790656e-05,5618.22167969,0.0125958677381,1,0.112187497318,0,0
0.302199274302,0,0.302199274302,187.321884155,6.28968264209e-05,5618.21972656,0.0124167120084,1,0.11249999702,0,0
0.302199274302,0,0.302199274302,187.321884155,6.28968264209e-05,5618.21972656,0.0124167120084,1,0.11249999702,0,0
0.302159875631,0,0.302159875631,187.288299561,6.13718002569e-05,5618.22216797,0.0122538916767,1,0.112812496722,0,0
0.302159875631,0,0.302159875631,187.288299561,6.13718002569e-05,5618.22216797,0.0122538916767,1,0.112812496722,0,0
0.302025973797,0,0.302025973797,187.171646118,6.25136235612e-05,5618.22021484,0.0121308863163,1,0.113124996424,0,0
0.302025973797,0,0.302025973797,187.171646118,6.25136235612e-05,5618.22021484,0.0121308863163,1,0.113124996424,0,0
0.301988333464,0,0.301988333464,187.139541626,6.14324162598e-05,5618.22216797,0.0120491227135,1,0.113437503576,0,0
0.301988333464,0,0.301988333464,187.139541626,6.14324162598e-05,5618.22216797,0.0120491227135,1,0.113437503576,0,0
0.30185559392,0,0.30185559392,187.023910522,6.04921806371e-05,5618.22021484,0.0121690500528,1,0.113750003278,0,0
0.30185559392,0,0.30185559392,187.023910522,6.04921806371e-05,5618.22021484,0.0121690500528,1,0.113750003278,0,0
0.301816254854,0,0.301816254854,186.99029541,6.09628150414e-05,5618.22216797,0.0122219268233,1,0.11406250298,0,0
0.301816254854,0,0.301816254854,186.99029541,6.09628150414e-05,5618.22216797,0.0122219268233,1,0.11406250298,0,0
0.301682770252,0,0.301682770252,186.874084473,5.99644918111e-05,5618.22021484,0.0123471673578,1,0.114375002682,0,0
0.301682770252,0,0.301682770252,186.874084473,5.99644918111e-05,5618.22021484,0.0123471673578,1,0.114375002682,0,0
0.301641643047,0,0.301641643047,186.838989258,6.08221416769e-05,5618.22265625,0.0124186994508,1,0.114687502384,0,0
0.301641643047,0,0.301641643047,186.838989258,6.08221416769e-05,5618.22265625,0.0124186994508,1,0.114687502384,0,0
0.301507115364,0,0.301507115364,186.722000122,6.13541124039e-05,5618.22119141,0.0123571790755,1,0.115000002086,0,0
0.301507115364,0,0.301507115364,186.722000122,6.13541124039e-05,5618.22119141,0.0123571790755,1,0.115000002086,0,0
0.301466882229,0,0.301466882229,186.687774658,6.09649978287e-05,5618.22363281,0.0123065607622,1,0.115312501788,0,0
0.301466882229,0,0.301466882229,186.687774658,6.09649978287e-05,5618.22363281,0.0123065607622,1,0.115312501788,0,0
0.301333099604,0,0.301333099604,186.571380615,6.20120408712e-05,5618.22216797,0.0121736964211,1,0.11562500149,0,0
0.301333099604,0,0.301333099604,186.571380615,6.20120408712e-05,5618.22216797,0.0121736964211,1,0.11562500149,0,0
0.301294714212,0,0.301294714212,186.538726807,6.07691545156e-05,5618.22412109,0.0120414681733,1,0.115937501192,0,0
0.301294714212,0,0.301294714212,186.538726807,6.07691545156e-05,5618.22412109,0.0120414681733,1,0.115937501192,0,0
0.301162809134,0,0.301162809134,186.423828125,6.12177173025e-05,5618.22216797,0.0119831329212,1,0.116250000894,0,0
0.301162809134,0,0.301162809134,186.423828125,6.12177173025e-05,5618.22216797,0.0119831329212,1,0.116250000894,0,0
0.30112528801,0,0.30112528801,186.391738892,6.01223619014e-05,5618.22363281,0.0118725188076,1,0.116562500596,0,0
0.30112528801,0,0.30112528801,186.391738892,6.01223619014e-05,5618.22363281,0.0118725188076,1,0.116562500596,0,0
0.300994962454,0,0.300994962454,186.278198242,6.01591927989e-05,5618.22119141,0.0118802562356,1,0.116875000298,0,0
0.300994962454,0,0.300994962454,186.278198242,6.01591927989e-05,5618.22119141,0.0118802562356,1,0.116875000298,0,0
0.300957322121,0,0.300957322121,186.246002197,5.95459787291e-05,5618.22265625,0.0118237463757,1,0.1171875,0,0
0.300957322121,0,0.300957322121,186.246002197,5.95459787291e-05,5618.22265625,0.0118237463757,1,0.1171875,0,0
0.300827771425,0,0.300827771425,186.133270264,5.94670891587e-05,5618.22070312,0.0118546700105,1,0.117499999702,0,0
0.300827771425,0,0.300827771425,186.133270264,5.94670891587e-05,5618.22070312,0.0118546700105,1,0.117499999702,0,0
0.30078971386,0,0.30078971386,186.100738525,5.93772456341e-05,5618.22265625,0.0118554038927,1,0.117812499404,0,0
0.30078971386,0,0.30078971386,186.100738525,5.93772456341e-05,5618.22265625,0.0118554038927,1,0.117812499404,0,0
0.300660163164,0,0.300660163164,185.988113403,5.90798917983e-05,5618.22070312,0.0119139319286,1,0.118124999106,0,0
0.300660163164,0,0.300660163164,185.988113403,5.90798917983e-05,5618.22070312,0.0119139319286,1,0.118124999106,0,0
0.300621241331,0,0.300621241331,185.954925537,5.96874961047e-05,5618.22265625,0.0119879571721,1,0.118437498808,0,0
0.300621241331,0,0.300621241331,185.954925537,5.96874961047e-05,5618.22265625,0.0119879571721,1,0.118437498808,0,0
0.300490647554,0,0.300490647554,185.841430664,5.90018062212e-05,5618.22119141,0.0120893241838,1,0.11874999851,0,0
0.300490647554,0,0.300490647554,185.841430664,5.90018062212e-05,5618.22119141,0.0120893241838,1,0.11874999851,0,0
0.30045029521,0,0.30045029521,185.807006836,6.05146560702e-05,5618.22314453,0.0122601557523,1,0.119062498212,0,0
0.30045029521,0,0.30045029521,185.807006836,6.05146560702e-05,5618.22314453,0.0122601557523,1,0.119062498212,0,0
0.300317287445,0,0.300317287445,185.691436768,5.93209697399e-05,5618.22119141,0.0124150812626,1,0.119374997914,0,0
0.300317287445,0,0.300317287445,185.691436768,5.93209697399e-05,5618.22119141,0.0124150812626,1,0.119374997914,0,0
0.300274729729,0,0.300274729729,185.655105591,6.16571414866e-05,5618.22314453,0.012644357048,1,0.119687497616,0,0
0.300274729729,0,0.300274729729,185.655105591,6.16571414866e-05,5618.22314453,0.012644357048,1,0.119687497616,0,0
0.300138413906,0,0.300138413906,185.536712646,6.15568715148e-05,5618.22167969,0.0126175098121,1,0.119999997318,0,0
0.300138413906,0,0.300138413906,185.536712646,6.15568715148e-05,5618.22167969,0.0126175098121,1,0.119999997318,0,0
0.30009624362,0,0.30009624362,185.500732422,6.09179915045e-05,5618.22363281,0.0125265717506,1,0.12031249702,0,0
0.30009624362,0,0.30009624362,185.500732422,6.09179915045e-05,5618.22363281,0.0125265717506,1,0.12031249702,0,0
0.299961268902,0,0.299961268902,185.383468628,6.27992267255e-05,5618.22167969,0.0123178148642,1,0.120624996722,0,0
0.299961268902,0,0.299961268902,185.383468628,6.27992267255e-05,5618.22167969,0.0123178148642,1,0.120624996722,0,0
0.299922049046,0,0.299922049046,185.35005188,6.16852776147e-05,5618.22363281,0.0122144576162,1,0.120937496424,0,0
0.299922049046,0,0.299922049046,185.35005188,6.16852776147e-05,5618.22363281,0.0122144576162,1,0.120937496424,0,0
0.299788534641,0,0.299788534641,185.234100342,6.26325345365e-05,5618.22167969,0.0120892329141,1,0.121250003576,0,0
0.299788534641,0,0.299788534641,185.234100342,6.26325345365e-05,5618.22167969,0.0120892329141,1,0.121250003576,0,0
0.299751102924,0,0.299751102924,185.202224731,6.07135043538e-05,5618.22363281,0.01189534273,1,0.121562503278,0,0
0.299751102924,0,0.299751102924,185.202224731,6.07135043538e-05,5618.22363281,0.01189534273,1,0.121562503278,0,0
0.299620330334,0,0.299620330334,185.088699341,6.13141528447e-05,5618.22167969,0.0118271820247,1,0.12187500298,0,0
0.299620330334,0,0.299620330334,185.088699341,6.13141528447e-05,5618.22167969,0.0118271820247,1,0.12187500298,0,0
0.299583882093,0,0.299583882093,185.057647705,5.94951525272e-05,5618.22363281,0.0116370050237,1,0.122187502682,0,0
0.299583882093,0,0.299583882093,185.057647705,5.94951525272e-05,5618.22363281,0.0116370050237,1,0.122187502682,0,0
0.299455821514,0,0.299455821514,184.946487427,5.98935512244e-05,5618.22216797,0.0115967094898,1,0.122500002384,0,0
0.299455821514,0,0.299455821514,184.946487427,5.98935512244e-05,5618.22216797,0.0115967094898,1,0.122500002384,0,0
0.299419939518,0,0.299419939518,184.915924072,5.83888941037e-05,5618.22363281,0.0114398673177,1,0.122812502086,0,0
0.299419939518,0,0.299419939518,184.915924072,5.83888941037e-05,5618.22363281,0.0114398673177,1,0.122812502086,0,0
0.299294114113,0,0.299294114113,184.806747437,5.85497400607e-05,5618.22216797,0.0114383762702,1,0.123125001788,0,0
0.299294114113,0,0.299294114113,184.806747437,5.85497400607e-05,5618.22216797,0.0114383762702,1,0.123125001788,0,0
0.299258261919,0,0.299258261919,184.776184082,5.79210100113e-05,5618.22363281,0.0113885598257,1,0.12343750149,0,0
0.299258261919,0,0.299258261919,184.776184082,5.79210100113e-05,5618.22363281,0.0113885598257,1,0.12343750149,0,0
0.299133121967,0,0.299133121967,184.667633057,5.70368101762e-05,5618.22216797,0.0115139139816,1,0.123750001192,0,0
0.299133121967,0,0.299133121967,184.667633057,5.70368101762e-05,5618.22216797,0.0115139139816,1,0.123750001192,0,0
0.299095481634,0,0.299095481634,184.635543823,5.80091145821e-05,5618.22363281,0.0116148190573,1,0.124062500894,0,0
0.299095481634,0,0.299095481634,184.635543823,5.80091145821e-05,5618.22363281,0.0116148190573,1,0.124062500894,0,0
0.298968911171,0,0.298968911171,184.525787354,5.71347045479e-05,5618.22216797,0.0117296772078,1,0.124375000596,0,0
0.298968911171,0,0.298968911171,184.525787354,5.71347045479e-05,5618.22216797,0.0117296772078,1,0.124375000596,0,0
0.298929661512,0,0.298929661512,184.492294312,5.85231355217e-05,5618.22412109,0.0118679115549,1,0.124687500298,0,0
0.298929661512,0,0.298929661512,184.492294312,5.85231355217e-05,5618.22412109,0.0118679115549,1,0.124687500298,0,0
0.298801124096,0,0.298801124096,184.380813599,5.80973864999e-05,5618.22216797,0.0119557259604,1,0.125,0,0
0.298801124096,0,0.298801124096,184.380813599,5.80973864999e-05,5618.22216797,0.0119557259604,1,0.125,0,0
0.298760592937,0,0.298760592937,184.346405029,6.05180102866e-05,5618.22460938,0.0122221671045,1,0.125312507153,0,0
0.298760592937,0,0.298760592937,184.346405029,6.05180102866e-05,5618.22460938,0.0122221671045,1,0.125312507153,0,0
0.298628300428,0,0.298628300428,184.231338501,5.82054090046e-05,5618.22119141,0.0125258835033,1,0.125624999404,0,0
0.298628300428,0,0.298628300428,184.231338501,5.82054090046e-05,5618.22119141,0.0125258835033,1,0.125624999404,0,0
0.298583447933,0,0.298583447933,184.193878174,5.98806254857e-05,5618.2265625,0.0125320600346,1,0.125937506557,0,0
0.298583447933,0,0.298583447933,184.193878174,5.98806254857e-05,5618.2265625,0.0125320600346,1,0.125937506557,0,0
0.298451036215,0,0.298451036215,184.077804565,6.34500465821e-05,5618.21923828,0.0120904976502,1,0.126249998808,0,0
0.298451036215,0,0.298451036215,184.077804565,6.34500465821e-05,5618.21923828,0.0120904976502,1,0.126249998808,0,0
0.29841247201,0,0.29841247201,184.046157837,5.80686137255e-05,5618.22607422,0.0116935642436,1,0.12656250596,0,0
0.29841247201,0,0.29841247201,184.046157837,5.80686137255e-05,5618.22607422,0.0116935642436,1,0.12656250596,0,0
0.298285722733,0,0.298285722733,183.93572998,5.59741638426e-05,5618.22216797,0.011855898425,1,0.126874998212,0,0
0.298285722733,0,0.298285722733,183.93572998,5.59741638426e-05,5618.22216797,0.011855898425,1,0.126874998212,0,0
0.298244833946,0,0.298244833946,183.901123047,5.28005111846e-05,5618.22460938,0.0115695018321,1,0.127187505364,0,0
0.298244833946,0,0.298244833946,183.901123047,5.28005111846e-05,5618.22460938,0.0115695018321,1,0.127187505364,0,0
0.298122167587,0,0.298122167587,183.794723511,5.07062941324e-05,5618.22265625,0.0118278535083,1,0.127499997616,0,0
0.298122167587,0,0.298122167587,183.794723511,5.07062941324e-05,5618.22265625,0.0118278535083,1,0.127499997616,0,0
0.298077613115,0,0.298077613115,183.756896973,5.05184470967e-05,5618.22509766,0.0117796985433,1,0.127812504768,0,0
0.298077613115,0,0.298077613115,183.756896973,5.05184470967e-05,5618.22509766,0.0117796985433,1,0.127812504768,0,0
0.29795563221,0,0.29795563221,183.651062012,4.93159386679e-05,5618.22265625,0.0119456062093,1,0.12812499702,0,0
0.29795563221,0,0.29795563221,183.651062012,4.93159386679e-05,5618.22265625,0.0119456062093,1,0.12812499702,0,0
0.297908723354,0,0.297908723354,183.61114502,4.92162071168e-05,5618.22460938,0.0119143379852,1,0.128437504172,0,0
0.297908723354,0,0.297908723354,183.61114502,4.92162071168e-05,5618.22460938,0.0119143379852,1,0.128437504172,0,0
0.297787159681,0,0.297787159681,183.505874634,4.95436324854e-05,5618.22314453,0.0118976477534,1,0.128749996424,0,0
0.297787159681,0,0.297787159681,183.505874634,4.95436324854e-05,5618.22314453,0.0118976477534,1,0.128749996424,0,0
0.297740489244,0,0.297740489244,183.4659729,5.1135335525e-05,5618.22460938,0.0120092565194,1,0.129062503576,0,0
0.297740489244,0,0.297740489244,183.4659729,5.1135335525e-05,5618.22460938,0.0120092565194,1,0.129062503576,0,0
0.297617346048,0,0.297617346048,183.359436035,5.49177821085e-05,5618.22314453,0.0116337044165,1,0.129374995828,0,0
0.297617346048,0,0.297617346048,183.359436035,5.49177821085e-05,5618.22314453,0.0116337044165,1,0.129374995828,0,0
0.297576010227,0,0.297576010227,183.324279785,5.6680477428e-05,5618.22509766,0.0118291694671,1,0.12968750298,0,0
0.297576010227,0,0.297576010227,183.324279785,5.6680477428e-05,5618.22509766,0.0118291694671,1,0.12968750298,0,0
0.297450095415,0,0.297450095415,183.215194702,5.88796501688e-05,5618.22314453,0.0115484893322,1,0.129999995232,0,0
0.297450095415,0,0.297450095415,183.215194702,5.88796501688e-05,5618.22314453,0.0115484893322,1,0.129999995232,0,0
0.297412753105,0,0.297412753105,183.18347168,5.85633788432e-05,5618.22509766,0.0115691218525,1,0.130312502384,0,0
0.297412753105,0,0.297412753105,183.18347168,5.85633788432e-05,5618.22509766,0.0115691218525,1,0.130312502384,0,0
0.29728654027,0,0.29728654027,183.074295044,5.88419861742e-05,5618.22363281,0.0115217324346,1,0.130624994636,0,0
0.29728654027,0,0.29728654027,183.074295044,5.88419861742e-05,5618.22363281,0.0115217324346,1,0.130624994636,0,0
0.297249883413,0,0.297249883413,183.043075562,5.85552115808e-05,5618.22509766,0.0115085467696,1,0.130937501788,0,0
0.297249883413,0,0.297249883413,183.043075562,5.85552115808e-05,5618.22509766,0.0115085467696,1,0.130937501788,0,0
0.297123849392,0,0.297123849392,182.934082031,5.79346015002e-05,5618.22363281,0.0115903997794,1,0.13124999404,0,0
0.297123849392,0,0.297123849392,182.934082031,5.79346015002e-05,5618.22363281,0.0115903997794,1,0.13124999404,0,0
0.297086030245,0,0.297086030245,182.901916504,5.86913192819e-05,5618.22509766,0.0116719640791,1,0.131562501192,0,0
0.297086030245,0,0.297086030245,182.901916504,5.86913192819e-05,5618.22509766,0.0116719640791,1,0.131562501192,0,0
0.296958833933,0,0.296958833933,182.791931152,5.77139144298e-05,5618.22363281,0.0117892334238,1,0.131874993443,0,0
0.296958833933,0,0.296958833933,182.791931152,5.77139144298e-05,5618.22363281,0.0117892334238,1,0.131874993443,0,0
0.296919345856,0,0.296919345856,182.75831604,5.95489691477e-05,5618.22509766,0.0119924200699,1,0.132187500596,0,0
0.296919345856,0,0.296919345856,182.75831604,5.95489691477e-05,5618.22509766,0.0119924200699,1,0.132187500596,0,0
0.296789288521,0,0.296789288521,182.645889282,5.79779116379e-05,5618.22363281,0.0121715040877,1,0.132499992847,0,0
0.296789288521,0,0.296789288521,182.645889282,5.79779116379e-05,5618.22363281,0.0121715040877,1,0.132499992847,0,0
0.296747237444,0,0.296747237444,182.610076904,6.0666254285e-05,5618.22558594,0.0124254710972,1,0.1328125,0,0
0.296747237444,0,0.296747237444,182.610076904,6.0666254285e-05,5618.22558594,0.0124254710972,1,0.1328125,0,0
0.296613544226,0,0.296613544226,182.494552612,6.07933179708e-05,5618.22412109,0.0123516758904,1,0.133125007153,0,0
0.296613544226,0,0.296613544226,182.494552612,6.07933179708e-05,5618.22412109,0.0123516758904,1,0.133125007153,0,0
0.296572566032,0,0.296572566032,182.459671021,5.9757145209e-05,5618.22558594,0.0122293904424,1,0.133437499404,0,0
0.296572566032,0,0.296572566032,182.459671021,5.9757145209e-05,5618.22558594,0.0122293904424,1,0.133437499404,0,0
0.296440601349,0,0.296440601349,182.345657349,6.1595106672e-05,5618.22412109,0.0120329800993,1,0.133750006557,0,0
0.296440601349,0,0.296440601349,182.345657349,6.1595106672e-05,5618.22412109,0.0120329800993,1,0.133750006557,0,0
0.296402394772,0,0.296402394772,182.313186646,6.0790534917e-05,5618.22558594,0.0119664045051,1,0.134062498808,0,0
0.296402394772,0,0.296402394772,182.313186646,6.0790534917e-05,5618.22558594,0.0119664045051,1,0.134062498808,0,0
0.296271413565,0,0.296271413565,182.200027466,6.15740500507e-05,5618.22412109,0.0118754515424,1,0.13437500596,0,0
0.296271413565,0,0.296271413565,182.200027466,6.15740500507e-05,5618.22412109,0.0118754515424,1,0.13437500596,0,0
0.296234488487,0,0.296234488487,182.168685913,6.04738597758e-05,5618.22558594,0.0117804175243,1,0.134687498212,0,0
0.296234488487,0,0.296234488487,182.168685913,6.04738597758e-05,5618.22558594,0.0117804175243,1,0.134687498212,0,0
0.296104848385,0,0.296104848385,182.056732178,6.038387437e-05,5618.22412109,0.0118082137778,1,0.135000005364,0,0
0.296104848385,0,0.296104848385,182.056732178,6.038387437e-05,5618.22412109,0.0118082137778,1,0.135000005364,0,0
0.296067535877,0,0.296067535877,182.025024414,6.01814463153e-05,5618.22607422,0.0117988847196,1,0.135312497616,0,0
0.296067535877,0,0.296067535877,182.025024414,6.01814463153e-05,5618.22607422,0.0117988847196,1,0.135312497616,0,0
0.295938044786,0,0.295938044786,181.913223267,5.94331686443e-05,5618.22460938,0.0119074424729,1,0.135625004768,0,0
0.295938044786,0,0.295938044786,181.913223267,5.94331686443e-05,5618.22460938,0.0119074424729,1,0.135625004768,0,0
0.295899182558,0,0.295899182558,181.880203247,6.05724053457e-05,5618.22607422,0.0120337344706,1,0.13593749702,0,0
0.295899182558,0,0.295899182558,181.880203247,6.05724053457e-05,5618.22607422,0.0120337344706,1,0.13593749702,0,0
0.295767873526,0,0.295767873526,181.766876221,5.92948017584e-05,5618.22460938,0.0122107230127,1,0.136250004172,0,0
0.295767873526,0,0.295767873526,181.766876221,5.92948017584e-05,5618.22460938,0.0122107230127,1,0.136250004172,0,0
0.295726507902,0,0.295726507902,181.731719971,6.23166633886e-05,5618.2265625,0.012554064393,1,0.136562496424,0,0
0.295726507902,0,0.295726507902,181.731719971,6.23166633886e-05,5618.2265625,0.012554064393,1,0.136562496424,0,0
0.295590311289,0,0.295590311289,181.614181519,5.94316297793e-05,5618.22460938,0.0128689426929,1,0.136875003576,0,0
0.295590311289,0,0.295590311289,181.614181519,5.94316297793e-05,5618.22460938,0.0128689426929,1,0.136875003576,0,0
0.295544475317,0,0.295544475317,181.575195312,6.23498854111e-05,5618.2265625,0.0130806630477,1,0.137187495828,0,0
0.295544475317,0,0.295544475317,181.575195312,6.23498854111e-05,5618.2265625,0.0130806630477,1,0.137187495828,0,0
0.295405238867,0,0.295405238867,181.455078125,6.54347604723e-05,5618.22509766,0.0126492083073,1,0.13750000298,0,0
0.295405238867,0,0.295405238867,181.455078125,6.54347604723e-05,5618.22509766,0.0126492083073,1,0.13750000298,0,0
0.295365542173,0,0.295365542173,181.421386719,6.0874142946e-05,5618.2265625,0.012211506255,1,0.137812495232,0,0
0.295365542173,0,0.295365542173,181.421386719,6.0874142946e-05,5618.2265625,0.012211506255,1,0.137812495232,0,0
0.295232564211,0,0.295232564211,181.306655884,6.30928698229e-05,5618.22509766,0.0120026646182,1,0.138125002384,0,0
0.295232564211,0,0.295232564211,181.306655884,6.30928698229e-05,5618.22509766,0.0120026646182,1,0.138125002384,0,0
0.29519584775,0,0.29519584775,181.275512695,6.10585484537e-05,5618.2265625,0.0118014309555,1,0.138437494636,0,0
0.29519584775,0,0.29519584775,181.275512695,6.10585484537e-05,5618.2265625,0.0118014309555,1,0.138437494636,0,0
0.295065701008,0,0.295065701008,181.163284302,6.1994396674e-05,5618.22509766,0.0117106353864,1,0.138750001788,0,0
0.295065701008,0,0.295065701008,181.163284302,6.1994396674e-05,5618.22509766,0.0117106353864,1,0.138750001788,0,0
0.295030266047,0,0.295030266047,181.133239746,6.04195374763e-05,5618.22705078,0.0115690426901,1,0.13906249404,0,0
0.295030266047,0,0.295030266047,181.133239746,6.04195374763e-05,5618.22705078,0.0115690426901,1,0.13906249404,0,0
0.294902145863,0,0.294902145863,181.022796631,5.99859777139e-05,5618.22558594,0.0116413645446,1,0.139375001192,0,0
0.294902145863,0,0.294902145863,181.022796631,5.99859777139e-05,5618.22558594,0.0116413645446,1,0.139375001192,0,0
0.294865697622,0,0.294865697622,180.991851807,5.97312609898e-05,5618.22705078,0.0116221914068,1,0.139687493443,0,0
0.294865697622,0,0.294865697622,180.991851807,5.97312609898e-05,5618.22705078,0.0116221914068,1,0.139687493443,0,0
0.294737845659,0,0.294737845659,180.88168335,5.86964815739e-05,5618.22558594,0.011767430231,1,0.140000000596,0,0
0.294737845659,0,0.294737845659,180.88168335,5.86964815739e-05,5618.22558594,0.011767430231,1,0.140000000596,0,0
0.294699311256,0,0.294699311256,180.848968506,6.00739549554e-05,5618.22705078,0.0119145000353,1,0.140312492847,0,0
0.294699311256,0,0.294699311256,180.848968506,6.00739549554e-05,5618.22705078,0.0119145000353,1,0.140312492847,0,0
0.294569402933,0,0.294569402933,180.737030029,5.87104332226e-05,5618.22558594,0.0120833162218,1,0.140625,0,0
0.294569402933,0,0.294569402933,180.737030029,5.87104332226e-05,5618.22558594,0.0120833162218,1,0.140625,0,0
0.294528454542,0,0.294528454542,180.702270508,6.11684736214e-05,5618.22753906,0.012326978147,1,0.140937507153,0,0
0.294528454542,0,0.294528454542,180.702270508,6.11684736214e-05,5618.22753906,0.012326978147,1,0.140937507153,0,0
0.294395059347,0,0.294395059347,180.587356567,6.06941393926e-05,5618.22607422,0.0123411100358,1,0.141249999404,0,0
0.294395059347,0,0.294395059347,180.587356567,6.06941393926e-05,5618.22607422,0.0123411100358,1,0.141249999404,0,0
0.294353932142,0,0.294353932142,180.552444458,6.08004193055e-05,5618.22753906,0.0123255103827,1,0.141562506557,0,0
0.294353932142,0,0.294353932142,180.552444458,6.08004193055e-05,5618.22753906,0.0123255103827,1,0.141562506557,0,0
0.294220745564,0,0.294220745564,180.437744141,6.26738765277e-05,5618.22607422,0.0121039459482,1,0.141874998808,0,0
0.294220745564,0,0.294220745564,180.437744141,6.26738765277e-05,5618.22607422,0.0121039459482,1,0.141874998808,0,0
0.294182777405,0,0.294182777405,180.405548096,6.15008248133e-05,5618.22753906,0.0119982892647,1,0.14218750596,0,0
0.294182777405,0,0.294182777405,180.405548096,6.15008248133e-05,5618.22753906,0.0119982892647,1,0.14218750596,0,0
0.294051110744,0,0.294051110744,180.292175293,6.25267784926e-05,5618.22607422,0.0118748415262,1,0.142499998212,0,0
0.294051110744,0,0.294051110744,180.292175293,6.25267784926e-05,5618.22607422,0.0118748415262,1,0.142499998212,0,0
0.29401487112,0,0.29401487112,180.261474609,6.08991213085e-05,5618.22753906,0.0117252329364,1,0.142812505364,0,0
0.29401487112,0,0.29401487112,180.261474609,6.08991213085e-05,5618.22753906,0.0117252329364,1,0.142812505364,0,0
0.293885320425,0,0.293885320425,180.149963379,6.0755515733e-05,5618.2265625,0.0117627168074,1,0.143124997616,0,0
0.293885320425,0,0.293885320425,180.149963379,6.0755515733e-05,5618.2265625,0.0117627168074,1,0.143124997616,0,0
0.293848574162,0,0.293848574162,180.11882019,6.05415407335e-05,5618.22802734,0.0117514599115,1,0.143437504768,0,0
0.293848574162,0,0.293848574162,180.11882019,6.05415407335e-05,5618.22802734,0.0117514599115,1,0.143437504768,0,0
0.293719172478,0,0.293719172478,180.007461548,5.938722461e-05,5618.2265625,0.0119053218514,1,0.14374999702,0,0
0.293719172478,0,0.293719172478,180.007461548,5.938722461e-05,5618.2265625,0.0119053218514,1,0.14374999702,0,0
0.293680250645,0,0.293680250645,179.974441528,6.10192073509e-05,5618.22802734,0.0120841171592,1,0.144062504172,0,0
0.293680250645,0,0.293680250645,179.974441528,6.10192073509e-05,5618.22802734,0.0120841171592,1,0.144062504172,0,0
0.293548315763,0,0.293548315763,179.860931396,5.90940908296e-05,5618.2265625,0.012334051542,1,0.144374996424,0,0
0.293548315763,0,0.293548315763,179.860931396,5.90940908296e-05,5618.2265625,0.012334051542,1,0.144374996424,0,0
0.293505817652,0,0.293505817652,179.824874878,6.33226591162e-05,5618.22802734,0.0127829713747,1,0.144687503576,0,0
0.293505817652,0,0.293505817652,179.824874878,6.33226591162e-05,5618.22802734,0.0127829713747,1,0.144687503576,0,0
0.293367505074,0,0.293367505074,179.7059021,6.08589834883e-05,5618.2265625,0.0129667622969,1,0.144999995828,0,0
0.293367505074,0,0.293367505074,179.7059021,6.08589834883e-05,5618.2265625,0.0129667622969,1,0.144999995828,0,0
0.293322384357,0,0.293322384357,179.667633057,6.025375842e-05,5618.22851562,0.0127764940262,1,0.14531250298,0,0
0.293322384357,0,0.293322384357,179.667633057,6.025375842e-05,5618.22851562,0.0127764940262,1,0.14531250298,0,0
0.293186753988,0,0.293186753988,179.550979614,6.69718065183e-05,5618.2265625,0.0120039395988,1,0.145624995232,0,0
0.293186753988,0,0.293186753988,179.550979614,6.69718065183e-05,5618.2265625,0.0120039395988,1,0.145624995232,0,0
0.293152630329,0,0.293152630329,179.522125244,6.25356988166e-05,5618.22851562,0.0116412462667,1,0.145937502384,0,0
0.293152630329,0,0.293152630329,179.522125244,6.25356988166e-05,5618.22851562,0.0116412462667,1,0.145937502384,0,0
0.293022185564,0,0.293022185564,179.409942627,6.3716652221e-05,5618.22705078,0.0114685073495,1,0.146249994636,0,0
0.293022185564,0,0.293022185564,179.409942627,6.3716652221e-05,5618.22705078,0.0114685073495,1,0.146249994636,0,0
0.292990505695,0,0.292990505695,179.383178711,5.94197372266e-05,5618.22851562,0.0110542131588,1,0.146562501788,0,0
0.292990505695,0,0.292990505695,179.383178711,5.94197372266e-05,5618.22851562,0.0110542131588,1,0.146562501788,0,0
0.29286596179,0,0.29286596179,179.276092529,5.91017560509e-05,5618.22705078,0.0111135318875,1,0.14687499404,0,0
0.29286596179,0,0.29286596179,179.276092529,5.91017560509e-05,5618.22705078,0.0111135318875,1,0.14687499404,0,0
0.292833447456,0,0.292833447456,179.248596191,5.79904408369e-05,5618.22851562,0.0110108824447,1,0.147187501192,0,0
0.292833447456,0,0.292833447456,179.248596191,5.79904408369e-05,5618.22851562,0.0110108824447,1,0.147187501192,0,0
0.292710334063,0,0.292710334063,179.142791748,5.64285837754e-05,5618.22705078,0.0112058976665,1,0.147499993443,0,0
0.292710334063,0,0.292710334063,179.142791748,5.64285837754e-05,5618.22705078,0.0112058976665,1,0.147499993443,0,0
0.292675048113,0,0.292675048113,179.112915039,5.76813363296e-05,5618.22851562,0.0113268792629,1,0.147812500596,0,0
0.292675048113,0,0.292675048113,179.112915039,5.76813363296e-05,5618.22851562,0.0113268792629,1,0.147812500596,0,0
0.292550235987,0,0.292550235987,179.005661011,5.63102694286e-05,5618.22705078,0.0115088326856,1,0.148124992847,0,0
0.292550235987,0,0.292550235987,179.005661011,5.63102694286e-05,5618.22705078,0.0115088326856,1,0.148124992847,0,0
0.292512357235,0,0.292512357235,178.973587036,5.87769500271e-05,5618.22851562,0.0117642143741,1,0.1484375,0,0
0.292512357235,0,0.292512357235,178.973587036,5.87769500271e-05,5618.22851562,0.0117642143741,1,0.1484375,0,0
0.292383909225,0,0.292383909225,178.863235474,5.72441058466e-05,5618.22705078,0.0119567783549,1,0.148750007153,0,0
0.292383909225,0,0.292383909225,178.863235474,5.72441058466e-05,5618.22705078,0.0119567783549,1,0.148750007153,0,0
0.29234328866,0,0.29234328866,178.828842163,5.9594924096e-05,5618.22851562,0.0121536003426,1,0.149062499404,0,0
0.29234328866,0,0.29234328866,178.828842163,5.9594924096e-05,5618.22851562,0.0121536003426,1,0.149062499404,0,0
0.292212039232,0,0.292212039232,178.716064453,6.09045018791e-05,5618.22705078,0.0119720092043,1,0.149375006557,0,0
0.292212039232,0,0.292212039232,178.716064453,6.09045018791e-05,5618.22705078,0.0119720092043,1,0.149375006557,0,0
0.292174011469,0,0.292174011469,178.684020996,5.79922707402e-05,5618.22900391,0.0116065191105,1,0.149687498808,0,0
0.292174011469,0,0.292174011469,178.684020996,5.79922707402e-05,5618.22900391,0.0116065191105,1,0.149687498808,0,0
0.292047977448,0,0.292047977448,178.575424194,6.25877073617e-05,5618.22607422,0.0111774122342,1,0.15000000596,0,0
0.292047977448,0,0.292047977448,178.575424194,6.25877073617e-05,5618.22607422,0.0111774122342,1,0.15000000596,0,0
0.292016029358,0,0.292016029358,178.549163818,5.95934543526e-05,5618.23046875,0.0109124165028,1,0.150312498212,0,0
0.292016029358,0,0.292016029358,178.549163818,5.95934543526e-05,5618.23046875,0.0109124165028,1,0.150312498212,0,0
0.291893750429,0,0.291893750429,178.443008423,5.73672041355e-05,5618.22460938,0.0112824449316,1,0.150625005364,0,0
0.291893750429,0,0.291893750429,178.443008423,5.73672041355e-05,5618.22460938,0.0112824449316,1,0.150625005364,0,0
0.291856557131,0,0.291856557131,178.41267395,6.08708323853e-05,5618.23046875,0.0117287486792,1,0.150937497616,0,0
0.291856557131,0,0.291856557131,178.41267395,6.08708323853e-05,5618.23046875,0.0117287486792,1,0.150937497616,0,0
0.291727930307,0,0.291727930307,178.301589966,5.49157230125e-05,5618.2265625,0.0121741183102,1,0.151250004768,0,0
0.291727930307,0,0.291727930307,178.301589966,5.49157230125e-05,5618.2265625,0.0121741183102,1,0.151250004768,0,0
0.291684418917,0,0.291684418917,178.264953613,5.03644041601e-05,5618.22851562,0.0117956139147,1,0.15156249702,0,0
0.291684418917,0,0.291684418917,178.264953613,5.03644041601e-05,5618.22851562,0.0117956139147,1,0.15156249702,0,0
0.291561156511,0,0.291561156511,178.159225464,4.59886614408e-05,5618.22753906,0.0122724855319,1,0.151875004172,0,0
0.291561156511,0,0.291561156511,178.159225464,4.59886614408e-05,5618.22753906,0.0122724855319,1,0.151875004172,0,0
0.291510850191,0,0.291510850191,178.116485596,4.73684776807e-05,5618.22851562,0.0123039595783,1,0.152187496424,0,0
0.291510850191,0,0.291510850191,178.116485596,4.73684776807e-05,5618.22851562,0.0123039595783,1,0.152187496424,0,0
0.291387170553,0,0.291387170553,178.010223389,4.94846863148e-05,5618.2265625,0.0122034577653,1,0.152500003576,0,0
0.291387170553,0,0.291387170553,178.010223389,4.94846863148e-05,5618.2265625,0.0122034577653,1,0.152500003576,0,0
0.291338294744,0,0.291338294744,177.969207764,5.39988177479e-05,5618.22998047,0.0125282378867,1,0.152812495828,0,0
0.291338294744,0,0.291338294744,177.969207764,5.39988177479e-05,5618.22998047,0.0125282378867,1,0.152812495828,0,0
0.291209965944,0,0.291209965944,177.858383179,6.05125933362e-05,5618.22558594,0.0117740323767,1,0.15312500298,0,0
0.291209965944,0,0.291209965944,177.858383179,6.05125933362e-05,5618.22558594,0.0117740323767,1,0.15312500298,0,0
0.291171818972,0,0.291171818972,177.82723999,5.79116094741e-05,5618.23144531,0.0115363299847,1,0.153437495232,0,0
0.291171818972,0,0.291171818972,177.82723999,5.79116094741e-05,5618.23144531,0.0115363299847,1,0.153437495232,0,0
0.291046887636,0,0.291046887636,177.718811035,6.13985830569e-05,5618.22460938,0.011154346168,1,0.153750002384,0,0
0.291046887636,0,0.291046887636,177.718811035,6.13985830569e-05,5618.22460938,0.011154346168,1,0.153750002384,0,0
0.291014164686,0,0.291014164686,177.692062378,6.06047760812e-05,5618.22949219,0.0112100197002,1,0.154062494636,0,0
0.291014164686,0,0.291014164686,177.692062378,6.06047760812e-05,5618.22949219,0.0112100197002,1,0.154062494636,0,0
0.290888428688,0,0.290888428688,177.583862305,5.92755059188e-05,5618.2265625,0.0113382991403,1,0.154375001788,0,0
0.290888428688,0,0.290888428688,177.583862305,5.92755059188e-05,5618.2265625,0.0113382991403,1,0.154375001788,0,0
0.290853887796,0,0.290853887796,177.555038452,6.0264406784e-05,5618.22949219,0.011476659216,1,0.15468749404,0,0
0.290853887796,0,0.290853887796,177.555038452,6.0264406784e-05,5618.22949219,0.011476659216,1,0.15468749404,0,0
0.290726184845,0,0.290726184845,177.445159912,5.65347509109e-05,5618.22607422,0.0119944429025,1,0.155000001192,0,0
0.290726184845,0,0.290726184845,177.445159912,5.65347509109e-05,5618.22607422,0.0119944429025,1,0.155000001192,0,0
0.29068428278,0,0.29068428278,177.410308838,5.7708373788e-05,5618.22998047,0.0119045823812,1,0.155312493443,0,0
0.29068428278,0,0.29068428278,177.410308838,5.7708373788e-05,5618.22998047,0.0119045823812,1,0.155312493443,0,0
0.29055789113,0,0.29055789113,177.301208496,5.60051812499e-05,5618.22558594,0.0121072288603,1,0.155625000596,0,0
0.29055789113,0,0.29055789113,177.301208496,5.60051812499e-05,5618.22558594,0.0121072288603,1,0.155625000596,0,0
0.29051309824,0,0.29051309824,177.263931274,5.45924522157e-05,5618.22949219,0.0120524130762,1,0.155937492847,0,0
0.29051309824,0,0.29051309824,177.263931274,5.45924522157e-05,5618.22949219,0.0120524130762,1,0.155937492847,0,0
0.290387451649,0,0.290387451649,177.155822754,5.76821039431e-05,5618.22607422,0.0114730540663,1,0.15625,0,0
0.290387451649,0,0.290387451649,177.155822754,5.76821039431e-05,5618.22607422,0.0114730540663,1,0.15625,0,0
0.290350914001,0,0.290350914001,177.125396729,4.80750240968e-05,5618.22949219,0.0105675468221,1,0.156562507153,0,0
0.290350914001,0,0.290350914001,177.125396729,4.80750240968e-05,5618.22949219,0.0105675468221,1,0.156562507153,0,0
0.290238142014,0,0.290238142014,177.028274536,4.71595412819e-05,5618.22607422,0.0108258593827,1,0.156874999404,0,0
0.290238142014,0,0.290238142014,177.028274536,4.71595412819e-05,5618.22607422,0.0108258593827,1,0.156874999404,0,0
0.290197908878,0,0.290197908878,176.994750977,4.77103130834e-05,5618.22900391,0.0109411869198,1,0.157187506557,0,0
0.290197908878,0,0.290197908878,176.994750977,4.77103130834e-05,5618.22900391,0.0109411869198,1,0.157187506557,0,0
0.290083527565,0,0.290083527565,176.896270752,4.05912069255e-05,5618.22607422,0.0116047048941,1,0.157499998808,0,0
0.290083527565,0,0.290083527565,176.896270752,4.05912069255e-05,5618.22607422,0.0116047048941,1,0.157499998808,0,0
0.290033876896,0,0.290033876896,176.854736328,3.87877807952e-05,5618.22949219,0.011393006891,1,0.15781250596,0,0
0.290033876896,0,0.290033876896,176.854736328,3.87877807952e-05,5618.22949219,0.011393006891,1,0.15781250596,0,0
0.289922475815,0,0.289922475815,176.758926392,3.53486575477e-05,5618.2265625,0.0117748081684,1,0.158124998212,0,0
0.289922475815,0,0.289922475815,176.758926392,3.53486575477e-05,5618.2265625,0.0117748081684,1,0.158124998212,0,0
0.289867401123,0,0.289867401123,176.712677002,3.71439782612e-05,5618.22949219,0.0118526797742,1,0.158437505364,0,0
0.289867401123,0,0.289867401123,176.712677002,3.71439782612e-05,5618.22949219,0.0118526797742,1,0.158437505364,0,0
0.289754897356,0,0.289754897356,176.615814209,3.96925279347e-05,5618.22607422,0.0115989036858,1,0.158749997616,0,0
0.289754897356,0,0.289754897356,176.615814209,3.96925279347e-05,5618.22607422,0.0115989036858,1,0.158749997616,0,0
0.289703428745,0,0.289703428745,176.572784424,4.3775064114e-05,5618.22949219,0.0119306026027,1,0.159062504768,0,0
0.289703428745,0,0.289703428745,176.572784424,4.3775064114e-05,5618.22949219,0.0119306026027,1,0.159062504768,0,0
0.289586186409,0,0.289586186409,176.471893311,5.17388034496e-05,5618.22558594,0.0109153715894,1,0.15937499702,0,0
0.289586186409,0,0.289586186409,176.471893311,5.17388034496e-05,5618.22558594,0.0109153715894,1,0.15937499702,0,0
0.289549171925,0,0.289549171925,176.441192627,4.89389130962e-05,5618.22949219,0.0107853496447,1,0.159687504172,0,0
0.289549171925,0,0.289549171925,176.441192627,4.89389130962e-05,5618.22949219,0.0107853496447,1,0.159687504172,0,0
0.289433777332,0,0.289433777332,176.342025757,4.87813049403e-05,5618.22607422,0.0108292279765,1,0.159999996424,0,0
0.289433777332,0,0.289433777332,176.342025757,4.87813049403e-05,5618.22607422,0.0108292279765,1,0.159999996424,0,0
0.289396136999,0,0.289396136999,176.310623169,4.99607522215e-05,5618.22900391,0.0109936166555,1,0.160312503576,0,0
0.289396136999,0,0.289396136999,176.310623169,4.99607522215e-05,5618.22900391,0.0109936166555,1,0.160312503576,0,0
0.289278417826,0,0.289278417826,176.209533691,4.47746715508e-05,5618.22607422,0.0114954095334,1,0.160624995828,0,0
0.289278417826,0,0.289278417826,176.209533691,4.47746715508e-05,5618.22607422,0.0114954095334,1,0.160624995828,0,0
0.289233624935,0,0.289233624935,176.172241211,3.80944256904e-05,5618.22998047,0.0107870139182,1,0.16093750298,0,0
0.289233624935,0,0.289233624935,176.172241211,3.80944256904e-05,5618.22998047,0.0107870139182,1,0.16093750298,0,0
0.289125978947,0,0.289125978947,176.079742432,3.38013560395e-05,5618.22705078,0.0113986562937,1,0.161249995232,0,0
0.289125978947,0,0.289125978947,176.079742432,3.38013560395e-05,5618.22705078,0.0113986562937,1,0.161249995232,0,0
0.28907251358,0,0.28907251358,176.034896851,3.34057003784e-05,5618.22998047,0.0112244077027,1,0.161562502384,0,0
0.28907251358,0,0.28907251358,176.034896851,3.34057003784e-05,5618.22998047,0.0112244077027,1,0.161562502384,0,0
0.288967341185,0,0.288967341185,175.944534302,3.45312000718e-05,5618.22705078,0.0111927231774,1,0.161874994636,0,0
0.288967341185,0,0.288967341185,175.944534302,3.45312000718e-05,5618.22705078,0.0111927231774,1,0.161874994636,0,0
0.288914293051,0,0.288914293051,175.90020752,3.53499344783e-05,5618.23046875,0.0113282790408,1,0.162187501788,0,0
0.288914293051,0,0.288914293051,175.90020752,3.53499344783e-05,5618.23046875,0.0113282790408,1,0.162187501788,0,0
0.288807213306,0,0.288807213306,175.808227539,3.42838284269e-05,5618.22753906,0.0113989496604,1,0.16249999404,0,0
0.288807213306,0,0.288807213306,175.808227539,3.42838284269e-05,5618.22753906,0.0113989496604,1,0.16249999404,0,0
0.288753181696,0,0.288753181696,175.762939453,3.64856387023e-05,5618.23046875,0.0115227811038,1,0.162812501192,0,0
0.288753181696,0,0.288753181696,175.762939453,3.64856387023e-05,5618.23046875,0.0115227811038,1,0.162812501192,0,0
0.288644313812,0,0.288644313812,175.669525146,4.38647439296e-05,5618.22802734,0.0106860203668,1,0.163124993443,0,0
0.288644313812,0,0.288644313812,175.669525146,4.38647439296e-05,5618.22802734,0.0106860203668,1,0.163124993443,0,0
0.288602173328,0,0.288602173328,175.634353638,4.26432779932e-05,5618.23095703,0.0107184248045,1,0.163437500596,0,0
0.288602173328,0,0.288602173328,175.634353638,4.26432779932e-05,5618.23095703,0.0107184248045,1,0.163437500596,0,0
0.28849285841,0,0.28849285841,175.540527344,4.13944944739e-05,5618.22802734,0.0108071612194,1,0.163749992847,0,0
0.28849285841,0,0.28849285841,175.540527344,4.13944944739e-05,5618.22802734,0.0108071612194,1,0.163749992847,0,0
0.288449466228,0,0.288449466228,175.504394531,4.23570782004e-05,5618.23144531,0.0108870314434,1,0.1640625,0,0
0.288449466228,0,0.288449466228,175.504394531,4.23570782004e-05,5618.23144531,0.0108870314434,1,0.1640625,0,0
0.288338989019,0,0.288338989019,175.40965271,4.41057345597e-05,5618.22851562,0.0107099507004,1,0.164375007153,0,0
0.288338989019,0,0.288338989019,175.40965271,4.41057345597e-05,5618.22851562,0.0107099507004,1,0.164375007153,0,0
0.288298100233,0,0.288298100233,175.375427246,4.86041535623e-05,5618.23095703,0.0113134719431,1,0.164687499404,0,0
0.288298100233,0,0.288298100233,175.375427246,4.86041535623e-05,5618.23095703,0.0113134719431,1,0.164687499404,0,0
0.28817909956,0,0.28817909956,175.273544312,4.13315428887e-05,5618.22851562,0.0118390507996,1,0.165000006557,0,0
0.28817909956,0,0.28817909956,175.273544312,4.13315428887e-05,5618.22851562,0.0118390507996,1,0.165000006557,0,0
0.288130730391,0,0.288130730391,175.233032227,2.96096004604e-05,5618.23144531,0.01068724785,1,0.165312498808,0,0
0.288130730391,0,0.288130730391,175.233032227,2.96096004604e-05,5618.23144531,0.01068724785,1,0.165312498808,0,0
0.28802806139,0,0.28802806139,175.145141602,2.19424309762e-05,5618.22949219,0.0116041749716,1,0.16562500596,0,0
0.28802806139,0,0.28802806139,175.145141602,2.19424309762e-05,5618.22949219,0.0116041749716,1,0.16562500596,0,0
0.287966668606,0,0.287966668606,175.093383789,1.44923906191e-05,5618.23144531,0.0106251696125,1,0.165937498212,0,0
0.287966668606,0,0.287966668606,175.093383789,1.44923906191e-05,5618.23144531,0.0106251696125,1,0.165937498212,0,0
0.287877947092,0,0.287877947092,175.01739502,1.48637445818e-05,5618.22949219,0.0108328610659,1,0.166250005364,0,0
0.287877947092,0,0.287877947092,175.01739502,1.48637445818e-05,5618.22949219,0.0108328610659,1,0.166250005364,0,0
0.287813603878,0,0.287813603878,174.963165283,1.68415645021e-05,5618.23144531,0.0110128447413,1,0.166562497616,0,0
0.287813603878,0,0.287813603878,174.963165283,1.68415645021e-05,5618.23144531,0.0110128447413,1,0.166562497616,0,0
0.287722289562,0,0.287722289562,174.885238647,1.85906028491e-05,5618.23046875,0.0108421100304,1,0.166875004768,0,0
0.287722289562,0,0.287722289562,174.885238647,1.85906028491e-05,5618.23046875,0.0108421100304,1,0.166875004768,0,0
0.287660360336,0,0.287660360336,174.832870483,2.39344699366e-05,5618.23193359,0.0112504167482,1,0.16718749702,0,0
0.287660360336,0,0.287660360336,174.832870483,2.39344699366e-05,5618.23193359,0.0112504167482,1,0.16718749702,0,0
0.28756326437,0,0.28756326437,174.74961853,3.27120069414e-05,5618.22900391,0.0105776172131,1,0.167500004172,0,0
0.28756326437,0,0.28756326437,174.74961853,3.27120069414e-05,5618.22900391,0.0105776172131,1,0.167500004172,0,0
0.28751090169,0,0.28751090169,174.706375122,4.215802619e-05,5618.234375,0.0115579580888,1,0.167812496424,0,0
0.28751090169,0,0.28751090169,174.706375122,4.215802619e-05,5618.234375,0.0115579580888,1,0.167812496424,0,0
0.287399888039,0,0.287399888039,174.610748291,4.58951762994e-05,5618.22949219,0.010988603346,1,0.168125003576,0,0
0.287399888039,0,0.287399888039,174.610748291,4.58951762994e-05,5618.22949219,0.010988603346,1,0.168125003576,0,0
0.28735563159,0,0.28735563159,174.57371521,4.62971620436e-05,5618.23193359,0.0111382463947,1,0.168437495828,0,0
0.28735563159,0,0.28735563159,174.57371521,4.62971620436e-05,5618.23193359,0.0111382463947,1,0.168437495828,0,0
0.287242442369,0,0.287242442369,174.47756958,4.47545171482e-05,5618.23242188,0.0110871195793,1,0.16875000298,0,0
0.287242442369,0,0.287242442369,174.47756958,4.47545171482e-05,5618.23242188,0.0110871195793,1,0.16875000298,0,0
0.287198930979,0,0.287198930979,174.440536499,3.69676818082e-05,5618.23242188,0.0104857729748,1,0.169062495232,0,0
0.287198930979,0,0.287198930979,174.440536499,3.69676818082e-05,5618.23242188,0.0104857729748,1,0.169062495232,0,0
0.287094295025,0,0.287094295025,174.351486206,3.15843717544e-05,5618.23193359,0.0110011231154,1,0.169375002384,0,0
0.287094295025,0,0.287094295025,174.351486206,3.15843717544e-05,5618.23193359,0.0110011231154,1,0.169375002384,0,0
0.287043452263,0,0.287043452263,174.308532715,2.75767051789e-05,5618.23291016,0.0105732847005,1,0.169687494636,0,0
0.287043452263,0,0.287043452263,174.308532715,2.75767051789e-05,5618.23291016,0.0105732847005,1,0.169687494636,0,0
0.286944895983,0,0.286944895983,174.224533081,2.32198490266e-05,5618.23193359,0.0110842911527,1,0.170000001788,0,0
0.286944895983,0,0.286944895983,174.224533081,2.32198490266e-05,5618.23193359,0.0110842911527,1,0.170000001788,0,0
0.286886781454,0,0.286886781454,174.175567627,2.41579618887e-05,5618.23388672,0.0111274877563,1,0.17031249404,0,0
0.286886781454,0,0.286886781454,174.175567627,2.41579618887e-05,5618.23388672,0.0111274877563,1,0.17031249404,0,0
0.286787629128,0,0.286787629128,174.090805054,2.32087659242e-05,5618.23144531,0.011212063022,1,0.170625001192,0,0
0.286787629128,0,0.286787629128,174.090805054,2.32087659242e-05,5618.23144531,0.011212063022,1,0.170625001192,0,0
0.286728322506,0,0.286728322506,174.04095459,2.06340082514e-05,5618.23388672,0.0109654488042,1,0.170937493443,0,0
0.286728322506,0,0.286728322506,174.04095459,2.06340082514e-05,5618.23388672,0.0109654488042,1,0.170937493443,0,0
0.286632657051,0,0.286632657051,173.959411621,1.87686600839e-05,5618.23291016,0.0111030591652,1,0.171250000596,0,0
0.286632657051,0,0.286632657051,173.959411621,1.87686600839e-05,5618.23291016,0.0111030591652,1,0.171250000596,0,0
0.286571383476,0,0.286571383476,173.907562256,1.08919266495e-05,5618.23339844,0.010234140791,1,0.171562492847,0,0
0.286571383476,0,0.286571383476,173.907562256,1.08919266495e-05,5618.23339844,0.010234140791,1,0.171562492847,0,0
0.286488085985,0,0.286488085985,173.836547852,9.91548222373e-06,5618.23242188,0.0105313528329,1,0.171875,0,0
0.286488085985,0,0.286488085985,173.836547852,9.91548222373e-06,5618.23242188,0.0105313528329,1,0.171875,0,0
0.286422580481,0,0.286422580481,173.781311035,9.40810969041e-06,5618.23388672,0.0105350213125,1,0.172187507153,0,0
0.286422580481,0,0.286422580481,173.781311035,9.40810969041e-06,5618.23388672,0.0105350213125,1,0.172187507153,0,0
0.286339223385,0,0.286339223385,173.710235596,3.36800894729e-06,5618.23291016,0.0111503498629,1,0.172499999404,0,0
0.286339223385,0,0.286339223385,173.710235596,3.36800894729e-06,5618.23291016,0.0111503498629,1,0.172499999404,0,0
0.2862649858,0,0.2862649858,173.647445679,6.78217202221e-06,5618.23388672,0.0114166140556,1,0.172812506557,0,0
0.2862649858,0,0.2862649858,173.647445679,6.78217202221e-06,5618.23388672,0.0114166140556,1,0.172812506557,0,0
0.286177843809,0,0.286177843809,173.573394775,8.02900740382e-06,5618.23339844,0.0113978795707,1,0.173124998808,0,0
0.286177843809,0,0.286177843809,173.573394775,8.02900740382e-06,5618.23339844,0.0113978795707,1,0.173124998808,0,0
0.286103874445,0,0.286103874445,173.510772705,1.28665051307e-05,5618.234375,0.0117021519691,1,0.17343750596,0,0
0.286103874445,0,0.286103874445,173.510772705,1.28665051307e-05,5618.234375,0.0117021519691,1,0.17343750596,0,0
0.286012411118,0,0.286012411118,173.432815552,2.32962702285e-05,5618.23291016,0.0105345929042,1,0.173749998212,0,0
0.286012411118,0,0.286012411118,173.432815552,2.32962702285e-05,5618.23291016,0.0105345929042,1,0.173749998212,0,0
0.285955011845,0,0.285955011845,173.384780884,2.11321676034e-05,5618.23583984,0.0104350196198,1,0.174062505364,0,0
0.285955011845,0,0.285955011845,173.384780884,2.11321676034e-05,5618.23583984,0.0104350196198,1,0.174062505364,0,0
0.285864979029,0,0.285864979029,173.307525635,2.26259562623e-05,5618.23242188,0.0102364206687,1,0.174374997616,0,0
0.285864979029,0,0.285864979029,173.307525635,2.26259562623e-05,5618.23242188,0.0102364206687,1,0.174374997616,0,0
0.285810410976,0,0.285810410976,173.261978149,2.29018569371e-05,5618.23535156,0.0104975476861,1,0.174687504768,0,0
0.285810410976,0,0.285810410976,173.261978149,2.29018569371e-05,5618.23535156,0.0104975476861,1,0.174687504768,0,0
0.28571665287,0,0.28571665287,173.182128906,1.26376489789e-05,5618.234375,0.0114150037989,1,0.17499999702,0,0
0.28571665287,0,0.28571665287,173.182128906,1.26376489789e-05,5618.234375,0.0114150037989,1,0.17499999702,0,0
0.285649061203,0,0.285649061203,173.124847412,1.00989191196e-05,5618.234375,0.01110194996,1,0.175312504172,0,0
0.285649061203,0,0.285649061203,173.124847412,1.00989191196e-05,5618.234375,0.01110194996,1,0.175312504172,0,0
0.285559743643,0,0.285559743643,173.049072266,6.25591655989e-06,5618.234375,0.0115719540045,1,0.175624996424,0,0
0.285559743643,0,0.285559743643,173.049072266,6.25591655989e-06,5618.234375,0.0115719540045,1,0.175624996424,0,0
0.285485476255,0,0.285485476255,172.986312866,6.49842377243e-06,5618.23535156,0.0112890107557,1,0.175937503576,0,0
0.285485476255,0,0.285485476255,172.986312866,6.49842377243e-06,5618.23535156,0.0112890107557,1,0.175937503576,0,0
0.285400182009,0,0.285400182009,172.913650513,1.94027325051e-05,5618.23388672,0.0101165138185,1,0.176249995828,0,0
0.285400182009,0,0.285400182009,172.913650513,1.94027325051e-05,5618.23388672,0.0101165138185,1,0.176249995828,0,0
0.285342544317,0,0.285342544317,172.865066528,2.58523850789e-05,5618.23535156,0.0108525715768,1,0.17656250298,0,0
0.285342544317,0,0.285342544317,172.865066528,2.58523850789e-05,5618.23535156,0.0108525715768,1,0.17656250298,0,0
0.285246819258,0,0.285246819258,172.783859253,3.01330219372e-05,5618.23535156,0.0102899167687,1,0.176874995232,0,0
0.285246819258,0,0.285246819258,172.783859253,3.01330219372e-05,5618.23535156,0.0102899167687,1,0.176874995232,0,0
0.285197168589,0,0.285197168589,172.741821289,3.02958633256e-05,5618.23535156,0.0105314897373,1,0.177187502384,0,0
0.285197168589,0,0.285197168589,172.741821289,3.02958633256e-05,5618.23535156,0.0105314897373,1,0.177187502384,0,0
0.285098016262,0,0.285098016262,172.657653809,2.39986311499e-05,5618.23486328,0.0111648393795,1,0.177499994636,0,0
0.285098016262,0,0.285098016262,172.657653809,2.39986311499e-05,5618.23486328,0.0111648393795,1,0.177499994636,0,0
0.285039365292,0,0.285039365292,172.608230591,2.15449745156e-05,5618.23583984,0.0109267579392,1,0.177812501788,0,0
0.285039365292,0,0.285039365292,172.608230591,2.15449745156e-05,5618.23583984,0.0109267579392,1,0.177812501788,0,0
0.284943580627,0,0.284943580627,172.526794434,1.59237024491e-05,5618.23486328,0.0115040903911,1,0.17812499404,0,0
0.284943580627,0,0.284943580627,172.526794434,1.59237024491e-05,5618.23486328,0.0115040903911,1,0.17812499404,0,0
0.284876763821,0,0.284876763821,172.470352173,1.51131416715e-05,5618.23583984,0.0112890936434,1,0.178437501192,0,0
0.284876763821,0,0.284876763821,172.470352173,1.51131416715e-05,5618.23583984,0.0112890936434,1,0.178437501192,0,0
0.284784018993,0,0.284784018993,172.391693115,1.87914283742e-05,5618.23535156,0.0108689665794,1,0.178749993443,0,0
0.284784018993,0,0.284784018993,172.391693115,1.87914283742e-05,5618.23535156,0.0108689665794,1,0.178749993443,0,0
0.284723162651,0,0.284723162651,172.340255737,9.53555536398e-06,5618.23583984,0.0100045921281,1,0.179062500596,0,0
0.284723162651,0,0.284723162651,172.340255737,9.53555536398e-06,5618.23583984,0.0100045921281,1,0.179062500596,0,0
0.284642696381,0,0.284642696381,172.271942139,5.44545355297e-06,5618.23535156,0.0103926099837,1,0.179374992847,0,0
0.284642696381,0,0.284642696381,172.271942139,5.44545355297e-06,5618.23535156,0.0103926099837,1,0.179374992847,0,0
0.284576326609,0,0.284576326609,172.215927124,4.34167395724e-06,5618.23632812,0.00950604956597,1,0.1796875,0,0
0.284576326609,0,0.284576326609,172.215927124,4.34167395724e-06,5618.23632812,0.00950604956597,1,0.1796875,0,0
0.284508466721,0,0.284508466721,172.158325195,1.63882632478e-05,5618.23583984,0.0109530519694,1,0.180000007153,0,0
0.284508466721,0,0.284508466721,172.158325195,1.63882632478e-05,5618.23583984,0.0109530519694,1,0.180000007153,0,0
0.284421533346,0,0.284421533346,172.084823608,1.14521326395e-05,5618.23632812,0.0112939951941,1,0.180312499404,0,0
0.284421533346,0,0.284421533346,172.084823608,1.14521326395e-05,5618.23632812,0.0112939951941,1,0.180312499404,0,0
0.28434881568,0,0.28434881568,172.023193359,1.20636941574e-05,5618.23632812,0.0114308707416,1,0.180625006557,0,0
0.28434881568,0,0.28434881568,172.023193359,1.20636941574e-05,5618.23632812,0.0114308707416,1,0.180625006557,0,0
0.284259945154,0,0.284259945154,171.948074341,5.76305592404e-06,5618.23681641,0.011890203692,1,0.180937498808,0,0
0.284259945154,0,0.284259945154,171.948074341,5.76305592404e-06,5618.23681641,0.011890203692,1,0.180937498808,0,0
0.284180700779,0,0.284180700779,171.880828857,6.90122260494e-06,5618.23583984,0.0105164861307,1,0.18125000596,0,0
0.284180700779,0,0.284180700779,171.880828857,6.90122260494e-06,5618.23583984,0.0105164861307,1,0.18125000596,0,0
0.284111350775,0,0.284111350775,171.822433472,6.0381307776e-06,5618.23730469,0.0105899749324,1,0.181562498212,0,0
0.284111350775,0,0.284111350775,171.822433472,6.0381307776e-06,5618.23730469,0.0105899749324,1,0.181562498212,0,0
0.284031063318,0,0.284031063318,171.754318237,9.53204926191e-06,5618.23681641,0.0101730264723,1,0.181875005364,0,0
0.284031063318,0,0.284031063318,171.754318237,9.53204926191e-06,5618.23681641,0.0101730264723,1,0.181875005364,0,0
0.283967643976,0,0.283967643976,171.700790405,7.99296503828e-06,5618.23730469,0.0101906200871,1,0.182187497616,0,0
0.283967643976,0,0.283967643976,171.700790405,7.99296503828e-06,5618.23730469,0.0101906200871,1,0.182187497616,0,0
0.283887088299,0,0.283887088299,171.632568359,6.59321187868e-07,5618.23681641,0.0111207570881,1,0.182500004768,0,0
0.283887088299,0,0.283887088299,171.632568359,6.59321187868e-07,5618.23681641,0.0111207570881,1,0.182500004768,0,0
0.283810466528,0,0.283810466528,171.567855835,1.17048457469e-05,5618.23779297,0.0120365358889,1,0.18281249702,0,0
0.283810466528,0,0.283810466528,171.567855835,1.17048457469e-05,5618.23779297,0.0120365358889,1,0.18281249702,0,0
0.283716917038,0,0.283716917038,171.488586426,1.71324991243e-05,5618.23730469,0.0115477163345,1,0.183125004172,0,0
0.283716917038,0,0.283716917038,171.488586426,1.71324991243e-05,5618.23730469,0.0115477163345,1,0.183125004172,0,0
0.283647209406,0,0.283647209406,171.429870605,2.72626057267e-05,5618.23828125,0.0124825173989,1,0.183437496424,0,0
0.283647209406,0,0.283647209406,171.429870605,2.72626057267e-05,5618.23828125,0.0124825173989,1,0.183437496424,0,0
0.28354036808,0,0.28354036808,171.339248657,3.8758982555e-05,5618.23730469,0.0110127087682,1,0.183750003576,0,0
0.28354036808,0,0.28354036808,171.339248657,3.8758982555e-05,5618.23730469,0.0110127087682,1,0.183750003576,0,0
0.283491581678,0,0.283491581678,171.298080444,2.62445373664e-05,5618.23730469,0.010007337667,1,0.184062495828,0,0
0.283491581678,0,0.283491581678,171.298080444,2.62445373664e-05,5618.23730469,0.010007337667,1,0.184062495828,0,0
0.283398985863,0,0.283398985863,171.219680786,1.71139145095e-05,5618.23730469,0.0108838491142,1,0.18437500298,0,0
0.283398985863,0,0.283398985863,171.219680786,1.71139145095e-05,5618.23730469,0.0108838491142,1,0.18437500298,0,0
0.283337771893,0,0.283337771893,171.168029785,4.44824627266e-06,5618.23779297,0.00974875595421,1,0.184687495232,0,0
0.283337771893,0,0.283337771893,171.168029785,4.44824627266e-06,5618.23779297,0.00974875595421,1,0.184687495232,0,0
0.283261299133,0,0.283261299133,171.103317261,8.72638520377e-06,5618.23730469,0.0113542517647,1,0.185000002384,0,0
0.283261299133,0,0.283261299133,171.103317261,8.72638520377e-06,5618.23730469,0.0113542517647,1,0.185000002384,0,0
0.283177286386,0,0.283177286386,171.032440186,1.84012549198e-06,5618.23828125,0.0117682414129,1,0.185312494636,0,0
0.283177286386,0,0.283177286386,171.032440186,1.84012549198e-06,5618.23828125,0.0117682414129,1,0.185312494636,0,0
0.28309494257,0,0.28309494257,170.962722778,1.24042617244e-06,5618.23779297,0.011435138993,1,0.185625001788,0,0
0.28309494257,0,0.28309494257,170.962722778,1.24042617244e-06,5618.23779297,0.011435138993,1,0.185625001788,0,0
0.28301563859,0,0.28301563859,170.895889282,1.50187725012e-06,5618.23828125,0.0114417532459,1,0.18593749404,0,0
0.28301563859,0,0.28301563859,170.895889282,1.50187725012e-06,5618.23828125,0.0114417532459,1,0.18593749404,0,0
0.282933175564,0,0.282933175564,170.826156616,7.77857439971e-06,5618.23828125,0.0107211079448,1,0.186250001192,0,0
0.282933175564,0,0.282933175564,170.826156616,7.77857439971e-06,5618.23828125,0.0107211079448,1,0.186250001192,0,0
0.282864123583,0,0.282864123583,170.767913818,4.79763230032e-06,5618.23876953,0.0105051705614,1,0.186562493443,0,0
0.282864123583,0,0.282864123583,170.767913818,4.79763230032e-06,5618.23876953,0.0105051705614,1,0.186562493443,0,0
0.282784759998,0,0.282784759998,170.70072937,5.71439750274e-06,5618.23828125,0.01045404654,1,0.186875000596,0,0
0.282784759998,0,0.282784759998,170.70072937,5.71439750274e-06,5618.23828125,0.01045404654,1,0.186875000596,0,0
0.282716423273,0,0.282716423273,170.643127441,6.78028027323e-06,5618.23876953,0.0106641249731,1,0.187187492847,0,0
0.282716423273,0,0.282716423273,170.643127441,6.78028027323e-06,5618.23876953,0.0106641249731,1,0.187187492847,0,0
0.282634079456,0,0.282634079456,170.573425293,2.98109057439e-06,5618.23828125,0.0116424169391,1,0.1875,0,0
0.282634079456,0,0.282634079456,170.573425293,2.98109057439e-06,5618.23828125,0.0116424169391,1,0.1875,0,0
0.282551825047,0,0.282551825047,170.504074097,3.01690533888e-06,5618.23876953,0.011516305618,1,0.187812507153,0,0
0.282551825047,0,0.282551825047,170.504074097,3.01690533888e-06,5618.23876953,0.011516305618,1,0.187812507153,0,0
0.282471269369,0,0.282471269369,170.435958862,1.18288869544e-06,5618.23828125,0.0112782297656,1,0.188124999404,0,0
0.282471269369,0,0.282471269369,170.435958862,1.18288869544e-06,5618.23828125,0.0112782297656,1,0.188124999404,0,0
0.282392412424,0,0.282392412424,170.369506836,6.6107636485e-06,5618.23925781,0.0106390314177,1,0.188437506557,0,0
0.282392412424,0,0.282392412424,170.369506836,6.6107636485e-06,5618.23925781,0.0106390314177,1,0.188437506557,0,0
0.282320946455,0,0.282320946455,170.309005737,1.89520949334e-06,5618.23828125,0.0102662490681,1,0.188749998808,0,0
0.282320946455,0,0.282320946455,170.309005737,1.89520949334e-06,5618.23828125,0.0102662490681,1,0.188749998808,0,0
0.282247394323,0,0.282247394323,170.247085571,5.81664892252e-07,5618.23925781,0.0103955855593,1,0.18906250596,0,0
0.282247394323,0,0.282247394323,170.247085571,5.81664892252e-07,5618.23925781,0.0103955855593,1,0.18906250596,0,0
0.28217408061,0,0.28217408061,170.185089111,4.26885344496e-06,5618.23876953,0.00998456031084,1,0.189374998212,0,0
0.28217408061,0,0.28217408061,170.185089111,4.26885344496e-06,5618.23876953,0.00998456031084,1,0.189374998212,0,0
0.282106339931,0,0.282106339931,170.12802124,1.66374666151e-05,5618.23925781,0.0112570524216,1,0.189687505364,0,0
0.282106339931,0,0.282106339931,170.12802124,1.66374666151e-05,5618.23925781,0.0112570524216,1,0.189687505364,0,0
0.282014966011,0,0.282014966011,170.050827026,2.229007805e-05,5618.23876953,0.0106361107901,1,0.189999997616,0,0
0.282014966011,0,0.282014966011,170.050827026,2.229007805e-05,5618.23876953,0.0106361107901,1,0.189999997616,0,0
0.281956076622,0,0.281956076622,170.001266479,2.81315587927e-05,5618.23974609,0.0112500730902,1,0.190312504768,0,0
0.281956076622,0,0.281956076622,170.001266479,2.81315587927e-05,5618.23974609,0.0112500730902,1,0.190312504768,0,0
0.281855940819,0,0.281855940819,169.916671753,3.34659271175e-05,5618.23925781,0.0104828346521,1,0.19062499702,0,0
0.281855940819,0,0.281855940819,169.916671753,3.34659271175e-05,5618.23925781,0.0104828346521,1,0.19062499702,0,0
0.28180795908,0,0.28180795908,169.876312256,2.86257254629e-05,5618.23974609,0.0101950373501,1,0.190937504172,0,0
0.28180795908,0,0.28180795908,169.876312256,2.86257254629e-05,5618.23974609,0.0101950373501,1,0.190937504172,0,0
0.281711906195,0,0.281711906195,169.795227051,2.28095977945e-05,5618.23925781,0.0107069723308,1,0.191249996424,0,0
0.281711906195,0,0.281711906195,169.795227051,2.28095977945e-05,5618.23925781,0.0107069723308,1,0.191249996424,0,0
0.281656652689,0,0.281656652689,169.748718262,1.28116544147e-05,5618.23974609,0.00977325625718,1,0.191562503576,0,0
0.281656652689,0,0.281656652689,169.748718262,1.28116544147e-05,5618.23974609,0.00977325625718,1,0.191562503576,0,0
0.28157389164,0,0.28157389164,169.678817749,3.65808614333e-06,5618.23974609,0.0115451179445,1,0.191874995828,0,0
0.28157389164,0,0.28157389164,169.678817749,3.65808614333e-06,5618.23974609,0.0115451179445,1,0.191874995828,0,0
0.281493455172,0,0.281493455172,169.611083984,9.42372025747e-06,5618.24023438,0.0108010377735,1,0.19218750298,0,0
0.281493455172,0,0.281493455172,169.611083984,9.42372025747e-06,5618.24023438,0.0108010377735,1,0.19218750298,0,0
0.281421244144,0,0.281421244144,169.550140381,1.61083789862e-05,5618.23974609,0.0115052890033,1,0.192499995232,0,0
0.281421244144,0,0.281421244144,169.550140381,1.61083789862e-05,5618.23974609,0.0115052890033,1,0.192499995232,0,0
0.281330794096,0,0.281330794096,169.473922729,2.16578173422e-05,5618.24023438,0.0107302898541,1,0.192812502384,0,0
0.281330794096,0,0.281330794096,169.473922729,2.16578173422e-05,5618.24023438,0.0107302898541,1,0.192812502384,0,0
0.281269609928,0,0.281269609928,169.422286987,1.94616713998e-05,5618.23974609,0.0106548545882,1,0.193124994636,0,0
0.281269609928,0,0.281269609928,169.422286987,1.94616713998e-05,5618.23974609,0.0106548545882,1,0.193124994636,0,0
0.281180232763,0,0.281180232763,169.347045898,1.62243195518e-05,5618.24023438,0.0108409151435,1,0.193437501788,0,0
0.281180232763,0,0.281180232763,169.347045898,1.62243195518e-05,5618.24023438,0.0108409151435,1,0.193437501788,0,0
0.281116425991,0,0.281116425991,169.293136597,7.16206295692e-06,5618.23974609,0.0100174434483,1,0.19374999404,0,0
0.281116425991,0,0.281116425991,169.293136597,7.16206295692e-06,5618.23974609,0.0100174434483,1,0.19374999404,0,0
0.281038731337,0,0.281038731337,169.227752686,4.82234554511e-06,5618.24023438,0.0112074324861,1,0.194062501192,0,0
0.281038731337,0,0.281038731337,169.227752686,4.82234554511e-06,5618.24023438,0.0112074324861,1,0.194062501192,0,0
0.280957996845,0,0.280957996845,169.159667969,1.80098613782e-05,5618.24023438,0.009820073843,1,0.194374993443,0,0
0.280957996845,0,0.280957996845,169.159667969,1.80098613782e-05,5618.24023438,0.009820073843,1,0.194374993443,0,0
0.280900031328,0,0.280900031328,169.110946655,2.9376378734e-05,5618.24072266,0.0111784199253,1,0.194687500596,0,0
0.280900031328,0,0.280900031328,169.110946655,2.9376378734e-05,5618.24072266,0.0111784199253,1,0.194687500596,0,0
0.280800014734,0,0.280800014734,169.026565552,3.35174809152e-05,5618.24023438,0.0105064911768,1,0.194999992847,0,0
0.280800014734,0,0.280800014734,169.026565552,3.35174809152e-05,5618.24023438,0.0105064911768,1,0.194999992847,0,0
0.28075158596,0,0.28075158596,168.985931396,3.73732545995e-05,5618.24072266,0.0109753347933,1,0.1953125,0,0
0.28075158596,0,0.28075158596,168.985931396,3.73732545995e-05,5618.24072266,0.0109753347933,1,0.1953125,0,0
0.280644893646,0,0.280644893646,168.895935059,4.00662465836e-05,5618.24023438,0.0104870144278,1,0.195625007153,0,0
0.280644893646,0,0.280644893646,168.895935059,4.00662465836e-05,5618.24023438,0.0104870144278,1,0.195625007153,0,0
0.280603408813,0,0.280603408813,168.861160278,2.93376178888e-05,5618.24121094,0.00961554795504,1,0.195937499404,0,0
0.280603408813,0,0.280603408813,168.861160278,2.93376178888e-05,5618.24121094,0.00961554795504,1,0.195937499404,0,0
0.280509114265,0,0.280509114265,168.781646729,1.79133221536e-05,5618.24072266,0.0108241839334,1,0.196250006557,0,0
0.280509114265,0,0.280509114265,168.781646729,1.79133221536e-05,5618.24072266,0.0108241839334,1,0.196250006557,0,0
0.280450463295,0,0.280450463295,168.732330322,7.33072192816e-06,5618.24121094,0.00980525184423,1,0.196562498808,0,0
0.280450463295,0,0.280450463295,168.732330322,7.33072192816e-06,5618.24121094,0.00980525184423,1,0.196562498808,0,0
0.280370622873,0,0.280370622873,168.665145874,9.20198635868e-06,5618.24121094,0.0115514304489,1,0.19687500596,0,0
0.280370622873,0,0.280370622873,168.665145874,9.20198635868e-06,5618.24121094,0.0115514304489,1,0.19687500596,0,0
0.280287176371,0,0.280287176371,168.594894409,2.0402674636e-05,5618.24121094,0.0102833807468,1,0.197187498212,0,0
0.280287176371,0,0.280287176371,168.594894409,2.0402674636e-05,5618.24121094,0.0102833807468,1,0.197187498212,0,0
0.280225336552,0,0.280225336552,168.542800903,3.24987195199e-05,5618.24121094,0.0116518400609,1,0.197500005364,0,0
0.280225336552,0,0.280225336552,168.542800903,3.24987195199e-05,5618.24121094,0.0116518400609,1,0.197500005364,0,0
0.280122429132,0,0.280122429132,168.456329346,3.88837361243e-05,5618.24169922,0.0107156215236,1,0.197812497616,0,0
0.280122429132,0,0.280122429132,168.456329346,3.88837361243e-05,5618.24169922,0.0107156215236,1,0.197812497616,0,0
0.280073910952,0,0.280073910952,168.415435791,3.37367055181e-05,5618.24169922,0.0103271193802,1,0.198125004768,0,0
0.280073910952,0,0.280073910952,168.415435791,3.37367055181e-05,5618.24169922,0.0103271193802,1,0.198125004768,0,0
0.279976546764,1.40129846432e-45,0.279976546764,168.333572388,3.72991562472e-05,5618.2421875,0.00998248998076,1,0.19843749702,0,0
0.279976546764,1.40129846432e-45,0.279976546764,168.333572388,3.72991562472e-05,5618.2421875,0.00998248998076,1,0.19843749702,0,0
0.279932916164,1.40129846432e-45,0.279932916164,168.296798706,3.70874804503e-05,5618.24169922,0.0102884545922,1,0.198750004172,0,0
0.279932916164,1.40129846432e-45,0.279932916164,168.296798706,3.70874804503e-05,5618.24169922,0.0102884545922,1,0.198750004172,0,0
0.279831171036,1.40129846432e-45,0.279831171036,168.211349487,1.8894976165e-05,5618.2421875,0.0120355002582,1,0.199062496424,0,0
0.279831171036,1.40129846432e-45,0.279831171036,168.211349487,1.8894976165e-05,5618.2421875,0.0120355002582,1,0.199062496424,0,0
0.279762715101,2.80259692865e-45,0.279762715101,168.153717041,2.13518296732e-06,5618.2421875,0.0101466085762,1,0.199375003576,0,0
0.279762715101,2.80259692865e-45,0.279762715101,168.153717041,2.13518296732e-06,5618.2421875,0.0101466085762,1,0.199375003576,0,0
0.279687851667,4.20389539297e-45,0.279687851667,168.090789795,6.98138182997e-06,5618.24267578,0.0111266132444,1,0.199687495828,0,0
0.279687851667,4.20389539297e-45,0.279687851667,168.090789795,6.98138182997e-06,5618.24267578,0.0111266132444,1,0.199687495828,0,0
0.279605478048,5.6051938573e-45,0.279605478048,168.021499634,2.53304206126e-05,5618.24267578,0.00944448169321,1,0.20000000298,0,0
0.279605478048,5.6051938573e-45,0.279605478048,168.021499634,2.53304206126e-05,5618.24267578,0.00944448169321,1,0.20000000298,0,0
0.279554486275,7.00649232162e-45,0.279554486275,167.978729248,4.49649342045e-05,5618.24316406,0.0115206642076,1,0.200312495232,0,0
0.279554486275,7.00649232162e-45,0.279554486275,167.978729248,4.49649342045e-05,5618.24316406,0.0115206642076,1,0.200312495232,0,0
0.279442608356,1.40129846432e-44,0.279442608356,167.884460449,5.15696629009e-05,5618.2421875,0.0105696180835,1,0.200625002384,0,0
0.279442608356,1.40129846432e-44,0.279442608356,167.884460449,5.15696629009e-05,5618.2421875,0.0105696180835,1,0.200625002384,0,0
0.279405117035,1.54142831076e-44,0.279405117035,167.853225708,5.0728845963e-05,5618.24365234,0.0107287662104,1,0.200937494636,0,0
0.279405117035,1.54142831076e-44,0.279405117035,167.853225708,5.0728845963e-05,5618.24365234,0.0107287662104,1,0.200937494636,0,0
0.279291003942,2.66246708222e-44,0.279291003942,167.757232666,4.19867428718e-05,5618.24316406,0.0113887637854,1,0.201250001788,0,0
0.279291003942,2.66246708222e-44,0.279291003942,167.757232666,4.19867428718e-05,5618.24316406,0.0113887637854,1,0.201250001788,0,0
0.279244154692,2.94272677508e-44,0.279244154692,167.717727661,2.78637435258e-05,5618.24267578,0.0101297721267,1,0.20156249404,0,0
0.279244154692,2.94272677508e-44,0.279244154692,167.717727661,2.78637435258e-05,5618.24267578,0.0101297721267,1,0.20156249404,0,0
0.27914789319,5.46506401087e-44,0.27914789319,167.637054443,1.41601303767e-05,5618.24365234,0.0114892451093,1,0.201875001192,0,0
0.27914789319,5.46506401087e-44,0.27914789319,167.637054443,1.41601303767e-05,5618.24365234,0.0114892451093,1,0.201875001192,0,0
0.279081732035,6.86636247519e-44,0.279081732035,167.581436157,2.70872874353e-07,5618.24365234,0.0100025124848,1,0.202187493443,0,0
0.279081732035,6.86636247519e-44,0.279081732035,167.581436157,2.70872874353e-07,5618.24365234,0.0100025124848,1,0.202187493443,0,0
0.27900660038,8.26766093952e-44,0.27900660038,167.518341064,1.07790174297e-05,5618.24414062,0.011166584678,1,0.202500000596,0,0
0.27900660038,8.26766093952e-44,0.27900660038,167.518341064,1.07790174297e-05,5618.24414062,0.011166584678,1,0.202500000596,0,0
0.278923898935,1.73761009576e-43,0.278923898935,167.448745728,2.17136257561e-05,5618.24365234,0.010051897727,1,0.202812492847,0,0
0.278923898935,1.73761009576e-43,0.278923898935,167.448745728,2.17136257561e-05,5618.24365234,0.010051897727,1,0.202812492847,0,0
0.278864622116,1.93379188077e-43,0.278864622116,167.399154663,3.49682450178e-05,5618.24462891,0.011462321505,1,0.203125,0,0
0.278864622116,1.93379188077e-43,0.278864622116,167.399154663,3.49682450178e-05,5618.24462891,0.011462321505,1,0.203125,0,0
0.278761863708,3.30706437581e-43,0.278761863708,167.312896729,4.04506245104e-05,5618.24462891,0.0105706490576,1,0.203437507153,0,0
0.278761863708,3.30706437581e-43,0.278761863708,167.312896729,4.04506245104e-05,5618.24462891,0.0105706490576,1,0.203437507153,0,0
0.278715252876,3.68541496117e-43,0.278715252876,167.273605347,3.43499814335e-05,5618.24414062,0.0102359801531,1,0.203749999404,0,0
0.278715252876,3.68541496117e-43,0.278715252876,167.273605347,3.43499814335e-05,5618.24414062,0.0102359801531,1,0.203749999404,0,0
0.27861726284,6.60011576697e-43,0.27861726284,167.191467285,2.58393429249e-05,5618.24511719,0.01105474215,1,0.204062506557,0,0
0.27861726284,6.60011576697e-43,0.27861726284,167.191467285,2.58393429249e-05,5618.24511719,0.01105474215,1,0.204062506557,0,0
0.278559029102,9.26258284919e-43,0.278559029102,167.142547607,1.68813148775e-05,5618.24511719,0.0101363388821,1,0.204374998808,0,0
0.278559029102,9.26258284919e-43,0.278559029102,167.142547607,1.68813148775e-05,5618.24511719,0.0101363388821,1,0.204374998808,0,0
0.278474062681,1.02855307281e-42,0.278474062681,167.071365356,1.14649546958e-05,5618.24560547,0.0106731969863,1,0.20468750596,0,0
0.278474062681,1.02855307281e-42,0.278474062681,167.071365356,1.14649546958e-05,5618.24560547,0.0106731969863,1,0.20468750596,0,0
0.278408199549,1.9758308347e-42,0.278408199549,167.015899658,5.779498224e-06,5618.24511719,0.0101524153724,1,0.204999998212,0,0
0.278408199549,1.9758308347e-42,0.278408199549,167.015899658,5.779498224e-06,5618.24511719,0.0101524153724,1,0.204999998212,0,0
0.278330653906,2.6512566945e-42,0.278330653906,166.950927734,4.37749622506e-06,5618.24560547,0.0112137077376,1,0.205312505364,0,0
0.278330653906,2.6512566945e-42,0.278330653906,166.950927734,4.37749622506e-06,5618.24560547,0.0112137077376,1,0.205312505364,0,0
0.278249710798,2.95814105819e-42,0.278249710798,166.883087158,1.65707751876e-05,5618.24609375,0.00974865071476,1,0.205624997616,0,0
0.278249710798,2.95814105819e-42,0.278249710798,166.883087158,1.65707751876e-05,5618.24609375,0.00974865071476,1,0.205624997616,0,0
0.278192967176,5.96392626417e-42,0.278192967176,166.835464478,2.19018002099e-05,5618.24609375,0.010453088209,1,0.205937504768,0,0
0.278192967176,5.96392626417e-42,0.278192967176,166.835464478,2.19018002099e-05,5618.24609375,0.010453088209,1,0.205937504768,0,0
0.278102010489,6.79349495505e-42,0.278102010489,166.759063721,2.55651993939e-05,5618.24609375,0.0101377740502,1,0.20624999702,0,0
0.278102010489,6.79349495505e-42,0.278102010489,166.759063721,2.55651993939e-05,5618.24609375,0.0101377740502,1,0.20624999702,0,0
0.278049737215,1.15621136291e-41,0.278049737215,166.715301514,3.37783094437e-05,5618.24658203,0.0108546325937,1,0.206562504172,0,0
0.278049737215,1.15621136291e-41,0.278049737215,166.715301514,3.37783094437e-05,5618.24658203,0.0108546325937,1,0.206562504172,0,0
0.277948617935,1.28302887394e-41,0.277948617935,166.630432129,4.20561627834e-05,5618.24658203,0.00977344624698,1,0.206874996424,0,0
0.277948617935,1.28302887394e-41,0.277948617935,166.630432129,4.20561627834e-05,5618.24658203,0.00977344624698,1,0.206874996424,0,0
0.27791172266,2.34913674559e-41,0.27791172266,166.599594116,3.88856824429e-05,5618.24707031,0.00980290211737,1,0.207187503576,0,0
0.27791172266,2.34913674559e-41,0.27791172266,166.599594116,3.88856824429e-05,5618.24707031,0.00980290211737,1,0.207187503576,0,0
0.277810156345,2.63065760708e-41,0.277810156345,166.514312744,2.69778047368e-05,5618.24658203,0.010996311903,1,0.207499995828,0,0
0.277810156345,2.63065760708e-41,0.277810156345,166.514312744,2.69778047368e-05,5618.24658203,0.010996311903,1,0.207499995828,0,0
0.277756303549,4.74984127468e-41,0.277756303549,166.46925354,2.28243716265e-05,5618.24707031,0.0104656750336,1,0.20781250298,0,0
0.277756303549,4.74984127468e-41,0.277756303549,166.46925354,2.28243716265e-05,5618.24707031,0.0104656750336,1,0.20781250298,0,0
0.277662307024,5.27266573171e-41,0.277662307024,166.390289307,2.1179772375e-05,5618.24658203,0.010648181662,1,0.208124995232,0,0
0.277662307024,5.27266573171e-41,0.277662307024,166.390289307,2.1179772375e-05,5618.24658203,0.010648181662,1,0.208124995232,0,0
0.277605831623,9.44377074062e-41,0.277605831623,166.343231201,1.78509908437e-05,5618.24804688,0.0102065382525,1,0.208437502384,0,0
0.277605831623,9.44377074062e-41,0.277605831623,166.343231201,1.78509908437e-05,5618.24804688,0.0102065382525,1,0.208437502384,0,0
0.277518093586,1.05586437988e-40,0.277518093586,166.269287109,2.25420062634e-05,5618.24658203,0.00989442039281,1,0.208749994636,0,0
0.277518093586,1.05586437988e-40,0.277518093586,166.269287109,2.25420062634e-05,5618.24658203,0.00989442039281,1,0.208749994636,0,0
0.277466088533,1.8333888458e-40,0.277466088533,166.226303101,2.59697244474e-05,5618.24902344,0.0103602418676,1,0.209062501788,0,0
0.277466088533,1.8333888458e-40,0.277466088533,166.226303101,2.59697244474e-05,5618.24902344,0.0103602418676,1,0.209062501788,0,0
0.277371734381,2.41981824013e-40,0.277371734381,166.146209717,1.72594536707e-05,5618.24511719,0.0112220803276,1,0.20937499404,0,0
0.277371734381,2.41981824013e-40,0.277371734381,166.146209717,1.72594536707e-05,5618.24511719,0.0112220803276,1,0.20937499404,0,0
0.277307480574,2.74197675708e-40,0.277307480574,166.093536377,1.13443138616e-05,5618.25,0.0103530902416,1,0.209687501192,0,0
0.277307480574,2.74197675708e-40,0.277307480574,166.093536377,1.13443138616e-05,5618.25,0.0103530902416,1,0.209687501192,0,0
0.277225464582,5.55258911295e-40,0.277225464582,166.023773193,1.79942580871e-05,5618.24560547,0.0097795734182,1,0.209999993443,0,0
0.277225464582,5.55258911295e-40,0.277225464582,166.023773193,1.79942580871e-05,5618.24560547,0.0097795734182,1,0.209999993443,0,0
0.277169346809,6.98562698749e-40,0.277169346809,165.977157593,2.13166968024e-05,5618.24755859,0.0103628449142,1,0.210312500596,0,0
0.277169346809,6.98562698749e-40,0.277169346809,165.977157593,2.13166968024e-05,5618.24755859,0.0103628449142,1,0.210312500596,0,0
0.277079045773,7.81578422373e-40,0.277079045773,165.901641846,2.04118132388e-05,5618.24853516,0.0102467872202,1,0.210624992847,0,0
0.277079045773,7.81578422373e-40,0.277079045773,165.901641846,2.04118132388e-05,5618.24853516,0.0102467872202,1,0.210624992847,0,0
0.27702459693,1.60538217137e-39,0.27702459693,165.855941772,2.15964682866e-05,5618.24804688,0.0102768409997,1,0.2109375,0,0
0.27702459693,1.60538217137e-39,0.27702459693,165.855941772,2.15964682866e-05,5618.24804688,0.0102768409997,1,0.2109375,0,0
0.27693387866,1.81515234758e-39,0.27693387866,165.779998779,2.86845752271e-05,5618.24853516,0.00969505961984,1,0.211250007153,0,0
0.27693387866,1.81515234758e-39,0.27693387866,165.779998779,2.86845752271e-05,5618.24853516,0.00969505961984,1,0.211250007153,0,0
0.276887655258,3.03991102748e-39,0.276887655258,165.741546631,3.45903063135e-05,5618.24951172,0.0102464202791,1,0.211562499404,0,0
0.276887655258,3.03991102748e-39,0.276887655258,165.741546631,3.45903063135e-05,5618.24951172,0.0102464202791,1,0.211562499404,0,0
0.27678912878,3.3718562129e-39,0.27678912878,165.658721924,3.97409712605e-05,5618.24853516,0.00959111284465,1,0.211875006557,0,0
0.27678912878,3.3718562129e-39,0.27678912878,165.658721924,3.97409712605e-05,5618.24853516,0.00959111284465,1,0.211875006557,0,0
0.276752203703,6.11696627335e-39,0.276752203703,165.628173828,4.44779834652e-05,5618.25,0.0102620664984,1,0.212187498808,0,0
0.276752203703,6.11696627335e-39,0.276752203703,165.628173828,4.44779834652e-05,5618.25,0.0102620664984,1,0.212187498808,0,0
0.276644140482,6.84270295192e-39,0.276644140482,165.537506104,3.9494720113e-05,5618.24951172,0.0106846988201,1,0.21250000596,0,0
0.276644140482,6.84270295192e-39,0.276644140482,165.537506104,3.9494720113e-05,5618.24951172,0.0106846988201,1,0.21250000596,0,0
0.276601225138,1.21629960158e-38,0.276601225138,165.501724243,4.07543120673e-05,5618.25,0.0106146177277,1,0.212812498212,0,0
0.276601225138,1.21629960158e-38,0.276601225138,165.501724243,4.07543120673e-05,5618.25,0.0106146177277,1,0.212812498212,0,0
0.276494145393,1.35191936891e-38,0.276494145393,165.411849976,5.09471174155e-05,5618.24902344,0.00955542549491,1,0.213125005364,0,0
0.276494145393,1.35191936891e-38,0.276494145393,165.411849976,5.09471174155e-05,5618.24902344,0.00955542549491,1,0.213125005364,0,0
0.276466280222,2.36175291593e-38,0.276466280222,165.388946533,5.24408424099e-05,5618.25097656,0.00987941771746,1,0.213437497616,0,0
0.276466280222,2.36175291593e-38,0.276466280222,165.388946533,5.24408424099e-05,5618.25097656,0.00987941771746,1,0.213437497616,0,0
0.27635461092,2.65658331023e-38,0.27635461092,165.294799805,4.80084745504e-05,5618.24804688,0.010468560271,1,0.213750004768,0,0
0.27635461092,2.65658331023e-38,0.27635461092,165.294799805,4.80084745504e-05,5618.24804688,0.010468560271,1,0.213750004768,0,0
0.276318371296,4.33255028654e-38,0.276318371296,165.265548706,5.27040101588e-05,5618.25292969,0.0108225690201,1,0.21406249702,0,0
0.276318371296,4.33255028654e-38,0.276318371296,165.265548706,5.27040101588e-05,5618.25292969,0.0108225690201,1,0.21406249702,0,0
0.276201665401,6.12945100189e-38,0.276201665401,165.166442871,5.16993495694e-05,5618.24658203,0.0107668526471,1,0.214375004172,0,0
0.276201665401,6.12945100189e-38,0.276201665401,165.166442871,5.16993495694e-05,5618.24658203,0.0107668526471,1,0.214375004172,0,0
0.27616623044,6.74064246113e-38,0.27616623044,165.13822937,3.65159430658e-05,5618.25292969,0.00928103458136,1,0.214687496424,0,0
0.27616623044,6.74064246113e-38,0.27616623044,165.13822937,3.65159430658e-05,5618.25292969,0.00928103458136,1,0.214687496424,0,0
0.27607062459,1.22167823351e-37,0.27607062459,165.057449341,3.03640554193e-05,5618.25,0.0101253343746,1,0.215000003576,0,0
0.27607062459,1.22167823351e-37,0.27607062459,165.057449341,3.03640554193e-05,5618.25,0.0101253343746,1,0.215000003576,0,0
0.276023179293,1.67858505026e-37,0.276023179293,165.017913818,3.49083493347e-05,5618.25048828,0.0106749301776,1,0.215312495828,0,0
0.276023179293,1.67858505026e-37,0.276023179293,165.017913818,3.49083493347e-05,5618.25048828,0.0106749301776,1,0.215312495828,0,0
0.275919765234,1.82685677709e-37,0.275919765234,164.931640625,3.26734698319e-05,5618.25146484,0.0106252525002,1,0.21562500298,0,0
0.275919765234,1.82685677709e-37,0.275919765234,164.931640625,3.26734698319e-05,5618.25146484,0.0106252525002,1,0.21562500298,0,0
0.275873064995,3.14847909229e-37,0.275873064995,164.892532349,2.77073959296e-05,5618.25146484,0.0100126946345,1,0.215937495232,0,0
0.275873064995,3.14847909229e-37,0.275873064995,164.892532349,2.77073959296e-05,5618.25146484,0.0100126946345,1,0.215937495232,0,0
0.275778353214,4.72398787853e-37,0.275778353214,164.81300354,3.39753169101e-05,5618.25,0.00959052704275,1,0.216250002384,0,0
0.275778353214,4.72398787853e-37,0.275778353214,164.81300354,3.39753169101e-05,5618.25,0.00959052704275,1,0.216250002384,0,0
0.27573761344,5.14692217584e-37,0.27573761344,164.779449463,3.64529769286e-05,5618.25244141,0.00991681776941,1,0.216562494636,0,0
0.27573761344,5.14692217584e-37,0.27573761344,164.779449463,3.64529769286e-05,5618.25244141,0.00991681776941,1,0.216562494636,0,0
0.275638282299,8.93435076838e-37,0.275638282299,164.696121216,2.27352338698e-05,5618.25146484,0.0111582316458,1,0.216875001788,0,0
0.275638282299,8.93435076838e-37,0.275638282299,164.696121216,2.27352338698e-05,5618.25146484,0.0111582316458,1,0.216875001788,0,0
0.275579899549,1.01571780666e-36,0.275579899549,164.647445679,1.56788664754e-05,5618.25195312,0.0103548010811,1,0.21718749404,0,0
0.275579899549,1.01571780666e-36,0.275579899549,164.647445679,1.56788664754e-05,5618.25195312,0.0103548010811,1,0.21718749404,0,0
0.275491982698,1.81341132953e-36,0.275491982698,164.573959351,2.10146008612e-05,5618.25244141,0.00990564376116,1,0.217500001192,0,0
0.275491982698,1.81341132953e-36,0.275491982698,164.573959351,2.10146008612e-05,5618.25244141,0.00990564376116,1,0.217500001192,0,0
0.275439977646,1.98893694382e-36,0.275439977646,164.53062439,2.31574904319e-05,5618.25292969,0.0101392883807,1,0.217812493443,0,0
0.275439977646,1.98893694382e-36,0.275439977646,164.53062439,2.31574904319e-05,5618.25292969,0.0101392883807,1,0.217812493443,0,0
0.275348752737,3.37447449985e-36,0.275348752737,164.454208374,1.95521261048e-05,5618.25244141,0.0104501042515,1,0.218125000596,0,0
0.275348752737,3.37447449985e-36,0.275348752737,164.454208374,1.95521261048e-05,5618.25244141,0.0104501042515,1,0.218125000596,0,0
0.275292336941,3.74717630537e-36,0.275292336941,164.407287598,1.66202426044e-05,5618.25341797,0.0101348161697,1,0.218437492847,0,0
0.275292336941,3.74717630537e-36,0.275292336941,164.407287598,1.66202426044e-05,5618.25341797,0.0101348161697,1,0.218437492847,0,0
0.27520558238,6.62557733765e-36,0.27520558238,164.334640503,1.64395933098e-05,5618.25292969,0.0101604275405,1,0.21875,0,0
0.27520558238,6.62557733765e-36,0.27520558238,164.334640503,1.64395933098e-05,5618.25292969,0.0101604275405,1,0.21875,0,0
0.275148808956,7.32266041095e-36,0.275148808956,164.287322998,1.5813853679e-05,5618.25341797,0.0101628722623,1,0.219062507153,0,0
0.275148808956,7.32266041095e-36,0.275148808956,164.287322998,1.5813853679e-05,5618.25341797,0.0101628722623,1,0.219062507153,0,0
0.275061994791,1.25773619448e-35,0.275061994791,164.214767456,1.28028977997e-05,5618.25341797,0.0104252062738,1,0.219374999404,0,0
0.275061994791,1.25773619448e-35,0.275061994791,164.214767456,1.28028977997e-05,5618.25341797,0.0104252062738,1,0.219374999404,0,0
0.275001496077,1.38972389147e-35,0.275001496077,164.164321899,7.3912165135e-06,5618.25341797,0.00992187485099,1,0.219687506557,0,0
0.275001496077,1.38972389147e-35,0.275001496077,164.164321899,7.3912165135e-06,5618.25341797,0.00992187485099,1,0.219687506557,0,0
0.274921864271,2.42150028258e-35,0.274921864271,164.09777832,1.14665294859e-06,5618.25390625,0.0105552375317,1,0.219999998808,0,0
0.274921864271,2.42150028258e-35,0.274921864271,164.09777832,1.14665294859e-06,5618.25390625,0.0105552375317,1,0.219999998808,0,0
0.274852365255,2.67993024753e-35,0.274852365255,164.039855957,4.98781446368e-06,5618.25439453,0.00990705564618,1,0.22031250596,0,0
0.274852365255,2.67993024753e-35,0.274852365255,164.039855957,4.98781446368e-06,5618.25439453,0.00990705564618,1,0.22031250596,0,0
0.274781912565,4.63832048118e-35,0.274781912565,163.981033325,9.86319264484e-06,5618.25439453,0.0104183750227,1,0.220624998212,0,0
0.274781912565,4.63832048118e-35,0.274781912565,163.981033325,9.86319264484e-06,5618.25439453,0.0104183750227,1,0.220624998212,0,0
0.274705171585,5.12294500399e-35,0.274705171585,163.917007446,1.51475387611e-05,5618.25488281,0.00983183644712,1,0.220937505364,0,0
0.274705171585,5.12294500399e-35,0.274705171585,163.917007446,1.51475387611e-05,5618.25488281,0.00983183644712,1,0.220937505364,0,0
0.274643063545,8.85460347814e-35,0.274643063545,163.865188599,1.90220598597e-05,5618.25488281,0.0102717410773,1,0.221249997616,0,0
0.274643063545,8.85460347814e-35,0.274643063545,163.865188599,1.90220598597e-05,5618.25488281,0.0102717410773,1,0.221249997616,0,0
0.274560064077,9.78706265001e-35,0.274560064077,163.795928955,2.21124664677e-05,5618.25537109,0.00990795809776,1,0.221562504768,0,0
0.274560064077,9.78706265001e-35,0.274560064077,163.795928955,2.21124664677e-05,5618.25537109,0.00990795809776,1,0.221562504768,0,0
0.274503111839,1.69086987472e-34,0.274503111839,163.748474121,2.30102614296e-05,5618.25585938,0.0100608384237,1,0.22187499702,0,0
0.274503111839,1.69086987472e-34,0.274503111839,163.748474121,2.30102614296e-05,5618.25585938,0.0100608384237,1,0.22187499702,0,0
0.274417936802,1.86707682229e-34,0.274417936802,163.67741394,2.30658770306e-05,5618.25585938,0.0100430166349,1,0.222187504172,0,0
0.274417936802,1.86707682229e-34,0.274417936802,163.67741394,2.30658770306e-05,5618.25585938,0.0100430166349,1,0.222187504172,0,0
0.274361222982,3.21154423865e-34,0.274361222982,163.630187988,2.30867117352e-05,5618.25634766,0.0100491922349,1,0.222499996424,0,0
0.274361222982,3.21154423865e-34,0.274361222982,163.630187988,2.30867117352e-05,5618.25634766,0.0100491922349,1,0.222499996424,0,0
0.27427598834,3.54499318548e-34,0.27427598834,163.559036255,2.34968629229e-05,5618.25634766,0.010059366934,1,0.222812503576,0,0
0.27427598834,3.54499318548e-34,0.27427598834,163.559036255,2.34968629229e-05,5618.25634766,0.010059366934,1,0.222812503576,0,0
0.274219125509,6.0911132606e-34,0.274219125509,163.511749268,2.41557645495e-05,5618.25732422,0.0101261315867,1,0.223124995828,0,0
0.274219125509,6.0911132606e-34,0.274219125509,163.511749268,2.41557645495e-05,5618.25732422,0.0101261315867,1,0.223124995828,0,0
0.274132937193,6.72109603987e-34,0.274132937193,163.439804077,2.52815461863e-05,5618.25732422,0.0100559806451,1,0.22343750298,0,0
0.274132937193,6.72109603987e-34,0.274132937193,163.439804077,2.52815461863e-05,5618.25732422,0.0100559806451,1,0.22343750298,0,0
0.274077087641,1.15131351367e-33,0.274077087641,163.393356323,2.59098087554e-05,5618.2578125,0.0101220803335,1,0.223749995232,0,0
0.274077087641,1.15131351367e-33,0.274077087641,163.393356323,2.59098087554e-05,5618.2578125,0.0101220803335,1,0.223749995232,0,0
0.27398994565,1.26978626283e-33,0.27398994565,163.320617676,2.72631841653e-05,5618.2578125,0.0100324600935,1,0.224062502384,0,0
0.27398994565,1.26978626283e-33,0.27398994565,163.320617676,2.72631841653e-05,5618.2578125,0.0100324600935,1,0.224062502384,0,0
0.273935377598,2.16962388231e-33,0.273935377598,163.275268555,2.92159184028e-05,5618.25830078,0.0102270320058,1,0.224374994636,0,0
0.273935377598,2.16962388231e-33,0.273935377598,163.275268555,2.92159184028e-05,5618.25830078,0.0102270320058,1,0.224374994636,0,0
0.273845463991,2.39201253613e-33,0.273845463991,163.200241089,3.07293048536e-05,5618.25830078,0.0101148411632,1,0.224687501788,0,0
0.273845463991,2.39201253613e-33,0.273845463991,163.200241089,3.07293048536e-05,5618.25830078,0.0101148411632,1,0.224687501788,0,0
0.273792475462,4.07562221795e-33,0.273792475462,163.156234741,3.38509526046e-05,5618.25927734,0.0104225343093,1,0.22499999404,0,0
0.273792475462,4.07562221795e-33,0.273792475462,163.156234741,3.38509526046e-05,5618.25927734,0.0104225343093,1,0.22499999404,0,0
0.273698210716,4.49373417094e-33,0.273698210716,163.077560425,3.58796314686e-05,5618.25878906,0.0102324457839,1,0.225312501192,0,0
0.273698210716,4.49373417094e-33,0.273698210716,163.077560425,3.58796314686e-05,5618.25878906,0.0102324457839,1,0.225312501192,0,0
0.273647934198,7.63033366523e-33,0.273647934198,163.035858154,3.8173624489e-05,5618.25976562,0.0104342699051,1,0.225624993443,0,0
0.273647934198,7.63033366523e-33,0.273647934198,163.035858154,3.8173624489e-05,5618.25976562,0.0104342699051,1,0.225624993443,0,0
0.273550778627,8.41865103362e-33,0.273550778627,162.954772949,4.18252457166e-05,5618.25976562,0.0100403241813,1,0.225937500596,0,0
0.273550778627,8.41865103362e-33,0.273550778627,162.954772949,4.18252457166e-05,5618.25976562,0.0100403241813,1,0.225937500596,0,0
0.273506104946,1.42466888422e-32,0.273506104946,162.917755127,4.33304303442e-05,5618.26074219,0.0101943453774,1,0.226249992847,0,0
0.273506104946,1.42466888422e-32,0.273506104946,162.917755127,4.33304303442e-05,5618.26074219,0.0101943453774,1,0.226249992847,0,0
0.273406773806,1.5732754678e-32,0.273406773806,162.834854126,4.61730305688e-05,5618.26025391,0.00988842174411,1,0.2265625,0,0
0.273406773806,1.5732754678e-32,0.273406773806,162.834854126,4.61730305688e-05,5618.26025391,0.00988842174411,1,0.2265625,0,0
0.273366421461,2.65313365535e-32,0.273366421461,162.801483154,4.81223833049e-05,5618.26123047,0.0101033821702,1,0.226875007153,0,0
0.273366421461,2.65313365535e-32,0.273366421461,162.801483154,4.81223833049e-05,5618.26123047,0.0101033821702,1,0.226875007153,0,0
0.273264050484,2.93037076538e-32,0.273264050484,162.716033936,4.91946957482e-05,5618.26074219,0.00995962694287,1,0.227187499404,0,0
0.273264050484,2.93037076538e-32,0.273264050484,162.716033936,4.91946957482e-05,5618.26074219,0.00995962694287,1,0.227187499404,0,0
0.273225754499,4.92893362409e-32,0.273225754499,162.684387207,5.05368661834e-05,5618.26220703,0.0101032843813,1,0.227500006557,0,0
0.273225754499,4.92893362409e-32,0.273225754499,162.684387207,5.05368661834e-05,5618.26220703,0.0101032843813,1,0.227500006557,0,0
0.273121327162,5.44384423078e-32,0.273121327162,162.597244263,5.08974371769e-05,5618.26171875,0.0100340517238,1,0.227812498808,0,0
0.273121327162,5.44384423078e-32,0.273121327162,162.597244263,5.08974371769e-05,5618.26171875,0.0100340517238,1,0.227812498808,0,0
0.273084014654,9.12775889067e-32,0.273084014654,162.566436768,5.19656859979e-05,5618.26269531,0.0101369768381,1,0.22812500596,0,0
0.273084014654,9.12775889067e-32,0.273084014654,162.566436768,5.19656859979e-05,5618.26269531,0.0101369768381,1,0.22812500596,0,0
0.272978127003,1.00782971243e-31,0.272978127003,162.478103638,5.23684175278e-05,5618.26220703,0.0100875962526,1,0.228437498212,0,0
0.272978127003,1.00782971243e-31,0.272978127003,162.478103638,5.23684175278e-05,5618.26220703,0.0100875962526,1,0.228437498212,0,0
0.272941499949,1.68632164279e-31,0.272941499949,162.447875977,5.28420350747e-05,5618.26367188,0.0101399179548,1,0.228750005364,0,0
0.272941499949,1.68632164279e-31,0.272941499949,162.447875977,5.28420350747e-05,5618.26367188,0.0101399179548,1,0.228750005364,0,0
0.272834867239,1.86141458263e-31,0.272834867239,162.358932495,5.29960052518e-05,5618.26318359,0.0101512577385,1,0.229062497616,0,0
0.272834867239,1.86141458263e-31,0.272834867239,162.358932495,5.29960052518e-05,5618.26318359,0.0101512577385,1,0.229062497616,0,0
0.272798091173,3.10869449267e-31,0.272798091173,162.328567505,5.31566292921e-05,5618.26416016,0.0101665332913,1,0.229375004768,0,0
0.272798091173,3.10869449267e-31,0.272798091173,162.328567505,5.31566292921e-05,5618.26416016,0.0101665332913,1,0.229375004768,0,0
0.272691249847,3.43021006513e-31,0.272691249847,162.239456177,5.35599465366e-05,5618.26367188,0.0101590901613,1,0.22968749702,0,0
0.272691249847,3.43021006513e-31,0.272691249847,162.239456177,5.35599465366e-05,5618.26367188,0.0101590901613,1,0.22968749702,0,0
0.272654592991,5.70966852494e-31,0.272654592991,162.209182739,5.34636346856e-05,5618.26513672,0.0101566435769,1,0.230000004172,0,0
0.272654592991,5.70966852494e-31,0.272654592991,162.209182739,5.34636346856e-05,5618.26513672,0.0101566435769,1,0.230000004172,0,0
0.272547781467,6.29639631165e-31,0.272547781467,162.120132446,5.35268591193e-05,5618.26416016,0.0101828593761,1,0.230312496424,0,0
0.272547781467,6.29639631165e-31,0.272547781467,162.120132446,5.35268591193e-05,5618.26416016,0.0101828593761,1,0.230312496424,0,0
0.272510737181,1.04514265379e-30,0.272510737181,162.089538574,5.35456674697e-05,5618.265625,0.0101786423475,1,0.230625003576,0,0
0.272510737181,1.04514265379e-30,0.272510737181,162.089538574,5.35456674697e-05,5618.265625,0.0101786423475,1,0.230625003576,0,0
0.272403985262,1.15234933725e-30,0.272403985262,162.000534058,5.3995019698e-05,5618.26464844,0.010155890137,1,0.230937495828,0,0
0.272403985262,1.15234933725e-30,0.272403985262,162.000534058,5.3995019698e-05,5618.26464844,0.010155890137,1,0.230937495828,0,0
0.272367268801,1.91312345065e-30,0.272367268801,161.970214844,5.31518053322e-05,5618.26611328,0.0100723337382,1,0.23125000298,0,0
0.272367268801,1.91312345065e-30,0.272367268801,161.970214844,5.31518053322e-05,5618.26611328,0.0100723337382,1,0.23125000298,0,0
0.272261708975,2.10920249114e-30,0.272261708975,161.882232666,5.37776068086e-05,5618.265625,0.0100267995149,1,0.231562495232,0,0
0.272261708975,2.10920249114e-30,0.272261708975,161.882232666,5.37776068086e-05,5618.265625,0.0100267995149,1,0.231562495232,0,0
0.272225618362,3.49466307867e-30,0.272225618362,161.852462769,5.28000637132e-05,5618.26660156,0.009940716438,1,0.231875002384,0,0
0.272225618362,3.49466307867e-30,0.272225618362,161.852462769,5.28000637132e-05,5618.26660156,0.009940716438,1,0.231875002384,0,0
0.272121280432,3.85184822787e-30,0.272121280432,161.765518188,5.27005977347e-05,5618.26611328,0.00997037813067,1,0.232187494636,0,0
0.272121280432,3.85184822787e-30,0.272121280432,161.765518188,5.27005977347e-05,5618.26611328,0.00997037813067,1,0.232187494636,0,0
0.272084802389,6.36528874417e-30,0.272084802389,161.735412598,5.23129747307e-05,5618.26708984,0.00992731936276,1,0.232500001788,0,0
0.272084802389,6.36528874417e-30,0.272084802389,161.735412598,5.23129747307e-05,5618.26708984,0.00992731936276,1,0.232500001788,0,0
0.271981060505,7.01271191215e-30,0.271981060505,161.649002075,5.2264695114e-05,5618.26660156,0.00994603615254,1,0.23281249404,0,0
0.271981060505,7.01271191215e-30,0.271981060505,161.649002075,5.2264695114e-05,5618.26660156,0.00994603615254,1,0.23281249404,0,0
0.271944314241,1.15677386037e-29,0.271944314241,161.618682861,5.19626846653e-05,5618.26806641,0.00991596188396,1,0.233125001192,0,0
0.271944314241,1.15677386037e-29,0.271944314241,161.618682861,5.19626846653e-05,5618.26806641,0.00991596188396,1,0.233125001192,0,0
0.271841019392,1.2738285722e-29,0.271841019392,161.53263855,5.16795516887e-05,5618.26708984,0.00995491445065,1,0.233437493443,0,0
0.271841019392,1.2738285722e-29,0.271841019392,161.53263855,5.16795516887e-05,5618.26708984,0.00995491445065,1,0.233437493443,0,0
0.271803677082,2.09365632444e-29,0.271803677082,161.501861572,5.19905042893e-05,5618.26855469,0.00997892208397,1,0.233750000596,0,0
0.271803677082,2.09365632444e-29,0.271803677082,161.501861572,5.19905042893e-05,5618.26855469,0.00997892208397,1,0.233750000596,0,0
0.271700054407,2.30418664797e-29,0.271700054407,161.415542603,5.18432170793e-05,5618.26806641,0.0100179631263,1,0.234062492847,0,0
0.271700054407,2.30418664797e-29,0.271700054407,161.415542603,5.18432170793e-05,5618.26806641,0.0100179631263,1,0.234062492847,0,0
0.271662175655,3.77491597823e-29,0.271662175655,161.384307861,5.20706671523e-05,5618.26904297,0.0100316107273,1,0.234375,0,0
0.271662175655,3.77491597823e-29,0.271662175655,161.384307861,5.20706671523e-05,5618.26904297,0.0100316107273,1,0.234375,0,0
0.271558344364,4.15186620918e-29,0.271558344364,161.297836304,5.24680981471e-05,5618.26855469,0.0100297499448,1,0.234687507153,0,0
0.271558344364,4.15186620918e-29,0.271558344364,161.297836304,5.24680981471e-05,5618.26855469,0.0100297499448,1,0.234687507153,0,0
0.271520495415,6.78830721939e-29,0.271520495415,161.26663208,5.24707902514e-05,5618.26953125,0.0100374342874,1,0.234999999404,0,0
0.271520495415,6.78830721939e-29,0.271520495415,161.26663208,5.24707902514e-05,5618.26953125,0.0100374342874,1,0.234999999404,0,0
0.271416544914,7.46502423321e-29,0.271416544914,161.180084229,5.23700546182e-05,5618.26904297,0.0100760050118,1,0.235312506557,0,0
0.271416544914,7.46502423321e-29,0.271416544914,161.180084229,5.23700546182e-05,5618.26904297,0.0100760050118,1,0.235312506557,0,0
0.271378159523,1.21858667222e-28,0.271378159523,161.148406982,5.25685027242e-05,5618.27001953,0.0100882248953,1,0.235624998808,0,0
0.271378159523,1.21858667222e-28,0.271378159523,161.148406982,5.25685027242e-05,5618.27001953,0.0100882248953,1,0.235624998808,0,0
0.271274060011,1.33980542514e-28,0.271274060011,161.061706543,5.27886732016e-05,5618.26904297,0.0100847575814,1,0.23593750596,0,0
0.271274060011,1.33980542514e-28,0.271274060011,161.061706543,5.27886732016e-05,5618.26904297,0.0100847575814,1,0.23593750596,0,0
0.271235704422,2.18548294891e-28,0.271235704422,161.030075073,5.24262686667e-05,5618.27050781,0.0100478343666,1,0.236249998212,0,0
0.271235704422,2.18548294891e-28,0.271235704422,161.030075073,5.24262686667e-05,5618.27050781,0.0100478343666,1,0.236249998212,0,0
0.271132111549,2.40221241963e-28,0.271132111549,160.943832397,5.28194068465e-05,5618.26953125,0.0100363278762,1,0.236562505364,0,0
0.271132111549,2.40221241963e-28,0.271132111549,160.943832397,5.28194068465e-05,5618.26953125,0.0100363278762,1,0.236562505364,0,0
0.271093934774,3.91092936388e-28,0.271093934774,160.912353516,5.23609232914e-05,5618.27050781,0.00999365840107,1,0.236874997616,0,0
0.271093934774,3.91092936388e-28,0.271093934774,160.912353516,5.23609232914e-05,5618.27050781,0.00999365840107,1,0.236874997616,0,0
0.270990937948,4.29804152344e-28,0.270990937948,160.826644897,5.26311487192e-05,5618.27001953,0.00998709723353,1,0.237187504768,0,0
0.270990937948,4.29804152344e-28,0.270990937948,160.826644897,5.26311487192e-05,5618.27001953,0.00998709723353,1,0.237187504768,0,0
0.27095285058,6.98264293969e-28,0.27095285058,160.795257568,5.18448978255e-05,5618.27099609,0.00990835390985,1,0.23749999702,0,0
0.27095285058,6.98264293969e-28,0.27095285058,160.795257568,5.18448978255e-05,5618.27099609,0.00990835390985,1,0.23749999702,0,0
0.270850986242,7.67044885628e-28,0.270850986242,160.710494995,5.23011949554e-05,5618.27050781,0.00988912396133,1,0.237812504172,0,0
0.270850986242,7.67044885628e-28,0.270850986242,160.710494995,5.23011949554e-05,5618.27050781,0.00988912396133,1,0.237812504172,0,0
0.270813167095,1.24261924458e-27,0.270813167095,160.679351807,5.1840514061e-05,5618.27148438,0.00985594838858,1,0.238124996424,0,0
0.270813167095,1.24261924458e-27,0.270813167095,160.679351807,5.1840514061e-05,5618.27148438,0.00985594838858,1,0.238124996424,0,0
0.270711779594,1.36442699503e-27,0.270711779594,160.595001221,5.14666571689e-05,5618.27099609,0.00993454828858,1,0.238437503576,0,0
0.270711779594,1.36442699503e-27,0.270711779594,160.595001221,5.14666571689e-05,5618.27099609,0.00993454828858,1,0.238437503576,0,0
0.270672857761,2.20134331904e-27,0.270672857761,160.562911987,5.19725472259e-05,5618.27197266,0.00997317675501,1,0.238749995828,0,0
0.270672857761,2.20134331904e-27,0.270672857761,160.562911987,5.19725472259e-05,5618.27197266,0.00997317675501,1,0.238749995828,0,0
0.270570904016,2.41534341e-27,0.270570904016,160.478088379,5.20276407769e-05,5618.27099609,0.010002842173,1,0.23906250298,0,0
0.270570904016,2.41534341e-27,0.270570904016,160.478088379,5.20276407769e-05,5618.27099609,0.010002842173,1,0.23906250298,0,0
0.270531564951,3.8855390109e-27,0.270531564951,160.445648193,5.18121123605e-05,5618.27197266,0.00997269526124,1,0.239374995232,0,0
0.270531564951,3.8855390109e-27,0.270531564951,160.445648193,5.18121123605e-05,5618.27197266,0.00997269526124,1,0.239374995232,0,0
0.270430028439,4.26008577758e-27,0.270430028439,160.361190796,5.24655115441e-05,5618.27148438,0.00995686464012,1,0.239687502384,0,0
0.270430028439,4.26008577758e-27,0.270430028439,160.361190796,5.24655115441e-05,5618.27148438,0.00995686464012,1,0.239687502384,0,0
0.270390897989,6.82958177588e-27,0.270390897989,160.328933716,5.18440283486e-05,5618.27246094,0.00989399664104,1,0.239999994636,0,0
0.270390897989,6.82958177588e-27,0.270390897989,160.328933716,5.18440283486e-05,5618.27246094,0.00989399664104,1,0.239999994636,0,0
0.270290285349,7.48555659642e-27,0.270290285349,160.245269775,5.26934964e-05,5618.27148438,0.00989416614175,1,0.240312501788,0,0
0.270290285349,7.48555659642e-27,0.270290285349,160.245269775,5.26934964e-05,5618.27148438,0.00989416614175,1,0.240312501788,0,0
0.2702511549,1.19694273446e-26,0.2702511549,160.213043213,5.1498580433e-05,5618.27246094,0.00977320410311,1,0.24062499404,0,0
0.2702511549,1.19694273446e-26,0.2702511549,160.213043213,5.1498580433e-05,5618.27246094,0.00977320410311,1,0.24062499404,0,0
0.270152240992,1.3114122296e-26,0.270152240992,160.130828857,5.2751009207e-05,5618.27197266,0.00975943543017,1,0.240937501192,0,0
0.270152240992,1.3114122296e-26,0.270152240992,160.130828857,5.2751009207e-05,5618.27197266,0.00975943543017,1,0.240937501192,0,0
0.270113319159,2.09360171349e-26,0.270113319159,160.098770142,5.16138097737e-05,5618.27294922,0.0096687041223,1,0.241249993443,0,0
0.270113319159,2.09360171349e-26,0.270113319159,160.098770142,5.16138097737e-05,5618.27294922,0.0096687041223,1,0.241249993443,0,0
0.27001568675,2.29370121248e-26,0.27001568675,160.01763916,5.16001091455e-05,5618.27246094,0.00978029705584,1,0.241562500596,0,0
0.27001568675,2.29370121248e-26,0.27001568675,160.01763916,5.16001091455e-05,5618.27246094,0.00978029705584,1,0.241562500596,0,0
0.269975185394,3.65456546823e-26,0.269975185394,159.98425293,5.21936708537e-05,5618.2734375,0.00984050240368,1,0.241874992847,0,0
0.269975185394,3.65456546823e-26,0.269975185394,159.98425293,5.21936708537e-05,5618.2734375,0.00984050240368,1,0.241874992847,0,0
0.269876718521,4.00289285576e-26,0.269876718521,159.902435303,5.2003433666e-05,5618.27294922,0.00993779860437,1,0.2421875,0,0
0.269876718521,4.00289285576e-26,0.269876718521,159.902435303,5.2003433666e-05,5618.27294922,0.00993779860437,1,0.2421875,0,0
0.269834816456,6.37445402329e-26,0.269834816456,159.867919922,5.28065465915e-05,5618.27392578,0.010012358427,1,0.242500007153,0,0
0.269834816456,6.37445402329e-26,0.269834816456,159.867919922,5.28065465915e-05,5618.27392578,0.010012358427,1,0.242500007153,0,0
0.269735276699,6.97853597112e-26,0.269735276699,159.785232544,5.31517689524e-05,5618.27294922,0.0100423013791,1,0.242812499404,0,0
0.269735276699,6.97853597112e-26,0.269735276699,159.785232544,5.31517689524e-05,5618.27294922,0.0100423013791,1,0.242812499404,0,0
0.269692957401,1.10911834144e-25,0.269692957401,159.75038147,5.39477950952e-05,5618.27441406,0.0101267630234,1,0.243125006557,0,0
0.269692957401,1.10911834144e-25,0.269692957401,159.75038147,5.39477950952e-05,5618.27441406,0.0101267630234,1,0.243125006557,0,0
0.269592225552,1.21395364166e-25,0.269592225552,159.666702271,5.40047294635e-05,5618.2734375,0.0101842172444,1,0.243437498808,0,0
0.269592225552,1.21395364166e-25,0.269592225552,159.666702271,5.40047294635e-05,5618.2734375,0.0101842172444,1,0.243437498808,0,0
0.269549071789,1.92386214274e-25,0.269549071789,159.63117981,5.4781747167e-05,5618.27441406,0.0102508496493,1,0.24375000596,0,0
0.269549071789,1.92386214274e-25,0.269549071789,159.63117981,5.4781747167e-05,5618.27441406,0.0102508496493,1,0.24375000596,0,0
0.269447386265,2.10450315491e-25,0.269447386265,159.54675293,5.56596642127e-05,5618.27392578,0.010259244591,1,0.244062498212,0,0
0.269447386265,2.10450315491e-25,0.269447386265,159.54675293,5.56596642127e-05,5618.27392578,0.010259244591,1,0.244062498212,0,0
0.269404143095,3.32779617013e-25,0.269404143095,159.511138916,5.57440471312e-05,5618.27490234,0.0102705424652,1,0.244375005364,0,0
0.269404143095,3.32779617013e-25,0.269404143095,159.511138916,5.57440471312e-05,5618.27490234,0.0102705424652,1,0.244375005364,0,0
0.269302308559,3.6386088459e-25,0.269302308559,159.426605225,5.66485832678e-05,5618.27441406,0.0103321392089,1,0.244687497616,0,0
0.269302308559,3.6386088459e-25,0.269302308559,159.426605225,5.66485832678e-05,5618.27441406,0.0103321392089,1,0.244687497616,0,0
0.26925817132,5.7359052634e-25,0.26925817132,159.390274048,5.67736133235e-05,5618.27539062,0.0103341825306,1,0.245000004768,0,0
0.26925817132,5.7359052634e-25,0.26925817132,159.390274048,5.67736133235e-05,5618.27539062,0.0103341825306,1,0.245000004768,0,0
0.269156306982,6.26937442271e-25,0.269156306982,159.305725098,5.84050430916e-05,5618.27490234,0.0103806266561,1,0.24531249702,0,0
0.269156306982,6.26937442271e-25,0.269156306982,159.305725098,5.84050430916e-05,5618.27490234,0.0103806266561,1,0.24531249702,0,0
0.269111514091,9.86656634545e-25,0.269111514091,159.268859863,5.71936216147e-05,5618.27587891,0.01025563851,1,0.245625004172,0,0
0.269111514091,9.86656634545e-25,0.269111514091,159.268859863,5.71936216147e-05,5618.27587891,0.01025563851,1,0.245625004172,0,0
0.269011408091,1.07794085748e-24,0.269011408091,159.185806274,6.00339299126e-05,5618.27539062,0.0102477259934,1,0.245937496424,0,0
0.269011408091,1.07794085748e-24,0.269011408091,159.185806274,6.00339299126e-05,5618.27539062,0.0102477259934,1,0.245937496424,0,0
0.268966734409,1.69259080508e-24,0.268966734409,159.149032593,5.83168693993e-05,5618.27636719,0.0101119028404,1,0.246250003576,0,0
0.268966734409,1.69259080508e-24,0.268966734409,159.149032593,5.83168693993e-05,5618.27636719,0.0101119028404,1,0.246250003576,0,0
0.268868565559,1.84915109856e-24,0.268868565559,159.067611694,5.95880046603e-05,5618.27587891,0.0102484868839,1,0.246562495828,0,0
0.268868565559,1.84915109856e-24,0.268868565559,159.067611694,5.95880046603e-05,5618.27587891,0.0102484868839,1,0.246562495828,0,0
0.268821954727,2.89371554697e-24,0.268821954727,159.02923584,6.00696657784e-05,5618.27685547,0.0103141935542,1,0.24687500298,0,0
0.268821954727,2.89371554697e-24,0.268821954727,159.02923584,6.00696657784e-05,5618.27685547,0.0103141935542,1,0.24687500298,0,0
0.268722862005,3.1600923782e-24,0.268722862005,158.947067261,5.944145596e-05,5618.27636719,0.0105534903705,1,0.247187495232,0,0
0.268722862005,3.1600923782e-24,0.268722862005,158.947067261,5.944145596e-05,5618.27636719,0.0105534903705,1,0.247187495232,0,0
0.268672823906,4.93611804299e-24,0.268672823906,158.905899048,6.1875092797e-05,5618.27734375,0.0107770487666,1,0.247500002384,0,0
0.268672823906,4.93611804299e-24,0.268672823906,158.905899048,6.1875092797e-05,5618.27734375,0.0107770487666,1,0.247500002384,0,0
0.268570572138,5.38666174952e-24,0.268570572138,158.821105957,6.14816817688e-05,5618.27685547,0.0109472749755,1,0.247812494636,0,0
0.268570572138,5.38666174952e-24,0.268570572138,158.821105957,6.14816817688e-05,5618.27685547,0.0109472749755,1,0.247812494636,0,0
0.26851812005,8.40158478849e-24,0.26851812005,158.777954102,6.41578662908e-05,5618.27783203,0.0112006487325,1,0.248125001788,0,0
0.26851812005,8.40158478849e-24,0.26851812005,158.777954102,6.41578662908e-05,5618.27783203,0.0112006487325,1,0.248125001788,0,0
0.268412262201,9.16398887667e-24,0.268412262201,158.690200806,6.42568484182e-05,5618.27734375,0.0111773042008,1,0.24843749404,0,0
0.268412262201,9.16398887667e-24,0.268412262201,158.690200806,6.42568484182e-05,5618.27734375,0.0111773042008,1,0.24843749404,0,0
0.268360137939,1.42664816289e-23,0.268360137939,158.647338867,6.58615244902e-05,5618.27832031,0.0113180540502,1,0.248750001192,0,0
0.268360137939,1.42664816289e-23,0.268360137939,158.647338867,6.58615244902e-05,5618.27832031,0.0113180540502,1,0.248750001192,0,0
0.268252283335,1.55545747357e-23,0.268252283335,158.557952881,6.76302588545e-05,5618.27783203,0.0109240105376,1,0.249062493443,0,0
0.268252283335,1.55545747357e-23,0.268252283335,158.557952881,6.76302588545e-05,5618.27783203,0.0109240105376,1,0.249062493443,0,0
0.268205761909,2.41773087904e-23,0.268205761909,158.519729614,6.61655867589e-05,5618.27880859,0.0108171720058,1,0.249375000596,0,0
0.268205761909,2.41773087904e-23,0.268205761909,158.519729614,6.61655867589e-05,5618.27880859,0.0108171720058,1,0.249375000596,0,0
0.268099397421,2.63562798724e-23,0.268099397421,158.431655884,6.55314725009e-05,5618.27832031,0.0104350531474,1,0.249687492847,0,0
0.268099397421,2.63562798724e-23,0.268099397421,158.431655884,6.55314725009e-05,5618.27832031,0.0104350531474,1,0.249687492847,0,0
0.268058329821,4.07773687724e-23,0.268058329821,158.397903442,6.69770161039e-05,5618.27929688,0.0105851590633,1,0.25,0,0
0.268058329821,4.07773687724e-23,0.268058329821,158.397903442,6.69770161039e-05,5618.27929688,0.0105851590633,1,0.25,0,0
0.267949849367,4.4439784898e-23,0.267949849367,158.30809021,6.17771875113e-05,5618.27929688,0.0105751445517,1,0.250312507153,0,0
0.267949849367,4.4439784898e-23,0.267949849367,158.30809021,6.17771875113e-05,5618.27929688,0.0105751445517,1,0.250312507153,0,0
0.267908900976,6.85173154057e-23,0.267908900976,158.274459839,6.53646930004e-05,5618.28027344,0.010831345804,1,0.250625014305,0,0
0.267908900976,6.85173154057e-23,0.267908900976,158.274459839,6.53646930004e-05,5618.28027344,0.010831345804,1,0.250625014305,0,0
0.267796784639,7.45599205199e-23,0.267796784639,158.181655884,6.46262342343e-05,5618.27978516,0.0110026439652,1,0.250937491655,0,0
0.267796784639,7.45599205199e-23,0.267796784639,158.181655884,6.46262342343e-05,5618.27978516,0.0110026439652,1,0.250937491655,0,0
0.26775342226,1.14893097494e-22,0.26775342226,158.14604187,6.53554743621e-05,5618.28076172,0.0109681831673,1,0.251249998808,0,0
0.26775342226,1.14893097494e-22,0.26775342226,158.14604187,6.53554743621e-05,5618.28076172,0.0109681831673,1,0.251249998808,0,0
0.267641782761,1.24939626086e-22,0.267641782761,158.05368042,7.05924539943e-05,5618.28027344,0.0114464228973,1,0.25156250596,0,0
0.267641782761,1.24939626086e-22,0.267641782761,158.05368042,7.05924539943e-05,5618.28027344,0.0114464228973,1,0.25156250596,0,0
0.26759159565,1.91976634537e-22,0.26759159565,158.012435913,6.77792268107e-05,5618.28125,0.0111945103854,1,0.251875013113,0,0
0.26759159565,1.91976634537e-22,0.26759159565,158.012435913,6.77792268107e-05,5618.28125,0.0111945103854,1,0.251875013113,0,0
0.267483532429,2.08703931472e-22,0.267483532429,157.923065186,7.68147292547e-05,5618.28125,0.01153113693,1,0.252187490463,0,0
0.267483532429,2.08703931472e-22,0.267483532429,157.923065186,7.68147292547e-05,5618.28125,0.01153113693,1,0.252187490463,0,0
0.267428606749,3.19807113985e-22,0.267428606749,157.877883911,7.15717542334e-05,5618.28222656,0.0112021295354,1,0.252499997616,0,0
0.267428606749,3.19807113985e-22,0.267428606749,157.877883911,7.15717542334e-05,5618.28222656,0.0112021295354,1,0.252499997616,0,0
0.267325222492,3.4772930642e-22,0.267325222492,157.792404175,7.70896513131e-05,5618.28173828,0.0113228065893,1,0.252812504768,0,0
0.267325222492,3.4772930642e-22,0.267325222492,157.792404175,7.70896513131e-05,5618.28173828,0.0113228065893,1,0.252812504768,0,0
0.267268538475,5.31151735248e-22,0.267268538475,157.745803833,7.23240082152e-05,5618.28271484,0.0110337343067,1,0.253125011921,0,0
0.267268538475,5.31151735248e-22,0.267268538475,157.745803833,7.23240082152e-05,5618.28271484,0.0110337343067,1,0.253125011921,0,0
0.267169266939,5.77675141611e-22,0.267169266939,157.663742065,7.39491006243e-05,5618.28271484,0.0110387578607,1,0.253437489271,0,0
0.267169266939,5.77675141611e-22,0.267169266939,157.663742065,7.39491006243e-05,5618.28271484,0.0110387578607,1,0.253437489271,0,0
0.267112523317,8.80205898849e-22,0.267112523317,157.617111206,6.9455425546e-05,5618.28369141,0.0107651147991,1,0.253749996424,0,0
0.267112523317,8.80205898849e-22,0.267112523317,157.617111206,6.9455425546e-05,5618.28369141,0.0107651147991,1,0.253749996424,0,0
0.267017155886,9.57065336286e-22,0.267017155886,157.538299561,6.5874082793e-05,5618.28369141,0.0107537936419,1,0.254062503576,0,0
0.267017155886,9.57065336286e-22,0.267017155886,157.538299561,6.5874082793e-05,5618.28369141,0.0107537936419,1,0.254062503576,0,0
0.266960561275,1.45288387799e-21,0.266960561275,157.491790771,6.20458158664e-05,5618.28466797,0.010427955538,1,0.254375010729,0,0
0.266960561275,1.45288387799e-21,0.266960561275,157.491790771,6.20458158664e-05,5618.28466797,0.010427955538,1,0.254375010729,0,0
0.266869813204,1.57888523513e-21,0.266869813204,157.416824341,6.0216676502e-05,5618.28466797,0.0104799689725,1,0.254687488079,0,0
0.266869813204,1.57888523513e-21,0.266869813204,157.416824341,6.0216676502e-05,5618.28466797,0.0104799689725,1,0.254687488079,0,0
0.266812503338,2.39053783389e-21,0.266812503338,157.369720459,5.39890388609e-05,5618.28564453,0.00997037161142,1,0.254999995232,0,0
0.266812503338,2.39053783389e-21,0.266812503338,157.369720459,5.39890388609e-05,5618.28564453,0.00997037161142,1,0.254999995232,0,0
0.266728997231,2.59724089856e-21,0.266728997231,157.300750732,5.49787000637e-05,5618.28515625,0.00991732161492,1,0.255312502384,0,0
0.266728997231,2.59724089856e-21,0.266728997231,157.300750732,5.49787000637e-05,5618.28515625,0.00991732161492,1,0.255312502384,0,0
0.266672432423,3.92593651208e-21,0.266672432423,157.254272461,4.88765799673e-05,5618.28613281,0.00947979465127,1,0.255625009537,0,0
0.266672432423,3.92593651208e-21,0.266672432423,157.254272461,4.88765799673e-05,5618.28613281,0.00947979465127,1,0.255625009537,0,0
0.266595125198,4.2664400798e-21,0.266595125198,157.190460205,4.67209792987e-05,5618.28613281,0.00936259422451,1,0.255937486887,0,0
0.266595125198,4.2664400798e-21,0.266595125198,157.190460205,4.67209792987e-05,5618.28613281,0.00936259422451,1,0.255937486887,0,0
0.266540199518,6.42646432584e-21,0.266540199518,157.145339966,4.57832175016e-05,5618.28710938,0.00925231166184,1,0.25624999404,0,0
0.266540199518,6.42646432584e-21,0.266540199518,157.145339966,4.57832175016e-05,5618.28710938,0.00925231166184,1,0.25624999404,0,0
0.266464471817,6.98468320404e-21,0.266464471817,157.082839966,4.3973504944e-05,5618.28710938,0.00937425158918,1,0.256562501192,0,0
0.266464471817,6.98468320404e-21,0.266464471817,157.082839966,4.3973504944e-05,5618.28710938,0.00937425158918,1,0.256562501192,0,0
0.266407847404,1.05175360573e-20,0.266407847404,157.0362854,4.14672867919e-05,5618.28808594,0.00916281715035,1,0.256875008345,0,0
0.266407847404,1.05175360573e-20,0.266407847404,157.0362854,4.14672867919e-05,5618.28808594,0.00916281715035,1,0.256875008345,0,0
0.266335099936,1.1427423422e-20,0.266335099936,156.976287842,4.10055945395e-05,5618.28808594,0.00939194299281,1,0.257187485695,0,0
0.266335099936,1.1427423422e-20,0.266335099936,156.976287842,4.10055945395e-05,5618.28808594,0.00939194299281,1,0.257187485695,0,0
0.266275197268,1.72016295816e-20,0.266275197268,156.927062988,4.20145770477e-05,5618.28857422,0.00956840906292,1,0.257499992847,0,0
0.266275197268,1.72016295816e-20,0.266275197268,156.927062988,4.20145770477e-05,5618.28857422,0.00956840906292,1,0.257499992847,0,0
0.266199946404,1.86795525358e-20,0.266199946404,156.865036011,3.98267911805e-05,5618.2890625,0.00961103290319,1,0.2578125,0,0
0.266199946404,1.86795525358e-20,0.266199946404,156.865036011,3.98267911805e-05,5618.2890625,0.00961103290319,1,0.2578125,0,0
0.266139477491,2.80327470626e-20,0.266139477491,156.815322876,4.29322244599e-05,5618.28955078,0.00989659130573,1,0.258125007153,0,0
0.266139477491,2.80327470626e-20,0.266139477491,156.815322876,4.29322244599e-05,5618.28955078,0.00989659130573,1,0.258125007153,0,0
0.266060173512,3.0442324187e-20,0.266060173512,156.749984741,4.09996355302e-05,5618.29003906,0.00968509633094,1,0.258437514305,0,0
0.266060173512,3.0442324187e-20,0.266060173512,156.749984741,4.09996355302e-05,5618.29003906,0.00968509633094,1,0.258437514305,0,0
0.266002684832,4.54392411707e-20,0.266002684832,156.70274353,3.98389711336e-05,5618.29101562,0.00948336906731,1,0.258749991655,0,0
0.266002684832,4.54392411707e-20,0.266002684832,156.70274353,3.98389711336e-05,5618.29101562,0.00948336906731,1,0.258749991655,0,0
0.265926241875,4.93042296582e-20,0.265926241875,156.639785767,4.254495434e-05,5618.29101562,0.00920717045665,1,0.259062498808,0,0
0.265926241875,4.93042296582e-20,0.265926241875,156.639785767,4.254495434e-05,5618.29101562,0.00920717045665,1,0.259062498808,0,0
0.265872687101,7.37662415804e-20,0.265872687101,156.595794678,3.34954238497e-05,5618.29199219,0.00840981304646,1,0.25937500596,0,0
0.265872687101,7.37662415804e-20,0.265872687101,156.595794678,3.34954238497e-05,5618.29199219,0.00840981304646,1,0.25937500596,0,0
0.265807539225,7.99964043955e-20,0.265807539225,156.542190552,3.45761582139e-05,5618.29248047,0.00880460161716,1,0.259687513113,0,0
0.265807539225,7.99964043955e-20,0.265807539225,156.542190552,3.45761582139e-05,5618.29248047,0.00880460161716,1,0.259687513113,0,0
0.265748381615,1.19052628821e-19,0.265748381615,156.49357605,3.09141505568e-05,5618.29296875,0.00869822688401,1,0.259999990463,0,0
0.265748381615,1.19052628821e-19,0.265748381615,156.49357605,3.09141505568e-05,5618.29296875,0.00869822688401,1,0.259999990463,0,0
0.265684753656,1.29323239349e-19,0.265684753656,156.441223145,2.5455661671e-05,5618.29345703,0.00804888177663,1,0.260312497616,0,0
0.265684753656,1.29323239349e-19,0.265684753656,156.441223145,2.5455661671e-05,5618.29345703,0.00804888177663,1,0.260312497616,0,0
0.265634804964,1.92291161483e-19,0.265634804964,156.400192261,2.03693016374e-05,5618.29394531,0.00725075183436,1,0.260625004768,0,0
0.265634804964,1.92291161483e-19,0.265634804964,156.400192261,2.03693016374e-05,5618.29394531,0.00725075183436,1,0.260625004768,0,0
0.265582472086,2.07745932629e-19,0.265582472086,156.357162476,2.11050901271e-05,5618.29443359,0.0079388320446,1,0.260937511921,0,0
0.265582472086,2.07745932629e-19,0.265582472086,156.357162476,2.11050901271e-05,5618.29443359,0.0079388320446,1,0.260937511921,0,0
0.265522778034,3.08915562842e-19,0.265522778034,156.30809021,1.92293100554e-05,5618.29492188,0.00791229400784,1,0.261249989271,0,0
0.265522778034,3.08915562842e-19,0.265522778034,156.30809021,1.92293100554e-05,5618.29492188,0.00791229400784,1,0.261249989271,0,0
0.265470832586,3.34661249215e-19,0.265470832586,156.265411377,2.02012834052e-05,5618.29541016,0.00670972838998,1,0.261562496424,0,0
0.265470832586,3.34661249215e-19,0.265470832586,156.265411377,2.02012834052e-05,5618.29541016,0.00670972838998,1,0.261562496424,0,0
0.265428155661,4.96866662747e-19,0.265428155661,156.230377197,2.17821216211e-05,5618.29638672,0.00688397651538,1,0.261875003576,0,0
0.265428155661,4.96866662747e-19,0.265428155661,156.230377197,2.17821216211e-05,5618.29638672,0.00688397651538,1,0.261875003576,0,0
0.26537373662,5.35371196478e-19,0.26537373662,156.185668945,2.18061813939e-05,5618.296875,0.00639647198841,1,0.262187510729,0,0
0.26537373662,5.35371196478e-19,0.26537373662,156.185668945,2.18061813939e-05,5618.296875,0.00639647198841,1,0.262187510729,0,0
0.265337973833,7.95953045164e-19,0.265337973833,156.156311035,1.89050060726e-05,5618.29736328,0.00611007260159,1,0.262499988079,0,0
0.265337973833,7.95953045164e-19,0.265337973833,156.156311035,1.89050060726e-05,5618.29736328,0.00611007260159,1,0.262499988079,0,0
0.265287607908,8.57852573064e-19,0.265287607908,156.114959717,1.9932836949e-05,5618.29785156,0.00582221336663,1,0.262812495232,0,0
0.265287607908,8.57852573064e-19,0.265287607908,156.114959717,1.9932836949e-05,5618.29785156,0.00582221336663,1,0.262812495232,0,0
0.265255898237,1.27032794327e-18,0.265255898237,156.088973999,2.0108620447e-05,5618.29833984,0.00587336812168,1,0.263125002384,0,0
0.265255898237,1.27032794327e-18,0.265255898237,156.088973999,2.0108620447e-05,5618.29833984,0.00587336812168,1,0.263125002384,0,0
0.265204817057,1.36553581139e-18,0.265204817057,156.047027588,2.02591909328e-05,5618.29882812,0.00577656086534,1,0.263437509537,0,0
0.265204817057,1.36553581139e-18,0.265204817057,156.047027588,2.02591909328e-05,5618.29882812,0.00577656086534,1,0.263437509537,0,0
0.265174478292,2.02842760094e-18,0.265174478292,156.022171021,1.83194151759e-05,5618.29980469,0.005594949238,1,0.263749986887,0,0
0.265174478292,2.02842760094e-18,0.265174478292,156.022171021,1.83194151759e-05,5618.29980469,0.005594949238,1,0.263749986887,0,0
0.265125960112,2.1813265605e-18,0.265125960112,155.982345581,1.8462227672e-05,5618.30029297,0.00574909616262,1,0.26406249404,0,0
0.265125960112,2.1813265605e-18,0.265125960112,155.982345581,1.8462227672e-05,5618.30029297,0.00574909616262,1,0.26406249404,0,0
0.265093445778,3.22737730198e-18,0.265093445778,155.955688477,1.9970942958e-05,5618.30078125,0.00585499592125,1,0.264375001192,0,0
0.265093445778,3.22737730198e-18,0.265093445778,155.955688477,1.9970942958e-05,5618.30078125,0.00585499592125,1,0.264375001192,0,0
0.265043437481,3.47344512944e-18,0.265043437481,155.914657593,2.09685822483e-05,5618.30126953,0.00598462019116,1,0.264687508345,0,0
0.265043437481,3.47344512944e-18,0.265043437481,155.914657593,2.09685822483e-05,5618.30126953,0.00598462019116,1,0.264687508345,0,0
0.265009075403,5.11895386763e-18,0.265009075403,155.886489868,2.30177902267e-05,5618.30224609,0.00619690399617,1,0.264999985695,0,0
0.265009075403,5.11895386763e-18,0.265009075403,155.886489868,2.30177902267e-05,5618.30224609,0.00619690399617,1,0.264999985695,0,0
0.264956057072,5.51416794301e-18,0.264956057072,155.842987061,2.42126443482e-05,5618.30273438,0.0062577095814,1,0.265312492847,0,0
0.264956057072,5.51416794301e-18,0.264956057072,155.842987061,2.42126443482e-05,5618.30273438,0.0062577095814,1,0.265312492847,0,0
0.264920830727,8.09205564252e-18,0.264920830727,155.814102173,2.62032754108e-05,5618.30322266,0.0064766923897,1,0.265625,0,0
0.264920830727,8.09205564252e-18,0.264920830727,155.814102173,2.62032754108e-05,5618.30322266,0.0064766923897,1,0.265625,0,0
0.264864742756,8.71988324591e-18,0.264864742756,155.768081665,2.67579325737e-05,5618.30419922,0.00669297622517,1,0.265937507153,0,0
0.264864742756,8.71988324591e-18,0.264864742756,155.768081665,2.67579325737e-05,5618.30419922,0.00669297622517,1,0.265937507153,0,0
0.264826446772,1.27624224329e-17,0.264826446772,155.736679077,2.74733156402e-05,5618.3046875,0.00677419733256,1,0.266250014305,0,0
0.264826446772,1.27624224329e-17,0.264826446772,155.736679077,2.74733156402e-05,5618.3046875,0.00677419733256,1,0.266250014305,0,0
0.26476919651,1.37545469955e-17,0.26476919651,155.689727783,2.79877112916e-05,5618.30517578,0.00695203989744,1,0.266562491655,0,0
0.26476919651,1.37545469955e-17,0.26476919651,155.689727783,2.79877112916e-05,5618.30517578,0.00695203989744,1,0.266562491655,0,0
0.264728397131,2.00712943725e-17,0.264728397131,155.656265259,2.96535708912e-05,5618.30566406,0.00709277810529,1,0.266874998808,0,0
0.264728397131,2.00712943725e-17,0.264728397131,155.656265259,2.96535708912e-05,5618.30566406,0.00709277810529,1,0.266874998808,0,0
0.264669150114,2.1632534913e-17,0.264669150114,155.607696533,3.11834228341e-05,5618.30664062,0.0070703108795,1,0.26718750596,0,0
0.264669150114,2.1632534913e-17,0.264669150114,155.607696533,3.11834228341e-05,5618.30664062,0.0070703108795,1,0.26718750596,0,0
0.26462867856,3.14869311106e-17,0.26462867856,155.574478149,3.43334977515e-05,5618.30712891,0.00737718353048,1,0.267500013113,0,0
0.26462867856,3.14869311106e-17,0.26462867856,155.574478149,3.43334977515e-05,5618.30712891,0.00737718353048,1,0.267500013113,0,0
0.264565080404,3.39341416441e-17,0.264565080404,155.522369385,3.62152095477e-05,5618.30810547,0.00712078483775,1,0.267812490463,0,0
0.264565080404,3.39341416441e-17,0.264565080404,155.522369385,3.62152095477e-05,5618.30810547,0.00712078483775,1,0.267812490463,0,0
0.264528244734,4.92808831058e-17,0.264528244734,155.492141724,3.88702392229e-05,5618.30859375,0.00739257642999,1,0.268124997616,0,0
0.264528244734,4.92808831058e-17,0.264528244734,155.492141724,3.88702392229e-05,5618.30859375,0.00739257642999,1,0.268124997616,0,0
0.264460802078,5.30924784289e-17,0.264460802078,155.436889648,4.09732892876e-05,5618.30957031,0.00704342592508,1,0.268437504768,0,0
0.264460802078,5.30924784289e-17,0.264460802078,155.436889648,4.09732892876e-05,5618.30957031,0.00704342592508,1,0.268437504768,0,0
0.264428913593,7.69701883195e-17,0.264428913593,155.410705566,4.23046585638e-05,5618.31005859,0.00721210101619,1,0.268750011921,0,0
0.264428913593,7.69701883195e-17,0.264428913593,155.410705566,4.23046585638e-05,5618.31005859,0.00721210101619,1,0.268750011921,0,0
0.26435905695,8.28531960976e-17,0.26435905695,155.353530884,4.3930594984e-05,5618.31103516,0.00699569610879,1,0.269062489271,0,0
0.26435905695,8.28531960976e-17,0.26435905695,155.353530884,4.3930594984e-05,5618.31103516,0.00699569610879,1,0.269062489271,0,0
0.264330238104,1.19957639788e-16,0.264330238104,155.329864502,4.52810745628e-05,5618.31152344,0.00717776920646,1,0.269374996424,0,0
0.264330238104,1.19957639788e-16,0.264330238104,155.329864502,4.52810745628e-05,5618.31152344,0.00717776920646,1,0.269374996424,0,0
0.26425781846,1.29077445008e-16,0.26425781846,155.270614624,4.59078946733e-05,5618.31298828,0.0072030541487,1,0.269687503576,0,0
0.26425781846,1.29077445008e-16,0.26425781846,155.270614624,4.59078946733e-05,5618.31298828,0.0072030541487,1,0.269687503576,0,0
0.264228612185,1.864782341e-16,0.264228612185,155.246643066,4.73013824376e-05,5618.31298828,0.00737198442221,1,0.270000010729,0,0
0.264228612185,1.864782341e-16,0.264228612185,155.246643066,4.73013824376e-05,5618.31298828,0.00737198442221,1,0.270000010729,0,0
0.264153838158,2.0071966374e-16,0.264153838158,155.18548584,4.76785244246e-05,5618.31445312,0.00745293358341,1,0.270312488079,0,0
0.264153838158,2.0071966374e-16,0.264153838158,155.18548584,4.76785244246e-05,5618.31445312,0.00745293358341,1,0.270312488079,0,0
0.264123499393,2.89235784634e-16,0.264123499393,155.160568237,4.74167936773e-05,5618.31494141,0.00745111843571,1,0.270624995232,0,0
0.264123499393,2.89235784634e-16,0.264123499393,155.160568237,4.74167936773e-05,5618.31494141,0.00745111843571,1,0.270624995232,0,0
0.264048695564,3.11149506361e-16,0.264048695564,155.099472046,4.83232288389e-05,5618.31640625,0.00737549038604,1,0.270937502384,0,0
0.264048695564,3.11149506361e-16,0.264048695564,155.099472046,4.83232288389e-05,5618.31640625,0.00737549038604,1,0.270937502384,0,0
0.264019429684,4.47864170998e-16,0.264019429684,155.075424194,4.57144669781e-05,5618.31689453,0.00715956743807,1,0.271250009537,0,0
0.264019429684,4.47864170998e-16,0.264019429684,155.075424194,4.57144669781e-05,5618.31689453,0.00715956743807,1,0.271250009537,0,0
0.263947725296,4.80773359763e-16,0.263947725296,155.016876221,4.69175465696e-05,5618.31835938,0.0069733178243,1,0.271562486887,0,0
0.263947725296,4.80773359763e-16,0.263947725296,155.016876221,4.69175465696e-05,5618.31835938,0.0069733178243,1,0.271562486887,0,0
0.26392108202,6.9229093334e-16,0.26392108202,154.994979858,4.38358838437e-05,5618.31835938,0.0067509864457,1,0.27187499404,0,0
0.26392108202,6.9229093334e-16,0.26392108202,154.994979858,4.38358838437e-05,5618.31835938,0.0067509864457,1,0.27187499404,0,0
0.263852506876,7.41440337742e-16,0.263852506876,154.939056396,4.43820390501e-05,5618.32080078,0.00673756282777,1,0.272187501192,0,0
0.263852506876,7.41440337742e-16,0.263852506876,154.939056396,4.43820390501e-05,5618.32080078,0.00673756282777,1,0.272187501192,0,0
0.263826072216,1.06693191184e-15,0.263826072216,154.917282104,4.33336826973e-05,5618.3203125,0.00671488931403,1,0.272500008345,0,0
0.263826072216,1.06693191184e-15,0.263826072216,154.917282104,4.33336826973e-05,5618.3203125,0.00671488931403,1,0.272500008345,0,0
0.263757824898,1.14171867422e-15,0.263757824898,154.861679077,4.31272856076e-05,5618.32275391,0.00687399040908,1,0.272812485695,0,0
0.263757824898,1.14171867422e-15,0.263757824898,154.861679077,4.31272856076e-05,5618.32275391,0.00687399040908,1,0.272812485695,0,0
0.263729125261,1.63910563233e-15,0.263729125261,154.838043213,4.28206694778e-05,5618.32226562,0.00689798081294,1,0.273124992847,0,0
0.263729125261,1.63910563233e-15,0.263729125261,154.838043213,4.28206694778e-05,5618.32226562,0.00689798081294,1,0.273124992847,0,0
0.263660520315,1.75366768548e-15,0.263660520315,154.782196045,4.26837104897e-05,5618.32470703,0.00699385395274,1,0.2734375,0,0
0.263660520315,1.75366768548e-15,0.263660520315,154.782196045,4.26837104897e-05,5618.32470703,0.00699385395274,1,0.2734375,0,0
0.263630479574,2.51421253371e-15,0.263630479574,154.757446289,4.08670784964e-05,5618.32470703,0.00687270984054,1,0.273750007153,0,0
0.263630479574,2.51421253371e-15,0.263630479574,154.757446289,4.08670784964e-05,5618.32470703,0.00687270984054,1,0.273750007153,0,0
0.263563603163,2.68708624077e-15,0.263563603163,154.703063965,4.10833781643e-05,5618.32714844,0.00681770732626,1,0.274062514305,0,0
0.263563603163,2.68708624077e-15,0.263563603163,154.703063965,4.10833781643e-05,5618.32714844,0.00681770732626,1,0.274062514305,0,0
0.263534337282,3.84794955366e-15,0.263534337282,154.678939819,3.79706398235e-05,5618.32666016,0.00658242031932,1,0.274374991655,0,0
0.263534337282,3.84794955366e-15,0.263534337282,154.678939819,3.79706398235e-05,5618.32666016,0.00658242031932,1,0.274374991655,0,0
0.263470798731,4.10838507989e-15,0.263470798731,154.627334595,3.82648613595e-05,5618.32958984,0.00650250678882,1,0.274687498808,0,0
0.263470798731,4.10838507989e-15,0.263470798731,154.627334595,3.82648613595e-05,5618.32958984,0.00650250678882,1,0.274687498808,0,0
0.263442635536,5.87555076478e-15,0.263442635536,154.604125977,3.54174189852e-05,5618.32910156,0.00631054444239,1,0.27500000596,0,0
0.263442635536,5.87555076478e-15,0.263442635536,154.604125977,3.54174189852e-05,5618.32910156,0.00631054444239,1,0.27500000596,0,0
0.263381808996,6.27168562784e-15,0.263381808996,154.554794312,3.5377455788e-05,5618.33203125,0.00636563496664,1,0.275312513113,0,0
0.263381808996,6.27168562784e-15,0.263381808996,154.554794312,3.5377455788e-05,5618.33203125,0.00636563496664,1,0.275312513113,0,0
0.263352900743,8.95072759671e-15,0.263352900743,154.530914307,3.46088854712e-05,5618.33154297,0.00635619461536,1,0.275624990463,0,0
0.263352900743,8.95072759671e-15,0.263352900743,154.530914307,3.46088854712e-05,5618.33154297,0.00635619461536,1,0.275624990463,0,0
0.263292193413,9.55121466401e-15,0.263292193413,154.481735229,3.43265746778e-05,5618.33496094,0.00651882588863,1,0.275937497616,0,0
0.263292193413,9.55121466401e-15,0.263292193413,154.481735229,3.43265746778e-05,5618.33496094,0.00651882588863,1,0.275937497616,0,0
0.263260960579,1.36051185847e-14,0.263260960579,154.455963135,3.399043635e-05,5618.33398438,0.00652347784489,1,0.276250004768,0,0
0.263260960579,1.36051185847e-14,0.263260960579,154.455963135,3.399043635e-05,5618.33398438,0.00652347784489,1,0.276250004768,0,0
0.263200193644,1.45135554914e-14,0.263200193644,154.406768799,3.4022199543e-05,5618.33740234,0.00655891885981,1,0.276562511921,0,0
0.263200193644,1.45135554914e-14,0.263200193644,154.406768799,3.4022199543e-05,5618.33740234,0.00655891885981,1,0.276562511921,0,0
0.263168483973,2.06321996299e-14,0.263168483973,154.380554199,3.23714921251e-05,5618.33642578,0.00644170632586,1,0.276874989271,0,0
0.263168483973,2.06321996299e-14,0.263168483973,154.380554199,3.23714921251e-05,5618.33642578,0.00644170632586,1,0.276874989271,0,0
0.263109385967,2.20033968937e-14,0.263109385967,154.332778931,3.25958244503e-05,5618.34033203,0.0063413833268,1,0.277187496424,0,0
0.263109385967,2.20033968937e-14,0.263109385967,154.332778931,3.25958244503e-05,5618.34033203,0.0063413833268,1,0.277187496424,0,0
0.263079077005,3.12187748526e-14,0.263079077005,154.30770874,2.99762305076e-05,5618.33935547,0.00614330219105,1,0.277500003576,0,0
0.263079077005,3.12187748526e-14,0.263079077005,154.30770874,2.99762305076e-05,5618.33935547,0.00614330219105,1,0.277500003576,0,0
0.263022750616,3.32842375894e-14,0.263022750616,154.262268066,3.01795989799e-05,5618.34277344,0.00600317912176,1,0.277812510729,0,0
0.263022750616,3.32842375894e-14,0.263022750616,154.262268066,3.01795989799e-05,5618.34277344,0.00600317912176,1,0.277812510729,0,0
0.26299443841,4.71370345371e-14,0.26299443841,154.23878479,2.74721769529e-05,5618.34179688,0.00581215228885,1,0.278124988079,0,0
0.26299443841,4.71370345371e-14,0.26299443841,154.23878479,2.74721769529e-05,5618.34179688,0.00581215228885,1,0.278124988079,0,0
0.262940824032,5.02424267284e-14,0.262940824032,154.195602417,2.75030215562e-05,5618.34570312,0.00574139272794,1,0.278437495232,0,0
0.262940824032,5.02424267284e-14,0.262940824032,154.195602417,2.75030215562e-05,5618.34570312,0.00574139272794,1,0.278437495232,0,0
0.262913525105,7.10274260197e-14,0.262913525105,154.172927856,2.55573031609e-05,5618.34472656,0.00561550678685,1,0.278750002384,0,0
0.262913525105,7.10274260197e-14,0.262913525105,154.172927856,2.55573031609e-05,5618.34472656,0.00561550678685,1,0.278750002384,0,0
0.262861698866,7.56875505738e-14,0.262861698866,154.131240845,2.56338698819e-05,5618.34863281,0.00563554093242,1,0.279062509537,0,0
0.262861698866,7.56875505738e-14,0.262861698866,154.131240845,2.56338698819e-05,5618.34863281,0.00563554093242,1,0.279062509537,0,0
0.262834072113,1.06809045386e-13,0.262834072113,154.108306885,2.43139729719e-05,5618.34716797,0.00556845963001,1,0.279374986887,0,0
0.262834072113,1.06809045386e-13,0.262834072113,154.108306885,2.43139729719e-05,5618.34716797,0.00556845963001,1,0.279374986887,0,0
0.262783199549,1.13787492341e-13,0.262783199549,154.067443848,2.44835355261e-05,5618.35107422,0.00569348363206,1,0.27968749404,0,0
0.262783199549,1.13787492341e-13,0.262783199549,154.067443848,2.44835355261e-05,5618.35107422,0.00569348363206,1,0.27968749404,0,0
0.262753844261,1.60276224801e-13,0.262753844261,154.043029785,2.41479247052e-05,5618.35009766,0.00571122765541,1,0.280000001192,0,0
0.262753844261,1.60276224801e-13,0.262753844261,154.043029785,2.41479247052e-05,5618.35009766,0.00571122765541,1,0.280000001192,0,0
0.262702703476,1.70700706716e-13,0.262702703476,154.00201416,2.43167414737e-05,5618.35400391,0.00581371597946,1,0.280312508345,0,0
0.262702703476,1.70700706716e-13,0.262702703476,154.00201416,2.43167414737e-05,5618.35400391,0.00581371597946,1,0.280312508345,0,0
0.262671887875,2.39971643902e-13,0.262671887875,153.976379395,2.29973520618e-05,5618.35253906,0.00572094740346,1,0.280624985695,0,0
0.262671887875,2.39971643902e-13,0.262671887875,153.976379395,2.29973520618e-05,5618.35253906,0.00572094740346,1,0.280624985695,0,0
0.262622058392,2.55506444995e-13,0.262622058392,153.936462402,2.33193932218e-05,5618.35693359,0.00561925489455,1,0.280937492847,0,0
0.262622058392,2.55506444995e-13,0.262622058392,153.936462402,2.33193932218e-05,5618.35693359,0.00561925489455,1,0.280937492847,0,0
0.262592673302,3.58477678965e-13,0.262592673302,153.911987305,2.0511335606e-05,5618.35546875,0.00542298797518,1,0.28125,0,0
0.262592673302,3.58477678965e-13,0.262592673302,153.911987305,2.0511335606e-05,5618.35546875,0.00542298797518,1,0.28125,0,0
0.262545645237,3.81572540491e-13,0.262545645237,153.87437439,2.04121897696e-05,5618.35986328,0.00530773308128,1,0.281562507153,0,0
0.262545645237,3.81572540491e-13,0.262545645237,153.87437439,2.04121897696e-05,5618.35986328,0.00530773308128,1,0.281562507153,0,0
0.262517869473,5.34286861715e-13,0.262517869473,153.851211548,1.84448454092e-05,5618.35791016,0.0052144783549,1,0.281875014305,0,0
0.262517869473,5.34286861715e-13,0.262517869473,153.851211548,1.84448454092e-05,5618.35791016,0.0052144783549,1,0.281875014305,0,0
0.26247215271,5.68538055176e-13,0.26247215271,153.814743042,1.77691526915e-05,5618.36279297,0.00518600735813,1,0.282187491655,0,0
0.26247215271,5.68538055176e-13,0.26247215271,153.814743042,1.77691526915e-05,5618.36279297,0.00518600735813,1,0.282187491655,0,0
0.262444794178,7.94483673728e-13,0.262444794178,153.791885376,1.6624428099e-05,5618.36083984,0.00516491336748,1,0.282499998808,0,0
0.262444794178,7.94483673728e-13,0.262444794178,153.791885376,1.6624428099e-05,5618.36083984,0.00516491336748,1,0.282499998808,0,0
0.262399375439,8.45157277496e-13,0.262399375439,153.755706787,1.57386330102e-05,5618.36621094,0.0051476676017,1,0.28281250596,0,0
0.262399375439,8.45157277496e-13,0.262399375439,153.755706787,1.57386330102e-05,5618.36621094,0.0051476676017,1,0.28281250596,0,0
0.262372255325,1.17863433857e-12,0.262372255325,153.733001709,1.3828174815e-05,5618.36376953,0.00503554427996,1,0.283125013113,0,0
0.262372255325,1.17863433857e-12,0.262372255325,153.733001709,1.3828174815e-05,5618.36376953,0.00503554427996,1,0.283125013113,0,0
0.262328416109,1.25342878438e-12,0.262328416109,153.698150635,1.31835804495e-05,5618.36914062,0.00491729518399,1,0.283437490463,0,0
0.262328416109,1.25342878438e-12,0.262328416109,153.698150635,1.31835804495e-05,5618.36914062,0.00491729518399,1,0.283437490463,0,0
0.262302994728,1.74449994381e-12,0.262302994728,153.676757812,1.02594722193e-05,5618.36669922,0.00473609939218,1,0.283749997616,0,0
0.262302994728,1.74449994381e-12,0.262302994728,153.676757812,1.02594722193e-05,5618.36669922,0.00473609939218,1,0.283749997616,0,0
0.262261718512,1.85465184876e-12,0.262261718512,153.644088745,9.69712436927e-06,5618.37207031,0.00469387834892,1,0.284062504768,0,0
0.262261718512,1.85465184876e-12,0.262261718512,153.644088745,9.69712436927e-06,5618.37207031,0.00469387834892,1,0.284062504768,0,0
0.262236863375,2.57640219922e-12,0.262236863375,153.623199463,7.62373565522e-06,5618.36962891,0.00458369636908,1,0.284375011921,0,0
0.262236863375,2.57640219922e-12,0.262236863375,153.623199463,7.62373565522e-06,5618.36962891,0.00458369636908,1,0.284375011921,0,0
0.262197136879,2.73831912007e-12,0.262197136879,153.591812134,7.19197623766e-06,5618.375,0.00448556942865,1,0.284687489271,0,0
0.262197136879,2.73831912007e-12,0.262197136879,153.591812134,7.19197623766e-06,5618.375,0.00448556942865,1,0.284687489271,0,0
0.262173682451,3.79726588715e-12,0.262173682451,153.572006226,3.24830352838e-06,5618.37255859,0.00413927435875,1,0.284999996424,0,0
0.262173682451,3.79726588715e-12,0.262173682451,153.572006226,3.24830352838e-06,5618.37255859,0.00413927435875,1,0.284999996424,0,0
0.262138843536,4.03493644746e-12,0.262138843536,153.544677734,3.2921670936e-06,5618.37841797,0.00364176207222,1,0.285312503576,0,0
0.262138843536,4.03493644746e-12,0.262138843536,153.544677734,3.2921670936e-06,5618.37841797,0.00364176207222,1,0.285312503576,0,0
0.262122392654,5.58582910828e-12,0.262122392654,153.530639648,3.62891410077e-06,5618.37548828,0.00298815709539,1,0.285625010729,0,0
0.262122392654,5.58582910828e-12,0.262122392654,153.530639648,3.62891410077e-06,5618.37548828,0.00298815709539,1,0.285625010729,0,0
0.262096762657,5.93410737215e-12,0.262096762657,153.510925293,3.52970801032e-06,5618.38183594,0.00238105282187,1,0.285937488079,0,0
0.262096762657,5.93410737215e-12,0.262096762657,153.510925293,3.52970801032e-06,5618.38183594,0.00238105282187,1,0.285937488079,0,0
0.262088894844,8.2006554325e-12,0.262088894844,153.503860474,8.72139207786e-06,5618.37890625,0.00194826314691,1,0.286249995232,0,0
0.262088894844,8.2006554325e-12,0.262088894844,153.503860474,8.72139207786e-06,5618.37890625,0.00194826314691,1,0.286249995232,0,0
0.262069374323,8.70978723172e-12,0.262069374323,153.48916626,8.56082078826e-06,5618.38525391,0.00175136781763,1,0.286562502384,0,0
0.262069374323,8.70978723172e-12,0.262069374323,153.48916626,8.56082078826e-06,5618.38525391,0.00175136781763,1,0.286562502384,0,0
0.262064248323,1.20143773402e-11,0.262064248323,153.484329224,1.02193907878e-05,5618.38183594,0.00167259701993,1,0.286875009537,0,0
0.262064248323,1.20143773402e-11,0.262064248323,153.484329224,1.02193907878e-05,5618.38183594,0.00167259701993,1,0.286875009537,0,0
0.262045830488,1.27568485289e-11,0.262045830488,153.470596313,9.9406879599e-06,5618.38818359,0.00161461427342,1,0.287187486887,0,0
0.262045830488,1.27568485289e-11,0.262045830488,153.470596313,9.9406879599e-06,5618.38818359,0.00161461427342,1,0.287187486887,0,0
0.262041538954,1.756476041e-11,0.262041538954,153.466415405,1.14503591249e-05,5618.38525391,0.00152231939137,1,0.28749999404,0,0
0.262041538954,1.756476041e-11,0.262041538954,153.466415405,1.14503591249e-05,5618.38525391,0.00152231939137,1,0.28749999404,0,0
0.262024432421,1.86454705842e-11,0.262024432421,153.453811646,1.11148283395e-05,5618.39208984,0.00141505908687,1,0.287812501192,0,0
0.262024432421,1.86454705842e-11,0.262024432421,153.453811646,1.11148283395e-05,5618.39208984,0.00141505908687,1,0.287812501192,0,0
0.262021631002,2.56279684974e-11,0.262021631002,153.45085144,1.31298120323e-05,5618.38867188,0.00124472111929,1,0.288125008345,0,0
0.262021631002,2.56279684974e-11,0.262021631002,153.45085144,1.31298120323e-05,5618.38867188,0.00124472111929,1,0.288125008345,0,0
0.262006908655,2.71984205991e-11,0.262006908655,153.440246582,1.27737757794e-05,5618.39550781,0.00106014451012,1,0.288437485695,0,0
0.262006908655,2.71984205991e-11,0.262006908655,153.440246582,1.27737757794e-05,5618.39550781,0.00106014451012,1,0.288437485695,0,0
0.262006729841,3.73179265267e-11,0.262006729841,153.439422607,1.56919959409e-05,5618.39257812,0.000790771911852,1,0.288749992847,0,0
0.262006729841,3.73179265267e-11,0.262006729841,153.439422607,1.56919959409e-05,5618.39257812,0.000790771911852,1,0.288749992847,0,0
0.261995792389,3.95953998755e-11,0.261995792389,153.431976318,1.53641540237e-05,5618.39941406,0.000570741656702,1,0.2890625,0,0
0.261995792389,3.95953998755e-11,0.261995792389,153.431976318,1.53641540237e-05,5618.39941406,0.000570741656702,1,0.2890625,0,0
0.261998713017,5.42224737332e-11,0.261998713017,153.433685303,1.85068765859e-05,5618.39648438,0.000248074211413,1,0.289375007153,0,0
0.261998713017,5.42224737332e-11,0.261998713017,153.433685303,1.85068765859e-05,5618.39648438,0.000248074211413,1,0.289375007153,0,0
0.261992305517,5.75163180971e-11,0.261992305517,153.429977417,1.82040148502e-05,5618.40380859,0.000113870548375,1,0.289687514305,0,0
0.261992305517,5.75163180971e-11,0.261992305517,153.429977417,1.82040148502e-05,5618.40380859,0.000113870548375,1,0.289687514305,0,0
0.262000322342,7.85974618722e-11,0.262000322342,153.435821533,2.1649610062e-05,5618.40039062,0.000456774025224,1,0.289999991655,0,0
0.262000322342,7.85974618722e-11,0.262000322342,153.435821533,2.1649610062e-05,5618.40039062,0.000456774025224,1,0.289999991655,0,0
0.261998742819,8.33473776107e-11,0.261998742819,153.436126709,2.13438397623e-05,5618.40771484,0.000625062675681,1,0.290312498808,0,0
0.261998742819,8.33473776107e-11,0.261998742819,153.436126709,2.13438397623e-05,5618.40771484,0.000625062675681,1,0.290312498808,0,0
0.262009084225,1.1364832686e-10,0.262009084225,153.44392395,2.27292021009e-05,5618.40429688,0.000697084818967,1,0.29062500596,0,0
0.262009084225,1.1364832686e-10,0.262009084225,153.44392395,2.27292021009e-05,5618.40429688,0.000697084818967,1,0.29062500596,0,0
0.262008547783,1.20478710341e-10,0.262008547783,153.445098877,2.21656118811e-05,5618.41210938,0.000735177891329,1,0.290937513113,0,0
0.262008547783,1.20478710341e-10,0.262008547783,153.445098877,2.21656118811e-05,5618.41210938,0.000735177891329,1,0.290937513113,0,0
0.262019425631,1.63922722618e-10,0.262019425631,153.453338623,2.27885357162e-05,5618.40869141,0.000735983194318,1,0.291249990463,0,0
0.262019425631,1.63922722618e-10,0.262019425631,153.453338623,2.27885357162e-05,5618.40869141,0.000735983194318,1,0.291249990463,0,0
0.262018889189,1.737210098e-10,0.262018889189,153.454589844,2.20859510591e-05,5618.41699219,0.000863494293299,1,0.291562497616,0,0
0.262018889189,1.737210098e-10,0.262018889189,153.454589844,2.20859510591e-05,5618.41699219,0.000863494293299,1,0.291562497616,0,0
0.262031584978,2.35845648566e-10,0.262031584978,153.464294434,2.45318879024e-05,5618.41357422,0.00109553255606,1,0.291875004768,0,0
0.262031584978,2.35845648566e-10,0.262031584978,153.464294434,2.45318879024e-05,5618.41357422,0.00109553255606,1,0.291875004768,0,0
0.262034296989,2.49866488611e-10,0.262034296989,153.468231201,2.35331299336e-05,5618.421875,0.00156382250134,1,0.292187511921,0,0
0.262034296989,2.49866488611e-10,0.262034296989,153.468231201,2.35331299336e-05,5618.421875,0.00156382250134,1,0.292187511921,0,0
0.262053579092,3.38447575521e-10,0.262053579092,153.483337402,2.62245575868e-05,5618.41845703,0.00179826363456,1,0.292499989271,0,0
0.262053579092,3.38447575521e-10,0.262053579092,153.483337402,2.62245575868e-05,5618.41845703,0.00179826363456,1,0.292499989271,0,0
0.262059599161,3.58448465354e-10,0.262059599161,153.489974976,2.47132193181e-05,5618.42626953,0.00208555208519,1,0.292812496424,0,0
0.262059599161,3.58448465354e-10,0.262059599161,153.489974976,2.47132193181e-05,5618.42626953,0.00208555208519,1,0.292812496424,0,0
0.262082904577,4.84363771314e-10,0.262082904577,153.508407593,2.60756150965e-05,5618.42333984,0.0021533863619,1,0.293125003576,0,0
0.262082904577,4.84363771314e-10,0.262082904577,153.508407593,2.60756150965e-05,5618.42333984,0.0021533863619,1,0.293125003576,0,0
0.262089878321,5.12810183206e-10,0.262089878321,153.515853882,2.43572230829e-05,5618.43115234,0.00250250007957,1,0.293437510729,0,0
0.262089878321,5.12810183206e-10,0.262089878321,153.515853882,2.43572230829e-05,5618.43115234,0.00250250007957,1,0.293437510729,0,0
0.262118130922,6.91247559192e-10,0.262118130922,153.538330078,2.64261325356e-05,5618.42822266,0.00272987596691,1,0.293749988079,0,0
0.262118130922,6.91247559192e-10,0.262118130922,153.538330078,2.64261325356e-05,5618.42822266,0.00272987596691,1,0.293749988079,0,0
0.262128293514,7.31594118619e-10,0.262128293514,153.548400879,2.48845899478e-05,5618.43603516,0.00315521634184,1,0.294062495232,0,0
0.262128293514,7.31594118619e-10,0.262128293514,153.548400879,2.48845899478e-05,5618.43603516,0.00315521634184,1,0.294062495232,0,0
0.262162536383,9.8367070045e-10,0.262162536383,153.575836182,2.80189415207e-05,5618.43310547,0.00352808181196,1,0.294375002384,0,0
0.262162536383,9.8367070045e-10,0.262162536383,153.575836182,2.80189415207e-05,5618.43310547,0.00352808181196,1,0.294375002384,0,0
0.262177973986,1.04072628293e-09,0.262177973986,153.590240479,2.70843556791e-05,5618.44140625,0.00390141783282,1,0.294687509537,0,0
0.262177973986,1.04072628293e-09,0.262177973986,153.590240479,2.70843556791e-05,5618.44140625,0.00390141783282,1,0.294687509537,0,0
0.262217491865,1.39554889866e-09,0.262217491865,153.62197876,2.88714109047e-05,5618.43847656,0.00408023409545,1,0.294999986887,0,0
0.262217491865,1.39554889866e-09,0.262217491865,153.62197876,2.88714109047e-05,5618.43847656,0.00408023409545,1,0.294999986887,0,0
0.262235432863,1.47592116306e-09,0.262235432863,153.638473511,2.81430766336e-05,5618.44677734,0.00412769895047,1,0.29531249404,0,0
0.262235432863,1.47592116306e-09,0.262235432863,153.638473511,2.81430766336e-05,5618.44677734,0.00412769895047,1,0.29531249404,0,0
0.262275636196,1.97347338471e-09,0.262275636196,153.670776367,2.79467130895e-05,5618.44335938,0.00405156798661,1,0.295625001192,0,0
0.262275636196,1.97347338471e-09,0.262275636196,153.670776367,2.79467130895e-05,5618.44335938,0.00405156798661,1,0.295625001192,0,0
0.262292504311,2.08626227405e-09,0.262292504311,153.686416626,2.78031948255e-05,5618.45214844,0.00392856029794,1,0.295937508345,0,0
0.262292504311,2.08626227405e-09,0.262292504311,153.686416626,2.78031948255e-05,5618.45214844,0.00392856029794,1,0.295937508345,0,0
0.262330949306,2.78143508226e-09,0.262330949306,153.717315674,2.59698172158e-05,5618.44921875,0.00366367516108,1,0.296249985695,0,0
0.262330949306,2.78143508226e-09,0.262330949306,153.717315674,2.59698172158e-05,5618.44921875,0.00366367516108,1,0.296249985695,0,0
0.262344092131,2.93914759197e-09,0.262344092131,153.729888916,2.56447456195e-05,5618.45751953,0.00363397039473,1,0.296562492847,0,0
0.262344092131,2.93914759197e-09,0.262344092131,153.729888916,2.56447456195e-05,5618.45751953,0.00363397039473,1,0.296562492847,0,0
0.262382119894,3.90728249755e-09,0.262382119894,153.760437012,2.4595814466e-05,5618.45458984,0.00358221167699,1,0.296875,0,0
0.262382119894,3.90728249755e-09,0.262382119894,153.760437012,2.4595814466e-05,5618.45458984,0.00358221167699,1,0.296875,0,0
0.26239451766,4.12718614839e-09,0.262394547462,153.772384644,2.49442491622e-05,5618.46289062,0.00369239202701,0.999999886422,0.297187507153,0,0
0.26239451766,4.12718614839e-09,0.262394547462,153.772384644,2.49442491622e-05,5618.46289062,0.00369239202701,0.999999886422,0.297187507153,0,0
0.262434095144,5.47100098558e-09,0.262434124947,153.804229736,2.51847650361e-05,5618.45996094,0.0037126080133,0.999999886439,0.297500014305,0,0
0.262434095144,5.47100098558e-09,0.262434124947,153.804229736,2.51847650361e-05,5618.45996094,0.0037126080133,0.999999886439,0.297500014305,0,0
0.262446820736,5.77656233958e-09,0.262446820736,153.816390991,2.51366636803e-05,5618.46826172,0.0037327168975,1,0.297812491655,0,0
0.262446820736,5.77656233958e-09,0.262446820736,153.816390991,2.51366636803e-05,5618.46826172,0.0037327168975,1,0.297812491655,0,0
0.262486666441,7.63557927996e-09,0.262486666441,153.84854126,2.39270611928e-05,5618.46582031,0.00357306050137,1,0.298124998808,0,0
0.262486666441,7.63557927996e-09,0.262486666441,153.84854126,2.39270611928e-05,5618.46582031,0.00357306050137,1,0.298124998808,0,0
0.262497127056,8.05863464848e-09,0.262497127056,153.858856201,2.39364544541e-05,5618.47412109,0.00341697060503,1,0.29843750596,0,0
0.262497127056,8.05863464848e-09,0.262497127056,153.858856201,2.39364544541e-05,5618.47412109,0.00341697060503,1,0.29843750596,0,0
0.262534767389,1.0621197255e-08,0.262534797192,153.889205933,2.39087366936e-05,5618.47167969,0.00335497781634,0.999999886482,0.298750013113,0,0
0.262534767389,1.0621197255e-08,0.262534797192,153.889205933,2.39087366936e-05,5618.47167969,0.00335497781634,0.999999886482,0.298750013113,0,0
0.262544333935,1.12049365342e-08,0.262544363737,153.898788452,2.35647930822e-05,5618.47949219,0.00341687351465,0.999999886487,0.299062490463,0,0
0.262544333935,1.12049365342e-08,0.262544363737,153.898788452,2.35647930822e-05,5618.47949219,0.00341687351465,0.999999886487,0.299062490463,0,0
0.262582868338,1.47245629023e-08,0.26258289814,153.929901123,2.31829508266e-05,5618.47753906,0.00334254070185,0.999999886503,0.299374997616,0,0
0.262582868338,1.47245629023e-08,0.26258289814,153.929901123,2.31829508266e-05,5618.47753906,0.00334254070185,0.999999886503,0.299374997616,0,0
0.262591391802,1.55269184177e-08,0.262591421604,153.938613892,2.2428612283e-05,5618.48583984,0.00342464190908,0.999999886507,0.299687504768,0,0
0.262591391802,1.55269184177e-08,0.262591421604,153.938613892,2.2428612283e-05,5618.48583984,0.00342464190908,0.999999886507,0.299687504768,0,0
0.262631088495,2.03411651967e-08,0.262631118298,153.97064209,2.26630054385e-05,5618.48339844,0.00339711597189,0.999999886524,0.300000011921,0,0
0.262631088495,2.03411651967e-08,0.262631118298,153.97064209,2.26630054385e-05,5618.48339844,0.00339711597189,0.999999886524,0.300000011921,0,0
0.262639224529,2.14396234099e-08,0.262639254332,153.979003906,2.15951658902e-05,5618.49169922,0.00368610839359,0.999999886528,0.300312489271,0,0
0.262639224529,2.14396234099e-08,0.262639254332,153.979003906,2.15951658902e-05,5618.49169922,0.00368610839359,0.999999886528,0.300312489271,0,0
0.262683004141,2.79935754577e-08,0.262683033943,154.014480591,2.25430176215e-05,5618.49023438,0.00379251525737,0.999999886546,0.300624996424,0,0
0.262683004141,2.79935754577e-08,0.262683033943,154.014480591,2.25430176215e-05,5618.49023438,0.00379251525737,0.999999886546,0.300624996424,0,0
0.262692630291,2.94901241205e-08,0.262692660093,154.024032593,2.07377634069e-05,5618.49755859,0.00419563287869,0.999999886551,0.300937503576,0,0
0.262692630291,2.94901241205e-08,0.262692660093,154.024032593,2.07377634069e-05,5618.49755859,0.00419563287869,0.999999886551,0.300937503576,0,0
0.262742102146,3.83666680648e-08,0.262742131948,154.064239502,2.15035033762e-05,5618.49658203,0.00420077098534,0.999999886572,0.301250010729,0,0
0.262742102146,3.83666680648e-08,0.262742131948,154.064239502,2.15035033762e-05,5618.49658203,0.00420077098534,0.999999886572,0.301250010729,0,0
0.262751817703,4.03946316396e-08,0.262751847506,154.073822021,1.92679381144e-05,5618.50439453,0.00449975207448,0.999999886576,0.301562488079,0,0
0.262751817703,4.03946316396e-08,0.262751847506,154.073822021,1.92679381144e-05,5618.50439453,0.00449975207448,0.999999886576,0.301562488079,0,0
0.262805491686,5.23572225575e-08,0.262805521488,154.117462158,1.9809931473e-05,5618.50341797,0.00451860809699,0.999999886599,0.301874995232,0,0
0.262805491686,5.23572225575e-08,0.262805521488,154.117462158,1.9809931473e-05,5618.50341797,0.00451860809699,0.999999886599,0.301874995232,0,0
0.262815445662,5.50922116815e-08,0.262815505266,154.127304077,1.7103355276e-05,5618.51123047,0.00509277917445,0.999999773207,0.302187502384,0,0
0.262815445662,5.50922116815e-08,0.262815505266,154.127304077,1.7103355276e-05,5618.51123047,0.00509277917445,0.999999773207,0.302187502384,0,0
0.262877225876,7.11616081617e-08,0.262877315283,154.177627563,2.08406090678e-05,5618.51074219,0.00562507798895,0.999999659891,0.302500009537,0,0
0.262877225876,7.11616081617e-08,0.262877315283,154.177627563,2.08406090678e-05,5618.51074219,0.00562507798895,0.999999659891,0.302500009537,0,0
0.262894749641,7.48410471374e-08,0.262894809246,154.193557739,1.91605158761e-05,5618.51855469,0.00610208371654,0.999999773276,0.302812486887,0,0
0.262894749641,7.48410471374e-08,0.262894809246,154.193557739,1.91605158761e-05,5618.51855469,0.00610208371654,0.999999773276,0.302812486887,0,0
0.262963265181,9.63869055681e-08,0.262963354588,154.249526978,2.26456140808e-05,5618.51855469,0.00646352767944,0.999999660002,0.30312499404,0,0
0.262963265181,9.63869055681e-08,0.262963354588,154.249526978,2.26456140808e-05,5618.51855469,0.00646352767944,0.999999660002,0.30312499404,0,0
0.262985885143,1.01327472635e-07,0.26298597455,154.269622803,2.11357873923e-05,5618.52636719,0.00665523391217,0.999999660031,0.303437501192,0,0
0.262985885143,1.01327472635e-07,0.26298597455,154.269622803,2.11357873923e-05,5618.52636719,0.00665523391217,0.999999660031,0.303437501192,0,0
0.263057112694,1.30153352984e-07,0.263057231903,154.327819824,2.0927267542e-05,5618.52734375,0.00645825220272,0.999999546831,0.303750008345,0,0
0.263057112694,1.30153352984e-07,0.263057231903,154.327819824,2.0927267542e-05,5618.52734375,0.00645825220272,0.999999546831,0.303750008345,0,0
0.263076931238,1.36768917969e-07,0.26307708025,154.345703125,1.90477003343e-05,5618.53515625,0.00664519239217,0.999999433582,0.304062485695,0,0
0.263076931238,1.36768917969e-07,0.26307708025,154.345703125,1.90477003343e-05,5618.53515625,0.00664519239217,0.999999433582,0.304062485695,0,0
0.263150811195,1.75217977016e-07,0.263150990009,154.406112671,1.64603716257e-05,5618.53710938,0.00634270953014,0.999999320489,0.304374992847,0,0
0.263150811195,1.75217977016e-07,0.263150990009,154.406112671,1.64603716257e-05,5618.53710938,0.00634270953014,0.999999320489,0.304374992847,0,0
0.263166368008,1.84051600627e-07,0.263166546822,154.420410156,1.38758668982e-05,5618.54492188,0.00689918920398,0.999999320529,0.3046875,0,0
0.263166368008,1.84051600627e-07,0.263166546822,154.420410156,1.38758668982e-05,5618.54492188,0.00689918920398,0.999999320529,0.3046875,0,0
0.263248115778,2.35206144339e-07,0.263248354197,154.487472534,1.19455353342e-05,5618.54882812,0.00678470637649,0.999999094321,0.305000007153,0,0
0.263248115778,2.35206144339e-07,0.263248354197,154.487472534,1.19455353342e-05,5618.54882812,0.00678470637649,0.999999094321,0.305000007153,0,0
0.263262063265,2.46980704333e-07,0.263262301683,154.500366211,1.03232450783e-05,5618.55615234,0.00703669385985,0.999999094369,0.305312514305,0,0
0.263262063265,2.46980704333e-07,0.263262301683,154.500366211,1.03232450783e-05,5618.55615234,0.00703669385985,0.999999094369,0.305312514305,0,0
0.263347387314,3.14894947451e-07,0.263347685337,154.570449829,8.18649368739e-06,5618.56152344,0.00667342962697,0.999998868328,0.305624991655,0,0
0.263347387314,3.14894947451e-07,0.263347685337,154.570449829,8.18649368739e-06,5618.56152344,0.00667342962697,0.999998868328,0.305624991655,0,0
0.263356149197,3.30554058792e-07,0.263356506824,154.579177856,6.36876393401e-06,5618.56982422,0.00676410924643,0.999998642039,0.305937498808,0,0
0.263356149197,3.30554058792e-07,0.263356506824,154.579177856,6.36876393401e-06,5618.56982422,0.00676410924643,0.999998642039,0.305937498808,0,0
0.263442754745,4.20475629426e-07,0.26344320178,154.650421143,4.27892064181e-06,5618.57763672,0.00650700321421,0.999998303107,0.30625000596,0,0
0.263442754745,4.20475629426e-07,0.26344320178,154.650421143,4.27892064181e-06,5618.57763672,0.00650700321421,0.999998303107,0.30625000596,0,0
0.263447910547,4.41239421889e-07,0.263448357582,154.656097412,2.97267752103e-06,5618.5859375,0.00672644609585,0.999998303141,0.306562513113,0,0
0.263447910547,4.41239421889e-07,0.263448357582,154.656097412,2.97267752103e-06,5618.5859375,0.00672644609585,0.999998303141,0.306562513113,0,0
0.263537615538,5.59936154332e-07,0.263538181782,154.730102539,2.57243686974e-06,5618.59667969,0.00675130262971,0.999997851377,0.306874990463,0,0
0.263537615538,5.59936154332e-07,0.263538181782,154.730102539,2.57243686974e-06,5618.59667969,0.00675130262971,0.999997851377,0.306874990463,0,0
0.263543128967,5.87395049934e-07,0.263543725014,154.736053467,2.34405843003e-06,5618.60595703,0.00702912220731,0.999997738339,0.307187497616,0,0
0.263543128967,5.87395049934e-07,0.263543725014,154.736053467,2.34405843003e-06,5618.60595703,0.00702912220731,0.999997738339,0.307187497616,0,0
0.263636767864,7.43687905924e-07,0.263637512922,154.813339233,1.41376608553e-06,5618.61962891,0.00704435026273,0.99999717393,0.307500004768,0,0
0.263636767864,7.43687905924e-07,0.263637512922,154.813339233,1.41376608553e-06,5618.61962891,0.00704435026273,0.99999717393,0.307500004768,0,0
0.26364248991,7.79915922067e-07,0.263643264771,154.819473267,1.90753212337e-06,5618.62939453,0.00706234062091,0.999997060951,0.307812511921,0,0
0.26364248991,7.79915922067e-07,0.263643264771,154.819473267,1.90753212337e-06,5618.62939453,0.00706234062091,0.999997060951,0.307812511921,0,0
0.263736367226,9.85127371678e-07,0.263737380505,154.897186279,6.62075478886e-08,5618.6484375,0.00693868473172,0.999996158,0.308124989271,0,0
0.263736367226,9.85127371678e-07,0.263737380505,154.897186279,6.62075478886e-08,5618.6484375,0.00693868473172,0.999996158,0.308124989271,0,0
0.263740330935,1.03278307506e-06,0.263741374016,154.901809692,2.1122018552e-06,5618.65869141,0.00635991850868,0.99999604506,0.308437496424,0,0
0.263740330935,1.03278307506e-06,0.263741374016,154.901809692,2.1122018552e-06,5618.65869141,0.00635991850868,0.99999604506,0.308437496424,0,0
0.263826042414,1.30096145767e-06,0.263827353716,154.972961426,7.34650370759e-07,5618.68359375,0.00578146334738,0.999995029696,0.308750003576,0,0
0.263826042414,1.30096145767e-06,0.263827353716,154.972961426,7.34650370759e-07,5618.68359375,0.00578146334738,0.999995029696,0.308750003576,0,0
0.263821840286,1.36330993428e-06,0.263823211193,154.970840454,6.68797667913e-07,5618.69482422,0.00531698716804,0.999994803691,0.309062510729,0,0
0.263821840286,1.36330993428e-06,0.263823211193,154.970840454,6.68797667913e-07,5618.69482422,0.00531698716804,0.999994803691,0.309062510729,0,0
0.263900995255,1.71195449639e-06,0.263902693987,155.036849976,2.85244914267e-06,5618.72705078,0.00483335088938,0.999993563035,0.309374988079,0,0
0.263900995255,1.71195449639e-06,0.263902693987,155.036849976,2.85244914267e-06,5618.72705078,0.00483335088938,0.999993563035,0.309374988079,0,0
0.263889938593,1.7930666445e-06,0.263891726732,155.028991699,3.88377065974e-06,5618.73925781,0.00524758873507,0.999993223966,0.309687495232,0,0
0.263889938593,1.7930666445e-06,0.263891726732,155.028991699,3.88377065974e-06,5618.73925781,0.00524758873507,0.999993223966,0.309687495232,0,0
0.263974934816,2.24425480155e-06,0.263977169991,155.100219727,2.55653026215e-06,5618.78173828,0.00565006118268,0.999991532699,0.310000002384,0,0
0.263974934816,2.24425480155e-06,0.263977169991,155.100219727,2.55653026215e-06,5618.78173828,0.00565006118268,0.999991532699,0.310000002384,0,0
0.263969570398,2.3494008019e-06,0.263971924782,155.096847534,2.51102574111e-06,5618.79492188,0.00563849788159,0.999991080932,0.310312509537,0,0
0.263969570398,2.3494008019e-06,0.263971924782,155.096847534,2.51102574111e-06,5618.79492188,0.00563849788159,0.999991080932,0.310312509537,0,0
0.26405441761,2.93061953016e-06,0.264057338238,155.168273926,2.0127508833e-06,5618.84960938,0.00550641864538,0.999988939419,0.310624986887,0,0
0.26405441761,2.93061953016e-06,0.264057338238,155.168273926,2.0127508833e-06,5618.84960938,0.00550641864538,0.999988939419,0.310624986887,0,0
0.264047175646,3.06622337121e-06,0.264050245285,155.163406372,3.39227608492e-06,5618.86523438,0.00533132487908,0.999988374791,0.31093749404,0,0
0.264047175646,3.06622337121e-06,0.264050245285,155.163406372,3.39227608492e-06,5618.86523438,0.00533132487908,0.999988374791,0.31093749404,0,0
0.264129549265,3.81193831345e-06,0.26413333416,155.233123779,7.35901949156e-06,5618.93457031,0.00478610070422,0.999985670514,0.311250001192,0,0
0.264129549265,3.81193831345e-06,0.26413333416,155.233123779,7.35901949156e-06,5618.93457031,0.00478610070422,0.999985670514,0.311250001192,0,0
0.264114618301,3.98606698582e-06,0.26411858201,155.221847534,9.14812608244e-06,5618.953125,0.0052927294746,0.999984992692,0.311562508345,0,0
0.264114618301,3.98606698582e-06,0.26411858201,155.221847534,9.14812608244e-06,5618.953125,0.0052927294746,0.999984992692,0.311562508345,0,0
0.264204114676,4.93950665259e-06,0.264209061861,155.297927856,5.65933896723e-06,5619.04101562,0.00592005718499,0.999981275489,0.311874985695,0,0
0.264204114676,4.93950665259e-06,0.264209061861,155.297927856,5.65933896723e-06,5619.04101562,0.00592005718499,0.999981275489,0.311874985695,0,0
0.264198064804,5.16267891726e-06,0.264203220606,155.29397583,5.75294234295e-06,5619.06396484,0.00674360524863,0.99998048547,0.312187492847,0,0
0.264198064804,5.16267891726e-06,0.264203220606,155.29397583,5.75294234295e-06,5619.06396484,0.00674360524863,0.99998048547,0.312187492847,0,0
0.264299213886,6.37771336187e-06,0.264305591583,155.3800354,5.25663745066e-06,5619.17431641,0.00658714352176,0.999975869988,0.3125,0,0
0.264299213886,6.37771336187e-06,0.264305591583,155.3800354,5.25663745066e-06,5619.17431641,0.00658714352176,0.999975869988,0.3125,0,0
0.264290958643,6.66213418299e-06,0.264297604561,155.374313354,9.37576078286e-06,5619.20263672,0.00638639042154,0.999974854415,0.312812507153,0,0
0.264290958643,6.66213418299e-06,0.264297604561,155.374313354,9.37576078286e-06,5619.20263672,0.00638639042154,0.999974854415,0.312812507153,0,0
0.264389276505,8.20567584014e-06,0.264397472143,155.458740234,1.54941280925e-05,5619.34277344,0.00561013771221,0.999969002583,0.313125014305,0,0
0.264389276505,8.20567584014e-06,0.264397472143,155.458740234,1.54941280925e-05,5619.34277344,0.00561013771221,0.999969002583,0.313125014305,0,0
0.264370024204,8.56739643496e-06,0.264378577471,155.44380188,1.61131720233e-05,5619.37597656,0.00494410004467,0.999967647657,0.313437491655,0,0
0.264370024204,8.56739643496e-06,0.264378577471,155.44380188,1.61131720233e-05,5619.37597656,0.00494410004467,0.999967647657,0.313437491655,0,0
0.264458924532,1.05232029455e-05,0.264469444752,155.52142334,9.33406863624e-06,5619.55371094,0.00597997102886,0.999960221417,0.313749998808,0,0
0.264458924532,1.05232029455e-05,0.264469444752,155.52142334,9.33406863624e-06,5619.55371094,0.00597997102886,0.999960221417,0.313749998808,0,0
0.264454305172,1.09834272735e-05,0.264465302229,155.518447876,8.05892341305e-06,5619.59423828,0.00634692469612,0.99995841777,0.31406250596,0,0
0.264454305172,1.09834272735e-05,0.264465302229,155.518447876,8.05892341305e-06,5619.59423828,0.00634692469612,0.99995841777,0.31406250596,0,0
0.264548420906,1.34604433697e-05,0.264561891556,155.600982666,4.61143008579e-06,5619.81689453,0.00656090257689,0.999949083182,0.314375013113,0,0
0.264548420906,1.34604433697e-05,0.264561891556,155.600982666,4.61143008579e-06,5619.81689453,0.00656090257689,0.999949083182,0.314375013113,0,0
0.264546841383,1.40437532536e-05,0.264560878277,155.601089478,8.25530514703e-06,5619.87011719,0.00760440481827,0.99994694267,0.314687490463,0,0
0.264546841383,1.40437532536e-05,0.264560878277,155.601089478,8.25530514703e-06,5619.87011719,0.00760440481827,0.99994694267,0.314687490463,0,0
0.264655709267,1.71653118741e-05,0.264672875404,155.696350098,7.31885756977e-06,5620.14648438,0.007747287862,0.999935142059,0.314999997616,0,0
0.264655709267,1.71653118741e-05,0.264672875404,155.696350098,7.31885756977e-06,5620.14648438,0.007747287862,0.999935142059,0.314999997616,0,0
0.264656156301,1.78975660674e-05,0.264674037695,155.698501587,1.0763528735e-05,5620.21337891,0.0085664940998,0.999932439942,0.315312504768,0,0
0.264656156301,1.78975660674e-05,0.264674037695,155.698501587,1.0763528735e-05,5620.21337891,0.0085664940998,0.999932439942,0.315312504768,0,0
0.264776617289,2.18567929551e-05,0.264798492193,155.804214478,1.38114819492e-05,5620.56103516,0.007674862165,0.999917390373,0.315625011921,0,0
0.264776617289,2.18567929551e-05,0.264798492193,155.804214478,1.38114819492e-05,5620.56103516,0.007674862165,0.999917390373,0.315625011921,0,0
0.264764428139,2.27882119361e-05,0.264787226915,155.796447754,1.79990420293e-05,5620.64599609,0.00751678552479,0.999913897748,0.315937489271,0,0
0.264764428139,2.27882119361e-05,0.264787226915,155.796447754,1.79990420293e-05,5620.64599609,0.00751678552479,0.999913897748,0.315937489271,0,0
0.264882683754,2.79601463262e-05,0.264910638332,155.902435303,2.13987768802e-05,5621.10009766,0.00731920916587,0.999894475441,0.316249996424,0,0
0.264882683754,2.79601463262e-05,0.264910638332,155.902435303,2.13987768802e-05,5621.10009766,0.00731920916587,0.999894475441,0.316249996424,0,0
0.264867693186,2.91932683467e-05,0.264896869659,155.892074585,2.41798425122e-05,5621.20849609,0.00799526181072,0.999889857235,0.316562503576,0,0
0.264867693186,2.91932683467e-05,0.264896869659,155.892074585,2.41798425122e-05,5621.20849609,0.00799526181072,0.999889857235,0.316562503576,0,0
0.264995485544,3.58087345376e-05,0.265031307936,156.007858276,2.54061924352e-05,5621.78613281,0.00813076272607,0.999864837133,0.316875010729,0,0
0.264995485544,3.58087345376e-05,0.265031307936,156.007858276,2.54061924352e-05,5621.78613281,0.00813076272607,0.999864837133,0.316875010729,0,0
0.264982432127,3.73609727831e-05,0.265019774437,155.99987793,2.62992489297e-05,5621.92382812,0.00780154811218,0.999859096137,0.317187488079,0,0
0.264982432127,3.73609727831e-05,0.265019774437,155.99987793,2.62992489297e-05,5621.92382812,0.00780154811218,0.999859096137,0.317187488079,0,0
0.265105575323,4.60749251943e-05,0.265151649714,156.114593506,2.68923595286e-05,5622.68212891,0.00792725943029,0.999826233816,0.317499995232,0,0
0.265105575323,4.60749251943e-05,0.265151649714,156.114593506,2.68923595286e-05,5622.68212891,0.00792725943029,0.999826233816,0.317499995232,0,0
0.265094280243,4.84112824779e-05,0.265142709017,156.108337402,2.15844738705e-05,5622.88378906,0.00661705853418,0.999817348272,0.317812502384,0,0
0.265094280243,4.84112824779e-05,0.265142709017,156.108337402,2.15844738705e-05,5622.88378906,0.00661705853418,0.999817348272,0.317812502384,0,0
0.265198886395,5.93863296672e-05,0.265258282423,156.211044312,2.21451227844e-05,5623.83789062,0.00613661576062,0.999776082285,0.318125009537,0,0
0.265198886395,5.93863296672e-05,0.265258282423,156.211044312,2.21451227844e-05,5623.83789062,0.00613661576062,0.999776082285,0.318125009537,0,0
0.265180796385,6.57376876916e-05,0.265246540308,156.204833984,2.00864469662e-05,5624.38720703,0.00598675059155,0.999752140318,0.318437486887,0,0
0.265180796385,6.57376876916e-05,0.265246540308,156.204833984,2.00864469662e-05,5624.38720703,0.00598675059155,0.999752140318,0.318437486887,0,0
0.265283286572,8.54804820847e-05,0.265368759632,156.31803894,2.62620542344e-05,5626.09912109,0.00562988733873,0.999677908354,0.31874999404,0,0
0.265283286572,8.54804820847e-05,0.265368759632,156.31803894,2.62620542344e-05,5626.09912109,0.00562988733873,0.999677908354,0.31874999404,0,0
0.265260159969,0.000100392302556,0.265360534191,156.319458008,3.14007156703e-05,5627.38867188,0.00658445898443,0.999621743971,0.319062501192,0,0
0.265260159969,0.000100392302556,0.265360534191,156.319458008,3.14007156703e-05,5627.38867188,0.00658445898443,0.999621743971,0.319062501192,0,0
0.265376120806,0.000118742398627,0.26549488306,156.441055298,3.15730212606e-05,5628.97314453,0.00611491966993,0.999552675918,0.319375008345,0,0
0.265376120806,0.000118742398627,0.26549488306,156.441055298,3.15730212606e-05,5628.97314453,0.00611491966993,0.999552675918,0.319375008345,0,0
0.265346348286,0.000136229107738,0.265482574701,156.440597534,2.78844472632e-05,5630.48486328,0.0047885030508,0.999486872478,0.319687485695,0,0
0.265346348286,0.000136229107738,0.265482574701,156.440597534,2.78844472632e-05,5630.48486328,0.0047885030508,0.999486872478,0.319687485695,0,0
0.265443593264,0.000156527821673,0.265600115061,156.549331665,2.74842641375e-05,5632.23583984,0.00449832808226,0.99941068626,0.319999992847,0,0
0.265443593264,0.000156527821673,0.265600115061,156.549331665,2.74842641375e-05,5632.23583984,0.00449832808226,0.99941068626,0.319999992847,0,0
0.265409737825,0.000171829145984,0.265581548214,156.541992188,3.58428587788e-05,5633.55664062,0.00589548563585,0.999353078594,0.3203125,0,0
0.265409737825,0.000171829145984,0.265581548214,156.541992188,3.58428587788e-05,5633.55664062,0.00589548563585,0.999353078594,0.3203125,0,0
0.265526711941,0.000190686871065,0.265717387199,156.66444397,4.01155739382e-05,5635.17675781,0.00649905437604,0.999282413316,0.320625007153,0,0
0.265526711941,0.000190686871065,0.265717387199,156.66444397,4.01155739382e-05,5635.17675781,0.00649905437604,0.999282413316,0.320625007153,0,0
0.265501350164,0.000208368248423,0.265709728003,156.666503906,4.11888431699e-05,5636.69726562,0.00614284025505,0.999215768878,0.320937514305,0,0
0.265501350164,0.000208368248423,0.265709728003,156.666503906,4.11888431699e-05,5636.69726562,0.00614284025505,0.999215768878,0.320937514305,0,0
0.26561331749,0.00022761998116,0.265840917826,156.785552979,3.68153414456e-05,5638.35058594,0.00672463933006,0.999143847614,0.321249991655,0,0
0.26561331749,0.00022761998116,0.265840917826,156.785552979,3.68153414456e-05,5638.35058594,0.00672463933006,0.999143847614,0.321249991655,0,0
0.265596210957,0.000239547298406,0.265835732222,156.786087036,3.05554567603e-05,5639.37207031,0.0048533170484,0.999098987698,0.321562498808,0,0
0.265596210957,0.000239547298406,0.265835732222,156.786087036,3.05554567603e-05,5639.37207031,0.0048533170484,0.999098987698,0.321562498808,0,0
0.265681684017,0.000256693398114,0.26593837142,156.882522583,3.99637283408e-05,5640.85302734,0.00630129827186,0.999034786137,0.32187500596,0,0
0.265681684017,0.000256693398114,0.26593837142,156.882522583,3.99637283408e-05,5640.85302734,0.00630129827186,0.999034786137,0.32187500596,0,0
0.26568505168,0.000269664102234,0.265954703093,156.899307251,8.62882370711e-05,5641.95263672,0.0103611247614,0.998986100227,0.322187513113,0,0
0.26568505168,0.000269664102234,0.265954703093,156.899307251,8.62882370711e-05,5641.95263672,0.0103611247614,0.998986100227,0.322187513113,0,0
0.265828073025,0.000285382702714,0.266113460064,157.043029785,0.000125443810248,5643.31152344,0.00273301289417,0.998927573828,0.322499990463,0,0
0.265828073025,0.000285382702714,0.266113460064,157.043029785,0.000125443810248,5643.31152344,0.00273301289417,0.998927573828,0.322499990463,0,0
0.265723496675,0.00030097484705,0.266024470329,156.968383789,6.88358340994e-05,5644.61914062,0.00460529699922,0.998868624178,0.322812497616,0,0
0.265723496675,0.00030097484705,0.266024470329,156.968383789,6.88358340994e-05,5644.61914062,0.00460529699922,0.998868624178,0.322812497616,0,0
0.265763193369,0.000356146483682,0.266119331121,157.087127686,5.52241835976e-05,5649.41015625,0.000294922792818,0.998661736631,0.323125004768,0,0
0.265763193369,0.000356146483682,0.266119331121,157.087127686,5.52241835976e-05,5649.41015625,0.000294922792818,0.998661736631,0.323125004768,0,0
0.265719354153,0.00038163663703,0.266101002693,157.070205688,4.00172866648e-05,5651.53662109,0.00131093675736,0.998565775639,0.323437511921,0,0
0.265719354153,0.00038163663703,0.266101002693,157.070205688,4.00172866648e-05,5651.53662109,0.00131093675736,0.998565775639,0.323437511921,0,0
0.265744745731,0.000438914954429,0.266183674335,157.179199219,2.67871364485e-05,5656.50244141,0.000126200960949,0.998351031087,0.323749989271,0,0
0.265744745731,0.000438914954429,0.266183674335,157.179199219,2.67871364485e-05,5656.50244141,0.000126200960949,0.998351031087,0.323749989271,0,0
0.265717595816,0.0004574599443,0.266175061464,157.170227051,8.50247488415e-06,5658.04589844,0.00322832516395,0.998281335426,0.324062496424,0,0
0.265717595816,0.0004574599443,0.266175061464,157.170227051,8.50247488415e-06,5658.04589844,0.00322832516395,0.998281335426,0.324062496424,0,0
0.26569929719,0.000515800318681,0.266215115786,157.2421875,1.11588115033e-05,5663.09472656,0.00309540960006,0.998062399296,0.324375003576,0,0
0.26569929719,0.000515800318681,0.266215115786,157.2421875,1.11588115033e-05,5663.09472656,0.00309540960006,0.998062399296,0.324375003576,0,0
0.26567402482,0.000541859772056,0.266215860844,157.245254517,2.99219973385e-05,5665.28417969,0.0019491474377,0.99796467415,0.324687510729,0,0
0.26567402482,0.000541859772056,0.266215860844,157.245254517,2.99219973385e-05,5665.28417969,0.0019491474377,0.99796467415,0.324687510729,0,0
0.265726715326,0.000599599268753,0.266326338053,157.371459961,2.20205874939e-05,5670.24853516,0.00385084864683,0.997748541392,0.324999988079,0,0
0.265726715326,0.000599599268753,0.266326338053,157.371459961,2.20205874939e-05,5670.24853516,0.00385084864683,0.997748541392,0.324999988079,0,0
0.265728235245,0.000627805187833,0.266356050968,157.407363892,6.18039557594e-05,5672.65087891,0.007837199606,0.997642945519,0.325312495232,0,0
0.265728235245,0.000627805187833,0.266356050968,157.407363892,6.18039557594e-05,5672.65087891,0.007837199606,0.997642945519,0.325312495232,0,0
0.265837311745,0.00065564212855,0.266492962837,157.539703369,8.31845100038e-05,5675.03417969,0.00114619312808,0.997539705794,0.325625002384,0,0
0.265837311745,0.00065564212855,0.266492962837,157.539703369,8.31845100038e-05,5675.03417969,0.00114619312808,0.997539705794,0.325625002384,0,0
0.265744358301,0.000665964267682,0.266410320997,157.462081909,3.60476806236e-05,5675.87109375,0.00425159884617,0.997500236877,0.325937509537,0,0
0.265744358301,0.000665964267682,0.266410320997,157.462081909,3.60476806236e-05,5675.87109375,0.00425159884617,0.997500236877,0.325937509537,0,0
0.265777438879,0.000739193870686,0.266516625881,157.582672119,3.20913968608e-05,5682.10986328,0.00412141205743,0.997226488217,0.326249986887,0,0
0.265777438879,0.000739193870686,0.266516625881,157.582672119,3.20913968608e-05,5682.10986328,0.00412141205743,0.997226488217,0.326249986887,0,0
0.265686303377,0.000761355564464,0.266447663307,157.520278931,5.34018254257e-05,5683.95214844,0.00196444592439,0.997142553548,0.32656249404,0,0
0.265686303377,0.000761355564464,0.266447663307,157.520278931,5.34018254257e-05,5683.95214844,0.00196444592439,0.997142553548,0.32656249404,0,0
0.265749782324,0.000893601798452,0.266643404961,157.749130249,5.24922324985e-05,5695.24023438,0.00674769328907,0.996648622767,0.326875001192,0,0
0.265749782324,0.000893601798452,0.266643404961,157.749130249,5.24922324985e-05,5695.24023438,0.00674769328907,0.996648622767,0.326875001192,0,0
0.265591144562,0.000961378740612,0.26655253768,157.691726685,0.000108751795779,5701.00195312,0.0277576688677,0.99639323217,0.327187508345,0,0
0.265591144562,0.000961378740612,0.26655253768,157.691726685,0.000108751795779,5701.00195312,0.0277576688677,0.99639323217,0.327187508345,0,0
0.265354156494,0.00121347478125,0.266567617655,157.827697754,7.05001802999e-05,5722.58642578,0.0317944586277,0.995447829818,0.327499985695,0,0
0.265354156494,0.00121347478125,0.266567617655,157.827697754,7.05001802999e-05,5722.58642578,0.0317944586277,0.995447829818,0.327499985695,0,0
0.265137016773,0.00129080098122,0.266427844763,157.722351074,2.54308852163e-05,5729.13916016,0.0238363239914,0.995155055994,0.327812492847,0,0
0.265137016773,0.00129080098122,0.266427844763,157.722351074,2.54308852163e-05,5729.13916016,0.0238363239914,0.995155055994,0.327812492847,0,0
0.26501506567,0.00152963947039,0.266544699669,157.918548584,8.76306512509e-05,5749.45361328,0.0204592924565,0.994261247735,0.328125,0,0
0.26501506567,0.00152963947039,0.266544699669,157.918548584,8.76306512509e-05,5749.45361328,0.0204592924565,0.994261247735,0.328125,0,0
0.264846503735,0.0016106152907,0.266457110643,157.855529785,7.84138901508e-05,5756.29003906,0.0213443096727,0.993955474091,0.328437507153,0,0
0.264846503735,0.0016106152907,0.266457110643,157.855529785,7.84138901508e-05,5756.29003906,0.0213443096727,0.993955474091,0.328437507153,0,0
0.26471182704,0.00187048362568,0.2665823102,158.070892334,4.79229165649e-05,5778.38134766,0.0263026673347,0.992983468563,0.328750014305,0,0
0.26471182704,0.00187048362568,0.2665823102,158.070892334,4.79229165649e-05,5778.38134766,0.0263026673347,0.992983468563,0.328750014305,0,0
0.26447185874,0.00193716573995,0.266409039497,157.938171387,0.000100417884823,5784.09228516,0.0326090790331,0.992728547195,0.329062491655,0,0
0.26447185874,0.00193716573995,0.266409039497,157.938171387,0.000100417884823,5784.09228516,0.0326090790331,0.992728547195,0.329062491655,0,0
0.264245867729,0.00222392939031,0.266469806433,158.126205444,0.000143409808516,5808.56835938,0.0352285280824,0.991654068679,0.329374998808,0,0
0.264245867729,0.00222392939031,0.266469806433,158.126205444,0.000143409808516,5808.56835938,0.0352285280824,0.991654068679,0.329374998808,0,0
0.263967812061,0.00231923745014,0.26628702879,157.990310669,0.00016156185302,5816.71142578,0.0469897612929,0.991290538113,0.32968750596,0,0
0.263967812061,0.00231923745014,0.26628702879,157.990310669,0.00016156185302,5816.71142578,0.0469897612929,0.991290538113,0.32968750596,0,0
0.263569414616,0.00278846221045,0.266357898712,158.250320435,0.000260205968516,5856.64453125,0.0525943823159,0.989531062867,0.330000013113,0,0
0.263569414616,0.00278846221045,0.266357898712,158.250320435,0.000260205968516,5856.64453125,0.0525943823159,0.989531062867,0.330000013113,0,0
0.263208448887,0.00299870991148,0.266207158566,158.159851074,0.000314459844958,5874.43798828,0.0468222722411,0.988735428097,0.330312490463,0,0
0.263208448887,0.00299870991148,0.266207158566,158.159851074,0.000314459844958,5874.43798828,0.0468222722411,0.988735428097,0.330312490463,0,0
0.262895435095,0.00339499581605,0.266290426254,158.39956665,0.000196372260689,5908.10253906,0.0453783497214,0.987250795279,0.330624997616,0,0
0.262895435095,0.00339499581605,0.266290426254,158.39956665,0.000196372260689,5908.10253906,0.0453783497214,0.987250795279,0.330624997616,0,0
0.262555748224,0.00349825667217,0.266054004431,158.219940186,0.000207657838473,5917.03125,0.0454806983471,0.986851330376,0.330937504768,0,0
0.262555748224,0.00349825667217,0.266054004431,158.219940186,0.000207657838473,5917.03125,0.0454806983471,0.986851330376,0.330937504768,0,0
0.262241214514,0.00387229863554,0.266113519669,158.456665039,0.00037889831583,5948.93554688,0.0487471036613,0.985448671831,0.331250011921,0,0
0.262241214514,0.00387229863554,0.266113519669,158.456665039,0.00037889831583,5948.93554688,0.0487471036613,0.985448671831,0.331250011921,0,0
0.261853337288,0.00407345406711,0.265926808119,158.331451416,5.60200642212e-05,5966.03369141,0.099622361362,0.984681985018,0.331562489271,0,0
0.261853337288,0.00407345406711,0.265926808119,158.331451416,5.60200642212e-05,5966.03369141,0.099622361362,0.984681985018,0.331562489271,0,0
0.260766297579,0.00509042292833,0.265856713057,158.609329224,0.000218665256398,6052.18408203,0.131873056293,0.980852785626,0.331874996424,0,0
0.260766297579,0.00509042292833,0.265856713057,158.609329224,0.000218665256398,6052.18408203,0.131873056293,0.980852785626,0.331874996424,0,0
0.259865731001,0.0057338392362,0.265599578619,158.448394775,0.000530199788045,6106.25830078,0.103586554527,0.978411684055,0.332187503576,0,0
0.259865731001,0.0057338392362,0.265599578619,158.448394775,0.000530199788045,6106.25830078,0.103586554527,0.978411684055,0.332187503576,0,0
0.259229332209,0.00644781952724,0.265677154064,158.717041016,0.000326666340698,6166.25097656,0.0793704912066,0.975730612298,0.332500010729,0,0
0.259229332209,0.00644781952724,0.265677154064,158.717041016,0.000326666340698,6166.25097656,0.0793704912066,0.975730612298,0.332500010729,0,0
0.258703440428,0.00670190015808,0.265405356884,158.503311157,0.000409140338888,6187.93310547,0.05922838673,0.974748375335,0.332812488079,0,0
0.258703440428,0.00670190015808,0.265405356884,158.503311157,0.000409140338888,6187.93310547,0.05922838673,0.974748375335,0.332812488079,0,0
0.25837123394,0.0071317544207,0.265502989292,158.794326782,0.000620133650955,6224.32275391,0.0743609964848,0.973138700355,0.333124995232,0,0
0.25837123394,0.0071317544207,0.265502989292,158.794326782,0.000620133650955,6224.32275391,0.0743609964848,0.973138700355,0.333124995232,0,0
0.257617413998,0.00746364379302,0.265081048012,158.572952271,0.000623425468802,6253.43896484,0.0824622511864,0.971843954632,0.333437502384,0,0
0.257617413998,0.00746364379302,0.265081048012,158.572952271,0.000623425468802,6253.43896484,0.0824622511864,0.971843954632,0.333437502384,0,0
0.257161647081,0.00804056786001,0.265202224255,158.957977295,0.000852274999488,6302.27539062,0.0927201360464,0.969681335834,0.333750009537,0,0
0.257161647081,0.00804056786001,0.265202224255,158.957977295,0.000852274999488,6302.27539062,0.0927201360464,0.969681335834,0.333750009537,0,0
0.256249815226,0.00847276486456,0.264722585678,158.680511475,0.000657443946693,6339.93115234,0.108580768108,0.967993775708,0.334062486887,0,0
0.256249815226,0.00847276486456,0.264722585678,158.680511475,0.000657443946693,6339.93115234,0.108580768108,0.967993775708,0.334062486887,0,0
0.255546182394,0.00930861569941,0.26485478878,159.015563965,0.00110893044621,6409.77197266,0.161308094859,0.964853924564,0.33437499404,0,0
0.255546182394,0.00930861569941,0.26485478878,159.015563965,0.00110893044621,6409.77197266,0.161308094859,0.964853924564,0.33437499404,0,0
0.25377741456,0.0107109081,0.264488309622,158.834228516,0.000809581892099,6527.30664062,0.182047784328,0.959503332768,0.334687501192,0,0
0.25377741456,0.0107109081,0.264488309622,158.834228516,0.000809581892099,6527.30664062,0.182047784328,0.959503332768,0.334687501192,0,0
0.252721846104,0.011933923699,0.264655768871,159.067901611,0.000814116327092,6627.84179688,0.177502170205,0.954907755011,0.335000008345,0,0
0.252721846104,0.011933923699,0.264655768871,159.067901611,0.000814116327092,6627.84179688,0.177502170205,0.954907755011,0.335000008345,0,0
0.251030951738,0.0135417738929,0.264572739601,158.960235596,0.000620936742052,6759.90478516,0.187596157193,0.948816390218,0.335312485695,0,0
0.251030951738,0.0135417738929,0.264572739601,158.960235596,0.000620936742052,6759.90478516,0.187596157193,0.948816390218,0.335312485695,0,0
0.249801829457,0.0150247626007,0.264826595783,159.166213989,0.00107445032336,6879.93212891,0.219244986773,0.943265644142,0.335624992847,0,0
0.249801829457,0.0150247626007,0.264826595783,159.166213989,0.00107445032336,6879.93212891,0.219244986773,0.943265644142,0.335624992847,0,0
0.247552469373,0.0174170862883,0.264969557524,159.044784546,0.000824077695142,7072.47705078,0.245275631547,0.934267587893,0.3359375,0,0
0.247552469373,0.0174170862883,0.264969557524,159.044784546,0.000824077695142,7072.47705078,0.245275631547,0.934267587893,0.3359375,0,0
0.245846763253,0.0196336973459,0.265480458736,159.261688232,0.000659373530652,7247.48095703,0.229681670666,0.926044667933,0.336250007153,0,0
0.245846763253,0.0196336973459,0.265480458736,159.261688232,0.000659373530652,7247.48095703,0.229681670666,0.926044667933,0.336250007153,0,0
0.243884831667,0.0219988897443,0.265883713961,159.099319458,0.00129379646387,7431.90673828,0.159392639995,0.91726126446,0.336562514305,0,0
0.243884831667,0.0219988897443,0.265883713961,159.099319458,0.00129379646387,7431.90673828,0.159392639995,0.91726126446,0.336562514305,0,0
0.243406414986,0.0231077093631,0.266514122486,159.429367065,0.000692466448527,7514.85302734,0.0707498416305,0.913296498944,0.336874991655,0,0
0.243406414986,0.0231077093631,0.266514122486,159.429367065,0.000692466448527,7514.85302734,0.0707498416305,0.913296498944,0.336874991655,0,0
0.242853522301,0.0236348826438,0.266488403082,159.076919556,0.000454349035863,7555.07177734,0.111402474344,0.91130990877,0.337187498808,0,0
0.242853522301,0.0236348826438,0.266488403082,159.076919556,0.000454349035863,7555.07177734,0.111402474344,0.91130990877,0.337187498808,0,0
0.241746380925,0.0256604570895,0.267406851053,159.816970825,0.00136023969389,7708.45117188,0.0924356579781,0.9040395935,0.33750000596,0,0
0.241746380925,0.0256604570895,0.267406851053,159.816970825,0.00136023969389,7708.45117188,0.0924356579781,0.9040395935,0.33750000596,0,0
0.241490334272,0.0270625576377,0.268552899361,159.161148071,0.001419966924,7799.85595703,0.303523421288,0.899228177567,0.337812513113,0,0
0.241490334272,0.0270625576377,0.268552899361,159.161148071,0.001419966924,7799.85595703,0.303523421288,0.899228177567,0.337812513113,0,0
0.236662447453,0.0352752767503,0.271937727928,159.916824341,0.000701094046235,8389.54394531,0.389052540064,0.870281770961,0.338124990463,0,0
0.236662447453,0.0352752767503,0.271937727928,159.916824341,0.000701094046235,8389.54394531,0.389052540064,0.870281770961,0.338124990463,0,0
0.234564885497,0.0390184447169,0.273583322763,158.862548828,0.00228835572489,8638.77734375,0.396032422781,0.85738005931,0.338437497616,0,0
0.234564885497,0.0390184447169,0.273583322763,158.862548828,0.00228835572489,8638.77734375,0.396032422781,0.85738005931,0.338437497616,0,0
0.229575499892,0.0514824017882,0.28105789423,160.147628784,0.00291731534526,9423.66113281,0.375292092562,0.816826371383,0.338750004768,0,0
0.229575499892,0.0514824017882,0.28105789423,160.147628784,0.00291731534526,9423.66113281,0.375292092562,0.816826371383,0.338750004768,0,0
0.227952495217,0.0547067038715,0.282659202814,158.920608521,0.00279287295416,9611.28125,0.294347524643,0.806457008821,0.339062511921,0,0
0.227952495217,0.0547067038715,0.282659202814,158.920608521,0.00279287295416,9611.28125,0.294347524643,0.806457008821,0.339062511921,0,0
0.224675536156,0.0677671730518,0.292442709208,160.564544678,0.00308146281168,10309.5771484,0.301780581474,0.768271969455,0.339374989271,0,0
0.224675536156,0.0677671730518,0.292442709208,160.564544678,0.00308146281168,10309.5771484,0.301780581474,0.768271969455,0.339374989271,0,0
0.222903683782,0.0709419101477,0.293845593929,158.928787231,0.00384993199259,10474.5830078,0.302714675665,0.758574191299,0.339687496424,0,0
0.222903683782,0.0709419101477,0.293845593929,158.928787231,0.00384993199259,10474.5830078,0.302714675665,0.758574191299,0.339687496424,0,0
0.219607904553,0.0874862223864,0.30709412694,160.507125854,0.00367707549594,11222.2685547,0.309584885836,0.715115937715,0.340000003576,0,0
0.219607904553,0.0874862223864,0.30709412694,160.507125854,0.00367707549594,11222.2685547,0.309584885836,0.715115937715,0.340000003576,0,0
0.217696890235,0.0916318520904,0.309328734875,158.830978394,0.00525416992605,11403.5810547,0.320088595152,0.703771960672,0.340312510729,0,0
0.217696890235,0.0916318520904,0.309328734875,158.830978394,0.00525416992605,11403.5810547,0.320088595152,0.703771960672,0.340312510729,0,0
0.214185655117,0.114906802773,0.329092442989,160.717834473,0.00501243071631,12245.5986328,0.325520128012,0.650837354913,0.340624988079,0,0
0.214185655117,0.114906802773,0.329092442989,160.717834473,0.00501243071631,12245.5986328,0.325520128012,0.650837354913,0.340624988079,0,0
0.212161898613,0.120613545179,0.332775443792,159.131271362,0.00646454887465,12440.6455078,0.346173226833,0.637552747869,0.340937495232,0,0
0.212161898613,0.120613545179,0.332775443792,159.131271362,0.00646454887465,12440.6455078,0.346173226833,0.637552747869,0.340937495232,0,0
0.208213567734,0.151808813214,0.360022366047,161.064422607,0.0055886907503,13289.8261719,0.401370286942,0.578335090733,0.341250002384,0,0
0.208213567734,0.151808813214,0.360022366047,161.064422607,0.0055886907503,13289.8261719,0.401370286942,0.578335090733,0.341250002384,0,0
0.204950198531,0.162272170186,0.367222368717,159.062423706,0.00530387880281,13557.2724609,0.391491651535,0.558109243854,0.341562509537,0,0
0.204950198531,0.162272170186,0.367222368717,159.062423706,0.00530387880281,13557.2724609,0.391491651535,0.558109243854,0.341562509537,0,0
0.201231896877,0.197234734893,0.398466616869,161.124588013,0.0063074096106,14221.7412109,0.355354070663,0.505015698576,0.341874986887,0,0
0.201231896877,0.197234734893,0.398466616869,161.124588013,0.0063074096106,14221.7412109,0.355354070663,0.505015698576,0.341874986887,0,0
0.19877935946,0.203979209065,0.402758568525,159.323394775,0.00567554729059,14353.40625,0.349302709103,0.493544706417,0.34218749404,0,0
0.19877935946,0.203979209065,0.402758568525,159.323394775,0.00567554729059,14353.40625,0.349302709103,0.493544706417,0.34218749404,0,0
0.19519238174,0.239451497793,0.434643864632,160.994171143,0.00545305013657,14836.6259766,0.329423844814,0.449085786371,0.342500001192,0,0
0.19519238174,0.239451497793,0.434643864632,160.994171143,0.00545305013657,14836.6259766,0.329423844814,0.449085786371,0.342500001192,0,0
0.19316278398,0.247206956148,0.440369725227,159.690551758,0.00676738563925,14939.1992188,0.379335492849,0.438637746681,0.342812508345,0,0
0.19316278398,0.247206956148,0.440369725227,159.690551758,0.00676738563925,14939.1992188,0.379335492849,0.438637746681,0.342812508345,0,0
0.188488706946,0.292801231146,0.481289952993,161.250167847,0.00477786641568,15368.8554688,0.440728932619,0.391632332597,0.343124985695,0,0
0.188488706946,0.292801231146,0.481289952993,161.250167847,0.00477786641568,15368.8554688,0.440728932619,0.391632332597,0.343124985695,0,0
0.184995219111,0.31212413311,0.497119367123,159.969238281,0.00493995752186,15523.9072266,0.476276934147,0.372134403417,0.343437492847,0,0
0.184995219111,0.31212413311,0.497119367123,159.969238281,0.00493995752186,15523.9072266,0.476276934147,0.372134403417,0.343437492847,0,0
0.179398149252,0.365092396736,0.544490516186,161.138580322,0.00472777010873,15816.1894531,0.465947091579,0.329478923726,0.34375,0,0
0.179398149252,0.365092396736,0.544490516186,161.138580322,0.00472777010873,15816.1894531,0.465947091579,0.329478923726,0.34375,0,0
0.176179170609,0.386769622564,0.562948763371,160.39604187,0.00418132543564,15908.6523438,0.476328164339,0.312957736249,0.344062507153,0,0
0.176179170609,0.386769622564,0.562948763371,160.39604187,0.00418132543564,15908.6523438,0.476328164339,0.312957736249,0.344062507153,0,0
0.17030620575,0.441947668791,0.612253844738,161.246810913,0.00255376589485,16064.5283203,0.521993756294,0.278162737912,0.344375014305,0,0
0.17030620575,0.441947668791,0.612253844738,161.246810913,0.00255376589485,16064.5283203,0.521993756294,0.278162737912,0.344375014305,0,0
0.165804848075,0.477003753185,0.642808616161,160.765182495,0.00146652304102,16127.1445312,0.511313736439,0.257938123271,0.344687491655,0,0
0.165804848075,0.477003753185,0.642808616161,160.765182495,0.00146652304102,16127.1445312,0.511313736439,0.257938123271,0.344687491655,0,0
0.160242453218,0.528887927532,0.689130365849,161.313949585,0.00240921787918,16174.15625,0.482656002045,0.23252850427,0.344999998808,0,0
0.160242453218,0.528887927532,0.689130365849,161.313949585,0.00240921787918,16174.15625,0.482656002045,0.23252850427,0.344999998808,0,0
0.156542032957,0.560408949852,0.716950953007,161.203186035,0.00042570970254,16183.1269531,0.382876425982,0.218344131214,0.34531250596,0,0
0.156542032957,0.560408949852,0.716950953007,161.203186035,0.00042570970254,16183.1269531,0.382876425982,0.218344131214,0.34531250596,0,0
0.153458371758,0.589256644249,0.742715001106,161.476486206,0.00115119677503,16181.0673828,0.29006677866,0.206618112641,0.345625013113,0,0
0.153458371758,0.589256644249,0.742715001106,161.476486206,0.00115119677503,16181.0673828,0.29006677866,0.206618112641,0.345625013113,0,0
0.151727065444,0.605104863644,0.756831943989,161.537521362,0.000806254043709,16175.609375,0.152520462871,0.200476561077,0.345937490463,0,0
0.151727065444,0.605104863644,0.756831943989,161.537521362,0.000806254043709,16175.609375,0.152520462871,0.200476561077,0.345937490463,0,0
0.151132449508,0.611975967884,0.763108432293,161.777709961,0.00123693200294,16173.1191406,0.14690631628,0.198048459579,0.346249997616,0,0
0.151132449508,0.611975967884,0.763108432293,161.777709961,0.00123693200294,16173.1191406,0.14690631628,0.198048459579,0.346249997616,0,0
0.149493947625,0.627292692661,0.776786625385,161.915496826,0.0093791205436,16165.4619141,0.645446002483,0.192451752823,0.346562504768,0,0
0.149493947625,0.627292692661,0.776786625385,161.915496826,0.0093791205436,16165.4619141,0.645446002483,0.192451752823,0.346562504768,0,0
0.136559054255,0.742420613766,0.878979682922,162.015716553,0.00318975746632,16050.7412109,0.895621955395,0.155360876831,0.346875011921,0,0
0.136559054255,0.742420613766,0.878979682922,162.015716553,0.00318975746632,16050.7412109,0.895621955395,0.155360876831,0.346875011921,0,0
0.117733709514,0.914029836655,1.03176355362,162.34463501,0.000459152215626,15768.2792969,0.93690341711,0.11410919595,0.347187489271,0,0
0.117733709514,0.914029836655,1.03176355362,162.34463501,0.000459152215626,15768.2792969,0.93690341711,0.11410919595,0.347187489271,0,0
0.0977242738008,1.09768366814,1.19540798664,162.471710205,0.00260089756921,15397.1582031,0.925323665142,0.0817497246906,0.347499996424,0,0
0.0977242738008,1.09768366814,1.19540798664,162.471710205,0.00260089756921,15397.1582031,0.925323665142,0.0817497246906,0.347499996424,0,0
0.081267118454,1.25191521645,1.3331823349,162.804489136,0.00153287139256,15068.7587891,0.883964002132,0.0609572421765,0.347812503576,0,0
0.081267118454,1.25191521645,1.3331823349,162.804489136,0.00153287139256,15068.7587891,0.883964002132,0.0609572421765,0.347812503576,0,0
0.0674521774054,1.3834592104,1.4509114027,163.145751953,0.00147398374975,14786.6777344,0.823634207249,0.0464895218824,0.348125010729,0,0
0.0674521774054,1.3834592104,1.4509114027,163.145751953,0.00147398374975,14786.6777344,0.823634207249,0.0464895218824,0.348125010729,0,0
0.0568792186677,1.48469316959,1.54157245159,163.328125,0.000611151685007,14570.1621094,0.800720691681,0.0368968831851,0.348437488079,0,0
0.0568792186677,1.48469316959,1.54157245159,163.328125,0.000611151685007,14570.1621094,0.800720691681,0.0368968831851,0.348437488079,0,0
0.044781036675,1.6044459343,1.64922702312,163.832672119,0.000659058161546,14320.765625,0.805204868317,0.0271527424952,0.348749995232,0,0
0.044781036675,1.6044459343,1.64922702312,163.832672119,0.000659058161546,14320.765625,0.805204868317,0.0271527424952,0.348749995232,0,0
0.0338882021606,1.71187543869,1.74576365948,164.038360596,0.000806821219157,14098.2558594,0.750987172127,0.0194116780795,0.349062502384,0,0
0.0338882021606,1.71187543869,1.74576365948,164.038360596,0.000806821219157,14098.2558594,0.750987172127,0.0194116780795,0.349062502384,0,0
0.025241272524,1.80073285103,1.82597410679,164.477127075,0.000628650013823,13920.875,0.663756132126,0.0138234558914,0.349375009537,0,0
0.025241272524,1.80073285103,1.82597410679,164.477127075,0.000628650013823,13920.875,0.663756132126,0.0138234558914,0.349375009537,0,0
0.0185695644468,1.87147128582,1.89004087448,164.909133911,0.000471774896141,13782.7763672,0.567628622055,0.00982495389255,0.349687486887,0,0
0.0185695644468,1.87147128582,1.89004087448,164.909133911,0.000471774896141,13782.7763672,0.567628622055,0.00982495389255,0.349687486887,0,0
0.0134566994384,1.92694044113,1.94039714336,165.219543457,0.000337034027325,13675.1201172,0.469223350286,0.00693502331954,0.34999999404,0,0
0.0134566994384,1.92694044113,1.94039714336,165.219543457,0.000337034027325,13675.1201172,0.469223350286,0.00693502331954,0.34999999404,0,0
0.00966702960432,1.97121107578,1.9808781147,165.689712524,0.000260975182755,13592.7597656,0.370367288589,0.0048801738646,0.350312501192,0,0
0.00966702960432,1.97121107578,1.9808781147,165.689712524,0.000260975182755,13592.7597656,0.370367288589,0.0048801738646,0.350312501192,0,0
0.0069546662271,2.00549793243,2.01245260239,166.193496704,0.000227820448345,13531.0048828,0.278424441814,0.00345581616126,0.350625008345,0,0
0.0069546662271,2.00549793243,2.01245260239,166.193496704,0.000227820448345,13531.0048828,0.278424441814,0.00345581616126,0.350625008345,0,0
0.00508067756891,2.02985835075,2.03493905067,166.453338623,4.2833340558e-05,13485.4238281,0.199032336473,0.00249672223216,0.350937485695,0,0
0.00508067756891,2.02985835075,2.03493905067,166.453338623,4.2833340558e-05,13485.4238281,0.199032336473,0.00249672223216,0.350937485695,0,0
0.00383540801704,2.05065560341,2.05449104309,167.069900513,0.000166516663739,13452.0087891,0.136149734259,0.00186684095311,0.351249992847,0,0
0.00383540801704,2.05065560341,2.05449104309,167.069900513,0.000166516663739,13452.0087891,0.136149734259,0.00186684095311,0.351249992847,0,0
0.00302366889082,2.06498861313,2.06801247597,167.407897949,1.03892798506e-05,13427.2568359,0.0910351350904,0.0014621134669,0.3515625,0,0
0.00302366889082,2.06498861313,2.06801247597,167.407897949,1.03892798506e-05,13427.2568359,0.0910351350904,0.0014621134669,0.3515625,0,0
0.00249388930388,2.07675409317,2.07924818993,167.806228638,2.65252037934e-05,13408.4736328,0.0608193799853,0.00119941876875,0.351875007153,0,0
0.00249388930388,2.07675409317,2.07924818993,167.806228638,2.65252037934e-05,13408.4736328,0.0608193799853,0.00119941876875,0.351875007153,0,0
0.0021417629905,2.0879406929,2.090082407,168.387802124,0.00011803873349,13393.5576172,0.0422810949385,0.00102472657697,0.352187514305,0,0
0.0021417629905,2.0879406929,2.090082407,168.387802124,0.00011803873349,13393.5576172,0.0422810949385,0.00102472657697,0.352187514305,0,0
0.00188670633361,2.09588599205,2.09777259827,168.701721191,7.02668476151e-05,13381.2138672,0.0319273881614,0.000899385536433,0.352499991655,0,0
0.00188670633361,2.09588599205,2.09777259827,168.701721191,7.02668476151e-05,13381.2138672,0.0319273881614,0.000899385536433,0.352499991655,0,0
0.00168570876122,2.10417485237,2.10586047173,169.160980225,8.23012305773e-06,13370.4306641,0.026415232569,0.000800484544845,0.352812498808,0,0
0.00168570876122,2.10417485237,2.10586047173,169.160980225,8.23012305773e-06,13370.4306641,0.026415232569,0.000800484544845,0.352812498808,0,0
0.00151045271195,2.11269235611,2.11420273781,169.716278076,0.000112891197205,13360.7421875,0.0239389520139,0.000714431348018,0.35312500596,0,0
0.00151045271195,2.11269235611,2.11420273781,169.716278076,0.000112891197205,13360.7421875,0.0239389520139,0.000714431348018,0.35312500596,0,0
0.00134515785612,2.11868333817,2.12002849579,169.974777222,0.00014325081429,13351.78125,0.0227832533419,0.000634499894126,0.353437513113,0,0
0.00134515785612,2.11868333817,2.12002849579,169.974777222,0.00014325081429,13351.78125,0.0227832533419,0.000634499894126,0.353437513113,0,0
0.00118653348181,2.12662291527,2.12780952454,170.535079956,7.452902355e-05,13343.5712891,0.0219810400158,0.000557631436523,0.353749990463,0,0
0.00118653348181,2.12662291527,2.12780952454,170.535079956,7.452902355e-05,13343.5712891,0.0219810400158,0.000557631436523,0.353749990463,0,0
0.00103277165908,2.13372826576,2.13476109505,171.015808105,5.92027499806e-05,13335.9433594,0.0212716124952,0.000483787933685,0.354062497616,0,0
0.00103277165908,2.13372826576,2.13476109505,171.015808105,5.92027499806e-05,13335.9433594,0.0212716124952,0.000483787933685,0.354062497616,0,0
0.000884338573087,2.13894867897,2.13983297348,171.295181274,0.000173287509824,13329.2197266,0.0202047526836,0.000413274579861,0.354375004768,0,0
0.000884338573087,2.13894867897,2.13983297348,171.295181274,0.000173287509824,13329.2197266,0.0202047526836,0.000413274579861,0.354375004768,0,0
0.000745888915844,2.14678549767,2.14753127098,171.963088989,0.000182720759767,13323.1728516,0.0187707059085,0.000347323890424,0.354687511921,0,0
0.000745888915844,2.14678549767,2.14753127098,171.963088989,0.000182720759767,13323.1728516,0.0187707059085,0.000347323890424,0.354687511921,0,0
0.000618011748884,2.15180778503,2.15242576599,172.311065674,6.04950109846e-05,13318.0869141,0.0171494651586,0.00028712337431,0.354999989271,0,0
0.000618011748884,2.15180778503,2.15242576599,172.311065674,6.04950109846e-05,13318.0869141,0.0171494651586,0.00028712337431,0.354999989271,0,0
0.000502765120473,2.15686750412,2.1573703289,172.702758789,9.23850748222e-05,13313.6367188,0.0152439540252,0.000233045348653,0.355312496424,0,0
0.000502765120473,2.15686750412,2.1573703289,172.702758789,9.23850748222e-05,13313.6367188,0.0152439540252,0.000233045348653,0.355312496424,0,0
0.000402110512368,2.1634926796,2.16389489174,173.347076416,0.000193245374248,13309.8974609,0.0132644781843,0.000185827192394,0.355625003576,0,0
0.000402110512368,2.1634926796,2.16389489174,173.347076416,0.000193245374248,13309.8974609,0.0132644781843,0.000185827192394,0.355625003576,0,0
0.00031508738175,2.16704702377,2.16736221313,173.608337402,0.000161906486028,13306.5683594,0.0113302376121,0.000145378275879,0.355937510729,0,0
0.00031508738175,2.16704702377,2.16736221313,173.608337402,0.000161906486028,13306.5683594,0.0113302376121,0.000145378275879,0.355937510729,0,0
0.000241956746322,2.17231583595,2.17255783081,174.125976562,2.18359145947e-05,13303.6542969,0.00943308323622,0.000111369530832,0.356249988079,0,0
0.000241956746322,2.17231583595,2.17255783081,174.125976562,2.18359145947e-05,13303.6542969,0.00943308323622,0.000111369530832,0.356249988079,0,0
0.000181877578143,2.17784237862,2.17802429199,174.693908691,0.000138665243867,13300.9501953,0.00771191064268,8.35057619934e-05,0.356562495232,0,0
0.000181877578143,2.17784237862,2.17802429199,174.693908691,0.000138665243867,13300.9501953,0.00771191064268,8.35057619934e-05,0.356562495232,0,0
0.000133146924782,2.1807551384,2.18088817596,174.929092407,0.000231913334574,13298.4794922,0.00617806380615,6.1051697308e-05,0.356875002384,0,0
0.000133146924782,2.1807551384,2.18088817596,174.929092407,0.000231913334574,13298.4794922,0.00617806380615,6.1051697308e-05,0.356875002384,0,0
9.47765001911e-05,2.18677687645,2.18687152863,175.596389771,0.000179761103936,13296.2402344,0.00482427235693,4.33388513913e-05,0.357187509537,0,0
9.47765001911e-05,2.18677687645,2.18687152863,175.596389771,0.000179761103936,13296.2402344,0.00482427235693,4.33388513913e-05,0.357187509537,0,0
6.51784430374e-05,2.19077205658,2.19083714485,175.997375488,2.61778604909e-05,13294.0351562,0.00368661200628,2.97504737815e-05,0.357499986887,0,0
6.51784430374e-05,2.19077205658,2.19083714485,175.997375488,2.61778604909e-05,13294.0351562,0.00368661200628,2.97504737815e-05,0.357499986887,0,0
4.28659877798e-05,2.19439578056,2.19443869591,176.361373901,0.000134033922222,13292.015625,0.00273254304193,1.95339190198e-05,0.35781249404,0,0
4.28659877798e-05,2.19439578056,2.19443869591,176.361373901,0.000134033922222,13292.015625,0.00273254304193,1.95339190198e-05,0.35781249404,0,0
2.67203977273e-05,2.20020771027,2.20023441315,177.027359009,0.000196549066459,13290.1123047,0.00194485171232,1.21443413337e-05,0.358125001192,0,0
2.67203977273e-05,2.20020771027,2.20023441315,177.027359009,0.000196549066459,13290.1123047,0.00194485171232,1.21443413337e-05,0.358125001192,0,0
1.55047800945e-05,2.20332884789,2.20334434509,177.349105835,0.00011191485828,13288.4707031,0.00131588533986,7.03693007814e-06,0.358437508345,0,0
1.55047800945e-05,2.20332884789,2.20334434509,177.349105835,0.00011191485828,13288.4707031,0.00131588533986,7.03693007814e-06,0.358437508345,0,0
8.21365301817e-06,2.20723390579,2.20724201202,177.79649353,6.67870554025e-05,13287.1640625,0.000820949440822,3.72122901496e-06,0.358749985695,0,0
8.21365301817e-06,2.20723390579,2.20724201202,177.79649353,6.67870554025e-05,13287.1640625,0.000820949440822,3.72122901496e-06,0.358749985695,0,0
3.96172345063e-06,2.21254897118,2.21255302429,178.456680298,0.000223695926252,13286.2431641,0.000449614046374,1.79056655688e-06,0.359062492847,0,0
3.96172345063e-06,2.21254897118,2.21255302429,178.456680298,0.000223695926252,13286.2431641,0.000449614046374,1.79056655688e-06,0.359062492847,0,0
1.89297566067e-06,2.21440672874,2.21440863609,178.672180176,0.000266065500909,13285.65625,0.000196250766749,8.54844778788e-07,0.359375,0,0
1.89297566067e-06,2.21440672874,2.21440863609,178.672180176,0.000266065500909,13285.65625,0.000196250766749,8.54844778788e-07,0.359375,0,0
1.20317838537e-06,2.21928787231,2.21928906441,179.319671631,0.000105642488052,13285.4931641,5.66288545087e-05,5.42145863134e-07,0.359687507153,0,0
1.20317838537e-06,2.21928787231,2.21928906441,179.319671631,0.000105642488052,13285.4931641,5.66288545087e-05,5.42145863134e-07,0.359687507153,0,0
1.09704319584e-06,2.22346401215,2.22346496582,179.879379272,0.000146030492033,13285.4394531,8.30747103464e-06,4.93393515394e-07,0.360000014305,0,0
1.09704319584e-06,2.22346401215,2.22346496582,179.879379272,0.000146030492033,13285.4394531,8.30747103464e-06,4.93393515394e-07,0.360000014305,0,0
1.08641756924e-06,2.22520565987,2.22520685196,180.10345459,0.000236639651121,13285.2509766,7.41659334835e-07,4.88232169645e-07,0.360312491655,0,0
1.08641756924e-06,2.22520565987,2.22520685196,180.10345459,0.000236639651121,13285.2509766,7.41659334835e-07,4.88232169645e-07,0.360312491655,0,0
1.08661924969e-06,2.23029136658,2.23029232025,180.749755859,0.000156580877956,13284.5546875,3.44572761435e-08,4.8720934015e-07,0.360624998808,0,0
1.08661924969e-06,2.23029136658,2.23029232025,180.749755859,0.000156580877956,13284.5546875,3.44572761435e-08,4.8720934015e-07,0.360624998808,0,0
1.08593326331e-06,2.23374128342,2.23374247551,181.17906189,1.24056368804e-05,13283.9169922,2.24901967272e-07,4.86149712967e-07,0.36093750596,0,0
1.08593326331e-06,2.23374128342,2.23374247551,181.17906189,1.24056368804e-05,13283.9169922,2.24901967272e-07,4.86149712967e-07,0.36093750596,0,0
1.08345818717e-06,2.2366707325,2.23667192459,181.545608521,0.000154022593051,13283.4072266,2.43133058575e-07,4.84406396511e-07,0.361250013113,0,0
1.08345818717e-06,2.2366707325,2.23667192459,181.545608521,0.000154022593051,13283.4072266,2.43133058575e-07,4.84406396511e-07,0.361250013113,0,0
1.08251595066e-06,2.24203109741,2.24203228951,182.256149292,0.00021015323,13283.1445312,5.08167204316e-07,4.82827993033e-07,0.361562490463,0,0
1.08251595066e-06,2.24203109741,2.24203228951,182.256149292,0.00021015323,13283.1445312,5.08167204316e-07,4.82827993033e-07,0.361562490463,0,0
1.07631592527e-06,2.24450445175,2.24450540543,182.576049805,0.000118142699648,13282.8818359,1.20116737889e-06,4.79533674846e-07,0.361874997616,0,0
1.07631592527e-06,2.24450445175,2.24450540543,182.576049805,0.000118142699648,13282.8818359,1.20116737889e-06,4.79533674846e-07,0.361874997616,0,0
1.06563368263e-06,2.24833703041,2.24833798409,183.073303223,2.63012225332e-05,13282.4951172,8.7855670472e-07,4.73965075612e-07,0.362187504768,0,0
1.06563368263e-06,2.24833703041,2.24833798409,183.073303223,2.63012225332e-05,13282.4951172,8.7855670472e-07,4.73965075612e-07,0.362187504768,0,0
1.0639678294e-06,2.25279355049,2.25279474258,183.665542603,9.78956231847e-05,13282.2714844,1.15369846299e-06,4.72287958278e-07,0.362500011921,0,0
1.0639678294e-06,2.25279355049,2.25279474258,183.665542603,9.78956231847e-05,13282.2714844,1.15369846299e-06,4.72287958278e-07,0.362500011921,0,0
1.04941852896e-06,2.25575995445,2.25576114655,184.057327271,8.39390268084e-05,13282.0761719,5.59736417927e-06,4.65217042403e-07,0.362812489271,0,0
1.04941852896e-06,2.25575995445,2.25576114655,184.057327271,8.39390268084e-05,13282.0761719,5.59736417927e-06,4.65217042403e-07,0.362812489271,0,0
9.85297560874e-07,2.26016306877,2.26016402245,184.613677979,9.1970905487e-05,13281.3515625,8.6872414613e-06,4.35940733101e-07,0.363124996424,0,0
9.85297560874e-07,2.26016306877,2.26016402245,184.613677979,9.1970905487e-05,13281.3515625,8.6872414613e-06,4.35940733101e-07,0.363124996424,0,0
9.27320115807e-07,2.26325893402,2.2632598877,184.998779297,8.90237497515e-05,13280.734375,5.64336687603e-06,4.09727632628e-07,0.363437503576,0,0
9.27320115807e-07,2.26325893402,2.2632598877,184.998779297,8.90237497515e-05,13280.734375,5.64336687603e-06,4.09727632628e-07,0.363437503576,0,0
9.05980584776e-07,2.26731228828,2.26731324196,185.531707764,2.66341339739e-05,13280.4033203,1.75239301825e-06,3.99583334146e-07,0.363750010729,0,0
9.05980584776e-07,2.26731228828,2.26731324196,185.531707764,2.66341339739e-05,13280.4033203,1.75239301825e-06,3.99583334146e-07,0.363750010729,0,0
9.02690374005e-07,2.27116799355,2.27116894722,186.053253174,1.31558708745e-05,13280.3242188,6.39814197712e-06,3.9745628572e-07,0.364062488079,0,0
9.02690374005e-07,2.27116799355,2.27116894722,186.053253174,1.31558708745e-05,13280.3242188,6.39814197712e-06,3.9745628572e-07,0.364062488079,0,0
8.16055319319e-07,2.27463889122,2.27463984489,186.501464844,2.26011525228e-05,13279.8896484,1.93866053451e-05,3.58762430523e-07,0.364374995232,0,0
8.16055319319e-07,2.27463889122,2.27463984489,186.501464844,2.26011525228e-05,13279.8896484,1.93866053451e-05,3.58762430523e-07,0.364374995232,0,0
6.30211900443e-07,2.27811932564,2.27812004089,186.931030273,3.86185929528e-05,13279.1171875,2.62933499471e-05,2.76636827353e-07,0.364687502384,0,0
6.30211900443e-07,2.27811932564,2.27812004089,186.931030273,3.86185929528e-05,13279.1171875,2.62933499471e-05,2.76636827353e-07,0.364687502384,0,0
4.46501388751e-07,2.28205871582,2.28205919266,187.422897339,2.63000965788e-05,13278.3320312,2.3460790544e-05,1.9565723369e-07,0.365000009537,0,0
4.46501388751e-07,2.28205871582,2.28205919266,187.422897339,2.63000965788e-05,13278.3320312,2.3460790544e-05,1.9565723369e-07,0.365000009537,0,0
3.0047019095e-07,2.28557467461,2.28557491302,187.873764038,1.22350666061e-05,13277.8222656,1.76740159077e-05,1.31463724614e-07,0.365312486887,0,0
3.0047019095e-07,2.28557467461,2.28557491302,187.873764038,1.22350666061e-05,13277.8222656,1.76740159077e-05,1.31463724614e-07,0.365312486887,0,0
1.98093559334e-07,2.28918027878,2.2891805172,188.346466064,6.00507519266e-07,13277.4648438,1.19514597827e-05,8.65347043825e-08,0.36562499404,0,0
1.98093559334e-07,2.28918027878,2.2891805172,188.346466064,6.00507519266e-07,13277.4648438,1.19514597827e-05,8.65347043825e-08,0.36562499404,0,0
1.32493184424e-07,2.29273438454,2.29273462296,188.827529907,1.40358251883e-05,13277.3554688,7.44791350371e-06,5.77882774121e-08,0.365937501192,0,0
1.32493184424e-07,2.29273438454,2.29273462296,188.827529907,1.40358251883e-05,13277.3554688,7.44791350371e-06,5.77882774121e-08,0.365937501192,0,0
9.34138242314e-08,2.29602789879,2.29602789879,189.277252197,2.02768715099e-05,13277.3115234,4.35357060269e-06,4.06849691507e-08,0.366250008345,0,0
9.34138242314e-08,2.29602789879,2.29602789879,189.277252197,2.02768715099e-05,13277.3115234,4.35357060269e-06,4.06849691507e-08,0.366250008345,0,0
7.13042211942e-08,2.29959058762,2.29959058762,189.770721436,2.21976624744e-05,13277.3701172,2.47611660598e-06,3.10073547779e-08,0.366562485695,0,0
7.13042211942e-08,2.29959058762,2.29959058762,189.770721436,2.21976624744e-05,13277.3701172,2.47611660598e-06,3.10073547779e-08,0.366562485695,0,0
5.86122794743e-08,2.30275273323,2.30275273323,190.209442139,3.15146899084e-05,13277.4277344,1.48663036725e-06,2.5453136426e-08,0.366874992847,0,0
5.86122794743e-08,2.30275273323,2.30275273323,190.209442139,3.15146899084e-05,13277.4277344,1.48663036725e-06,2.5453136426e-08,0.366874992847,0,0
5.04097847909e-08,2.30638480186,2.30638480186,190.719192505,4.18205672759e-05,13277.5800781,1.03168690657e-06,2.185662373e-08,0.3671875,0,0
5.04097847909e-08,2.30638480186,2.30638480186,190.719192505,4.18205672759e-05,13277.5800781,1.03168690657e-06,2.185662373e-08,0.3671875,0,0
4.41120100447e-08,2.30939173698,2.30939173698,191.141540527,7.07565050106e-05,13277.7050781,8.30168687571e-07,1.9101137905e-08,0.367500007153,0,0
4.41120100447e-08,2.30939173698,2.30939173698,191.141540527,7.07565050106e-05,13277.7050781,8.30168687571e-07,1.9101137905e-08,0.367500007153,0,0
3.87418239711e-08,2.31350064278,2.31350064278,191.720169067,0.000109184067696,13277.8886719,7.21462242836e-07,1.67459750193e-08,0.367812514305,0,0
3.87418239711e-08,2.31350064278,2.31350064278,191.720169067,0.000109184067696,13277.8886719,7.21462242836e-07,1.67459750193e-08,0.367812514305,0,0
3.3971900848e-08,2.31581234932,2.31581234932,192.046646118,0.000169053528225,13278.0029297,6.43965108793e-07,1.46695395497e-08,0.368124991655,0,0
3.3971900848e-08,2.31581234932,2.31581234932,192.046646118,0.000169053528225,13278.0029297,6.43965108793e-07,1.46695395497e-08,0.368124991655,0,0
2.96909270503e-08,2.32077336311,2.32077336311,192.743148804,0.000216286280192,13278.1669922,5.84032648021e-07,1.27935487033e-08,0.368437498808,0,0
2.96909270503e-08,2.32077336311,2.32077336311,192.743148804,0.000216286280192,13278.1669922,5.84032648021e-07,1.27935487033e-08,0.368437498808,0,0
2.57633487877e-08,2.32248830795,2.32248830795,192.981948853,0.000262713903794,13278.1875,5.35977505933e-07,1.10929939666e-08,0.36875000596,0,0
2.57633487877e-08,2.32248830795,2.32248830795,192.981948853,0.000262713903794,13278.1875,5.35977505933e-07,1.10929939666e-08,0.36875000596,0,0
2.21577813875e-08,2.32800102234,2.32800102234,193.755477905,0.000270633550826,13278.3369141,4.90129139052e-07,9.5179431516e-09,0.369062513113,0,0
2.21577813875e-08,2.32800102234,2.32800102234,193.755477905,0.000270633550826,13278.3369141,4.90129139052e-07,9.5179431516e-09,0.369062513113,0,0
1.88745943319e-08,2.3297932148,2.3297932148,193.999343872,0.000248259893851,13278.2587891,4.42908117293e-07,8.10140325417e-09,0.369374990463,0,0
1.88745943319e-08,2.3297932148,2.3297932148,193.999343872,0.000248259893851,13278.2587891,4.42908117293e-07,8.10140325417e-09,0.369374990463,0,0
1.59327129268e-08,2.33478546143,2.33478546143,194.699905396,0.000188120800885,13278.3720703,3.91672813294e-07,6.82405865121e-09,0.369687497616,0,0
1.59327129268e-08,2.33478546143,2.33478546143,194.699905396,0.000188120800885,13278.3720703,3.91672813294e-07,6.82405865121e-09,0.369687497616,0,0
1.33696289595e-08,2.337692976,2.337692976,195.093765259,0.00010897264292,13278.2041016,3.41007591942e-07,5.71915520847e-09,0.370000004768,0,0
1.33696289595e-08,2.337692976,2.337692976,195.093765259,0.00010897264292,13278.2041016,3.41007591942e-07,5.71915520847e-09,0.370000004768,0,0
1.11398392733e-08,2.34164476395,2.34164476395,195.647506714,1.74901670107e-05,13278.2617188,2.93272194085e-07,4.75727123293e-09,0.370312511921,0,0
1.11398392733e-08,2.34164476395,2.34164476395,195.647506714,1.74901670107e-05,13278.2617188,2.93272194085e-07,4.75727123293e-09,0.370312511921,0,0
9.24767018518e-09,2.34576034546,2.34576058388,196.205001831,5.62716959394e-05,13278.0058594,2.49841690447e-07,3.94229072171e-09,0.370624989271,0,0
9.24767018518e-09,2.34576034546,2.34576058388,196.205001831,5.62716959394e-05,13278.0058594,2.49841690447e-07,3.94229072171e-09,0.370624989271,0,0
7.62828999967e-09,2.34864664078,2.34864664078,196.608139038,0.000105990104203,13278.0146484,2.11980534459e-07,3.24795133811e-09,0.370937496424,0,0
7.62828999967e-09,2.34864664078,2.34864664078,196.608139038,0.000105990104203,13278.0146484,2.11980534459e-07,3.24795133811e-09,0.370937496424,0,0
6.26825391592e-09,2.35342860222,2.35342860222,197.257369995,0.000132260785904,13277.7216797,1.78391374561e-07,2.66345616349e-09,0.371250003576,0,0
6.26825391592e-09,2.35342860222,2.35342860222,197.257369995,0.000132260785904,13277.7216797,1.78391374561e-07,2.66345616349e-09,0.371250003576,0,0
5.12096409722e-09,2.35613489151,2.35613489151,197.631484985,0.000129049425595,13277.6552734,1.49806851368e-07,2.17345964175e-09,0.371562510729,0,0
5.12096409722e-09,2.35613489151,2.35613489151,197.631484985,0.000129049425595,13277.6552734,1.49806851368e-07,2.17345964175e-09,0.371562510729,0,0
4.16267864622e-09,2.36074113846,2.36074113846,198.257659912,0.000105088147393,13277.3671875,1.24859226958e-07,1.76329313638e-09,0.371874988079,0,0
4.16267864622e-09,2.36074113846,2.36074113846,198.257659912,0.000105088147393,13277.3671875,1.24859226958e-07,1.76329313638e-09,0.371874988079,0,0
3.36602434814e-09,2.36386418343,2.36386418343,198.688354492,8.3728467871e-05,13277.2607422,1.03648304162e-07,1.42394997637e-09,0.372187495232,0,0
3.36602434814e-09,2.36386418343,2.36386418343,198.688354492,8.3728467871e-05,13277.2607422,1.03648304162e-07,1.42394997637e-09,0.372187495232,0,0
2.70585509554e-09,2.36819171906,2.36819171906,199.2759552,5.08862867719e-05,13276.9619141,8.5494519908e-08,1.14258278744e-09,0.372500002384,0,0
2.70585509554e-09,2.36819171906,2.36819171906,199.2759552,5.08862867719e-05,13276.9619141,8.5494519908e-08,1.14258278744e-09,0.372500002384,0,0
2.1643493664e-09,2.37180447578,2.37180447578,199.776824951,2.66018923867e-05,13276.8652344,7.0046795031e-08,9.12532794543e-10,0.372812509537,0,0
2.1643493664e-09,2.37180447578,2.37180447578,199.776824951,2.66018923867e-05,13276.8652344,7.0046795031e-08,9.12532794543e-10,0.372812509537,0,0
1.72129566156e-09,2.37580943108,2.37580943108,200.321777344,1.78541322384e-05,13276.5898438,5.70167131286e-08,7.24509145829e-10,0.373124986887,0,0
1.72129566156e-09,2.37580943108,2.37580943108,200.321777344,1.78541322384e-05,13276.5898438,5.70167131286e-08,7.24509145829e-10,0.373124986887,0,0
1.36292566122e-09,2.37944293022,2.37944293022,200.826965332,9.02983720152e-06,13276.4990234,4.60087790088e-08,5.72791910202e-10,0.37343749404,0,0
1.36292566122e-09,2.37944293022,2.37944293022,200.826965332,9.02983720152e-06,13276.4990234,4.60087790088e-08,5.72791910202e-10,0.37343749404,0,0
1.07458675291e-09,2.38317728043,2.38317728043,201.337982178,1.23186619021e-05,13276.2714844,3.68450834287e-08,4.5090508446e-10,0.373750001192,0,0
1.07458675291e-09,2.38317728043,2.38317728043,201.337982178,1.23186619021e-05,13276.2714844,3.68450834287e-08,4.5090508446e-10,0.373750001192,0,0
8.45011172146e-10,2.38668346405,2.38668346405,201.826278687,2.25309304369e-05,13276.1835938,2.9245645905e-08,3.54052468572e-10,0.374062508345,0,0
8.45011172146e-10,2.38668346405,2.38668346405,201.826278687,2.25309304369e-05,13276.1835938,2.9245645905e-08,3.54052468572e-10,0.374062508345,0,0
6.63481214414e-10,2.3905646801,2.3905646801,202.363037109,2.57263181993e-05,13276.0185547,2.30412062763e-08,2.77541628527e-10,0.374374985695,0,0
6.63481214414e-10,2.3905646801,2.3905646801,202.363037109,2.57263181993e-05,13276.0185547,2.30412062763e-08,2.77541628527e-10,0.374374985695,0,0
5.21108045604e-10,2.39408779144,2.39408779144,202.854385376,2.69571919489e-05,13275.9248047,1.80265562477e-08,2.17664551595e-10,0.374687492847,0,0
5.21108045604e-10,2.39408779144,2.39408779144,202.854385376,2.69571919489e-05,13275.9248047,1.80265562477e-08,2.17664551595e-10,0.374687492847,0,0
4.1005820961e-10,2.39800739288,2.39800739288,203.401046753,2.53674552368e-05,13275.8134766,1.40268427984e-08,1.70999560229e-10,0.375,0,0
4.1005820961e-10,2.39800739288,2.39800739288,203.401046753,2.53674552368e-05,13275.8134766,1.40268427984e-08,1.70999560229e-10,0.375,0,0
3.23900434251e-10,2.40165519714,2.40165519714,203.913482666,9.40282916417e-06,13275.7578125,1.08784377062e-08,1.34865502191e-10,0.375312507153,0,0
3.23900434251e-10,2.40165519714,2.40165519714,203.913482666,9.40282916417e-06,13275.7578125,1.08784377062e-08,1.34865502191e-10,0.375312507153,0,0
2.57100951639e-10,2.40533900261,2.40533900261,204.428787231,7.03462092133e-07,13275.6601562,8.43026448649e-09,1.06887615991e-10,0.375625014305,0,0
2.57100951639e-10,2.40533900261,2.40533900261,204.428787231,7.03462092133e-07,13275.6601562,8.43026448649e-09,1.06887615991e-10,0.375625014305,0,0
2.05351874394e-10,2.40905165672,2.40905165672,204.953491211,4.06551953347e-06,13275.6357422,6.54577814174e-09,8.52417895734e-11,0.375937491655,0,0
2.05351874394e-10,2.40905165672,2.40905165672,204.953491211,4.06551953347e-06,13275.6357422,6.54577814174e-09,8.52417895734e-11,0.375937491655,0,0
1.65038524513e-10,2.41264200211,2.41264200211,205.458969116,2.81652000922e-06,13275.5761719,5.11194953035e-09,6.84057246659e-11,0.376249998808,0,0
1.65038524513e-10,2.41264200211,2.41264200211,205.458969116,2.81652000922e-06,13275.5761719,5.11194953035e-09,6.84057246659e-11,0.376249998808,0,0
1.33441702133e-10,2.41617393494,2.41617393494,205.959365845,1.7439129806e-05,13275.5566406,4.02286204348e-09,5.52285165414e-11,0.37656250596,0,0
1.33441702133e-10,2.41617393494,2.41617393494,205.959365845,1.7439129806e-05,13275.5566406,4.02286204348e-09,5.52285165414e-11,0.37656250596,0,0
1.08435323221e-10,2.42002749443,2.42002749443,206.506408691,3.40537008015e-05,13275.5429688,3.19907766944e-09,4.48074757292e-11,0.376875013113,0,0
1.08435323221e-10,2.42002749443,2.42002749443,206.506408691,3.40537008015e-05,13275.5429688,3.19907766944e-09,4.48074757292e-11,0.376875013113,0,0
8.84166628801e-11,2.4232916832,2.4232916832,206.969238281,5.37038467883e-05,13275.5166016,2.57112064972e-09,3.6486182614e-11,0.377187490463,0,0
8.84166628801e-11,2.4232916832,2.4232916832,206.969238281,5.37038467883e-05,13275.5166016,2.57112064972e-09,3.6486182614e-11,0.377187490463,0,0
7.22361129246e-11,2.42752981186,2.42752981186,207.57220459,6.63518803776e-05,13275.5048828,2.08698680559e-09,2.97570446187e-11,0.377499997616,0,0
7.22361129246e-11,2.42752981186,2.42752981186,207.57220459,6.63518803776e-05,13275.5048828,2.08698680559e-09,2.97570446187e-11,0.377499997616,0,0
5.90218846019e-11,2.43067955971,2.43067955971,208.021682739,7.6512726082e-05,13275.5087891,1.70813430067e-09,2.42820508225e-11,0.377812504768,0,0
5.90218846019e-11,2.43067955971,2.43067955971,208.021682739,7.6512726082e-05,13275.5087891,1.70813430067e-09,2.42820508225e-11,0.377812504768,0,0
4.81660475393e-11,2.43505740166,2.43505740166,208.645690918,8.12777579995e-05,13275.4951172,1.40446754227e-09,1.9780251384e-11,0.378125011921,0,0
4.81660475393e-11,2.43505740166,2.43505740166,208.645690918,8.12777579995e-05,13275.4951172,1.40446754227e-09,1.9780251384e-11,0.378125011921,0,0
3.92198079568e-11,2.43816781044,2.43816781044,209.08946228,8.54752579471e-05,13275.4833984,1.15710951931e-09,1.60857705482e-11,0.378437489271,0,0
3.92198079568e-11,2.43816781044,2.43816781044,209.08946228,8.54752579471e-05,13275.4833984,1.15710951931e-09,1.60857705482e-11,0.378437489271,0,0
3.18405544986e-11,2.44265627861,2.44265627861,209.731826782,9.11847237148e-05,13275.4882812,9.52002587873e-10,1.30352169388e-11,0.378749996424,0,0
3.18405544986e-11,2.44265627861,2.44265627861,209.731826782,9.11847237148e-05,13275.4882812,9.52002587873e-10,1.30352169388e-11,0.378749996424,0,0
2.57770593065e-11,2.4457321167,2.4457321167,210.169113159,9.87620805972e-05,13275.4404297,7.80337683359e-10,1.05396086229e-11,0.379062503576,0,0
2.57770593065e-11,2.4457321167,2.4457321167,210.169113159,9.87620805972e-05,13275.4404297,7.80337683359e-10,1.05396086229e-11,0.379062503576,0,0
2.08105269128e-11,2.45028781891,2.45028781891,210.82409668,0.000114289527119,13275.4697266,6.36197428072e-10,8.49309487328e-12,0.379375010729,0,0
2.08105269128e-11,2.45028781891,2.45028781891,210.82409668,0.000114289527119,13275.4697266,6.36197428072e-10,8.49309487328e-12,0.379375010729,0,0
1.67729025113e-11,2.4529941082,2.4529941082,211.207550049,0.000132061089971,13275.3974609,5.15161358017e-10,6.83772637499e-12,0.379687488079,0,0
1.67729025113e-11,2.4529941082,2.4529941082,211.207550049,0.000132061089971,13275.3974609,5.15161358017e-10,6.83772637499e-12,0.379687488079,0,0
1.35075128166e-11,2.45778632164,2.45778632164,211.897750854,0.000146829872392,13275.4248047,4.14460021858e-10,5.4958043739e-12,0.379999995232,0,0
1.35075128166e-11,2.45778632164,2.45778632164,211.897750854,0.000146829872392,13275.4248047,4.14460021858e-10,5.4958043739e-12,0.379999995232,0,0
1.08852310846e-11,2.46018958092,2.46018958092,212.23614502,0.000158275594003,13275.3203125,3.3155345136e-10,4.42454970503e-12,0.380312502384,0,0
1.08852310846e-11,2.46018958092,2.46018958092,212.23614502,0.000158275594003,13275.3203125,3.3155345136e-10,4.42454970503e-12,0.380312502384,0,0
8.78507856739e-12,2.46499752998,2.46499752998,212.930053711,0.000150290332385,13275.3496094,2.63977284476e-10,3.56392996769e-12,0.380625009537,0,0
8.78507856739e-12,2.46499752998,2.46499752998,212.930053711,0.000150290332385,13275.3496094,2.63977284476e-10,3.56392996769e-12,0.380625009537,0,0
7.11257094888e-12,2.4676566124,2.4676566124,213.30380249,0.000129148989799,13275.2138672,2.09760875336e-10,2.88231795021e-12,0.380937486887,0,0
7.11257094888e-12,2.4676566124,2.4676566124,213.30380249,0.000129148989799,13275.2138672,2.09760875336e-10,2.88231795021e-12,0.380937486887,0,0
5.77442217306e-12,2.47202968597,2.47202968597,213.937591553,8.94974073162e-05,13275.2607422,1.66642921684e-10,2.33590324818e-12,0.38124999404,0,0
5.77442217306e-12,2.47202968597,2.47202968597,213.937591553,8.94974073162e-05,13275.2607422,1.66642921684e-10,2.33590324818e-12,0.38124999404,0,0
4.70793109358e-12,2.47538471222,2.47538471222,214.410827637,4.47765014542e-05,13275.1005859,1.3264211951e-10,1.90189875147e-12,0.381562501192,0,0
4.70793109358e-12,2.47538471222,2.47538471222,214.410827637,4.47765014542e-05,13275.1005859,1.3264211951e-10,1.90189875147e-12,0.381562501192,0,0
3.84765743572e-12,2.47913813591,2.47913813591,214.956436157,6.37603716314e-06,13275.1484375,1.0607248413e-10,1.55201413749e-12,0.381875008345,0,0
3.84765743572e-12,2.47913813591,2.47913813591,214.956436157,6.37603716314e-06,13275.1484375,1.0607248413e-10,1.55201413749e-12,0.381875008345,0,0
3.15459897787e-12,2.4831264019,2.4831264019,215.521270752,1.75603490788e-05,13274.9755859,8.51734238694e-11,1.27041417443e-12,0.382187485695,0,0
3.15459897787e-12,2.4831264019,2.4831264019,215.521270752,1.75603490788e-05,13274.9755859,8.51734238694e-11,1.27041417443e-12,0.382187485695,0,0
2.58805758942e-12,2.48665881157,2.48665881157,216.034667969,2.75472102658e-05,13275.0048828,6.88727963549e-11,1.04077711722e-12,0.382499992847,0,0
2.58805758942e-12,2.48665881157,2.48665881157,216.034667969,2.75472102658e-05,13275.0048828,6.88727963549e-11,1.04077711722e-12,0.382499992847,0,0
2.12410276e-12,2.4907746315,2.4907746315,216.619308472,2.43902341026e-05,13274.8349609,5.58321167077e-11,8.52788017486e-13,0.3828125,0,0
2.12410276e-12,2.4907746315,2.4907746315,216.619308472,2.43902341026e-05,13274.8349609,5.58321167077e-11,8.52788017486e-13,0.3828125,0,0
1.74084531512e-12,2.4944422245,2.4944422245,217.151763916,2.0103814677e-05,13274.8427734,4.54914994563e-11,6.97889611563e-13,0.383125007153,0,0
1.74084531512e-12,2.4944422245,2.4944422245,217.151763916,2.0103814677e-05,13274.8427734,4.54914994563e-11,6.97889611563e-13,0.383125007153,0,0
1.42222626905e-12,2.4985294342,2.4985294342,217.732833862,1.70671173692e-05,13274.6640625,3.69658748056e-11,5.69225340945e-13,0.383437514305,0,0
1.42222626905e-12,2.4985294342,2.4985294342,217.732833862,1.70671173692e-05,13274.6640625,3.69658748056e-11,5.69225340945e-13,0.383437514305,0,0
1.15879614931e-12,2.5022149086,2.5022149086,218.267715454,2.60642609646e-05,13274.6523438,2.99914537649e-11,4.63108162825e-13,0.383749991655,0,0
1.15879614931e-12,2.5022149086,2.5022149086,218.267715454,2.60642609646e-05,13274.6523438,2.99914537649e-11,4.63108162825e-13,0.383749991655,0,0
9.38200580593e-13,2.50642538071,2.50642538071,218.867477417,4.57670394098e-05,13274.4697266,2.40675257501e-11,3.74318177519e-13,0.384062498808,0,0
9.38200580593e-13,2.50642538071,2.50642538071,218.867477417,4.57670394098e-05,13274.4697266,2.40675257501e-11,3.74318177519e-13,0.384062498808,0,0
7.58031441436e-13,2.50966286659,2.50966286659,219.336517334,7.07644576323e-05,13274.4345703,1.91378024539e-11,3.02045127864e-13,0.38437500596,0,0
7.58031441436e-13,2.50966286659,2.50966286659,219.336517334,7.07644576323e-05,13274.4345703,1.91378024539e-11,3.02045127864e-13,0.38437500596,0,0
6.06721162026e-13,2.51421618462,2.51421618462,219.989578247,9.05370980036e-05,13274.2832031,1.48930867638e-11,2.413162264e-13,0.384687513113,0,0
6.06721162026e-13,2.51421618462,2.51421618462,219.989578247,9.05370980036e-05,13274.2832031,1.48930867638e-11,2.413162264e-13,0.384687513113,0,0
4.86211711084e-13,2.51716661453,2.51716661453,220.416122437,0.000102308142232,13274.2265625,1.13491438469e-11,1.93158334564e-13,0.384999990463,0,0
4.86211711084e-13,2.51716661453,2.51716661453,220.416122437,0.000102308142232,13274.2265625,1.13491438469e-11,1.93158334564e-13,0.384999990463,0,0
3.84710519734e-13,2.5217654705,2.5217654705,221.079849243,0.000104917540739,13274.1132812,8.3630879999e-12,1.52556026416e-13,0.385312497616,0,0
3.84710519734e-13,2.5217654705,2.5217654705,221.079849243,0.000104917540739,13274.1132812,8.3630879999e-12,1.52556026416e-13,0.385312497616,0,0
3.06170507784e-13,2.52467179298,2.52467179298,221.502670288,0.000105581442767,13274.0839844,5.8520965851e-12,1.21271409866e-13,0.385625004768,0,0
3.06170507784e-13,2.52467179298,2.52467179298,221.502670288,0.000105581442767,13274.0839844,5.8520965851e-12,1.21271409866e-13,0.385625004768,0,0
2.39960828985e-13,2.52919650078,2.52919650078,222.15802002,9.96321032289e-05,13273.9873047,3.79141162909e-12,9.4876309101e-14,0.385937511921,0,0
2.39960828985e-13,2.52919650078,2.52919650078,222.15802002,9.96321032289e-05,13273.9873047,3.79141162909e-12,9.4876309101e-14,0.385937511921,0,0
1.90382106781e-13,2.53218770027,2.53218770027,222.596450806,8.81605956238e-05,13273.9912109,2.08366657262e-12,7.51848319777e-14,0.386249989271,0,0
1.90382106781e-13,2.53218770027,2.53218770027,222.596450806,8.81605956238e-05,13273.9912109,2.08366657262e-12,7.51848319777e-14,0.386249989271,0,0
1.48174576992e-13,2.5365421772,2.5365421772,223.229980469,6.98452349752e-05,13273.921875,7.28306304154e-13,5.84159720756e-14,0.386562496424,0,0
1.48174576992e-13,2.5365421772,2.5365421772,223.229980469,6.98452349752e-05,13273.921875,7.28306304154e-13,5.84159720756e-14,0.386562496424,0,0
1.1764620853e-13,2.53980541229,2.53980541229,223.7134552,5.30389224878e-05,13273.984375,0,4.63209535506e-14,0.386875003576,0,0
1.1764620853e-13,2.53980541229,2.53980541229,223.7134552,5.30389224878e-05,13273.984375,0,4.63209535506e-14,0.386875003576,0,0
9.22134886353e-14,2.54385685921,2.54385685921,224.305404663,4.20108917751e-05,13273.9384766,0,3.62494801158e-14,0.387187510729,0,0
9.22134886353e-14,2.54385685921,2.54385685921,224.305404663,4.20108917751e-05,13273.9384766,0,3.62494801158e-14,0.387187510729,0,0
7.30221276241e-14,2.54724526405,2.54724526405,224.813034058,3.87966574635e-05,13274.0683594,0,2.86670972186e-14,0.387499988079,0,0
7.30221276241e-14,2.54724526405,2.54724526405,224.813034058,3.87966574635e-05,13274.0683594,0,2.86670972186e-14,0.387499988079,0,0
5.83041508953e-14,2.55124950409,2.55124950409,225.402893066,3.19261598634e-05,13274.0732422,0,2.28531748078e-14,0.387812495232,0,0
5.83041508953e-14,2.55124950409,2.55124950409,225.402893066,3.19261598634e-05,13274.0732422,0,2.28531748078e-14,0.387812495232,0,0
4.72716212962e-14,2.55470991135,2.55470991135,225.923080444,2.60185570369e-05,13274.2148438,0,1.85037138997e-14,0.388125002384,0,0
4.72716212962e-14,2.55470991135,2.55470991135,225.923080444,2.60185570369e-05,13274.2148438,0,1.85037138997e-14,0.388125002384,0,0
3.85428586833e-14,2.55860805511,2.55860805511,226.49911499,1.88554786291e-05,13274.2294922,0,1.50639948961e-14,0.388437509537,0,0
3.85428586833e-14,2.55860805511,2.55860805511,226.49911499,1.88554786291e-05,13274.2294922,0,1.50639948961e-14,0.388437509537,0,0
3.14484630828e-14,2.56215548515,2.56215548515,227.033172607,2.03943127417e-05,13274.3701172,0,1.22742211646e-14,0.388749986887,0,0
3.14484630828e-14,2.56215548515,2.56215548515,227.033172607,2.03943127417e-05,13274.3701172,0,1.22742211646e-14,0.388749986887,0,0
2.55435490739e-14,2.56608939171,2.56608939171,227.616546631,2.46820673055e-05,13274.3974609,0,9.95427094489e-15,0.38906249404,0,0
2.55435490739e-14,2.56608939171,2.56608939171,227.616546631,2.46820673055e-05,13274.3974609,0,9.95427094489e-15,0.38906249404,0,0
2.06703381354e-14,2.56960391998,2.56960391998,228.143844604,1.74054075615e-05,13274.4980469,0,8.04417286828e-15,0.389375001192,0,0
2.06703381354e-14,2.56960391998,2.56960391998,228.143844604,1.74054075615e-05,13274.4980469,0,8.04417286828e-15,0.389375001192,0,0
1.67543930119e-14,2.57348799706,2.57348799706,228.718765259,1.82378134923e-05,13274.4941406,0,6.51038319628e-15,0.389687508345,0,0
1.67543930119e-14,2.57348799706,2.57348799706,228.718765259,1.82378134923e-05,13274.4941406,0,6.51038319628e-15,0.389687508345,0,0
1.36588552019e-14,2.57706260681,2.57706260681,229.251327515,2.20073816308e-05,13274.53125,0,5.30016429009e-15,0.389999985695,0,0
1.36588552019e-14,2.57706260681,2.57706260681,229.251327515,2.20073816308e-05,13274.53125,0,5.30016429009e-15,0.389999985695,0,0
1.11875222289e-14,2.58105683327,2.58105683327,229.837814331,1.1081696357e-05,13274.4472656,0,4.33447341596e-15,0.390312492847,0,0
1.11875222289e-14,2.58105683327,2.58105683327,229.837814331,1.1081696357e-05,13274.4472656,0,4.33447341596e-15,0.390312492847,0,0
9.17527518399e-15,2.58488607407,2.58488607407,230.40246582,1.12051102406e-05,13274.3916016,0,3.54958590866e-15,0.390625,0,0
9.17527518399e-15,2.58488607407,2.58488607407,230.40246582,1.12051102406e-05,13274.3916016,0,3.54958590866e-15,0.390625,0,0
7.5065609856e-15,2.5889415741,2.5889415741,230.996246338,1.09034699562e-05,13274.2685547,0,2.89947098872e-15,0.390937507153,0,0
7.5065609856e-15,2.5889415741,2.5889415741,230.996246338,1.09034699562e-05,13274.2685547,0,2.89947098872e-15,0.390937507153,0,0
6.11079383709e-15,2.59277057648,2.59277057648,231.557266235,1.82025760296e-05,13274.1494141,0,2.35685867949e-15,0.391250014305,0,0
6.11079383709e-15,2.59277057648,2.59277057648,231.557266235,1.82025760296e-05,13274.1494141,0,2.35685867949e-15,0.391250014305,0,0
4.93932143653e-15,2.59696912766,2.59696912766,232.170928955,2.87390685116e-05,13273.9912109,0,1.90195616264e-15,0.391562491655,0,0
4.93932143653e-15,2.59696912766,2.59696912766,232.170928955,2.87390685116e-05,13273.9912109,0,1.90195616264e-15,0.391562491655,0,0
3.95788087769e-15,2.60063195229,2.60063195229,232.706985474,3.35929544235e-05,13273.8564453,0,1.52189196715e-15,0.391874998808,0,0
3.95788087769e-15,2.60063195229,2.60063195229,232.706985474,3.35929544235e-05,13273.8564453,0,1.52189196715e-15,0.391874998808,0,0
3.14048031931e-15,2.60483145714,2.60483145714,233.322021484,2.67241466645e-05,13273.6992188,0,1.20563666824e-15,0.39218750596,0,0
3.14048031931e-15,2.60483145714,2.60483145714,233.322021484,2.67241466645e-05,13273.6992188,0,1.20563666824e-15,0.39218750596,0,0
2.46642314658e-15,2.60867619514,2.60867619514,233.886947632,1.20901713672e-05,13273.5732422,0,9.45469257999e-16,0.392500013113,0,0
2.46642314658e-15,2.60867619514,2.60867619514,233.886947632,1.20901713672e-05,13273.5732422,0,9.45469257999e-16,0.392500013113,0,0
1.91679447854e-15,2.6125805378,2.6125805378,234.459365845,6.96960796631e-06,13273.4208984,0,7.33678618059e-16,0.392812490463,0,0
1.91679447854e-15,2.6125805378,2.6125805378,234.459365845,6.96960796631e-06,13273.4208984,0,7.33678618059e-16,0.392812490463,0,0
1.47586406631e-15,2.61666417122,2.61666417122,235.062133789,1.60785875778e-05,13273.3085938,0,5.64025021835e-16,0.393124997616,0,0
1.47586406631e-15,2.61666417122,2.61666417122,235.062133789,1.60785875778e-05,13273.3085938,0,5.64025021835e-16,0.393124997616,0,0
1.12725262203e-15,2.62051343918,2.62051343918,235.627838135,6.46591206532e-06,13273.1621094,0,4.30164793348e-16,0.393437504768,0,0
1.12725262203e-15,2.62051343918,2.62051343918,235.627838135,6.46591206532e-06,13273.1621094,0,4.30164793348e-16,0.393437504768,0,0
8.56313093164e-16,2.62432789803,2.62432789803,236.193237305,2.03676117962e-05,13273.0742188,0,3.2629805666e-16,0.393750011921,0,0
8.56313093164e-16,2.62432789803,2.62432789803,236.193237305,2.03676117962e-05,13273.0742188,0,3.2629805666e-16,0.393750011921,0,0
6.49160015666e-16,2.62868499756,2.62868499756,236.83706665,5.4690248362e-05,13272.9394531,0,2.46952379714e-16,0.394062489271,0,0
6.49160015666e-16,2.62868499756,2.62868499756,236.83706665,5.4690248362e-05,13272.9394531,0,2.46952379714e-16,0.394062489271,0,0
4.9286057286e-16,2.63184261322,2.63184261322,237.307479858,8.83201792021e-05,13272.8867188,0,1.87268254714e-16,0.394374996424,0,0
4.9286057286e-16,2.63184261322,2.63184261322,237.307479858,8.83201792021e-05,13272.8867188,0,1.87268254714e-16,0.394374996424,0,0
3.76490871992e-16,2.63669776917,2.63669776917,238.03086853,0.000107654836029,13272.796875,0,1.42788785425e-16,0.394687503576,0,0
3.76490871992e-16,2.63669776917,2.63669776917,238.03086853,0.000107654836029,13272.796875,0,1.42788785425e-16,0.394687503576,0,0
2.90407760595e-16,2.6396651268,2.6396651268,238.47428894,0.000111081841169,13272.7529297,0,1.10016894812e-16,0.395000010729,0,0
2.90407760595e-16,2.6396651268,2.6396651268,238.47428894,0.000111081841169,13272.7529297,0,1.10016894812e-16,0.395000010729,0,0
2.26878595485e-16,2.64448213577,2.64448213577,239.198425293,0.000103754129668,13272.7294922,0,8.57932040516e-17,0.395312488079,0,0
2.26878595485e-16,2.64448213577,2.64448213577,239.198425293,0.000103754129668,13272.7294922,0,8.57932040516e-17,0.395312488079,0,0
1.79835987016e-16,2.64757537842,2.64757537842,239.661071777,8.75746263773e-05,13272.6777344,0,6.79247844962e-17,0.395624995232,0,0
1.79835987016e-16,2.64757537842,2.64757537842,239.661071777,8.75746263773e-05,13272.6777344,0,6.79247844962e-17,0.395624995232,0,0
1.44529337669e-16,2.65203928947,2.65203928947,240.334350586,7.31142354198e-05,13272.6679688,0,5.44974345752e-17,0.395937502384,0,0
1.44529337669e-16,2.65203928947,2.65203928947,240.334350586,7.31142354198e-05,13272.6679688,0,5.44974345752e-17,0.395937502384,0,0
1.17653657232e-16,2.65537953377,2.65537953377,240.832672119,6.65997358738e-05,13272.5839844,0,4.43076613855e-17,0.396250009537,0,0
1.17653657232e-16,2.65537953377,2.65537953377,240.832672119,6.65997358738e-05,13272.5839844,0,4.43076613855e-17,0.396250009537,0,0
9.66736702151e-17,2.65983366966,2.65983366966,241.505310059,5.93582808506e-05,13272.5683594,0,3.63457577509e-17,0.396562486887,0,0
9.66736702151e-17,2.65983366966,2.65983366966,241.505310059,5.93582808506e-05,13272.5683594,0,3.63457577509e-17,0.396562486887,0,0
7.99892718238e-17,2.66328763962,2.66328763962,242.02041626,6.00868843321e-05,13272.4667969,0,3.00340341141e-17,0.39687499404,0,0
7.99892718238e-17,2.66328763962,2.66328763962,242.02041626,6.00868843321e-05,13272.4667969,0,3.00340341141e-17,0.39687499404,0,0
6.63978804139e-17,2.66767525673,2.66767525673,242.681442261,5.54683720111e-05,13272.4140625,0,2.48897913066e-17,0.397187501192,0,0
6.63978804139e-17,2.66767525673,2.66767525673,242.681442261,5.54683720111e-05,13272.4140625,0,2.48897913066e-17,0.397187501192,0,0
5.51843652585e-17,2.67116236687,2.67116236687,243.199996948,5.69274852751e-05,13272.2802734,0,2.06593077018e-17,0.397500008345,0,0
5.51843652585e-17,2.67116236687,2.67116236687,243.199996948,5.69274852751e-05,13272.2802734,0,2.06593077018e-17,0.397500008345,0,0
4.58005835442e-17,2.67558860779,2.67558860779,243.868835449,6.47762935841e-05,13272.2363281,0,1.71179468364e-17,0.397812485695,0,0
4.58005835442e-17,2.67558860779,2.67558860779,243.868835449,6.47762935841e-05,13272.2363281,0,1.71179468364e-17,0.397812485695,0,0
3.79193191644e-17,2.67887973785,2.67887973785,244.355453491,7.83627692726e-05,13272.0625,0,1.41549165603e-17,0.398124992847,0,0
3.79193191644e-17,2.67887973785,2.67887973785,244.355453491,7.83627692726e-05,13272.0625,0,1.41549165603e-17,0.398124992847,0,0
3.12741339349e-17,2.68356347084,2.68356347084,245.064529419,8.81394589669e-05,13272.0175781,0,1.16539572381e-17,0.3984375,0,0
3.12741339349e-17,2.68356347084,2.68356347084,245.064529419,8.81394589669e-05,13272.0175781,0,1.16539572381e-17,0.3984375,0,0
2.56831655807e-17,2.68675613403,2.68675613403,245.536712646,8.46988405101e-05,13271.8388672,0,9.55917258564e-18,0.398750007153,0,0
2.56831655807e-17,2.68675613403,2.68675613403,245.536712646,8.46988405101e-05,13271.8388672,0,9.55917258564e-18,0.398750007153,0,0
2.09854629526e-17,2.69122076035,2.69122076035,246.21446228,6.21710205451e-05,13271.8027344,0,7.79774861351e-18,0.399062514305,0,0
2.09854629526e-17,2.69122076035,2.69122076035,246.21446228,6.21710205451e-05,13271.8027344,0,7.79774861351e-18,0.399062514305,0,0
1.70689844366e-17,2.69484090805,2.69484090805,246.752456665,3.65672567568e-05,13271.6210938,0,6.33394883743e-18,0.399374991655,0,0
1.70689844366e-17,2.69484090805,2.69484090805,246.752456665,3.65672567568e-05,13271.6210938,0,6.33394883743e-18,0.399374991655,0,0
1.38095586422e-17,2.69879889488,2.69879889488,247.356231689,1.52557659021e-05,13271.6123047,0,5.11692763338e-18,0.399687498808,0,0
1.38095586422e-17,2.69879889488,2.69879889488,247.356231689,1.52557659021e-05,13271.6123047,0,5.11692763338e-18,0.399687498808,0,0
1.11248116152e-17,2.70263290405,2.70263290405,247.930404663,7.62451736591e-06,13271.4628906,0,4.1162866028e-18,0.40000000596,0,0
1.11248116152e-17,2.70263290405,2.70263290405,247.930404663,7.62451736591e-06,13271.4628906,0,4.1162866028e-18,0.40000000596,0,0
8.91895005058e-18,2.70651578903,2.70651578903,248.526870728,3.87487443732e-06,13271.4921875,0,3.29536228339e-18,0.400312513113,0,0
8.91895005058e-18,2.70651578903,2.70651578903,248.526870728,3.87487443732e-06,13271.4921875,0,3.29536228339e-18,0.400312513113,0,0
7.12309379143e-18,2.71047401428,2.71047401428,249.123825073,2.23585260528e-07,13271.3769531,0,2.62798822416e-18,0.400624990463,0,0
7.12309379143e-18,2.71047401428,2.71047401428,249.123825073,2.23585260528e-07,13271.3769531,0,2.62798822416e-18,0.400624990463,0,0
5.66911582895e-18,2.71435403824,2.71435403824,249.723907471,6.2118247115e-06,13271.4423828,0,2.08856904777e-18,0.400937497616,0,0
5.66911582895e-18,2.71435403824,2.71435403824,249.723907471,6.2118247115e-06,13271.4423828,0,2.08856904777e-18,0.400937497616,0,0
4.49727593851e-18,2.71845698357,2.71845698357,250.346862793,1.21125185615e-05,13271.359375,0,1.6543487595e-18,0.401250004768,0,0
4.49727593851e-18,2.71845698357,2.71845698357,250.346862793,1.21125185615e-05,13271.359375,0,1.6543487595e-18,0.401250004768,0,0
3.557174419e-18,2.72226810455,2.72226810455,250.937423706,1.86549641512e-05,13271.4238281,0,1.30669510951e-18,0.401562511921,0,0
3.557174419e-18,2.72226810455,2.72226810455,250.937423706,1.86549641512e-05,13271.4238281,0,1.30669510951e-18,0.401562511921,0,0
2.80209727929e-18,2.72651338577,2.72651338577,251.582336426,2.45356040978e-05,13271.3271484,0,1.02772181274e-18,0.401874989271,0,0
2.80209727929e-18,2.72651338577,2.72651338577,251.582336426,2.45356040978e-05,13271.3271484,0,1.02772181274e-18,0.401874989271,0,0
2.20462596361e-18,2.73026919365,2.73026919365,252.165283203,2.67664072453e-05,13271.3886719,0,8.07475676295e-19,0.402187496424,0,0
2.20462596361e-18,2.73026919365,2.73026919365,252.165283203,2.67664072453e-05,13271.3886719,0,8.07475676295e-19,0.402187496424,0,0
1.72333257856e-18,2.73455810547,2.73455810547,252.817199707,2.35142888414e-05,13271.2802734,0,6.30205141778e-19,0.402500003576,0,0
1.72333257856e-18,2.73455810547,2.73455810547,252.817199707,2.35142888414e-05,13271.2802734,0,6.30205141778e-19,0.402500003576,0,0
1.34981896616e-18,2.73832559586,2.73832559586,253.398193359,2.55115737673e-05,13271.2802734,0,4.92935890533e-19,0.402812510729,0,0
1.34981896616e-18,2.73832559586,2.73832559586,253.398193359,2.55115737673e-05,13271.2802734,0,4.92935890533e-19,0.402812510729,0,0
1.04509059158e-18,2.74260210991,2.74260210991,254.048873901,4.05181490351e-05,13271.1650391,0,3.81058042582e-19,0.403124988079,0,0
1.04509059158e-18,2.74260210991,2.74260210991,254.048873901,4.05181490351e-05,13271.1650391,0,3.81058042582e-19,0.403124988079,0,0
8.17707378287e-19,2.74601745605,2.74601745605,254.575881958,6.09014132351e-05,13271.1572266,0,2.97779381003e-19,0.403437495232,0,0
8.17707378287e-19,2.74601745605,2.74601745605,254.575881958,6.09014132351e-05,13271.1572266,0,2.97779381003e-19,0.403437495232,0,0
6.28581837008e-19,2.75060939789,2.75060939789,255.277282715,6.61761805532e-05,13271.0517578,0,2.28524572588e-19,0.403750002384,0,0
6.28581837008e-19,2.75060939789,2.75060939789,255.277282715,6.61761805532e-05,13271.0517578,0,2.28524572588e-19,0.403750002384,0,0
4.87715718726e-19,2.75392508507,2.75392508507,255.794158936,5.48779898963e-05,13271.0957031,0,1.77098397255e-19,0.404062509537,0,0
4.87715718726e-19,2.75392508507,2.75392508507,255.794158936,5.48779898963e-05,13271.0957031,0,1.77098397255e-19,0.404062509537,0,0
3.74247140651e-19,2.75820946693,2.75820946693,256.454711914,3.84063532692e-05,13271.0576172,0,1.35684814782e-19,0.404374986887,0,0
3.74247140651e-19,2.75820946693,2.75820946693,256.454711914,3.84063532692e-05,13271.0576172,0,1.35684814782e-19,0.404374986887,0,0
2.90764842058e-19,2.76186203957,2.76186203957,257.029541016,3.06680194626e-05,13271.1591797,0,1.05278554067e-19,0.40468749404,0,0
2.90764842058e-19,2.76186203957,2.76186203957,257.029541016,3.06680194626e-05,13271.1591797,0,1.05278554067e-19,0.40468749404,0,0
2.2606592817e-19,2.76599621773,2.76599621773,257.670410156,1.3754617612e-05,13271.1484375,0,8.17303822475e-20,0.405000001192,0,0
2.2606592817e-19,2.76599621773,2.76599621773,257.670410156,1.3754617612e-05,13271.1484375,0,8.17303822475e-20,0.405000001192,0,0
1.80352592949e-19,2.76990914345,2.76990914345,258.290008545,8.88608155947e-06,13271.2890625,0,6.51113749977e-20,0.405312508345,0,0
1.80352592949e-19,2.76990914345,2.76990914345,258.290008545,8.88608155947e-06,13271.2890625,0,6.51113749977e-20,0.405312508345,0,0
1.46811931299e-19,2.77369403839,2.77369403839,258.878601074,1.36585276778e-05,13271.2890625,0,5.29301102671e-20,0.405624985695,0,0
1.46811931299e-19,2.77369403839,2.77369403839,258.878601074,1.36585276778e-05,13271.2890625,0,5.29301102671e-20,0.405624985695,0,0
1.19550850044e-19,2.77751207352,2.77751207352,259.485321045,2.90707303066e-05,13271.4365234,0,4.30424231757e-20,0.405937492847,0,0
1.19550850044e-19,2.77751207352,2.77751207352,259.485321045,2.90707303066e-05,13271.4365234,0,4.30424231757e-20,0.405937492847,0,0
9.56447422674e-20,2.78212213516,2.78212213516,260.208068848,7.15891801519e-05,13271.4892578,0,3.43783405691e-20,0.40625,0,0
9.56447422674e-20,2.78212213516,2.78212213516,260.208068848,7.15891801519e-05,13271.4892578,0,3.43783405691e-20,0.40625,0,0
7.59018086645e-20,2.78534388542,2.78534388542,260.722991943,5.70504198549e-05,13271.6376953,0,2.72504264417e-20,0.406562507153,0,0
7.59018086645e-20,2.78534388542,2.78534388542,260.722991943,5.70504198549e-05,13271.6376953,0,2.72504264417e-20,0.406562507153,0,0
5.99800876001e-20,2.78951644897,2.78951644897,261.37701416,2.73963432846e-05,13271.6679688,0,2.15019659132e-20,0.406875014305,0,0
5.99800876001e-20,2.78951644897,2.78951644897,261.37701416,2.73963432846e-05,13271.6679688,0,2.15019659132e-20,0.406875014305,0,0
4.72792882875e-20,2.79328799248,2.79328799248,261.972686768,2.28421249631e-05,13271.7421875,0,1.69260342703e-20,0.407187491655,0,0
4.72792882875e-20,2.79328799248,2.79328799248,261.972686768,2.28421249631e-05,13271.7421875,0,1.69260342703e-20,0.407187491655,0,0
3.70478783661e-20,2.79755306244,2.79755306244,262.637084961,2.506119381e-05,13271.7099609,0,1.3242958235e-20,0.407499998808,0,0
3.70478783661e-20,2.79755306244,2.79755306244,262.637084961,2.506119381e-05,13271.7099609,0,1.3242958235e-20,0.407499998808,0,0
2.89743920236e-20,2.80123710632,2.80123710632,263.216949463,5.02738039359e-05,13271.7451172,0,1.03434271802e-20,0.40781250596,0,0
2.89743920236e-20,2.80123710632,2.80123710632,263.216949463,5.02738039359e-05,13271.7451172,0,1.03434271802e-20,0.40781250596,0,0
2.25225399577e-20,2.80597066879,2.80597066879,263.952362061,7.14028210496e-05,13271.6679688,0,8.02664839236e-21,0.408125013113,0,0
2.25225399577e-20,2.80597066879,2.80597066879,263.952362061,7.14028210496e-05,13271.6679688,0,8.02664839236e-21,0.408125013113,0,0
1.73844623464e-20,2.80935573578,2.80935573578,264.483154297,6.00001294515e-05,13271.6650391,0,6.18806017513e-21,0.408437490463,0,0
1.73844623464e-20,2.80935573578,2.80935573578,264.483154297,6.00001294515e-05,13271.6650391,0,6.18806017513e-21,0.408437490463,0,0
1.33055022677e-20,2.81374025345,2.81374025345,265.170135498,2.78758689092e-05,13271.6474609,0,4.72875996688e-21,0.408749997616,0,0
1.33055022677e-20,2.81374025345,2.81374025345,265.170135498,2.78758689092e-05,13271.6474609,0,4.72875996688e-21,0.408749997616,0,0
1.0166332456e-20,2.81771612167,2.81771612167,265.794311523,1.89549573406e-05,13271.6386719,0,3.6080045033e-21,0.409062504768,0,0
1.0166332456e-20,2.81771612167,2.81771612167,265.794311523,1.89549573406e-05,13271.6386719,0,3.6080045033e-21,0.409062504768,0,0
7.77775715661e-21,2.82212972641,2.82212972641,266.483062744,3.46849919879e-05,13271.5722656,0,2.75598853016e-21,0.409375011921,0,0
7.77775715661e-21,2.82212972641,2.82212972641,266.483062744,3.46849919879e-05,13271.5722656,0,2.75598853016e-21,0.409375011921,0,0
5.94982371218e-21,2.82569217682,2.82569217682,267.044311523,4.60843330075e-05,13271.5742188,0,2.10561637286e-21,0.409687489271,0,0
5.94982371218e-21,2.82569217682,2.82569217682,267.044311523,4.60843330075e-05,13271.5742188,0,2.10561637286e-21,0.409687489271,0,0
4.58077921389e-21,2.83018279076,2.83018279076,267.750915527,5.31702353328e-05,13271.5595703,0,1.61854535645e-21,0.409999996424,0,0
4.58077921389e-21,2.83018279076,2.83018279076,267.750915527,5.31702353328e-05,13271.5595703,0,1.61854535645e-21,0.409999996424,0,0
3.5510722333e-21,2.83365225792,2.83365225792,268.297637939,4.77125649923e-05,13271.5517578,0,1.25317855195e-21,0.410312503576,0,0
3.5510722333e-21,2.83365225792,2.83365225792,268.297637939,4.77125649923e-05,13271.5517578,0,1.25317855195e-21,0.410312503576,0,0
2.7618258086e-21,2.83798122406,2.83798122406,268.986633301,3.54470685124e-05,13271.6132812,0,9.7316563802e-22,0.410625010729,0,0
2.7618258086e-21,2.83798122406,2.83798122406,268.986633301,3.54470685124e-05,13271.6132812,0,9.7316563802e-22,0.410625010729,0,0
2.19765268403e-21,2.84170222282,2.84170222282,269.577941895,3.11137082463e-05,13271.6503906,0,7.73357836854e-22,0.410937488079,0,0
2.19765268403e-21,2.84170222282,2.84170222282,269.577941895,3.11137082463e-05,13271.6503906,0,7.73357836854e-22,0.410937488079,0,0
1.82393870329e-21,2.84591460228,2.84591460228,270.247741699,1.65070778166e-05,13271.6875,0,6.40897201141e-22,0.411249995232,0,0
1.82393870329e-21,2.84591460228,2.84591460228,270.247741699,1.65070778166e-05,13271.6875,0,6.40897201141e-22,0.411249995232,0,0
1.54902181378e-21,2.849827528,2.849827528,270.873352051,5.33520051249e-06,13271.7548828,0,5.43549319584e-22,0.411562502384,0,0
1.54902181378e-21,2.849827528,2.849827528,270.873352051,5.33520051249e-06,13271.7548828,0,5.43549319584e-22,0.411562502384,0,0
1.29564948552e-21,2.8538210392,2.8538210392,271.521820068,8.71725023899e-06,13271.9316406,0,4.54005162804e-22,0.411875009537,0,0
1.29564948552e-21,2.8538210392,2.8538210392,271.521820068,8.71725023899e-06,13271.9316406,0,4.54005162804e-22,0.411875009537,0,0
1.04997785333e-21,2.85751152039,2.85751152039,272.128692627,3.24405518768e-05,13272.1748047,0,3.67444836474e-22,0.412187486887,0,0
1.04997785333e-21,2.85751152039,2.85751152039,272.128692627,3.24405518768e-05,13272.1748047,0,3.67444836474e-22,0.412187486887,0,0
8.30630294981e-22,2.86188673973,2.86188673973,272.847503662,3.68185174011e-05,13272.4472656,0,2.90238702828e-22,0.41249999404,0,0
8.30630294981e-22,2.86188673973,2.86188673973,272.847503662,3.68185174011e-05,13272.4472656,0,2.90238702828e-22,0.41249999404,0,0
6.50464309212e-22,2.8655807972,2.8655807972,273.457611084,2.68309086096e-05,13272.7060547,0,2.26992137108e-22,0.412812501192,0,0
6.50464309212e-22,2.8655807972,2.8655807972,273.457611084,2.68309086096e-05,13272.7060547,0,2.26992137108e-22,0.412812501192,0,0
5.0793791908e-22,2.86987185478,2.86987185478,274.158905029,3.61421480193e-05,13272.9140625,0,1.76989755913e-22,0.413125008345,0,0
5.0793791908e-22,2.86987185478,2.86987185478,274.158905029,3.61421480193e-05,13272.9140625,0,1.76989755913e-22,0.413125008345,0,0
3.96168900097e-22,2.87348556519,2.87348556519,274.743469238,2.99349339912e-05,13273.0136719,0,1.37870502952e-22,0.413437485695,0,0
3.96168900097e-22,2.87348556519,2.87348556519,274.743469238,2.99349339912e-05,13273.0136719,0,1.37870502952e-22,0.413437485695,0,0
3.08400614436e-22,2.87769913673,2.87769913673,275.414093018,2.40704866883e-05,13272.9990234,0,1.07169165289e-22,0.413749992847,0,0
3.08400614436e-22,2.87769913673,2.87769913673,275.414093018,2.40704866883e-05,13272.9990234,0,1.07169165289e-22,0.413749992847,0,0
2.394102223e-22,2.88139057159,2.88139057159,275.996582031,3.58700781362e-05,13272.9228516,0,8.30884312112e-23,0.4140625,0,0
2.394102223e-22,2.88139057159,2.88139057159,275.996582031,3.58700781362e-05,13272.9228516,0,8.30884312112e-23,0.4140625,0,0
1.85358520682e-22,2.88592505455,2.88592505455,276.703796387,3.65422856703e-05,13272.7285156,0,6.42284595679e-23,0.414375007153,0,0
1.85358520682e-22,2.88592505455,2.88592505455,276.703796387,3.65422856703e-05,13272.7285156,0,6.42284595679e-23,0.414375007153,0,0
1.43382954236e-22,2.88973927498,2.88973927498,277.290679932,4.59593939013e-05,13272.4697266,0,4.96179553213e-23,0.414687514305,0,0
1.43382954236e-22,2.88973927498,2.88973927498,277.290679932,4.59593939013e-05,13272.4697266,0,4.96179553213e-23,0.414687514305,0,0
1.10840018515e-22,2.89449119568,2.89449119568,278.02520752,4.78027068311e-05,13272.1777344,0,3.8293437783e-23,0.414999991655,0,0
1.10840018515e-22,2.89449119568,2.89449119568,278.02520752,4.78027068311e-05,13272.1777344,0,3.8293437783e-23,0.414999991655,0,0
8.56106122464e-23,2.89841103554,2.89841103554,278.622955322,3.85182211176e-05,13271.8398438,0,2.9537084698e-23,0.415312498808,0,0
8.56106122464e-23,2.89841103554,2.89841103554,278.622955322,3.85182211176e-05,13271.8398438,0,2.9537084698e-23,0.415312498808,0,0
6.60390426076e-23,2.90304613113,2.90304613113,279.331115723,2.57545034401e-05,13271.4492188,0,2.27481891863e-23,0.41562500596,0,0
6.60390426076e-23,2.90304613113,2.90304613113,279.331115723,2.57545034401e-05,13271.4492188,0,2.27481891863e-23,0.41562500596,0,0
5.07800745635e-23,2.90707468987,2.90707468987,279.946807861,2.09599693335e-05,13271.1064453,0,1.74677571032e-23,0.415937513113,0,0
5.07800745635e-23,2.90707468987,2.90707468987,279.946807861,2.09599693335e-05,13271.1064453,0,1.74677571032e-23,0.415937513113,0,0
3.87293785773e-23,2.9115281105,2.9115281105,280.632507324,2.703185055e-05,13270.7773438,0,1.33020795635e-23,0.416249990463,0,0
3.87293785773e-23,2.9115281105,2.9115281105,280.632507324,2.703185055e-05,13270.7773438,0,1.33020795635e-23,0.416249990463,0,0
2.93298011245e-23,2.91538619995,2.91538619995,281.231750488,3.35988952429e-05,13270.5449219,0,1.00603484797e-23,0.416562497616,0,0
2.93298011245e-23,2.91538619995,2.91538619995,281.231750488,3.35988952429e-05,13270.5449219,0,1.00603484797e-23,0.416562497616,0,0
2.226688016e-23,2.9199154377,2.9199154377,281.945922852,5.37473752047e-05,13270.3837891,0,7.6258647331e-24,0.416875004768,0,0
2.226688016e-23,2.9199154377,2.9199154377,281.945922852,5.37473752047e-05,13270.3837891,0,7.6258647331e-24,0.416875004768,0,0
1.71818811872e-23,2.92320775986,2.92320775986,282.474151611,6.7645967647e-05,13270.3632812,0,5.87774889734e-24,0.417187511921,0,0
1.71818811872e-23,2.92320775986,2.92320775986,282.474151611,6.7645967647e-05,13270.3632812,0,5.87774889734e-24,0.417187511921,0,0
1.3523120643e-23,2.92802119255,2.92802119255,283.251220703,8.11694553704e-05,13270.3759766,0,4.61851870381e-24,0.417499989271,0,0
1.3523120643e-23,2.92802119255,2.92802119255,283.251220703,8.11694553704e-05,13270.3759766,0,4.61851870381e-24,0.417499989271,0,0
1.07698059683e-23,2.93105268478,2.93105268478,283.748840332,0.00010346199997,13270.4707031,0,3.67438157088e-24,0.417812496424,0,0
1.07698059683e-23,2.93105268478,2.93105268478,283.748840332,0.00010346199997,13270.4707031,0,3.67438157088e-24,0.417812496424,0,0
8.57292301052e-24,2.93610787392,2.93610787392,284.57699585,0.000101756791992,13270.5996094,0,2.91982562585e-24,0.418125003576,0,0
8.57292301052e-24,2.93610787392,2.93610787392,284.57699585,0.000101756791992,13270.5996094,0,2.91982562585e-24,0.418125003576,0,0
6.80417458758e-24,2.93922448158,2.93922448158,285.090576172,0.000101545112557,13270.7070312,0,2.31495574095e-24,0.418437510729,0,0
6.80417458758e-24,2.93922448158,2.93922448158,285.090576172,0.000101545112557,13270.7070312,0,2.31495574095e-24,0.418437510729,0,0
5.39321836693e-24,2.94432663918,2.94432663918,285.922607422,9.25055574044e-05,13270.7783203,0,1.83173235441e-24,0.418749988079,0,0
5.39321836693e-24,2.94432663918,2.94432663918,285.922607422,9.25055574044e-05,13270.7783203,0,1.83173235441e-24,0.418749988079,0,0
4.2930197004e-24,2.9476275444,2.9476275444,286.460449219,8.70975927683e-05,13270.8134766,0,1.45643221056e-24,0.419062495232,0,0
4.2930197004e-24,2.9476275444,2.9476275444,286.460449219,8.70975927683e-05,13270.8134766,0,1.45643221056e-24,0.419062495232,0,0
3.41488025109e-24,2.9526693821,2.9526693821,287.286224365,0.000104634971649,13270.9052734,0,1.15654000133e-24,0.419375002384,0,0
3.41488025109e-24,2.9526693821,2.9526693821,287.286224365,0.000104634971649,13270.9052734,0,1.15654000133e-24,0.419375002384,0,0
2.70112343999e-24,2.95549941063,2.95549941063,287.752197266,0.000134525223984,13270.9785156,0,9.13931307271e-25,0.419687509537,0,0
2.70112343999e-24,2.95549941063,2.95549941063,287.752197266,0.000134525223984,13270.9785156,0,9.13931307271e-25,0.419687509537,0,0
2.10591842067e-24,2.96113753319,2.96113753319,288.681732178,0.000162259340868,13271.1279297,0,7.11185616025e-25,0.419999986887,0,0
2.10591842067e-24,2.96113753319,2.96113753319,288.681732178,0.000162259340868,13271.1279297,0,7.11185616025e-25,0.419999986887,0,0
1.62020423816e-24,2.9634988308,2.9634988308,289.07409668,0.000164836761542,13271.2197266,0,5.4672005311e-25,0.42031249404,0,0
1.62020423816e-24,2.9634988308,2.9634988308,289.07409668,0.000164836761542,13271.2197266,0,5.4672005311e-25,0.42031249404,0,0
1.227118892e-24,2.96894526482,2.96894526482,289.974395752,0.000141720811371,13271.3710938,0,4.13318125647e-25,0.420625001192,0,0
1.227118892e-24,2.96894526482,2.96894526482,289.974395752,0.000141720811371,13271.3710938,0,4.13318125647e-25,0.420625001192,0,0
9.18405769532e-25,2.97196912766,2.97196912766,290.461730957,0.000102198704553,13271.3144531,0,3.09022647976e-25,0.420937508345,0,0
9.18405769532e-25,2.97196912766,2.97196912766,290.461730957,0.000102198704553,13271.3144531,0,3.09022647976e-25,0.420937508345,0,0
6.8595730349e-25,2.97670173645,2.97670173645,291.229522705,5.25638060935e-05,13271.2753906,0,2.3044206784e-25,0.421249985695,0,0
6.8595730349e-25,2.97670173645,2.97670173645,291.229522705,5.25638060935e-05,13271.2753906,0,2.3044206784e-25,0.421249985695,0,0
5.09947496482e-25,2.98061823845,2.98061823845,291.853393555,2.67722280114e-05,13271.1132812,0,1.71087826647e-25,0.421562492847,0,0
5.09947496482e-25,2.98061823845,2.98061823845,291.853393555,2.67722280114e-05,13271.1132812,0,1.71087826647e-25,0.421562492847,0,0
3.79816114088e-25,2.98507857323,2.98507857323,292.574432373,2.980192221e-05,13271.0341797,0,1.27238230007e-25,0.421875,0,0
3.79816114088e-25,2.98507857323,2.98507857323,292.574432373,2.980192221e-05,13271.0341797,0,1.27238230007e-25,0.421875,0,0
2.86063471421e-25,2.98877000809,2.98877000809,293.165222168,5.47411655134e-05,13270.9003906,0,9.57127750368e-26,0.422187507153,0,0
2.86063471421e-25,2.98877000809,2.98877000809,293.165222168,5.47411655134e-05,13270.9003906,0,9.57127750368e-26,0.422187507153,0,0
2.26877481025e-25,2.99357438087,2.99357438087,293.95300293,6.42690429231e-05,13270.9189453,0,7.57881556158e-26,0.422500014305,0,0
2.26877481025e-25,2.99357438087,2.99357438087,293.95300293,6.42690429231e-05,13270.9189453,0,7.57881556158e-26,0.422500014305,0,0
1.85600383463e-25,2.99702620506,2.99702620506,294.525848389,5.00275236845e-05,13270.9990234,0,6.19281817256e-26,0.422812491655,0,0
1.85600383463e-25,2.99702620506,2.99702620506,294.525848389,5.00275236845e-05,13270.9990234,0,6.19281817256e-26,0.422812491655,0,0
1.50842161251e-25,3.00144529343,3.00144529343,295.267486572,4.19980897277e-05,13271.1806641,0,5.02565086166e-26,0.423124998808,0,0
1.50842161251e-25,3.00144529343,3.00144529343,295.267486572,4.19980897277e-05,13271.1806641,0,5.02565086166e-26,0.423124998808,0,0
1.21213297534e-25,3.00506472588,3.00506472588,295.876831055,4.84393785882e-05,13271.3447266,0,4.03363350182e-26,0.42343750596,0,0
1.21213297534e-25,3.00506472588,3.00506472588,295.876831055,4.84393785882e-05,13271.3447266,0,4.03363350182e-26,0.42343750596,0,0
9.71051659289e-26,3.009724617,3.009724617,296.654052734,4.81965726067e-05,13271.4697266,0,3.22638042631e-26,0.423750013113,0,0
9.71051659289e-26,3.009724617,3.009724617,296.654052734,4.81965726067e-05,13271.4697266,0,3.22638042631e-26,0.423750013113,0,0
7.84310348763e-26,3.01358389854,3.01358389854,297.286529541,3.51694434357e-05,13271.4492188,0,2.6025834195e-26,0.424062490463,0,0
7.84310348763e-26,3.01358389854,3.01358389854,297.286529541,3.51694434357e-05,13271.4492188,0,2.6025834195e-26,0.424062490463,0,0
6.39990649714e-26,3.01815772057,3.01815772057,298.021606445,2.71179724223e-05,13271.2666016,0,2.12046787798e-26,0.424374997616,0,0
6.39990649714e-26,3.01815772057,3.01815772057,298.021606445,2.71179724223e-05,13271.2666016,0,2.12046787798e-26,0.424374997616,0,0
5.2641033332e-26,3.02226066589,3.02226066589,298.672302246,2.29120651056e-05,13271.0058594,0,1.74177674104e-26,0.424687504768,0,0
5.2641033332e-26,3.02226066589,3.02226066589,298.672302246,2.29120651056e-05,13271.0058594,0,1.74177674104e-26,0.424687504768,0,0
4.33843391735e-26,3.02676272392,3.02676272392,299.381866455,1.41200789585e-05,13270.6669922,0,1.43335778621e-26,0.425000011921,0,0
4.33843391735e-26,3.02676272392,3.02676272392,299.381866455,1.41200789585e-05,13270.6669922,0,1.43335778621e-26,0.425000011921,0,0
3.56742992642e-26,3.03104376793,3.03104376793,300.049957275,2.16384414671e-05,13270.2714844,0,1.17696417457e-26,0.425312489271,0,0
3.56742992642e-26,3.03104376793,3.03104376793,300.049957275,2.16384414671e-05,13270.2714844,0,1.17696417457e-26,0.425312489271,0,0
2.88796800502e-26,3.03566741943,3.03566741943,300.777893066,1.68465321622e-05,13269.9033203,0,9.51345324105e-27,0.425624996424,0,0
2.88796800502e-26,3.03566741943,3.03566741943,300.777893066,1.68465321622e-05,13269.9033203,0,9.51345324105e-27,0.425624996424,0,0
2.28905386649e-26,3.04008054733,3.04008054733,301.471710205,9.27272196805e-07,13269.5371094,0,7.52958295299e-27,0.425937503576,0,0
2.28905386649e-26,3.04008054733,3.04008054733,301.471710205,9.27272196805e-07,13269.5371094,0,7.52958295299e-27,0.425937503576,0,0
1.7686141317e-26,3.04423451424,3.04423451424,302.134918213,1.74424312718e-05,13269.2910156,0,5.80971710107e-27,0.426250010729,0,0
1.7686141317e-26,3.04423451424,3.04423451424,302.134918213,1.74424312718e-05,13269.2910156,0,5.80971710107e-27,0.426250010729,0,0
1.3233684027e-26,3.04880189896,3.04880189896,302.864959717,2.14245410461e-05,13269.0234375,0,4.3406178773e-27,0.426562488079,0,0
1.3233684027e-26,3.04880189896,3.04880189896,302.864959717,2.14245410461e-05,13269.0234375,0,4.3406178773e-27,0.426562488079,0,0
9.64908774768e-27,3.05306506157,3.05306506157,303.546966553,5.07080449097e-06,13268.7734375,0,3.16045926081e-27,0.426874995232,0,0
9.64908774768e-27,3.05306506157,3.05306506157,303.546966553,5.07080449097e-06,13268.7734375,0,3.16045926081e-27,0.426874995232,0,0
6.82176943365e-27,3.05687785149,3.05687785149,304.15637207,5.46897535969e-05,13268.5400391,0,2.23161335358e-27,0.427187502384,0,0
6.82176943365e-27,3.05687785149,3.05687785149,304.15637207,5.46897535969e-05,13268.5400391,0,2.23161335358e-27,0.427187502384,0,0
4.87554288395e-27,3.06199598312,3.06199598312,305.011779785,9.65336948866e-05,13268.6015625,0,1.59227605484e-27,0.427500009537,0,0
4.87554288395e-27,3.06199598312,3.06199598312,305.011779785,9.65336948866e-05,13268.6015625,0,1.59227605484e-27,0.427500009537,0,0
3.60179560405e-27,3.06513381004,3.06513381004,305.529815674,0.000112590641947,13268.5683594,0,1.17508592684e-27,0.427812486887,0,0
3.60179560405e-27,3.06513381004,3.06513381004,305.529815674,0.000112590641947,13268.5683594,0,1.17508592684e-27,0.427812486887,0,0
2.97361233779e-27,3.07022333145,3.07022333145,306.387512207,6.18183621555e-05,13268.6845703,0,9.68532910074e-28,0.42812499404,0,0
2.97361233779e-27,3.07022333145,3.07022333145,306.387512207,6.18183621555e-05,13268.6845703,0,9.68532910074e-28,0.42812499404,0,0
2.58030913197e-27,3.07472729683,3.07472729683,307.135864258,4.73760383102e-06,13268.671875,0,8.39199344487e-28,0.428437501192,0,0
2.58030913197e-27,3.07472729683,3.07472729683,307.135864258,4.73760383102e-06,13268.671875,0,8.39199344487e-28,0.428437501192,0,0
2.33416604062e-27,3.07837867737,3.07837867737,307.777099609,4.95349377161e-06,13269.0048828,0,7.58245260006e-28,0.428750008345,0,0
2.33416604062e-27,3.07837867737,3.07837867737,307.777099609,4.95349377161e-06,13269.0048828,0,7.58245260006e-28,0.428750008345,0,0
1.88298440293e-27,3.08210134506,3.08210134506,308.446350098,4.14948881371e-05,13269.4951172,0,6.1094175438e-28,0.429062485695,0,0
1.88298440293e-27,3.08210134506,3.08210134506,308.446350098,4.14948881371e-05,13269.4951172,0,6.1094175438e-28,0.429062485695,0,0
1.43469300831e-27,3.08623504639,3.08623504639,309.229278564,3.41464874509e-05,13270.4316406,0,4.64868354725e-28,0.429374992847,0,0
1.43469300831e-27,3.08623504639,3.08623504639,309.229278564,3.41464874509e-05,13270.4316406,0,4.64868354725e-28,0.429374992847,0,0
1.05389486562e-27,3.09009766579,3.09009766579,309.924987793,2.67950927082e-05,13270.9365234,0,3.41055519795e-28,0.4296875,0,0
1.05389486562e-27,3.09009766579,3.09009766579,309.924987793,2.67950927082e-05,13270.9365234,0,3.41055519795e-28,0.4296875,0,0
7.71998570038e-28,3.09420585632,3.09420585632,310.679016113,1.66666886798e-05,13271.6064453,0,2.494981284e-28,0.430000007153,0,0
7.71998570038e-28,3.09420585632,3.09420585632,310.679016113,1.66666886798e-05,13271.6064453,0,2.494981284e-28,0.430000007153,0,0
5.53338739729e-28,3.09849882126,3.09849882126,311.412475586,2.07176458389e-06,13271.7519531,0,1.78582846613e-28,0.430312514305,0,0
5.53338739729e-28,3.09849882126,3.09849882126,311.412475586,2.07176458389e-06,13271.7519531,0,1.78582846613e-28,0.430312514305,0,0
4.10388322944e-28,3.10245776176,3.10245776176,312.105041504,9.98258838081e-06,13272.0410156,0,1.32278456133e-28,0.430624991655,0,0
4.10388322944e-28,3.10245776176,3.10245776176,312.105041504,9.98258838081e-06,13272.0410156,0,1.32278456133e-28,0.430624991655,0,0
2.98072662671e-28,3.10713219643,3.10713219643,312.868988037,3.8284171751e-05,13271.8378906,0,9.59317608094e-29,0.430937498808,0,0
2.98072662671e-28,3.10713219643,3.10713219643,312.868988037,3.8284171751e-05,13271.8378906,0,9.59317608094e-29,0.430937498808,0,0
2.11464411592e-28,3.11057806015,3.11057806015,313.44909668,6.50240690447e-05,13271.8525391,0,6.79823516731e-29,0.43125000596,0,0
2.11464411592e-28,3.11057806015,3.11057806015,313.44909668,6.50240690447e-05,13271.8525391,0,6.79823516731e-29,0.43125000596,0,0
1.50774663666e-28,3.11586403847,3.11586403847,314.300079346,7.24663623259e-05,13271.4804688,0,4.83893590364e-29,0.431562513113,0,0
1.50774663666e-28,3.11586403847,3.11586403847,314.300079346,7.24663623259e-05,13271.4804688,0,4.83893590364e-29,0.431562513113,0,0
1.09483929365e-28,3.11929011345,3.11929011345,314.862609863,8.32729929243e-05,13271.3447266,0,3.50989889951e-29,0.431874990463,0,0
1.09483929365e-28,3.11929011345,3.11929011345,314.862609863,8.32729929243e-05,13271.3447266,0,3.50989889951e-29,0.431874990463,0,0
8.14223235917e-29,3.12477111816,3.12477111816,315.749633789,8.82651656866e-05,13270.9902344,0,2.60570520248e-29,0.432187497616,0,0
8.14223235917e-29,3.12477111816,3.12477111816,315.749633789,8.82651656866e-05,13270.9902344,0,2.60570520248e-29,0.432187497616,0,0
6.19062194454e-29,3.12811183929,3.12811183929,316.295349121,0.00010178994853,13270.8203125,0,1.97902832845e-29,0.432500004768,0,0
6.19062194454e-29,3.12811183929,3.12811183929,316.295349121,0.00010178994853,13270.8203125,0,1.97902832845e-29,0.432500004768,0,0
4.77453681394e-29,3.13382387161,3.13382387161,317.235931396,0.000119553209515,13270.5966797,0,1.52354982588e-29,0.432812511921,0,0
4.77453681394e-29,3.13382387161,3.13382387161,317.235931396,0.000119553209515,13270.5966797,0,1.52354982588e-29,0.432812511921,0,0
3.70791377825e-29,3.13676452637,3.13676452637,317.72467041,0.000131086548208,13270.5205078,0,1.18208228481e-29,0.433124989271,0,0
3.70791377825e-29,3.13676452637,3.13676452637,317.72467041,0.000131086548208,13270.5205078,0,1.18208228481e-29,0.433124989271,0,0
2.88394377199e-29,3.14247179031,3.14247179031,318.68145752,0.000123127058032,13270.4472656,0,9.17730997898e-30,0.433437496424,0,0
2.88394377199e-29,3.14247179031,3.14247179031,318.68145752,0.000123127058032,13270.4472656,0,9.17730997898e-30,0.433437496424,0,0
2.24545556478e-29,3.14572525024,3.14572525024,319.232086182,0.000100206794741,13270.4511719,0,7.13811724215e-30,0.433750003576,0,0
2.24545556478e-29,3.14572525024,3.14572525024,319.232086182,0.000100206794741,13270.4511719,0,7.13811724215e-30,0.433750003576,0,0
1.75217555407e-29,3.15076804161,3.15076804161,320.091125488,5.5036492995e-05,13270.5039062,0,5.56110615231e-30,0.434062510729,0,0
1.75217555407e-29,3.15076804161,3.15076804161,320.091125488,5.5036492995e-05,13270.5039062,0,5.56110615231e-30,0.434062510729,0,0
1.37478612081e-29,3.15501976013,3.15501976013,320.808319092,1.54474328156e-05,13270.4726562,0,4.35745645141e-30,0.434374988079,0,0
1.37478612081e-29,3.15501976013,3.15501976013,320.808319092,1.54474328156e-05,13270.4726562,0,4.35745645141e-30,0.434374988079,0,0
1.08470338014e-29,3.15934658051,3.15934658051,321.543884277,3.62176410817e-06,13270.4902344,0,3.43331556857e-30,0.434687495232,0,0
1.08470338014e-29,3.15934658051,3.15934658051,321.543884277,3.62176410817e-06,13270.4902344,0,3.43331556857e-30,0.434687495232,0,0
8.63159897052e-30,3.16386795044,3.16386795044,322.302825928,1.82254075298e-06,13270.4072266,0,2.72817927478e-30,0.435000002384,0,0
8.63159897052e-30,3.16386795044,3.16386795044,322.302825928,1.82254075298e-06,13270.4072266,0,2.72817927478e-30,0.435000002384,0,0
6.92314488499e-30,3.16839647293,3.16839647293,323.06842041,1.73063563125e-05,13270.3710938,0,2.18506267891e-30,0.435312509537,0,0
6.92314488499e-30,3.16839647293,3.16839647293,323.06842041,1.73063563125e-05,13270.3710938,0,2.18506267891e-30,0.435312509537,0,0
5.57312930776e-30,3.17257213593,3.17257213593,323.757995605,2.66168117378e-05,13270.1728516,0,1.75665960268e-30,0.435624986887,0,0
5.57312930776e-30,3.17257213593,3.17257213593,323.757995605,2.66168117378e-05,13270.1728516,0,1.75665960268e-30,0.435624986887,0,0
4.47374229166e-30,3.17720913887,3.17720913887,324.541015625,2.91730448225e-05,13270.1132812,0,1.40807296471e-30,0.43593749404,0,0
4.47374229166e-30,3.17720913887,3.17720913887,324.541015625,2.91730448225e-05,13270.1132812,0,1.40807296471e-30,0.43593749404,0,0
3.54358621315e-30,3.1813352108,3.1813352108,325.219604492,3.65281994164e-05,13269.8798828,0,1.11386759909e-30,0.436250001192,0,0
3.54358621315e-30,3.1813352108,3.1813352108,325.219604492,3.65281994164e-05,13269.8798828,0,1.11386759909e-30,0.436250001192,0,0
2.7437911416e-30,3.18616247177,3.18616247177,326.040679932,5.29836397618e-05,13269.8603516,0,8.61158577414e-31,0.436562508345,0,0
2.7437911416e-30,3.18616247177,3.18616247177,326.040679932,5.29836397618e-05,13269.8603516,0,8.61158577414e-31,0.436562508345,0,0
2.06226434343e-30,3.18972325325,3.18972325325,326.630584717,8.51433287608e-05,13269.6914062,0,6.46533940313e-31,0.436874985695,0,0
2.06226434343e-30,3.18972325325,3.18972325325,326.630584717,8.51433287608e-05,13269.6914062,0,6.46533940313e-31,0.436874985695,0,0
1.51068496629e-30,3.19518280029,3.19518280029,327.572021484,0.000108087711851,13269.7753906,0,4.72800794417e-31,0.437187492847,0,0
1.51068496629e-30,3.19518280029,3.19518280029,327.572021484,0.000108087711851,13269.7753906,0,4.72800794417e-31,0.437187492847,0,0
1.09964421426e-30,3.19836640358,3.19836640358,328.106658936,0.000112141104182,13269.6835938,0,3.4381433379e-31,0.4375,0,0
1.09964421426e-30,3.19836640358,3.19836640358,328.106658936,0.000112141104182,13269.6835938,0,3.4381433379e-31,0.4375,0,0
8.17384322663e-31,3.20374178886,3.20374178886,329.043029785,9.04472253751e-05,13269.8408203,0,2.55134270029e-31,0.437812507153,0,0
8.17384322663e-31,3.20374178886,3.20374178886,329.043029785,9.04472253751e-05,13269.8408203,0,2.55134270029e-31,0.437812507153,0,0
6.24873095612e-31,3.20750188828,3.20750188828,329.679534912,5.7379817008e-05,13269.7695312,0,1.94816127122e-31,0.438125014305,0,0
6.24873095612e-31,3.20750188828,3.20750188828,329.679534912,5.7379817008e-05,13269.7695312,0,1.94816127122e-31,0.438125014305,0,0
4.93051560438e-31,3.21219277382,3.21219277382,330.503082275,3.27504858433e-05,13269.9521484,0,1.53493764277e-31,0.438437491655,0,0
4.93051560438e-31,3.21219277382,3.21219277382,330.503082275,3.27504858433e-05,13269.9521484,0,1.53493764277e-31,0.438437491655,0,0
3.90464005532e-31,3.21624684334,3.21624684334,331.18838501,2.55427439697e-05,13269.8544922,0,1.21403618737e-31,0.438749998808,0,0
3.90464005532e-31,3.21624684334,3.21624684334,331.18838501,2.55427439697e-05,13269.8544922,0,1.21403618737e-31,0.438749998808,0,0
3.05204436362e-31,3.22087025642,3.22087025642,332.002746582,4.44639044872e-05,13270.0449219,0,9.47583764832e-32,0.43906250596,0,0
3.05204436362e-31,3.22087025642,3.22087025642,332.002746582,4.44639044872e-05,13270.0449219,0,9.47583764832e-32,0.43906250596,0,0
2.33558549387e-31,3.22436618805,3.22436618805,332.592773438,7.56294539315e-05,13269.9423828,0,7.24354914316e-32,0.439375013113,0,0
2.33558549387e-31,3.22436618805,3.22436618805,332.592773438,7.56294539315e-05,13269.9423828,0,7.24354914316e-32,0.439375013113,0,0
1.74829652616e-31,3.22971343994,3.22971343994,333.529846191,9.3781061878e-05,13270.1015625,0,5.41316299005e-32,0.439687490463,0,0
1.74829652616e-31,3.22971343994,3.22971343994,333.529846191,9.3781061878e-05,13270.1015625,0,5.41316299005e-32,0.439687490463,0,0
1.28599375854e-31,3.23304057121,3.23304057121,334.094726562,8.40733409859e-05,13270.0263672,0,3.97766044134e-32,0.439999997616,0,0
1.28599375854e-31,3.23304057121,3.23304057121,334.094726562,8.40733409859e-05,13270.0263672,0,3.97766044134e-32,0.439999997616,0,0
9.37998059929e-32,3.23797655106,3.23797655106,334.959686279,4.34324610978e-05,13270.1582031,0,2.89686489429e-32,0.440312504768,0,0
9.37998059929e-32,3.23797655106,3.23797655106,334.959686279,4.34324610978e-05,13270.1582031,0,2.89686489429e-32,0.440312504768,0,0
6.85004462938e-32,3.2424352169,3.2424352169,335.717651367,5.08227321916e-06,13270.0527344,0,2.11262343614e-32,0.440625011921,0,0
6.85004462938e-32,3.2424352169,3.2424352169,335.717651367,5.08227321916e-06,13270.0527344,0,2.11262343614e-32,0.440625011921,0,0
5.03848558335e-32,3.24651074409,3.24651074409,336.429382324,3.12907759508e-05,13270.1269531,0,1.55196947754e-32,0.440937489271,0,0
5.03848558335e-32,3.24651074409,3.24651074409,336.429382324,3.12907759508e-05,13270.1269531,0,1.55196947754e-32,0.440937489271,0,0
3.74680478315e-32,3.25133395195,3.25133395195,337.243530273,2.08100700547e-05,13269.9462891,0,1.15239001546e-32,0.441249996424,0,0
3.74680478315e-32,3.25133395195,3.25133395195,337.243530273,2.08100700547e-05,13269.9462891,0,1.15239001546e-32,0.441249996424,0,0
2.81788947419e-32,3.25582122803,3.25582122803,338.016906738,4.92820936415e-06,13269.9199219,0,8.65492690426e-33,0.441562503576,0,0
2.81788947419e-32,3.25582122803,3.25582122803,338.016906738,4.92820936415e-06,13269.9199219,0,8.65492690426e-33,0.441562503576,0,0
2.1350392222e-32,3.2600710392,3.2600710392,338.731323242,2.57568062807e-05,13269.7226562,0,6.54905735651e-33,0.441875010729,0,0
2.1350392222e-32,3.2600710392,3.2600710392,338.731323242,2.57568062807e-05,13269.7226562,0,6.54905735651e-33,0.441875010729,0,0
1.6302453607e-32,3.26480007172,3.26480007172,339.545288086,9.19404283195e-06,13269.6708984,0,4.99340028451e-33,0.442187488079,0,0
1.6302453607e-32,3.26480007172,3.26480007172,339.545288086,9.19404283195e-06,13269.6708984,0,4.99340028451e-33,0.442187488079,0,0
1.24643279003e-32,3.26965093613,3.26965093613,340.372131348,3.81762620236e-05,13269.5380859,0,3.81212800504e-33,0.442499995232,0,0
1.24643279003e-32,3.26965093613,3.26965093613,340.372131348,3.81762620236e-05,13269.5380859,0,3.81212800504e-33,0.442499995232,0,0
9.53778483842e-33,3.27325034142,3.27325034142,340.992431641,7.98897672212e-05,13269.4960938,0,2.91385743331e-33,0.442812502384,0,0
9.53778483842e-33,3.27325034142,3.27325034142,340.992431641,7.98897672212e-05,13269.4960938,0,2.91385743331e-33,0.442812502384,0,0
7.26953477603e-33,3.27878546715,3.27878546715,341.944641113,8.17400723463e-05,13269.4082031,0,2.21714255137e-33,0.443125009537,0,0
7.26953477603e-33,3.27878546715,3.27878546715,341.944641113,8.17400723463e-05,13269.4082031,0,2.21714255137e-33,0.443125009537,0,0
5.53612472502e-33,3.28270792961,3.28270792961,342.619445801,3.95678216591e-05,13269.3398438,0,1.6864505901e-33,0.443437486887,0,0
5.53612472502e-33,3.28270792961,3.28270792961,342.619445801,3.95678216591e-05,13269.3398438,0,1.6864505901e-33,0.443437486887,0,0
4.18293787268e-33,3.28709244728,3.28709244728,343.373718262,1.47293385453e-05,13269.2587891,0,1.27253429582e-33,0.44374999404,0,0
4.18293787268e-33,3.28709244728,3.28709244728,343.373718262,1.47293385453e-05,13269.2587891,0,1.27253429582e-33,0.44374999404,0,0
3.13808796401e-33,3.29204773903,3.29204773903,344.231323242,3.18675702147e-05,13269.2070312,0,9.53232824302e-34,0.444062501192,0,0
3.13808796401e-33,3.29204773903,3.29204773903,344.231323242,3.18675702147e-05,13269.2070312,0,9.53232824302e-34,0.444062501192,0,0
2.34183490673e-33,3.29640102386,3.29640102386,344.983520508,4.51964660897e-06,13269.1435547,0,7.10421726536e-34,0.444375008345,0,0
2.34183490673e-33,3.29640102386,3.29640102386,344.983520508,4.51964660897e-06,13269.1435547,0,7.10421726536e-34,0.444375008345,0,0
1.73505096765e-33,3.30040335655,3.30040335655,345.675933838,5.20467656315e-05,13269.0878906,0,5.25708763507e-34,0.444687485695,0,0
1.73505096765e-33,3.30040335655,3.30040335655,345.675933838,5.20467656315e-05,13269.0878906,0,5.25708763507e-34,0.444687485695,0,0
1.27311557507e-33,3.30611181259,3.30611181259,346.672210693,0.000108712760266,13269.0791016,0,3.85079406639e-34,0.444999992847,0,0
1.27311557507e-33,3.30611181259,3.30611181259,346.672210693,0.000108712760266,13269.0791016,0,3.85079406639e-34,0.444999992847,0,0
9.44572159023e-34,3.30885219574,3.30885219574,347.144561768,0.000142602773849,13269.0175781,0,2.85468223766e-34,0.4453125,0,0
9.44572159023e-34,3.30885219574,3.30885219574,347.144561768,0.000142602773849,13269.0175781,0,2.85468223766e-34,0.4453125,0,0
7.25842277283e-34,3.31502175331,3.31502175331,348.232879639,0.000145194251672,13269.0947266,0,2.18955509585e-34,0.445625007153,0,0
7.25842277283e-34,3.31502175331,3.31502175331,348.232879639,0.000145194251672,13269.0947266,0,2.18955509585e-34,0.445625007153,0,0
5.63177644522e-34,3.31804037094,3.31804037094,348.764648438,0.00010795063281,13269.1210938,0,1.69732004907e-34,0.445937514305,0,0
5.63177644522e-34,3.31804037094,3.31804037094,348.764648438,0.00010795063281,13269.1210938,0,1.69732004907e-34,0.445937514305,0,0
4.32883738461e-34,3.32306861877,3.32306861877,349.665740967,3.33400384989e-05,13269.2949219,0,1.30266265347e-34,0.446249991655,0,0
4.32883738461e-34,3.32306861877,3.32306861877,349.665740967,3.33400384989e-05,13269.2949219,0,1.30266265347e-34,0.446249991655,0,0
3.20575538815e-34,3.32776045799,3.32776045799,350.507049561,2.25340445468e-05,13269.4541016,0,9.63337183857e-35,0.446562498808,0,0
3.20575538815e-34,3.32776045799,3.32776045799,350.507049561,2.25340445468e-05,13269.4541016,0,9.63337183857e-35,0.446562498808,0,0
2.41819827992e-34,3.33179497719,3.33179497719,351.241149902,2.34605831793e-05,13269.6796875,0,7.25794443078e-35,0.44687500596,0,0
2.41819827992e-34,3.33179497719,3.33179497719,351.241149902,2.34605831793e-05,13269.6796875,0,7.25794443078e-35,0.44687500596,0,0
1.90651947912e-34,3.33622837067,3.33622837067,352.027038574,2.31607573369e-05,13269.7363281,0,5.7145952474e-35,0.447187513113,0,0
1.90651947912e-34,3.33622837067,3.33622837067,352.027038574,2.31607573369e-05,13269.7363281,0,5.7145952474e-35,0.447187513113,0,0
1.735103245e-34,3.34154868126,3.34154868126,352.963592529,5.54804573767e-05,13269.7373047,0,5.1925122466e-35,0.447499990463,0,0
1.735103245e-34,3.34154868126,3.34154868126,352.963592529,5.54804573767e-05,13269.7373047,0,5.1925122466e-35,0.447499990463,0,0
1.54066477035e-34,3.34511780739,3.34511780739,353.62097168,5.8771296608e-05,13269.9902344,0,4.6057115446e-35,0.447812497616,0,0
1.54066477035e-34,3.34511780739,3.34511780739,353.62097168,5.8771296608e-05,13269.9902344,0,4.6057115446e-35,0.447812497616,0,0
1.21548526557e-34,3.35011291504,3.35011291504,354.604492188,0.000106770632556,13270.8925781,0,3.6281919338e-35,0.448125004768,0,0
1.21548526557e-34,3.35011291504,3.35011291504,354.604492188,0.000106770632556,13270.8925781,0,3.6281919338e-35,0.448125004768,0,0
8.64404649638e-35,3.35201454163,3.35201454163,355.027954102,0.000176478395588,13271.6640625,0,2.57876163395e-35,0.448437511921,0,0
8.64404649638e-35,3.35201454163,3.35201454163,355.027954102,0.000176478395588,13271.6640625,0,2.57876163395e-35,0.448437511921,0,0
5.76834306006e-35,3.35832095146,3.35832095146,356.221374512,0.000184651144082,13272.3564453,0,1.71762709504e-35,0.448749989271,0,0
5.76834306006e-35,3.35832095146,3.35832095146,356.221374512,0.000184651144082,13272.3564453,0,1.71762709504e-35,0.448749989271,0,0
3.73649906576e-35,3.36106991768,3.36106991768,356.705383301,0.000141684780829,13272.3369141,0,1.11169929733e-35,0.449062496424,0,0
3.73649906576e-35,3.36106991768,3.36106991768,356.705383301,0.000141684780829,13272.3369141,0,1.11169929733e-35,0.449062496424,0,0
2.43013827195e-35,3.36682701111,3.36682701111,357.689666748,8.08348049759e-05,13272.0332031,0,7.21788872411e-36,0.449375003576,0,0
2.43013827195e-35,3.36682701111,3.36682701111,357.689666748,8.08348049759e-05,13272.0332031,0,7.21788872411e-36,0.449375003576,0,0
1.62201560881e-35,3.3714401722,3.3714401722,358.422058105,3.09238457703e-05,13271.2939453,0,4.8110466921e-36,0.449687510729,0,0
1.62201560881e-35,3.3714401722,3.3714401722,358.422058105,3.09238457703e-05,13271.2939453,0,4.8110466921e-36,0.449687510729,0,0
1.12766233487e-35,3.37671375275,3.37671375275,359.261322021,2.58807231148e-05,13270.4628906,0,3.33952599315e-36,0.449999988079,0,0
1.12766233487e-35,3.37671375275,3.37671375275,359.261322021,2.58807231148e-05,13270.4628906,0,3.33952599315e-36,0.449999988079,0,0
8.1355645466e-36,3.38106989861,3.38106989861,359.931732178,7.81708731665e-05,13269.5761719,0,2.4062101023e-36,0.450312495232,0,0
8.1355645466e-36,3.38106989861,3.38106989861,359.931732178,7.81708731665e-05,13269.5761719,0,2.4062101023e-36,0.450312495232,0,0
5.96527473928e-36,3.38772201538,3.38772201538,361.034240723,0.000140270989505,13268.8955078,0,1.76085130722e-36,0.450625002384,0,0
5.96527473928e-36,3.38772201538,3.38772201538,361.034240723,0.000140270989505,13268.8955078,0,1.76085130722e-36,0.450625002384,0,0
4.34214548159e-36,3.39068174362,3.39068174362,361.484863281,0.000174813656486,13268.2460938,0,1.28061133716e-36,0.450937509537,0,0
4.34214548159e-36,3.39068174362,3.39068174362,361.484863281,0.000174813656486,13268.2460938,0,1.28061133716e-36,0.450937509537,0,0
3.19808900398e-36,3.397367239,3.397367239,362.654174805,0.000160617521033,13268.0771484,0,9.41343334118e-37,0.451249986887,0,0
3.19808900398e-36,3.397367239,3.397367239,362.654174805,0.000160617521033,13268.0771484,0,9.41343334118e-37,0.451249986887,0,0
2.31793778817e-36,3.40089273453,3.40089273453,363.246795654,9.00570885278e-05,13267.7773438,0,6.81567449816e-37,0.45156249404,0,0
2.31793778817e-36,3.40089273453,3.40089273453,363.246795654,9.00570885278e-05,13267.7773438,0,6.81567449816e-37,0.45156249404,0,0
1.80227806928e-36,3.40554356575,3.40554356575,364.078979492,9.47713942878e-06,13267.8085938,0,5.2921891454e-37,0.451875001192,0,0
1.80227806928e-36,3.40554356575,3.40554356575,364.078979492,9.47713942878e-06,13267.8085938,0,5.2921891454e-37,0.451875001192,0,0
1.47859973765e-36,3.41040349007,3.41040349007,364.945404053,1.63108707056e-05,13267.8076172,0,4.33555660484e-37,0.452187508345,0,0
1.47859973765e-36,3.41040349007,3.41040349007,364.945404053,1.63108707056e-05,13267.8076172,0,4.33555660484e-37,0.452187508345,0,0
1.29320700915e-36,3.41484260559,3.41484260559,365.749847412,1.981078276e-05,13267.9111328,0,3.7870179054e-37,0.452499985695,0,0
1.29320700915e-36,3.41484260559,3.41484260559,365.749847412,1.981078276e-05,13267.9111328,0,3.7870179054e-37,0.452499985695,0,0
1.05850606291e-36,3.41857814789,3.41857814789,366.454376221,3.53618670488e-05,13268.2275391,0,3.09633425686e-37,0.452812492847,0,0
1.05850606291e-36,3.41857814789,3.41857814789,366.454376221,3.53618670488e-05,13268.2275391,0,3.09633425686e-37,0.452812492847,0,0
8.00232182428e-37,3.42285752296,3.42285752296,367.254455566,8.19886372483e-06,13268.5253906,0,2.3379067842e-37,0.453125,0,0
8.00232182428e-37,3.42285752296,3.42285752296,367.254455566,8.19886372483e-06,13268.5253906,0,2.3379067842e-37,0.453125,0,0
5.80102139405e-37,3.42788863182,3.42788863182,368.203674316,5.9460522607e-05,13268.9384766,0,1.69230159352e-37,0.453437507153,0,0
5.80102139405e-37,3.42788863182,3.42788863182,368.203674316,5.9460522607e-05,13268.9384766,0,1.69230159352e-37,0.453437507153,0,0
4.03623373115e-37,3.43106293678,3.43106293678,368.779602051,0.000111674991786,13269.0009766,0,1.17637997481e-37,0.453750014305,0,0
4.03623373115e-37,3.43106293678,3.43106293678,368.779602051,0.000111674991786,13269.0009766,0,1.17637997481e-37,0.453750014305,0,0
2.82889515298e-37,3.43747448921,3.43747448921,369.942199707,0.000150366933667,13269.1103516,0,8.22957424662e-38,0.454062491655,0,0
2.82889515298e-37,3.43747448921,3.43747448921,369.942199707,0.000150366933667,13269.1103516,0,8.22957424662e-38,0.454062491655,0,0
1.95865360602e-37,3.44011068344,3.44011068344,370.400817871,0.000154374618432,13268.9882812,0,5.69357728938e-38,0.454374998808,0,0
1.95865360602e-37,3.44011068344,3.44011068344,370.400817871,0.000154374618432,13268.9882812,0,5.69357728938e-38,0.454374998808,0,0
1.3853112183e-37,3.44649171829,3.44649171829,371.542236328,0.000142686258187,13268.9492188,0,4.01948221999e-38,0.45468750596,0,0
1.3853112183e-37,3.44649171829,3.44649171829,371.542236328,0.000142686258187,13268.9492188,0,4.01948221999e-38,0.45468750596,0,0
9.69505270229e-38,3.44949913025,3.44949913025,372.065673828,0.000139280586154,13268.8056641,0,2.81056824084e-38,0.455000013113,0,0
9.69505270229e-38,3.44949913025,3.44949913025,372.065673828,0.000139280586154,13268.8056641,0,2.81056824084e-38,0.455000013113,0,0
6.6323730971e-38,3.45602726936,3.45602726936,373.23236084,0.000166306010215,13268.7392578,0,1.91907429548e-38,0.455312490463,0,0
6.6323730971e-38,3.45602726936,3.45602726936,373.23236084,0.000166306010215,13268.7392578,0,1.91907429548e-38,0.455312490463,0,0
5.11754423379e-38,3.4580552578,3.4580552578,373.612091064,0.000193070416572,13268.8603516,0,1.47989082079e-38,0.455624997616,0,0
5.11754423379e-38,3.4580552578,3.4580552578,373.612091064,0.000193070416572,13268.8603516,0,1.47989082079e-38,0.455624997616,0,0
3.53856336627e-38,3.46455812454,3.46455812454,374.784210205,0.000144614314195,13268.8613281,0,1.02136065815e-38,0.455937504768,0,0
3.53856336627e-38,3.46455812454,3.46455812454,374.784210205,0.000144614314195,13268.8613281,0,1.02136065815e-38,0.455937504768,0,0
2.93787295746e-38,3.46797275543,3.46797275543,375.422210693,7.42458068999e-05,13269.0439453,0,8.47144186141e-39,0.456250011921,0,0
2.93787295746e-38,3.46797275543,3.46797275543,375.422210693,7.42458068999e-05,13269.0439453,0,8.47144186141e-39,0.456250011921,0,0
2.26434893993e-38,3.47310495377,3.47310495377,376.350341797,6.77106509102e-05,13269.0566406,0,6.51966747356e-39,0.456562489271,0,0
2.26434893993e-38,3.47310495377,3.47310495377,376.350341797,6.77106509102e-05,13269.0566406,0,6.51966747356e-39,0.456562489271,0,0
1.85805380072e-38,3.47607445717,3.47607445717,376.924102783,0.000112609952339,13269.3632812,0,5.34526467604e-39,0.456874996424,0,0
1.85805380072e-38,3.47607445717,3.47607445717,376.924102783,0.000112609952339,13269.3632812,0,5.34526467604e-39,0.456874996424,0,0
1.47377011765e-38,3.4825501442,3.4825501442,378.127929688,0.000121030963783,13269.6308594,0,4.23187048752e-39,0.457187503576,0,0
1.47377011765e-38,3.4825501442,3.4825501442,378.127929688,0.000121030963783,13269.6308594,0,4.23187048752e-39,0.457187503576,0,0
1.10986930166e-38,3.48561525345,3.48561525345,378.69744873,0.00012968959345,13269.7509766,0,3.18414173957e-39,0.457500010729,0,0
1.10986930166e-38,3.48561525345,3.48561525345,378.69744873,0.00012968959345,13269.7509766,0,3.18414173957e-39,0.457500010729,0,0
8.44623540932e-39,3.49225258827,3.49225258827,379.964935303,0.000189460231923,13270.2802734,0,2.4185637195e-39,0.457812488079,0,0
8.44623540932e-39,3.49225258827,3.49225258827,379.964935303,0.000189460231923,13270.2802734,0,2.4185637195e-39,0.457812488079,0,0
6.59581237939e-39,3.49414801598,3.49414801598,380.334594727,0.000191516010091,13270.4912109,0,1.887674005e-39,0.458124995232,0,0
6.59581237939e-39,3.49414801598,3.49414801598,380.334594727,0.000191516010091,13270.4912109,0,1.887674005e-39,0.458124995232,0,0
4.44081292434e-39,3.5007994175,3.5007994175,381.499847412,0.000121104858408,13270.1445312,0,1.26851395774e-39,0.458437502384,0,0
4.44081292434e-39,3.5007994175,3.5007994175,381.499847412,0.000121104858408,13270.1445312,0,1.26851395774e-39,0.458437502384,0,0
3.89513609194e-39,3.50383973122,3.50383973122,382.13269043,0.000105744089524,13270.7998047,0,1.11167644377e-39,0.458750009537,0,0
3.89513609194e-39,3.50383973122,3.50383973122,382.13269043,0.000105744089524,13270.7998047,0,1.11167644377e-39,0.458750009537,0,0
2.74272645176e-39,3.51062035561,3.51062035561,383.271759033,0.000119239950436,13270.03125,0,7.81265467051e-40,0.459062486887,0,0
2.74272645176e-39,3.51062035561,3.51062035561,383.271759033,0.000119239950436,13270.03125,0,7.81265467051e-40,0.459062486887,0,0
2.17947733662e-39,3.51295804977,3.51295804977,383.863342285,5.96173340455e-05,13271.3789062,0,6.20410863364e-40,0.45937499404,0,0
2.17947733662e-39,3.51295804977,3.51295804977,383.863342285,5.96173340455e-05,13271.3789062,0,6.20410863364e-40,0.45937499404,0,0
1.65951853494e-39,3.51892495155,3.51892495155,384.727905273,3.63096733054e-05,13269.5732422,0,4.71598160742e-40,0.459687501192,0,0
1.65951853494e-39,3.51892495155,3.51892495155,384.727905273,3.63096733054e-05,13269.5732422,0,4.71598160742e-40,0.459687501192,0,0
1.29365772279e-39,3.52161455154,3.52161455154,385.398864746,6.09260532656e-05,13271.0332031,0,3.67347903597e-40,0.460000008345,0,0
1.29365772279e-39,3.52161455154,3.52161455154,385.398864746,6.09260532656e-05,13271.0332031,0,3.67347903597e-40,0.460000008345,0,0
9.99137015451e-40,3.52732348442,3.52732348442,386.362731934,3.12116280838e-05,13270.4023438,0,2.83256418036e-40,0.460312485695,0,0
9.99137015451e-40,3.52732348442,3.52732348442,386.362731934,3.12116280838e-05,13270.4023438,0,2.83256418036e-40,0.460312485695,0,0
7.6732721699e-40,3.53186845779,3.53186845779,387.197967529,2.14009851334e-05,13270.4423828,0,2.17258152777e-40,0.460624992847,0,0
7.6732721699e-40,3.53186845779,3.53186845779,387.197967529,2.14009851334e-05,13270.4423828,0,2.17258152777e-40,0.460624992847,0,0
6.0867220486e-40,3.53720784187,3.53720784187,388.131286621,3.25713808706e-05,13270.0976562,0,1.72077025742e-40,0.4609375,0,0
6.0867220486e-40,3.53720784187,3.53720784187,388.131286621,3.25713808706e-05,13270.0976562,0,1.72077025742e-40,0.4609375,0,0
4.50887399075e-40,3.54201459885,3.54201459885,388.957580566,2.57610954577e-05,13269.6699219,0,1.27296877664e-40,0.461250007153,0,0
4.50887399075e-40,3.54201459885,3.54201459885,388.957580566,2.57610954577e-05,13269.6699219,0,1.27296877664e-40,0.461250007153,0,0
3.39045564742e-40,3.54678416252,3.54678416252,389.843200684,2.74642134173e-05,13269.7666016,0,9.55923871333e-41,0.461562514305,0,0
3.39045564742e-40,3.54678416252,3.54678416252,389.843200684,2.74642134173e-05,13269.7666016,0,9.55923871333e-41,0.461562514305,0,0
2.56612781279e-40,3.55097103119,3.55097103119,390.669769287,1.3465532902e-05,13270.2373047,0,7.22655237189e-41,0.461874991655,0,0
2.56612781279e-40,3.55097103119,3.55097103119,390.669769287,1.3465532902e-05,13270.2373047,0,7.22655237189e-41,0.461874991655,0,0
1.73664319982e-40,3.55585289001,3.55585289001,391.346130371,6.69173168717e-05,13268.4912109,0,4.88390058177e-41,0.462187498808,0,0
1.73664319982e-40,3.55585289001,3.55585289001,391.346130371,6.69173168717e-05,13268.4912109,0,4.88390058177e-41,0.462187498808,0,0
1.25444238526e-40,3.5611038208,3.5611038208,392.337219238,3.24202374031e-05,13268.7070312,0,3.52262233394e-41,0.46250000596,0,0
1.25444238526e-40,3.5611038208,3.5611038208,392.337219238,3.24202374031e-05,13268.7070312,0,3.52262233394e-41,0.46250000596,0,0
9.72262913502e-41,3.56533336639,3.56533336639,393.187316895,4.17281944465e-06,13269.2851562,0,2.72699019583e-41,0.462812513113,0,0
9.72262913502e-41,3.56533336639,3.56533336639,393.187316895,4.17281944465e-06,13269.2851562,0,2.72699019583e-41,0.462812513113,0,0
6.18589194092e-41,3.57205533981,3.57205533981,394.071685791,1.24034131659e-05,13266.5019531,0,1.73174583047e-41,0.463124990463,0,0
6.18589194092e-41,3.57205533981,3.57205533981,394.071685791,1.24034131659e-05,13266.5019531,0,1.73174583047e-41,0.463124990463,0,0
4.37163081915e-41,3.57465577126,3.57465577126,394.896789551,2.36266077991e-06,13269.2382812,0,1.22295155083e-41,0.463437497616,0,0
4.37163081915e-41,3.57465577126,3.57465577126,394.896789551,2.36266077991e-06,13269.2382812,0,1.22295155083e-41,0.463437497616,0,0
3.18459089002e-41,3.58241581917,3.58241581917,395.759490967,1.52232050823e-05,13264.7753906,0,8.88950655305e-42,0.463750004768,0,0
3.18459089002e-41,3.58241581917,3.58241581917,395.759490967,1.52232050823e-05,13264.7753906,0,8.88950655305e-42,0.463750004768,0,0
2.32447389262e-41,3.58485865593,3.58485865593,396.476135254,5.88893162785e-05,13266.8710938,0,6.48414377169e-42,0.464062511921,0,0
2.32447389262e-41,3.58485865593,3.58485865593,396.476135254,5.88893162785e-05,13266.8710938,0,6.48414377169e-42,0.464062511921,0,0
1.5653905145e-41,3.59111309052,3.59111309052,397.522186279,5.38487292943e-05,13266.0263672,0,4.35906771812e-42,0.464374989271,0,0
1.5653905145e-41,3.59111309052,3.59111309052,397.522186279,5.38487292943e-05,13266.0263672,0,4.35906771812e-42,0.464374989271,0,0
1.0291135922e-41,3.59817552567,3.59817552567,398.205657959,7.0482135925e-05,13261.1748047,0,2.86009836057e-42,0.464687496424,0,0
1.0291135922e-41,3.59817552567,3.59817552567,398.205657959,7.0482135925e-05,13261.1748047,0,2.86009836057e-42,0.464687496424,0,0
6.66597679479e-42,3.60488414764,3.60488414764,399.375427246,0.000115716866276,13260.6386719,0,1.84915146279e-42,0.465000003576,0,0
6.66597679479e-42,3.60488414764,3.60488414764,399.375427246,0.000115716866276,13260.6386719,0,1.84915146279e-42,0.465000003576,0,0
4.44351743037e-42,3.60817170143,3.60817170143,399.914520264,0.000122948535136,13260.1064453,0,1.2315149605e-42,0.465312510729,0,0
4.44351743037e-42,3.60817170143,3.60817170143,399.914520264,0.000122948535136,13260.1064453,0,1.2315149605e-42,0.465312510729,0,0
3.02540338448e-42,3.61575889587,3.61575889587,400.963562012,5.51149241801e-05,13257.359375,0,8.36727080428e-43,0.465624988079,0,0
3.02540338448e-42,3.61575889587,3.61575889587,400.963562012,5.51149241801e-05,13257.359375,0,8.36727080428e-43,0.465624988079,0,0
1.99685031166e-42,3.62273955345,3.62273955345,401.97164917,2.23708029807e-05,13255.1650391,0,5.51198970337e-43,0.465937495232,0,0
1.99685031166e-42,3.62273955345,3.62273955345,401.97164917,2.23708029807e-05,13255.1650391,0,5.51198970337e-43,0.465937495232,0,0
1.25556342404e-42,3.63138985634,3.63138985634,402.626983643,4.91881291964e-06,13247.8544922,0,3.45752858742e-43,0.466250002384,0,0
1.25556342404e-42,3.63138985634,3.63138985634,402.626983643,4.91881291964e-06,13247.8544922,0,3.45752858742e-43,0.466250002384,0,0
7.81924543093e-43,3.63759183884,3.63759183884,403.347900391,3.72683425667e-05,13244.5654297,0,2.14956646522e-43,0.466562509537,0,0
7.81924543093e-43,3.63759183884,3.63759183884,403.347900391,3.72683425667e-05,13244.5654297,0,2.14956646522e-43,0.466562509537,0,0
5.05868745621e-43,3.64641261101,3.64641261101,404.235809326,2.0359580958e-05,13238.8378906,0,1.38730527668e-43,0.466874986887,0,0
5.05868745621e-43,3.64641261101,3.64641261101,404.235809326,2.0359580958e-05,13238.8378906,0,1.38730527668e-43,0.466874986887,0,0
3.41916825295e-43,3.65359711647,3.65359711647,405.173828125,2.9890505175e-05,13235.8359375,0,9.3583614831e-44,0.46718749404,0,0
3.41916825295e-43,3.65359711647,3.65359711647,405.173828125,2.9890505175e-05,13235.8359375,0,9.3583614831e-44,0.46718749404,0,0
2.36819440471e-43,3.66730761528,3.66730761528,406.099731445,2.37733274844e-05,13223.4951172,0,6.45758320039e-44,0.467500001192,0,0
2.36819440471e-43,3.66730761528,3.66730761528,406.099731445,2.37733274844e-05,13223.4951172,0,6.45758320039e-44,0.467500001192,0,0
1.66754517255e-43,3.67334318161,3.67334318161,406.977050781,2.43311878876e-05,13221.6777344,0,4.53958448776e-44,0.467812508345,0,0
1.66754517255e-43,3.67334318161,3.67334318161,406.977050781,2.43311878876e-05,13221.6777344,0,4.53958448776e-44,0.467812508345,0,0
1.17709071003e-43,3.68416452408,3.68416452408,408.006011963,5.49287615286e-05,13214.2685547,0,3.19500039246e-44,0.468124985695,0,0
1.17709071003e-43,3.68416452408,3.68416452408,408.006011963,5.49287615286e-05,13214.2685547,0,3.19500039246e-44,0.468124985695,0,0
8.12753109308e-44,3.69334244728,3.69334244728,408.645263672,5.05662465002e-05,13206.2246094,0,2.20058963096e-44,0.468437492847,0,0
8.12753109308e-44,3.69334244728,3.69334244728,408.645263672,5.05662465002e-05,13206.2246094,0,2.20058963096e-44,0.468437492847,0,0
5.6051938573e-44,3.70126366615,3.70126366615,409.493591309,3.9345373807e-05,13201.5585938,0,1.51440004357e-44,0.46875,0,0
5.6051938573e-44,3.70126366615,3.70126366615,409.493591309,3.9345373807e-05,13201.5585938,0,1.51440004357e-44,0.46875,0,0
3.92363570011e-44,3.71642613411,3.71642613411,410.649688721,0.000127099337988,13189.1103516,0,1.05575506105e-44,0.469062507153,0,0
3.92363570011e-44,3.71642613411,3.71642613411,410.649688721,0.000127099337988,13189.1103516,0,1.05575506105e-44,0.469062507153,0,0
2.66246708222e-44,3.71932673454,3.71932673454,411.245635986,0.000121687990031,13189.5761719,0,7.15846515309e-45,0.469375014305,0,0
2.66246708222e-44,3.71932673454,3.71932673454,411.245635986,0.000121687990031,13189.5761719,0,7.15846515309e-45,0.469375014305,0,0
1.82168800362e-44,3.73256802559,3.73256802559,412.258331299,2.55736231338e-05,13178.7822266,0,4.88052191181e-45,0.469687491655,0,0
1.82168800362e-44,3.73256802559,3.73256802559,412.258331299,2.55736231338e-05,13178.7822266,0,4.88052191181e-45,0.469687491655,0,0
1.26116861789e-44,3.743704319,3.743704319,413.360534668,4.98872905155e-05,13171.6289062,0,3.36877197136e-45,0.469999998808,0,0
1.26116861789e-44,3.743704319,3.743704319,413.360534668,4.98872905155e-05,13171.6289062,0,3.36877197136e-45,0.469999998808,0,0
8.40779078595e-45,3.75312852859,3.75312852859,414.039794922,4.9204329116e-05,13163.6875,0,2.24020859448e-45,0.47031250596,0,0
8.40779078595e-45,3.75312852859,3.75312852859,414.039794922,4.9204329116e-05,13163.6875,0,2.24020859448e-45,0.47031250596,0,0
5.6051938573e-45,3.76350092888,3.76350092888,414.992095947,1.73522239493e-05,13156.5117188,0,1.48935631031e-45,0.470625013113,0,0
5.6051938573e-45,3.76350092888,3.76350092888,414.992095947,1.73522239493e-05,13156.5117188,0,1.48935631031e-45,0.470625013113,0,0
4.20389539297e-45,3.77676105499,3.77676105499,416.03503418,3.18333768519e-05,13146.0664062,0,1.11309540947e-45,0.470937490463,0,0
4.20389539297e-45,3.77676105499,3.77676105499,416.03503418,3.18333768519e-05,13146.0664062,0,1.11309540947e-45,0.470937490463,0,0
2.80259692865e-45,3.78828644753,3.78828644753,417.056915283,4.54445362266e-05,13137.8847656,0,7.39805969657e-46,0.471249997616,0,0
2.80259692865e-45,3.78828644753,3.78828644753,417.056915283,4.54445362266e-05,13137.8847656,0,7.39805969657e-46,0.471249997616,0,0
1.40129846432e-45,3.7965195179,3.7965195179,417.487640381,0.000125450984342,13129.8271484,0,3.69100819242e-46,0.471562504768,0,0
1.40129846432e-45,3.7965195179,3.7965195179,417.487640381,0.000125450984342,13129.8271484,0,3.69100819242e-46,0.471562504768,0,0
1.40129846432e-45,3.80771374702,3.80771374702,418.890869141,0.000116584233183,13124.9892578,0,3.68015706385e-46,0.471875011921,0,0
1.40129846432e-45,3.80771374702,3.80771374702,418.890869141,0.000116584233183,13124.9892578,0,3.68015706385e-46,0.471875011921,0,0
1.40129846432e-45,3.81766366959,3.81766366959,419.612213135,3.15949582728e-05,13116.796875,0,3.6705655228e-46,0.472187489271,0,0
1.40129846432e-45,3.81766366959,3.81766366959,419.612213135,3.15949582728e-05,13116.796875,0,3.6705655228e-46,0.472187489271,0,0
0,3.82784175873,3.82784175873,420.309295654,5.16951986356e-05,13108.1416016,0,0,0.472499996424,0,0
0,3.82784175873,3.82784175873,420.309295654,5.16951986356e-05,13108.1416016,0,0,0.472499996424,0,0
0,3.84190416336,3.84190416336,421.464996338,6.18321282673e-05,13097.6513672,0,0,0.472812503576,0,0
0,3.84190416336,3.84190416336,421.464996338,6.18321282673e-05,13097.6513672,0,0,0.472812503576,0,0
0,3.84847354889,3.84847354889,422.483947754,2.49348649959e-05,13096.3017578,0,0,0.473125010729,0,0
0,3.84847354889,3.84847354889,422.483947754,2.49348649959e-05,13096.3017578,0,0,0.473125010729,0,0
0,3.86317110062,3.86317110062,423.345092773,2.63023503067e-05,13082.8496094,0,0,0.473437488079,0,0
0,3.86317110062,3.86317110062,423.345092773,2.63023503067e-05,13082.8496094,0,0,0.473437488079,0,0
0,3.86926841736,3.86926841736,424.102874756,9.99781259452e-05,13080.2314453,0,0,0.473749995232,0,0
0,3.86926841736,3.86926841736,424.102874756,9.99781259452e-05,13080.2314453,0,0,0.473749995232,0,0
0,3.88548517227,3.88548517227,425.534301758,0.000147335143993,13069.0078125,0,0,0.474062502384,0,0
0,3.88548517227,3.88548517227,425.534301758,0.000147335143993,13069.0078125,0,0,0.474062502384,0,0
0,3.89363455772,3.89363455772,426.071868896,8.28916527098e-05,13062.0595703,0,0,0.474375009537,0,0
0,3.89363455772,3.89363455772,426.071868896,8.28916527098e-05,13062.0595703,0,0,0.474375009537,0,0
0,3.90262103081,3.90262103081,426.871032715,9.24523046706e-05,13055.9257812,0,0,0.474687486887,0,0
0,3.90262103081,3.90262103081,426.871032715,9.24523046706e-05,13055.9257812,0,0,0.474687486887,0,0
0,3.92155456543,3.92155456543,428.4375,0.000202411480132,13042.203125,0,0,0.47499999404,0,0
0,3.92155456543,3.92155456543,428.4375,0.000202411480132,13042.203125,0,0,0.47499999404,0,0
0,3.92678546906,3.92678546906,428.994750977,0.000126115381136,13039.3291016,0,0,0.475312501192,0,0
0,3.92678546906,3.92678546906,428.994750977,0.000126115381136,13039.3291016,0,0,0.475312501192,0,0
0,3.93615889549,3.93615889549,429.935760498,7.67733290559e-05,13033.7734375,0,0,0.475625008345,0,0
0,3.93615889549,3.93615889549,429.935760498,7.67733290559e-05,13033.7734375,0,0,0.475625008345,0,0
0,3.95408582687,3.95408582687,431.636993408,0.000231944941333,13022.4775391,0,0,0.475937485695,0,0
0,3.95408582687,3.95408582687,431.636993408,0.000231944941333,13022.4775391,0,0,0.475937485695,0,0
0,3.95870614052,3.95870614052,431.563171387,0.000156515874551,13015.8808594,0,0,0.476249992847,0,0
0,3.95870614052,3.95870614052,431.563171387,0.000156515874551,13015.8808594,0,0,0.476249992847,0,0
0,3.96002244949,3.96002244949,432.11907959,0.00127377302852,13018.1640625,0,0,0.4765625,0,0
0,3.96002244949,3.96002244949,432.11907959,0.00127377302852,13018.1640625,0,0,0.4765625,0,0
0,3.96067929268,3.96067929268,428.938781738,0.0357089862227,12994.2919922,0,0,0.476875007153,0,0
0,3.96067929268,3.96067929268,428.938781738,0.0357089862227,12994.2919922,0,0,0.476875007153,0,0
0,3.19388699532,3.19388699532,309.336212158,0.0152571499348,13093.4580078,0,0,0.477187514305,0,0
0,3.19388699532,3.19388699532,309.336212158,0.0152571499348,13093.4580078,0,0,0.477187514305,0,0
0,1.71624386311,1.71624386311,80.7720565796,0.233439728618,12136.0185547,0,0,0.477499991655,0,0
0,1.71624386311,1.71624386311,80.7720565796,0.233439728618,12136.0185547,0,0,0.477499991655,0,0
0,1.10549640656,1.10549640656,5.12805747986,0.602062344551,5832.36914062,0,0,0.477812498808,0,0
0,1.10549640656,1.10549640656,5.12805747986,0.602062344551,5832.36914062,0,0,0.477812498808,0,0
0,1.00427103043,1.00427103043,0.0315445065498,0.867125570774,-9527.65625,0,0,0.47812500596,0,0
0,1.00427103043,1.00427103043,0.0315445065498,0.867125570774,-9527.65625,0,0,0.47812500596,0,0
0,1.00003039837,1.00003039837,0.0100029064342,0.0617151483893,-13083.3339844,0,0,0.478437513113,0,0
0,1.00003039837,1.00003039837,0.0100029064342,0.0617151483893,-13083.3339844,0,0,0.478437513113,0,0
0,1,1,0.0100000007078,3.8567144145e-08,-13084.0810547,0,0,0.478749990463,0,0
0,1,1,0.0100000007078,3.8567144145e-08,-13084.0810547,0,0,0.478749990463,0,0
0,1,1,0.00999999977648,5.00441464798e-16,-13084.0810547,0,0,0.479062497616,0,0
0,1,1,0.00999999977648,5.00441464798e-16,-13084.0810547,0,0,0.479062497616,0,0
0,1,1,0.00999999977648,7.76431385606e-21,-13084.0810547,0,0,0.479375004768,0,0
0,1,1,0.00999999977648,7.76431385606e-21,-13084.0810547,0,0,0.479375004768,0,0
0,1,1,0.00999999977648,1.54698815935e-25,-13084.0810547,0,0,0.479687511921,0,0
0,1,1,0.00999999977648,1.54698815935e-25,-13084.0810547,0,0,0.479687511921,0,0
0,1,1,0.00999999977648,2.38144728372e-29,-13084.0810547,0,0,0.479999989271,0,0
0,1,1,0.00999999977648,2.38144728372e-29,-13084.0810547,0,0,0.479999989271,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.480312496424,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.480312496424,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.480625003576,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.480625003576,0,0
0,1,1,0.00999999977648,2.83890633055e-34,-13084.0810547,0,0,0.480937510729,0,0
0,1,1,0.00999999977648,2.83890633055e-34,-13084.0810547,0,0,0.480937510729,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.481249988079,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.481249988079,0,0
0,1,1,0.00999999977648,4.20158139676e-34,-13084.0810547,0,0,0.481562495232,0,0
0,1,1,0.00999999977648,4.20158139676e-34,-13084.0810547,0,0,0.481562495232,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.481875002384,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.481875002384,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.482187509537,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.482187509537,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.482499986887,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.482499986887,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.48281249404,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.48281249404,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.483125001192,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.483125001192,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.483437508345,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.483437508345,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.483749985695,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.483749985695,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.484062492847,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.484062492847,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.484375,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.484375,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.484687507153,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.484687507153,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.485000014305,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.485000014305,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.485312491655,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.485312491655,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.485624998808,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.485624998808,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.48593750596,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.48593750596,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.486250013113,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.486250013113,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.486562490463,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.486562490463,0,0
0,1,1,0.00999999977648,1.13556255518e-35,-13084.0810547,0,0,0.486874997616,0,0
0,1,1,0.00999999977648,1.13556255518e-35,-13084.0810547,0,0,0.486874997616,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.487187504768,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.487187504768,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.487500011921,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.487500011921,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.487812489271,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.487812489271,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.488124996424,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.488124996424,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.488437503576,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.488437503576,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.488750010729,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.488750010729,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.489062488079,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.489062488079,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.489374995232,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.489374995232,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.489687502384,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.489687502384,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.490000009537,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.490000009537,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.490312486887,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.490312486887,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.49062499404,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.49062499404,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.490937501192,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.490937501192,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.491250008345,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.491250008345,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.491562485695,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.491562485695,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.491874992847,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.491874992847,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.4921875,0,0
0,1,1,0.00999999977648,2.90704014125e-33,-13084.0810547,0,0,0.4921875,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.492500007153,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.492500007153,0,0
0,1,1,0.00999999977648,7.55149105507e-33,-13084.0810547,0,0,0.492812514305,0,0
0,1,1,0.00999999977648,7.55149105507e-33,-13084.0810547,0,0,0.492812514305,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.493124991655,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.493124991655,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.493437498808,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.493437498808,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.49375000596,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.49375000596,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.494062513113,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.494062513113,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.494374990463,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.494374990463,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.494687497616,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.494687497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495000004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495000004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495312511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495312511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495624989271,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495624989271,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495937496424,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.495937496424,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.496250003576,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.496250003576,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.496562510729,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.496562510729,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.496874988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.496874988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.497187495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.497187495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.497500002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.497500002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.497812509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.497812509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.498124986887,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.498124986887,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.49843749404,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.49843749404,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.498750001192,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.498750001192,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.499062508345,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.499062508345,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.499374985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.499374985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.499687492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.499687492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.500312507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.500312507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.500625014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.500625014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.500937521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.500937521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.50125002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.50125002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.501562476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.501562476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.501874983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.501874983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.502187490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.502187490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.502499997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.502499997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.502812504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.502812504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.503125011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.503125011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.503437519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.503437519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.503750026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.503750026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504062473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504062473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504374980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504374980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504687488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504687488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504999995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.504999995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.505312502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.505312502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.505625009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.505625009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.505937516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.505937516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.506250023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.506250023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.50656247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.50656247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.506874978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.506874978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.507187485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.507187485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.507499992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.507499992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5078125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5078125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.508125007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.508125007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.508437514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.508437514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.508750021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.508750021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.50906252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.50906252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.509374976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.509374976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.509687483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.509687483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.509999990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.509999990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.510312497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.510312497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.510625004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.510625004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.510937511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.510937511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.511250019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.511250019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.511562526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.511562526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.511874973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.511874973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.512187480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.512187480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.512499988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.512499988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.512812495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.512812495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.513125002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.513125002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.513437509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.513437509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.513750016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.513750016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.514062523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.514062523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.51437497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.51437497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.514687478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.514687478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.514999985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.514999985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.515312492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.515312492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.515625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.515625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.515937507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.515937507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.516250014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.516250014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.516562521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.516562521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.51687502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.51687502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.517187476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.517187476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.517499983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.517499983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.517812490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.517812490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.518124997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.518124997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.518437504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.518437504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.518750011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.518750011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519062519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519062519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519375026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519375026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519687473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519687473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519999980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.519999980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.520312488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.520312488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.520624995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.520624995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.520937502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.520937502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.521250009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.521250009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.521562516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.521562516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.521875023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.521875023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.52218747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.52218747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.522499978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.522499978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.522812485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.522812485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.523124992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.523124992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5234375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5234375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.523750007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.523750007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.524062514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.524062514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.524375021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.524375021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.52468752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.52468752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.524999976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.524999976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.525312483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.525312483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.525624990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.525624990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.525937497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.525937497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.526250004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.526250004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.526562511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.526562511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.526875019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.526875019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.527187526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.527187526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.527499973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.527499973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.527812480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.527812480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.528124988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.528124988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.528437495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.528437495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.528750002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.528750002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.529062509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.529062509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.529375016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.529375016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.529687523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.529687523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.52999997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.52999997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.530312478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.530312478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.530624985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.530624985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.530937492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.530937492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.53125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.53125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.531562507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.531562507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.531875014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.531875014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.532187521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.532187521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.53250002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.53250002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.532812476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.532812476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.533124983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.533124983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.533437490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.533437490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.533749997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.533749997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.534062504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.534062504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.534375011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.534375011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.534687519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.534687519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535000026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535000026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535312473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535312473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535624980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535624980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535937488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.535937488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.536249995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.536249995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.536562502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.536562502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.536875009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.536875009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.537187516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.537187516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.537500023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.537500023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.53781247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.53781247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.538124978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.538124978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.538437485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.538437485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.538749992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.538749992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5390625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5390625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.539375007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.539375007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.539687514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.539687514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.540000021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.540000021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.54031252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.54031252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.540624976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.540624976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.540937483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.540937483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.541249990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.541249990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.541562497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.541562497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.541875004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.541875004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.542187511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.542187511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.542500019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.542500019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.542812526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.542812526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.543124973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.543124973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.543437480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.543437480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.543749988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.543749988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.544062495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.544062495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.544375002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.544375002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.544687509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.544687509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.545000016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.545000016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.545312523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.545312523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.54562497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.54562497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.545937478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.545937478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.546249985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.546249985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.546562492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.546562492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.546875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.546875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.547187507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.547187507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.547500014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.547500014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.547812521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.547812521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.54812502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.54812502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.548437476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.548437476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.548749983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.548749983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.549062490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.549062490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.549374997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.549374997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.549687504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.549687504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550000011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550000011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550312519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550312519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550625026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550625026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550937473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.550937473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.551249980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.551249980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.551562488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.551562488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.551874995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.551874995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.552187502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.552187502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.552500009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.552500009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.552812516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.552812516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.553125023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.553125023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.55343747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.55343747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.553749978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.553749978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.554062485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.554062485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.554374992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.554374992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5546875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5546875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.555000007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.555000007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.555312514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.555312514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.555625021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.555625021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.55593752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.55593752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.556249976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.556249976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.556562483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.556562483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.556874990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.556874990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.557187497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.557187497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.557500004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.557500004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.557812511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.557812511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.558125019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.558125019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.558437526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.558437526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.558749973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.558749973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.559062480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.559062480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.559374988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.559374988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.559687495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.559687495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560000002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560000002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560312509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560312509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560625016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560625016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560937523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.560937523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.56124997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.56124997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.561562478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.561562478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.561874985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.561874985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.562187492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.562187492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.562812507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.562812507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.563125014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.563125014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.563437521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.563437521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.56375002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.56375002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564062476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564062476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564374983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564374983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564687490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564687490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564999997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.564999997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.565312504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.565312504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.565625011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.565625011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.565937519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.565937519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.566250026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.566250026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.566562473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.566562473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.566874980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.566874980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.567187488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.567187488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.567499995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.567499995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.567812502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.567812502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.568125009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.568125009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.568437516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.568437516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.568750023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.568750023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.56906247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.56906247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.569374978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.569374978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.569687485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.569687485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.569999992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.569999992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5703125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5703125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.570625007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.570625007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.570937514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.570937514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.571250021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.571250021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.57156252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.57156252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.571874976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.571874976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.572187483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.572187483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.572499990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.572499990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.572812497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.572812497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.573125004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.573125004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.573437511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.573437511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.573750019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.573750019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574062526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574062526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574374973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574374973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574687480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574687480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574999988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.574999988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.575312495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.575312495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.575625002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.575625002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.575937509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.575937509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.576250016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.576250016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.576562523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.576562523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.57687497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.57687497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.577187478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.577187478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.577499985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.577499985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.577812492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.577812492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.578125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.578125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.578437507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.578437507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.578750014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.578750014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.579062521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.579062521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.57937502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.57937502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.579687476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.579687476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.579999983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.579999983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.580312490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.580312490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.580624997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.580624997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.580937504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.580937504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.581250011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.581250011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.581562519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.581562519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.581875026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.581875026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.582187473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.582187473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.582499980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.582499980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.582812488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.582812488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.583124995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.583124995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.583437502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.583437502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.583750009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.583750009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.584062516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.584062516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.584375023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.584375023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.58468747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.58468747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.584999978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.584999978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.585312485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.585312485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.585624992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.585624992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5859375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.5859375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.586250007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.586250007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.586562514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.586562514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.586875021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.586875021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.58718752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.58718752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.587499976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.587499976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.587812483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.587812483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.588124990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.588124990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.588437497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.588437497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.588750004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.588750004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589062511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589062511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589375019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589375019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589687526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589687526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589999973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.589999973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.590312480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.590312480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.590624988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.590624988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.590937495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.590937495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.591250002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.591250002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.591562509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.591562509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.591875016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.591875016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.592187523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.592187523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.59249997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.59249997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.592812478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.592812478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.593124985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.593124985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.593437492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.593437492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.59375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.59375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.594062507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.594062507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.594375014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.594375014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.594687521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.594687521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.59500002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.59500002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.595312476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.595312476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.595624983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.595624983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.595937490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.595937490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.596249997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.596249997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.596562504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.596562504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.596875011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.596875011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.597187519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.597187519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.597500026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.597500026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.597812473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.597812473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.598124980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.598124980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.598437488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.598437488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.598749995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.598749995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.599062502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.599062502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.599375009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.599375009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.599687516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.599687516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.600000023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.600000023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.60031247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.60031247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.600624978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.600624978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.600937485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.600937485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.601249992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.601249992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6015625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6015625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.601875007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.601875007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.602187514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.602187514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.602500021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.602500021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.60281252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.60281252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.603124976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.603124976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.603437483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.603437483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.603749990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.603749990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.604062497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.604062497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.604375004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.604375004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.604687511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.604687511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605000019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605000019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605312526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605312526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605624973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605624973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605937480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.605937480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.606249988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.606249988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.606562495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.606562495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.606875002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.606875002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.607187509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.607187509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.607500016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.607500016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.607812523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.607812523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.60812497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.60812497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.608437478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.608437478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.608749985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.608749985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.609062492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.609062492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.609375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.609375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.609687507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.609687507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.610000014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.610000014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.610312521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.610312521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.61062502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.61062502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.610937476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.610937476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.611249983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.611249983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.611562490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.611562490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.611874997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.611874997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.612187504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.612187504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.612500011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.612500011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.612812519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.612812519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.613125026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.613125026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.613437473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.613437473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.613749980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.613749980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.614062488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.614062488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.614374995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.614374995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.614687502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.614687502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.615000009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.615000009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.615312516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.615312516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.615625023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.615625023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.61593747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.61593747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.616249978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.616249978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.616562485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.616562485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.616874992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.616874992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6171875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6171875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.617500007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.617500007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.617812514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.617812514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.618125021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.618125021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.61843752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.61843752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.618749976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.618749976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.619062483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.619062483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.619374990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.619374990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.619687497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.619687497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620000004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620000004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620312511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620312511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620625019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620625019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620937526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.620937526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.621249973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.621249973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.621562480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.621562480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.621874988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.621874988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.622187495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.622187495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.622500002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.622500002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.622812509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.622812509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.623125016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.623125016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.623437523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.623437523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.62374997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.62374997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.624062478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.624062478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.624374985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.624374985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.624687492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.624687492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625312507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625312507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625625014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625625014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625937521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.625937521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.62625002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.62625002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.626562476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.626562476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.626874983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.626874983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.627187490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.627187490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.627499997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.627499997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.627812504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.627812504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.628125011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.628125011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.628437519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.628437519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.628750026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.628750026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629062473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629062473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629374980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629374980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629687488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629687488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629999995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.629999995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.630312502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.630312502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.630625009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.630625009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.630937516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.630937516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.631250023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.631250023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.63156247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.63156247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.631874978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.631874978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.632187485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.632187485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.632499992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.632499992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6328125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6328125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.633125007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.633125007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.633437514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.633437514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.633750021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.633750021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.63406252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.63406252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.634374976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.634374976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.634687483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.634687483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.634999990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.634999990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.635312497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.635312497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.635625004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.635625004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.635937511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.635937511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.636250019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.636250019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.636562526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.636562526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.636874973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.636874973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.637187480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.637187480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.637499988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.637499988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.637812495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.637812495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.638125002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.638125002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.638437509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.638437509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.638750016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.638750016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.639062523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.639062523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.63937497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.63937497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.639687478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.639687478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.639999985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.639999985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.640312492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.640312492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.640625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.640625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.640937507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.640937507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.641250014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.641250014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.641562521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.641562521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.64187502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.64187502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.642187476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.642187476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.642499983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.642499983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.642812490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.642812490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.643124997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.643124997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.643437504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.643437504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.643750011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.643750011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644062519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644062519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644375026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644375026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644687473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644687473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644999980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.644999980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.645312488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.645312488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.645624995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.645624995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.645937502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.645937502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.646250009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.646250009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.646562516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.646562516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.646875023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.646875023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.64718747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.64718747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.647499978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.647499978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.647812485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.647812485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.648124992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.648124992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6484375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6484375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.648750007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.648750007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.649062514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.649062514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.649375021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.649375021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.64968752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.64968752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.649999976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.649999976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.650312483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.650312483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.650624990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.650624990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.650937497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.650937497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.651250004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.651250004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.651562511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.651562511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.651875019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.651875019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.652187526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.652187526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.652499973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.652499973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.652812480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.652812480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.653124988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.653124988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.653437495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.653437495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.653750002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.653750002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.654062509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.654062509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.654375016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.654375016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.654687523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.654687523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.65499997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.65499997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.655312478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.655312478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.655624985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.655624985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.655937492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.655937492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.65625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.65625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.656562507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.656562507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.656875014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.656875014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.657187521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.657187521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.65750002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.65750002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.657812476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.657812476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.658124983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.658124983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.658437490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.658437490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.658749997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.658749997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.659062504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.659062504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.659375011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.659375011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.659687519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.659687519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660000026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660000026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660312473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660312473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660624980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660624980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660937488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.660937488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.661249995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.661249995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.661562502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.661562502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.661875009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.661875009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.662187516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.662187516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.662500023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.662500023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.66281247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.66281247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.663124978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.663124978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.663437485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.663437485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.663749992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.663749992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6640625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6640625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.664375007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.664375007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.664687514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.664687514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.665000021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.665000021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.66531252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.66531252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.665624976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.665624976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.665937483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.665937483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.666249990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.666249990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.666562497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.666562497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.666875004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.666875004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.667187511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.667187511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.667500019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.667500019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.667812526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.667812526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.668124973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.668124973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.668437480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.668437480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.668749988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.668749988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.669062495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.669062495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.669375002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.669375002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.669687509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.669687509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.670000016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.670000016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.670312523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.670312523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.67062497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.67062497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.670937478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.670937478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.671249985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.671249985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.671562492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.671562492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.671875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.671875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.672187507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.672187507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.672500014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.672500014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.672812521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.672812521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.67312502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.67312502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.673437476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.673437476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.673749983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.673749983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.674062490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.674062490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.674374997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.674374997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.674687504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.674687504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675000011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675000011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675312519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675312519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675625026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675625026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675937473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.675937473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.676249980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.676249980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.676562488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.676562488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.676874995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.676874995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.677187502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.677187502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.677500009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.677500009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.677812516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.677812516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.678125023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.678125023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.67843747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.67843747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.678749978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.678749978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.679062485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.679062485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.679374992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.679374992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6796875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6796875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.680000007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.680000007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.680312514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.680312514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.680625021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.680625021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.68093752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.68093752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.681249976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.681249976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.681562483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.681562483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.681874990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.681874990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.682187497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.682187497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.682500004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.682500004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.682812511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.682812511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.683125019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.683125019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.683437526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.683437526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.683749973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.683749973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.684062480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.684062480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.684374988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.684374988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.684687495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.684687495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685000002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685000002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685312509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685312509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685625016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685625016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685937523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.685937523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.68624997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.68624997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.686562478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.686562478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.686874985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.686874985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.687187492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.687187492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.687812507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.687812507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.688125014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.688125014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.688437521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.688437521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.68875002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.68875002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689062476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689062476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689374983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689374983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689687490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689687490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689999997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.689999997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.690312504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.690312504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.690625011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.690625011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.690937519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.690937519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.691250026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.691250026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.691562473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.691562473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.691874980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.691874980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.692187488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.692187488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.692499995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.692499995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.692812502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.692812502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.693125009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.693125009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.693437516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.693437516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.693750023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.693750023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.69406247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.69406247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.694374978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.694374978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.694687485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.694687485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.694999992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.694999992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6953125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.6953125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.695625007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.695625007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.695937514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.695937514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.696250021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.696250021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.69656252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.69656252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.696874976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.696874976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.697187483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.697187483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.697499990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.697499990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.697812497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.697812497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.698125004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.698125004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.698437511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.698437511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.698750019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.698750019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699062526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699062526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699374973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699374973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699687480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699687480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699999988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.699999988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.700312495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.700312495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.700625002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.700625002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.700937509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.700937509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.701250016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.701250016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.701562523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.701562523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.70187497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.70187497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.702187478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.702187478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.702499985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.702499985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.702812492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.702812492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.703125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.703125,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.703437507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.703437507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.703750014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.703750014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.704062521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.704062521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.70437502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.70437502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.704687476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.704687476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.704999983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.704999983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.705312490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.705312490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.705624997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.705624997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.705937504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.705937504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.706250011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.706250011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.706562519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.706562519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.706875026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.706875026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.707187473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.707187473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.707499980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.707499980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.707812488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.707812488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.708124995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.708124995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.708437502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.708437502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.708750009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.708750009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.709062516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.709062516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.709375023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.709375023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.70968747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.70968747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.709999978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.709999978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.710312485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.710312485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.710624992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.710624992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.7109375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.7109375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.711250007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.711250007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.711562514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.711562514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.711875021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.711875021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.71218752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.71218752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.712499976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.712499976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.712812483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.712812483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.713124990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.713124990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.713437497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.713437497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.713750004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.713750004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714062511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714062511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714375019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714375019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714687526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714687526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714999973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.714999973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.715312480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.715312480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.715624988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.715624988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.715937495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.715937495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.716250002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.716250002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.716562509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.716562509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.716875016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.716875016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.717187523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.717187523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.71749997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.71749997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.717812478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.717812478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.718124985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.718124985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.718437492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.718437492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.71875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.71875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.719062507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.719062507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.719375014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.719375014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.719687521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.719687521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.72000002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.72000002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.720312476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.720312476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.720624983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.720624983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.720937490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.720937490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.721249997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.721249997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.721562504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.721562504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.721875011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.721875011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.722187519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.722187519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.722500026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.722500026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.722812473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.722812473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.723124980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.723124980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.723437488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.723437488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.723749995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.723749995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.724062502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.724062502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.724375009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.724375009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.724687516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.724687516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.725000023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.725000023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.72531247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.72531247139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.725624978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.725624978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.725937485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.725937485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.726249992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.726249992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.7265625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.7265625,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.726875007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.726875007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.727187514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.727187514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.727500021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.727500021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.72781252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.72781252861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.728124976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.728124976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.728437483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.728437483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.728749990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.728749990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.729062497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.729062497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.729375004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.729375004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.729687511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.729687511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730000019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730000019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730312526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730312526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730624973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730624973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730937480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.730937480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.731249988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.731249988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.731562495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.731562495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.731875002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.731875002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.732187509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.732187509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.732500016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.732500016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.732812523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.732812523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.73312497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.73312497139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.733437478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.733437478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.733749985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.733749985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.734062492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.734062492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.734375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.734375,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.734687507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.734687507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.735000014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.735000014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.735312521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.735312521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.73562502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.73562502861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.735937476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.735937476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.736249983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.736249983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.736562490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.736562490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.736874997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.736874997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.737187504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.737187504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.737500011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.737500011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.737812519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.737812519073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.738125026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.738125026226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.738437473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.738437473774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.738749980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.738749980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.739062488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.739062488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.739374995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.739374995232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.739687502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.739687502384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.740000009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.740000009537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.740312516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.740312516689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.740625023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.740625023842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.74093747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.74093747139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.741249978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.741249978542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.741562485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.741562485695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.741874992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.741874992847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.7421875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.7421875,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.742500007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.742500007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.742812514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.742812514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.743125021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.743125021458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.74343752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.74343752861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.743749976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.743749976158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.744062483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.744062483311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.744374990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.744374990463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.744687497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.744687497616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745000004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745000004768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745312511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745312511921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745625019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745625019073,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745937526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.745937526226,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.746249973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.746249973774,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.746562480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.746562480927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.746874988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.746874988079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.747187495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.747187495232,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.747500002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.747500002384,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.747812509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.747812509537,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.748125016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.748125016689,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.748437523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.748437523842,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.74874997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.74874997139,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.749062478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.749062478542,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.749374985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.749374985695,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.749687492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.749687492847,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.75,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.75,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.750312507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.750312507153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.750625014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.750625014305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.750937521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.750937521458,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.75125002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.75125002861,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.751562476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.751562476158,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.751874983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.751874983311,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.752187490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.752187490463,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.752499997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.752499997616,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.752812504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.752812504768,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.753125011921,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.753125011921,0,0
0,1,1,0.00999999977648,5.6051938573e-45,-13084.0810547,0,0,0.753437519073,0,0
0,1,1,0.00999999977648,5.6051938573e-45,-13084.0810547,0,0,0.753437519073,0,0
0,1,1,0.00999999977648,1.62438517985e-41,-13084.0810547,0,0,0.753750026226,0,0
0,1,1,0.00999999977648,1.62438517985e-41,-13084.0810547,0,0,0.753750026226,0,0
0,1,1,0.00999999977648,1.10894780779e-38,-13084.0810547,0,0,0.754062473774,0,0
0,1,1,0.00999999977648,1.10894780779e-38,-13084.0810547,0,0,0.754062473774,0,0
0,1,1,0.00999999977648,2.27112511035e-35,-13084.0810547,0,0,0.754374980927,0,0
0,1,1,0.00999999977648,2.27112511035e-35,-13084.0810547,0,0,0.754374980927,0,0
0,1,1,0.00999999977648,6.97689633901e-32,-13084.0810547,0,0,0.754687488079,0,0
0,1,1,0.00999999977648,6.97689633901e-32,-13084.0810547,0,0,0.754687488079,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.754999995232,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.754999995232,0,0
0,1,1,0.00999999977648,5.04780416788e-33,-13084.0810547,0,0,0.755312502384,0,0
0,1,1,0.00999999977648,5.04780416788e-33,-13084.0810547,0,0,0.755312502384,0,0
0,1,1,0.00999999977648,5.74878561208e-33,-13084.0810547,0,0,0.755625009537,0,0
0,1,1,0.00999999977648,5.74878561208e-33,-13084.0810547,0,0,0.755625009537,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.755937516689,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.755937516689,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.756250023842,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.756250023842,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.75656247139,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.75656247139,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.756874978542,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.756874978542,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.757187485695,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.757187485695,0,0
0,1,1,0.00999999977648,4.45140535405e-33,-13084.0810547,0,0,0.757499992847,0,0
0,1,1,0.00999999977648,4.45140535405e-33,-13084.0810547,0,0,0.757499992847,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.7578125,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.7578125,0,0
0,1,1,0.00999999977648,2.90704014125e-32,-13084.0810547,0,0,0.758125007153,0,0
0,1,1,0.00999999977648,2.90704014125e-32,-13084.0810547,0,0,0.758125007153,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.758437514305,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.758437514305,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.758750021458,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.758750021458,0,0
0,1,1,0.00999999977648,8.72112042376e-33,-13084.0810547,0,0,0.75906252861,0,0
0,1,1,0.00999999977648,8.72112042376e-33,-13084.0810547,0,0,0.75906252861,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.759374976158,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.759374976158,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.759687483311,0,0
0,1,1,0.00999999977648,3.4884481695e-32,-13084.0810547,0,0,0.759687483311,0,0
0,1,1,0.00999999977648,6.3245320922e-33,-13084.0810547,0,0,0.759999990463,0,0
0,1,1,0.00999999977648,6.3245320922e-33,-13084.0810547,0,0,0.759999990463,0,0
0,1,1,0.00999999977648,9.5444036063e-33,-13084.0810547,0,0,0.760312497616,0,0
0,1,1,0.00999999977648,9.5444036063e-33,-13084.0810547,0,0,0.760312497616,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.760625004768,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.760625004768,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.760937511921,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.760937511921,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.761250019073,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.761250019073,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.761562526226,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.761562526226,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.761874973774,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.761874973774,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.762187480927,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.762187480927,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.762499988079,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.762499988079,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.762812495232,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.762812495232,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.763125002384,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.763125002384,0,0
0,1,1,0.00999999977648,1.37380474775e-33,-13084.0810547,0,0,0.763437509537,0,0
0,1,1,0.00999999977648,1.37380474775e-33,-13084.0810547,0,0,0.763437509537,0,0
0,1,1,0.00999999977648,2.06104604052e-33,-13084.0810547,0,0,0.763750016689,0,0
0,1,1,0.00999999977648,2.06104604052e-33,-13084.0810547,0,0,0.763750016689,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.764062523842,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.764062523842,0,0
0,1,1,0.00999999977648,2.40171477263e-33,-13084.0810547,0,0,0.76437497139,0,0
0,1,1,0.00999999977648,2.40171477263e-33,-13084.0810547,0,0,0.76437497139,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.764687478542,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.764687478542,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.764999985695,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.764999985695,0,0
0,1,1,0.00999999977648,4.71258486227e-34,-13084.0810547,0,0,0.765312492847,0,0
0,1,1,0.00999999977648,4.71258486227e-34,-13084.0810547,0,0,0.765312492847,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.765625,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.765625,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.765937507153,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.765937507153,0,0
0,1,1,0.00999999977648,5.2008766749e-33,-13084.0810547,0,0,0.766250014305,0,0
0,1,1,0.00999999977648,5.2008766749e-33,-13084.0810547,0,0,0.766250014305,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.766562521458,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.766562521458,0,0
0,1,1,0.00999999977648,2.01562346943e-33,-13084.0810547,0,0,0.76687502861,0,0
0,1,1,0.00999999977648,2.01562346943e-33,-13084.0810547,0,0,0.76687502861,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.767187476158,0,0
0,1,1,0.00999999977648,1.74422408475e-32,-13084.0810547,0,0,0.767187476158,0,0
0,1,1,0.00999999977648,2.78353443956e-33,-13084.0810547,0,0,0.767499983311,0,0
0,1,1,0.00999999977648,2.78353443956e-33,-13084.0810547,0,0,0.767499983311,0,0
0,1,1,0.00999999977648,5.58097130387e-33,-13084.0810547,0,0,0.767812490463,0,0
0,1,1,0.00999999977648,5.58097130387e-33,-13084.0810547,0,0,0.767812490463,0,0
0,1,1,0.00999999977648,2.1064686116e-33,-13084.0810547,0,0,0.768124997616,0,0
0,1,1,0.00999999977648,2.1064686116e-33,-13084.0810547,0,0,0.768124997616,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.768437504768,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.768437504768,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.768750011921,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.768750011921,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.769062519073,0,0
0,1,1,0.00999999977648,2.325632113e-32,-13084.0810547,0,0,0.769062519073,0,0
0,1,1,0.00999999977648,3.14976650039e-33,-13084.0810547,0,0,0.769375026226,0,0
0,1,1,0.00999999977648,3.14976650039e-33,-13084.0810547,0,0,0.769375026226,0,0
0,1,1,0.00999999977648,8.72112042376e-33,-13084.0810547,0,0,0.769687473774,0,0
0,1,1,0.00999999977648,8.72112042376e-33,-13084.0810547,0,0,0.769687473774,0,0
0,1,1,0.00999999977648,6.37050567626e-33,-13084.0810547,0,0,0.769999980927,0,0
0,1,1,0.00999999977648,6.37050567626e-33,-13084.0810547,0,0,0.769999980927,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.770312488079,0,0
0,1,1,0.00999999977648,0,-13084.0810547,0,0,0.770312488079,0,0
0,1,1,0.00999999977648,8.72112042376e-33,-13084.0810547,0,0,0.770624995232,0,0
0,1,1,0.00999999977648,8.72112042376e-33,-13084.0810547,0,0,0.770624995232,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.770937502384,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.770937502384,0,0
0,1,1,0.00999999977648,1.8254169122e-33,-13084.0810547,0,0,0.771250009537,0,0
0,1,1,0.00999999977648,1.8254169122e-33,-13084.0810547,0,0,0.771250009537,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.771562516689,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.771562516689,0,0
0,1,1,0.00999999977648,1.38973884918e-33,-13084.0810547,0,0,0.771875023842,0,0
0,1,1,0.00999999977648,1.38973884918e-33,-13084.0810547,0,0,0.771875023842,0,0
0,1,1,0.00999999977648,8.36856928047e-34,-13084.0810547,0,0,0.77218747139,0,0
0,1,1,0.00999999977648,8.36856928047e-34,-13084.0810547,0,0,0.77218747139,0,0
0,1,1,0.00999999977648,2.27237274149e-33,-13084.0810547,0,0,0.772499978542,0,0
0,1,1,0.00999999977648,2.27237274149e-33,-13084.0810547,0,0,0.772499978542,0,0
0,1,1,0.00999999977648,3.05750213246e-33,-13084.0810547,0,0,0.772812485695,0,0
0,1,1,0.00999999977648,3.05750213246e-33,-13084.0810547,0,0,0.772812485695,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.773124992847,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.773124992847,0,0
0,1,1,0.00999999977648,1.78283315997e-33,-13084.0810547,0,0,0.7734375,0,0
0,1,1,0.00999999977648,1.78283315997e-33,-13084.0810547,0,0,0.7734375,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.773750007153,0,0
0,1,1,0.00999999977648,5.81408028251e-33,-13084.0810547,0,0,0.773750007153,0,0
0,1,1,0.00999999977648,3.56504514465e-33,-13084.0810547,0,0,0.774062514305,0,0
0,1,1,0.00999999977648,3.56504514465e-33,-13084.0810547,0,0,0.774062514305,0,0
0,1,1,0.00999999977648,1.87394517609e-33,-13084.0810547,0,0,0.774375021458,0,0
0,1,1,0.00999999977648,1.87394517609e-33,-13084.0810547,0,0,0.774375021458,0,0
0,1,1,0.00999999977648,4.86842777071e-33,-13084.0810547,0,0,0.77468752861,0,0
0,1,1,0.00999999977648,4.86842777071e-33,-13084.0810547,0,0,0.77468752861,0,0
0,1,1,0.00999999977648,1.53300947819e-33,-13084.0810547,0,0,0.774999976158,0,0
0,1,1,0.00999999977648,1.53300947819e-33,-13084.0810547,0,0,0.774999976158,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.775312483311,0,0
0,1,1,0.00999999977648,1.1628160565e-32,-13084.0810547,0,0,0.775312483311,0,0
0,1,1,0.00999999977648,4.5308944861e-33,-13084.0810547,0,0,0.775624990463,0,0
0,1,1,0.00999999977648,4.5308944861e-33,-13084.0810547,0,0,0.775624990463,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.775937497616,0,0
0,1,1,0.00999999977648,4.65126422601e-32,-13084.0810547,0,0,0.775937497616,0,0
0,1,1,0.00999999977648,5.95361820929e-30,-13084.0810547,0,0,0.776250004768,0,0
0,1,1,0.00999999977648,5.95361820929e-30,-13084.0810547,0,0,0.776250004768,0,0
0,1,1,0.00999999977648,1.78608546279e-29,-13084.0810547,0,0,0.776562511921,0,0
0,1,1,0.00999999977648,1.78608546279e-29,-13084.0810547,0,0,0.776562511921,0,0
0,1,1,0.00999999977648,3.02508593402e-23,-13084.0810547,0,0,0.776875019073,0,0
0,1,1,0.00999999977648,3.02508593402e-23,-13084.0810547,0,0,0.776875019073,0,0
1.82168800362e-44,1,1,0.00999999977648,3.95707089564e-21,-13084.0810547,0,1.82168800362e-44,0.777187526226,0,0
1.82168800362e-44,1,1,0.00999999977648,3.95707089564e-21,-13084.0810547,0,1.82168800362e-44,0.777187526226,0,0
1.63097128263e-40,1,1,0.00999999977648,5.0484651258e-16,-13084.0810547,0,1.63097128263e-40,0.777499973774,0,0
1.63097128263e-40,1,1,0.00999999977648,5.0484651258e-16,-13084.0810547,0,1.63097128263e-40,0.777499973774,0,0
1.54972794372e-36,1,1,0.00999999977648,1.39769543595e-13,-13084.0810547,0,1.54972794372e-36,0.777812480927,0,0
1.54972794372e-36,1,1,0.00999999977648,1.39769543595e-13,-13084.0810547,0,1.54972794372e-36,0.777812480927,0,0
1.44728554246e-32,1,1,0.0100000007078,6.67159127943e-08,-13084.0810547,0,1.44728554246e-32,0.778124988079,0,0
1.44728554246e-32,1,1,0.0100000007078,6.67159127943e-08,-13084.0810547,0,1.44728554246e-32,0.778124988079,0,0
1.28763751999e-28,1.0000218153,1.0000218153,0.0100007429719,0.00495396787301,-13083.9628906,0,1.28760943041e-28,0.778437495232,0,0
1.28763751999e-28,1.0000218153,1.0000218153,0.0100007429719,0.00495396787301,-13083.9628906,0,1.28760943041e-28,0.778437495232,0,0
1.04242505763e-24,1.00201487541,1.00201487541,0.010555844754,0.533054709435,-12926.0292969,0,1.04032892446e-24,0.778750002384,0,0
1.04242505763e-24,1.00201487541,1.00201487541,0.010555844754,0.533054709435,-12926.0292969,0,1.04032892446e-24,0.778750002384,0,0
2.08798036898e-21,1.0483341217,1.0483341217,0.154302552342,0.614330768585,-4805.53417969,0,1.99171268563e-21,0.779062509537,0,0
2.08798036898e-21,1.0483341217,1.0483341217,0.154302552342,0.614330768585,-4805.53417969,0,1.99171268563e-21,0.779062509537,0,0
4.13096065861e-19,1.3631002903,1.3631002903,3.16781592369,0.30093061924,3244.15869141,0,3.03056252574e-19,0.779375016689,0,0
4.13096065861e-19,1.3631002903,1.3631002903,3.16781592369,0.30093061924,3244.15869141,0,3.03056252574e-19,0.779375016689,0,0
1.76540145423e-17,2.42490553856,2.42490553856,21.2194461823,0.0416673310101,6177.17333984,0,7.28028958718e-18,0.779687523842,0,0
1.76540145423e-17,2.42490553856,2.42490553856,21.2194461823,0.0416673310101,6177.17333984,0,7.28028958718e-18,0.779687523842,0,0
7.85874587659e-17,3.84899449348,3.84899449348,44.7005195618,0.0483542270958,6098.79052734,0,2.0417659443e-17,0.77999997139,0,0
7.85874587659e-17,3.84899449348,3.84899449348,44.7005195618,0.0483542270958,6098.79052734,0,2.0417659443e-17,0.77999997139,0,0
1.15096822106e-16,3.98773241043,3.98773241043,47.5555229187,0.00598294846714,6107.76074219,0,2.88627245412e-17,0.780312478542,0,0
1.15096822106e-16,3.98773241043,3.98773241043,47.5555229187,0.00598294846714,6107.76074219,0,2.88627245412e-17,0.780312478542,0,0
1.49221357566e-16,3.98726558685,3.98726558685,47.5729598999,8.41848668642e-05,6109.51074219,0,3.74244841022e-17,0.780624985695,0,0
1.49221357566e-16,3.98726558685,3.98726558685,47.5729598999,8.41848668642e-05,6109.51074219,0,3.74244841022e-17,0.780624985695,0,0
2.43526710426e-16,3.99129581451,3.99129581451,47.6547889709,2.22187227337e-05,6109.61767578,0,6.10144478744e-17,0.780937492847,0,0
2.43526710426e-16,3.99129581451,3.99129581451,47.6547889709,2.22187227337e-05,6109.61767578,0,6.10144478744e-17,0.780937492847,0,0
3.57046277775e-16,3.99508309364,3.99508309364,47.7299804688,0.000161719595781,6109.60351562,0,8.93714271785e-17,0.78125,0,0
3.57046277775e-16,3.99508309364,3.99508309364,47.7299804688,0.000161719595781,6109.60351562,0,8.93714271785e-17,0.78125,0,0
5.02743965046e-16,3.99436068535,3.99436068535,47.7123413086,3.36086372954e-06,6109.39111328,0,1.25863437143e-16,0.781562507153,0,0
5.02743965046e-16,3.99436068535,3.99436068535,47.7123413086,3.36086372954e-06,6109.39111328,0,1.25863437143e-16,0.781562507153,0,0
6.51938495491e-16,3.99390554428,3.99390554428,47.7038612366,1.05333856482e-05,6109.4296875,0,1.63233328446e-16,0.781875014305,0,0
6.51938495491e-16,3.99390554428,3.99390554428,47.7038612366,1.05333856482e-05,6109.4296875,0,1.63233328446e-16,0.781875014305,0,0
9.67570817846e-16,3.99383759499,3.99383759499,47.7133369446,1.89782585949e-05,6110.13623047,0,2.42265939672e-16,0.782187521458,0,0
9.67570817846e-16,3.99383759499,3.99383759499,47.7133369446,1.89782585949e-05,6110.13623047,0,2.42265939672e-16,0.782187521458,0,0
1.31786192846e-15,3.99391388893,3.99391388893,47.7107467651,4.26077917837e-07,6109.86816406,0,3.29967536884e-16,0.78250002861,0,0
1.31786192846e-15,3.99391388893,3.99391388893,47.7107467651,4.26077917837e-07,6109.86816406,0,3.29967536884e-16,0.78250002861,0,0
1.98564851627e-15,3.99356389046,3.99356389046,47.7103309631,6.90359138389e-06,6110.29638672,0,4.97212157045e-16,0.782812476158,0,0
1.98564851627e-15,3.99356389046,3.99356389046,47.7103309631,6.90359138389e-06,6110.29638672,0,4.97212157045e-16,0.782812476158,0,0
2.42880916625e-15,3.9932012558,3.9932012558,47.7032432556,3.09061056214e-06,6110.3046875,0,6.08236101981e-16,0.783124983311,0,0
2.42880916625e-15,3.9932012558,3.9932012558,47.7032432556,3.09061056214e-06,6110.3046875,0,6.08236101981e-16,0.783124983311,0,0
3.64090547872e-15,3.99344277382,3.99344277382,47.7101020813,7.45311763239e-06,6110.43847656,0,9.11720959817e-16,0.783437490463,0,0
3.64090547872e-15,3.99344277382,3.99344277382,47.7101020813,7.45311763239e-06,6110.43847656,0,9.11720959817e-16,0.783437490463,0,0
5.32597715388e-15,3.99304366112,3.99304366112,47.7031440735,4.22976381742e-06,6110.50341797,0,1.33381390385e-15,0.783749997616,0,0
5.32597715388e-15,3.99304366112,3.99304366112,47.7031440735,4.22976381742e-06,6110.50341797,0,1.33381390385e-15,0.783749997616,0,0
7.14999907832e-15,3.99278283119,3.99278283119,47.7004928589,6.44146575723e-06,6110.66943359,0,1.79073077115e-15,0.784062504768,0,0
7.14999907832e-15,3.99278283119,3.99278283119,47.7004928589,6.44146575723e-06,6110.66943359,0,1.79073077115e-15,0.784062504768,0,0
1.01839770747e-14,3.9931435585,3.9931435585,47.7042770386,4.53309394288e-06,6110.44726562,0,2.55036587729e-15,0.784375011921,0,0
1.01839770747e-14,3.9931435585,3.9931435585,47.7042770386,4.53309394288e-06,6110.44726562,0,2.55036587729e-15,0.784375011921,0,0
1.50910117329e-14,3.99321699142,3.99321699142,47.7032012939,1.04261716842e-05,6110.28173828,0,3.77916145436e-15,0.784687519073,0,0
1.50910117329e-14,3.99321699142,3.99321699142,47.7032012939,1.04261716842e-05,6110.28173828,0,3.77916145436e-15,0.784687519073,0,0
2.12516737877e-14,3.9932308197,3.9932308197,47.6979408264,1.17763738672e-05,6109.92041016,0,5.32192471391e-15,0.785000026226,0,0
2.12516737877e-14,3.9932308197,3.9932308197,47.6979408264,1.17763738672e-05,6109.92041016,0,5.32192471391e-15,0.785000026226,0,0
3.05332575358e-14,3.99366593361,3.99366593361,47.7000694275,2.61472962393e-07,6109.49316406,0,7.64542103506e-15,0.785312473774,0,0
3.05332575358e-14,3.99366593361,3.99366593361,47.7000694275,2.61472962393e-07,6109.49316406,0,7.64542103506e-15,0.785312473774,0,0
4.31550039031e-14,3.99403882027,3.99403882027,47.7003097534,2.40048757405e-06,6109.02441406,0,1.0804853394e-14,0.785624980927,0,0
4.31550039031e-14,3.99403882027,3.99403882027,47.7003097534,2.40048757405e-06,6109.02441406,0,1.0804853394e-14,0.785624980927,0,0
6.13622108854e-14,3.99394869804,3.99394869804,47.6971321106,2.86984550257e-06,6108.93359375,0,1.53637954627e-14,0.785937488079,0,0
6.13622108854e-14,3.99394869804,3.99394869804,47.6971321106,2.86984550257e-06,6108.93359375,0,1.53637954627e-14,0.785937488079,0,0
8.68113699958e-14,3.99364066124,3.99364066124,47.6933364868,1.8833136437e-06,6109.08642578,4.50972592603e-13,2.17374013737e-14,0.786249995232,0,0
8.68113699958e-14,3.99364066124,3.99364066124,47.6933364868,1.8833136437e-06,6109.08642578,4.50972592603e-13,2.17374013737e-14,0.786249995232,0,0
1.30200185485e-13,3.993486166,3.993486166,47.6966285706,3.9697365537e-06,6109.50292969,2.70305999805e-12,3.26031392306e-14,0.786562502384,0,0
1.30200185485e-13,3.993486166,3.993486166,47.6966285706,3.9697365537e-06,6109.50292969,2.70305999805e-12,3.26031392306e-14,0.786562502384,0,0
1.87302566035e-13,3.99291610718,3.99291610718,47.6973991394,6.33944125639e-07,6110.29443359,4.99866814607e-12,4.69087155872e-14,0.786875009537,0,0
1.87302566035e-13,3.99291610718,3.99291610718,47.6973991394,6.33944125639e-07,6110.29443359,4.99866814607e-12,4.69087155872e-14,0.786875009537,0,0
2.62956133647e-13,3.99216771126,3.99216771126,47.6935348511,3.50908908331e-06,6111.01513672,8.22741874629e-12,6.58680077256e-14,0.787187516689,0,0
2.62956133647e-13,3.99216771126,3.99216771126,47.6935348511,3.50908908331e-06,6111.01513672,8.22741874629e-12,6.58680077256e-14,0.787187516689,0,0
3.65437497971e-13,3.9918513298,3.9918513298,47.692691803,1.19536514376e-06,6111.37158203,1.3262280163e-11,9.15458687658e-14,0.787500023842,0,0
3.65437497971e-13,3.9918513298,3.9918513298,47.692691803,1.19536514376e-06,6111.37158203,1.3262280163e-11,9.15458687658e-14,0.787500023842,0,0
5.11855802968e-13,3.99162745476,3.99162745476,47.6943740845,2.34175172409e-06,6111.77246094,2.07693862109e-11,1.28232358548e-13,0.78781247139,0,0
5.11855802968e-13,3.99162745476,3.99162745476,47.6943740845,2.34175172409e-06,6111.77246094,2.07693862109e-11,1.28232358548e-13,0.78781247139,0,0
7.19847467225e-13,3.99159407616,3.99159407616,47.6931800842,1.73835530859e-06,6111.73828125,3.05059311145e-11,1.80340849668e-13,0.788124978542,0,0
7.19847467225e-13,3.99159407616,3.99159407616,47.6931800842,1.73835530859e-06,6111.73828125,3.05059311145e-11,1.80340849668e-13,0.788124978542,0,0
1.00311241518e-12,3.99125909805,3.99125909805,47.6898269653,1.47198352352e-06,6111.95507812,4.2590486693e-11,2.5132731064e-13,0.788437485695,0,0
1.00311241518e-12,3.99125909805,3.99125909805,47.6898269653,1.47198352352e-06,6111.95507812,4.2590486693e-11,2.5132731064e-13,0.788437485695,0,0
1.38095036708e-12,3.99098086357,3.99098086357,47.6892433167,5.79008315071e-07,6112.27880859,6.10027584003e-11,3.46017787177e-13,0.788749992847,0,0
1.38095036708e-12,3.99098086357,3.99098086357,47.6892433167,5.79008315071e-07,6112.27880859,6.10027584003e-11,3.46017787177e-13,0.788749992847,0,0
1.92299626743e-12,3.99079298973,3.99079298973,47.6860809326,2.80499148175e-06,6112.31689453,9.09238240254e-11,4.81858185173e-13,0.7890625,0,0
1.92299626743e-12,3.99079298973,3.99079298973,47.6860809326,2.80499148175e-06,6112.31689453,9.09238240254e-11,4.81858185173e-13,0.7890625,0,0
2.72137022118e-12,3.99080300331,3.99080300331,47.6834945679,4.76668628835e-06,6112.13476562,1.31167965378e-10,6.81910437305e-13,0.789375007153,0,0
2.72137022118e-12,3.99080300331,3.99080300331,47.6834945679,4.76668628835e-06,6112.13476562,1.31167965378e-10,6.81910437305e-13,0.789375007153,0,0
3.8290421181e-12,3.99094772339,3.99094772339,47.6847610474,2.20377114601e-06,6112.02929688,1.83121628972e-10,9.59431790013e-13,0.789687514305,0,0
3.8290421181e-12,3.99094772339,3.99094772339,47.6847610474,2.20377114601e-06,6112.02929688,1.83121628972e-10,9.59431790013e-13,0.789687514305,0,0
5.35761712772e-12,3.99135565758,3.99135565758,47.6870994568,2.86901945401e-06,6111.65136719,2.65725552673e-10,1.3423051182e-12,0.790000021458,0,0
5.35761712772e-12,3.99135565758,3.99135565758,47.6870994568,2.86901945401e-06,6111.65136719,2.65725552673e-10,1.3423051182e-12,0.790000021458,0,0
7.62627461182e-12,3.99127459526,3.99127459526,47.6861610413,1.63219499427e-06,6111.6953125,3.9091963e-10,1.91073664059e-12,0.79031252861,0,0
7.62627461182e-12,3.99127459526,3.99127459526,47.6861610413,1.63219499427e-06,6111.6953125,3.9091963e-10,1.91073664059e-12,0.79031252861,0,0
1.09144316848e-11,3.99096083641,3.99096083641,47.6839485168,1.21907430639e-06,6111.95898438,5.51010570504e-10,2.73478797017e-12,0.790624976158,0,0
1.09144316848e-11,3.99096083641,3.99096083641,47.6839485168,1.21907430639e-06,6111.95898438,5.51010570504e-10,2.73478797017e-12,0.790624976158,0,0
1.54331443458e-11,3.99087715149,3.99087715149,47.6862716675,1.75913714884e-06,6112.21972656,7.42111705421e-10,3.86710584165e-12,0.790937483311,0,0
1.54331443458e-11,3.99087715149,3.99087715149,47.6862716675,1.75913714884e-06,6112.21972656,7.42111705421e-10,3.86710584165e-12,0.790937483311,0,0
2.14071971955e-11,3.99043512344,3.99043512344,47.6833114624,9.8848329344e-07,6112.6015625,1.00293018335e-09,5.36462729833e-12,0.791249990463,0,0
2.14071971955e-11,3.99043512344,3.99043512344,47.6833114624,9.8848329344e-07,6112.6015625,1.00293018335e-09,5.36462729833e-12,0.791249990463,0,0
2.95916728621e-11,3.98986053467,3.98986053467,47.6830863953,3.55288307219e-06,6113.33496094,1.38240663361e-09,7.41671860582e-12,0.791562497616,0,0
2.95916728621e-11,3.98986053467,3.98986053467,47.6830863953,3.55288307219e-06,6113.33496094,1.38240663361e-09,7.41671860582e-12,0.791562497616,0,0
4.08992111012e-11,3.98964500427,3.98964500427,47.6823730469,1.80041283215e-07,6113.56835938,1.98370675442e-09,1.02513409232e-11,0.791875004768,0,0
4.08992111012e-11,3.98964500427,3.98964500427,47.6823730469,1.80041283215e-07,6113.56835938,1.98370675442e-09,1.02513409232e-11,0.791875004768,0,0
5.75348657605e-11,3.98953700066,3.98953700066,47.682975769,1.33564171279e-07,6113.74853516,2.90077206699e-09,1.44214393177e-11,0.792187511921,0,0
5.75348657605e-11,3.98953700066,3.98953700066,47.682975769,1.33564171279e-07,6113.74853516,2.90077206699e-09,1.44214393177e-11,0.792187511921,0,0
8.17316145318e-11,3.98933053017,3.98933053017,47.6797904968,2.67356682571e-07,6113.80957031,4.20718127003e-09,2.0487551461e-11,0.792500019073,0,0
8.17316145318e-11,3.98933053017,3.98933053017,47.6797904968,2.67356682571e-07,6113.80957031,4.20718127003e-09,2.0487551461e-11,0.792500019073,0,0
1.1672865452e-10,3.98924446106,3.98924446106,47.6772727966,1.72022942024e-06,6113.75683594,6.00733729428e-09,2.92608426632e-11,0.792812526226,0,0
1.1672865452e-10,3.98924446106,3.98924446106,47.6772727966,1.72022942024e-06,6113.75683594,6.00733729428e-09,2.92608426632e-11,0.792812526226,0,0
1.66226324372e-10,3.98920369148,3.98920369148,47.6773300171,1.55077600539e-06,6113.81347656,8.4071585249e-09,4.16690490703e-11,0.793124973774,0,0
1.66226324372e-10,3.98920369148,3.98920369148,47.6773300171,1.55077600539e-06,6113.81347656,8.4071585249e-09,4.16690490703e-11,0.793124973774,0,0
2.34952474143e-10,3.98887372017,3.98887372017,47.6753997803,1.75396598934e-06,6114.1171875,1.15439515724e-08,5.89019584538e-11,0.793437480927,0,0
2.34952474143e-10,3.98887372017,3.98887372017,47.6753997803,1.75396598934e-06,6114.1171875,1.15439515724e-08,5.89019584538e-11,0.793437480927,0,0
3.28537280714e-10,3.98848605156,3.98848605156,47.6725692749,3.16908199238e-06,6114.43701172,1.62336029064e-08,8.23714252643e-11,0.793749988079,0,0
3.28537280714e-10,3.98848605156,3.98848605156,47.6725692749,3.16908199238e-06,6114.43701172,1.62336029064e-08,8.23714252643e-11,0.793749988079,0,0
4.63175775511e-10,3.98854875565,3.98854875565,47.6748809814,1.10988310098e-06,6114.50585938,2.33437873476e-08,1.161263918e-10,0.794062495232,0,0
4.63175775511e-10,3.98854875565,3.98854875565,47.6748809814,1.10988310098e-06,6114.50585938,2.33437873476e-08,1.161263918e-10,0.794062495232,0,0
6.56693144307e-10,3.98838996887,3.98838996887,47.6744995117,8.79772073858e-07,6114.68798828,3.3940992239e-08,1.6465118743e-10,0.794375002384,0,0
6.56693144307e-10,3.98838996887,3.98838996887,47.6744995117,8.79772073858e-07,6114.68798828,3.3940992239e-08,1.6465118743e-10,0.794375002384,0,0
9.40273747752e-10,3.98841428757,3.98841428757,47.6751213074,6.0430920712e-07,6114.69677734,4.96059868738e-08,2.35751273553e-10,0.794687509537,0,0
9.40273747752e-10,3.98841428757,3.98841428757,47.6751213074,6.0430920712e-07,6114.69677734,4.96059868738e-08,2.35751273553e-10,0.794687509537,0,0
1.35396016621e-09,3.9885725975,3.9885725975,47.6760749817,3.73449466906e-07,6114.55322266,7.1905013499e-08,3.39459827572e-10,0.795000016689,0,0
1.35396016621e-09,3.9885725975,3.9885725975,47.6760749817,3.73449466906e-07,6114.55322266,7.1905013499e-08,3.39459827572e-10,0.795000016689,0,0
1.95095006816e-09,3.98882985115,3.98882985115,47.6782264709,5.68232749742e-08,6114.35888672,1.02068540286e-07,4.89103356364e-10,0.795312523842,0,0
1.95095006816e-09,3.98882985115,3.98882985115,47.6782264709,5.68232749742e-08,6114.35888672,1.02068540286e-07,4.89103356364e-10,0.795312523842,0,0
2.78858047764e-09,3.98909687996,3.98909687996,47.6796264648,3.2649302284e-06,6114.10302734,1.39837780466e-07,6.99050577501e-10,0.79562497139,0,0
2.78858047764e-09,3.98909687996,3.98909687996,47.6796264648,3.2649302284e-06,6114.10302734,1.39837780466e-07,6.99050577501e-10,0.79562497139,0,0
3.91641119535e-09,3.98936080933,3.98936080933,47.6776123047,2.44914690484e-06,6113.62744141,1.89925643213e-07,9.81713959337e-10,0.795937478542,0,0
3.91641119535e-09,3.98936080933,3.98936080933,47.6776123047,2.44914690484e-06,6113.62744141,1.89925643213e-07,9.81713959337e-10,0.795937478542,0,0
5.45801892571e-09,3.98937988281,3.98937988281,47.6752204895,1.68109295373e-06,6113.44628906,2.69596114322e-07,1.36813717571e-09,0.796249985695,0,0
5.45801892571e-09,3.98937988281,3.98937988281,47.6752204895,1.68109295373e-06,6113.44628906,2.69596114322e-07,1.36813717571e-09,0.796249985695,0,0
7.70560593111e-09,3.9894657135,3.9894657135,47.6775665283,3.37541996487e-06,6113.48828125,3.80390304144e-07,1.93148819528e-09,0.796562492847,0,0
7.70560593111e-09,3.9894657135,3.9894657135,47.6775665283,3.37541996487e-06,6113.48828125,3.80390304144e-07,1.93148819528e-09,0.796562492847,0,0
1.08044098113e-08,3.98910427094,3.98910427094,47.6745452881,2.54365613728e-06,6113.76074219,5.18019533047e-07,2.70848016934e-09,0.796875,0,0
1.08044098113e-08,3.98910427094,3.98910427094,47.6745452881,2.54365613728e-06,6113.76074219,5.18019533047e-07,2.70848016934e-09,0.796875,0,0
1.49863552679e-08,3.98899078369,3.98899078369,47.6753807068,1.85602721103e-06,6113.96337891,6.98167582414e-07,3.75692902805e-09,0.797187507153,0,0
1.49863552679e-08,3.98899078369,3.98899078369,47.6753807068,1.85602721103e-06,6113.96337891,6.98167582414e-07,3.75692902805e-09,0.797187507153,0,0
2.06171133499e-08,3.98858547211,3.98858547211,47.6724243164,1.93861546904e-06,6114.29785156,9.66170773609e-07,5.16902884345e-09,0.797500014305,0,0
2.06171133499e-08,3.98858547211,3.98858547211,47.6724243164,1.93861546904e-06,6114.29785156,9.66170773609e-07,5.16902884345e-09,0.797500014305,0,0
2.85658057209e-08,3.98847436905,3.98847460747,47.6709518433,5.05191223965e-07,6114.34619141,1.36014296004e-06,7.16208789881e-09,0.797812521458,0,0
2.85658057209e-08,3.98847436905,3.98847460747,47.6709518433,5.05191223965e-07,6114.34619141,1.36014296004e-06,7.16208789881e-09,0.797812521458,0,0
3.97337913682e-08,3.98843812943,3.98843836784,47.6684761047,3.79824450647e-06,6114.23144531,1.91598815036e-06,9.9622427887e-09,0.79812502861,0,0
3.97337913682e-08,3.98843812943,3.98843836784,47.6684761047,3.79824450647e-06,6114.23144531,1.91598815036e-06,9.9622427887e-09,0.79812502861,0,0
5.5494812301e-08,3.98866963387,3.98866987228,47.6662902832,4.37541530118e-06,6113.78759766,2.79658502222e-06,1.39131124104e-08,0.798437476158,0,0
5.5494812301e-08,3.98866963387,3.98866987228,47.6662902832,4.37541530118e-06,6113.78759766,2.79658502222e-06,1.39131124104e-08,0.798437476158,0,0
7.90394807382e-08,3.98869895935,3.98869895935,47.6663513184,3.49350079887e-06,6113.75292969,4.21185814048e-06,1.98158551306e-08,0.798749983311,0,0
7.90394807382e-08,3.98869895935,3.98869895935,47.6663513184,3.49350079887e-06,6113.75292969,4.21185814048e-06,1.98158551306e-08,0.798749983311,0,0
1.14692021214e-07,3.98871016502,3.98871016502,47.664100647,1.20517211144e-06,6113.59130859,6.32423780189e-06,2.87541627415e-08,0.799062490463,0,0
1.14692021214e-07,3.98871016502,3.98871016502,47.664100647,1.20517211144e-06,6113.59130859,6.32423780189e-06,2.87541627415e-08,0.799062490463,0,0
1.6792601798e-07,3.98852801323,3.98852825165,47.6640930176,1.12715561329e-07,6113.828125,9.37700406212e-06,4.21022511024e-08,0.799374997616,0,0
1.6792601798e-07,3.98852801323,3.98852825165,47.6640930176,1.12715561329e-07,6113.828125,9.37700406212e-06,4.21022511024e-08,0.799374997616,0,0
2.46485058142e-07,3.98831319809,3.98831343651,47.6637878418,3.18775869346e-06,6114.08789062,1.37831002576e-05,6.18018272801e-08,0.799687504768,0,0
2.46485058142e-07,3.98831319809,3.98831343651,47.6637878418,3.18775869346e-06,6114.08789062,1.37831002576e-05,6.18018272801e-08,0.799687504768,0,0
3.61646755209e-07,3.98781728745,3.98781776428,47.6632080078,6.78396474996e-07,6114.6953125,1.9635872377e-05,9.06878840975e-08,0.800000011921,0,0
3.61646755209e-07,3.98781728745,3.98781776428,47.6632080078,6.78396474996e-07,6114.6953125,1.9635872377e-05,9.06878840975e-08,0.800000011921,0,0
5.22466962138e-07,3.98727154732,3.98727202415,47.6596183777,2.10422285818e-06,6115.17089844,2.79229152511e-05,1.31033688942e-07,0.800312519073,0,0
5.22466962138e-07,3.98727154732,3.98727202415,47.6596183777,2.10422285818e-06,6115.17089844,2.79229152511e-05,1.31033688942e-07,0.800312519073,0,0
7.54104576117e-07,3.98702955246,3.98703026772,47.6605873108,2.42483179136e-06,6115.54931641,4.03133381042e-05,1.89139415927e-07,0.800625026226,0,0
7.54104576117e-07,3.98702955246,3.98703026772,47.6605873108,2.42483179136e-06,6115.54931641,4.03133381042e-05,1.89139415927e-07,0.800625026226,0,0
1.08907624963e-06,3.98650455475,3.98650550842,47.6591377258,1.39194924031e-06,6116.13818359,5.80300475121e-05,2.73190704823e-07,0.800937473774,0,0
1.08907624963e-06,3.98650455475,3.98650550842,47.6591377258,1.39194924031e-06,6116.13818359,5.80300475121e-05,2.73190704823e-07,0.800937473774,0,0
1.56973169396e-06,3.98613643646,3.98613810539,47.6594924927,1.88023818737e-06,6116.63964844,8.29149867059e-05,3.93797618763e-07,0.801249980927,0,0
1.56973169396e-06,3.98613643646,3.98613810539,47.6594924927,1.88023818737e-06,6116.63964844,8.29149867059e-05,3.93797618763e-07,0.801249980927,0,0
2.25448206947e-06,3.98552846909,3.98553061485,47.6578788757,1.91760022972e-06,6117.32519531,0.000120297409012,5.65666729813e-07,0.801562488079,0,0
2.25448206947e-06,3.98552846909,3.98553061485,47.6578788757,1.91760022972e-06,6117.32519531,0.000120297409012,5.65666729813e-07,0.801562488079,0,0
3.2605951219e-06,3.98478937149,3.98479247093,47.6582984924,2.67120162789e-06,6118.31396484,0.000182377130841,8.18259707547e-07,0.801874995232,0,0
3.2605951219e-06,3.98478937149,3.98479247093,47.6582984924,2.67120162789e-06,6118.31396484,0.000182377130841,8.18259707547e-07,0.801874995232,0,0
4.81799861518e-06,3.98411226273,3.9841170311,47.6558761597,2.1554981231e-06,6119.03564453,0.00028580572689,1.20930147824e-06,0.802187502384,0,0
4.81799861518e-06,3.98411226273,3.9841170311,47.6558761597,2.1554981231e-06,6119.03564453,0.00028580572689,1.20930147824e-06,0.802187502384,0,0
7.27812494006e-06,3.98326706886,3.98327422142,47.653553009,2.02536284633e-06,6119.98144531,0.000447838596301,1.82717145129e-06,0.802500009537,0,0
7.27812494006e-06,3.98326706886,3.98327422142,47.653553009,2.02536284633e-06,6119.98144531,0.000447838596301,1.82717145129e-06,0.802500009537,0,0
1.111371148e-05,3.98271346092,3.98272442818,47.6540222168,4.95526819577e-07,6120.72705078,0.000702659133822,2.79047965291e-06,0.802812516689,0,0
1.111371148e-05,3.98271346092,3.98272442818,47.6540222168,4.95526819577e-07,6120.72705078,0.000702659133822,2.79047965291e-06,0.802812516689,0,0
1.71573628904e-05,3.98222398758,3.98224115372,47.6565055847,3.75291324417e-06,6121.51757812,0.00112725095823,4.30846908265e-06,0.803125023842,0,0
1.71573628904e-05,3.98222398758,3.98224115372,47.6565055847,3.75291324417e-06,6121.51757812,0.00112725095823,4.30846908265e-06,0.803125023842,0,0
2.69659867627e-05,3.98124527931,3.98127222061,47.6551322937,3.4416800645e-06,6122.68701172,0.00183988350909,6.7732084792e-06,0.80343747139,0,0
2.69659867627e-05,3.98124527931,3.98127222061,47.6551322937,3.4416800645e-06,6122.68701172,0.00183988350909,6.7732084792e-06,0.80343747139,0,0
4.30404616054e-05,3.98001027107,3.98005342484,47.6549949646,2.95672543871e-06,6124.26171875,0.00303444731981,1.08140411726e-05,0.803749978542,0,0
4.30404616054e-05,3.98001027107,3.98005342484,47.6549949646,2.95672543871e-06,6124.26171875,0.00303444731981,1.08140411726e-05,0.803749978542,0,0
6.96795177646e-05,3.97843718529,3.97850704193,47.6527137756,5.94538551013e-06,6126.12011719,0.00503861438483,1.75139862844e-05,0.804062485695,0,0
6.96795177646e-05,3.97843718529,3.97850704193,47.6527137756,5.94538551013e-06,6126.12011719,0.00503861438483,1.75139862844e-05,0.804062485695,0,0
0.000114036425657,3.97647309303,3.97658729553,47.6516113281,3.7722036268e-06,6128.53662109,0.00825437996536,2.86769576982e-05,0.804374992847,0,0
0.000114036425657,3.97647309303,3.97658729553,47.6516113281,3.7722036268e-06,6128.53662109,0.00825437996536,2.86769576982e-05,0.804374992847,0,0
0.000186175020644,3.97414779663,3.97433400154,47.6493492126,9.88126521406e-06,6131.30273438,0.0131851732731,4.6844331798e-05,0.8046875,0,0
0.000186175020644,3.97414779663,3.97433400154,47.6493492126,9.88126521406e-06,6131.30273438,0.0131851732731,4.6844331798e-05,0.8046875,0,0
0.000300584564684,3.9711368084,3.97143721581,47.6497154236,1.39419553307e-05,6135.06689453,0.0203850567341,7.56865961491e-05,0.805000007153,0,0
0.000300584564684,3.9711368084,3.97143721581,47.6497154236,1.39419553307e-05,6135.06689453,0.0203850567341,7.56865961491e-05,0.805000007153,0,0
0.000475644425023,3.96703910828,3.96751475334,47.6496505737,2.01120292331e-05,6140.12304688,0.0296643320471,0.000119884727492,0.805312514305,0,0
0.000475644425023,3.96703910828,3.96751475334,47.6496505737,2.01120292331e-05,6140.12304688,0.0296643320471,0.000119884727492,0.805312514305,0,0
0.000723821227439,3.9613301754,3.96205401421,47.6473579407,2.28931694437e-05,6147.0234375,0.0399314463139,0.000182688379523,0.805625021458,0,0
0.000723821227439,3.9613301754,3.96205401421,47.6473579407,2.28931694437e-05,6147.0234375,0.0399314463139,0.000182688379523,0.805625021458,0,0
0.00104838761035,3.95380091667,3.95484924316,47.6436195374,4.66998390038e-05,6156.09570312,0.0528993308544,0.000265089146487,0.80593752861,0,0
0.00104838761035,3.95380091667,3.95484924316,47.6436195374,4.66998390038e-05,6156.09570312,0.0528993308544,0.000265089146487,0.80593752861,0,0
0.00148770050146,3.94334316254,3.94483065605,47.6462783813,2.83246026811e-05,6169.25585938,0.0647372826934,0.000377126581891,0.806249976158,0,0
0.00148770050146,3.94334316254,3.94483065605,47.6462783813,2.83246026811e-05,6169.25585938,0.0647372826934,0.000377126581891,0.806249976158,0,0
0.00198904774152,3.93072676659,3.93271589279,47.6448402405,5.7633362303e-05,6184.91796875,0.0763704925776,0.000505769497655,0.806562483311,0,0
0.00198904774152,3.93072676659,3.93271589279,47.6448402405,5.7633362303e-05,6184.91796875,0.0763704925776,0.000505769497655,0.806562483311,0,0
0.00260427733883,3.91414308548,3.91674733162,47.6452865601,7.92703285697e-05,6205.80273438,0.0994347333908,0.000664908179756,0.806874990463,0,0
0.00260427733883,3.91414308548,3.91674733162,47.6452865601,7.92703285697e-05,6205.80273438,0.0994347333908,0.000664908179756,0.806874990463,0,0
0.00346104893833,3.89199328423,3.89545416832,47.6453285217,0.000137426191941,6233.72167969,0.156104847789,0.000888484060853,0.807187497616,0,0
0.00346104893833,3.89199328423,3.89545416832,47.6453285217,0.000137426191941,6233.72167969,0.156104847789,0.000888484060853,0.807187497616,0,0
0.00498976465315,3.86003232002,3.86502218246,47.6460418701,0.000260407832684,6273.77539062,0.284746229649,0.00129100543738,0.807500004768,0,0
0.00498976465315,3.86003232002,3.86502218246,47.6460418701,0.000260407832684,6273.77539062,0.284746229649,0.00129100543738,0.807500004768,0,0
0.008171078749,3.80907082558,3.81724190712,47.6437835693,0.0004919617204,6336.65087891,0.504617750645,0.00214057137269,0.807812511921,0,0
0.008171078749,3.80907082558,3.81724190712,47.6437835693,0.0004919617204,6336.65087891,0.504617750645,0.00214057137269,0.807812511921,0,0
0.0148622477427,3.72284030914,3.73770260811,47.6403121948,0.000885878049303,6442.15869141,0.756519973278,0.00397630558153,0.808125019073,0,0
0.0148622477427,3.72284030914,3.73770260811,47.6403121948,0.000885878049303,6442.15869141,0.756519973278,0.00397630558153,0.808125019073,0,0
0.0280266478658,3.5760281086,3.60405468941,47.6382598877,0.00148568220902,6622.796875,0.92673766613,0.00777642135902,0.808437526226,0,0
0.0280266478658,3.5760281086,3.60405468941,47.6382598877,0.00148568220902,6622.796875,0.92673766613,0.00777642135902,0.808437526226,0,0
0.0515975169837,3.33548259735,3.38707995415,47.6347351074,0.00231372192502,6925.78173828,0.98748165369,0.0152336282823,0.808749973774,0,0
0.0515975169837,3.33548259735,3.38707995415,47.6347351074,0.00231372192502,6925.78173828,0.98748165369,0.0152336282823,0.808749973774,0,0
0.0895947143435,2.96881914139,3.05841374397,47.6349182129,0.00332600600086,7410.37548828,0.998626947403,0.0292945042247,0.809062480927,0,0
0.0895947143435,2.96881914139,3.05841374397,47.6349182129,0.00332600600086,7410.37548828,0.998626947403,0.0292945042247,0.809062480927,0,0
0.144229158759,2.46074271202,2.60497188568,47.6362609863,0.00425904197618,8132.53515625,0.999847173691,0.0553668772979,0.809374988079,0,0
0.144229158759,2.46074271202,2.60497188568,47.6362609863,0.00425904197618,8132.53515625,0.999847173691,0.0553668772979,0.809374988079,0,0
0.213083937764,1.8388992548,2.05198311806,47.6399536133,0.00357746309601,9091.44042969,0.999954581261,0.103842929257,0.809687495232,0,0
0.213083937764,1.8388992548,2.05198311806,47.6399536133,0.00357746309601,9091.44042969,0.999954581261,0.103842929257,0.809687495232,0,0
0.284777611494,1.21206724644,1.49684476852,47.6428146362,0.00607281038538,10055.4785156,0.999789476395,0.190251933589,0.810000002384,0,0
0.284777611494,1.21206724644,1.49684476852,47.6428146362,0.00607281038538,10055.4785156,0.999789476395,0.190251933589,0.810000002384,0,0
0.332069456577,0.818354487419,1.15042388439,47.6115570068,0.0203541424125,10454.8369141,0.976287305355,0.288649654343,0.810312509537,0,0
0.332069456577,0.818354487419,1.15042388439,47.6115570068,0.0203541424125,10454.8369141,0.976287305355,0.288649654343,0.810312509537,0,0
0.337367266417,0.782018244267,1.11938548088,47.6717300415,0.00204052473418,10464.4960938,0.4655341506,0.301386137465,0.810625016689,0,0
0.337367266417,0.782018244267,1.11938548088,47.6717300415,0.00204052473418,10464.4960938,0.4655341506,0.301386137465,0.810625016689,0,0
0.340874642134,0.757989227772,1.0988638401,47.6196022034,0.00899766664952,10462.6357422,0.804379403591,0.310206442048,0.810937523842,0,0
0.340874642134,0.757989227772,1.0988638401,47.6196022034,0.00899766664952,10462.6357422,0.804379403591,0.310206442048,0.810937523842,0,0
0.360298842192,0.617505311966,0.97780418396,47.646900177,0.0101602394134,10405.5517578,0.979053676128,0.368477501019,0.81124997139,0,0
0.360298842192,0.617505311966,0.97780418396,47.646900177,0.0101602394134,10405.5517578,0.979053676128,0.368477501019,0.81124997139,0,0
0.395207732916,0.388534277678,0.783742010593,47.672077179,0.00487998872995,9828.29296875,0.988077580929,0.504257431111,0.811562478542,0,0
0.395207732916,0.388534277678,0.783742010593,47.672077179,0.00487998872995,9828.29296875,0.988077580929,0.504257431111,0.811562478542,0,0
0.422552496195,0.245354697108,0.667907178402,47.5337867737,0.0183372348547,8824.65625,0.877375364304,0.632651526827,0.811874985695,0,0
0.422552496195,0.245354697108,0.667907178402,47.5337867737,0.0183372348547,8824.65625,0.877375364304,0.632651526827,0.811874985695,0,0
0.424703627825,0.241245061159,0.665948688984,47.7169418335,0.000243971924647,8776.89550781,0.302592635155,0.637742268812,0.812187492847,0,0
0.424703627825,0.241245061159,0.665948688984,47.7169418335,0.000243971924647,8776.89550781,0.302592635155,0.637742268812,0.812187492847,0,0
0.427617639303,0.227782934904,0.655400574207,47.642124176,0.00510799791664,8635.3984375,0.628471672535,0.652452341563,0.8125,0,0
0.427617639303,0.227782934904,0.655400574207,47.642124176,0.00510799791664,8635.3984375,0.628471672535,0.652452341563,0.8125,0,0
0.438619762659,0.185130029917,0.623749792576,47.5050315857,0.00285965483636,8112.31347656,0.920102834702,0.703198250131,0.812812507153,0,0
0.438619762659,0.185130029917,0.623749792576,47.5050315857,0.00285965483636,8112.31347656,0.920102834702,0.703198250131,0.812812507153,0,0
0.463134437799,0.12621383369,0.589348256588,47.9040489197,0.000599039951339,7144.99804688,0.960729181767,0.785841703309,0.813125014305,0,0
0.463134437799,0.12621383369,0.589348256588,47.9040489197,0.000599039951339,7144.99804688,0.960729181767,0.785841703309,0.813125014305,0,0
0.48411911726,0.0827062875032,0.566825389862,47.4935340881,0.00775679387152,6239.73339844,0.810737609863,0.854088623973,0.813437521458,0,0
0.48411911726,0.0827062875032,0.566825389862,47.4935340881,0.00775679387152,6239.73339844,0.810737609863,0.854088623973,0.813437521458,0,0
0.486530452967,0.080911077559,0.567441523075,47.6474380493,0.00163976452313,6193.11328125,0.346796065569,0.85741073429,0.81375002861,0,0
0.486530452967,0.080911077559,0.567441523075,47.6474380493,0.00163976452313,6193.11328125,0.346796065569,0.85741073429,0.81375002861,0,0
0.490104615688,0.07530605793,0.565410673618,47.5872344971,0.00448726629838,6060.05810547,0.729566693306,0.86681175039,0.814062476158,0,0
0.490104615688,0.07530605793,0.565410673618,47.5872344971,0.00448726629838,6060.05810547,0.729566693306,0.86681175039,0.814062476158,0,0
0.504910409451,0.0588748194277,0.563785195351,47.7662887573,0.000468493206427,5641.53320312,0.923574924469,0.89557230948,0.814374983311,0,0
0.504910409451,0.0588748194277,0.563785195351,47.7662887573,0.000468493206427,5641.53320312,0.923574924469,0.89557230948,0.814374983311,0,0
0.526245892048,0.0373688712716,0.563614726067,47.6132736206,0.001720028813,5058.97558594,0.912277936935,0.933697910487,0.814687490463,0,0
0.526245892048,0.0373688712716,0.563614726067,47.6132736206,0.001720028813,5058.97558594,0.912277936935,0.933697910487,0.814687490463,0,0
0.539113998413,0.0275364406407,0.56665045023,47.6119880676,0.00210522301495,4777.29882812,0.641675710678,0.951404870842,0.814999997616,0,0
0.539113998413,0.0275364406407,0.56665045023,47.6119880676,0.00210522301495,4777.29882812,0.641675710678,0.951404870842,0.814999997616,0,0
0.540670573711,0.0270975660533,0.567768156528,47.7222557068,0.000477529742057,4763.27197266,0.365265995264,0.952273507231,0.815312504768,0,0
0.540670573711,0.0270975660533,0.567768156528,47.7222557068,0.000477529742057,4763.27197266,0.365265995264,0.952273507231,0.815312504768,0,0
0.545502603054,0.0226963534951,0.568198978901,47.5268630981,0.00291883014143,4637.00292969,0.7690564394,0.960055584945,0.815625011921,0,0
0.545502603054,0.0226963534951,0.568198978901,47.5268630981,0.00291883014143,4637.00292969,0.7690564394,0.960055584945,0.815625011921,0,0
0.561269104481,0.0142744770274,0.575543582439,47.7665710449,0.00115299853496,4387.20458984,0.873458445072,0.975198267526,0.815937519073,0,0
0.561269104481,0.0142744770274,0.575543582439,47.7665710449,0.00115299853496,4387.20458984,0.873458445072,0.975198267526,0.815937519073,0,0
0.574556589127,0.00614264514297,0.580699205399,47.5540962219,0.00102838734165,4147.50244141,0.711164951324,0.989422034308,0.816250026226,0,0
0.574556589127,0.00614264514297,0.580699205399,47.5540962219,0.00102838734165,4147.50244141,0.711164951324,0.989422034308,0.816250026226,0,0
0.578723847866,0.00447607086971,0.58319991827,47.6464424133,0.000483313924633,4097.95410156,0.286572277546,0.992324981085,0.816562473774,0,0
0.578723847866,0.00447607086971,0.58319991827,47.6464424133,0.000483313924633,4097.95410156,0.286572277546,0.992324981085,0.816562473774,0,0
0.579302549362,0.00431591458619,0.583618462086,47.6743392944,0.00013683346333,4093.15356445,0.168997004628,0.992604907137,0.816874980927,0,0
0.579302549362,0.00431591458619,0.583618462086,47.6743392944,0.00013683346333,4093.15356445,0.168997004628,0.992604907137,0.816874980927,0,0
0.58132570982,0.00296219624579,0.584287881851,47.5833244324,0.000402344245231,4053.26489258,0.255384236574,0.994930286724,0.817187488079,0,0
0.58132570982,0.00296219624579,0.584287881851,47.5833244324,0.000402344245231,4053.26489258,0.255384236574,0.994930286724,0.817187488079,0,0
0.583447158337,0.00233715027571,0.585784256458,47.6743850708,0.000523705210071,4034.69726562,0.155181765556,0.996010309093,0.817499995232,0,0
0.583447158337,0.00233715027571,0.585784256458,47.6743850708,0.000523705210071,4034.69726562,0.155181765556,0.996010309093,0.817499995232,0,0
0.583695828915,0.00201022904366,0.585706055164,47.623336792,0.000332146126311,4025.09667969,0.125503495336,0.996567858174,0.817812502384,0,0
0.583695828915,0.00201022904366,0.585706055164,47.623336792,0.000332146126311,4025.09667969,0.125503495336,0.996567858174,0.817812502384,0,0
0.585331976414,0.00128584925551,0.586617827415,47.632183075,0.000102057478216,4003.71728516,0.134866207838,0.997808026041,0.818125009537,0,0
0.585331976414,0.00128584925551,0.586617827415,47.632183075,0.000102057478216,4003.71728516,0.134866207838,0.997808026041,0.818125009537,0,0
0.585731983185,0.00120419217274,0.586936175823,47.6571159363,0.000136269984068,4001.28979492,0.0617157593369,0.997948341425,0.818437516689,0,0
0.585731983185,0.00120419217274,0.586936175823,47.6571159363,0.000136269984068,4001.28979492,0.0617157593369,0.997948341425,0.818437516689,0,0
0.586227297783,0.000871221069247,0.587098538876,47.6300010681,0.000148980834638,3991.46948242,0.0726886242628,0.99851602238,0.818750023842,0,0
0.586227297783,0.000871221069247,0.587098538876,47.6300010681,0.000148980834638,3991.46948242,0.0726886242628,0.99851602238,0.818750023842,0,0
0.586792588234,0.000720452691894,0.58751308918,47.6562461853,0.000129378968268,3987.0090332,0.0427339188755,0.998773642734,0.81906247139,0,0
0.586792588234,0.000720452691894,0.58751308918,47.6562461853,0.000129378968268,3987.0090332,0.0427339188755,0.998773642734,0.81906247139,0,0
0.586841166019,0.000608236470725,0.587449371815,47.6328887939,7.56043373258e-05,3983.69458008,0.0451914295554,0.998964666873,0.819374978542,0,0
0.586841166019,0.000608236470725,0.587449371815,47.6328887939,7.56043373258e-05,3983.69458008,0.0451914295554,0.998964666873,0.819374978542,0,0
0.587442576885,0.000419483782025,0.587862074375,47.6514511108,4.96492111779e-06,3978.08959961,0.0723259970546,0.999286401508,0.819687485695,0,0
0.587442576885,0.000419483782025,0.587862074375,47.6514511108,4.96492111779e-06,3978.08959961,0.0723259970546,0.999286401508,0.819687485695,0,0
0.587896287441,0.000219717694563,0.588116049767,47.6498603821,8.37152983877e-05,3972.16040039,0.0389124453068,0.999626328298,0.819999992847,0,0
0.587896287441,0.000219717694563,0.588116049767,47.6498603821,8.37152983877e-05,3972.16040039,0.0389124453068,0.999626328298,0.819999992847,0,0
0.588000416756,0.000132355751703,0.588132739067,47.6365470886,5.03533519804e-05,3969.5402832,0.0194802787155,0.999775012846,0.8203125,0,0
0.588000416756,0.000132355751703,0.588132739067,47.6365470886,5.03533519804e-05,3969.5402832,0.0194802787155,0.999775012846,0.8203125,0,0
0.588172793388,0.000111865527288,0.588284671307,47.6501541138,4.3094256398e-05,3968.92431641,0.0116058690473,0.999809823503,0.820625007153,0,0
0.588172793388,0.000111865527288,0.588284671307,47.6501541138,4.3094256398e-05,3968.92431641,0.0116058690473,0.999809823503,0.820625007153,0,0
0.588164508343,0.000101991281554,0.58826649189,47.6453514099,5.41013423572e-06,3968.61303711,0.00530466903001,0.999826637164,0.820937514305,0,0
0.588164508343,0.000101991281554,0.58826649189,47.6453514099,5.41013423572e-06,3968.61303711,0.00530466903001,0.999826637164,0.820937514305,0,0
0.588247537613,6.73853355693e-05,0.588314950466,47.6436080933,7.17613283996e-06,3967.55712891,0.0104412510991,0.999885413666,0.821250021458,0,0
0.588247537613,6.73853355693e-05,0.588314950466,47.6436080933,7.17613283996e-06,3967.55712891,0.0104412510991,0.999885413666,0.821250021458,0,0
0.588312029839,5.8116926084e-05,0.588370144367,47.6474494934,1.95254360733e-05,3967.26708984,0.00835128314793,0.999901227944,0.82156252861,0,0
0.588312029839,5.8116926084e-05,0.588370144367,47.6474494934,1.95254360733e-05,3967.26708984,0.00835128314793,0.999901227944,0.82156252861,0,0
0.5883654356,3.1732757634e-05,0.588397145271,47.6437759399,2.13270868699e-05,3966.44360352,0.0100862970576,0.999946108387,0.821874976158,0,0
0.5883654356,3.1732757634e-05,0.588397145271,47.6437759399,2.13270868699e-05,3966.44360352,0.0100862970576,0.999946108387,0.821874976158,0,0
0.58845448494,1.9673623683e-05,0.588474154472,47.6488304138,1.59668379638e-05,3966.05834961,0.00571474060416,0.999966575367,0.822187483311,0,0
0.58845448494,1.9673623683e-05,0.588474154472,47.6488304138,1.59668379638e-05,3966.05834961,0.00571474060416,0.999966575367,0.822187483311,0,0
0.588445961475,1.03264119389e-05,0.588456332684,47.6434402466,4.22858784077e-06,3965.75219727,0.00360036082566,0.999982375569,0.822499990463,0,0
0.588445961475,1.03264119389e-05,0.588456332684,47.6434402466,4.22858784077e-06,3965.75219727,0.00360036082566,0.999982375569,0.822499990463,0,0
0.588505148888,6.90016440785e-06,0.588512063026,47.6470756531,1.12449356493e-06,3965.61791992,0.00585188297555,0.999988251492,0.822812497616,0,0
0.588505148888,6.90016440785e-06,0.588512063026,47.6470756531,1.12449356493e-06,3965.61791992,0.00585188297555,0.999988251492,0.822812497616,0,0
0.588528454304,3.60595913662e-06,0.588532090187,47.6476898193,3.81583004128e-06,3965.50292969,0.00120746192988,0.999993822115,0.823125004768,0,0
0.588528454304,3.60595913662e-06,0.588532090187,47.6476898193,3.81583004128e-06,3965.50292969,0.00120746192988,0.999993822115,0.823125004768,0,0
0.588522136211,3.41052009389e-06,0.588525593281,47.645111084,1.12624650228e-06,3965.46972656,0.00210563652217,0.999994125881,0.823437511921,0,0
0.588522136211,3.41052009389e-06,0.588525593281,47.645111084,1.12624650228e-06,3965.46972656,0.00210563652217,0.999994125881,0.823437511921,0,0
0.588558077812,1.83879956239e-06,0.588559925556,47.6477508545,3.25154178427e-06,3965.40795898,0.0028072395362,0.999996860568,0.823750019073,0,0
0.588558077812,1.83879956239e-06,0.588559925556,47.6477508545,3.25154178427e-06,3965.40795898,0.0028072395362,0.999996860568,0.823750019073,0,0
0.588561654091,1.74321610302e-06,0.58856344223,47.6464385986,2.06001868719e-06,3965.37963867,0.000957621610723,0.999996961858,0.824062526226,0,0
0.588561654091,1.74321610302e-06,0.58856344223,47.6464385986,2.06001868719e-06,3965.37963867,0.000957621610723,0.999996961858,0.824062526226,0,0
0.588571548462,9.4980856602e-07,0.588572502136,47.6467323303,1.68486099028e-06,3965.34692383,0.00269279140048,0.999998379683,0.824374973774,0,0
0.588571548462,9.4980856602e-07,0.588572502136,47.6467323303,1.68486099028e-06,3965.34692383,0.00269279140048,0.999998379683,0.824374973774,0,0
0.588599562645,9.01372800399e-07,0.588600456715,47.6481323242,2.48935907621e-06,3965.31884766,0.00085768068675,0.999998481025,0.824687480927,0,0
0.588599562645,9.01372800399e-07,0.588600456715,47.6481323242,2.48935907621e-06,3965.31884766,0.00085768068675,0.999998481025,0.824687480927,0,0
0.5885835886,4.93939865009e-07,0.588584125042,47.6459159851,1.16689557217e-06,3965.30224609,0.00167467398569,0.999999088589,0.824999988079,0,0
0.5885835886,4.93939865009e-07,0.588584125042,47.6459159851,1.16689557217e-06,3965.30224609,0.00167467398569,0.999999088589,0.824999988079,0,0
0.58862310648,4.68752602956e-07,0.588623583317,47.6486549377,2.68923417934e-06,3965.27539062,0.00145993346814,0.999999189912,0.825312495232,0,0
0.58862310648,4.68752602956e-07,0.588623583317,47.6486549377,2.68923417934e-06,3965.27539062,0.00145993346814,0.999999189912,0.825312495232,0,0
0.588604152203,2.56568370105e-07,0.588604390621,47.6463394165,2.11876067624e-06,3965.26757812,0.000419751711888,0.999999594943,0.825625002384,0,0
0.588604152203,2.56568370105e-07,0.588604390621,47.6463394165,2.11876067624e-06,3965.26757812,0.000419751711888,0.999999594943,0.825625002384,0,0
0.588629007339,2.43418924128e-07,0.588629245758,47.6475868225,6.8728087399e-07,3965.2434082,0.00174539163709,0.99999959496,0.825937509537,0,0
0.588629007339,2.43418924128e-07,0.588629245758,47.6475868225,6.8728087399e-07,3965.2434082,0.00174539163709,0.99999959496,0.825937509537,0,0
0.588628709316,1.32059597036e-07,0.588628828526,47.6475944519,1.21602909076e-06,3965.24121094,0.000681096629705,0.99999979748,0.826250016689,0,0
0.588628709316,1.32059597036e-07,0.588628828526,47.6475944519,1.21602909076e-06,3965.24121094,0.000681096629705,0.99999979748,0.826250016689,0,0
0.588638603687,1.25153732711e-07,0.588638722897,47.6472358704,1.01271183439e-07,3965.21875,0.00130363088101,0.999999797483,0.826562523842,0,0
0.588638603687,1.25153732711e-07,0.588638722897,47.6472358704,1.01271183439e-07,3965.21875,0.00130363088101,0.999999797483,0.826562523842,0,0
0.588647067547,6.73318183431e-08,0.588647127151,47.6482849121,4.02689721568e-07,3965.21875,0.00127226405311,0.999999898743,0.82687497139,0,0
0.588647067547,6.73318183431e-08,0.588647127151,47.6482849121,4.02689721568e-07,3965.21875,0.00127226405311,0.999999898743,0.82687497139,0,0
0.588656485081,6.37914183699e-08,0.588656544685,47.6479911804,8.31202271456e-07,3965.19799805,0.000876648002304,0.999999898745,0.827187478542,0,0
0.588656485081,6.37914183699e-08,0.588656544685,47.6479911804,8.31202271456e-07,3965.19799805,0.000876648002304,0.999999898745,0.827187478542,0,0
0.588659346104,3.39863461818e-08,0.588659405708,47.6484298706,2.58711310153e-07,3965.19897461,0.00167699158192,0.999999898745,0.827499985695,0,0
0.588659346104,3.39863461818e-08,0.588659405708,47.6484298706,2.58711310153e-07,3965.19897461,0.00167699158192,0.999999898745,0.827499985695,0,0
0.58868008852,3.21411341986e-08,0.58868008852,47.6494789124,5.39888674211e-07,3965.17944336,0.00103289680555,1,0.827812492847,0,0
0.58868008852,3.21411341986e-08,0.58868008852,47.6494789124,5.39888674211e-07,3965.17944336,0.00103289680555,1,0.827812492847,0,0
0.588673889637,1.69021348029e-08,0.588673889637,47.6488456726,5.62692719086e-07,3965.17993164,0.00145816639997,1,0.828125,0,0
0.588673889637,1.69021348029e-08,0.588673889637,47.6488456726,5.62692719086e-07,3965.17993164,0.00145816639997,1,0.828125,0,0
0.588700592518,1.59875046535e-08,0.588700592518,47.6506080627,7.16413580903e-07,3965.16088867,0.00139805534855,1,0.828437507153,0,0
0.588700592518,1.59875046535e-08,0.588700592518,47.6506080627,7.16413580903e-07,3965.16088867,0.00139805534855,1,0.828437507153,0,0
0.58869355917,8.40929903489e-09,0.58869355917,47.6498794556,3.94448761654e-07,3965.16186523,0.000919096637517,1,0.828750014305,0,0
0.58869355917,8.40929903489e-09,0.58869355917,47.6498794556,3.94448761654e-07,3965.16186523,0.000919096637517,1,0.828750014305,0,0
0.588713526726,7.94225485379e-09,0.588713526726,47.6508712769,3.61465481546e-07,3965.14257812,0.00153167906683,1,0.829062521458,0,0
0.588713526726,7.94225485379e-09,0.588713526726,47.6508712769,3.61465481546e-07,3965.14257812,0.00153167906683,1,0.829062521458,0,0
0.588715076447,4.06223765737e-09,0.588715076447,47.6511077881,3.51553751443e-07,3965.14355469,0.00103991327342,1,0.82937502861,0,0
0.588715076447,4.06223765737e-09,0.588715076447,47.6511077881,3.51553751443e-07,3965.14355469,0.00103991327342,1,0.82937502861,0,0
0.588728129864,3.8298026972e-09,0.588728129864,47.6513748169,1.42538652881e-07,3965.12524414,0.00135812966619,1,0.829687476158,0,0
0.588728129864,3.8298026972e-09,0.588728129864,47.6513748169,1.42538652881e-07,3965.12524414,0.00135812966619,1,0.829687476158,0,0
0.588734209538,1.98974436927e-09,0.588734209538,47.6521034241,3.08577426722e-07,3965.12573242,0.00106515665539,1,0.829999983311,0,0
0.588734209538,1.98974436927e-09,0.588734209538,47.6521034241,3.08577426722e-07,3965.12573242,0.00106515665539,1,0.829999983311,0,0
0.58874309063,1.88155135916e-09,0.58874309063,47.6519508362,4.80000721836e-07,3965.1081543,0.000951486406848,1,0.830312490463,0,0
0.58874309063,1.88155135916e-09,0.58874309063,47.6519508362,4.80000721836e-07,3965.1081543,0.000951486406848,1,0.830312490463,0,0
0.588747560978,9.40814981476e-10,0.588747560978,47.6525192261,2.45511529329e-07,3965.10913086,0.00115066510625,1,0.830624997616,0,0
0.588747560978,9.40814981476e-10,0.588747560978,47.6525192261,2.45511529329e-07,3965.10913086,0.00115066510625,1,0.830624997616,0,0
0.588759303093,8.80227501998e-10,0.588759303093,47.6527786255,1.18996929643e-07,3965.09301758,0.000748472986743,1,0.830937504768,0,0
0.588759303093,8.80227501998e-10,0.588759303093,47.6527786255,1.18996929643e-07,3965.09301758,0.000748472986743,1,0.830937504768,0,0
0.588758111,4.36849667551e-10,0.588758111,47.6527328491,2.10878795315e-07,3965.09448242,0.000874473364092,1,0.831250011921,0,0
0.588758111,4.36849667551e-10,0.588758111,47.6527328491,2.10878795315e-07,3965.09448242,0.000874473364092,1,0.831250011921,0,0
0.58877158165,4.16034151574e-10,0.58877158165,47.6532363892,4.20967978698e-07,3965.07885742,0.0010299119167,1,0.831562519073,0,0
0.58877158165,4.16034151574e-10,0.58877158165,47.6532363892,4.20967978698e-07,3965.07885742,0.0010299119167,1,0.831562519073,0,0
0.588772594929,2.17967588423e-10,0.588772594929,47.6535186768,2.68938549652e-07,3965.08154297,0.000750075560063,1,0.831875026226,0,0
0.588772594929,2.17967588423e-10,0.588772594929,47.6535186768,2.68938549652e-07,3965.08154297,0.000750075560063,1,0.831875026226,0,0
0.588782131672,1.98094651793e-10,0.588782131672,47.6536407471,6.19018805992e-07,3965.06713867,0.00116042257287,1,0.832187473774,0,0
0.588782131672,1.98094651793e-10,0.588782131672,47.6536407471,6.19018805992e-07,3965.06713867,0.00116042257287,1,0.832187473774,0,0
0.588788926601,8.53119311306e-11,0.588788926601,47.6545372009,4.39841471689e-07,3965.0690918,0.000841592729557,1,0.832499980927,0,0
0.588788926601,8.53119311306e-11,0.588788926601,47.6545372009,4.39841471689e-07,3965.0690918,0.000841592729557,1,0.832499980927,0,0
0.588793992996,8.1920026318e-11,0.588793992996,47.6544952393,5.28295345248e-07,3965.05981445,0.00151106505655,1,0.832812488079,0,0
0.588793992996,8.1920026318e-11,0.588793992996,47.6544952393,5.28295345248e-07,3965.05981445,0.00151106505655,1,0.832812488079,0,0
0.588810145855,5.47395948014e-11,0.588810145855,47.6560249329,5.21047297752e-07,3965.05517578,0.00106015219353,1,0.833124995232,0,0
0.588810145855,5.47395948014e-11,0.588810145855,47.6560249329,5.21047297752e-07,3965.05517578,0.00106015219353,1,0.833124995232,0,0
0.588808894157,2.90468656072e-11,0.588808894157,47.6557693481,5.80987091325e-07,3965.0534668,0.0012429029448,1,0.833437502384,0,0
0.588808894157,2.90468656072e-11,0.588808894157,47.6557693481,5.80987091325e-07,3965.0534668,0.0012429029448,1,0.833437502384,0,0
0.588827610016,2.7246706627e-11,0.588827610016,47.6572952271,5.51315679331e-07,3965.04443359,0.0014089824399,1,0.833750009537,0,0
0.588827610016,2.7246706627e-11,0.588827610016,47.6572952271,5.51315679331e-07,3965.04443359,0.0014089824399,1,0.833750009537,0,0
0.588828682899,1.29342743113e-11,0.588828682899,47.6574707031,4.37021725475e-07,3965.04541016,0.00119274575263,1,0.834062516689,0,0
0.588828682899,1.29342743113e-11,0.588828682899,47.6574707031,4.37021725475e-07,3965.04541016,0.00119274575263,1,0.834062516689,0,0
0.588844418526,1.21038621834e-11,0.588844418526,47.6586341858,5.45368095572e-07,3965.03588867,0.00140216003638,1,0.834375023842,0,0
0.588844418526,1.21038621834e-11,0.588844418526,47.6586341858,5.45368095572e-07,3965.03588867,0.00140216003638,1,0.834375023842,0,0
0.588848412037,5.64156620725e-12,0.588848412037,47.6591644287,4.28786677276e-07,3965.03710938,0.00125622621272,1,0.83468747139,0,0
0.588848412037,5.64156620725e-12,0.588848412037,47.6591644287,4.28786677276e-07,3965.03710938,0.00125622621272,1,0.83468747139,0,0
0.588862061501,5.27244177137e-12,0.588862061501,47.6601295471,3.27627134311e-07,3965.02832031,0.00122250395361,1,0.834999978542,0,0
0.588862061501,5.27244177137e-12,0.588862061501,47.6601295471,3.27627134311e-07,3965.02832031,0.00122250395361,1,0.834999978542,0,0
0.588865637779,2.42621981533e-12,0.588865637779,47.6606025696,2.62653941263e-07,3965.02954102,0.00117729208432,1,0.835312485695,0,0
0.588865637779,2.42621981533e-12,0.588865637779,47.6606025696,2.62653941263e-07,3965.02954102,0.00117729208432,1,0.835312485695,0,0
0.588878631592,2.26487470271e-12,0.588878631592,47.6615486145,2.32292279634e-07,3965.02148438,0.00101182574872,1,0.835624992847,0,0
0.588878631592,2.26487470271e-12,0.588878631592,47.6615486145,2.32292279634e-07,3965.02148438,0.00101182574872,1,0.835624992847,0,0
0.588879823685,1.02892900363e-12,0.588879823685,47.6617546082,6.63630714826e-08,3965.02246094,0.000869819370564,1,0.8359375,0,0
0.588879823685,1.02892900363e-12,0.588879823685,47.6617546082,6.63630714826e-08,3965.02246094,0.000869819370564,1,0.8359375,0,0
0.588890850544,9.59308804269e-13,0.588890850544,47.6625328064,8.68975504886e-08,3965.01538086,0.000773855717853,1,0.836250007153,0,0
0.588890850544,9.59308804269e-13,0.588890850544,47.6625328064,8.68975504886e-08,3965.01538086,0.000773855717853,1,0.836250007153,0,0
0.588890731335,4.30667816947e-13,0.588890731335,47.6625976562,1.49284744566e-08,3965.01660156,0.000504239753354,1,0.836562514305,0,0
0.588890731335,4.30667816947e-13,0.588890731335,47.6625976562,1.49284744566e-08,3965.01660156,0.000504239753354,1,0.836562514305,0,0
0.588897943497,4.01156267493e-13,0.588897943497,47.6630210876,1.52698067524e-08,3965.01074219,0.000478340167319,1,0.836875021458,0,0
0.588897943497,4.01156267493e-13,0.588897943497,47.6630210876,1.52698067524e-08,3965.01074219,0.000478340167319,1,0.836875021458,0,0
0.58889746666,1.77969320054e-13,0.58889746666,47.6630592346,2.62061172762e-09,3965.01220703,0.000279320200207,1,0.83718752861,0,0
0.58889746666,1.77969320054e-13,0.58889746666,47.6630592346,2.62061172762e-09,3965.01220703,0.000279320200207,1,0.83718752861,0,0
0.588901877403,1.6553579796e-13,0.588901877403,47.6632537842,8.99040397684e-09,3965.00756836,0.000297104328638,1,0.837499976158,0,0
0.588901877403,1.6553579796e-13,0.588901877403,47.6632537842,8.99040397684e-09,3965.00756836,0.000297104328638,1,0.837499976158,0,0
0.588901638985,7.25193491954e-14,0.588901638985,47.6633300781,3.66441135213e-08,3965.0090332,0.000269898009719,1,0.837812483311,0,0
0.588901638985,7.25193491954e-14,0.588901638985,47.6633300781,3.66441135213e-08,3965.0090332,0.000269898009719,1,0.837812483311,0,0
0.588905692101,6.74155149023e-14,0.588905692101,47.6635780334,2.39601014584e-08,3965.00585938,0.000285102025373,1,0.838124990463,0,0
0.588905692101,6.74155149023e-14,0.588905692101,47.6635780334,2.39601014584e-08,3965.00585938,0.000285102025373,1,0.838124990463,0,0
0.588905632496,2.93122527661e-14,0.588905632496,47.663684845,4.95731597994e-08,3965.00756836,0.000300248444546,1,0.838437497616,0,0
0.588905632496,2.93122527661e-14,0.588905632496,47.663684845,4.95731597994e-08,3965.00756836,0.000300248444546,1,0.838437497616,0,0
0.588909864426,2.72072471432e-14,0.588909864426,47.6640472412,4.44369945285e-08,3965.00585938,0.000288067210931,1,0.838750004768,0,0
0.588909864426,2.72072471432e-14,0.588909864426,47.6640472412,4.44369945285e-08,3965.00585938,0.000288067210931,1,0.838750004768,0,0
0.588909685612,1.16005388821e-14,0.588909685612,47.6641387939,2.86116481618e-08,3965.00756836,0.000211562932236,1,0.839062511921,0,0
0.588909685612,1.16005388821e-14,0.588909685612,47.6641387939,2.86116481618e-08,3965.00756836,0.000211562932236,1,0.839062511921,0,0
0.588912844658,1.07561732416e-14,0.588912844658,47.6644554138,3.06839851305e-08,3965.00683594,0.000194752894458,1,0.839375019073,0,0
0.588912844658,1.07561732416e-14,0.588912844658,47.6644554138,3.06839851305e-08,3965.00683594,0.000194752894458,1,0.839375019073,0,0
0.588912427425,4.61673613835e-15,0.588912427425,47.6645011902,1.88062738715e-08,3965.00830078,0.000100125558674,1,0.839687526226,0,0
0.588912427425,4.61673613835e-15,0.588912427425,47.6645011902,1.88062738715e-08,3965.00830078,0.000100125558674,1,0.839687526226,0,0
0.588914275169,4.2848965817e-15,0.588914275169,47.6647377014,1.84464834518e-08,3965.00878906,0.00012530919048,1,0.839999973774,0,0
0.588914275169,4.2848965817e-15,0.588914275169,47.6647377014,1.84464834518e-08,3965.00878906,0.00012530919048,1,0.839999973774,0,0
0.58891415596,1.76669992265e-15,0.58891415596,47.6647949219,2.35508892388e-08,3965.00976562,0.000107378058601,1,0.840312480927,0,0
0.58891415596,1.76669992265e-15,0.58891415596,47.6647949219,2.35508892388e-08,3965.00976562,0.000107378058601,1,0.840312480927,0,0
0.588915765285,1.62694996838e-15,0.588915765285,47.6650276184,1.9373667115e-08,3965.01049805,0.000175898050657,1,0.840624988079,0,0
0.588915765285,1.62694996838e-15,0.588915765285,47.6650276184,1.9373667115e-08,3965.01049805,0.000175898050657,1,0.840624988079,0,0
0.588916659355,6.92646369541e-16,0.588916659355,47.6651802063,4.26454427327e-08,3965.01123047,0.000248845317401,1,0.840937495232,0,0
0.588916659355,6.92646369541e-16,0.588916659355,47.6651802063,4.26454427327e-08,3965.01123047,0.000248845317401,1,0.840937495232,0,0
0.58891928196,6.47822444763e-16,0.58891928196,47.6655158997,1.06136930356e-08,3965.01196289,0.000371906120563,1,0.841250002384,0,0
0.58891928196,6.47822444763e-16,0.58891928196,47.6655158997,1.06136930356e-08,3965.01196289,0.000371906120563,1,0.841250002384,0,0
0.588921904564,2.62360355659e-16,0.588921904564,47.6658363342,6.85558232405e-09,3965.01220703,0.000375200877897,1,0.841562509537,0,0
0.588921904564,2.62360355659e-16,0.588921904564,47.6658363342,6.85558232405e-09,3965.01220703,0.000375200877897,1,0.841562509537,0,0
0.588924527168,2.37591629974e-16,0.588924527168,47.666179657,5.24220702403e-08,3965.01293945,0.000516971747857,1,0.841875016689,0,0
0.588924527168,2.37591629974e-16,0.588924527168,47.666179657,5.24220702403e-08,3965.01293945,0.000516971747857,1,0.841875016689,0,0
0.588929176331,9.31312328459e-17,0.588929176331,47.6666717529,5.35307833616e-08,3965.01245117,0.00053418049356,1,0.842187523842,0,0
0.588929176331,9.31312328459e-17,0.588929176331,47.6666717529,5.35307833616e-08,3965.01245117,0.00053418049356,1,0.842187523842,0,0
0.588932037354,8.84389614857e-17,0.588932037354,47.6670265198,1.10733324732e-07,3965.01293945,0.000644794141408,1,0.84249997139,0,0
0.588932037354,8.84389614857e-17,0.588932037354,47.6670265198,1.10733324732e-07,3965.01293945,0.000644794141408,1,0.84249997139,0,0
0.588938236237,4.65132724338e-17,0.588938236237,47.6676750183,1.46811657942e-07,3965.01220703,0.000548560870811,1,0.842812478542,0,0
0.588938236237,4.65132724338e-17,0.588938236237,47.6676750183,1.46811657942e-07,3965.01220703,0.000548560870811,1,0.842812478542,0,0
0.588939785957,2.31803486577e-17,0.588939785957,47.6678314209,8.38361060573e-08,3965.01171875,0.00046277558431,1,0.843124985695,0,0
0.588939785957,2.31803486577e-17,0.588939785957,47.6678314209,8.38361060573e-08,3965.01171875,0.00046277558431,1,0.843124985695,0,0
0.588944733143,2.12372848552e-17,0.588944733143,47.6683349609,8.84447999283e-08,3965.01098633,0.000424994446803,1,0.843437492847,0,0
0.588944733143,2.12372848552e-17,0.588944733143,47.6683349609,8.84447999283e-08,3965.01098633,0.000424994446803,1,0.843437492847,0,0
0.588945746422,8.57920960221e-18,0.588945746422,47.6684112549,4.58910029977e-08,3965.01025391,0.000370233872673,1,0.84375,0,0
0.588945746422,8.57920960221e-18,0.588945746422,47.6684112549,4.58910029977e-08,3965.01025391,0.000370233872673,1,0.84375,0,0
0.588949918747,7.90494407924e-18,0.588949918747,47.6687965393,4.84969433501e-08,3965.0090332,0.000334442476742,1,0.844062507153,0,0
0.588949918747,7.90494407924e-18,0.588949918747,47.6687965393,4.84969433501e-08,3965.0090332,0.000334442476742,1,0.844062507153,0,0
0.588950455189,3.12252471471e-18,0.588950455189,47.6688194275,2.87270740529e-08,3965.00854492,0.000296446174616,1,0.844375014305,0,0
0.588950455189,3.12252471471e-18,0.588950455189,47.6688194275,2.87270740529e-08,3965.00854492,0.000296446174616,1,0.844375014305,0,0
0.588954091072,2.87364902266e-18,0.588954091072,47.6691207886,2.89662978048e-08,3965.00683594,0.000283789995592,1,0.844687521458,0,0
0.588954091072,2.87364902266e-18,0.588954091072,47.6691207886,2.89662978048e-08,3965.00683594,0.000283789995592,1,0.844687521458,0,0
0.5889544487,1.12372910145e-18,0.5889544487,47.6691322327,2.34321948511e-08,3965.00634766,0.000269858923275,1,0.84500002861,0,0
0.5889544487,1.12372910145e-18,0.5889544487,47.6691322327,2.34321948511e-08,3965.00634766,0.000269858923275,1,0.84500002861,0,0
0.588957905769,1.03324267687e-18,0.588957905769,47.6693992615,2.3441911523e-08,3965.00439453,0.000266730552539,1,0.845312476158,0,0
0.588957905769,1.03324267687e-18,0.588957905769,47.6693992615,2.3441911523e-08,3965.00439453,0.000266730552539,1,0.845312476158,0,0
0.588958203793,4.00353891361e-19,0.588958203793,47.669418335,1.90005220446e-08,3965.00415039,0.000252402824117,1,0.845624983311,0,0
0.588958203793,4.00353891361e-19,0.588958203793,47.669418335,1.90005220446e-08,3965.00415039,0.000252402824117,1,0.845624983311,0,0
0.588961422443,3.67799164379e-19,0.588961422443,47.6696586609,1.89292581609e-08,3965.00244141,0.000227058655582,1,0.845937490463,0,0
0.588961422443,3.67799164379e-19,0.588961422443,47.6696586609,1.89292581609e-08,3965.00244141,0.000227058655582,1,0.845937490463,0,0
0.588961362839,1.41233644968e-19,0.588961362839,47.6696472168,1.40943461346e-08,3965.00219727,0.00020738200692,1,0.846249997616,0,0
0.588961362839,1.41233644968e-19,0.588961362839,47.6696472168,1.40943461346e-08,3965.00219727,0.00020738200692,1,0.846249997616,0,0
0.588964343071,1.29638976774e-19,0.588964343071,47.6698646545,1.13369535981e-08,3965.00048828,0.000155251444085,1,0.846562504768,0,0
0.588964343071,1.29638976774e-19,0.588964343071,47.6698646545,1.13369535981e-08,3965.00048828,0.000155251444085,1,0.846562504768,0,0
0.588963568211,4.9340085999e-20,0.588963568211,47.6697769165,1.61453694858e-08,3965.00048828,0.000165548874065,1,0.846875011921,0,0
0.588963568211,4.9340085999e-20,0.588963568211,47.6697769165,1.61453694858e-08,3965.00048828,0.000165548874065,1,0.846875011921,0,0
0.588966667652,4.52514550158e-20,0.588966667652,47.6700172424,1.0217842572e-08,3964.9987793,0.000120513519505,1,0.847187519073,0,0
0.588966667652,4.52514550158e-20,0.588966667652,47.6700172424,1.0217842572e-08,3964.9987793,0.000120513519505,1,0.847187519073,0,0
0.588965237141,1.70719819453e-20,0.588965237141,47.6698646545,4.1812604934e-08,3964.99902344,0.000195256754523,1,0.847500026226,0,0
0.588965237141,1.70719819453e-20,0.588965237141,47.6698646545,4.1812604934e-08,3964.99902344,0.000195256754523,1,0.847500026226,0,0
0.588969409466,1.56443134444e-20,0.588969409466,47.6702384949,4.14046255059e-08,3964.99731445,0.000192117426195,1,0.847812473774,0,0
0.588969409466,1.56443134444e-20,0.588969409466,47.6702384949,4.14046255059e-08,3964.99731445,0.000192117426195,1,0.847812473774,0,0
0.588967978954,5.85119050207e-21,0.588967978954,47.6700820923,1.14830598363e-07,3964.99755859,0.000314494245686,1,0.848124980927,0,0
0.588967978954,5.85119050207e-21,0.588967978954,47.6700820923,1.14830598363e-07,3964.99755859,0.000314494245686,1,0.848124980927,0,0
0.58897382021,5.35748726879e-21,0.58897382021,47.6706542969,1.19450902503e-07,3964.99609375,0.000350476388121,1,0.848437488079,0,0
0.58897382021,5.35748726879e-21,0.58897382021,47.6706542969,1.19450902503e-07,3964.99609375,0.000350476388121,1,0.848437488079,0,0
0.588972866535,1.98670163494e-21,0.588972866535,47.6705551147,2.08570426707e-07,3964.99633789,0.000463184522232,1,0.848749995232,0,0
0.588972866535,1.98670163494e-21,0.588972866535,47.6705551147,2.08570426707e-07,3964.99633789,0.000463184522232,1,0.848749995232,0,0
0.58898037672,1.81759853353e-21,0.58898037672,47.6713180542,2.10154368574e-07,3964.99511719,0.000504795927554,1,0.849062502384,0,0
0.58898037672,1.81759853353e-21,0.58898037672,47.6713180542,2.10154368574e-07,3964.99511719,0.000504795927554,1,0.849062502384,0,0
0.588979959488,6.68342648871e-22,0.588979959488,47.6712837219,2.65917975639e-07,3964.99511719,0.000565866997931,1,0.849375009537,0,0
0.588979959488,6.68342648871e-22,0.588979959488,47.6712837219,2.65917975639e-07,3964.99511719,0.000565866997931,1,0.849375009537,0,0
0.588988304138,6.10965475708e-22,0.588988304138,47.6721496582,2.65364775487e-07,3964.99389648,0.000584582798183,1,0.849687516689,0,0
0.588988304138,6.10965475708e-22,0.588988304138,47.6721496582,2.65364775487e-07,3964.99389648,0.000584582798183,1,0.849687516689,0,0
0.588988184929,2.2278865797e-22,0.588988184929,47.6721420288,2.79991155594e-07,3964.99414062,0.00059951026924,1,0.850000023842,0,0
0.588988184929,2.2278865797e-22,0.588988184929,47.6721420288,2.79991155594e-07,3964.99414062,0.00059951026924,1,0.850000023842,0,0
0.588996708393,2.0350095835e-22,0.588996708393,47.6730308533,2.80198065639e-07,3964.99291992,0.000592315336689,1,0.85031247139,0,0
0.588996708393,2.0350095835e-22,0.588996708393,47.6730308533,2.80198065639e-07,3964.99291992,0.000592315336689,1,0.85031247139,0,0
0.588996529579,7.35976806095e-23,0.588996529579,47.6730117798,2.85254373011e-07,3964.99291992,0.000596647383645,1,0.850624978542,0,0
0.588996529579,7.35976806095e-23,0.588996529579,47.6730117798,2.85254373011e-07,3964.99291992,0.000596647383645,1,0.850624978542,0,0
0.589005112648,6.71734119675e-23,0.589005112648,47.6739120483,2.85457502969e-07,3964.99194336,0.000578325765673,1,0.850937485695,0,0
0.589005112648,6.71734119675e-23,0.589005112648,47.6739120483,2.85457502969e-07,3964.99194336,0.000578325765673,1,0.850937485695,0,0
0.589004635811,2.40969948616e-23,0.589004635811,47.6738586426,3.10979856977e-07,3964.99194336,0.00060287467204,1,0.851249992847,0,0
0.589004635811,2.40969948616e-23,0.589004635811,47.6738586426,3.10979856977e-07,3964.99194336,0.00060287467204,1,0.851249992847,0,0
0.589013576508,2.197658408e-23,0.589013576508,47.6747970581,3.1079170526e-07,3964.99072266,0.000589809496887,1,0.8515625,0,0
0.589013576508,2.197658408e-23,0.589013576508,47.6747970581,3.1079170526e-07,3964.99072266,0.000589809496887,1,0.8515625,0,0
0.589012980461,7.82059188724e-24,0.589012980461,47.6747245789,3.6728761188e-07,3964.99072266,0.000642570608761,1,0.851875007153,0,0
0.589012980461,7.82059188724e-24,0.589012980461,47.6747245789,3.6728761188e-07,3964.99072266,0.000642570608761,1,0.851875007153,0,0
0.589022636414,7.12697252569e-24,0.589022636414,47.6757469177,3.67286872915e-07,3964.98974609,0.000643648963887,1,0.852187514305,0,0
0.589022636414,7.12697252569e-24,0.589022636414,47.6757469177,3.67286872915e-07,3964.98974609,0.000643648963887,1,0.852187514305,0,0
0.589021980762,2.51618821419e-24,0.589021980762,47.6756782532,4.45193961696e-07,3964.98974609,0.00071151839802,1,0.852500021458,0,0
0.589021980762,2.51618821419e-24,0.589021980762,47.6756782532,4.45193961696e-07,3964.98974609,0.00071151839802,1,0.852500021458,0,0
0.589032649994,2.29129343644e-24,0.589032649994,47.6768112183,4.44970680746e-07,3964.98852539,0.000725639227312,1,0.85281252861,0,0
0.589032649994,2.29129343644e-24,0.589032649994,47.6768112183,4.44970680746e-07,3964.98852539,0.000725639227312,1,0.85281252861,0,0
0.589032232761,8.02637621374e-25,0.589032232761,47.6767616272,5.20957257777e-07,3964.98852539,0.000787140394095,1,0.853124976158,0,0
0.589032232761,8.02637621374e-25,0.589032232761,47.6767616272,5.20957257777e-07,3964.98852539,0.000787140394095,1,0.853124976158,0,0
0.589043676853,7.30352866818e-25,0.589043676853,47.6779937744,5.19766786056e-07,3964.98754883,0.000807517790236,1,0.853437483311,0,0
0.589043676853,7.30352866818e-25,0.589043676853,47.6779937744,5.19766786056e-07,3964.98754883,0.000807517790236,1,0.853437483311,0,0
0.589043557644,2.53869762056e-25,0.589043557644,47.6779785156,5.732387649e-07,3964.98754883,0.000848091614898,1,0.853749990463,0,0
0.589043557644,2.53869762056e-25,0.589043557644,47.6779785156,5.732387649e-07,3964.98754883,0.000848091614898,1,0.853749990463,0,0
0.589055657387,2.30835689225e-25,0.589055657387,47.6792793274,5.7072634263e-07,3964.98657227,0.000872170145158,1,0.854062497616,0,0
0.589055657387,2.30835689225e-25,0.589055657387,47.6792793274,5.7072634263e-07,3964.98657227,0.000872170145158,1,0.854062497616,0,0
0.589055836201,7.9626097518e-26,0.589055836201,47.6793022156,5.93289428252e-07,3964.98657227,0.000887929811142,1,0.854375004768,0,0
0.589055836201,7.9626097518e-26,0.589055836201,47.6793022156,5.93289428252e-07,3964.98657227,0.000887929811142,1,0.854375004768,0,0
0.589068114758,7.23483934441e-26,0.589068114758,47.6806297302,5.88126454204e-07,3964.9855957,0.000920884136576,1,0.854687511921,0,0
0.589068114758,7.23483934441e-26,0.589068114758,47.6806297302,5.88126454204e-07,3964.9855957,0.000920884136576,1,0.854687511921,0,0
0.589068770409,2.4767722552e-26,0.589068770409,47.6807060242,5.70494648855e-07,3964.9855957,0.000906138389837,1,0.855000019073,0,0
0.589068770409,2.4767722552e-26,0.589068770409,47.6807060242,5.70494648855e-07,3964.9855957,0.000906138389837,1,0.855000019073,0,0
0.589080870152,2.24876094686e-26,0.589080870152,47.6820144653,5.60652949844e-07,3964.98461914,0.000951113179326,1,0.855312526226,0,0
0.589080870152,2.24876094686e-26,0.589080870152,47.6820144653,5.60652949844e-07,3964.98461914,0.000951113179326,1,0.855312526226,0,0
0.589082121849,7.64067638675e-27,0.589082121849,47.6821632385,4.82642803945e-07,3964.98461914,0.000888129812665,1,0.855624973774,0,0
0.589082121849,7.64067638675e-27,0.589082121849,47.6821632385,4.82642803945e-07,3964.98461914,0.000888129812665,1,0.855624973774,0,0
0.589093327522,6.93225541233e-27,0.589093327522,47.6833724976,4.69419944693e-07,3964.98388672,0.000935132848099,1,0.855937480927,0,0
0.589093327522,6.93225541233e-27,0.589093327522,47.6833724976,4.69419944693e-07,3964.98388672,0.000935132848099,1,0.855937480927,0,0
0.589095294476,2.33785766314e-27,0.589095294476,47.6835975647,3.23260223922e-07,3964.98388672,0.000804331619292,1,0.856249988079,0,0
0.589095294476,2.33785766314e-27,0.589095294476,47.6835975647,3.23260223922e-07,3964.98388672,0.000804331619292,1,0.856249988079,0,0
0.589104652405,2.11957064472e-27,0.589104652405,47.6846008301,3.14375910193e-07,3964.98291016,0.00083233055193,1,0.856562495232,0,0
0.589104652405,2.11957064472e-27,0.589104652405,47.6846008301,3.14375910193e-07,3964.98291016,0.00083233055193,1,0.856562495232,0,0
0.589106976986,7.09527806359e-28,0.589106976986,47.6848678589,1.39584926728e-07,3964.9831543,0.0006351818447,1,0.856875002384,0,0
0.589106976986,7.09527806359e-28,0.589106976986,47.6848678589,1.39584926728e-07,3964.9831543,0.0006351818447,1,0.856875002384,0,0
0.589113593102,6.42817733835e-28,0.589113593102,47.6855621338,1.42679652981e-07,3964.98217773,0.000626333407126,1,0.857187509537,0,0
0.589113593102,6.42817733835e-28,0.589113593102,47.6855621338,1.42679652981e-07,3964.98217773,0.000626333407126,1,0.857187509537,0,0
0.589115798473,2.13605323466e-28,0.589115798473,47.6858177185,1.44403733415e-08,3964.98242188,0.000397672876716,1,0.857500016689,0,0
0.589115798473,2.13605323466e-28,0.589115798473,47.6858177185,1.44403733415e-08,3964.98242188,0.000397672876716,1,0.857500016689,0,0
0.589119195938,1.93384214608e-28,0.589119195938,47.6861495972,2.66461999132e-08,3964.98144531,0.000350980903022,1,0.857812523842,0,0
0.589119195938,1.93384214608e-28,0.589119195938,47.6861495972,2.66461999132e-08,3964.98144531,0.000350980903022,1,0.857812523842,0,0
0.589120745659,6.37934381979e-29,0.589120745659,47.6863288879,1.26774351017e-08,3964.98168945,0.000147295271745,1,0.85812497139,0,0
0.589120745659,6.37934381979e-29,0.589120745659,47.6863288879,1.26774351017e-08,3964.98168945,0.000147295271745,1,0.85812497139,0,0
0.589121222496,5.77135722715e-29,0.589121222496,47.686340332,2.45593789749e-09,3964.98095703,8.00378475105e-05,1,0.858437478542,0,0
0.589121222496,5.77135722715e-29,0.589121222496,47.686340332,2.45593789749e-09,3964.98095703,8.00378475105e-05,1,0.858437478542,0,0
0.589121878147,1.89014481185e-29,0.589121878147,47.6864128113,1.25181340849e-08,3964.98095703,4.91681967105e-05,1,0.858749985695,0,0
0.589121878147,1.89014481185e-29,0.589121878147,47.6864128113,1.25181340849e-08,3964.98095703,4.91681967105e-05,1,0.858749985695,0,0
0.589120566845,1.70880752377e-29,0.589120566845,47.6862182617,1.37884290652e-08,3964.98022461,0.000113864065497,1,0.859062492847,0,0
0.589120566845,1.70880752377e-29,0.589120566845,47.6862182617,1.37884290652e-08,3964.98022461,0.000113864065497,1,0.859062492847,0,0
0.589120268822,5.5565486308e-30,0.589120268822,47.6861877441,2.24258478454e-08,3964.98022461,0.000149382380187,1,0.859375,0,0
0.589120268822,5.5565486308e-30,0.589120268822,47.6861877441,2.24258478454e-08,3964.98022461,0.000149382380187,1,0.859375,0,0
0.589118480682,5.01998605293e-30,0.589118480682,47.6859397888,1.82083805811e-08,3964.97973633,0.000196895663976,1,0.859687507153,0,0
0.589118480682,5.01998605293e-30,0.589118480682,47.6859397888,1.82083805811e-08,3964.97973633,0.000196895663976,1,0.859687507153,0,0
0.589117467403,1.62084308097e-30,0.589117467403,47.6858329773,5.96429305944e-09,3964.97973633,0.000149887389853,1,0.860000014305,0,0
0.589117467403,1.62084308097e-30,0.589117467403,47.6858329773,5.96429305944e-09,3964.97973633,0.000149887389853,1,0.860000014305,0,0
0.589116334915,1.46332486313e-30,0.589116334915,47.6856613159,1.79699499725e-09,3964.97900391,0.000176613481017,1,0.860312521458,0,0
0.589116334915,1.46332486313e-30,0.589116334915,47.6856613159,1.79699499725e-09,3964.97900391,0.000176613481017,1,0.860312521458,0,0
0.589115023613,4.69174260908e-31,0.589115023613,47.685508728,9.18921472248e-09,3964.97900391,7.1806491178e-05,1,0.86062502861,0,0
0.589115023613,4.69174260908e-31,0.589115023613,47.685508728,9.18921472248e-09,3964.97900391,7.1806491178e-05,1,0.86062502861,0,0
0.589115321636,4.23290860773e-31,0.589115321636,47.6855049133,1.02713508809e-08,3964.97851562,7.77285604272e-05,1,0.860937476158,0,0
0.589115321636,4.23290860773e-31,0.589115321636,47.6855049133,1.02713508809e-08,3964.97851562,7.77285604272e-05,1,0.860937476158,0,0
0.589113891125,1.34775905125e-31,0.589113891125,47.685344696,8.05733613163e-09,3964.97851562,5.82453685638e-05,1,0.861249983311,0,0
0.589113891125,1.34775905125e-31,0.589113891125,47.685344696,8.05733613163e-09,3964.97851562,5.82453685638e-05,1,0.861249983311,0,0
0.589116156101,1.21513390112e-31,0.589116156101,47.6855583191,1.07431938901e-08,3964.9777832,7.28065206204e-05,1,0.861562490463,0,0
0.589116156101,1.21513390112e-31,0.589116156101,47.6855583191,1.07431938901e-08,3964.9777832,7.28065206204e-05,1,0.861562490463,0,0
0.589114964008,3.84237717585e-32,0.589114964008,47.68542099,6.49760352189e-08,3964.9777832,0.000210742844502,1,0.861874997616,0,0
0.589114964008,3.84237717585e-32,0.589114964008,47.68542099,6.49760352189e-08,3964.9777832,0.000210742844502,1,0.861874997616,0,0
0.589119136333,3.46195164522e-32,0.589119136333,47.6858520508,6.85344190288e-08,3964.97729492,0.000239259185037,1,0.862187504768,0,0
0.589119136333,3.46195164522e-32,0.589119136333,47.6858520508,6.85344190288e-08,3964.97729492,0.000239259185037,1,0.862187504768,0,0
0.589118301868,1.08722934529e-32,0.589118301868,47.685760498,1.34702560217e-07,3964.97729492,0.000349583977368,1,0.862500011921,0,0
0.589118301868,1.08722934529e-32,0.589118301868,47.685760498,1.34702560217e-07,3964.97729492,0.000349583977368,1,0.862500011921,0,0
0.589124023914,9.78933034392e-33,0.589124023914,47.6863708496,1.36249170168e-07,3964.9765625,0.00037701317342,1,0.862812519073,0,0
0.589124023914,9.78933034392e-33,0.589124023914,47.6863708496,1.36249170168e-07,3964.9765625,0.00037701317342,1,0.862812519073,0,0
0.589123606682,3.05351316585e-33,0.589123606682,47.6863212585,1.8568337623e-07,3964.9765625,0.000444608565886,1,0.863125026226,0,0
0.589123606682,3.05351316585e-33,0.589123606682,47.6863212585,1.8568337623e-07,3964.9765625,0.000444608565886,1,0.863125026226,0,0
0.589130282402,2.74754061887e-33,0.589130282402,47.6870346069,1.85809554409e-07,3964.97607422,0.000457813090179,1,0.863437473774,0,0
0.589130282402,2.74754061887e-33,0.589130282402,47.6870346069,1.85809554409e-07,3964.97607422,0.000457813090179,1,0.863437473774,0,0
0.589130043983,8.51257652199e-34,0.589130043983,47.6870079041,2.14085645212e-07,3964.97583008,0.000493088446092,1,0.863749980927,0,0
0.589130043983,8.51257652199e-34,0.589130043983,47.6870079041,2.14085645212e-07,3964.97583008,0.000493088446092,1,0.863749980927,0,0
0.589137196541,7.65455197126e-34,0.589137196541,47.6877784729,2.14077005012e-07,3964.9753418,0.00049277843209,1,0.864062488079,0,0
0.589137196541,7.65455197126e-34,0.589137196541,47.6877784729,2.14077005012e-07,3964.9753418,0.00049277843209,1,0.864062488079,0,0
0.589136958122,2.3557650658e-34,0.589136958122,47.6877479553,2.37685966908e-07,3964.9753418,0.00052030372899,1,0.864374995232,0,0
0.589136958122,2.3557650658e-34,0.589136958122,47.6877479553,2.37685966908e-07,3964.9753418,0.00052030372899,1,0.864374995232,0,0
0.589144527912,2.11693446025e-34,0.589144527912,47.6885643005,2.37688567495e-07,3964.97460938,0.00051882234402,1,0.864687502384,0,0
0.589144527912,2.11693446025e-34,0.589144527912,47.6885643005,2.37688567495e-07,3964.97460938,0.00051882234402,1,0.864687502384,0,0
0.589144289494,6.47205149044e-35,0.589144289494,47.6885299683,2.68859565722e-07,3964.97460938,0.000553061137907,1,0.865000009537,0,0
0.589144289494,6.47205149044e-35,0.589144289494,47.6885299683,2.68859565722e-07,3964.97460938,0.000553061137907,1,0.865000009537,0,0
0.589152276516,5.81214514789e-35,0.589152276516,47.6893997192,2.68691195515e-07,3964.97387695,0.000560843618587,1,0.865312516689,0,0
0.589152276516,5.81214514789e-35,0.589152276516,47.6893997192,2.68691195515e-07,3964.97387695,0.000560843618587,1,0.865312516689,0,0
0.589152157307,1.76530696394e-35,0.589152157307,47.6893806458,3.01398415559e-07,3964.97387695,0.000595101213548,1,0.865625023842,0,0
0.589152157307,1.76530696394e-35,0.589152157307,47.6893806458,3.01398415559e-07,3964.97387695,0.000595101213548,1,0.865625023842,0,0
0.589160680771,1.58429475273e-35,0.589160680771,47.6903038025,3.0057825029e-07,3964.97338867,0.000611699186265,1,0.86593747139,0,0
0.589160680771,1.58429475273e-35,0.589160680771,47.6903038025,3.0057825029e-07,3964.97338867,0.000611699186265,1,0.86593747139,0,0
0.589160740376,4.78072813491e-36,0.589160740376,47.6903114319,3.16889469332e-07,3964.97338867,0.000628612702712,1,0.866249978542,0,0
0.589160740376,4.78072813491e-36,0.589160740376,47.6903114319,3.16889469332e-07,3964.97338867,0.000628612702712,1,0.866249978542,0,0
0.589169502258,4.28778604252e-36,0.589169502258,47.6912612915,3.15601340617e-07,3964.97265625,0.000644675164949,1,0.866562485695,0,0
0.589169502258,4.28778604252e-36,0.589169502258,47.6912612915,3.15601340617e-07,3964.97265625,0.000644675164949,1,0.866562485695,0,0
0.589169800282,1.28554932783e-36,0.589169800282,47.6912918091,3.0457292155e-07,3964.97265625,0.000634151161648,1,0.866874992847,0,0
0.589169800282,1.28554932783e-36,0.589169800282,47.6912918091,3.0457292155e-07,3964.97265625,0.000634151161648,1,0.866874992847,0,0
0.589178442955,1.15226642748e-36,0.589178442955,47.6922264099,3.03969443394e-07,3964.97192383,0.000640387879685,1,0.8671875,0,0
0.589178442955,1.15226642748e-36,0.589178442955,47.6922264099,3.03969443394e-07,3964.97192383,0.000640387879685,1,0.8671875,0,0
0.589178800583,3.43263641275e-37,0.589178800583,47.6922683716,2.73921045846e-07,3964.97192383,0.000609474547673,1,0.867500007153,0,0
0.589178800583,3.43263641275e-37,0.589178800583,47.6922683716,2.73921045846e-07,3964.97192383,0.000609474547673,1,0.867500007153,0,0
0.589186966419,3.07481294412e-37,0.589186966419,47.6931533813,2.74334354344e-07,3964.97119141,0.000605154607911,1,0.867812514305,0,0
0.589186966419,3.07481294412e-37,0.589186966419,47.6931533813,2.74334354344e-07,3964.97119141,0.000605154607911,1,0.867812514305,0,0
0.589187324047,9.10187353351e-38,0.589187324047,47.6931877136,2.44058043108e-07,3964.97119141,0.000572030374315,1,0.868125021458,0,0
0.589187324047,9.10187353351e-38,0.589187324047,47.6931877136,2.44058043108e-07,3964.97119141,0.000572030374315,1,0.868125021458,0,0
0.589195013046,8.147970993e-38,0.589195013046,47.6940193176,2.44590381726e-07,3964.97070312,0.000565127877053,1,0.86843752861,0,0
0.589195013046,8.147970993e-38,0.589195013046,47.6940193176,2.44590381726e-07,3964.97070312,0.000565127877053,1,0.86843752861,0,0
0.589195251465,2.39672680326e-38,0.589195251465,47.6940460205,2.254220135e-07,3964.97070312,0.000542948953807,1,0.868749976158,0,0
0.589195251465,2.39672680326e-38,0.589195251465,47.6940460205,2.254220135e-07,3964.97070312,0.000542948953807,1,0.868749976158,0,0
0.589202642441,2.1442138009e-38,0.589202642441,47.6948432922,2.25463793413e-07,3964.9699707,0.000542127178051,1,0.869062483311,0,0
0.589202642441,2.1442138009e-38,0.589202642441,47.6948432922,2.25463793413e-07,3964.9699707,0.000542127178051,1,0.869062483311,0,0
0.589202880859,6.26790153224e-39,0.589202880859,47.6948661804,2.14170199797e-07,3964.9699707,0.00052869837964,1,0.869374990463,0,0
0.589202880859,6.26790153224e-39,0.589202880859,47.6948661804,2.14170199797e-07,3964.9699707,0.00052869837964,1,0.869374990463,0,0
0.589210093021,5.60405039775e-39,0.589210093021,47.695640564,2.13690256601e-07,3964.96923828,0.000535145052709,1,0.869687497616,0,0
0.589210093021,5.60405039775e-39,0.589210093021,47.695640564,2.13690256601e-07,3964.96923828,0.000535145052709,1,0.869687497616,0,0
0.589210391045,1.62794307665e-39,0.589210391045,47.6956748962,1.99164659875e-07,3964.96923828,0.000517739332281,1,0.870000004768,0,0
0.589210391045,1.62794307665e-39,0.589210391045,47.6956748962,1.99164659875e-07,3964.96923828,0.000517739332281,1,0.870000004768,0,0
0.589217364788,1.45463748907e-39,0.589217364788,47.6964225769,1.98581346922e-07,3964.96875,0.000524833158124,1,0.870312511921,0,0
0.589217364788,1.45463748907e-39,0.589217364788,47.6964225769,1.98581346922e-07,3964.96875,0.000524833158124,1,0.870312511921,0,0
0.589217782021,4.20001379623e-40,0.589217782021,47.6964683533,1.74934811525e-07,3964.96875,0.000495207845233,1,0.870625019073,0,0
0.589217782021,4.20001379623e-40,0.589217782021,47.6964683533,1.74934811525e-07,3964.96875,0.000495207845233,1,0.870625019073,0,0
0.589224338531,3.75057533977e-40,0.589224338531,47.6971702576,1.74837481381e-07,3964.96801758,0.000496387132443,1,0.870937526226,0,0
0.589224338531,3.75057533977e-40,0.589224338531,47.6971702576,1.74837481381e-07,3964.96801758,0.000496387132443,1,0.870937526226,0,0
0.589224755764,1.07609912971e-40,0.589224755764,47.6972160339,1.4691821093e-07,3964.96801758,0.00045868640882,1,0.871249973774,0,0
0.589224755764,1.07609912971e-40,0.589224755764,47.6972160339,1.4691821093e-07,3964.96801758,0.00045868640882,1,0.871249973774,0,0
0.589230775833,9.60379902525e-41,0.589230775833,47.6978569031,1.47308483633e-07,3964.9675293,0.000453634245787,1,0.871562480927,0,0
0.589230775833,9.60379902525e-41,0.589230775833,47.6978569031,1.47308483633e-07,3964.9675293,0.000453634245787,1,0.871562480927,0,0
0.589231133461,2.74079966637e-41,0.589231133461,47.69789505,1.24549529801e-07,3964.9675293,0.000420120166382,1,0.871874988079,0,0
0.589231133461,2.74079966637e-41,0.589231133461,47.69789505,1.24549529801e-07,3964.9675293,0.000420120166382,1,0.871874988079,0,0
0.589236676693,2.44470530086e-41,0.589236676693,47.6984825134,1.24879505847e-07,3964.96679688,0.000414745998569,1,0.872187495232,0,0
0.589236676693,2.44470530086e-41,0.589236676693,47.6984825134,1.24879505847e-07,3964.96679688,0.000414745998569,1,0.872187495232,0,0
0.589236974716,6.92241441376e-42,0.589236974716,47.6985168457,1.1215502127e-07,3964.96679688,0.000394578994019,1,0.872500002384,0,0
0.589236974716,6.92241441376e-42,0.589236974716,47.6985168457,1.1215502127e-07,3964.96679688,0.000394578994019,1,0.872500002384,0,0
0.589242219925,6.16851583996e-42,0.589242219925,47.6990699768,1.12081281145e-07,3964.96606445,0.000395520415623,1,0.872812509537,0,0
0.589242219925,6.16851583996e-42,0.589242219925,47.6990699768,1.12081281145e-07,3964.96606445,0.000395520415623,1,0.872812509537,0,0
0.589242517948,1.74461658808e-42,0.589242517948,47.6991043091,1.06743001993e-07,3964.96606445,0.000386388419429,1,0.873125016689,0,0
0.589242517948,1.74461658808e-42,0.589242517948,47.6991043091,1.06743001993e-07,3964.96606445,0.000386388419429,1,0.873125016689,0,0
0.589247703552,1.5554412954e-42,0.589247703552,47.6996459961,1.0582267862e-07,3964.96557617,0.000399059295887,1,0.873437523842,0,0
0.589247703552,1.5554412954e-42,0.589247703552,47.6996459961,1.0582267862e-07,3964.96557617,0.000399059295887,1,0.873437523842,0,0
0.589248120785,4.33001225476e-43,0.589248120785,47.6996994019,1.0100218617e-07,3964.96557617,0.00039092786028,1,0.87374997139,0,0
0.589248120785,4.33001225476e-43,0.589248120785,47.6996994019,1.0100218617e-07,3964.96557617,0.00039092786028,1,0.87374997139,0,0
0.58925318718,3.83955779225e-43,0.58925318718,47.7002258301,9.87286767895e-08,3964.96484375,0.000411909044487,1,0.874062478542,0,0
0.58925318718,3.83955779225e-43,0.58925318718,47.7002258301,9.87286767895e-08,3964.96484375,0.000411909044487,1,0.874062478542,0,0
0.58925396204,1.07899981753e-43,0.58925396204,47.7003135681,9.01755328186e-08,3964.96484375,0.000399078213377,1,0.874374985695,0,0
0.58925396204,1.07899981753e-43,0.58925396204,47.7003135681,9.01755328186e-08,3964.96484375,0.000399078213377,1,0.874374985695,0,0
0.589258790016,9.66895940384e-44,0.589258790016,47.7008209229,8.27214918786e-08,3964.96435547,0.000442231044872,1,0.874687492847,0,0
0.589258790016,9.66895940384e-44,0.589258790016,47.7008209229,8.27214918786e-08,3964.96435547,0.000442231044872,1,0.874687492847,0,0
0.589260160923,2.66246708222e-44,0.589260160923,47.7009811401,6.03755268003e-08,3964.96435547,0.000402939826017,1,0.875,0,0
0.589260160923,2.66246708222e-44,0.589260160923,47.7009811401,6.03755268003e-08,3964.96435547,0.000402939826017,1,0.875,0,0
0.589264452457,2.38220738935e-44,0.589264452457,47.7014274597,4.32904485592e-08,3964.96386719,0.000468724494567,1,0.875312507153,0,0
0.589264452457,2.38220738935e-44,0.589264452457,47.7014274597,4.32904485592e-08,3964.96386719,0.000468724494567,1,0.875312507153,0,0
0.589266717434,5.6051938573e-45,0.589266717434,47.7016830444,3.25236086951e-08,3964.96362305,0.000427550141467,1,0.875625014305,0,0
0.589266717434,5.6051938573e-45,0.589266717434,47.7016830444,3.25236086951e-08,3964.96362305,0.000427550141467,1,0.875625014305,0,0
0.589270472527,5.6051938573e-45,0.589270472527,47.7020835876,1.81284960377e-08,3964.96337891,0.000576778722461,1,0.875937521458,0,0
0.589270472527,5.6051938573e-45,0.589270472527,47.7020835876,1.81284960377e-08,3964.96337891,0.000576778722461,1,0.875937521458,0,0
0.589274823666,2.80259692865e-45,0.589274823666,47.7025527954,3.50590809717e-08,3964.96289062,0.000526164541952,1,0.87625002861,0,0
0.589274823666,2.80259692865e-45,0.589274823666,47.7025527954,3.50590809717e-08,3964.96289062,0.000526164541952,1,0.87625002861,0,0
0.589277863503,1.40129846432e-45,0.589277863503,47.7028808594,3.53050246815e-08,3964.96289062,0.000510590092745,1,0.876562476158,0,0
0.589277863503,1.40129846432e-45,0.589277863503,47.7028808594,3.53050246815e-08,3964.96289062,0.000510590092745,1,0.876562476158,0,0
0.589282035828,1.40129846432e-45,0.589282035828,47.7033424377,3.02581000255e-08,3964.96264648,0.000665805651806,1,0.876874983311,0,0
0.589282035828,1.40129846432e-45,0.589282035828,47.7033424377,3.02581000255e-08,3964.96264648,0.000665805651806,1,0.876874983311,0,0
0.589287221432,0,0.589287221432,47.7038955688,5.02925843193e-08,3964.9621582,0.000616391189396,1,0.877187490463,0,0
0.589287221432,0,0.589287221432,47.7038955688,5.02925843193e-08,3964.9621582,0.000616391189396,1,0.877187490463,0,0
0.589290678501,0,0.589290678501,47.704284668,4.12733562882e-08,3964.96191406,0.000583802699111,1,0.877499997616,0,0
0.589290678501,0,0.589290678501,47.704284668,4.12733562882e-08,3964.96191406,0.000583802699111,1,0.877499997616,0,0
0.589295446873,0,0.589295446873,47.7048034668,5.80460195465e-08,3964.96166992,0.000777865934651,1,0.877812504768,0,0
0.589295446873,0,0.589295446873,47.7048034668,5.80460195465e-08,3964.96166992,0.000777865934651,1,0.877812504768,0,0
0.589301645756,0,0.589301645756,47.7054748535,9.78448397859e-08,3964.96118164,0.000695377821103,1,0.878125011921,0,0
0.589301645756,0,0.589301645756,47.7054748535,9.78448397859e-08,3964.96118164,0.000695377821103,1,0.878125011921,0,0
0.589305222034,0,0.589305222034,47.705871582,6.35337968902e-08,3964.96118164,0.00062847265508,1,0.878437519073,0,0
0.589305222034,0,0.589305222034,47.705871582,6.35337968902e-08,3964.96118164,0.00062847265508,1,0.878437519073,0,0
0.589310467243,0,0.589310467243,47.706451416,2.53479264245e-08,3964.9609375,0.000803042319603,1,0.878750026226,0,0
0.589310467243,0,0.589310467243,47.706451416,2.53479264245e-08,3964.9609375,0.000803042319603,1,0.878750026226,0,0
0.589316487312,0,0.589316487312,47.7071037292,7.69185604099e-08,3964.96044922,0.000708740495611,1,0.879062473774,0,0
0.589316487312,0,0.589316487312,47.7071037292,7.69185604099e-08,3964.96044922,0.000708740495611,1,0.879062473774,0,0
0.589320421219,0,0.589320421219,47.7075462341,3.11960945965e-08,3964.96044922,0.000621781218797,1,0.879374980927,0,0
0.589320421219,0,0.589320421219,47.7075462341,3.11960945965e-08,3964.96044922,0.000621781218797,1,0.879374980927,0,0
0.589325249195,0,0.589325249195,47.7080726624,7.27229050312e-08,3964.96020508,0.000804691808298,1,0.879687488079,0,0
0.589325249195,0,0.589325249195,47.7080726624,7.27229050312e-08,3964.96020508,0.000804691808298,1,0.879687488079,0,0
0.589331746101,0,0.589331746101,47.708782196,1.203230795e-07,3964.9597168,0.000712228589691,1,0.879999995232,0,0
0.589331746101,0,0.589331746101,47.708782196,1.203230795e-07,3964.9597168,0.000712228589691,1,0.879999995232,0,0
0.589335262775,0,0.589335262775,47.7091712952,7.39139380812e-08,3964.95947266,0.000631619652268,1,0.880312502384,0,0
0.589335262775,0,0.589335262775,47.7091712952,7.39139380812e-08,3964.95947266,0.000631619652268,1,0.880312502384,0,0
0.589340627193,0,0.589340627193,47.7097625732,1.7781808026e-08,3964.95922852,0.000806488154922,1,0.880625009537,0,0
0.589340627193,0,0.589340627193,47.7097625732,1.7781808026e-08,3964.95922852,0.000806488154922,1,0.880625009537,0,0
0.589346587658,0,0.589346587658,47.7104110718,6.76197018379e-08,3964.95898438,0.000722213531844,1,0.880937516689,0,0
0.589346587658,0,0.589346587658,47.7104110718,6.76197018379e-08,3964.95898438,0.000722213531844,1,0.880937516689,0,0
0.589350759983,0,0.589350759983,47.7108802795,1.42753462384e-08,3964.95874023,0.000622598745394,1,0.881250023842,0,0
0.589350759983,0,0.589350759983,47.7108802795,1.42753462384e-08,3964.95874023,0.000622598745394,1,0.881250023842,0,0
0.589355349541,0,0.589355349541,47.7113761902,1.21935713082e-07,3964.95849609,0.000837158528157,1,0.88156247139,0,0
0.589355349541,0,0.589355349541,47.7113761902,1.21935713082e-07,3964.95849609,0.000837158528157,1,0.88156247139,0,0
0.589362561703,0,0.589362561703,47.7121658325,1.70809997257e-07,3964.95800781,0.000738620699849,1,0.881874978542,0,0
0.589362561703,0,0.589362561703,47.7121658325,1.70809997257e-07,3964.95800781,0.000738620699849,1,0.881874978542,0,0
0.589365720749,0,0.589365720749,47.7125205994,9.43118720897e-08,3964.95800781,0.00062558951322,1,0.882187485695,0,0
0.589365720749,0,0.589365720749,47.7125205994,9.43118720897e-08,3964.95800781,0.00062558951322,1,0.882187485695,0,0
0.589371323586,0,0.589371323586,47.713142395,4.03686186701e-08,3964.95776367,0.000747601385228,1,0.882499992847,0,0
0.589371323586,0,0.589371323586,47.713142395,4.03686186701e-08,3964.95776367,0.000747601385228,1,0.882499992847,0,0
0.589376211166,0,0.589376211166,47.7136688232,1.97384828482e-08,3964.95727539,0.000646896834951,1,0.8828125,0,0
0.589376211166,0,0.589376211166,47.7136688232,1.97384828482e-08,3964.95727539,0.000646896834951,1,0.8828125,0,0
0.589380443096,0,0.589380443096,47.7141418457,4.73732768569e-08,3964.95727539,0.000490112637635,1,0.883125007153,0,0
0.589380443096,0,0.589380443096,47.7141418457,4.73732768569e-08,3964.95727539,0.000490112637635,1,0.883125007153,0,0
0.589383125305,0,0.589383125305,47.7144241333,1.36313431653e-07,3964.95703125,0.000641264137812,1,0.883437514305,0,0
0.589383125305,0,0.589383125305,47.7144241333,1.36313431653e-07,3964.95703125,0.000641264137812,1,0.883437514305,0,0
0.589389443398,0,0.589389443398,47.7151184082,1.62680834137e-07,3964.95654297,0.000540060573258,1,0.883750021458,0,0
0.589389443398,0,0.589389443398,47.7151184082,1.62680834137e-07,3964.95654297,0.000540060573258,1,0.883750021458,0,0
0.589390695095,0,0.589390695095,47.7152557373,1.07399486637e-07,3964.95654297,0.000452613225207,1,0.88406252861,0,0
0.589390695095,0,0.589390695095,47.7152557373,1.07399486637e-07,3964.95654297,0.000452613225207,1,0.88406252861,0,0
0.589395821095,0,0.589395821095,47.7158164978,1.05616088319e-07,3964.95629883,0.000473893422168,1,0.884374976158,0,0
0.589395821095,0,0.589395821095,47.7158164978,1.05616088319e-07,3964.95629883,0.000473893422168,1,0.884374976158,0,0
0.589397370815,0,0.589397370815,47.7159690857,7.95173136225e-08,3964.95605469,0.000424061377998,1,0.884687483311,0,0
0.589397370815,0,0.589397370815,47.7159690857,7.95173136225e-08,3964.95605469,0.000424061377998,1,0.884687483311,0,0
0.589401781559,0,0.589401781559,47.716468811,8.91626470434e-08,3964.95581055,0.000298260216368,1,0.884999990463,0,0
0.589401781559,0,0.589401781559,47.716468811,8.91626470434e-08,3964.95581055,0.000298260216368,1,0.884999990463,0,0
0.58940154314,0,0.58940154314,47.7164230347,2.57991388253e-07,3964.95556641,0.00051643117331,1,0.885312497616,0,0
0.58940154314,0,0.58940154314,47.7164230347,2.57991388253e-07,3964.95556641,0.00051643117331,1,0.885312497616,0,0
0.589409053326,0,0.589409053326,47.717250824,2.56846192315e-07,3964.95532227,0.000481811264763,1,0.885625004768,0,0
0.589409053326,0,0.589409053326,47.717250824,2.56846192315e-07,3964.95532227,0.000481811264763,1,0.885625004768,0,0
0.58940833807,0,0.58940833807,47.7171669006,2.63418854729e-07,3964.95532227,0.00050543359248,1,0.885937511921,0,0
0.58940833807,0,0.58940833807,47.7171669006,2.63418854729e-07,3964.95532227,0.00050543359248,1,0.885937511921,0,0
0.589416146278,0,0.589416146278,47.7180252075,2.63786489541e-07,3964.95483398,0.00050575583009,1,0.886250019073,0,0
0.589416146278,0,0.589416146278,47.7180252075,2.63786489541e-07,3964.95483398,0.00050575583009,1,0.886250019073,0,0
0.589415431023,0,0.589415431023,47.7179450989,3.32270332137e-07,3964.95483398,0.000572758843191,1,0.886562526226,0,0
0.589415431023,0,0.589415431023,47.7179450989,3.32270332137e-07,3964.95483398,0.000572758843191,1,0.886562526226,0,0
0.589424192905,0,0.589424192905,47.7189102173,3.31866829129e-07,3964.9543457,0.00057381374063,1,0.886874973774,0,0
0.589424192905,0,0.589424192905,47.7189102173,3.31866829129e-07,3964.9543457,0.00057381374063,1,0.886874973774,0,0
0.589423537254,0,0.589423537254,47.7188339233,4.18996648932e-07,3964.9543457,0.000648560002446,1,0.887187480927,0,0
0.589423537254,0,0.589423537254,47.7188339233,4.18996648932e-07,3964.9543457,0.000648560002446,1,0.887187480927,0,0
0.589433312416,0,0.589433312416,47.7199172974,4.17669781427e-07,3964.95410156,0.000655494572129,1,0.887499988079,0,0
0.589433312416,0,0.589433312416,47.7199172974,4.17669781427e-07,3964.95410156,0.000655494572129,1,0.887499988079,0,0
0.58943271637,0,0.58943271637,47.7198486328,4.97941925914e-07,3964.95410156,0.000714366382454,1,0.887812495232,0,0
0.58943271637,0,0.58943271637,47.7198486328,4.97941925914e-07,3964.95410156,0.000714366382454,1,0.887812495232,0,0
0.589443385601,0,0.589443385601,47.7210273743,4.94567245823e-07,3964.95361328,0.000722460856196,1,0.888125002384,0,0
0.589443385601,0,0.589443385601,47.7210273743,4.94567245823e-07,3964.95361328,0.000722460856196,1,0.888125002384,0,0
0.589442908764,0,0.589442908764,47.7209739685,5.39334052974e-07,3964.95361328,0.000743386975955,1,0.888437509537,0,0
0.589442908764,0,0.589442908764,47.7209739685,5.39334052974e-07,3964.95361328,0.000743386975955,1,0.888437509537,0,0
0.589453816414,0,0.589453816414,47.7221832275,5.32168144218e-07,3964.953125,0.0007438887842,1,0.888750016689,0,0
0.589453816414,0,0.589453816414,47.7221832275,5.32168144218e-07,3964.953125,0.0007438887842,1,0.888750016689,0,0
0.589453339577,0,0.589453339577,47.7221336365,5.05889659053e-07,3964.953125,0.000703829166014,1,0.889062523842,0,0
0.589453339577,0,0.589453339577,47.7221336365,5.05889659053e-07,3964.953125,0.000703829166014,1,0.889062523842,0,0
0.589463710785,0,0.589463710785,47.7232780457,5.03208411828e-07,3964.95288086,0.000681880745105,1,0.88937497139,0,0
0.589463710785,0,0.589463710785,47.7232780457,5.03208411828e-07,3964.95288086,0.000681880745105,1,0.88937497139,0,0
0.589462935925,0,0.589462935925,47.7231903076,3.75837885258e-07,3964.95288086,0.000558263855055,1,0.889687478542,0,0
0.589462935925,0,0.589462935925,47.7231903076,3.75837885258e-07,3964.95288086,0.000558263855055,1,0.889687478542,0,0
0.589471578598,0,0.589471578598,47.7241401672,4.01369646852e-07,3964.95239258,0.000493533734698,1,0.889999985695,0,0
0.589471578598,0,0.589471578598,47.7241401672,4.01369646852e-07,3964.95239258,0.000493533734698,1,0.889999985695,0,0
0.589469909668,0,0.589469909668,47.7239494324,1.24797068679e-07,3964.95239258,0.000265931215836,1,0.890312492847,0,0
0.589469909668,0,0.589469909668,47.7239494324,1.24797068679e-07,3964.95239258,0.000265931215836,1,0.890312492847,0,0
0.589475274086,0,0.589475274086,47.7245330811,2.31637429238e-07,3964.9519043,0.000135056456202,1,0.890625,0,0
0.589475274086,0,0.589475274086,47.7245330811,2.31637429238e-07,3964.9519043,0.000135056456202,1,0.890625,0,0
0.589471757412,0,0.589471757412,47.7241325378,3.02848803813e-07,3964.9519043,0.000218419649173,1,0.890937507153,0,0
0.589471757412,0,0.589471757412,47.7241325378,3.02848803813e-07,3964.9519043,0.000218419649173,1,0.890937507153,0,0
0.589472234249,0,0.589472234249,47.724155426,1.99197884854e-08,3964.95141602,0.000439722905867,1,0.891250014305,0,0
0.589472234249,0,0.589472234249,47.724155426,1.99197884854e-08,3964.95141602,0.000439722905867,1,0.891250014305,0,0
0.589465618134,0,0.589465618134,47.7234039307,1.02568662896e-06,3964.95141602,0.000952504982706,1,0.891562521458,0,0
0.589465618134,0,0.589465618134,47.7234039307,1.02568662896e-06,3964.95141602,0.000952504982706,1,0.891562521458,0,0
0.589458823204,0,0.589458823204,47.7226066589,4.25123658943e-07,3964.95092773,0.00128987967037,1,0.89187502861,0,0
0.589458823204,0,0.589458823204,47.7226066589,4.25123658943e-07,3964.95092773,0.00128987967037,1,0.89187502861,0,0
0.589447438717,0,0.589447438717,47.7213172913,2.2231802177e-06,3964.95092773,0.00202065473422,1,0.892187476158,0,0
0.589447438717,0,0.589447438717,47.7213172913,2.2231802177e-06,3964.95092773,0.00202065473422,1,0.892187476158,0,0
0.589430391788,0,0.589430391788,47.7193527222,1.12592033474e-06,3964.95043945,0.00250391289592,1,0.892499983311,0,0
0.589430391788,0,0.589430391788,47.7193527222,1.12592033474e-06,3964.95043945,0.00250391289592,1,0.892499983311,0,0
0.589412212372,0,0.589412212372,47.7172889709,4.11495966546e-06,3964.95043945,0.00354445283301,1,0.892812490463,0,0
0.589412212372,0,0.589412212372,47.7172889709,4.11495966546e-06,3964.95043945,0.00354445283301,1,0.892812490463,0,0
0.589380502701,0,0.589380502701,47.7136650085,2.32685943047e-06,3964.94995117,0.00420931680128,1,0.893124997616,0,0
0.589380502701,0,0.589380502701,47.7136650085,2.32685943047e-06,3964.94995117,0.00420931680128,1,0.893124997616,0,0
0.58935290575,0,0.58935290575,47.7105407715,6.95144353813e-06,3964.94995117,0.00568025931716,1,0.893437504768,0,0
0.58935290575,0,0.58935290575,47.7105407715,6.95144353813e-06,3964.94995117,0.00568025931716,1,0.893437504768,0,0
0.589300453663,0,0.589300453663,47.7045593262,4.29097053711e-06,3964.94946289,0.00656593684107,1,0.893750011921,0,0
0.589300453663,0,0.589300453663,47.7045593262,4.29097053711e-06,3964.94946289,0.00656593684107,1,0.893750011921,0,0
0.589260339737,0,0.589260339737,47.7000160217,1.10115379357e-05,3964.94946289,0.00859997794032,1,0.894062519073,0,0
0.589260339737,0,0.589260339737,47.7000160217,1.10115379357e-05,3964.94946289,0.00859997794032,1,0.894062519073,0,0
0.589179039001,0,0.589179039001,47.6907730103,7.33695060262e-06,3964.94897461,0.00974171608686,1,0.894375026226,0,0
0.589179039001,0,0.589179039001,47.6907730103,7.33695060262e-06,3964.94897461,0.00974171608686,1,0.894375026226,0,0
0.589122772217,0,0.589122772217,47.6843948364,1.65937362908e-05,3964.94897461,0.0124606341124,1,0.894687473774,0,0
0.589122772217,0,0.589122772217,47.6843948364,1.65937362908e-05,3964.94897461,0.0124606341124,1,0.894687473774,0,0
0.589002788067,0,0.589002788067,47.6707725525,1.18261377793e-05,3964.94848633,0.0138798356056,1,0.894999980927,0,0
0.589002788067,0,0.589002788067,47.6707725525,1.18261377793e-05,3964.94848633,0.0138798356056,1,0.894999980927,0,0
0.588926315308,0,0.588926315308,47.662109375,2.39995588345e-05,3964.94848633,0.0173745304346,1,0.895312488079,0,0
0.588926315308,0,0.588926315308,47.662109375,2.39995588345e-05,3964.94848633,0.0173745304346,1,0.895312488079,0,0
0.58875644207,0,0.58875644207,47.6428337097,1.81378309208e-05,3964.94799805,0.0190706476569,1,0.895624995232,0,0
0.58875644207,0,0.58875644207,47.6428337097,1.81378309208e-05,3964.94799805,0.0190706476569,1,0.895624995232,0,0
0.58865571022,0,0.58865571022,47.6314201355,3.35130353051e-05,3964.94799805,0.0233903396875,1,0.895937502384,0,0
0.58865571022,0,0.58865571022,47.6314201355,3.35130353051e-05,3964.94799805,0.0233903396875,1,0.895937502384,0,0
0.588423788548,0,0.588423788548,47.6051254272,2.66393508355e-05,3964.94750977,0.0253373943269,1,0.896250009537,0,0
0.588423788548,0,0.588423788548,47.6051254272,2.66393508355e-05,3964.94750977,0.0253373943269,1,0.896250009537,0,0
0.58829498291,0,0.58829498291,47.5905418396,4.53777720395e-05,3964.94750977,0.0304876919836,1,0.896562516689,0,0
0.58829498291,0,0.58829498291,47.5905418396,4.53777720395e-05,3964.94750977,0.0304876919836,1,0.896562516689,0,0
0.587988674641,0,0.587988674641,47.5558166504,3.76579191652e-05,3964.94702148,0.0326350964606,1,0.896875023842,0,0
0.587988674641,0,0.587988674641,47.5558166504,3.76579191652e-05,3964.94702148,0.0326350964606,1,0.896875023842,0,0
0.587828636169,0,0.587828636169,47.5377159119,5.97708349233e-05,3964.94702148,0.0385792702436,1,0.89718747139,0,0
0.587828636169,0,0.587828636169,47.5377159119,5.97708349233e-05,3964.94702148,0.0385792702436,1,0.89718747139,0,0
0.587435662746,0,0.587435662746,47.4931907654,5.14574057888e-05,3964.94628906,0.0408538989723,1,0.897499978542,0,0
0.587435662746,0,0.587435662746,47.4931907654,5.14574057888e-05,3964.94628906,0.0408538989723,1,0.897499978542,0,0
0.587242424488,0,0.587242424488,47.4713401794,7.67719902797e-05,3964.94677734,0.04751072824,1,0.897812485695,0,0
0.587242424488,0,0.587242424488,47.4713401794,7.67719902797e-05,3964.94677734,0.04751072824,1,0.897812485695,0,0
0.586751520634,0,0.586751520634,47.4157485962,6.82160825818e-05,3964.94580078,0.0498172044754,1,0.898124992847,0,0
0.586751520634,0,0.586751520634,47.4157485962,6.82160825818e-05,3964.94580078,0.0498172044754,1,0.898124992847,0,0
0.586524188519,0,0.586524188519,47.3900718689,9.63282800512e-05,3964.94628906,0.057052783668,1,0.8984375,0,0
0.586524188519,0,0.586524188519,47.3900718689,9.63282800512e-05,3964.94628906,0.057052783668,1,0.8984375,0,0
0.585925877094,0,0.585925877094,47.3223419189,8.7996115326e-05,3964.94506836,0.0592719167471,1,0.898750007153,0,0
0.585925877094,0,0.585925877094,47.3223419189,8.7996115326e-05,3964.94506836,0.0592719167471,1,0.898750007153,0,0
0.585665404797,0,0.585665404797,47.2929573059,0.000118218224088,3964.94604492,0.0668892040849,1,0.899062514305,0,0
0.585665404797,0,0.585665404797,47.2929573059,0.000118218224088,3964.94604492,0.0668892040849,1,0.899062514305,0,0
0.584952831268,0,0.584952831268,47.2123374939,0.000110696215415,3964.94458008,0.0688786879182,1,0.899375021458,0,0
0.584952831268,0,0.584952831268,47.2123374939,0.000110696215415,3964.94458008,0.0688786879182,1,0.899375021458,0,0
0.584662377834,0,0.584662377834,47.1796112061,0.000142027114634,3964.94580078,0.0766140967607,1,0.89968752861,0,0
0.584662377834,0,0.584662377834,47.1796112061,0.000142027114634,3964.94580078,0.0766140967607,1,0.89968752861,0,0
0.58383256197,0,0.58383256197,47.0857810974,0.000135987676913,3964.94384766,0.0782184526324,1,0.899999976158,0,0
0.58383256197,0,0.58383256197,47.0857810974,0.000135987676913,3964.94384766,0.0782184526324,1,0.899999976158,0,0
0.583517670631,0,0.583517670631,47.0503578186,0.000167151112691,3964.94580078,0.0857569500804,1,0.900312483311,0,0
0.583517670631,0,0.583517670631,47.0503578186,0.000167151112691,3964.94580078,0.0857569500804,1,0.900312483311,0,0
0.582572460175,0,0.582572460175,46.9435462952,0.000163251374033,3964.94335938,0.0868322104216,1,0.900624990463,0,0
0.582572460175,0,0.582572460175,46.9435462952,0.000163251374033,3964.94335938,0.0868322104216,1,0.900624990463,0,0
0.582240998745,0,0.582240998745,46.906337738,0.000192844017874,3964.94580078,0.0938476771116,1,0.900937497616,0,0
0.582240998745,0,0.582240998745,46.906337738,0.000192844017874,3964.94580078,0.0938476771116,1,0.900937497616,0,0
0.581187367439,0,0.581187367439,46.787361145,0.00019156387134,3964.94262695,0.0942982956767,1,0.901250004768,0,0
0.581187367439,0,0.581187367439,46.787361145,0.00019156387134,3964.94262695,0.0942982956767,1,0.901250004768,0,0
0.580848932266,0,0.580848932266,46.7494544983,0.000218304019654,3964.94604492,0.10051342845,1,0.901562511921,0,0
0.580848932266,0,0.580848932266,46.7494544983,0.000218304019654,3964.94604492,0.10051342845,1,0.901562511921,0,0
0.579698503017,0,0.579698503017,46.6196517944,0.000219776207814,3964.94213867,0.100328423083,1,0.901875019073,0,0
0.579698503017,0,0.579698503017,46.6196517944,0.000219776207814,3964.94213867,0.100328423083,1,0.901875019073,0,0
0.579362928867,0,0.579362928867,46.5821685791,0.00024278559431,3964.9465332,0.10557628423,1,0.902187526226,0,0
0.579362928867,0,0.579362928867,46.5821685791,0.00024278559431,3964.9465332,0.10557628423,1,0.902187526226,0,0
0.578130304813,0,0.578130304813,46.4431991577,0.000246685405727,3964.94189453,0.10484880209,1,0.902499973774,0,0
0.578130304813,0,0.578130304813,46.4431991577,0.000246685405727,3964.94189453,0.10484880209,1,0.902499973774,0,0
0.577806174755,0,0.577806174755,46.4071083069,0.000265714828856,3964.94726562,0.109115689993,1,0.902812480927,0,0
0.577806174755,0,0.577806174755,46.4071083069,0.000265714828856,3964.94726562,0.109115689993,1,0.902812480927,0,0
0.576506435871,0,0.576506435871,46.2606887817,0.000271262339083,3964.94165039,0.108039610088,1,0.903124988079,0,0
0.576506435871,0,0.576506435871,46.2606887817,0.000271262339083,3964.94165039,0.108039610088,1,0.903124988079,0,0
0.576199233532,0,0.576199233532,46.2266082764,0.000286856142338,3964.94799805,0.111498571932,1,0.903437495232,0,0
0.576199233532,0,0.576199233532,46.2266082764,0.000286856142338,3964.94799805,0.111498571932,1,0.903437495232,0,0
0.574844896793,0,0.574844896793,46.0741691589,0.000292744807666,3964.94165039,0.110390916467,1,0.903750002384,0,0
0.574844896793,0,0.574844896793,46.0741691589,0.000292744807666,3964.94165039,0.110390916467,1,0.903750002384,0,0
0.57455521822,0,0.57455521822,46.0421524048,0.000306456000544,3964.94897461,0.113420329988,1,0.904062509537,0,0
0.57455521822,0,0.57455521822,46.0421524048,0.000306456000544,3964.94897461,0.113420329988,1,0.904062509537,0,0
0.573152899742,0,0.573152899742,45.8844642639,0.000312098331051,3964.94165039,0.112297952175,1,0.904375016689,0,0
0.573152899742,0,0.573152899742,45.8844642639,0.000312098331051,3964.94165039,0.112297952175,1,0.904375016689,0,0
0.572881042957,0,0.572881042957,45.8545303345,0.000319075159496,3964.94995117,0.113470666111,1,0.904687523842,0,0
0.572881042957,0,0.572881042957,45.8545303345,0.000319075159496,3964.94995117,0.113470666111,1,0.904687523842,0,0
0.571460127831,0,0.571460127831,45.6948890686,0.000337308971211,3964.94165039,0.109244257212,1,0.90499997139,0,0
0.571460127831,0,0.571460127831,45.6948890686,0.000337308971211,3964.94165039,0.109244257212,1,0.90499997139,0,0
0.571255087852,0,0.571255087852,45.6725120544,0.000325016328134,3964.95043945,0.106630533934,1,0.905312478542,0,0
0.571255087852,0,0.571255087852,45.6725120544,0.000325016328134,3964.95043945,0.106630533934,1,0.905312478542,0,0
0.569875359535,0,0.569875359535,45.5176239014,0.000329591421178,3964.94165039,0.106069140136,1,0.905624985695,0,0
0.569875359535,0,0.569875359535,45.5176239014,0.000329591421178,3964.94165039,0.106069140136,1,0.905624985695,0,0
0.569679141045,0,0.569679141045,45.4962768555,0.000332292547682,3964.95092773,0.106585457921,1,0.905937492847,0,0
0.569679141045,0,0.569679141045,45.4962768555,0.000332292547682,3964.95092773,0.106585457921,1,0.905937492847,0,0
0.568291306496,0,0.568291306496,45.3406295776,0.000338179175742,3964.94165039,0.105301626027,1,0.90625,0,0
0.568291306496,0,0.568291306496,45.3406295776,0.000338179175742,3964.94165039,0.105301626027,1,0.90625,0,0
0.56811529398,0,0.56811529398,45.3215675354,0.000331308954628,3964.95117188,0.103893682361,1,0.906562507153,0,0
0.56811529398,0,0.56811529398,45.3215675354,0.000331308954628,3964.95117188,0.103893682361,1,0.906562507153,0,0
0.566749572754,0,0.566749572754,45.1685447693,0.000331493414706,3964.94189453,0.104239039123,1,0.906875014305,0,0
0.566749572754,0,0.566749572754,45.1685447693,0.000331493414706,3964.94189453,0.104239039123,1,0.906875014305,0,0
0.566568136215,0,0.566568136215,45.1489028931,0.000333050760673,3964.95117188,0.10466684401,1,0.907187521458,0,0
0.566568136215,0,0.566568136215,45.1489028931,0.000333050760673,3964.95117188,0.10466684401,1,0.907187521458,0,0
0.565195679665,0,0.565195679665,44.9952850342,0.000331389484927,3964.94165039,0.105367444456,1,0.90750002861,0,0
0.565195679665,0,0.565195679665,44.9952850342,0.000331389484927,3964.94165039,0.105367444456,1,0.90750002861,0,0
0.565003216267,0,0.565003216267,44.974445343,0.000335208955221,3964.95117188,0.106137022376,1,0.907812476158,0,0
0.565003216267,0,0.565003216267,44.974445343,0.000335208955221,3964.95117188,0.106137022376,1,0.907812476158,0,0
0.563618659973,0,0.563618659973,44.8196334839,0.0003399332345,3964.94116211,0.105189546943,1,0.908124983311,0,0
0.563618659973,0,0.563618659973,44.8196334839,0.0003399332345,3964.94116211,0.105189546943,1,0.908124983311,0,0
0.563441097736,0,0.563441097736,44.8004798889,0.000333775300533,3964.95092773,0.103905729949,1,0.908437490463,0,0
0.563441097736,0,0.563441097736,44.8004798889,0.000333775300533,3964.95092773,0.103905729949,1,0.908437490463,0,0
0.562076687813,0,0.562076687813,44.6480789185,0.000335796619765,3964.94091797,0.103825889528,1,0.908749997616,0,0
0.562076687813,0,0.562076687813,44.6480789185,0.000335796619765,3964.94091797,0.103825889528,1,0.908749997616,0,0
0.561900436878,0,0.561900436878,44.6290855408,0.000335192511557,3964.95068359,0.103792734444,1,0.909062504768,0,0
0.561900436878,0,0.561900436878,44.6290855408,0.000335192511557,3964.95068359,0.103792734444,1,0.909062504768,0,0
0.560536503792,0,0.560536503792,44.4769096375,0.00033284330857,3964.94067383,0.104721106589,1,0.909375011921,0,0
0.560536503792,0,0.560536503792,44.4769096375,0.00033284330857,3964.94067383,0.104721106589,1,0.909375011921,0,0
0.560345649719,0,0.560345649719,44.456325531,0.000338368670782,3964.95043945,0.105800651014,1,0.909687519073,0,0
0.560345649719,0,0.560345649719,44.456325531,0.000338368670782,3964.95043945,0.105800651014,1,0.909687519073,0,0
0.558964848518,0,0.558964848518,44.3024253845,0.000342208164511,3964.94018555,0.105061665177,1,0.910000026226,0,0
0.558964848518,0,0.558964848518,44.3024253845,0.000342208164511,3964.94018555,0.105061665177,1,0.910000026226,0,0
0.558785557747,0,0.558785557747,44.2831611633,0.000337202684022,3964.95043945,0.103909179568,1,0.910312473774,0,0
0.558785557747,0,0.558785557747,44.2831611633,0.000337202684022,3964.95043945,0.103909179568,1,0.910312473774,0,0
0.557422816753,0,0.557422816753,44.1314430237,0.000340792234056,3964.94018555,0.103397510946,1,0.910624980927,0,0
0.557422816753,0,0.557422816753,44.1314430237,0.000340792234056,3964.94018555,0.103397510946,1,0.910624980927,0,0
0.557251572609,0,0.557251572609,44.1130828857,0.000337397272233,3964.95019531,0.102704390883,1,0.910937488079,0,0
0.557251572609,0,0.557251572609,44.1130828857,0.000337397272233,3964.95019531,0.102704390883,1,0.910937488079,0,0
0.555899679661,0,0.555899679661,43.9627456665,0.000334688113071,3964.94018555,0.103727504611,1,0.911249995232,0,0
0.555899679661,0,0.555899679661,43.9627456665,0.000334688113071,3964.94018555,0.103727504611,1,0.911249995232,0,0
0.555712461472,0,0.555712461472,43.9426307678,0.000340873782989,3964.95019531,0.104900404811,1,0.911562502384,0,0
0.555712461472,0,0.555712461472,43.9426307678,0.000340873782989,3964.95019531,0.104900404811,1,0.911562502384,0,0
0.554342150688,0,0.554342150688,43.7904167175,0.000343141931808,3964.93994141,0.104520224035,1,0.911875009537,0,0
0.554342150688,0,0.554342150688,43.7904167175,0.000343141931808,3964.93994141,0.104520224035,1,0.911875009537,0,0
0.554160833359,0,0.554160833359,43.7709922791,0.000340286555002,3964.95019531,0.103753805161,1,0.912187516689,0,0
0.554160833359,0,0.554160833359,43.7709922791,0.000340286555002,3964.95019531,0.103753805161,1,0.912187516689,0,0
0.552802562714,0,0.552802562714,43.6202697754,0.000345321604982,3964.93994141,0.102828972042,1,0.912500023842,0,0
0.552802562714,0,0.552802562714,43.6202697754,0.000345321604982,3964.93994141,0.102828972042,1,0.912500023842,0,0
0.552635788918,0,0.552635788918,43.6024665833,0.00033891669591,3964.94995117,0.10148935765,1,0.91281247139,0,0
0.552635788918,0,0.552635788918,43.6024665833,0.00033891669591,3964.94995117,0.10148935765,1,0.91281247139,0,0
0.551298439503,0,0.551298439503,43.4542388916,0.000336787314154,3964.93994141,0.102407626808,1,0.913124978542,0,0
0.551298439503,0,0.551298439503,43.4542388916,0.000336787314154,3964.93994141,0.102407626808,1,0.913124978542,0,0
0.551117300987,0,0.551117300987,43.4348640442,0.000342387793353,3964.94995117,0.103486686945,1,0.913437485695,0,0
0.551117300987,0,0.551117300987,43.4348640442,0.000342387793353,3964.94995117,0.103486686945,1,0.913437485695,0,0
0.549763083458,0,0.549763083458,43.2849273682,0.000342614162946,3964.93969727,0.103625625372,1,0.913749992847,0,0
0.549763083458,0,0.549763083458,43.2849273682,0.000342614162946,3964.93969727,0.103625625372,1,0.913749992847,0,0
0.549579739571,0,0.549579739571,43.2653388977,0.000342846789863,3964.94995117,0.103474386036,1,0.9140625,0,0
0.549579739571,0,0.549579739571,43.2653388977,0.000342846789863,3964.94995117,0.103474386036,1,0.9140625,0,0
0.548227906227,0,0.548227906227,43.1158218384,0.000348746048985,3964.93945312,0.1023042202,1,0.914375007153,0,0
0.548227906227,0,0.548227906227,43.1158218384,0.000348746048985,3964.93945312,0.1023042202,1,0.914375007153,0,0
0.548062860966,0,0.548062860966,43.098274231,0.000340731698088,3964.94970703,0.10061135143,1,0.914687514305,0,0
0.548062860966,0,0.548062860966,43.098274231,0.000340731698088,3964.94970703,0.10061135143,1,0.914687514305,0,0
0.546737492085,0,0.546737492085,42.9518470764,0.000340155092999,3964.93945312,0.101157598197,1,0.915000021458,0,0
0.546737492085,0,0.546737492085,42.9518470764,0.000340155092999,3964.93945312,0.101157598197,1,0.915000021458,0,0
0.546563982964,0,0.546563982964,42.9333724976,0.000343229534337,3964.94970703,0.101749636233,1,0.91531252861,0,0
0.546563982964,0,0.546563982964,42.9333724976,0.000343229534337,3964.94970703,0.101749636233,1,0.91531252861,0,0
0.545229315758,0,0.545229315758,42.7860832214,0.000341068080161,3964.93920898,0.102516695857,1,0.915624976158,0,0
0.545229315758,0,0.545229315758,42.7860832214,0.000341068080161,3964.93920898,0.102516695857,1,0.915624976158,0,0
0.545043766499,0,0.545043766499,42.7663192749,0.000345778738847,3964.94970703,0.103263244033,1,0.915937483311,0,0
0.545043766499,0,0.545043766499,42.7663192749,0.000345778738847,3964.94970703,0.103263244033,1,0.915937483311,0,0
0.543697476387,0,0.543697476387,42.6178970337,0.000351899390807,3964.93896484,0.101975314319,1,0.916249990463,0,0
0.543697476387,0,0.543697476387,42.6178970337,0.000351899390807,3964.93896484,0.101975314319,1,0.916249990463,0,0
0.543532073498,0,0.543532073498,42.6003723145,0.000343325868016,3964.94946289,0.100154183805,1,0.916562497616,0,0
0.543532073498,0,0.543532073498,42.6003723145,0.000343325868016,3964.94946289,0.100154183805,1,0.916562497616,0,0
0.542214214802,0,0.542214214802,42.455242157,0.00034489389509,3964.93896484,0.100154422224,1,0.916875004768,0,0
0.542214214802,0,0.542214214802,42.455242157,0.00034489389509,3964.93896484,0.100154422224,1,0.916875004768,0,0
0.542048811913,0,0.542048811913,42.4377288818,0.000343919120496,3964.94921875,0.0999557673931,1,0.917187511921,0,0
0.542048811913,0,0.542048811913,42.4377288818,0.000343919120496,3964.94921875,0.0999557673931,1,0.917187511921,0,0
0.540734112263,0,0.540734112263,42.2931022644,0.000340696278727,3964.9387207,0.10105253756,1,0.917500019073,0,0
0.540734112263,0,0.540734112263,42.2931022644,0.000340696278727,3964.9387207,0.10105253756,1,0.917500019073,0,0
0.540551543236,0,0.540551543236,42.2737312317,0.000348363653757,3964.94921875,0.102453865111,1,0.917812526226,0,0
0.540551543236,0,0.540551543236,42.2737312317,0.000348363653757,3964.94921875,0.102453865111,1,0.917812526226,0,0
0.539214909077,0,0.539214909077,42.1268577576,0.000352652976289,3964.93847656,0.101559758186,1,0.918124973774,0,0
0.539214909077,0,0.539214909077,42.1268577576,0.000352652976289,3964.93847656,0.101559758186,1,0.918124973774,0,0
0.539046347141,0,0.539046347141,42.109046936,0.000345659180311,3964.94897461,0.100048996508,1,0.918437480927,0,0
0.539046347141,0,0.539046347141,42.109046936,0.000345659180311,3964.94897461,0.100048996508,1,0.918437480927,0,0
0.537733316422,0,0.537733316422,41.9649162292,0.000349606241798,3964.93823242,0.0994707792997,1,0.918749988079,0,0
0.537733316422,0,0.537733316422,41.9649162292,0.000349606241798,3964.93823242,0.0994707792997,1,0.918749988079,0,0
0.537573814392,0,0.537573814392,41.9481086731,0.000345095264493,3964.94873047,0.0986093655229,1,0.919062495232,0,0
0.537573814392,0,0.537573814392,41.9481086731,0.000345095264493,3964.94873047,0.0986093655229,1,0.919062495232,0,0
0.536274194717,0,0.536274194717,41.8056144714,0.000341925479006,3964.93823242,0.0997418835759,1,0.919375002384,0,0
0.536274194717,0,0.536274194717,41.8056144714,0.000341925479006,3964.93823242,0.0997418835759,1,0.919375002384,0,0
0.536096990108,0,0.536096990108,41.786895752,0.000349396636011,3964.94873047,0.101173892617,1,0.919687509537,0,0
0.536096990108,0,0.536096990108,41.786895752,0.000349396636011,3964.94873047,0.101173892617,1,0.919687509537,0,0
0.534775018692,0,0.534775018692,41.6421165466,0.000350638147211,3964.93798828,0.101035609841,1,0.920000016689,0,0
0.534775018692,0,0.534775018692,41.6421165466,0.000350638147211,3964.93798828,0.101035609841,1,0.920000016689,0,0
0.53459995985,0,0.53459995985,41.6236610413,0.000347831024555,3964.94873047,0.100306235254,1,0.920312523842,0,0
0.53459995985,0,0.53459995985,41.6236610413,0.000347831024555,3964.94873047,0.100306235254,1,0.920312523842,0,0
0.533289372921,0,0.533289372921,41.4802856445,0.000354655174306,3964.93823242,0.0990451648831,1,0.92062497139,0,0
0.533289372921,0,0.533289372921,41.4802856445,0.000354655174306,3964.93823242,0.0990451648831,1,0.92062497139,0,0
0.533134043217,0,0.533134043217,41.4639892578,0.000346976303263,3964.94873047,0.0975646525621,1,0.920937478542,0,0
0.533134043217,0,0.533134043217,41.4639892578,0.000346976303263,3964.94873047,0.0975646525621,1,0.920937478542,0,0
0.531846523285,0,0.531846523285,41.3232955933,0.00034469953971,3964.93823242,0.098513238132,1,0.921249985695,0,0
0.531846523285,0,0.531846523285,41.3232955933,0.00034469953971,3964.93823242,0.098513238132,1,0.921249985695,0,0
0.531676411629,0,0.531676411629,41.3054046631,0.000350319460267,3964.94897461,0.0995780453086,1,0.921562492847,0,0
0.531676411629,0,0.531676411629,41.3054046631,0.000350319460267,3964.94897461,0.0995780453086,1,0.921562492847,0,0
0.530372321606,0,0.530372321606,41.1630477905,0.000349002220901,3964.93823242,0.100108727813,1,0.921875,0,0
0.530372321606,0,0.530372321606,41.1630477905,0.000349002220901,3964.93823242,0.100108727813,1,0.921875,0,0
0.530193924904,0,0.530193924904,41.1442832947,0.000351796770701,3964.94897461,0.100417599082,1,0.922187507153,0,0
0.530193924904,0,0.530193924904,41.1442832947,0.000351796770701,3964.94897461,0.100417599082,1,0.922187507153,0,0
0.5288849473,0,0.5288849473,41.0015487671,0.000359899713658,3964.93798828,0.0987608283758,1,0.922500014305,0,0
0.5288849473,0,0.5288849473,41.0015487671,0.000359899713658,3964.93798828,0.0987608283758,1,0.922500014305,0,0
0.528732419014,0,0.528732419014,40.9856147766,0.000349339999957,3964.94873047,0.0966767519712,1,0.922812521458,0,0
0.528732419014,0,0.528732419014,40.9856147766,0.000349339999957,3964.94873047,0.0966767519712,1,0.922812521458,0,0
0.527455925941,0,0.527455925941,40.8465690613,0.000348229776137,3964.93798828,0.0973196402192,1,0.92312502861,0,0
0.527455925941,0,0.527455925941,40.8465690613,0.000348229776137,3964.93798828,0.0973196402192,1,0.92312502861,0,0
0.527293384075,0,0.527293384075,40.8295555115,0.000350873015122,3964.94873047,0.0977819114923,1,0.923437476158,0,0
0.527293384075,0,0.527293384075,40.8295555115,0.000350873015122,3964.94873047,0.0977819114923,1,0.923437476158,0,0
0.526009678841,0,0.526009678841,40.6898803711,0.000348186411429,3964.93798828,0.0986755043268,1,0.923749983311,0,0
0.526009678841,0,0.526009678841,40.6898803711,0.000348186411429,3964.93798828,0.0986755043268,1,0.923749983311,0,0
0.525833249092,0,0.525833249092,40.6713829041,0.000355307012796,3964.94873047,0.0998614653945,1,0.924062490463,0,0
0.525833249092,0,0.525833249092,40.6713829041,0.000355307012796,3964.94873047,0.0998614653945,1,0.924062490463,0,0
0.524531066418,0,0.524531066418,40.5298461914,0.000362215127097,3964.9375,0.0983439385891,1,0.924374997616,0,0
0.524531066418,0,0.524531066418,40.5298461914,0.000362215127097,3964.9375,0.0983439385891,1,0.924374997616,0,0
0.524378240108,0,0.524378240108,40.5139350891,0.000350615038769,3964.94848633,0.0960693135858,1,0.924687504768,0,0
0.524378240108,0,0.524378240108,40.5139350891,0.000350615038769,3964.94848633,0.0960693135858,1,0.924687504768,0,0
0.523111462593,0,0.523111462593,40.3763923645,0.000351575436071,3964.9375,0.0961989462376,1,0.925000011921,0,0
0.523111462593,0,0.523111462593,40.3763923645,0.000351575436071,3964.9375,0.0961989462376,1,0.925000011921,0,0
0.522956669331,0,0.522956669331,40.3602714539,0.000350993825123,3964.94824219,0.0961351245642,1,0.925312519073,0,0
0.522956669331,0,0.522956669331,40.3602714539,0.000350993825123,3964.94824219,0.0961351245642,1,0.925312519073,0,0
0.52169084549,0,0.52169084549,40.2229881287,0.000347522232914,3964.9375,0.0972277596593,1,0.925625026226,0,0
0.52169084549,0,0.52169084549,40.2229881287,0.000347522232914,3964.9375,0.0972277596593,1,0.925625026226,0,0
0.521519064903,0,0.521519064903,40.2050552368,0.000356368516805,3964.94824219,0.0989118888974,1,0.925937473774,0,0
0.521519064903,0,0.521519064903,40.2050552368,0.000356368516805,3964.94824219,0.0989118888974,1,0.925937473774,0,0
0.520227015018,0,0.520227015018,40.06508255,0.000359993922757,3964.93701172,0.0981056764722,1,0.926249980927,0,0
0.520227015018,0,0.520227015018,40.06508255,0.000359993922757,3964.93701172,0.0981056764722,1,0.926249980927,0,0
0.520067811012,0,0.520067811012,40.0485305786,0.000351037102519,3964.94799805,0.0963780283928,1,0.926562488079,0,0
0.520067811012,0,0.520067811012,40.0485305786,0.000351037102519,3964.94799805,0.0963780283928,1,0.926562488079,0,0
0.518802642822,0,0.518802642822,39.9116134644,0.000356044620275,3964.93701172,0.0956220924854,1,0.926874995232,0,0
0.518802642822,0,0.518802642822,39.9116134644,0.000356044620275,3964.93701172,0.0956220924854,1,0.926874995232,0,0
0.518655180931,0,0.518655180931,39.8963394165,0.000352316827048,3964.94775391,0.0951313823462,1,0.927187502384,0,0
0.518655180931,0,0.518655180931,39.8963394165,0.000352316827048,3964.94775391,0.0951313823462,1,0.927187502384,0,0
0.517397642136,0,0.517397642136,39.7604026794,0.000348800705979,3964.93701172,0.0962611734867,1,0.927500009537,0,0
0.517397642136,0,0.517397642136,39.7604026794,0.000348800705979,3964.93701172,0.0962611734867,1,0.927500009537,0,0
0.517232596874,0,0.517232596874,39.7432518005,0.000357439654181,3964.94775391,0.0980854928493,1,0.927812516689,0,0
0.517232596874,0,0.517232596874,39.7432518005,0.000357439654181,3964.94775391,0.0980854928493,1,0.927812516689,0,0
0.515946686268,0,0.515946686268,39.6044006348,0.00035740135354,3964.93652344,0.0981790348887,1,0.928125023842,0,0
0.515946686268,0,0.515946686268,39.6044006348,0.00035740135354,3964.93652344,0.0981790348887,1,0.928125023842,0,0
0.515780210495,0,0.515780210495,39.5871238708,0.000354776973836,3964.94775391,0.0976887270808,1,0.92843747139,0,0
0.515780210495,0,0.515780210495,39.5871238708,0.000354776973836,3964.94775391,0.0976887270808,1,0.92843747139,0,0
0.514501929283,0,0.514501929283,39.4492416382,0.000363833998563,3964.9362793,0.0960583016276,1,0.928749978542,0,0
0.514501929283,0,0.514501929283,39.4492416382,0.000363833998563,3964.9362793,0.0960583016276,1,0.928749978542,0,0
0.514360785484,0,0.514360785484,39.4347076416,0.000356177682988,3964.94750977,0.0949489921331,1,0.929062485695,0,0
0.514360785484,0,0.514360785484,39.4347076416,0.000356177682988,3964.94750977,0.0949489921331,1,0.929062485695,0,0
0.513099730015,0,0.513099730015,39.2988395691,0.000352422182914,3964.9362793,0.0961677283049,1,0.929374992847,0,0
0.513099730015,0,0.513099730015,39.2988395691,0.000352422182914,3964.9362793,0.0961677283049,1,0.929374992847,0,0
0.512939691544,0,0.512939691544,39.282283783,0.000359980273061,3964.94750977,0.0978464111686,1,0.9296875,0,0
0.512939691544,0,0.512939691544,39.282283783,0.000359980273061,3964.94750977,0.0978464111686,1,0.9296875,0,0
0.51165252924,0,0.51165252924,39.1437568665,0.000358086806955,3964.93603516,0.0984677821398,1,0.930000007153,0,0
0.51165252924,0,0.51165252924,39.1437568665,0.000358086806955,3964.93603516,0.0984677821398,1,0.930000007153,0,0
0.511482775211,0,0.511482775211,39.1261978149,0.000362117192708,3964.94726562,0.0992359742522,1,0.930312514305,0,0
0.511482775211,0,0.511482775211,39.1261978149,0.000362117192708,3964.94726562,0.0992359742522,1,0.930312514305,0,0
0.510183632374,0,0.510183632374,38.986530304,0.00037334143417,3964.93554688,0.0971038043499,1,0.930625021458,0,0
0.510183632374,0,0.510183632374,38.986530304,0.00037334143417,3964.93554688,0.0971038043499,1,0.930625021458,0,0
0.510047078133,0,0.510047078133,38.9725456238,0.000360477453796,3964.94702148,0.095000050962,1,0.93093752861,0,0
0.510047078133,0,0.510047078133,38.9725456238,0.000360477453796,3964.94702148,0.095000050962,1,0.93093752861,0,0
0.508780658245,0,0.508780658245,38.8365478516,0.000356654054485,3964.93554688,0.096282184124,1,0.931249976158,0,0
0.508780658245,0,0.508780658245,38.8365478516,0.000356654054485,3964.93554688,0.096282184124,1,0.931249976158,0,0
0.508624196053,0,0.508624196053,38.8204421997,0.00036292601726,3964.94702148,0.0976781174541,1,0.931562483311,0,0
0.508624196053,0,0.508624196053,38.8204421997,0.00036292601726,3964.94702148,0.0976781174541,1,0.931562483311,0,0
0.50733602047,0,0.50733602047,38.68227005,0.000359745317837,3964.93530273,0.0986482873559,1,0.931874990463,0,0
0.50733602047,0,0.50733602047,38.68227005,0.000359745317837,3964.93530273,0.0986482873559,1,0.931874990463,0,0
0.507164478302,0,0.507164478302,38.6645812988,0.000369668967323,3964.94677734,0.100491441786,1,0.932187497616,0,0
0.507164478302,0,0.507164478302,38.6645812988,0.000369668967323,3964.94677734,0.100491441786,1,0.932187497616,0,0
0.505847513676,0,0.505847513676,38.5234794617,0.000380775483791,3964.93481445,0.0983055979013,1,0.932500004768,0,0
0.505847513676,0,0.505847513676,38.5234794617,0.000380775483791,3964.93481445,0.0983055979013,1,0.932500004768,0,0
0.505710065365,0,0.505710065365,38.5094566345,0.000362991064321,3964.9465332,0.0951671898365,1,0.932812511921,0,0
0.505710065365,0,0.505710065365,38.5094566345,0.000362991064321,3964.9465332,0.0951671898365,1,0.932812511921,0,0
0.504441976547,0,0.504441976547,38.3737373352,0.000360617705155,3964.93481445,0.0962557867169,1,0.933125019073,0,0
0.504441976547,0,0.504441976547,38.3737373352,0.000360617705155,3964.93481445,0.0962557867169,1,0.933125019073,0,0
0.504287600517,0,0.504287600517,38.3579177856,0.000366915366612,3964.9465332,0.0976020097733,1,0.933437526226,0,0
0.504287600517,0,0.504287600517,38.3579177856,0.000366915366612,3964.9465332,0.0976020097733,1,0.933437526226,0,0
0.502998530865,0,0.502998530865,38.2201194763,0.000362669758033,3964.93481445,0.0988072305918,1,0.933749973774,0,0
0.502998530865,0,0.502998530865,38.2201194763,0.000362669758033,3964.93481445,0.0988072305918,1,0.933749973774,0,0
0.502825379372,0,0.502825379372,38.202331543,0.000375040515792,3964.9465332,0.101013459265,1,0.934062480927,0,0
0.502825379372,0,0.502825379372,38.202331543,0.000375040515792,3964.9465332,0.101013459265,1,0.934062480927,0,0
0.501501917839,0,0.501501917839,38.0610122681,0.000385508494219,3964.93432617,0.0989386439323,1,0.934374988079,0,0
0.501501917839,0,0.501501917839,38.0610122681,0.000385508494219,3964.93432617,0.0989386439323,1,0.934374988079,0,0
0.501361131668,0,0.501361131668,38.0466957092,0.000363195373211,3964.94628906,0.0947893038392,1,0.934687495232,0,0
0.501361131668,0,0.501361131668,38.0466957092,0.000363195373211,3964.94628906,0.0947893038392,1,0.934687495232,0,0
0.500102221966,0,0.500102221966,37.9124183655,0.000363408093108,3964.93457031,0.0954765379429,1,0.935000002384,0,0
0.500102221966,0,0.500102221966,37.9124183655,0.000363408093108,3964.93457031,0.0954765379429,1,0.935000002384,0,0
0.499950766563,0,0.499950766563,37.8969688416,0.000369804765796,3964.94628906,0.0967525914311,1,0.935312509537,0,0
0.499950766563,0,0.499950766563,37.8969688416,0.000369804765796,3964.94628906,0.0967525914311,1,0.935312509537,0,0
0.498672008514,0,0.498672008514,37.7607383728,0.000363695988199,3964.93432617,0.0983367785811,1,0.935625016689,0,0
0.498672008514,0,0.498672008514,37.7607383728,0.000363695988199,3964.93432617,0.0983367785811,1,0.935625016689,0,0
0.498495876789,0,0.498495876789,37.7426986694,0.000379899021937,3964.94628906,0.101096406579,1,0.935937523842,0,0
0.498495876789,0,0.498495876789,37.7426986694,0.000379899021937,3964.94628906,0.101096406579,1,0.935937523842,0,0
0.497174054384,0,0.497174054384,37.6020431519,0.00038823534851,3964.93408203,0.0992809012532,1,0.93624997139,0,0
0.497174054384,0,0.497174054384,37.6020431519,0.00038823534851,3964.93408203,0.0992809012532,1,0.93624997139,0,0
0.49702629447,0,0.49702629447,37.5870323181,0.000359950441634,3964.94604492,0.0937870368361,1,0.936562478542,0,0
0.49702629447,0,0.49702629447,37.5870323181,0.000359950441634,3964.94604492,0.0937870368361,1,0.936562478542,0,0
0.495789915323,0,0.495789915323,37.4556007385,0.000363548082532,3964.93408203,0.0938684642315,1,0.936874985695,0,0
0.495789915323,0,0.495789915323,37.4556007385,0.000363548082532,3964.93408203,0.0938684642315,1,0.936874985695,0,0
0.495640903711,0,0.495640903711,37.4404602051,0.000370624824427,3964.94604492,0.0952054560184,1,0.937187492847,0,0
0.495640903711,0,0.495640903711,37.4404602051,0.000370624824427,3964.94604492,0.0952054560184,1,0.937187492847,0,0
0.494383752346,0,0.494383752346,37.3069801331,0.000360437697964,3964.93383789,0.0975432619452,1,0.9375,0,0
0.494383752346,0,0.494383752346,37.3069801331,0.000360437697964,3964.93383789,0.0975432619452,1,0.9375,0,0
0.494198381901,0,0.494198381901,37.2880210876,0.000383496662835,3964.94580078,0.101412288845,1,0.937812507153,0,0
0.494198381901,0,0.494198381901,37.2880210876,0.000383496662835,3964.94580078,0.101412288845,1,0.937812507153,0,0
0.49288085103,0,0.49288085103,37.1483001709,0.000390743341995,3964.93334961,0.0994909256697,1,0.938125014305,0,0
0.49288085103,0,0.49288085103,37.1483001709,0.000390743341995,3964.93334961,0.0994909256697,1,0.938125014305,0,0
0.492725491524,0,0.492725491524,37.1325378418,0.000350678397808,3964.9453125,0.0917176604271,1,0.938437521458,0,0
0.492725491524,0,0.492725491524,37.1325378418,0.000350678397808,3964.9453125,0.0917176604271,1,0.938437521458,0,0
0.491528779268,0,0.491528779268,37.0057258606,0.000358685996616,3964.93310547,0.0911722034216,1,0.93875002861,0,0
0.491528779268,0,0.491528779268,37.0057258606,0.000358685996616,3964.93310547,0.0911722034216,1,0.93875002861,0,0
0.491381853819,0,0.491381853819,36.9908599854,0.000369259127183,3964.94506836,0.0932942703366,1,0.939062476158,0,0
0.491381853819,0,0.491381853819,36.9908599854,0.000369259127183,3964.94506836,0.0932942703366,1,0.939062476158,0,0
0.490152299404,0,0.490152299404,36.860748291,0.000352335162461,3964.93310547,0.0969206467271,1,0.939374983311,0,0
0.490152299404,0,0.490152299404,36.860748291,0.000352335162461,3964.93310547,0.0969206467271,1,0.939374983311,0,0
0.489949047565,0,0.489949047565,36.8399047852,0.000379167642677,3964.94360352,0.101389929652,1,0.939687490463,0,0
0.489949047565,0,0.489949047565,36.8399047852,0.000379167642677,3964.94360352,0.101389929652,1,0.939687490463,0,0
0.488649725914,0,0.488649725914,36.702709198,0.000389011605876,3964.93359375,0.0989374667406,1,0.939999997616,0,0
0.488649725914,0,0.488649725914,36.702709198,0.000389011605876,3964.93359375,0.0989374667406,1,0.939999997616,0,0
0.488484799862,0,0.488484799862,36.6859741211,0.000349490699591,3964.9453125,0.0907578617334,1,0.940312504768,0,0
0.488484799862,0,0.488484799862,36.6859741211,0.000349490699591,3964.9453125,0.0907578617334,1,0.940312504768,0,0
0.487312495708,0,0.487312495708,36.5617027283,0.000373613846023,3964.92382812,0.0881137028337,1,0.940625011921,0,0
0.487312495708,0,0.487312495708,36.5617027283,0.000373613846023,3964.92382812,0.0881137028337,1,0.940625011921,0,0
0.487188369036,0,0.487188369036,36.5501289368,0.000368947716197,3964.95239258,0.088837467134,1,0.940937519073,0,0
0.487188369036,0,0.487188369036,36.5501289368,0.000368947716197,3964.95239258,0.088837467134,1,0.940937519073,0,0
0.486004918814,0,0.486004918814,36.4245643616,0.000270430173259,3964.92578125,0.10589659214,1,0.941250026226,0,0
0.486004918814,0,0.486004918814,36.4245643616,0.000270430173259,3964.92578125,0.10589659214,1,0.941250026226,0,0
0.485615164042,0,0.485615164042,36.3850135803,0.000202340816031,3964.95214844,0.0916090980172,1,0.941562473774,0,0
0.485615164042,0,0.485615164042,36.3850135803,0.000202340816031,3964.95214844,0.0916090980172,1,0.941562473774,0,0
0.484654515982,0,0.484654515982,36.2829818726,0.000209026387893,3964.92602539,0.0915292277932,1,0.941874980927,0,0
0.484654515982,0,0.484654515982,36.2829818726,0.000209026387893,3964.92602539,0.0915292277932,1,0.941874980927,0,0
0.484266012907,0,0.484266012907,36.2431907654,0.000223548544454,3964.9440918,0.094038747251,1,0.942187488079,0,0
0.484266012907,0,0.484266012907,36.2431907654,0.000223548544454,3964.9440918,0.094038747251,1,0.942187488079,0,0
0.483266502619,0,0.483266502619,36.1378173828,0.000246935407631,3964.92993164,0.0894835144281,1,0.942499995232,0,0
0.483266502619,0,0.483266502619,36.1378173828,0.000246935407631,3964.92993164,0.0894835144281,1,0.942499995232,0,0
0.482948452234,0,0.482948452234,36.1050872803,0.000282619905192,3964.94091797,0.0960380509496,1,0.942812502384,0,0
0.482948452234,0,0.482948452234,36.1050872803,0.000282619905192,3964.94091797,0.0960380509496,1,0.942812502384,0,0
0.481847405434,0,0.481847405434,35.9893188477,0.000308982125716,3964.92895508,0.0911095514894,1,0.943125009537,0,0
0.481847405434,0,0.481847405434,35.9893188477,0.000308982125716,3964.92895508,0.0911095514894,1,0.943125009537,0,0
0.481605798006,0,0.481605798006,35.9646530151,0.000322953477735,3964.94067383,0.0934157669544,1,0.943437516689,0,0
0.481605798006,0,0.481605798006,35.9646530151,0.000322953477735,3964.94067383,0.0934157669544,1,0.943437516689,0,0
0.480469018221,0,0.480469018221,35.8452262878,0.000346402259311,3964.92749023,0.0892812535167,1,0.943750023842,0,0
0.480469018221,0,0.480469018221,35.8452262878,0.000346402259311,3964.92749023,0.0892812535167,1,0.943750023842,0,0
0.480291366577,0,0.480291366577,35.8273162842,0.000360181817086,3964.94042969,0.0918131843209,1,0.94406247139,0,0
0.480291366577,0,0.480291366577,35.8273162842,0.000360181817086,3964.94042969,0.0918131843209,1,0.94406247139,0,0
0.479115456343,0,0.479115456343,35.7039146423,0.000367411237676,3964.92651367,0.09064412117,1,0.944374978542,0,0
0.479115456343,0,0.479115456343,35.7039146423,0.000367411237676,3964.92651367,0.09064412117,1,0.944374978542,0,0
0.478955894709,0,0.478955894709,35.6879310608,0.000379356293706,3964.93994141,0.0926993712783,1,0.944687485695,0,0
0.478955894709,0,0.478955894709,35.6879310608,0.000379356293706,3964.93994141,0.0926993712783,1,0.944687485695,0,0
0.477748185396,0,0.477748185396,35.561340332,0.000383972015698,3964.92578125,0.0918691456318,1,0.944999992847,0,0
0.477748185396,0,0.477748185396,35.561340332,0.000383972015698,3964.92578125,0.0918691456318,1,0.944999992847,0,0
0.477601468563,0,0.477601468563,35.5467185974,0.000380068173399,3964.93920898,0.0910627171397,1,0.9453125,0,0
0.477601468563,0,0.477601468563,35.5467185974,0.000380068173399,3964.93920898,0.0910627171397,1,0.9453125,0,0
0.476406246424,0,0.476406246424,35.4215660095,0.000385649269447,3964.92504883,0.0902243107557,1,0.945625007153,0,0
0.476406246424,0,0.476406246424,35.4215660095,0.000385649269447,3964.92504883,0.0902243107557,1,0.945625007153,0,0
0.476272493601,0,0.476272493601,35.4083137512,0.000378797936719,3964.93847656,0.0889860838652,1,0.945937514305,0,0
0.476272493601,0,0.476272493601,35.4083137512,0.000378797936719,3964.93847656,0.0889860838652,1,0.945937514305,0,0
0.47509637475,0,0.47509637475,35.2852973938,0.00037868207437,3964.92456055,0.0894141942263,1,0.946250021458,0,0
0.47509637475,0,0.47509637475,35.2852973938,0.00037868207437,3964.92456055,0.0894141942263,1,0.946250021458,0,0
0.474956005812,0,0.474956005812,35.2713699341,0.00038054655306,3964.93798828,0.0896210297942,1,0.94656252861,0,0
0.474956005812,0,0.474956005812,35.2713699341,0.00038054655306,3964.93798828,0.0896210297942,1,0.94656252861,0,0
0.473776698112,0,0.473776698112,35.1481590271,0.000379978009732,3964.92407227,0.0901594236493,1,0.946874976158,0,0
0.473776698112,0,0.473776698112,35.1481590271,0.000379978009732,3964.92407227,0.0901594236493,1,0.946874976158,0,0
0.473628014326,0,0.473628014326,35.133392334,0.000386114814319,3964.93774414,0.0910303369164,1,0.947187483311,0,0
0.473628014326,0,0.473628014326,35.133392334,0.000386114814319,3964.93774414,0.0910303369164,1,0.947187483311,0,0
0.472435265779,0,0.472435265779,35.0089073181,0.000390768109355,3964.92333984,0.0903419107199,1,0.947499990463,0,0
0.472435265779,0,0.472435265779,35.0089073181,0.000390768109355,3964.92333984,0.0903419107199,1,0.947499990463,0,0
0.472297221422,0,0.472297221422,34.9952735901,0.000383349019103,3964.93725586,0.0889216512442,1,0.947812497616,0,0
0.472297221422,0,0.472297221422,34.9952735901,0.000383349019103,3964.93725586,0.0889216512442,1,0.947812497616,0,0
0.471126377583,0,0.471126377583,34.8732032776,0.000387088453863,3964.9230957,0.0885650068521,1,0.948125004768,0,0
0.471126377583,0,0.471126377583,34.8732032776,0.000387088453863,3964.9230957,0.0885650068521,1,0.948125004768,0,0
0.470993846655,0,0.470993846655,34.8601531982,0.00038189307088,3964.93701172,0.0875296965241,1,0.948437511921,0,0
0.470993846655,0,0.470993846655,34.8601531982,0.00038189307088,3964.93701172,0.0875296965241,1,0.948437511921,0,0
0.46983897686,0,0.46983897686,34.7398757935,0.000381356454454,3964.92285156,0.0881390869617,1,0.948750019073,0,0
0.46983897686,0,0.46983897686,34.7398757935,0.000381356454454,3964.92285156,0.0881390869617,1,0.948750019073,0,0
0.469697028399,0,0.469697028399,34.7258644104,0.000384865852538,3964.93676758,0.0884989798069,1,0.949062526226,0,0
0.469697028399,0,0.469697028399,34.7258644104,0.000384865852538,3964.93676758,0.0884989798069,1,0.949062526226,0,0
0.468536615372,0,0.468536615372,34.605140686,0.00038446256076,3964.92236328,0.0890779644251,1,0.949374973774,0,0
0.468536615372,0,0.468536615372,34.605140686,0.00038446256076,3964.92236328,0.0890779644251,1,0.949374973774,0,0
0.468385756016,0,0.468385756016,34.5902328491,0.000390141271055,3964.93652344,0.0896793007851,1,0.949687480927,0,0
0.468385756016,0,0.468385756016,34.5902328491,0.000390141271055,3964.93652344,0.0896793007851,1,0.949687480927,0,0
0.467216044664,0,0.467216044664,34.468662262,0.000397088238969,3964.92163086,0.0885395258665,1,0.949999988079,0,0
0.467216044664,0,0.467216044664,34.468662262,0.000397088238969,3964.92163086,0.0885395258665,1,0.949999988079,0,0
0.467082768679,0,0.467082768679,34.4555931091,0.00038589554606,3964.93603516,0.0864123106003,1,0.950312495232,0,0
0.467082768679,0,0.467082768679,34.4555931091,0.00038589554606,3964.93603516,0.0864123106003,1,0.950312495232,0,0
0.46594581008,0,0.46594581008,34.3375434875,0.000386364670703,3964.92114258,0.0866951346397,1,0.950625002384,0,0
0.46594581008,0,0.46594581008,34.3375434875,0.000386364670703,3964.92114258,0.0866951346397,1,0.950625002384,0,0
0.465808182955,0,0.465808182955,34.3240356445,0.000385154475225,3964.93554688,0.0860959663987,1,0.950937509537,0,0
0.465808182955,0,0.465808182955,34.3240356445,0.000385154475225,3964.93554688,0.0860959663987,1,0.950937509537,0,0
0.464680463076,0,0.464680463076,34.2070655823,0.000383487553336,3964.9206543,0.0867548361421,1,0.951250016689,0,0
0.464680463076,0,0.464680463076,34.2070655823,0.000383487553336,3964.9206543,0.0867548361421,1,0.951250016689,0,0
0.464532703161,0,0.464532703161,34.1925354004,0.000388784188544,3964.93505859,0.0871295183897,1,0.951562523842,0,0
0.464532703161,0,0.464532703161,34.1925354004,0.000388784188544,3964.93505859,0.0871295183897,1,0.951562523842,0,0
0.463399201632,0,0.463399201632,34.075088501,0.000390750181396,3964.91992188,0.0866512805223,1,0.95187497139,0,0
0.463399201632,0,0.463399201632,34.075088501,0.000390750181396,3964.91992188,0.0866512805223,1,0.95187497139,0,0
0.463258802891,0,0.463258802891,34.0613365173,0.000383738952223,3964.93457031,0.0850561782718,1,0.952187478542,0,0
0.463258802891,0,0.463258802891,34.0613365173,0.000383738952223,3964.93457031,0.0850561782718,1,0.952187478542,0,0
0.462149828672,0,0.462149828672,33.9465522766,0.000386356987292,3964.91967773,0.0841940939426,1,0.952499985695,0,0
0.462149828672,0,0.462149828672,33.9465522766,0.000386356987292,3964.91967773,0.0841940939426,1,0.952499985695,0,0
0.462022662163,0,0.462022662163,33.9341697693,0.000376404845156,3964.93432617,0.0821727365255,1,0.952812492847,0,0
0.462022662163,0,0.462022662163,33.9341697693,0.000376404845156,3964.93432617,0.0821727365255,1,0.952812492847,0,0
0.46094468236,0,0.46094468236,33.8227119446,0.00037446024362,3964.91967773,0.0823424011469,1,0.953125,0,0
0.46094468236,0,0.46094468236,33.8227119446,0.00037446024362,3964.91967773,0.0823424011469,1,0.953125,0,0
0.460814923048,0,0.460814923048,33.8100700378,0.000375485949917,3964.93432617,0.082143433392,1,0.953437507153,0,0
0.460814923048,0,0.460814923048,33.8100700378,0.000375485949917,3964.93432617,0.082143433392,1,0.953437507153,0,0
0.459739983082,0,0.459739983082,33.6990470886,0.000373334623873,3964.91967773,0.0823515057564,1,0.953750014305,0,0
0.459739983082,0,0.459739983082,33.6990470886,0.000373334623873,3964.91967773,0.0823515057564,1,0.953750014305,0,0
0.459607034922,0,0.459607034922,33.6860961914,0.000376506650355,3964.93432617,0.0827131643891,1,0.954062521458,0,0
0.459607034922,0,0.459607034922,33.6860961914,0.000376506650355,3964.93432617,0.0827131643891,1,0.954062521458,0,0
0.458526551723,0,0.458526551723,33.5746116638,0.000380813376978,3964.91967773,0.0813873186707,1,0.95437502861,0,0
0.458526551723,0,0.458526551723,33.5746116638,0.000380813376978,3964.91967773,0.0813873186707,1,0.95437502861,0,0
0.458413898945,0,0.458413898945,33.5637626648,0.000373699469492,3964.93457031,0.0805424377322,1,0.954687476158,0,0
0.458413898945,0,0.458413898945,33.5637626648,0.000373699469492,3964.93457031,0.0805424377322,1,0.954687476158,0,0
0.457346349955,0,0.457346349955,33.4537239075,0.000374490307877,3964.91992188,0.0803793668747,1,0.954999983311,0,0
0.457346349955,0,0.457346349955,33.4537239075,0.000374490307877,3964.91992188,0.0803793668747,1,0.954999983311,0,0
0.457236200571,0,0.457236200571,33.4431343079,0.000373140181182,3964.93457031,0.0806017816067,1,0.955312490463,0,0
0.457236200571,0,0.457236200571,33.4431343079,0.000373140181182,3964.93457031,0.0806017816067,1,0.955312490463,0,0
0.456165254116,0,0.456165254116,33.3328590393,0.000372627575416,3964.91992188,0.0812967941165,1,0.955624997616,0,0
0.456165254116,0,0.456165254116,33.3328590393,0.000372627575416,3964.91992188,0.0812967941165,1,0.955624997616,0,0
0.456044465303,0,0.456044465303,33.3211975098,0.000380619807402,3964.93481445,0.0832054167986,1,0.955937504768,0,0
0.456044465303,0,0.456044465303,33.3211975098,0.000380619807402,3964.93481445,0.0832054167986,1,0.955937504768,0,0
0.45494428277,0,0.45494428277,33.2080307007,0.000381718418794,3964.91967773,0.0836237967014,1,0.956250011921,0,0
0.45494428277,0,0.45494428277,33.2080307007,0.000381718418794,3964.91967773,0.0836237967014,1,0.956250011921,0,0
0.454817056656,0,0.454817056656,33.1957397461,0.000384036306059,3964.93481445,0.0846076160669,1,0.956562519073,0,0
0.454817056656,0,0.454817056656,33.1957397461,0.000384036306059,3964.93481445,0.0846076160669,1,0.956562519073,0,0
0.453701794147,0,0.453701794147,33.0811347961,0.000392156100133,3964.91918945,0.083879314363,1,0.956875026226,0,0
0.453701794147,0,0.453701794147,33.0811347961,0.000392156100133,3964.91918945,0.083879314363,1,0.956875026226,0,0
0.453585773706,0,0.453585773706,33.0700073242,0.0003881532175,3964.93481445,0.0838648155332,1,0.957187473774,0,0
0.453585773706,0,0.453585773706,33.0700073242,0.0003881532175,3964.93481445,0.0838648155332,1,0.957187473774,0,0
0.452470719814,0,0.452470719814,32.9555511475,0.000388439977542,3964.91894531,0.0848264023662,1,0.957499980927,0,0
0.452470719814,0,0.452470719814,32.9555511475,0.000388439977542,3964.91894531,0.0848264023662,1,0.957499980927,0,0
0.452339917421,0,0.452339917421,32.9429359436,0.00039318902418,3964.93457031,0.0859091281891,1,0.957812488079,0,0
0.452339917421,0,0.452339917421,32.9429359436,0.00039318902418,3964.93457031,0.0859091281891,1,0.957812488079,0,0
0.451208233833,0,0.451208233833,32.8268928528,0.000394178758143,3964.91845703,0.0866374820471,1,0.958124995232,0,0
0.451208233833,0,0.451208233833,32.8268928528,0.000394178758143,3964.91845703,0.0866374820471,1,0.958124995232,0,0
0.451066225767,0,0.451066225767,32.8131752014,0.000403445243137,3964.93481445,0.0882226899266,1,0.958437502384,0,0
0.451066225767,0,0.451066225767,32.8131752014,0.000403445243137,3964.93481445,0.0882226899266,1,0.958437502384,0,0
0.449910134077,0,0.449910134077,32.6947555542,0.000411406042986,3964.91796875,0.0872257500887,1,0.958750009537,0,0
0.449910134077,0,0.449910134077,32.6947555542,0.000411406042986,3964.91796875,0.0872257500887,1,0.958750009537,0,0
0.449783504009,0,0.449783504009,32.6826210022,0.000397952157073,3964.93432617,0.0850686728954,1,0.959062516689,0,0
0.449783504009,0,0.449783504009,32.6826210022,0.000397952157073,3964.93432617,0.0850686728954,1,0.959062516689,0,0
0.448660552502,0,0.448660552502,32.5677185059,0.000401139608584,3964.91796875,0.0851013213396,1,0.959375023842,0,0
0.448660552502,0,0.448660552502,32.5677185059,0.000401139608584,3964.91796875,0.0851013213396,1,0.959375023842,0,0
0.448533445597,0,0.448533445597,32.5555381775,0.000397643714678,3964.93408203,0.0843773782253,1,0.95968747139,0,0
0.448533445597,0,0.448533445597,32.5555381775,0.000397643714678,3964.93408203,0.0843773782253,1,0.95968747139,0,0
0.447421610355,0,0.447421610355,32.4418945312,0.000397587835323,3964.91772461,0.0849720388651,1,0.959999978542,0,0
0.447421610355,0,0.447421610355,32.4418945312,0.000397587835323,3964.91772461,0.0849720388651,1,0.959999978542,0,0
0.447285354137,0,0.447285354137,32.4288063049,0.000401185970986,3964.93408203,0.0852831229568,1,0.960312485695,0,0
0.447285354137,0,0.447285354137,32.4288063049,0.000401185970986,3964.93408203,0.0852831229568,1,0.960312485695,0,0
0.446168750525,0,0.446168750525,32.3147964478,0.000399181473767,3964.91723633,0.0861926525831,1,0.960624992847,0,0
0.446168750525,0,0.446168750525,32.3147964478,0.000399181473767,3964.91723633,0.0861926525831,1,0.960624992847,0,0
0.446018517017,0,0.446018517017,32.3003158569,0.000407951156376,3964.93408203,0.087177105248,1,0.9609375,0,0
0.446018517017,0,0.446018517017,32.3003158569,0.000407951156376,3964.93408203,0.087177105248,1,0.9609375,0,0
0.444886773825,0,0.444886773825,32.1848869324,0.000415482645622,3964.91699219,0.0857798159122,1,0.961250007153,0,0
0.444886773825,0,0.444886773825,32.1848869324,0.000415482645622,3964.91699219,0.0857798159122,1,0.961250007153,0,0
0.444758027792,0,0.444758027792,32.1726074219,0.000395529787056,3964.93383789,0.0823497846723,1,0.961562514305,0,0
0.444758027792,0,0.444758027792,32.1726074219,0.000395529787056,3964.93383789,0.0823497846723,1,0.961562514305,0,0
0.443678915501,0,0.443678915501,32.0626525879,0.000396802672185,3964.91699219,0.0823865756392,1,0.961875021458,0,0
0.443678915501,0,0.443678915501,32.0626525879,0.000396802672185,3964.91699219,0.0823865756392,1,0.961875021458,0,0
0.443549603224,0,0.443549603224,32.0503158569,0.000395618466428,3964.93383789,0.0818003863096,1,0.96218752861,0,0
0.443549603224,0,0.443549603224,32.0503158569,0.000395618466428,3964.93383789,0.0818003863096,1,0.96218752861,0,0
0.442479461432,0,0.442479461432,31.9413928986,0.000394133006921,3964.91699219,0.0822953432798,1,0.962499976158,0,0
0.442479461432,0,0.442479461432,31.9413928986,0.000394133006921,3964.91699219,0.0822953432798,1,0.962499976158,0,0
0.442342579365,0,0.442342579365,31.9283027649,0.000399886339437,3964.93383789,0.0827387794852,1,0.962812483311,0,0
0.442342579365,0,0.442342579365,31.9283027649,0.000399886339437,3964.93383789,0.0827387794852,1,0.962812483311,0,0
0.441265642643,0,0.441265642643,31.8188114166,0.000395968498196,3964.91699219,0.0832138210535,1,0.963124990463,0,0
0.441265642643,0,0.441265642643,31.8188114166,0.000395968498196,3964.91699219,0.0832138210535,1,0.963124990463,0,0
0.441121459007,0,0.441121459007,31.8050003052,0.000393373513361,3964.93383789,0.082272991538,1,0.963437497616,0,0
0.441121459007,0,0.441121459007,31.8050003052,0.000393373513361,3964.93383789,0.082272991538,1,0.963437497616,0,0
0.440058946609,0,0.440058946609,31.6970767975,0.000401918834541,3964.91699219,0.0797258764505,1,0.963750004768,0,0
0.440058946609,0,0.440058946609,31.6970767975,0.000401918834541,3964.91699219,0.0797258764505,1,0.963750004768,0,0
0.439953744411,0,0.439953744411,31.6872024536,0.000385320920032,3964.93359375,0.0770295187831,1,0.964062511921,0,0
0.439953744411,0,0.439953744411,31.6872024536,0.000385320920032,3964.93359375,0.0770295187831,1,0.964062511921,0,0
0.438932359219,0,0.438932359219,31.583562851,0.00037921461626,3964.91723633,0.0772692337632,1,0.964375019073,0,0
0.438932359219,0,0.438932359219,31.583562851,0.00037921461626,3964.91723633,0.0772692337632,1,0.964375019073,0,0
0.438823491335,0,0.438823491335,31.5733146667,0.000380979414331,3964.93334961,0.0771388337016,1,0.964687526226,0,0
0.438823491335,0,0.438823491335,31.5733146667,0.000380979414331,3964.93334961,0.0771388337016,1,0.964687526226,0,0
0.437804073095,0,0.437804073095,31.4699840546,0.000376136042178,3964.91723633,0.0768941640854,1,0.964999973774,0,0
0.437804073095,0,0.437804073095,31.4699840546,0.000376136042178,3964.91723633,0.0768941640854,1,0.964999973774,0,0
0.437698930502,0,0.437698930502,31.4601211548,0.000380305078579,3964.93359375,0.0773635059595,1,0.965312480927,0,0
0.437698930502,0,0.437698930502,31.4601211548,0.000380305078579,3964.93359375,0.0773635059595,1,0.965312480927,0,0
0.436672389507,0,0.436672389507,31.3561725616,0.000380413519451,3964.91699219,0.0750936642289,1,0.965624988079,0,0
0.436672389507,0,0.436672389507,31.3561725616,0.000380413519451,3964.91699219,0.0750936642289,1,0.965624988079,0,0
0.436601787806,0,0.436601787806,31.3497867584,0.000375361967599,3964.93334961,0.0745358839631,1,0.965937495232,0,0
0.436601787806,0,0.436601787806,31.3497867584,0.000375361967599,3964.93334961,0.0745358839631,1,0.965937495232,0,0
0.435583680868,0,0.435583680868,31.2468032837,0.000373444956494,3964.91699219,0.071968100965,1,0.966250002384,0,0
0.435583680868,0,0.435583680868,31.2468032837,0.000373444956494,3964.91699219,0.071968100965,1,0.966250002384,0,0
0.435552030802,0,0.435552030802,31.2443199158,0.000365309213521,3964.93310547,0.0717284828424,1,0.966562509537,0,0
0.435552030802,0,0.435552030802,31.2443199158,0.000365309213521,3964.93310547,0.0717284828424,1,0.966562509537,0,0
0.43453758955,0,0.43453758955,31.1418247223,0.000354898045771,3964.91723633,0.0697647631168,1,0.966875016689,0,0
0.43453758955,0,0.43453758955,31.1418247223,0.000354898045771,3964.91723633,0.0697647631168,1,0.966875016689,0,0
0.434535622597,0,0.434535622597,31.1423072815,0.000361141748726,3964.93286133,0.0708789527416,1,0.967187523842,0,0
0.434535622597,0,0.434535622597,31.1423072815,0.000361141748726,3964.93286133,0.0708789527416,1,0.967187523842,0,0
0.433504313231,0,0.433504313231,31.0382213593,0.000358325924026,3964.91723633,0.0703114643693,1,0.96749997139,0,0
0.433504313231,0,0.433504313231,31.0382213593,0.000358325924026,3964.91723633,0.0703114643693,1,0.96749997139,0,0
0.433510929346,0,0.433510929346,31.0395450592,0.000359660800314,3964.93237305,0.0743901729584,1,0.967812478542,0,0
0.433510929346,0,0.433510929346,31.0395450592,0.000359660800314,3964.93237305,0.0743901729584,1,0.967812478542,0,0
0.432417839766,0,0.432417839766,30.9294128418,0.000348042492988,3964.91772461,0.0639178454876,1,0.968124985695,0,0
0.432417839766,0,0.432417839766,30.9294128418,0.000348042492988,3964.91772461,0.0639178454876,1,0.968124985695,0,0
0.432582587004,0,0.432582587004,30.9465084076,0.00033855336369,3964.93164062,0.0620575658977,1,0.968437492847,0,0
0.432582587004,0,0.432582587004,30.9465084076,0.00033855336369,3964.93164062,0.0620575658977,1,0.968437492847,0,0
0.431517392397,0,0.431517392397,30.8392543793,0.000353892566636,3964.91674805,0.0701713487506,1,0.96875,0,0
0.431517392397,0,0.431517392397,30.8392543793,0.000353892566636,3964.91674805,0.0701713487506,1,0.96875,0,0
0.43156003952,0,0.43156003952,30.8443660736,0.000384083454264,3964.9362793,0.0890816822648,1,0.969062507153,0,0
0.43156003952,0,0.43156003952,30.8443660736,0.000384083454264,3964.9362793,0.0890816822648,1,0.969062507153,0,0
0.43020606041,0,0.43020606041,30.7077980042,0.000366521097021,3964.90820312,0.080230049789,1,0.969375014305,0,0
0.43020606041,0,0.43020606041,30.7077980042,0.000366521097021,3964.90820312,0.080230049789,1,0.969375014305,0,0
0.430384606123,0,0.430384606123,30.7270298004,0.000337643665262,3964.94091797,0.0641817003489,1,0.969687521458,0,0
0.430384606123,0,0.430384606123,30.7270298004,0.000337643665262,3964.94091797,0.0641817003489,1,0.969687521458,0,0
0.429273724556,0,0.429273724556,30.6150226593,0.00031996294274,3964.91601562,0.0574387833476,1,0.97000002861,0,0
0.429273724556,0,0.429273724556,30.6150226593,0.00031996294274,3964.91601562,0.0574387833476,1,0.97000002861,0,0
0.429553180933,0,0.429553180933,30.6435947418,0.000246564566623,3964.93188477,0.0402675159276,1,0.970312476158,0,0
0.429553180933,0,0.429553180933,30.6435947418,0.000246564566623,3964.93188477,0.0402675159276,1,0.970312476158,0,0
0.428696066141,0,0.428696066141,30.5576496124,0.00016589659208,3964.92260742,0.0558391027153,1,0.970624983311,0,0
0.428696066141,0,0.428696066141,30.5576496124,0.00016589659208,3964.92260742,0.0558391027153,1,0.970624983311,0,0
0.428745627403,0,0.428745627403,30.5627651215,0.000102457757748,3964.92675781,0.0450581237674,1,0.970937490463,0,0
0.428745627403,0,0.428745627403,30.5627651215,0.000102457757748,3964.92675781,0.0450581237674,1,0.970937490463,0,0
0.428048074245,0,0.428048074245,30.493139267,3.6313162127e-05,3964.92553711,0.0574861429632,1,0.971249997616,0,0
0.428048074245,0,0.428048074245,30.493139267,3.6313162127e-05,3964.92553711,0.0574861429632,1,0.971249997616,0,0
0.42791351676,0,0.42791351676,30.4796237946,1.18561983982e-05,3964.9230957,0.049583144486,1,0.971562504768,0,0
0.42791351676,0,0.42791351676,30.4796237946,1.18561983982e-05,3964.9230957,0.049583144486,1,0.971562504768,0,0
0.427333325148,0,0.427333325148,30.4219760895,5.88502953178e-05,3964.92749023,0.0571683347225,1,0.971875011921,0,0
0.427333325148,0,0.427333325148,30.4219760895,5.88502953178e-05,3964.92749023,0.0571683347225,1,0.971875011921,0,0
0.427086144686,0,0.427086144686,30.397064209,9.50770700001e-05,3964.92089844,0.0505465231836,1,0.972187519073,0,0
0.427086144686,0,0.427086144686,30.397064209,9.50770700001e-05,3964.92089844,0.0505465231836,1,0.972187519073,0,0
0.42660433054,0,0.42660433054,30.3494167328,0.000124473401229,3964.92895508,0.0546353049576,1,0.972500026226,0,0
0.42660433054,0,0.42660433054,30.3494167328,0.000124473401229,3964.92895508,0.0546353049576,1,0.972500026226,0,0
0.426296472549,0,0.426296472549,30.3183555603,0.000150987223606,3964.91918945,0.0494328849018,1,0.972812473774,0,0
0.426296472549,0,0.426296472549,30.3183555603,0.000150987223606,3964.91918945,0.0494328849018,1,0.972812473774,0,0
0.425891786814,0,0.425891786814,30.2785301208,0.000167528050952,3964.92993164,0.0513718165457,1,0.973124980927,0,0
0.425891786814,0,0.425891786814,30.2785301208,0.000167528050952,3964.92993164,0.0513718165457,1,0.973124980927,0,0
0.425555229187,0,0.425555229187,30.2445487976,0.000186303383089,3964.91821289,0.0475854761899,1,0.973437488079,0,0
0.425555229187,0,0.425555229187,30.2445487976,0.000186303383089,3964.91821289,0.0475854761899,1,0.973437488079,0,0
0.425206542015,0,0.425206542015,30.2103939056,0.000195566040929,3964.93066406,0.0484474189579,1,0.973749995232,0,0
0.425206542015,0,0.425206542015,30.2103939056,0.000195566040929,3964.93066406,0.0484474189579,1,0.973749995232,0,0
0.424857258797,0,0.424857258797,30.1751155853,0.000207179662539,3964.91748047,0.046139869839,1,0.974062502384,0,0
0.424857258797,0,0.424857258797,30.1751155853,0.000207179662539,3964.91748047,0.046139869839,1,0.974062502384,0,0
0.424542605877,0,0.424542605877,30.1444129944,0.0002135335817,3964.93115234,0.0466006807983,1,0.974375009537,0,0
0.424542605877,0,0.424542605877,30.1444129944,0.0002135335817,3964.93115234,0.0466006807983,1,0.974375009537,0,0
0.424186557531,0,0.424186557531,30.1084518433,0.000220403439016,3964.91748047,0.0452169664204,1,0.974687516689,0,0
0.424186557531,0,0.424186557531,30.1084518433,0.000220403439016,3964.91748047,0.0452169664204,1,0.974687516689,0,0
0.4238922894,0,0.4238922894,30.0798206329,0.000222900882363,3964.93188477,0.0451226234436,1,0.975000023842,0,0
0.4238922894,0,0.4238922894,30.0798206329,0.000222900882363,3964.93188477,0.0451226234436,1,0.975000023842,0,0
0.423537611961,0,0.423537611961,30.044002533,0.000227858123253,3964.91748047,0.0439194776118,1,0.97531247139,0,0
0.423537611961,0,0.423537611961,30.044002533,0.000227858123253,3964.91748047,0.0439194776118,1,0.97531247139,0,0
0.42326104641,0,0.42326104641,30.017162323,0.000225254116231,3964.93237305,0.0431188456714,1,0.975624978542,0,0
0.42326104641,0,0.42326104641,30.017162323,0.000225254116231,3964.93237305,0.0431188456714,1,0.975624978542,0,0
0.422918111086,0,0.422918111086,29.9825229645,0.000229872777709,3964.91772461,0.0416346713901,1,0.975937485695,0,0
0.422918111086,0,0.422918111086,29.9825229645,0.000229872777709,3964.91772461,0.0416346713901,1,0.975937485695,0,0
0.422663331032,0,0.422663331032,29.9578666687,0.000220888963668,3964.93286133,0.0399760380387,1,0.976249992847,0,0
0.422663331032,0,0.422663331032,29.9578666687,0.000220888963668,3964.93286133,0.0399760380387,1,0.976249992847,0,0
0.422344714403,0,0.422344714403,29.9256572723,0.000226084812311,3964.91821289,0.0379180386662,1,0.9765625,0,0
0.422344714403,0,0.422344714403,29.9256572723,0.000226084812311,3964.91821289,0.0379180386662,1,0.9765625,0,0
0.422120034695,0,0.422120034695,29.9039974213,0.000210974045331,3964.93310547,0.035498522222,1,0.976875007153,0,0
0.422120034695,0,0.422120034695,29.9039974213,0.000210974045331,3964.93310547,0.035498522222,1,0.976875007153,0,0
0.421836733818,0,0.421836733818,29.8753089905,0.000216403175727,3964.91870117,0.0330211035907,1,0.977187514305,0,0
0.421836733818,0,0.421836733818,29.8753089905,0.000216403175727,3964.91870117,0.0330211035907,1,0.977187514305,0,0
0.421648085117,0,0.421648085117,29.8572254181,0.000196095250431,3964.93359375,0.0299833957106,1,0.977500021458,0,0
0.421648085117,0,0.421648085117,29.8572254181,0.000196095250431,3964.93359375,0.0299833957106,1,0.977500021458,0,0
0.421408861876,0,0.421408861876,29.8329296112,0.000201818882488,3964.91943359,0.0270723346621,1,0.97781252861,0,0
0.421408861876,0,0.421408861876,29.8329296112,0.000201818882488,3964.91943359,0.0270723346621,1,0.97781252861,0,0
0.421262353659,0,0.421262353659,29.8190097809,0.000176226021722,3964.93383789,0.0234388243407,1,0.978124976158,0,0
0.421262353659,0,0.421262353659,29.8190097809,0.000176226021722,3964.93383789,0.0234388243407,1,0.978124976158,0,0
0.4210755229,0,0.4210755229,29.7999343872,0.000181679381058,3964.92016602,0.0202264469117,1,0.978437483311,0,0
0.4210755229,0,0.4210755229,29.7999343872,0.000181679381058,3964.92016602,0.0202264469117,1,0.978437483311,0,0
0.420975148678,0,0.420975148678,29.7905654907,0.000153845423483,3964.93408203,0.0164750739932,1,0.978749990463,0,0
0.420975148678,0,0.420975148678,29.7905654907,0.000153845423483,3964.93408203,0.0164750739932,1,0.978749990463,0,0
0.420842021704,0,0.420842021704,29.7768421173,0.000158218303113,3964.92089844,0.0134183503687,1,0.979062497616,0,0
0.420842021704,0,0.420842021704,29.7768421173,0.000158218303113,3964.92089844,0.0134183503687,1,0.979062497616,0,0
0.420785278082,0,0.420785278082,29.7717628479,0.000132505098009,3964.93408203,0.0101667987183,1,0.979375004768,0,0
0.420785278082,0,0.420785278082,29.7717628479,0.000132505098009,3964.93408203,0.0101667987183,1,0.979375004768,0,0
0.420698404312,0,0.420698404312,29.7626590729,0.000135416776175,3964.921875,0.00809585582465,1,0.979687511921,0,0
0.420698404312,0,0.420698404312,29.7626590729,0.000135416776175,3964.921875,0.00809585582465,1,0.979687511921,0,0
0.42067104578,0,0.42067104578,29.7604560852,0.000118584350275,3964.93408203,0.00625813053921,1,0.980000019073,0,0
0.42067104578,0,0.42067104578,29.7604560852,0.000118584350275,3964.93408203,0.00625813053921,1,0.980000019073,0,0
0.420610189438,0,0.420610189438,29.7539749146,0.000120174794574,3964.9230957,0.00566328410059,1,0.980312526226,0,0
0.420610189438,0,0.420610189438,29.7539749146,0.000120174794574,3964.9230957,0.00566328410059,1,0.980312526226,0,0
0.420591205359,0,0.420591205359,29.7525787354,0.000114675218356,3964.93481445,0.00551708834246,1,0.980624973774,0,0
0.420591205359,0,0.420591205359,29.7525787354,0.000114675218356,3964.93481445,0.00551708834246,1,0.980624973774,0,0
0.420532435179,0,0.420532435179,29.74634552,0.000115455324703,3964.92480469,0.00572751974687,1,0.980937480927,0,0
0.420532435179,0,0.420532435179,29.74634552,0.000115455324703,3964.92480469,0.00572751974687,1,0.980937480927,0,0
0.420510470867,0,0.420510470867,29.7446365356,0.000117710493214,3964.93603516,0.00674991263077,1,0.981249988079,0,0
0.420510470867,0,0.420510470867,29.7446365356,0.000117710493214,3964.93603516,0.00674991263077,1,0.981249988079,0,0
0.420437216759,0,0.420437216759,29.7369976044,0.000118403208035,3964.92675781,0.0067034130916,1,0.981562495232,0,0
0.420437216759,0,0.420437216759,29.7369976044,0.000118403208035,3964.92675781,0.0067034130916,1,0.981562495232,0,0
0.420415937901,0,0.420415937901,29.7353477478,0.000120513919683,3964.93774414,0.00772880157456,1,0.981875002384,0,0
0.420415937901,0,0.420415937901,29.7353477478,0.000120513919683,3964.93774414,0.00772880157456,1,0.981875002384,0,0
0.420328170061,0,0.420328170061,29.7262821198,0.00012231618166,3964.92871094,0.00658223032951,1,0.982187509537,0,0
0.420328170061,0,0.420328170061,29.7262821198,0.00012231618166,3964.92871094,0.00658223032951,1,0.982187509537,0,0
0.420323133469,0,0.420323133469,29.7262496948,0.00011992695363,3964.93994141,0.00700892228633,1,0.982500016689,0,0
0.420323133469,0,0.420323133469,29.7262496948,0.00011992695363,3964.93994141,0.00700892228633,1,0.982500016689,0,0
0.420229315758,0,0.420229315758,29.7165870667,0.000122372497572,3964.9309082,0.00546351168305,1,0.982812523842,0,0
0.420229315758,0,0.420229315758,29.7165870667,0.000122372497572,3964.9309082,0.00546351168305,1,0.982812523842,0,0
0.420246124268,0,0.420246124268,29.7187309265,0.000121344230138,3964.94238281,0.00615408597514,1,0.98312497139,0,0
0.420246124268,0,0.420246124268,29.7187309265,0.000121344230138,3964.94238281,0.00615408597514,1,0.98312497139,0,0
0.420142561197,0,0.420142561197,29.7080783844,0.00012346690346,3964.93286133,0.00489498861134,1,0.983437478542,0,0
0.420142561197,0,0.420142561197,29.7080783844,0.00012346690346,3964.93286133,0.00489498861134,1,0.983437478542,0,0
0.420177161694,0,0.420177161694,29.7119941711,0.000125794525957,3964.94458008,0.00610804930329,1,0.983749985695,0,0
0.420177161694,0,0.420177161694,29.7119941711,0.000125794525957,3964.94458008,0.00610804930329,1,0.983749985695,0,0
0.420056462288,0,0.420056462288,29.6995944977,0.000128033891087,3964.93359375,0.00445141550153,1,0.984062492847,0,0
0.420056462288,0,0.420056462288,29.6995944977,0.000128033891087,3964.93359375,0.00445141550153,1,0.984062492847,0,0
0.420114457607,0,0.420114457607,29.705871582,0.000132931265398,3964.9465332,0.00618671067059,1,0.984375,0,0
0.420114457607,0,0.420114457607,29.705871582,0.000132931265398,3964.9465332,0.00618671067059,1,0.984375,0,0
0.41996923089,0,0.41996923089,29.6910171509,0.000135005291668,3964.93505859,0.00423238473013,1,0.984687507153,0,0
0.41996923089,0,0.41996923089,29.6910171509,0.000135005291668,3964.93505859,0.00423238473013,1,0.984687507153,0,0
0.420054852962,0,0.420054852962,29.7000904083,0.000144979043398,3964.94946289,0.00678374851122,1,0.985000014305,0,0
0.420054852962,0,0.420054852962,29.7000904083,0.000144979043398,3964.94946289,0.00678374851122,1,0.985000014305,0,0
0.419873565435,0,0.419873565435,29.6816139221,0.000147812170326,3964.93652344,0.00379184563644,1,0.985312521458,0,0
0.419873565435,0,0.419873565435,29.6816139221,0.000147812170326,3964.93652344,0.00379184563644,1,0.985312521458,0,0
0.420001447201,0,0.420001447201,29.69490242,0.000153753484483,3964.9519043,0.00570903997868,1,0.98562502861,0,0
0.420001447201,0,0.420001447201,29.69490242,0.000153753484483,3964.9519043,0.00570903997868,1,0.98562502861,0,0
0.419793099165,0,0.419793099165,29.6736125946,0.000157181042596,3964.93554688,0.00253570848145,1,0.985937476158,0,0
0.419793099165,0,0.419793099165,29.6736125946,0.000157181042596,3964.93554688,0.00253570848145,1,0.985937476158,0,0
0.419965773821,0,0.419965773821,29.69140625,0.000170541839907,3964.95263672,0.00572168268263,1,0.986249983311,0,0
0.419965773821,0,0.419965773821,29.69140625,0.000170541839907,3964.95263672,0.00572168268263,1,0.986249983311,0,0
0.419712454081,0,0.419712454081,29.6655426025,0.00017252532416,3964.93334961,0.00380967766978,1,0.986562490463,0,0
0.419712454081,0,0.419712454081,29.6655426025,0.00017252532416,3964.93334961,0.00380967766978,1,0.986562490463,0,0
0.419912129641,0,0.419912129641,29.6861343384,0.000184112388524,3964.95361328,0.00659885350615,1,0.986874997616,0,0
0.419912129641,0,0.419912129641,29.6861343384,0.000184112388524,3964.95361328,0.00659885350615,1,0.986874997616,0,0
0.419619381428,0,0.419619381428,29.656255722,0.000188251229702,3964.93139648,0.00334889371879,1,0.987187504768,0,0
0.419619381428,0,0.419619381428,29.656255722,0.000188251229702,3964.93139648,0.00334889371879,1,0.987187504768,0,0
0.419864982367,0,0.419864982367,29.6815223694,0.000198573208763,3964.95483398,0.00610623927787,1,0.987500011921,0,0
0.419864982367,0,0.419864982367,29.6815223694,0.000198573208763,3964.95483398,0.00610623927787,1,0.987500011921,0,0
0.419533312321,0,0.419533312321,29.6476650238,0.000202180177439,3964.9296875,0.00316785043105,1,0.987812519073,0,0
0.419533312321,0,0.419533312321,29.6476650238,0.000202180177439,3964.9296875,0.00316785043105,1,0.987812519073,0,0
0.419820398092,0,0.419820398092,29.6771888733,0.000216422180529,3964.95678711,0.00660147704184,1,0.988125026226,0,0
0.419820398092,0,0.419820398092,29.6771888733,0.000216422180529,3964.95678711,0.00660147704184,1,0.988125026226,0,0
0.419440209866,0,0.419440209866,29.6383724213,0.000221563052037,3964.92749023,0.00261180871166,1,0.988437473774,0,0
0.419440209866,0,0.419440209866,29.6383724213,0.000221563052037,3964.92749023,0.00261180871166,1,0.988437473774,0,0
0.419783622026,0,0.419783622026,29.6736488342,0.000243189118919,3964.95922852,0.00759586552158,1,0.988749980927,0,0
0.419783622026,0,0.419783622026,29.6736488342,0.000243189118919,3964.95922852,0.00759586552158,1,0.988749980927,0,0
0.419333040714,0,0.419333040714,29.6276779175,0.000247026036959,3964.92529297,0.004108609166,1,0.989062488079,0,0
0.419333040714,0,0.419333040714,29.6276779175,0.000247026036959,3964.92529297,0.004108609166,1,0.989062488079,0,0
0.419725775719,0,0.419725775719,29.6680526733,0.000275915983366,3964.9621582,0.0104416683316,1,0.989374995232,0,0
0.419725775719,0,0.419725775719,29.6680526733,0.000275915983366,3964.9621582,0.0104416683316,1,0.989374995232,0,0
0.419185519218,0,0.419185519218,29.6129665375,0.000282770808553,3964.92236328,0.0056128539145,1,0.989687502384,0,0
0.419185519218,0,0.419185519218,29.6129665375,0.000282770808553,3964.92236328,0.0056128539145,1,0.989687502384,0,0
0.419646650553,0,0.419646650553,29.6603736877,0.000305521738483,3964.96582031,0.0109068183228,1,0.990000009537,0,0
0.419646650553,0,0.419646650553,29.6603736877,0.000305521738483,3964.96582031,0.0109068183228,1,0.990000009537,0,0
0.419031381607,0,0.419031381607,29.5975799561,0.00031144489185,3964.91870117,0.00723763601854,1,0.990312516689,0,0
0.419031381607,0,0.419031381607,29.5975799561,0.00031144489185,3964.91870117,0.00723763601854,1,0.990312516689,0,0
0.419544547796,0,0.419544547796,29.6504325867,0.000334763812134,3964.96972656,0.0128329880536,1,0.990625023842,0,0
0.419544547796,0,0.419544547796,29.6504325867,0.000334763812134,3964.96972656,0.0128329880536,1,0.990625023842,0,0
0.418849855661,0,0.418849855661,29.5793952942,0.000347484048689,3964.9128418,0.00587241072208,1,0.99093747139,0,0
0.418849855661,0,0.418849855661,29.5793952942,0.000347484048689,3964.9128418,0.00587241072208,1,0.99093747139,0,0
0.419461786747,0,0.419461786747,29.6424732208,0.000367615837604,3964.97509766,0.0106120184064,1,0.991249978542,0,0
0.419461786747,0,0.419461786747,29.6424732208,0.000367615837604,3964.97509766,0.0106120184064,1,0.991249978542,0,0
0.418699890375,0,0.418699890375,29.5640830994,0.000380487384973,3964.90087891,0.0061971815303,1,0.991562485695,0,0
0.418699890375,0,0.418699890375,29.5640830994,0.000380487384973,3964.90087891,0.0061971815303,1,0.991562485695,0,0
0.419374406338,0,0.419374406338,29.6343822479,0.00036333774915,3964.98852539,0.00165527162608,1,0.991874992847,0,0
0.419374406338,0,0.419374406338,29.6343822479,0.00036333774915,3964.98852539,0.00165527162608,1,0.991874992847,0,0
0.418676614761,0,0.418676614761,29.5604419708,0.000370399473468,3964.8684082,0.000463994772872,1,0.9921875,0,0
0.418676614761,0,0.418676614761,29.5604419708,0.000370399473468,3964.8684082,0.000463994772872,1,0.9921875,0,0
0.419367879629,0,0.419367879629,29.6348400116,0.000395028386265,3965.01538086,0.00688979774714,1,0.992500007153,0,0
0.419367879629,0,0.419367879629,29.6348400116,0.000395028386265,3965.01538086,0.00688979774714,1,0.992500007153,0,0
0.41857945919,0,0.41857945919,29.551202774,0.000416760507505,3964.87719727,0.00301238405518,1,0.992812514305,0,0
0.41857945919,0,0.41857945919,29.551202774,0.000416760507505,3964.87719727,0.00301238405518,1,0.992812514305,0,0
0.419410288334,0,0.419410288334,29.6380653381,0.000376245327061,3964.99194336,0.0101282829419,1,0.993125021458,0,0
0.419410288334,0,0.419410288334,29.6380653381,0.000376245327061,3964.99194336,0.0101282829419,1,0.993125021458,0,0
0.41872254014,0,0.41872254014,29.5666599274,0.000370175170247,3964.90917969,0.0086197797209,1,0.99343752861,0,0
0.41872254014,0,0.41872254014,29.5666599274,0.000370175170247,3964.90917969,0.0086197797209,1,0.99343752861,0,0
0.419531971216,0,0.419531971216,29.649471283,0.000348088680767,3964.9765625,0.01202166453,1,0.993749976158,0,0
0.419531971216,0,0.419531971216,29.649471283,0.000348088680767,3964.9765625,0.01202166453,1,0.993749976158,0,0
0.418892502785,0,0.418892502785,29.5837574005,0.000331238145009,3964.91650391,0.00425688363612,1,0.994062483311,0,0
0.418892502785,0,0.418892502785,29.5837574005,0.000331238145009,3964.91650391,0.00425688363612,1,0.994062483311,0,0
0.419591933489,0,0.419591933489,29.6549987793,0.000310704286676,3964.96679688,0.00812731683254,1,0.994374990463,0,0
0.419591933489,0,0.419591933489,29.6549987793,0.000310704286676,3964.96679688,0.00812731683254,1,0.994374990463,0,0
0.419007211924,0,0.419007211924,29.5952568054,0.000290523283184,3964.92041016,0.000471693987492,1,0.994687497616,0,0
0.419007211924,0,0.419007211924,29.5952568054,0.000290523283184,3964.92041016,0.000471693987492,1,0.994687497616,0,0
0.419598549604,0,0.419598549604,29.6550369263,0.000268384901574,3964.9519043,0.00494385603815,1,0.995000004768,0,0
0.419598549604,0,0.419598549604,29.6550369263,0.000268384901574,3964.9519043,0.00494385603815,1,0.995000004768,0,0
0.419076859951,0,0.419076859951,29.6021518707,0.000251700344961,3964.92041016,0.000825450988486,1,0.995312511921,0,0
0.419076859951,0,0.419076859951,29.6021518707,0.000251700344961,3964.92041016,0.000825450988486,1,0.995312511921,0,0
0.419586956501,0,0.419586956501,29.6527748108,0.000230591875152,3964.92480469,0.00332233449444,1,0.995625019073,0,0
0.419586956501,0,0.419586956501,29.6527748108,0.000230591875152,3964.92480469,0.00332233449444,1,0.995625019073,0,0
0.419123649597,0,0.419123649597,29.606584549,0.000217792519834,3964.91577148,0.000751345825847,1,0.995937526226,0,0
0.419123649597,0,0.419123649597,29.606584549,0.000217792519834,3964.91577148,0.000751345825847,1,0.995937526226,0,0
0.419576376677,0,0.419576376677,29.6503295898,0.000188664955203,3964.89086914,0.00598571682349,1,0.996249973774,0,0
0.419576376677,0,0.419576376677,29.6503295898,0.000188664955203,3964.89086914,0.00598571682349,1,0.996249973774,0,0
0.419208019972,0,0.419208019972,29.6141471863,0.000177923197043,3964.89697266,0.0021700176876,1,0.996562480927,0,0
0.419208019972,0,0.419208019972,29.6141471863,0.000177923197043,3964.89697266,0.0021700176876,1,0.996562480927,0,0
0.419606924057,0,0.419606924057,29.6519165039,0.000157249087351,3964.85620117,0.00785909406841,1,0.996874988079,0,0
0.419606924057,0,0.419606924057,29.6519165039,0.000157249087351,3964.85620117,0.00785909406841,1,0.996874988079,0,0
0.419318914413,0,0.419318914413,29.6227302551,0.000140715390444,3964.83911133,0.000569310795981,1,0.997187495232,0,0
0.419318914413,0,0.419318914413,29.6227302551,0.000140715390444,3964.83911133,0.000569310795981,1,0.997187495232,0,0
0.419614911079,0,0.419614911079,29.6521053314,0.000149111627252,3964.84155273,0.00164502428379,1,0.997500002384,0,0
0.419614911079,0,0.419614911079,29.6521053314,0.000149111627252,3964.84155273,0.00164502428379,1,0.997500002384,0,0
0.419295787811,0,0.419295787811,29.618850708,0.000151098429342,3964.80053711,0.00365540664643,1,0.997812509537,0,0
0.419295787811,0,0.419295787811,29.618850708,0.000151098429342,3964.80053711,0.00365540664643,1,0.997812509537,0,0
0.419563442469,0,0.419563442469,29.6487007141,0.000149691346451,3964.88256836,0.00466316007078,1,0.998125016689,0,0
0.419563442469,0,0.419563442469,29.6487007141,0.000149691346451,3964.88256836,0.00466316007078,1,0.998125016689,0,0
0.41923007369,0,0.41923007369,29.6155185699,0.000158664668561,3964.87719727,0.00373039860278,1,0.998437523842,0,0
0.41923007369,0,0.41923007369,29.6155185699,0.000158664668561,3964.87719727,0.00373039860278,1,0.998437523842,0,0
0.419510930777,0,0.419510930777,29.6487522125,0.000169317878317,3965.00952148,0.00315719447099,1,0.99874997139,0,0
0.419510930777,0,0.419510930777,29.6487522125,0.000169317878317,3965.00952148,0.00315719447099,1,0.99874997139,0,0
0.419274538755,0,0.419274538755,29.6102275848,0.000181601280929,3964.64257812,0.00485700229183,1,0.999062478542,0,0
0.419274538755,0,0.419274538755,29.6102275848,0.000181601280929,3964.64257812,0.00485700229183,1,0.999062478542,0,0
0.419442474842,0,0.419442474842,29.6479892731,0.000181164592505,3965.1550293,0.00331189716235,1,0.999374985695,0,0
0.419442474842,0,0.419442474842,29.6479892731,0.000181164592505,3965.1550293,0.00331189716235,1,0.999374985695,0,0
0.419227898121,0,0.419227898121,29.6092643738,0.000210483485716,3964.73095703,0.00155565352179,1,0.999687492847,0,0
0.419227898121,0,0.419227898121,29.6092643738,0.000210483485716,3964.73095703,0.00155565352179,1,0.999687492847,0,0
0.419464379549,0,0.419464379549,29.6584472656,0.000233549391851,3965.35571289,0.0330898351967,1,1,0,0


==> data/wwc-t38-ds.csv <==
alpha_rho_0,alpha_rho_1,rho,p,alpha,specific_entropy,schlieren_alpha_rho_0,Y_0,x,y,z
0.167181521654,0.0,0.167181521654,81.7907180786,1.35775610488e-06,5618.20507812,8.11021600384e-05,1.0,0.0,0.0,0.0
0.167183071375,0.0,0.167183071375,81.7917556763,1.02098022126e-06,5618.20458984,9.73097667156e-06,1.0,0.000937499979045,0.0,0.0
0.167182534933,0.0,0.167182534933,81.791267395,9.63426487033e-07,5618.20361328,1.42676008181e-05,1.0,0.00156250002328,0.0,0.0
0.167179375887,0.0,0.167179375887,81.7890472412,8.05203285381e-07,5618.203125,2.55755348917e-05,1.0,0.00249999994412,0.0,0.0
0.167177587748,0.0,0.167177587748,81.7879333496,7.76640945332e-07,5618.20410156,4.10935754189e-05,1.0,0.00312500004657,0.0,0.0
0.167176008224,0.0,0.167176008224,81.7872314453,7.26749533442e-07,5618.20751953,4.78639267385e-05,1.0,0.00406249985099,0.0,0.0
0.16717402637,0.0,0.16717402637,81.7859115601,8.39866402202e-07,5618.20800781,4.55567424069e-05,1.0,0.00468750018626,0.0,0.0
0.167168810964,0.0,0.167168810964,81.7822570801,1.20603056075e-06,5618.20703125,1.61242460308e-05,1.0,0.00562500022352,0.0,0.0
0.167168080807,0.0,0.167168080807,81.7805709839,1.52628967953e-06,5618.19677734,5.4911524785e-06,1.0,0.00625000009313,0.0,0.0
0.167172163725,0.0,0.167172163725,81.7804107666,1.68581209437e-06,5618.17089844,9.55772975431e-07,1.0,0.00718750013039,0.0,0.0
0.167171657085,0.0,0.167171657085,81.779296875,1.66887082287e-06,5618.1640625,9.40128120419e-06,1.0,0.0078125,0.0,0.0
0.167167887092,0.0,0.167167887092,81.7755661011,1.4975906879e-06,5618.15380859,1.05468470792e-05,1.0,0.00875000003725,0.0,0.0
0.167167648673,0.0,0.167167648673,81.7749404907,1.24392522594e-06,5618.14990234,1.20283066281e-05,1.0,0.00937500037253,0.0,0.0
0.167172953486,0.0,0.167172953486,81.7770690918,7.27631572772e-07,5618.13671875,1.5185398297e-05,1.0,0.0103125004098,0.0,0.0
0.167172834277,0.0,0.167172834277,81.7771072388,4.08850866052e-07,5618.13769531,9.95633126877e-06,1.0,0.0109374998137,0.0,0.0
0.167170092463,0.0,0.167170092463,81.7752456665,1.40293806794e-07,5618.13769531,1.04149612525e-05,1.0,0.011874999851,0.0,0.0
0.167170479894,0.0,0.167170479894,81.7757339478,2.12741166905e-08,5618.13964844,6.49727144264e-06,1.0,0.0125000001863,0.0,0.0
0.167174741626,0.0,0.167174741626,81.7790145874,3.49458666449e-08,5618.14306641,4.52207495982e-06,1.0,0.0134375002235,0.0,0.0
0.167175024748,0.0,0.167175024748,81.7796325684,4.16707095496e-08,5618.14697266,7.4357953963e-06,1.0,0.0140624996275,0.0,0.0
0.167171701789,0.0,0.167171701789,81.7779922485,4.00270238288e-07,5618.15234375,1.3440934481e-06,1.0,0.0149999996647,0.0,0.0
0.167171850801,0.0,0.167171850801,81.7783737183,5.7362149164e-07,5618.15478516,4.76895593238e-06,1.0,0.015625,0.0,0.0
0.16717480123,0.0,0.16717480123,81.7807388306,8.44854355364e-07,5618.15771484,1.44037494465e-05,1.0,0.0165624991059,0.0,0.0
0.167174056172,0.0,0.167174056172,81.7806396484,1.00172235307e-06,5618.16162109,1.62624655786e-05,1.0,0.0171875003725,0.0,0.0
0.16716915369,0.0,0.16716915369,81.7780151367,1.14018030217e-06,5618.16796875,2.04498173844e-05,1.0,0.0181249994785,0.0,0.0
0.167168065906,0.0,0.167168065906,81.7776031494,1.16931232697e-06,5618.17089844,2.36157520703e-05,1.0,0.0187500007451,0.0,0.0
0.167169362307,0.0,0.167169362307,81.7788925171,1.11290808036e-06,5618.17431641,1.81640280061e-05,1.0,0.019687499851,0.0,0.0
0.167168349028,0.0,0.167168349028,81.7783279419,1.06798950128e-06,5618.17529297,2.24475370487e-05,1.0,0.0203124992549,0.0,0.0
0.167163684964,0.0,0.167163684964,81.7754669189,1.00301099337e-06,5618.17822266,2.30507375818e-05,1.0,0.0212500002235,0.0,0.0
0.167162522674,0.0,0.167162522674,81.7748413086,9.50921503318e-07,5618.1796875,1.7504697098e-05,1.0,0.0218749996275,0.0,0.0
0.167163804173,0.0,0.167163804173,81.7757568359,8.76776539371e-07,5618.18017578,2.29421330005e-05,1.0,0.022812500596,0.0,0.0
0.167162597179,0.0,0.167162597179,81.7750320435,8.28871350222e-07,5618.18115234,2.46941399382e-05,1.0,0.0234375,0.0,0.0
0.167157903314,0.0,0.167157903314,81.7720336914,7.59539602768e-07,5618.18310547,1.92510433408e-05,1.0,0.0243749991059,0.0,0.0
0.167156621814,0.0,0.167156621814,81.7713165283,7.19553611361e-07,5618.18408203,2.43692738877e-05,1.0,0.0250000003725,0.0,0.0
0.167157933116,0.0,0.167157933116,81.772277832,7.20293883205e-07,5618.18505859,1.91598228412e-05,1.0,0.0259374994785,0.0,0.0
0.167157024145,0.0,0.167157024145,81.7717971802,7.86101225003e-07,5618.18603516,1.68144451891e-05,1.0,0.0265625007451,0.0,0.0
0.167152956128,0.0,0.167152956128,81.76927948,8.79914068719e-07,5618.18847656,1.51894219016e-05,1.0,0.027499999851,0.0,0.0
0.167152494192,0.0,0.167152494192,81.76902771,9.84086454991e-07,5618.18896484,5.41443569091e-06,1.0,0.0281249992549,0.0,0.0
0.167155325413,0.0,0.167155325413,81.7709274292,1.14599151857e-06,5618.18896484,4.09058657169e-07,1.0,0.0290625002235,0.0,0.0
0.167155429721,0.0,0.167155429721,81.7711105347,1.21567757105e-06,5618.18945312,5.30877059646e-06,1.0,0.0296874996275,0.0,0.0
0.167153120041,0.0,0.167153120041,81.7696990967,1.23739664559e-06,5618.19140625,1.21008606584e-05,1.0,0.030625000596,0.0,0.0
0.167153894901,0.0,0.167153894901,81.7702789307,1.25873191337e-06,5618.19140625,1.83834799827e-05,1.0,0.03125,0.0,0.0
0.167158529162,0.0,0.167158529162,81.7734909058,1.2306517192e-06,5618.19189453,2.54508922808e-05,1.0,0.0321874991059,0.0,0.0
0.167159870267,0.0,0.167159870267,81.7744369507,1.20634376799e-06,5618.19238281,2.69371794275e-05,1.0,0.0328124985099,0.0,0.0
0.167159035802,0.0,0.167159035802,81.7739334106,1.23551092202e-06,5618.19287109,2.81433876808e-05,1.0,0.0337500013411,0.0,0.0
0.167160511017,0.0,0.167160511017,81.7749557495,1.2731032939e-06,5618.19287109,2.83036315523e-05,1.0,0.0343750007451,0.0,0.0
0.167165502906,0.0,0.167165502906,81.7783813477,1.30870262183e-06,5618.19287109,2.92060212814e-05,1.0,0.035312499851,0.0,0.0
0.167166933417,0.0,0.167166933417,81.7793502808,1.34124718443e-06,5618.19287109,2.96033886116e-05,1.0,0.0359374992549,0.0,0.0
0.167166471481,0.0,0.167166471481,81.7789916992,1.40861186537e-06,5618.19238281,3.03345022985e-05,1.0,0.0368749983609,0.0,0.0
0.167168080807,0.0,0.167168080807,81.7800750732,1.42098008382e-06,5618.19238281,3.12178271997e-05,1.0,0.0375000014901,0.0,0.0
0.167173102498,0.0,0.167173102498,81.7835235596,1.42528836022e-06,5618.19238281,3.22272971971e-05,1.0,0.038437500596,0.0,0.0
0.167174711823,0.0,0.167174711823,81.7846298218,1.46303148085e-06,5618.19238281,3.23270724039e-05,1.0,0.0390625,0.0,0.0
0.167174562812,0.0,0.167174562812,81.7845153809,1.5198490928e-06,5618.19238281,3.0961498851e-05,1.0,0.0399999991059,0.0,0.0
0.167176172137,0.0,0.167176172137,81.7855911255,1.50302253132e-06,5618.19238281,2.99016901408e-05,1.0,0.0406249985099,0.0,0.0
0.167180776596,0.0,0.167180776596,81.7887268066,1.47888624724e-06,5618.19189453,2.7055539249e-05,1.0,0.0415625013411,0.0,0.0
0.167181998491,0.0,0.167181998491,81.7894973755,1.40862266562e-06,5618.19140625,2.30150890275e-05,1.0,0.0421875007451,0.0,0.0
0.167181119323,0.0,0.167181119323,81.7886810303,1.19571268442e-06,5618.18945312,1.45841786434e-05,1.0,0.043124999851,0.0,0.0
0.167181804776,0.0,0.167181804776,81.7890319824,1.05844731024e-06,5618.18847656,9.48692195379e-06,1.0,0.0437499992549,0.0,0.0
0.167184531689,0.0,0.167184531689,81.7907867432,8.7066530341e-07,5618.1875,8.37672178022e-06,1.0,0.0446874983609,0.0,0.0
0.167184814811,0.0,0.167184814811,81.7908935547,8.0971966554e-07,5618.18652344,7.76902561483e-06,1.0,0.0453125014901,0.0,0.0
0.167183578014,0.0,0.167183578014,81.789932251,8.33261026401e-07,5618.18554688,8.18335229269e-06,1.0,0.046250000596,0.0,0.0
0.167184069753,0.0,0.167184069753,81.7902832031,8.6000744659e-07,5618.18603516,1.00282049971e-05,1.0,0.046875,0.0,0.0
0.167186781764,0.0,0.167186781764,81.7921829224,9.68989297689e-07,5618.18603516,1.75951208803e-05,1.0,0.0478124991059,0.0,0.0
0.167187839746,0.0,0.167187839746,81.7929153442,1.09544373572e-06,5618.18652344,2.45081992034e-05,1.0,0.0484374985099,0.0,0.0
0.167188420892,0.0,0.167188420892,81.7932891846,1.3391002085e-06,5618.18603516,3.55059237336e-05,1.0,0.0493750013411,0.0,0.0
0.167190343142,0.0,0.167190343142,81.7945861816,1.47263153849e-06,5618.18603516,4.17780174757e-05,1.0,0.0500000007451,0.0,0.0
0.167195677757,0.0,0.167195677757,81.7982711792,1.60487263656e-06,5618.18603516,5.19011882716e-05,1.0,0.050937499851,0.0,0.0
0.167198419571,0.0,0.167198419571,81.8001785278,1.70704993252e-06,5618.18652344,5.39090069651e-05,1.0,0.0515624992549,0.0,0.0
0.167200788856,0.0,0.167200788856,81.8018951416,1.98501857085e-06,5618.1875,5.94707853452e-05,1.0,0.0524999983609,0.0,0.0
0.167203769088,0.0,0.167203769088,81.8040313721,2.16478611037e-06,5618.18798828,6.32629235042e-05,1.0,0.0531250014901,0.0,0.0
0.167210891843,0.0,0.167210891843,81.8090515137,2.35104994317e-06,5618.18945312,7.07955696271e-05,1.0,0.054062500596,0.0,0.0
0.167214736342,0.0,0.167214736342,81.8117599487,2.58251702689e-06,5618.18994141,7.88169563748e-05,1.0,0.0546875,0.0,0.0
0.167218893766,0.0,0.167218893766,81.8146438599,3.1025736007e-06,5618.19042969,9.28176305024e-05,1.0,0.0556249991059,0.0,0.0
0.16722369194,0.0,0.16722369194,81.8179702759,3.32799481839e-06,5618.19091797,9.99363255687e-05,1.0,0.0562499985099,0.0,0.0
0.167234227061,0.0,0.167234227061,81.8252334595,3.42116823049e-06,5618.19091797,0.000107681757072,1.0,0.0571875013411,0.0,0.0
0.167239874601,0.0,0.167239874601,81.8291091919,3.35671779794e-06,5618.19091797,0.000117370422231,1.0,0.0578125007451,0.0,0.0
0.167246982455,0.0,0.167246982455,81.8339309692,3.60451667802e-06,5618.19091797,0.000131620938191,1.0,0.058749999851,0.0,0.0
0.167253538966,0.0,0.167253538966,81.8384094238,3.52355300492e-06,5618.19042969,0.000126613987959,1.0,0.0593749992549,0.0,0.0
0.167265161872,0.0,0.167265161872,81.846534729,3.52257075065e-06,5618.19189453,0.000124135127407,1.0,0.0603124983609,0.0,0.0
0.167271390557,0.0,0.167271390557,81.8506393433,3.50320942744e-06,5618.19042969,0.000113138317829,1.0,0.0609375014901,0.0,0.0
0.167277544737,0.0,0.167277544737,81.8548431396,3.45885041497e-06,5618.19091797,0.000115029724839,1.0,0.061875000596,0.0,0.0
0.167283326387,0.0,0.167283326387,81.8588027954,3.46435354004e-06,5618.19042969,0.000114528171252,1.0,0.0625,0.0,0.0
0.167294368148,0.0,0.167294368148,81.8665313721,3.50537698068e-06,5618.19189453,0.000119469659694,1.0,0.0634374991059,0.0,0.0
0.167300343513,0.0,0.167300343513,81.8705062866,3.54414828507e-06,5618.19091797,0.000111221845145,1.0,0.0640624985099,0.0,0.0
0.167306467891,0.0,0.167306467891,81.8746871948,3.70187149201e-06,5618.19091797,0.000117167386634,1.0,0.0649999976158,0.0,0.0
0.167312711477,0.0,0.167312711477,81.8788375854,3.87964473703e-06,5618.18994141,0.000127591672936,1.0,0.0656249970198,0.0,0.0
0.167325094342,0.0,0.167325094342,81.8875045776,4.16769034928e-06,5618.19140625,0.000136550646857,1.0,0.0665625035763,0.0,0.0
0.167332217097,0.0,0.167332217097,81.892364502,4.51108189736e-06,5618.19140625,0.000141453027027,1.0,0.0671875029802,0.0,0.0
0.167340606451,0.0,0.167340606451,81.8980560303,5.43290343558e-06,5618.19091797,0.000164054552442,1.0,0.0681250020862,0.0,0.0
0.16734932363,0.0,0.16734932363,81.9039306641,5.90833178649e-06,5618.18994141,0.000183053096407,1.0,0.0687500014901,0.0,0.0
0.167366981506,0.0,0.167366981506,81.9162750244,6.23055848337e-06,5618.19189453,0.000202657276532,1.0,0.069687500596,0.0,0.0
0.16737742722,0.0,0.16737742722,81.9233856201,6.54383666188e-06,5618.19189453,0.000205812480999,1.0,0.0703125,0.0,0.0
0.167390078306,0.0,0.167390078306,81.931892395,7.15003625373e-06,5618.19042969,0.000222814720473,1.0,0.0712499991059,0.0,0.0
0.167401388288,0.0,0.167401388288,81.9396591187,7.38827156965e-06,5618.19042969,0.000234140257817,1.0,0.0718749985099,0.0,0.0
0.167423099279,0.0,0.167423099279,81.954750061,7.58935357226e-06,5618.19238281,0.000241546527832,1.0,0.0728124976158,0.0,0.0
0.167435258627,0.0,0.167435258627,81.9632568359,7.83391442383e-06,5618.19384766,0.000259491032921,1.0,0.0734374970198,0.0,0.0
0.167450666428,0.0,0.167450666428,81.9733963013,8.12604685052e-06,5618.19042969,0.000271101656836,1.0,0.0743750035763,0.0,0.0
0.167463511229,0.0,0.167463511229,81.9823989868,8.19306023914e-06,5618.19189453,0.000255657650996,1.0,0.0750000029802,0.0,0.0
0.167487993836,0.0,0.167487993836,81.9992218018,8.28805605124e-06,5618.19238281,0.000258800107986,1.0,0.0759375020862,0.0,0.0
0.167501404881,0.0,0.167501404881,82.0084991455,8.4630701167e-06,5618.19335938,0.000273712357739,1.0,0.0765625014901,0.0,0.0
0.167517483234,0.0,0.167517483234,82.0194244385,8.846250239e-06,5618.19238281,0.000277959508821,1.0,0.077500000596,0.0,0.0
0.167531892657,0.0,0.167531892657,82.0291213989,8.77777256392e-06,5618.19091797,0.000280431471765,1.0,0.078125,0.0,0.0
0.16755759716,0.0,0.16755759716,82.047088623,8.90410410648e-06,5618.19384766,0.000279693660559,1.0,0.0790624991059,0.0,0.0
0.167571932077,0.0,0.167571932077,82.0570068359,9.16787212191e-06,5618.19482422,0.000289531075396,1.0,0.0796874985099,0.0,0.0
0.167589336634,0.0,0.167589336634,82.0687713623,1.0082469089e-05,5618.19335938,0.000305116322124,1.0,0.0806249976158,0.0,0.0
0.167605340481,0.0,0.167605340481,82.0796127319,1.02761432572e-05,5618.19189453,0.000325512693962,1.0,0.0812499970198,0.0,0.0
0.1676350981,0.0,0.1676350981,82.1004257202,1.03705369838e-05,5618.19580078,0.000336598837748,1.0,0.0821875035763,0.0,0.0
0.167652130127,0.0,0.167652130127,82.1120147705,1.05012968561e-05,5618.19482422,0.000332655734383,1.0,0.0828125029802,0.0,0.0
0.167672887444,0.0,0.167672887444,82.1260147095,1.07845271486e-05,5618.19287109,0.000355627969839,1.0,0.0837500020862,0.0,0.0
0.16769041121,0.0,0.16769041121,82.1382522583,1.09502752821e-05,5618.19482422,0.000358240300557,1.0,0.0843750014901,0.0,0.0
0.167723417282,0.0,0.167723417282,82.1610412598,1.14730901259e-05,5618.19628906,0.000364229839761,1.0,0.085312500596,0.0,0.0
0.167742207646,0.0,0.167742207646,82.1739730835,1.19200294648e-05,5618.19677734,0.00037787729525,1.0,0.0859375,0.0,0.0
0.167765423656,0.0,0.167765423656,82.1898651123,1.28531410155e-05,5618.19628906,0.000402448262321,1.0,0.0868749991059,0.0,0.0
0.167785823345,0.0,0.167785823345,82.2039031982,1.33161411213e-05,5618.19677734,0.000415345071815,1.0,0.0874999985099,0.0,0.0
0.167824164033,0.0,0.167824164033,82.2303695679,1.37912002174e-05,5618.19824219,0.00042509767809,1.0,0.0884374976158,0.0,0.0
0.167845845222,0.0,0.167845845222,82.2452774048,1.40814381666e-05,5618.19873047,0.000431621243479,1.0,0.0890624970198,0.0,0.0
0.167871877551,0.0,0.167871877551,82.2630386353,1.46010479511e-05,5618.19775391,0.000442852440756,1.0,0.0900000035763,0.0,0.0
0.167894214392,0.0,0.167894214392,82.2783737183,1.47794580698e-05,5618.19775391,0.000448411912657,1.0,0.0906250029802,0.0,0.0
0.167935505509,0.0,0.167935505509,82.3068313599,1.46843149196e-05,5618.19921875,0.000457845773781,1.0,0.0915625020862,0.0,0.0
0.16795873642,0.0,0.16795873642,82.3227844238,1.47696810018e-05,5618.19921875,0.000465035438538,1.0,0.0921875014901,0.0,0.0
0.167987048626,0.0,0.167987048626,82.3420944214,1.54097197083e-05,5618.19824219,0.000478299451061,1.0,0.093125000596,0.0,0.0
0.168011203408,0.0,0.168011203408,82.3586883545,1.54364261107e-05,5618.19824219,0.000484913529363,1.0,0.09375,0.0,0.0
0.168055430055,0.0,0.168055430055,82.389213562,1.52506427185e-05,5618.20019531,0.000488944526296,1.0,0.0946874991059,0.0,0.0
0.168080210686,0.0,0.168080210686,82.4062728882,1.53207656695e-05,5618.20019531,0.000494097708724,1.0,0.0953124985099,0.0,0.0
0.168110132217,0.0,0.168110132217,82.4267196655,1.52528746185e-05,5618.19970703,0.000499236222822,1.0,0.0962499976158,0.0,0.0
0.168135121465,0.0,0.168135121465,82.4439239502,1.52149150381e-05,5618.20019531,0.000495545333251,1.0,0.0968749970198,0.0,0.0
0.168180078268,0.0,0.168180078268,82.4750213623,1.54425797518e-05,5618.20214844,0.000494073203299,1.0,0.0978125035763,0.0,0.0
0.168205216527,0.0,0.168205216527,82.4923400879,1.57460563059e-05,5618.20263672,0.000502260343637,1.0,0.0984375029802,0.0,0.0
0.168235972524,0.0,0.168235972524,82.5134124756,1.67012731254e-05,5618.20214844,0.000526058778632,1.0,0.0993750020862,0.0,0.0
0.168262705207,0.0,0.168262705207,82.531829834,1.71986794157e-05,5618.203125,0.000541976711247,1.0,0.10000000149,0.0,0.0
0.168312713504,0.0,0.168312713504,82.5664596558,1.75793902599e-05,5618.20556641,0.000565046968404,1.0,0.100937500596,0.0,0.0
0.168341606855,0.0,0.168341606855,82.5863723755,1.79673406819e-05,5618.20605469,0.000579856394324,1.0,0.1015625,0.0,0.0
0.168377444148,0.0,0.168377444148,82.6109390259,1.84790060302e-05,5618.20556641,0.000594025303144,1.0,0.102499999106,0.0,0.0
0.168407335877,0.0,0.168407335877,82.6315383911,1.88893263839e-05,5618.20654297,0.000600706785917,1.0,0.10312499851,0.0,0.0
0.168461680412,0.0,0.168461680412,82.669128418,1.96217679331e-05,5618.20849609,0.000606012879871,1.0,0.104062497616,0.0,0.0
0.168492689729,0.0,0.168492689729,82.6904907227,2.02431438083e-05,5618.20898438,0.000617366924416,1.0,0.10468749702,0.0,0.0
0.168531149626,0.0,0.168531149626,82.7168197632,2.1567044314e-05,5618.20849609,0.000651463284157,1.0,0.105625003576,0.0,0.0
0.168564766645,0.0,0.168564766645,82.7399597168,2.09031222766e-05,5618.20898438,0.000674468406942,1.0,0.10625000298,0.0,0.0
0.168624252081,0.0,0.168624252081,82.7810516357,2.10439648072e-05,5618.2109375,0.00065210473258,1.0,0.107187502086,0.0,0.0
0.168656885624,0.0,0.168656885624,82.8035049438,2.09880599868e-05,5618.2109375,0.000647172622848,1.0,0.10781250149,0.0,0.0
0.168696328998,0.0,0.168696328998,82.8304901123,2.12056238524e-05,5618.20996094,0.000650646688882,1.0,0.108750000596,0.0,0.0
0.168729171157,0.0,0.168729171157,82.8530883789,2.13370767597e-05,5618.20996094,0.000658707052935,1.0,0.109375,0.0,0.0
0.168789029121,0.0,0.168789029121,82.8944244385,2.10005000554e-05,5618.21191406,0.000674768991303,1.0,0.110312499106,0.0,0.0
0.168823361397,0.0,0.168823361397,82.9180297852,2.11323240364e-05,5618.21191406,0.000685870181769,1.0,0.11093749851,0.0,0.0
0.168865710497,0.0,0.168865710497,82.9469833374,2.14293413592e-05,5618.21044922,0.000694856862538,1.0,0.111874997616,0.0,0.0
0.168900743127,0.0,0.168900743127,82.9710693359,2.15463714994e-05,5618.21044922,0.000700833043084,1.0,0.11249999702,0.0,0.0
0.168963894248,0.0,0.168963894248,83.0146636963,2.18032328121e-05,5618.21191406,0.000712719222065,1.0,0.113437503576,0.0,0.0
0.169000014663,0.0,0.169000014663,83.0395050049,2.21243444685e-05,5618.21191406,0.000720905547496,1.0,0.11406250298,0.0,0.0
0.169044673443,0.0,0.169044673443,83.0700302124,2.27947384701e-05,5618.21044922,0.000729599385522,1.0,0.115000002086,0.0,0.0
0.169081255794,0.0,0.169081255794,83.0951919556,2.33068094531e-05,5618.21044922,0.000732165470254,1.0,0.11562500149,0.0,0.0
0.169147208333,0.0,0.169147208333,83.1407623291,2.35089755733e-05,5618.21191406,0.000743106007576,1.0,0.116562500596,0.0,0.0
0.169184923172,0.0,0.169184923172,83.1667175293,2.36291471083e-05,5618.21191406,0.000755267450586,1.0,0.1171875,0.0,0.0
0.169231832027,0.0,0.169231832027,83.1988220215,2.38465399889e-05,5618.21044922,0.000766004843172,1.0,0.118124999106,0.0,0.0
0.169270440936,0.0,0.169270440936,83.2254104614,2.39023847826e-05,5618.21044922,0.000770009704866,1.0,0.11874999851,0.0,0.0
0.169339314103,0.0,0.169339314103,83.2730331421,2.43262202275e-05,5618.21240234,0.00077361240983,1.0,0.119687497616,0.0,0.0
0.169378489256,0.0,0.169378489256,83.3000106812,2.47546213359e-05,5618.21240234,0.000779000285547,1.0,0.12031249702,0.0,0.0
0.169426783919,0.0,0.169426783919,83.3330917358,2.52682730206e-05,5618.21142578,0.000789505196735,1.0,0.121250003576,0.0,0.0
0.169466629624,0.0,0.169466629624,83.3605422974,2.56776474998e-05,5618.21142578,0.000798948225565,1.0,0.12187500298,0.0,0.0
0.169538766146,0.0,0.169538766146,83.4104614258,2.57018600678e-05,5618.21337891,0.000826899020467,1.0,0.122812502086,0.0,0.0
0.169580295682,0.0,0.169580295682,83.4390945435,2.58759228018e-05,5618.21386719,0.000818151806016,1.0,0.12343750149,0.0,0.0
0.169630393386,0.0,0.169630393386,83.4734420776,2.57040210272e-05,5618.21240234,0.000807431526482,1.0,0.124375000596,0.0,0.0
0.169670879841,0.0,0.169670879841,83.5013656616,2.61105142272e-05,5618.21289062,0.000809898949228,1.0,0.125,0.0,0.0
0.169743716717,0.0,0.169743716717,83.5517883301,2.65372418653e-05,5618.21484375,0.000822304107714,1.0,0.125937506557,0.0,0.0
0.169785603881,0.0,0.169785603881,83.5806808472,2.68688181677e-05,5618.21533203,0.000838690088131,1.0,0.12656250596,0.0,0.0
0.16983820498,0.0,0.16983820498,83.6167755127,2.69176507572e-05,5618.21386719,0.000863257446326,1.0,0.127499997616,0.0,0.0
0.169881626964,0.0,0.169881626964,83.646736145,2.63504534814e-05,5618.21386719,0.000853421806823,1.0,0.12812499702,0.0,0.0
0.169956684113,0.0,0.169956684113,83.6987228394,2.64410155069e-05,5618.21630859,0.000837353756651,1.0,0.129062503576,0.0,0.0
0.169998824596,0.0,0.169998824596,83.7278137207,2.66041370196e-05,5618.21679688,0.000835968297906,1.0,0.12968750298,0.0,0.0
0.170050829649,0.0,0.170050829649,83.7635192871,2.75797101494e-05,5618.21533203,0.000854700803757,1.0,0.130624994636,0.0,0.0
0.170094177127,0.0,0.170094177127,83.7934570312,2.79677187791e-05,5618.21582031,0.000873829820193,1.0,0.13124999404,0.0,0.0
0.170173287392,0.0,0.170173287392,83.8482666016,2.79558244074e-05,5618.21777344,0.000909062160645,1.0,0.132187500596,0.0,0.0
0.17021882534,0.0,0.17021882534,83.879699707,2.80074909824e-05,5618.21826172,0.00089620082872,1.0,0.1328125,0.0,0.0
0.170273736119,0.0,0.170273736119,83.917427063,2.73966525128e-05,5618.21679688,0.000876122328918,1.0,0.133750006557,0.0,0.0
0.170317560434,0.0,0.170317560434,83.9476928711,2.72584657068e-05,5618.21728516,0.000867753115017,1.0,0.13437500596,0.0,0.0
0.17039462924,0.0,0.17039462924,84.0010986328,2.67867781076e-05,5618.21923828,0.000865371606778,1.0,0.135312497616,0.0,0.0
0.170438423753,0.0,0.170438423753,84.0313491821,2.69225965894e-05,5618.21923828,0.000873129523825,1.0,0.13593749702,0.0,0.0
0.170493513346,0.0,0.170493513346,84.0692062378,2.75644688372e-05,5618.21777344,0.000910777482204,1.0,0.136875003576,0.0,0.0
0.170539617538,0.0,0.170539617538,84.1010360718,2.73358728009e-05,5618.21826172,0.000915615644772,1.0,0.13750000298,0.0,0.0
0.170620158315,0.0,0.170620158315,84.1568603516,2.8074000511e-05,5618.21972656,0.000903864856809,1.0,0.138437494636,0.0,0.0
0.17066565156,0.0,0.17066565156,84.1882858276,2.82100354525e-05,5618.22021484,0.000904352054931,1.0,0.13906249404,0.0,0.0
0.170721873641,0.0,0.170721873641,84.2269287109,2.84438920062e-05,5618.21875,0.00090806314256,1.0,0.140000000596,0.0,0.0
0.170767471194,0.0,0.170767471194,84.2584381104,2.84994439426e-05,5618.21875,0.00090743257897,1.0,0.140625,0.0,0.0
0.170848309994,0.0,0.170848309994,84.3144683838,2.79047799268e-05,5618.22021484,0.000911312468816,1.0,0.141562506557,0.0,0.0
0.170894399285,0.0,0.170894399285,84.3463058472,2.74296198768e-05,5618.22021484,0.000929640955292,1.0,0.14218750596,0.0,0.0
0.170952498913,0.0,0.170952498913,84.3862686157,2.73008063232e-05,5618.21875,0.000920436694287,1.0,0.143124997616,0.0,0.0
0.170998394489,0.0,0.170998394489,84.4179763794,2.77963536064e-05,5618.21875,0.000913512369152,1.0,0.14374999702,0.0,0.0
0.171079665422,0.0,0.171079665422,84.4743881226,2.88602805085e-05,5618.22070312,0.000920839549508,1.0,0.144687503576,0.0,0.0
0.17112596333,0.0,0.17112596333,84.5065689087,2.94184974337e-05,5618.22265625,0.000933257571887,1.0,0.14531250298,0.0,0.0
0.171184778214,0.0,0.171184778214,84.5467605591,3.01673753711e-05,5618.21826172,0.00095975183649,1.0,0.146249994636,0.0,0.0
0.171233430505,0.0,0.171233430505,84.5804290771,3.02806583932e-05,5618.21875,0.000980499899015,1.0,0.14687499404,0.0,0.0
0.171320185065,0.0,0.171320185065,84.6405792236,3.02268126688e-05,5618.22021484,0.000973898102529,1.0,0.147812500596,0.0,0.0
0.171368673444,0.0,0.171368673444,84.6740951538,2.97970327665e-05,5618.22021484,0.000957404030487,1.0,0.1484375,0.0,0.0
0.171427831054,0.0,0.171427831054,84.71484375,2.96970774798e-05,5618.21875,0.000947722408455,1.0,0.149375006557,0.0,0.0
0.171475186944,0.0,0.171475186944,84.7476043701,3.02252301481e-05,5618.21875,0.000947450927924,1.0,0.15000000596,0.0,0.0
0.171560004354,0.0,0.171560004354,84.8064804077,2.92123841064e-05,5618.22021484,0.000978164025582,1.0,0.150937497616,0.0,0.0
0.171610683203,0.0,0.171610683203,84.8415527344,3.03280394292e-05,5618.22021484,0.00102311151568,1.0,0.15156249702,0.0,0.0
0.171674162149,0.0,0.171674162149,84.8853225708,3.00474566757e-05,5618.21923828,0.000991415930912,1.0,0.152500003576,0.0,0.0
0.17172370851,0.0,0.17172370851,84.9196395874,3.03459419229e-05,5618.21923828,0.000982385827228,1.0,0.15312500298,0.0,0.0
0.171810299158,0.0,0.171810299158,84.9797592163,3.03197975882e-05,5618.22070312,0.00097199191805,1.0,0.154062494636,0.0,0.0
0.171858951449,0.0,0.171858951449,85.0134429932,2.99050552712e-05,5618.22070312,0.00096195662627,1.0,0.15468749404,0.0,0.0
0.171918138862,0.0,0.171918138862,85.0542526245,2.95368081424e-05,5618.21923828,0.000950943503994,1.0,0.155625000596,0.0,0.0
0.171965926886,0.0,0.171965926886,85.0873336792,2.96830621664e-05,5618.21923828,0.000957398442551,1.0,0.15625,0.0,0.0
0.172053083777,0.0,0.172053083777,85.1478652954,2.95225818263e-05,5618.22021484,0.000990615342744,1.0,0.157187506557,0.0,0.0
0.17210252583,0.0,0.17210252583,85.1820983887,2.97020887956e-05,5618.22021484,0.000974523252808,1.0,0.15781250596,0.0,0.0
0.172163054347,0.0,0.172163054347,85.2238540649,2.99942566926e-05,5618.21875,0.000981373596005,1.0,0.158749997616,0.0,0.0
0.172212436795,0.0,0.172212436795,85.25806427,3.04966506519e-05,5618.21875,0.000985903898254,1.0,0.15937499702,0.0,0.0
0.172300055623,0.0,0.172300055623,85.318939209,3.04001769109e-05,5618.21972656,0.000987159903161,1.0,0.160312503576,0.0,0.0
0.172349661589,0.0,0.172349661589,85.3533096313,2.97442365991e-05,5618.21972656,0.000989314285107,1.0,0.16093750298,0.0,0.0
0.172411888838,0.0,0.172411888838,85.3962783813,2.88977189484e-05,5618.21826172,0.00099237007089,1.0,0.161874994636,0.0,0.0
0.172461152077,0.0,0.172461152077,85.4304275513,2.86951817543e-05,5618.21826172,0.000967453292105,1.0,0.16249999404,0.0,0.0
0.172546908259,0.0,0.172546908259,85.4900512695,2.94982091873e-05,5618.21972656,0.000964468868915,1.0,0.163437500596,0.0,0.0
0.172595903277,0.0,0.172595903277,85.5240325928,3.02196385746e-05,5618.21972656,0.000975486065727,1.0,0.1640625,0.0,0.0
0.172657340765,0.0,0.172657340765,85.5664825439,3.15163561027e-05,5618.21826172,0.00101058394648,1.0,0.165000006557,0.0,0.0
0.172709137201,0.0,0.172709137201,85.6024169922,3.19419414154e-05,5618.21826172,0.00105419079773,1.0,0.16562500596,0.0,0.0
0.172802850604,0.0,0.172802850604,85.6676025391,3.14302487823e-05,5618.21972656,0.00104158814065,1.0,0.166562497616,0.0,0.0
0.172854334116,0.0,0.172854334116,85.7033309937,3.08067537844e-05,5618.21972656,0.00101442774758,1.0,0.16718749702,0.0,0.0
0.172916904092,0.0,0.172916904092,85.7466049194,3.05313660647e-05,5618.21826172,0.00100389006548,1.0,0.168125003576,0.0,0.0
0.172967329621,0.0,0.172967329621,85.7816162109,3.06776782963e-05,5618.21875,0.00100443360861,1.0,0.16875000298,0.0,0.0
0.173056736588,0.0,0.173056736588,85.8438568115,3.08426606352e-05,5618.22021484,0.00100726773962,1.0,0.169687494636,0.0,0.0
0.173107624054,0.0,0.173107624054,85.8792037964,3.09559654852e-05,5618.22021484,0.00101245730184,1.0,0.17031249404,0.0,0.0
0.173170611262,0.0,0.173170611262,85.9227981567,3.11657895509e-05,5618.21875,0.00102038204204,1.0,0.171250000596,0.0,0.0
0.173222005367,0.0,0.173222005367,85.9585037231,3.10351460939e-05,5618.21875,0.00102201616392,1.0,0.171875,0.0,0.0
0.173312753439,0.0,0.173312753439,86.0217208862,3.07633781631e-05,5618.22021484,0.00101821578573,1.0,0.172812506557,0.0,0.0
0.173363819718,0.0,0.173363819718,86.0572128296,3.05820431095e-05,5618.22021484,0.0010114281904,1.0,0.17343750596,0.0,0.0
0.173426225781,0.0,0.173426225781,86.1004257202,3.04588811559e-05,5618.21923828,0.00100640242454,1.0,0.174374997616,0.0,0.0
0.173477455974,0.0,0.173477455974,86.1360321045,2.95317149721e-05,5618.21923828,0.00101933348924,1.0,0.17499999702,0.0,0.0
0.173566952348,0.0,0.173566952348,86.1984024048,2.92237164103e-05,5618.22070312,0.000993427587673,1.0,0.175937503576,0.0,0.0
0.173616707325,0.0,0.173616707325,86.2329940796,2.92063941743e-05,5618.22070312,0.000985074206255,1.0,0.17656250298,0.0,0.0
0.173677712679,0.0,0.173677712679,86.2752609253,2.99058865494e-05,5618.21923828,0.000993641209789,1.0,0.177499994636,0.0,0.0
0.173727840185,0.0,0.173727840185,86.3101196289,3.05450594169e-05,5618.21923828,0.00100684561767,1.0,0.17812499404,0.0,0.0
0.173818558455,0.0,0.173818558455,86.3733596802,3.11862677336e-05,5618.22070312,0.00102990900632,1.0,0.179062500596,0.0,0.0
0.173870757222,0.0,0.173870757222,86.4096679688,3.14623066515e-05,5618.22070312,0.0010423772037,1.0,0.1796875,0.0,0.0
0.17393566668,0.0,0.17393566668,86.4546737671,3.12141892209e-05,5618.21923828,0.00104318594094,1.0,0.180625006557,0.0,0.0
0.173988029361,0.0,0.173988029361,86.491104126,3.06327528961e-05,5618.21923828,0.00103229365777,1.0,0.18125000596,0.0,0.0
0.174078896642,0.0,0.174078896642,86.554473877,3.01922173094e-05,5618.22070312,0.0010116067715,1.0,0.182187497616,0.0,0.0
0.174129590392,0.0,0.174129590392,86.5897598267,3.00981882901e-05,5618.22070312,0.00100509903859,1.0,0.18281249702,0.0,0.0
0.174191862345,0.0,0.174191862345,86.6329574585,3.05923567794e-05,5618.21923828,0.00101715850178,1.0,0.183750003576,0.0,0.0
0.174243226647,0.0,0.174243226647,86.6687164307,3.11330622935e-05,5618.21923828,0.00103049969766,1.0,0.18437500298,0.0,0.0
0.174335733056,0.0,0.174335733056,86.7332687378,3.15070792567e-05,5618.22021484,0.00104602437932,1.0,0.185312494636,0.0,0.0
0.174388483167,0.0,0.174388483167,86.7700042725,3.1414670957e-05,5618.22021484,0.00105001882184,1.0,0.18593749404,0.0,0.0
0.17445333302,0.0,0.17445333302,86.8150177002,3.06845904561e-05,5618.21923828,0.0010370190721,1.0,0.186875000596,0.0,0.0
0.17450530827,0.0,0.17450530827,86.8512268066,2.98703016597e-05,5618.21923828,0.00102178589441,1.0,0.1875,0.0,0.0
0.174595415592,0.0,0.174595415592,86.9141616821,2.91852120426e-05,5618.22070312,0.00100350589491,1.0,0.188437506557,0.0,0.0
0.17464594543,0.0,0.17464594543,86.9493865967,2.93939228868e-05,5618.22070312,0.00100167002529,1.0,0.18906250596,0.0,0.0
0.174708142877,0.0,0.174708142877,86.9926071167,3.05512694467e-05,5618.21972656,0.00102143397089,1.0,0.189999997616,0.0,0.0
0.174759790301,0.0,0.174759790301,87.0286178589,3.10455689032e-05,5618.21972656,0.00103618064895,1.0,0.19062499702,0.0,0.0
0.174853101373,0.0,0.174853101373,87.0938415527,3.09829629259e-05,5618.22119141,0.00105908373371,1.0,0.191562503576,0.0,0.0
0.174906373024,0.0,0.174906373024,87.1310119629,3.10947943944e-05,5618.22119141,0.00105608999729,1.0,0.19218750298,0.0,0.0
0.174971222878,0.0,0.174971222878,87.1761169434,3.06278998323e-05,5618.22021484,0.00103854725603,1.0,0.193124994636,0.0,0.0
0.175023198128,0.0,0.175023198128,87.212387085,3.06818801619e-05,5618.22070312,0.00103204639163,1.0,0.19374999404,0.0,0.0
0.175115197897,0.0,0.175115197897,87.2767333984,3.06852780341e-05,5618.22216797,0.00103226362262,1.0,0.194687500596,0.0,0.0
0.175167381763,0.0,0.175167381763,87.3131484985,3.07742920995e-05,5618.22216797,0.00104100839235,1.0,0.1953125,0.0,0.0
0.175232037902,0.0,0.175232037902,87.3581466675,3.08313428832e-05,5618.22119141,0.00104903860483,1.0,0.196250006557,0.0,0.0
0.175284922123,0.0,0.175284922123,87.3950653076,3.04869518004e-05,5618.22119141,0.00104841671418,1.0,0.19687500596,0.0,0.0
0.175377860665,0.0,0.175377860665,87.4600982666,3.053285036e-05,5618.22265625,0.00103749113623,1.0,0.197812497616,0.0,0.0
0.175430059433,0.0,0.175430059433,87.4965438843,3.06284819089e-05,5618.22265625,0.0010358679574,1.0,0.19843749702,0.0,0.0
0.175494208932,0.0,0.175494208932,87.5412063599,3.11091862386e-05,5618.22167969,0.00104636431206,1.0,0.199375003576,0.0,0.0
0.175547033548,0.0,0.175547033548,87.578086853,3.1005263736e-05,5618.22167969,0.00105050834827,1.0,0.20000000298,0.0,0.0
0.175640553236,0.0,0.175640553236,87.6435317993,2.98277263937e-05,5618.22265625,0.00104949309025,1.0,0.200937494636,0.0,0.0
0.175692856312,0.0,0.175692856312,87.6800689697,2.92162349069e-05,5618.22265625,0.00103640859015,1.0,0.20156249404,0.0,0.0
0.175756603479,0.0,0.175756603479,87.7244491577,2.88694063784e-05,5618.22167969,0.00102480396163,1.0,0.202500000596,0.0,0.0
0.175808057189,0.0,0.175808057189,87.7603912354,2.92933200399e-05,5618.22119141,0.00103052693885,1.0,0.203125,0.0,0.0
0.175900638103,0.0,0.175900638103,87.8251876831,3.08815906465e-05,5618.22216797,0.00104951346293,1.0,0.204062506557,0.0,0.0
0.175954058766,0.0,0.175954058766,87.8625106812,3.13902455673e-05,5618.22216797,0.00107509910595,1.0,0.20468750596,0.0,0.0
0.176021844149,0.0,0.176021844149,87.9097366333,3.19467289955e-05,5618.22070312,0.00110046903137,1.0,0.205624997616,0.0,0.0
0.176077350974,0.0,0.176077350974,87.9485321045,3.18904349115e-05,5618.22070312,0.00110094225965,1.0,0.20624999702,0.0,0.0
0.176174357533,0.0,0.176174357533,88.0164871216,3.1928113458e-05,5618.22167969,0.0010846608784,1.0,0.207187503576,0.0,0.0
0.17622859776,0.0,0.17622859776,88.0544204712,3.14609460474e-05,5618.22167969,0.00107320502866,1.0,0.20781250298,0.0,0.0
0.176294341683,0.0,0.176294341683,88.1002807617,3.07878181047e-05,5618.22070312,0.00104983418714,1.0,0.208749994636,0.0,0.0
0.176346942782,0.0,0.176346942782,88.1370849609,3.01463169308e-05,5618.22070312,0.00103719905019,1.0,0.20937499404,0.0,0.0
0.176438853145,0.0,0.176438853145,88.2015457153,2.89617983071e-05,5618.22216797,0.00102584483102,1.0,0.210312500596,0.0,0.0
0.176490545273,0.0,0.176490545273,88.237739563,2.90598309221e-05,5618.22216797,0.00102738500573,1.0,0.2109375,0.0,0.0
0.176554456353,0.0,0.176554456353,88.2823562622,2.96600974252e-05,5618.22119141,0.00104347465094,1.0,0.211875006557,0.0,0.0
0.176607117057,0.0,0.176607117057,88.3192443848,2.9853081287e-05,5618.22167969,0.00105120334774,1.0,0.21250000596,0.0,0.0
0.176700770855,0.0,0.176700770855,88.3849639893,2.96713751595e-05,5618.22265625,0.00105149322189,1.0,0.213437497616,0.0,0.0
0.17675344646,0.0,0.17675344646,88.4218597412,2.93634802802e-05,5618.22314453,0.00104517000727,1.0,0.21406249702,0.0,0.0
0.176817968488,0.0,0.176817968488,88.4669189453,2.9361282941e-05,5618.22216797,0.00104296801146,1.0,0.215000003576,0.0,0.0
0.176870554686,0.0,0.176870554686,88.5037612915,2.93575831165e-05,5618.22216797,0.00104885280598,1.0,0.21562500298,0.0,0.0
0.17696428299,0.0,0.17696428299,88.5695419312,2.97164679068e-05,5618.22314453,0.00105743657332,1.0,0.216562494636,0.0,0.0
0.177017912269,0.0,0.177017912269,88.6071166992,3.04444074573e-05,5618.22314453,0.00106471742038,1.0,0.21718749404,0.0,0.0
0.177084237337,0.0,0.177084237337,88.6534576416,3.10575414915e-05,5618.22216797,0.00107878190465,1.0,0.218125000596,0.0,0.0
0.177138671279,0.0,0.177138671279,88.6916046143,3.12509364448e-05,5618.22216797,0.00108525832184,1.0,0.21875,0.0,0.0
0.177235260606,0.0,0.177235260606,88.759437561,3.11026451527e-05,5618.22314453,0.00108443992212,1.0,0.219687506557,0.0,0.0
0.177289560437,0.0,0.177289560437,88.7975006104,3.0647526728e-05,5618.22314453,0.00107797037344,1.0,0.22031250596,0.0,0.0
0.177355676889,0.0,0.177355676889,88.8437347412,2.93121429422e-05,5618.22216797,0.00105297297705,1.0,0.221249997616,0.0,0.0
0.177408456802,0.0,0.177408456802,88.8807601929,2.88470055239e-05,5618.22216797,0.00104563543573,1.0,0.22187499702,0.0,0.0
0.177501097322,0.0,0.177501097322,88.9458694458,2.86693411908e-05,5618.22314453,0.00104100629687,1.0,0.222812503576,0.0,0.0
0.177553579211,0.0,0.177553579211,88.9826889038,2.88315040962e-05,5618.22363281,0.00104565534275,1.0,0.22343750298,0.0,0.0
0.177618652582,0.0,0.177618652582,89.0282287598,2.94874880638e-05,5618.22265625,0.0010565854609,1.0,0.224374994636,0.0,0.0
0.177671730518,0.0,0.177671730518,89.0654830933,3.00928077195e-05,5618.22265625,0.00106098456308,1.0,0.22499999404,0.0,0.0
0.177766427398,0.0,0.177766427398,89.1320648193,2.99284038192e-05,5618.22363281,0.00106529297773,1.0,0.225937500596,0.0,0.0
0.177819952369,0.0,0.177819952369,89.1696395874,2.95355857816e-05,5618.22363281,0.00106890825555,1.0,0.2265625,0.0,0.0
0.177886366844,0.0,0.177886366844,89.2161560059,2.95593818009e-05,5618.22265625,0.00107315683272,1.0,0.227500006557,0.0,0.0
0.177940353751,0.0,0.177940353751,89.2540588379,2.99821858789e-05,5618.22314453,0.00108068925329,1.0,0.22812500596,0.0,0.0
0.178036764264,0.0,0.178036764264,89.3218841553,3.0967159546e-05,5618.22412109,0.00108900340274,1.0,0.229062497616,0.0,0.0
0.178091853857,0.0,0.178091853857,89.3605804443,3.14038115903e-05,5618.22412109,0.0010967872804,1.0,0.22968749702,0.0,0.0
0.178160339594,0.0,0.178160339594,89.4085769653,3.19123028021e-05,5618.22314453,0.00110997154843,1.0,0.230625003576,0.0,0.0
0.178216263652,0.0,0.178216263652,89.4478683472,3.16229888995e-05,5618.22314453,0.00110773148481,1.0,0.23125000298,0.0,0.0
0.178313955665,0.0,0.178313955665,89.5166320801,2.99492712657e-05,5618.22412109,0.00109201762825,1.0,0.232187494636,0.0,0.0
0.178367853165,0.0,0.178367853165,89.5545196533,2.87268958346e-05,5618.22412109,0.00106244417839,1.0,0.23281249404,0.0,0.0
0.178432717919,0.0,0.178432717919,89.5999984741,2.83610279439e-05,5618.22363281,0.00103499717079,1.0,0.233750000596,0.0,0.0
0.17848469317,0.0,0.17848469317,89.6365432739,2.86080903606e-05,5618.22363281,0.00103902176488,1.0,0.234375,0.0,0.0
0.17857812345,0.0,0.17857812345,89.7023544312,2.89248146146e-05,5618.22460938,0.00106004439294,1.0,0.235312506557,0.0,0.0
0.178631931543,0.0,0.178631931543,89.7402114868,2.93403099931e-05,5618.22460938,0.00107755081262,1.0,0.23593750596,0.0,0.0
0.178699299693,0.0,0.178699299693,89.7874755859,3.00466399494e-05,5618.22363281,0.00108731270302,1.0,0.236874997616,0.0,0.0
0.17875392735,0.0,0.17875392735,89.8259048462,3.02124190057e-05,5618.22363281,0.00108343653847,1.0,0.23749999702,0.0,0.0
0.178849890828,0.0,0.178849890828,89.8935394287,2.98746272165e-05,5618.22509766,0.00107699120417,1.0,0.238437503576,0.0,0.0
0.178903624415,0.0,0.178903624415,89.9313583374,2.91273154289e-05,5618.22509766,0.00107036507688,1.0,0.23906250298,0.0,0.0
0.178969800472,0.0,0.178969800472,89.9778137207,2.86092435999e-05,5618.22412109,0.0010599764064,1.0,0.239999994636,0.0,0.0
0.179022967815,0.0,0.179022967815,90.0152435303,2.87259481411e-05,5618.22412109,0.00105801888276,1.0,0.24062499404,0.0,0.0
0.179117202759,0.0,0.179117202759,90.0816955566,2.93023622362e-05,5618.22509766,0.00106293940917,1.0,0.241562500596,0.0,0.0
0.179171085358,0.0,0.179171085358,90.1196517944,2.98131762975e-05,5618.22558594,0.00107272784226,1.0,0.2421875,0.0,0.0
0.179238036275,0.0,0.179238036275,90.1666793823,3.05269823002e-05,5618.22460938,0.00108928966802,1.0,0.243125006557,0.0,0.0
0.179292947054,0.0,0.179292947054,90.2053604126,3.10132672894e-05,5618.22460938,0.00110100524034,1.0,0.24375000596,0.0,0.0
0.179391756654,0.0,0.179391756654,90.2750778198,3.14851895382e-05,5618.22558594,0.00112508481834,1.0,0.244687497616,0.0,0.0
0.179448738694,0.0,0.179448738694,90.3152313232,3.15115503327e-05,5618.22558594,0.00114072416909,1.0,0.24531249702,0.0,0.0
0.179520010948,0.0,0.179520010948,90.3653411865,3.01461241179e-05,5618.22509766,0.00112193939276,1.0,0.246250003576,0.0,0.0
0.179575815797,0.0,0.179575815797,90.4046707153,2.85884143523e-05,5618.22509766,0.00107672682498,1.0,0.24687500298,0.0,0.0
0.179669454694,0.0,0.179669454694,90.4708023071,2.80440490315e-05,5618.22607422,0.00103433628101,1.0,0.247812494636,0.0,0.0
0.179721459746,0.0,0.179721459746,90.5074691772,2.80362473859e-05,5618.22607422,0.00103852595203,1.0,0.24843749404,0.0,0.0
0.179787144065,0.0,0.179787144065,90.5536727905,2.95324916806e-05,5618.22558594,0.00108743226156,1.0,0.249375000596,0.0,0.0
0.179842278361,0.0,0.179842278361,90.5925598145,3.0686998798e-05,5618.22558594,0.00111449358519,1.0,0.25,0.0,0.0
0.17994171381,0.0,0.17994171381,90.6628112793,3.0828119634e-05,5618.2265625,0.00111867883243,1.0,0.250937491655,0.0,0.0
0.17999766767,0.0,0.17999766767,90.7022781372,3.04674904328e-05,5618.2265625,0.00110651704017,1.0,0.25156250596,0.0,0.0
0.180065616965,0.0,0.180065616965,90.7501068115,2.98790237139e-05,5618.22558594,0.00108510651626,1.0,0.252499997616,0.0,0.0
0.18012046814,0.0,0.18012046814,90.7888183594,2.95186746371e-05,5618.22607422,0.00109417829663,1.0,0.253125011921,0.0,0.0
0.18021787703,0.0,0.18021787703,90.8576889038,2.94981400657e-05,5618.22705078,0.00110665161628,1.0,0.254062503576,0.0,0.0
0.18027356267,0.0,0.18027356267,90.8970031738,2.94697128993e-05,5618.22705078,0.00110880297143,1.0,0.254687488079,0.0,0.0
0.180342182517,0.0,0.180342182517,90.9453277588,2.88822193397e-05,5618.22607422,0.00109077314846,1.0,0.255625009537,0.0,0.0
0.180396914482,0.0,0.180396914482,90.9839782715,2.86060403596e-05,5618.2265625,0.00108091591392,1.0,0.25624999404,0.0,0.0
0.180492132902,0.0,0.180492132902,91.0513458252,2.86502745439e-05,5618.22753906,0.00107369874604,1.0,0.257187485695,0.0,0.0
0.180545911193,0.0,0.180545911193,91.0893325806,2.83803201455e-05,5618.22753906,0.00106797518674,1.0,0.2578125,0.0,0.0
0.180612489581,0.0,0.180612489581,91.1362533569,2.65837625193e-05,5618.2265625,0.00104838865809,1.0,0.258749991655,0.0,0.0
0.180666252971,0.0,0.180666252971,91.1742248535,2.43437389145e-05,5618.22705078,0.00104656163603,1.0,0.25937500596,0.0,0.0
0.18075735867,0.0,0.18075735867,91.2387390137,2.10150992643e-05,5618.22802734,0.0010762035381,1.0,0.260312497616,0.0,0.0
0.180811211467,0.0,0.180811211467,91.2767944336,1.98932466446e-05,5618.22802734,0.00108696823008,1.0,0.260937511921,0.0,0.0
0.180884405971,0.0,0.180884405971,91.3284225464,2.09398567677e-05,5618.22705078,0.0011233035475,1.0,0.261875003576,0.0,0.0
0.180940568447,0.0,0.180940568447,91.3681182861,2.22626476898e-05,5618.22753906,0.0011304684449,1.0,0.262499988079,0.0,0.0
0.181036114693,0.0,0.181036114693,91.4357910156,2.37190743064e-05,5618.22851562,0.00109735049773,1.0,0.263437509537,0.0,0.0
0.181090995669,0.0,0.181090995669,91.4746017456,2.39392684307e-05,5618.22851562,0.00107705045957,1.0,0.26406249404,0.0,0.0
0.181159645319,0.0,0.181159645319,91.5230484009,2.28126573347e-05,5618.22753906,0.00105370499659,1.0,0.264999985695,0.0,0.0
0.181213334203,0.0,0.181213334203,91.5610275269,2.1642914362e-05,5618.22753906,0.00105764809996,1.0,0.265625,0.0,0.0
0.181304186583,0.0,0.181304186583,91.6253890991,1.88711528608e-05,5618.22851562,0.00108668464236,1.0,0.266562491655,0.0,0.0
0.181357443333,0.0,0.181357443333,91.6630706787,1.62775922945e-05,5618.22851562,0.0010836457368,1.0,0.26718750596,0.0,0.0
0.181430712342,0.0,0.181430712342,91.7148361206,1.19126079881e-05,5618.22802734,0.00104857387487,1.0,0.268124997616,0.0,0.0
0.181484147906,0.0,0.181484147906,91.7526550293,1.08158646981e-05,5618.22802734,0.00106098258402,1.0,0.268750011921,0.0,0.0
0.181570515037,0.0,0.181570515037,91.8138504028,1.17218842206e-05,5618.22851562,0.001069749007,1.0,0.269687503576,0.0,0.0
0.181625455618,0.0,0.181625455618,91.8527450562,1.33679823193e-05,5618.22851562,0.00108125689439,1.0,0.270312488079,0.0,0.0
0.181700617075,0.0,0.181700617075,91.9058761597,1.55963680299e-05,5618.22802734,0.00109940511174,1.0,0.271250009537,0.0,0.0
0.181756034493,0.0,0.181756034493,91.9450759888,1.55530888151e-05,5618.22753906,0.0010955753969,1.0,0.27187499404,0.0,0.0
0.181846067309,0.0,0.181846067309,92.0090560913,1.47785058289e-05,5618.22949219,0.00109249330126,1.0,0.272812485695,0.0,0.0
0.181900203228,0.0,0.181900203228,92.0472869873,1.33798303068e-05,5618.22851562,0.00107205961831,1.0,0.2734375,0.0,0.0
0.18197311461,0.0,0.18197311461,92.0988235474,1.34696128953e-05,5618.22802734,0.00104410958011,1.0,0.274374991655,0.0,0.0
0.182025596499,0.0,0.182025596499,92.1360244751,1.34413230626e-05,5618.22802734,0.00104639085475,1.0,0.27500000596,0.0,0.0
0.182111635804,0.0,0.182111635804,92.1971130371,1.33566400109e-05,5618.22900391,0.00107345357537,1.0,0.275937497616,0.0,0.0
0.182165563107,0.0,0.182165563107,92.2353286743,1.27387047542e-05,5618.22900391,0.00108103454113,1.0,0.276562511921,0.0,0.0
0.182242363691,0.0,0.182242363691,92.289604187,1.32868599394e-05,5618.22753906,0.00112097756937,1.0,0.277500003576,0.0,0.0
0.182298481464,0.0,0.182298481464,92.3293228149,1.47784412547e-05,5618.22705078,0.00112976308446,1.0,0.278124988079,0.0,0.0
0.182390674949,0.0,0.182390674949,92.3948745728,1.52580396389e-05,5618.22851562,0.00110735779162,1.0,0.279062509537,0.0,0.0
0.182446718216,0.0,0.182446718216,92.434677124,1.68113419932e-05,5618.22900391,0.00108946475666,1.0,0.27968749404,0.0,0.0
0.182519614697,0.0,0.182519614697,92.4862060547,1.64049797604e-05,5618.22753906,0.00106464570854,1.0,0.280624985695,0.0,0.0
0.182572513819,0.0,0.182572513819,92.5237579346,1.67419730133e-05,5618.22802734,0.00105204177089,1.0,0.28125,0.0,0.0
0.182661131024,0.0,0.182661131024,92.5866928101,1.60073414008e-05,5618.22851562,0.00107953406405,1.0,0.282187491655,0.0,0.0
0.182715117931,0.0,0.182715117931,92.6250076294,1.52051607074e-05,5618.22851562,0.00108100159559,1.0,0.28281250596,0.0,0.0
0.182789295912,0.0,0.182789295912,92.6775665283,1.36263133754e-05,5618.22802734,0.00107114890125,1.0,0.283749997616,0.0,0.0
0.182843059301,0.0,0.182843059301,92.7157287598,1.25559135995e-05,5618.22802734,0.00104320293758,1.0,0.284375011921,0.0,0.0
0.182927697897,0.0,0.182927697897,92.7758865356,1.14150834634e-05,5618.22851562,0.00103846564889,1.0,0.285312503576,0.0,0.0
0.182979434729,0.0,0.182979434729,92.8126144409,1.09344209704e-05,5618.22851562,0.00102709163912,1.0,0.285937488079,0.0,0.0
0.183051750064,0.0,0.183051750064,92.8639144897,1.0588594705e-05,5618.22802734,0.00104058161378,1.0,0.286875009537,0.0,0.0
0.183104559779,0.0,0.183104559779,92.9014205933,1.01334553619e-05,5618.22851562,0.00104597955942,1.0,0.28749999404,0.0,0.0
0.183188661933,0.0,0.183188661933,92.9612350464,8.86512680154e-06,5618.22900391,0.00105496787,1.0,0.288437485695,0.0,0.0
0.18324059248,0.0,0.18324059248,92.9981384277,7.44021917853e-06,5618.22900391,0.00103849906009,1.0,0.2890625,0.0,0.0
0.183314576745,0.0,0.183314576745,93.0506820679,5.3630592447e-06,5618.22900391,0.00100467714947,1.0,0.289999991655,0.0,0.0
0.183365270495,0.0,0.183365270495,93.0867233276,4.16681405113e-06,5618.22900391,0.000982298981398,1.0,0.29062500596,0.0,0.0
0.183440670371,0.0,0.183440670371,93.1403808594,2.02759747481e-06,5618.22949219,0.000976881827228,1.0,0.291562497616,0.0,0.0
0.183488979936,0.0,0.183488979936,93.1747283936,1.35545587909e-06,5618.22998047,0.00095512974076,1.0,0.292187511921,0.0,0.0
0.183559983969,0.0,0.183559983969,93.2252120972,1.49937193328e-06,5618.22998047,0.000945864419919,1.0,0.293125003576,0.0,0.0
0.183607578278,0.0,0.183607578278,93.2590637207,1.75876959929e-06,5618.22998047,0.000955207564402,1.0,0.293749988079,0.0,0.0
0.183681532741,0.0,0.183681532741,93.311706543,2.92618551612e-06,5618.23046875,0.000985519378446,1.0,0.294687509537,0.0,0.0
0.183730378747,0.0,0.183730378747,93.3464736938,7.54033635531e-07,5618.23046875,0.00100364768878,1.0,0.29531249404,0.0,0.0
0.183804675937,0.0,0.183804675937,93.3993377686,1.27993416754e-06,5618.23095703,0.000948418921325,1.0,0.296249985695,0.0,0.0
0.183852881193,0.0,0.183852881193,93.4336624146,2.98423424283e-06,5618.23095703,0.000930059468374,1.0,0.296875,0.0,0.0
0.183919131756,0.0,0.183919131756,93.4808120728,3.99948839913e-06,5618.23144531,0.000896563054994,1.0,0.297812491655,0.0,0.0
0.183963805437,0.0,0.183963805437,93.5125961304,4.23883011536e-06,5618.23144531,0.000881884014234,1.0,0.29843750596,0.0,0.0
0.184033215046,0.0,0.184033215046,93.5620803833,2.10852067539e-06,5618.23193359,0.00091673922725,1.0,0.299374997616,0.0,0.0
0.184079200029,0.0,0.184079200029,93.5948028564,1.57962597314e-06,5618.23193359,0.000927122368012,1.0,0.300000011921,0.0,0.0
0.184149369597,0.0,0.184149369597,93.6447753906,1.49458855958e-07,5618.23242188,0.000935295887757,1.0,0.300937503576,0.0,0.0
0.18419636786,0.0,0.18419636786,93.6782684326,7.02714316958e-07,5618.23242188,0.000911751529202,1.0,0.301562488079,0.0,0.0
0.184263199568,0.0,0.184263199568,93.7258834839,1.2246409824e-06,5618.23291016,0.000876961858012,1.0,0.302500009537,0.0,0.0
0.184305548668,0.0,0.184305548668,93.7560424805,2.15505178858e-06,5618.23291016,0.000829209398944,1.0,0.30312499404,0.0,0.0
0.184368416667,0.0,0.184368416667,93.8009033203,1.86670217772e-06,5618.23339844,0.000826950417832,1.0,0.304062485695,0.0,0.0
0.184408381581,0.0,0.184408381581,93.8293457031,2.65749548589e-07,5618.23339844,0.000796967884526,1.0,0.3046875,0.0,0.0
0.184469327331,0.0,0.184469327331,93.8727798462,1.37823519708e-06,5618.23339844,0.000822899106424,1.0,0.305624991655,0.0,0.0
0.184510186315,0.0,0.184510186315,93.9019012451,2.88576075036e-06,5618.23388672,0.000840308843181,1.0,0.30625000596,0.0,0.0
0.184574216604,0.0,0.184574216604,93.9475860596,3.25681935465e-06,5618.234375,0.000816854648292,1.0,0.307187497616,0.0,0.0
0.184614792466,0.0,0.184614792466,93.9765472412,2.49810045716e-06,5618.234375,0.000810186902527,1.0,0.307812511921,0.0,0.0
0.18467399478,0.0,0.18467399478,94.0187225342,9.01302371403e-07,5618.234375,0.000778515532147,1.0,0.308750003576,0.0,0.0
0.184713289142,0.0,0.184713289142,94.0467300415,4.78354102995e-08,5618.23486328,0.000748117046896,1.0,0.309374988079,0.0,0.0
0.184768766165,0.0,0.184768766165,94.0863113403,1.59673629696e-06,5618.23486328,0.000759271439165,1.0,0.310312509537,0.0,0.0
0.184806078672,0.0,0.184806078672,94.1129150391,2.45095748141e-06,5618.23486328,0.000751246989239,1.0,0.31093749404,0.0,0.0
0.184864997864,0.0,0.184864997864,94.1549606323,3.29776571562e-06,5618.23535156,0.00075403531082,1.0,0.311874985695,0.0,0.0
0.184903383255,0.0,0.184903383255,94.1823654175,3.8411026253e-06,5618.23535156,0.000765727018006,1.0,0.3125,0.0,0.0
0.184958100319,0.0,0.184958100319,94.2212905884,3.93330037696e-06,5618.23486328,0.000765081087593,1.0,0.313437491655,0.0,0.0
0.184995383024,0.0,0.184995383024,94.2479400635,5.05267780682e-06,5618.23535156,0.000753579020966,1.0,0.31406250596,0.0,0.0
0.185054719448,0.0,0.185054719448,94.2903442383,6.87994452164e-06,5618.23583984,0.000701231940184,1.0,0.314999997616,0.0,0.0
0.185089215636,0.0,0.185089215636,94.314994812,5.60261605642e-06,5618.23632812,0.000717504008207,1.0,0.315625011921,0.0,0.0
0.185137063265,0.0,0.185137063265,94.3490905762,7.60088687457e-06,5618.23632812,0.000728974118829,1.0,0.316562503576,0.0,0.0
0.185171112418,0.0,0.185171112418,94.3733978271,8.67822745931e-06,5618.23632812,0.000664959196001,1.0,0.317187488079,0.0,0.0
0.185229316354,0.0,0.185229316354,94.4149932861,9.44580733631e-06,5618.23681641,0.000696603325196,1.0,0.318125009537,0.0,0.0
0.18526378274,0.0,0.18526378274,94.4396209717,9.15642249311e-06,5618.23730469,0.000681780627929,1.0,0.31874999404,0.0,0.0
0.185308665037,0.0,0.185308665037,94.4715118408,9.39020173973e-06,5618.23632812,0.000678996904753,1.0,0.319687485695,0.0,0.0
0.185342162848,0.0,0.185342162848,94.4954071045,9.79123069555e-06,5618.23632812,0.000676920171827,1.0,0.3203125,0.0,0.0
0.185397744179,0.0,0.185397744179,94.5352478027,1.07155574369e-05,5618.23730469,0.00063387490809,1.0,0.321249991655,0.0,0.0
0.185428127646,0.0,0.185428127646,94.5570755005,1.02799358501e-05,5618.23828125,0.000616249570157,1.0,0.32187500596,0.0,0.0
0.185466855764,0.0,0.185466855764,94.5845794678,1.21672201203e-05,5618.23730469,0.0006167832762,1.0,0.322812497616,0.0,0.0
0.185497790575,0.0,0.185497790575,94.6067352295,1.17685485748e-05,5618.23779297,0.000621102051809,1.0,0.323437511921,0.0,0.0
0.185553789139,0.0,0.185553789139,94.6467971802,1.09821176011e-05,5618.23876953,0.000615446188021,1.0,0.324375003576,0.0,0.0
0.185585483909,0.0,0.185585483909,94.6693954468,1.19547703434e-05,5618.23828125,0.000610574206803,1.0,0.324999988079,0.0,0.0
0.185620620847,0.0,0.185620620847,94.6943893433,1.26127188196e-05,5618.23779297,0.000582318753004,1.0,0.325937509537,0.0,0.0
0.185648590326,0.0,0.185648590326,94.7142791748,1.45507538036e-05,5618.23681641,0.000564503308851,1.0,0.32656249404,0.0,0.0
0.185702010989,0.0,0.185702010989,94.7527313232,1.50516270878e-05,5618.23925781,0.000562866625842,1.0,0.327499985695,0.0,0.0
0.185730904341,0.0,0.185730904341,94.7733154297,1.52422735482e-05,5618.23876953,0.000544346868992,1.0,0.328125,0.0,0.0
0.185760438442,0.0,0.185760438442,94.7942733765,1.51760968947e-05,5618.23779297,0.000547881470993,1.0,0.329062491655,0.0,0.0
0.185787752271,0.0,0.185787752271,94.8139038086,1.57200920512e-05,5618.23876953,0.000557258492336,1.0,0.32968750596,0.0,0.0
0.185841858387,0.0,0.185841858387,94.8526687622,1.65703186212e-05,5618.23974609,0.000577562721446,1.0,0.330624997616,0.0,0.0
0.185869798064,0.0,0.185869798064,94.8726196289,1.6418262021e-05,5618.23974609,0.000536462699529,1.0,0.331250011921,0.0,0.0
0.185900330544,0.0,0.185900330544,94.8943939209,1.54457120516e-05,5618.23925781,0.0005547425244,1.0,0.332187503576,0.0,0.0
0.185929134488,0.0,0.185929134488,94.9149932861,1.56025544129e-05,5618.23925781,0.00055623287335,1.0,0.332812488079,0.0,0.0
0.185981914401,0.0,0.185981914401,94.9528045654,1.47842974911e-05,5618.24023438,0.000569241004996,1.0,0.333750009537,0.0,0.0
0.186010241508,0.0,0.186010241508,94.9730606079,1.46184165715e-05,5618.24023438,0.000553116144147,1.0,0.33437499404,0.0,0.0
0.186041742563,0.0,0.186041742563,94.9955215454,1.51278645717e-05,5618.23974609,0.000520667119417,1.0,0.335312485695,0.0,0.0
0.186069726944,0.0,0.186069726944,95.0155410767,1.38254181365e-05,5618.23974609,0.000532884092536,1.0,0.3359375,0.0,0.0
0.186119928956,0.0,0.186119928956,95.0515136719,1.47252249008e-05,5618.24072266,0.000536285282578,1.0,0.336874991655,0.0,0.0
0.186147421598,0.0,0.186147421598,95.0711746216,1.49047909872e-05,5618.24072266,0.000553628138732,1.0,0.33750000596,0.0,0.0
0.186177030206,0.0,0.186177030206,95.092300415,1.29855598061e-05,5618.24023438,0.000453133019619,1.0,0.338437497616,0.0,0.0
0.186200857162,0.0,0.186200857162,95.1093521118,1.35978189064e-05,5618.24023438,0.000515237916261,1.0,0.339062511921,0.0,0.0
0.186248496175,0.0,0.186248496175,95.1434936523,1.23216241263e-05,5618.24121094,0.000468503771117,1.0,0.340000003576,0.0,0.0
0.186273887753,0.0,0.186273887753,95.1616668701,1.35805730679e-05,5618.24121094,0.000531174824573,1.0,0.340624988079,0.0,0.0
0.186305329204,1.40129846432e-45,0.186305329204,95.1841201782,1.32385612233e-05,5618.24121094,0.00049061718164,1.0,0.341562509537,0.0,0.0
0.186330258846,2.80259692865e-45,0.186330258846,95.2019577026,1.38300056278e-05,5618.24121094,0.000541630259249,1.0,0.34218749404,0.0,0.0
0.186378061771,4.20389539297e-45,0.186378061771,95.2362365723,1.48348353832e-05,5618.24169922,0.000543928996194,1.0,0.343124985695,0.0,0.0
0.186405137181,7.00649232162e-45,0.186405137181,95.2556228638,1.54472636495e-05,5618.24169922,0.000524820177816,1.0,0.34375,0.0,0.0
0.186436504126,1.54142831076e-44,0.186436504126,95.2780380249,1.32159120767e-05,5618.24169922,0.000489851168822,1.0,0.344687491655,0.0,0.0
0.186459198594,2.52233723578e-44,0.186459198594,95.2942886353,1.55543330038e-05,5618.24169922,0.000509650446475,1.0,0.34531250596,0.0,0.0
0.186505004764,4.20389539297e-44,0.186505004764,95.3271636963,1.0966089576e-05,5618.24267578,0.000498477020301,1.0,0.346249997616,0.0,0.0
0.186532631516,6.72623262876e-44,0.186532631516,95.3469467163,1.45968842844e-05,5618.24267578,0.000541676592547,1.0,0.346875011921,0.0,0.0
0.186566591263,1.61149323397e-43,0.186566591263,95.3712158203,1.23227509903e-05,5618.24267578,0.000574186968151,1.0,0.347812503576,0.0,0.0
0.186587437987,2.57838917436e-43,0.186587437987,95.3861541748,1.5720474039e-05,5618.24267578,0.000428579020081,1.0,0.348437488079,0.0,0.0
0.186636090279,4.42810314727e-43,0.186636090279,95.4210891724,1.50009391291e-05,5618.24365234,0.000567416078411,1.0,0.349375009537,0.0,0.0
0.18665984273,7.07655724484e-43,0.18665984273,95.4381103516,1.20844360936e-05,5618.24365234,0.000458069494925,1.0,0.34999999404,0.0,0.0
0.186691492796,1.66474257562e-42,0.186691492796,95.4607391357,1.35156160468e-05,5618.24365234,0.000538800784852,1.0,0.350937485695,0.0,0.0
0.1867197752,2.64705279911e-42,0.1867197752,95.4810028076,1.15286029541e-05,5618.24365234,0.00051688979147,1.0,0.3515625,0.0,0.0
0.18676276505,4.51218105513e-42,0.18676276505,95.5118942261,8.98495727597e-06,5618.24462891,0.000535783241503,1.0,0.352499991655,0.0,0.0
0.186789676547,7.16904294349e-42,0.186789676547,95.5311889648,1.06184807009e-05,5618.24511719,0.000511810358148,1.0,0.35312500596,0.0,0.0
0.186824753881,1.67258984702e-41,0.186824753881,95.5562820435,1.06192928797e-05,5618.24462891,0.000518572283909,1.0,0.354062497616,0.0,0.0
0.186852201819,2.64999552588e-41,0.186852201819,95.5759658813,8.74107809068e-06,5618.24511719,0.000511630962137,1.0,0.354687511921,0.0,0.0
0.186890676618,4.49984962864e-41,0.186890676618,95.6036300659,6.4125033532e-06,5618.24609375,0.000500401074532,1.0,0.355625003576,0.0,0.0
0.186916768551,7.10850684983e-41,0.186916768551,95.6223526001,8.17655381979e-06,5618.24609375,0.00043398202979,1.0,0.356249988079,0.0,0.0
0.186946630478,1.62500175117e-40,0.186946630478,95.6436538696,1.40709435072e-05,5618.24560547,0.000541500921827,1.0,0.357187509537,0.0,0.0
0.186971411109,2.26507285072e-40,0.186971411109,95.6613693237,1.54093686433e-05,5618.24560547,0.000477549911011,1.0,0.35781249404,0.0,0.0
0.187019392848,4.38721325808e-40,0.187019392848,95.6959228516,1.18796679089e-05,5618.24658203,0.000559486215934,1.0,0.358749985695,0.0,0.0
0.187043592334,6.96742412044e-40,0.187043592334,95.7133102417,9.03896489035e-06,5618.24707031,0.000532284670044,1.0,0.359375,0.0,0.0
0.187081381679,1.58461492813e-39,0.187081381679,95.7403335571,1.02173235064e-05,5618.24707031,0.000530237972271,1.0,0.360312491655,0.0,0.0
0.187108099461,2.42007187516e-39,0.187108099461,95.7595443726,9.07145295059e-06,5618.24755859,0.000520499772392,1.0,0.36093750596,0.0,0.0
0.18714851141,4.11907479693e-39,0.18714851141,95.7885971069,7.8994589785e-06,5618.24804688,0.000510692072567,1.0,0.361874997616,0.0,0.0
0.187174856663,6.40829061889e-39,0.187174856663,95.8074951172,8.87794612936e-06,5618.24853516,0.000494493637234,1.0,0.362500011921,0.0,0.0
0.187211096287,1.39621413311e-38,0.187211096287,95.8333358765,1.12903171612e-05,5618.24755859,0.000550617929548,1.0,0.363437503576,0.0,0.0
0.187237545848,1.8537225273e-38,0.187237545848,95.8523483276,1.15228795039e-05,5618.24755859,0.000579967279918,1.0,0.364062488079,0.0,0.0
0.187281161547,3.59303856381e-38,0.187281161547,95.8837432861,9.79957439995e-06,5618.24902344,0.000560185406357,1.0,0.365000009537,0.0,0.0
0.187303557992,6.63135855701e-38,0.187303557992,95.8999023438,5.64051106267e-06,5618.24951172,0.000507323304191,1.0,0.36562499404,0.0,0.0
0.187340810895,1.31548978471e-37,0.187340810895,95.9265441895,1.07885807665e-05,5618.24902344,0.000504267401993,1.0,0.366562485695,0.0,0.0
0.187369078398,1.99626288735e-37,0.187369078398,95.9468231201,7.96042786533e-06,5618.24951172,0.000504497438669,1.0,0.3671875,0.0,0.0
0.187409922481,3.39417828087e-37,0.187409922481,95.9762191772,8.79989420355e-06,5618.25048828,0.000522599671967,1.0,0.368124991655,0.0,0.0
0.187435179949,5.18799748484e-37,0.187435179949,95.9943313599,7.50198432797e-06,5618.25048828,0.000498142908327,1.0,0.36875000596,0.0,0.0
0.187473207712,1.16269092217e-36,0.187473207712,96.0215911865,4.09996710005e-06,5618.25048828,0.000507602468133,1.0,0.369687497616,0.0,0.0
0.187499016523,1.80102447889e-36,0.187499016523,96.0401382446,3.76017487724e-06,5618.25048828,0.000533216516487,1.0,0.370312511921,0.0,0.0
0.187533721328,2.98130754861e-36,0.187533721328,96.0651245117,4.52276208307e-06,5618.25146484,0.000509084202349,1.0,0.371250003576,0.0,0.0
0.187559127808,4.59237389102e-36,0.187559127808,96.0833816528,4.65607172373e-06,5618.25146484,0.000523564813193,1.0,0.371874988079,0.0,0.0
0.187599912286,8.64130692873e-36,0.187599912286,96.1125869751,5.80962114327e-06,5618.25146484,0.000510973914061,1.0,0.372812509537,0.0,0.0
0.187626376748,1.40634439436e-35,0.187626376748,96.1316375732,4.35349465988e-06,5618.25195312,0.00048617774155,1.0,0.37343749404,0.0,0.0
0.187661677599,2.68528425696e-35,0.187661677599,96.1570587158,4.01671832151e-06,5618.25292969,0.000500305497553,1.0,0.374374985695,0.0,0.0
0.187686339021,4.59364308627e-35,0.187686339021,96.1747817993,3.90079185308e-06,5618.25292969,0.000455536646768,1.0,0.375,0.0,0.0
0.187722861767,8.79986837449e-35,0.187722861767,96.2009735107,4.51229061582e-06,5618.25292969,0.000486099015689,1.0,0.375937491655,0.0,0.0
0.187750831246,1.28028599878e-34,0.187750831246,96.2210388184,4.40604344476e-06,5618.25292969,0.000527494761627,1.0,0.37656250596,0.0,0.0
0.187786489725,2.3504165665e-34,0.187786489725,96.2467727661,5.55462793272e-06,5618.25390625,0.00048008991871,1.0,0.377499997616,0.0,0.0
0.18781517446,3.72402166388e-34,0.18781517446,96.2673721313,7.53039512347e-06,5618.25439453,0.00053534185281,1.0,0.378125011921,0.0,0.0
0.187853768468,6.9318718197e-34,0.187853768468,96.2950668335,4.80161452288e-06,5618.25439453,0.000495008891448,1.0,0.379062503576,0.0,0.0
0.187877371907,8.83345892912e-34,0.187877371907,96.3120574951,6.3018428591e-06,5618.25488281,0.00054679781897,1.0,0.379687488079,0.0,0.0
0.187912806869,1.66561965913e-33,0.187912806869,96.3376235962,4.85820328322e-06,5618.25585938,0.00052121700719,1.0,0.380625009537,0.0,0.0
0.187938019633,2.98779678683e-33,0.187938019633,96.355796814,5.05258503836e-06,5618.25634766,0.000485072727315,1.0,0.38124999404,0.0,0.0
0.187977388501,5.63085781475e-33,0.187977388501,96.3840713501,7.9455676314e-06,5618.25634766,0.00046672768076,1.0,0.382187485695,0.0,0.0
0.188006818295,8.33197375361e-33,0.188006818295,96.4052276611,5.62004424864e-06,5618.25683594,0.000560699088965,1.0,0.3828125,0.0,0.0
0.188047319651,1.37759562519e-32,0.188047319651,96.4344558716,6.03365697316e-06,5618.2578125,0.000486302189529,1.0,0.383749991655,0.0,0.0
0.188071206212,2.05891317949e-32,0.188071206212,96.4516525269,4.02449131798e-06,5618.25830078,0.000540686596651,1.0,0.38437500596,0.0,0.0
0.18811057508,3.79534123877e-32,0.18811057508,96.4799346924,5.54069674763e-06,5618.25830078,0.00053147226572,1.0,0.385312497616,0.0,0.0
0.188134387136,6.09852523003e-32,0.188134387136,96.4971313477,5.8999103203e-06,5618.25927734,0.000463795848191,1.0,0.385937511921,0.0,0.0
0.188170939684,1.09830810036e-31,0.188170939684,96.5235061646,5.47214722246e-06,5618.26025391,0.00051012187032,1.0,0.386875003576,0.0,0.0
0.188195705414,1.56907689585e-31,0.188195705414,96.5413665771,5.38826543561e-06,5618.26074219,0.000481312279589,1.0,0.387499988079,0.0,0.0
0.1882365942,2.81104169063e-31,0.1882365942,96.5707702637,3.40810720445e-06,5618.26123047,0.000565178575926,1.0,0.388437509537,0.0,0.0
0.188264384866,4.97473770186e-31,0.188264384866,96.5907669067,3.51564517587e-06,5618.26123047,0.000542753841728,1.0,0.38906249404,0.0,0.0
0.188304543495,9.32148964609e-31,0.188304543495,96.6197433472,3.64994684787e-06,5618.26220703,0.000517632986885,1.0,0.389999985695,0.0,0.0
0.188331976533,1.34659723966e-30,0.188331976533,96.6394958496,6.56656129649e-06,5618.26269531,0.000466470228275,1.0,0.390625,0.0,0.0
0.18836568296,2.21648694531e-30,0.18836568296,96.6637573242,1.05147410068e-05,5618.26318359,0.000513683306053,1.0,0.391562491655,0.0,0.0
0.188390523195,3.25648384907e-30,0.188390523195,96.681602478,1.12623147288e-05,5618.26318359,0.000506372365635,1.0,0.39218750596,0.0,0.0
0.188434228301,5.72838446387e-30,0.188434228301,96.7132720947,1.14621543617e-05,5618.26513672,0.000541869783774,1.0,0.393124997616,0.0,0.0
0.188459530473,9.78835537715e-30,0.188459530473,96.7314147949,1.08825988718e-05,5618.26513672,0.000499120447785,1.0,0.393750011921,0.0,0.0
0.188493072987,1.80523131292e-29,0.188493072987,96.7555465698,1.14166632557e-05,5618.26513672,0.000500715570524,1.0,0.394687503576,0.0,0.0
0.188518390059,2.70657886488e-29,0.188518390059,96.7738342285,1.02372250694e-05,5618.265625,0.000504813971929,1.0,0.395312488079,0.0,0.0
0.188562080264,4.27381127844e-29,0.188562080264,96.8053665161,1.0187767657e-05,5618.26708984,0.000545049784705,1.0,0.396250009537,0.0,0.0
0.188588693738,6.3443599042e-29,0.188588693738,96.8245697021,1.03796128315e-05,5618.26757812,0.000475784385344,1.0,0.39687499404,0.0,0.0
0.188620373607,1.28378481751e-28,0.188620373607,96.8472900391,9.41608504945e-06,5618.26708984,0.000398483272875,1.0,0.397812485695,0.0,0.0
0.188646778464,1.79103552404e-28,0.188646778464,96.8662719727,7.29888233764e-06,5618.26708984,0.000532537873369,1.0,0.3984375,0.0,0.0
0.188691198826,3.17609223804e-28,0.188691198826,96.8983840942,1.12738825919e-05,5618.26855469,0.000544888956938,1.0,0.399374991655,0.0,0.0
0.188719943166,4.46549198394e-28,0.188719943166,96.9191360474,1.1157913832e-05,5618.26904297,0.000538254273124,1.0,0.40000000596,0.0,0.0
0.188754245639,9.18485042349e-28,0.188754245639,96.9437713623,1.19762717077e-05,5618.26904297,0.000557224382646,1.0,0.400937497616,0.0,0.0
0.188782021403,1.30890359029e-27,0.188782021403,96.9637985229,1.2597030036e-05,5618.26953125,0.000607911264524,1.0,0.401562511921,0.0,0.0
0.188828468323,2.25031702122e-27,0.188828468323,96.9974060059,1.33808362079e-05,5618.27099609,0.000585459987633,1.0,0.402500003576,0.0,0.0
0.188858956099,3.42269220813e-27,0.188858956099,97.0192871094,1.43373663377e-05,5618.27050781,0.000519481662195,1.0,0.403124988079,0.0,0.0
0.188885241747,6.12044820738e-27,0.188885241747,97.0381851196,1.04308974187e-05,5618.27050781,0.000390215398511,1.0,0.404062509537,0.0,0.0
0.188909471035,8.85428342265e-27,0.188909471035,97.0556106567,9.23713014345e-06,5618.27050781,0.00047358305892,1.0,0.40468749404,0.0,0.0
0.188951656222,1.3936110737e-26,0.188951656222,97.0860748291,1.14762324301e-05,5618.27148438,0.00052420119755,1.0,0.405624985695,0.0,0.0
0.188979327679,2.03410973751e-26,0.188979327679,97.1060256958,1.12349216579e-05,5618.27197266,0.000507155724335,1.0,0.40625,0.0,0.0
0.189014196396,4.02264889105e-26,0.189014196396,97.1310882568,1.45567391883e-05,5618.27197266,0.000486519857077,1.0,0.407187491655,0.0,0.0
0.189041718841,5.8306724798e-26,0.189041718841,97.1509170532,1.22626315715e-05,5618.27197266,0.000480835005874,1.0,0.40781250596,0.0,0.0
0.189083456993,9.06539847055e-26,0.189083456993,97.181060791,8.61022999743e-06,5618.27294922,0.00051685993094,1.0,0.408749997616,0.0,0.0
0.189109951258,1.30910086715e-25,0.189109951258,97.2001495361,9.49062177824e-06,5618.2734375,0.000559040752705,1.0,0.409375011921,0.0,0.0
0.18914732337,2.59036061428e-25,0.18914732337,97.2270355225,1.13936539492e-05,5618.27294922,0.000635521486402,1.0,0.410312503576,0.0,0.0
0.189171001315,3.70344655629e-25,0.189171001315,97.2440872192,1.47589535118e-05,5618.2734375,0.000495324551594,1.0,0.410937488079,0.0,0.0
0.189214900136,5.73880679242e-25,0.189214900136,97.2758026123,1.31776678245e-05,5618.27441406,0.000565399823245,1.0,0.411875009537,0.0,0.0
0.189239770174,8.28448706458e-25,0.189239770174,97.2937316895,1.20144723041e-05,5618.27441406,0.000568289775401,1.0,0.41249999404,0.0,0.0
0.189277201891,1.61841628492e-24,0.189277201891,97.3206634521,1.06835659608e-05,5618.27441406,0.0005305542727,1.0,0.413437485695,0.0,0.0
0.189302235842,2.32628632012e-24,0.189302235842,97.3387069702,1.11146555355e-05,5618.27490234,0.000498195702676,1.0,0.4140625,0.0,0.0
0.189342305064,3.54703062436e-24,0.189342305064,97.36769104,1.16588580568e-05,5618.27587891,0.000503941439092,1.0,0.414999991655,0.0,0.0
0.18936572969,5.09248013517e-24,0.18936572969,97.3845825195,9.81199900707e-06,5618.27587891,0.000495273910929,1.0,0.41562500596,0.0,0.0
0.189402207732,9.86749976512e-24,0.189402207732,97.4108505249,7.72076782596e-06,5618.27587891,0.000468805548735,1.0,0.416562497616,0.0,0.0
0.189427092671,1.41062655568e-23,0.189427092671,97.4288101196,7.00728787706e-06,5618.27636719,0.000480988266645,1.0,0.417187511921,0.0,0.0
0.189463749528,2.13663843926e-23,0.189463749528,97.455329895,6.62112051941e-06,5618.27734375,0.000523814640474,1.0,0.418125003576,0.0,0.0
0.189489096403,3.05120574968e-23,0.189489096403,97.4736251831,6.17906380285e-06,5618.27734375,0.000460358714918,1.0,0.418749988079,0.0,0.0
0.189525917172,5.8617622227e-23,0.189525917172,97.5001525879,7.41969643059e-06,5618.27783203,0.000495955755468,1.0,0.419687509537,0.0,0.0
0.189551159739,8.34125680854e-23,0.189551159739,97.5183944702,7.26878170099e-06,5618.27832031,0.000498970679473,1.0,0.42031249404,0.0,0.0
0.189590469003,1.25518347068e-22,0.189590469003,97.5468444824,8.20030891191e-06,5618.27929688,0.00061075220583,1.0,0.421249985695,0.0,0.0
0.189617350698,1.78050323929e-22,0.189617350698,97.5662536621,4.76327750221e-06,5618.27978516,0.000532282749191,1.0,0.421875,0.0,0.0
0.189663663507,3.39983525368e-22,0.189663663507,97.5996551514,5.01725435242e-06,5618.27978516,0.000523431343026,1.0,0.422812491655,0.0,0.0
0.189688205719,4.78633086981e-22,0.189688205719,97.6173934937,7.27727319827e-06,5618.28027344,0.000574459205382,1.0,0.42343750596,0.0,0.0
0.189732000232,7.23151795798e-22,0.189732000232,97.6490859985,1.0685586858e-05,5618.28125,0.000540537585039,1.0,0.424374997616,0.0,0.0
0.18976226449,1.01272705884e-21,0.18976226449,97.6709594727,1.09613465611e-05,5618.28222656,0.000551395991351,1.0,0.425000011921,0.0,0.0
0.189792588353,1.91274490271e-21,0.189792588353,97.692855835,1.54391564138e-05,5618.28222656,0.000570196832996,1.0,0.425937503576,0.0,0.0
0.189817652106,2.69024055634e-21,0.189817652106,97.7109832764,1.5755824279e-05,5618.28271484,0.000360809353879,1.0,0.426562488079,0.0,0.0
0.189863890409,4.03001546253e-21,0.189863890409,97.7444839478,1.13322612378e-05,5618.28417969,0.000548483454622,1.0,0.427500009537,0.0,0.0
0.189888387918,5.66685201009e-21,0.189888387918,97.7622146606,9.78598382062e-06,5618.28466797,0.000532781647053,1.0,0.42812499404,0.0,0.0
0.189928859472,1.05572076072e-20,0.189928859472,97.7914352417,8.80150855664e-06,5618.28515625,0.00054093496874,1.0,0.429062485695,0.0,0.0
0.189955726266,1.48087834776e-20,0.189955726266,97.8108825684,7.49504442865e-06,5618.28564453,0.000468584854389,1.0,0.4296875,0.0,0.0
0.189987197518,2.19398881514e-20,0.189987197518,97.8337478638,6.00994462729e-06,5618.28710938,0.000444061588496,1.0,0.430624991655,0.0,0.0
0.190012425184,3.07280084599e-20,0.190012425184,97.8520278931,7.98053315521e-06,5618.28759766,0.000537165789865,1.0,0.43125000596,0.0,0.0
0.19005587697,5.67362600539e-20,0.19005587697,97.8834152222,5.60027046959e-06,5618.28808594,0.000588366296142,1.0,0.432187497616,0.0,0.0
0.190082520247,7.90844636195e-20,0.190082520247,97.9027099609,6.40674988972e-06,5618.2890625,0.000526186660863,1.0,0.432812511921,0.0,0.0
0.190119683743,1.16262639088e-19,0.190119683743,97.929725647,6.30179238215e-06,5618.29052734,0.000511367165018,1.0,0.433750003576,0.0,0.0
0.190143272281,1.6240281243e-19,0.190143272281,97.9468231201,4.79535901832e-06,5618.29101562,0.000506096112076,1.0,0.434374988079,0.0,0.0
0.190189734101,2.97179886202e-19,0.190189734101,97.9804153442,3.9610076783e-06,5618.29199219,0.000521579757333,1.0,0.435312509537,0.0,0.0
0.19021525979,4.11069912799e-19,0.19021525979,97.9989242554,9.79269498202e-06,5618.29248047,0.000674146984238,1.0,0.43593749404,0.0,0.0
0.190261751413,6.05189479478e-19,0.190261751413,98.0326766968,1.33535068016e-05,5618.29443359,0.000392108020606,1.0,0.436874985695,0.0,0.0
0.190285921097,8.36805686161e-19,0.190285921097,98.0502166748,1.5338355297e-05,5618.29492188,0.000497070897836,1.0,0.4375,0.0,0.0
0.190312340856,1.51597432222e-18,0.190312340856,98.0693435669,1.14851673061e-05,5618.29541016,0.000458228343632,1.0,0.438437491655,0.0,0.0
0.190344721079,2.082218329e-18,0.190344721079,98.0928192139,6.41711949356e-06,5618.29638672,0.000521832786035,1.0,0.43906250596,0.0,0.0
0.190384700894,3.03868520334e-18,0.190384700894,98.1219024658,9.306213542e-06,5618.29833984,0.000594864308368,1.0,0.439999997616,0.0,0.0
0.190412327647,4.21484835325e-18,0.190412327647,98.1419448853,7.51607512939e-06,5618.29882812,0.000554468191694,1.0,0.440625011921,0.0,0.0
0.190456971526,7.48892351632e-18,0.190456971526,98.1742630005,6.01141482548e-06,5618.29980469,0.000550552562345,1.0,0.441562503576,0.0,0.0
0.190485030413,1.03420439841e-17,0.190485030413,98.1946182251,5.54245661988e-06,5618.30078125,0.000531873200089,1.0,0.442187488079,0.0,0.0
0.190522894263,1.50867619039e-17,0.190522894263,98.2221908569,4.38201004727e-06,5618.30224609,0.000546269642655,1.0,0.443125009537,0.0,0.0
0.190549522638,2.04035364286e-17,0.190549522638,98.2415466309,4.53328993899e-06,5618.30322266,0.000533004233148,1.0,0.44374999404,0.0,0.0
0.190594553947,3.66392770188e-17,0.190594553947,98.2741470337,1.61585603564e-06,5618.30419922,0.000485567812575,1.0,0.444687485695,0.0,0.0
0.190614745021,4.9502173772e-17,0.190614745021,98.2888565063,6.8222648224e-06,5618.30517578,0.00055633141892,1.0,0.4453125,0.0,0.0
0.190650075674,7.32997629484e-17,0.190650075674,98.3146362305,6.93285164743e-06,5618.30712891,0.000420958269387,1.0,0.446249991655,0.0,0.0
0.190681993961,9.76722227983e-17,0.190681993961,98.3378143311,1.35324698931e-05,5618.30810547,0.00051603052998,1.0,0.44687500596,0.0,0.0
0.190705537796,1.72259753759e-16,0.190705537796,98.3549346924,1.78300815605e-05,5618.30908203,0.000532217673026,1.0,0.447812497616,0.0,0.0
0.190726831555,2.33718386534e-16,0.190726831555,98.3704452515,1.89783531823e-05,5618.31005859,0.000263717200141,1.0,0.448437511921,0.0,0.0
0.190774083138,3.36411999315e-16,0.190774083138,98.4049072266,1.36456019391e-05,5618.31298828,0.000581295404118,1.0,0.449375003576,0.0,0.0
0.190796077251,4.56657431782e-16,0.190796077251,98.4209747314,1.00914176073e-05,5618.31396484,0.000458350987174,1.0,0.449999988079,0.0,0.0
0.190833538771,7.97130636442e-16,0.190833538771,98.4481582642,9.74678459897e-06,5618.31494141,0.000520803150721,1.0,0.450937509537,0.0,0.0
0.190860390663,1.08026008115e-15,0.190860390663,98.4677276611,1.01848881968e-05,5618.31640625,0.000543107977137,1.0,0.45156249404,0.0,0.0
0.190898999572,1.53765691975e-15,0.190898999572,98.4960098267,7.78292451287e-06,5618.31933594,0.000531560042873,1.0,0.452499985695,0.0,0.0
0.190926060081,2.07490906001e-15,0.190926060081,98.5157623291,8.43144607643e-06,5618.32080078,0.000532270758413,1.0,0.453125,0.0,0.0
0.19096711278,3.59649172965e-15,0.19096711278,98.5455932617,9.83988502412e-06,5618.32226562,0.000523017079104,1.0,0.454062491655,0.0,0.0
0.190992861986,4.84543545763e-15,0.190992861986,98.5643997192,9.58074815571e-06,5618.32373047,0.000485492317239,1.0,0.45468750596,0.0,0.0
0.191029220819,6.84262437429e-15,0.191029220819,98.5911407471,8.97410154721e-06,5618.32714844,0.000529802404344,1.0,0.455624997616,0.0,0.0
0.191056162119,9.20009409638e-15,0.191056162119,98.6108016968,9.38223911362e-06,5618.32861328,0.00057300546905,1.0,0.456250011921,0.0,0.0
0.191101953387,1.58404207448e-14,0.191101953387,98.6441268921,6.74496504871e-06,5618.33007812,0.000536657287739,1.0,0.457187503576,0.0,0.0
0.191128134727,2.12002876869e-14,0.191128134727,98.6632995605,6.40221105641e-06,5618.33203125,0.000501075643115,1.0,0.457812488079,0.0,0.0
0.191159591079,2.99029904842e-14,0.191159591079,98.6865234375,5.84662984693e-06,5618.3359375,0.000489997211844,1.0,0.458750009537,0.0,0.0
0.191185340285,4.0028971213e-14,0.191185340285,98.705368042,6.14309465163e-06,5618.33740234,0.000511164718773,1.0,0.45937499404,0.0,0.0
0.19123056531,6.77037974837e-14,0.19123056531,98.738319397,5.17585840498e-06,5618.33935547,0.000541052490007,1.0,0.460312485695,0.0,0.0
0.19125880301,9.04646298735e-14,0.19125880301,98.7590103149,4.46427020506e-06,5618.34130859,0.00055606715614,1.0,0.4609375,0.0,0.0
0.191292390227,1.26752449682e-13,0.191292390227,98.7837905884,4.94025061926e-06,5618.34521484,0.000510815705638,1.0,0.461874991655,0.0,0.0
0.191318124533,1.68465569728e-13,0.191318124533,98.8026580811,5.09607116328e-06,5618.34716797,0.000558041152544,1.0,0.46250000596,0.0,0.0
0.191364899278,2.83041277048e-13,0.191364899278,98.8367843628,4.20840206061e-06,5618.34912109,0.00052202201914,1.0,0.463437497616,0.0,0.0
0.191390901804,3.75804910194e-13,0.191390901804,98.8558502197,1.08162441848e-06,5618.35107422,0.000534384453204,1.0,0.464062511921,0.0,0.0
0.191424593329,5.23623191247e-13,0.191424593329,98.8807296753,1.08529338831e-05,5618.35498047,0.000432462868048,1.0,0.465000003576,0.0,0.0
0.191450789571,6.96779277071e-13,0.191450789571,98.8999710083,1.0717951227e-05,5618.35742188,0.000417033472331,1.0,0.465624988079,0.0,0.0
0.191474542022,1.15456982083e-12,0.191474542022,98.9174499512,1.57265094458e-05,5618.359375,0.000373724789824,1.0,0.466562509537,0.0,0.0
0.191509455442,1.52306531102e-12,0.191509455442,98.9429931641,6.06607000009e-06,5618.36181641,0.00055451085791,1.0,0.46718749404,0.0,0.0
0.191550299525,2.10716773891e-12,0.191550299525,98.9731140137,7.16571958037e-06,5618.36572266,0.000575744837988,1.0,0.468124985695,0.0,0.0
0.191577240825,2.77316819682e-12,0.191577240825,98.9928665161,5.61723709325e-06,5618.36767578,0.000565568276215,1.0,0.46875,0.0,0.0
0.191623061895,4.56912936306e-12,0.191623061895,99.0263519287,5.15188548889e-06,5618.37011719,0.000509296543896,1.0,0.469687491655,0.0,0.0
0.191649541259,5.98864404247e-12,0.191649541259,99.0458145142,3.96262339564e-06,5618.37255859,0.000501895090565,1.0,0.47031250596,0.0,0.0
0.19168010354,8.21989091376e-12,0.19168010354,99.0685348511,4.38037841377e-06,5618.37695312,0.000531465513632,1.0,0.471249997616,0.0,0.0
0.191708415747,1.0777606238e-11,0.191708415747,99.08934021,5.99243276156e-06,5618.37939453,0.000572492834181,1.0,0.471875011921,0.0,0.0
0.191755965352,1.76380542116e-11,0.191755965352,99.1241149902,3.7429654185e-06,5618.38183594,0.0005538018886,1.0,0.472812503576,0.0,0.0
0.191784709692,2.29381791339e-11,0.191784709692,99.1452407837,5.42008592674e-06,5618.38427734,0.000567441689782,1.0,0.473437488079,0.0,0.0
0.1918207407,3.13491212156e-11,0.1918207407,99.1719818115,5.7267734519e-06,5618.38916016,0.000493075873237,1.0,0.474375009537,0.0,0.0
0.191846549511,4.07426696547e-11,0.191846549511,99.1910552979,4.96629627378e-06,5618.39208984,0.000486555218231,1.0,0.47499999404,0.0,0.0
0.191880017519,6.53735329759e-11,0.191880017519,99.215713501,3.97861776946e-06,5618.39501953,0.000504785799421,1.0,0.475937485695,0.0,0.0
0.19189594686,8.47462169884e-11,0.19189594686,99.2276000977,1.27926523419e-05,5618.39794922,0.000523334485479,1.0,0.4765625,0.0,0.0
0.191945612431,1.15199370876e-10,0.191945612431,99.2643280029,1.08295253085e-05,5618.40332031,0.000640554761048,1.0,0.477499991655,0.0,0.0
0.191974818707,1.48724060844e-10,0.191974818707,99.2859344482,1.05825374703e-05,5618.40673828,0.000792773964349,1.0,0.47812500596,0.0,0.0
0.192021861672,2.36685726573e-10,0.192021861672,99.3204116821,5.42806674275e-06,5618.40966797,0.000472803629236,1.0,0.479062497616,0.0,0.0
0.192045718431,3.0380775673e-10,0.192045718431,99.3381576538,5.91899424762e-06,5618.41308594,0.000448260485427,1.0,0.479687511921,0.0,0.0
0.192074298859,4.09242528754e-10,0.192074298859,99.3597183228,6.1453743001e-06,5618.41943359,0.000479708513012,1.0,0.480625003576,0.0,0.0
0.192100018263,5.26503951548e-10,0.192100018263,99.3788375854,7.31806403564e-06,5618.42333984,0.000519209017511,1.0,0.481249988079,0.0,0.0
0.192144945264,8.18826229043e-10,0.192144945264,99.4119338989,4.52950780527e-06,5618.42724609,0.000530847813934,1.0,0.482187509537,0.0,0.0
0.192170917988,1.04827335701e-09,0.192170917988,99.4312286377,4.97091423313e-06,5618.43066406,0.000517666339874,1.0,0.48281249404,0.0,0.0
0.192206934094,1.39995659509e-09,0.192206948996,99.4582672119,3.20133813148e-06,5618.4375,0.000575888494495,0.999999922473,0.483749985695,0.0,0.0
0.192235052586,1.77394632317e-09,0.192235052586,99.4791488647,2.07440916711e-06,5618.44140625,0.00059345678892,1.0,0.484375,0.0,0.0
0.192285895348,2.7562574445e-09,0.192285910249,99.5165481567,2.36577693613e-06,5618.44580078,0.000526286021341,0.999999922505,0.485312491655,0.0,0.0
0.192312195897,3.48912165826e-09,0.192312195897,99.5361938477,1.26729332806e-06,5618.45019531,0.000478867266793,1.0,0.48593750596,0.0,0.0
0.192336454988,4.61304283661e-09,0.192336454988,99.5547332764,4.22061873451e-07,5618.45703125,0.000444065604825,1.0,0.486874997616,0.0,0.0
0.192359954119,5.79695536018e-09,0.19235996902,99.5723266602,8.36134859128e-07,5618.46142578,0.000479639362311,0.999999922535,0.487500011921,0.0,0.0
0.192404001951,8.87467432875e-09,0.192404001951,99.6049118042,4.09233143728e-06,5618.46630859,0.000565050984733,1.0,0.488437503576,0.0,0.0
0.192428544164,1.10360653949e-08,0.192428559065,99.6232528687,7.78690446168e-06,5618.47070312,0.000548207841348,0.999999922563,0.489062488079,0.0,0.0
0.19247366488,1.46066243545e-08,0.192473679781,99.6569137573,6.1956720856e-06,5618.47802734,0.000504987663589,0.999999922581,0.490000009537,0.0,0.0
0.192505195737,1.81256094578e-08,0.192505210638,99.6803359985,9.55542327574e-06,5618.48242188,0.000527589058038,0.999999922593,0.49062499404,0.0,0.0
0.192535057664,2.72729234752e-08,0.192535087466,99.7027053833,1.04594710137e-05,5618.48876953,0.000485513184685,0.999999845211,0.491562485695,0.0,0.0
0.19255310297,3.38457830651e-08,0.192553132772,99.7163162231,1.79253383976e-05,5618.49316406,0.00046639793436,0.999999845225,0.4921875,0.0,0.0
0.192601785064,4.38513723111e-08,0.192601829767,99.7527389526,1.18553498396e-05,5618.50244141,0.000690595130436,0.999999767897,0.493124991655,0.0,0.0
0.192630767822,5.44295133409e-08,0.192630827427,99.7743835449,1.11238068712e-05,5618.50830078,0.000668211199809,0.999999690576,0.49375000596,0.0,0.0
0.192678242922,8.04767239515e-08,0.192678332329,99.8093490601,8.78694572748e-06,5618.51513672,0.000563917448744,0.999999535978,0.494687497616,0.0,0.0
0.192705452442,9.93141995309e-08,0.19270555675,99.8296813965,6.19471666141e-06,5618.52148438,0.000500193738844,0.999999458718,0.495312511921,0.0,0.0
0.192735925317,1.26775063336e-07,0.192736044526,99.8529205322,9.19527519727e-06,5618.53271484,0.000536266015843,0.999999381489,0.496250003576,0.0,0.0
0.19276112318,1.55987109451e-07,0.192761272192,99.8718490601,6.2323892962e-06,5618.54101562,0.000513086270075,0.999999226963,0.496874988079,0.0,0.0
0.192806094885,2.27377654483e-07,0.192806318402,99.9051589966,7.54310804041e-06,5618.55371094,0.000469127960969,0.999998840715,0.497812509537,0.0,0.0
0.192829728127,2.78398147202e-07,0.192830011249,99.9230041504,5.37890718988e-06,5618.56445312,0.000470290746307,0.999998531753,0.49843749404,0.0,0.0
0.192860648036,3.52276373405e-07,0.192860990763,99.9467697144,6.35866535958e-06,5618.58251953,0.000502495968249,0.999998222934,0.499374985695,0.0,0.0
0.192884966731,4.30627324022e-07,0.192885398865,99.9652328491,6.42692521069e-06,5618.59716797,0.000453013082733,0.999997759635,0.5,0.0,0.0
0.192924469709,6.21171636794e-07,0.192925095558,99.9948348999,7.05721549821e-06,5618.625,0.000511649006512,0.999996756001,0.500937521458,0.0,0.0
0.192950591445,7.57954126129e-07,0.192951351404,100.014579773,7.56753433961e-06,5618.64599609,0.000556994986255,0.999996061395,0.501562476158,0.0,0.0
0.192987933755,9.53946937443e-07,0.192988887429,100.04335022,4.51499363407e-06,5618.68017578,0.000591394025832,0.999995058398,0.502499997616,0.0,0.0
0.193012908101,1.16350111057e-06,0.193014085293,100.062454224,2.40964914155e-06,5618.71044922,0.000607250141911,0.999993901006,0.503125011921,0.0,0.0
0.193066060543,1.65857113643e-06,0.193067714572,100.102394104,4.56444786323e-06,5618.77539062,0.000688140455168,0.999991432908,0.504062473774,0.0,0.0
0.193089365959,2.01855368687e-06,0.193091377616,100.120475769,5.6640819821e-06,5618.82373047,0.000519702793099,0.999989581841,0.504687488079,0.0,0.0
0.193127065897,2.53947564488e-06,0.193129599094,100.149917603,5.28797181687e-06,5618.89697266,0.000487978279125,0.999986883433,0.505625009537,0.0,0.0
0.193147614598,3.08712446895e-06,0.19315071404,100.166244507,5.11705866302e-06,5618.96777344,0.000388436048524,0.999983953248,0.506250023842,0.0,0.0
0.193182528019,4.4098133003e-06,0.193186938763,100.194076538,9.43446593737e-07,5619.13330078,0.00051210966194,0.99997716852,0.507187485695,0.0,0.0
0.193206295371,5.36880497748e-06,0.193211659789,100.213188171,8.18143871584e-06,5619.25341797,0.000565403606743,0.999972235537,0.5078125,0.0,0.0
0.193242266774,6.7875394052e-06,0.193249046803,100.242340088,2.57663373304e-06,5619.43310547,0.000514962826855,0.999964915592,0.508750021458,0.0,0.0
0.193268731236,8.28658448881e-06,0.193277031183,100.264068604,2.14469946513e-06,5619.61767578,0.000494196079671,0.999957056735,0.509374976158,0.0,0.0
0.193319201469,1.19536525744e-05,0.193331152201,100.305870056,4.58668228021e-06,5620.06298828,0.000588070368394,0.999938185175,0.510312497616,0.0,0.0
0.193338006735,1.46195679918e-05,0.193352624774,100.32334137,1.23321660794e-06,5620.38720703,0.00033649202669,0.999924396997,0.510937511921,0.0,0.0
0.193361788988,1.88826670637e-05,0.193380668759,100.346473694,6.48802188152e-06,5620.90332031,0.000272810080787,0.999902369914,0.511874973774,0.0,0.0
0.193377032876,2.36918676819e-05,0.193400725722,100.363365173,5.05559292208e-08,5621.48046875,0.000666823703796,0.999877493498,0.512499988079,0.0,0.0
0.19340531528,3.55966294592e-05,0.193440914154,100.397338867,9.98328323476e-06,5622.90087891,0.000127569495817,0.999815970296,0.513437509537,0.0,0.0
0.193419665098,4.26580045314e-05,0.193462327123,100.415603638,5.93164395468e-06,5623.7421875,3.30287803081e-05,0.999779481488,0.514062523842,0.0,0.0
0.193431273103,5.25048744748e-05,0.193483769894,100.434890747,1.27419243654e-05,5624.91552734,0.000607330759522,0.999728675997,0.514999985695,0.0,0.0
0.193437188864,6.09232083661e-05,0.193498119712,100.448226929,5.22726895724e-06,5625.91601562,5.50884833501e-05,0.999685108836,0.515625,0.0,0.0
0.193447843194,8.18430780782e-05,0.193529695272,100.477645874,7.05561205905e-06,5628.39697266,2.76389673672e-05,0.999577056749,0.516562521458,0.0,0.0
0.193462491035,9.29081725189e-05,0.193555399776,100.499656677,2.28719454753e-06,5629.70800781,0.000435425143223,0.999519988902,0.517187476158,0.0,0.0
0.193481639028,0.000110733490146,0.193592369556,100.531806946,3.64996981261e-06,5631.81835938,0.000138315997901,0.999428022245,0.518124997616,0.0,0.0
0.193465858698,0.000138127579703,0.193603992462,100.547790527,1.56328928824e-06,5635.05957031,0.000209334859392,0.999286513865,0.518750011921,0.0,0.0
0.1934491992,0.000185266893823,0.193634465337,100.582359314,3.49698780155e-06,5640.62988281,0.000149398809299,0.999043217142,0.519687473774,0.0,0.0
0.193449303508,0.000210974525544,0.193660274148,100.607666016,2.03760396289e-06,5643.6640625,8.37268962641e-05,0.998910614781,0.520312488079,0.0,0.0
0.193436563015,0.000244377937634,0.193680942059,100.630905151,7.34448292405e-07,5647.60498047,0.000163452437846,0.99873823908,0.521250009537,0.0,0.0
0.193437814713,0.000259192252997,0.19369700551,100.646209717,5.87325621382e-06,5649.35107422,5.8386260207e-05,0.99866187504,0.521875023842,0.0,0.0
0.193433061242,0.000296839716611,0.193729892373,100.678115845,5.34760692972e-06,5653.77978516,0.000456225097878,0.998467809343,0.522812485695,0.0,0.0
0.193424254656,0.000326241715811,0.193750500679,100.698936462,1.55575048666e-06,5657.23486328,7.44942663005e-05,0.998316153909,0.5234375,0.0,0.0
0.193435043097,0.000349963782355,0.193785011768,100.728294373,1.14061604108e-05,5660.01464844,0.000339146819897,0.998194036429,0.524375021458,0.0,0.0
0.193376287818,0.000420918309828,0.193797200918,100.750961304,5.54222515348e-06,5668.35400391,0.0033100140281,0.997828074408,0.524999976158,0.0,0.0
0.193125844002,0.000655218551401,0.193781062961,100.78528595,1.81608174898e-05,5695.89941406,0.00231262505986,0.996618766825,0.525937497616,0.0,0.0
0.193053022027,0.000717387185432,0.19377040863,100.789398193,5.70957490709e-06,5703.20703125,0.000170116414665,0.996297749443,0.526562511921,0.0,0.0
0.192999660969,0.000779411580879,0.193779081106,100.807601929,8.56398310134e-06,5710.48779297,0.000914664007723,0.995977790105,0.527499973774,0.0,0.0
0.193008393049,0.000823206908535,0.193831592798,100.853431702,5.60953048989e-05,5715.59814453,0.00145531923044,0.99575301561,0.528124988079,0.0,0.0
0.192574948072,0.00119189592078,0.193766847253,100.880439758,4.30723557656e-05,5758.93212891,0.00452062673867,0.993848797164,0.529062509537,0.0,0.0
0.192377224565,0.00133434066083,0.193711563945,100.866043091,0.000112380104838,5775.67626953,0.0031578715425,0.993111720575,0.529687523842,0.0,0.0
0.192224919796,0.00150832196232,0.193733245134,100.913589478,7.46341684135e-05,5796.05029297,0.00375241343863,0.992214421756,0.530624985695,0.0,0.0
0.192131191492,0.00162010523491,0.193751290441,100.952713013,1.71533429238e-05,5809.16943359,0.000667788030114,0.991638254668,0.53125,0.0,0.0
0.191627547145,0.00202071876265,0.193648263812,100.956954956,4.75347915199e-05,5856.24560547,0.00980466790497,0.989565015315,0.532187521458,0.0,0.0
0.191082820296,0.00251750042662,0.193600311875,100.9815979,0.000190557620954,5914.21435547,0.00905755534768,0.986996448742,0.532812476158,0.0,0.0
0.189684212208,0.00374542386271,0.193429633975,101.062011719,3.19767023029e-05,6057.84375,0.0359319075942,0.980636773744,0.533749997616,0.0,0.0
0.188323140144,0.0048479475081,0.193171083927,101.004936218,0.000270663702395,6186.54589844,0.0120556829497,0.974903367087,0.534375011921,0.0,0.0
0.187975555658,0.00517856748775,0.193154111505,101.028778076,0.000142552758916,6224.9140625,0.00559983542189,0.973189512737,0.535312473774,0.0,0.0
0.187863841653,0.00537219177932,0.193236023188,101.114387512,2.29393772315e-05,6247.10058594,0.00155244022608,0.972198861029,0.535937488079,0.0,0.0
0.187327876687,0.00579148437828,0.193119361997,101.078804016,7.55799337639e-05,6296.04541016,0.0112887462601,0.970010851063,0.536875009537,0.0,0.0
0.185837417841,0.00720055168495,0.193037971854,101.127304077,0.000586412730627,6458.71044922,0.0332214795053,0.962698768827,0.537500023842,0.0,0.0
0.183612987399,0.00960194598883,0.193214938045,101.264015198,0.000812988262624,6731.46777344,0.065669760108,0.950304304923,0.538437485695,0.0,0.0
0.180611103773,0.0127484230325,0.193359524012,101.078369141,0.000396695744712,7083.28417969,0.0204425957054,0.93406882695,0.5390625,0.0,0.0
0.179665401578,0.013952113688,0.193617507815,101.07069397,0.000603325373959,7214.38232422,0.0115743372589,0.927939852161,0.540000021458,0.0,0.0
0.17937220633,0.0148092247546,0.19418142736,101.358352661,0.000673477770761,7303.98779297,0.0163627769798,0.923735131466,0.540624976158,0.0,0.0
0.176060721278,0.0194573029876,0.195518016815,101.34274292,0.000337677949574,7792.92382812,0.0506362915039,0.900483362843,0.541562497616,0.0,0.0
0.174213185906,0.0227669924498,0.196980178356,101.192703247,0.000210688231164,8120.9609375,0.0312927886844,0.884419881027,0.542187511921,0.0,0.0
0.166871696711,0.039675232023,0.206546932459,101.254722595,0.000151155312778,9618.81542969,0.102264940739,0.80791176477,0.543124973774,0.0,0.0
0.163160592318,0.0547907799482,0.217951372266,101.349609375,2.61002824118e-05,10687.1503906,0.047774579376,0.748610071235,0.543749988079,0.0,0.0
0.160125315189,0.0713295564055,0.231454879045,101.414527893,0.00142368569504,11638.0966797,0.030461974442,0.691820867418,0.544687509537,0.0,0.0
0.159009903669,0.0775289312005,0.236538827419,101.402770996,0.00111849699169,11950.9140625,0.0147323794663,0.672235951299,0.545312523842,0.0,0.0
0.158527776599,0.0802706256509,0.238798394799,101.445083618,0.000336336815963,12083.0234375,0.0017759402981,0.663856123205,0.546249985695,0.0,0.0
0.15816873312,0.0835998505354,0.241768583655,101.541519165,0.000879844941664,12230.8251953,0.0115733463317,0.65421541016,0.546875,0.0,0.0
0.156574487686,0.0986498147249,0.255224317312,101.427345276,0.00332205439918,12824.2890625,0.0449085086584,0.613477937114,0.547812521458,0.0,0.0
0.153949379921,0.117615275085,0.271564662457,101.377464294,0.00368248997256,13467.7158203,0.0541659928858,0.566897690327,0.548437476158,0.0,0.0
0.148173898458,0.16300585866,0.311179757118,101.667694092,0.00502505619079,14572.4394531,0.0689388811588,0.476168179546,0.549374997616,0.0,0.0
0.14442935586,0.195049867034,0.339479207993,101.729988098,0.00478280335665,15086.4443359,0.0782923474908,0.425443893056,0.550000011921,0.0,0.0
0.136513248086,0.26129040122,0.397803664207,101.46799469,0.00464719766751,15740.9746094,0.125867009163,0.343167397309,0.550937473774,0.0,0.0
0.130587697029,0.313027173281,0.44361487031,101.508712769,0.00443229870871,16007.4433594,0.0957559868693,0.29437177554,0.551562488079,0.0,0.0
0.122446596622,0.387766450644,0.510213077068,101.912559509,0.0044335462153,16171.6308594,0.0842334479094,0.239991098084,0.552500009537,0.0,0.0
0.117035001516,0.436567753553,0.55360275507,101.972465515,0.00438436353579,16189.046875,0.116607576609,0.211406103825,0.553125023842,0.0,0.0
0.108929097652,0.508032381535,0.616961479187,101.812576294,0.00324301049113,16133.9023438,0.120544880629,0.176557372425,0.554062485695,0.0,0.0
0.101953707635,0.57198369503,0.673937380314,101.897193909,0.00246402993798,16032.0019531,0.13262976706,0.151280683656,0.5546875,0.0,0.0
0.0896263346076,0.687030076981,0.776656448841,102.145835876,0.0019036984304,15777.2080078,0.150194510818,0.115400232292,0.555625021458,0.0,0.0
0.0830174982548,0.748503684998,0.831521213055,102.19732666,0.00117109541316,15618.3544922,0.104904361069,0.0998381002811,0.556249976158,0.0,0.0
0.0795411393046,0.781616032124,0.861157178879,102.324699402,0.00424717459828,15530.7333984,0.0973460748792,0.0923654139517,0.557187497616,0.0,0.0
0.0610508881509,0.955532371998,1.01658332348,102.424453735,8.77818383742e-05,15040.0615234,0.428711920977,0.0600549770402,0.557812511921,0.0,0.0
0.0247289147228,1.30268347263,1.32741248608,102.612258911,0.00144277035724,14065.4433594,0.274190723896,0.0186294124714,0.558749973774,0.0,0.0
0.0133387353271,1.41621994972,1.42955863476,102.759101868,0.000649221357889,13762.8974609,0.145356550813,0.00933066682458,0.559374988079,0.0,0.0
0.00616138521582,1.4945756197,1.50073707104,102.999275208,0.000166755722603,13559.1269531,0.0563761405647,0.0041055727447,0.560312509537,0.0,0.0
0.00394942006096,1.52230679989,1.52625620365,103.157989502,8.72281525517e-05,13487.9746094,0.0331870168447,0.00258765209374,0.560937523842,0.0,0.0
0.00222333450802,1.54784953594,1.5500729084,103.405654907,4.27656486863e-05,13423.7304688,0.0146635370329,0.0014343418919,0.561874985695,0.0,0.0
0.00166870700195,1.558562994,1.56023168564,103.56842804,1.85237804544e-05,13397.4335938,0.00824160128832,0.00106952513355,0.5625,0.0,0.0
0.00123355537653,1.5702265501,1.57146012783,103.828971863,1.94974254555e-05,13370.1396484,0.00430547771975,0.000784974021729,0.563437521458,0.0,0.0
0.00103885307908,1.57647669315,1.5775154829,103.989440918,1.33130765789e-06,13355.9169922,0.00362106459215,0.000658537485267,0.564062476158,0.0,0.0
0.000779825204518,1.58494782448,1.58572769165,104.23789978,1.17810941447e-05,13337.6191406,0.00326585303992,0.000491777502924,0.564999997616,0.0,0.0
0.000621853978373,1.58991348743,1.59053528309,104.401771545,3.71851501768e-06,13327.5341797,0.00298113096505,0.000390971508136,0.565625011921,0.0,0.0
0.000417376955738,1.59627687931,1.59669423103,104.66091156,9.14613701752e-06,13316.1367188,0.00241247704253,0.000261400678744,0.566562473774,0.0,0.0
0.000306131492835,1.59983229637,1.60013842583,104.830757141,1.6990066797e-05,13310.5117188,0.00200767908245,0.000191315631131,0.567187488079,0.0,0.0
0.000177037538378,1.60480201244,1.60497903824,105.101966858,1.5395680748e-06,13303.4658203,0.00142097426578,0.000110305202847,0.568125009537,0.0,0.0
0.000114834016131,1.60774362087,1.60785853863,105.265274048,2.54820497503e-05,13299.2783203,0.00106024369597,7.14204722443e-05,0.568750023842,0.0,0.0
5.30097458977e-05,1.61197078228,1.61202383041,105.533943176,9.08819220058e-06,13294.0644531,0.00060469325399,3.28839716247e-05,0.569687485695,0.0,0.0
2.86816448352e-05,1.61443936825,1.61446809769,105.706459045,2.92452168651e-05,13291.3935547,0.00037983013317,1.77653834574e-05,0.5703125,0.0,0.0
9.28838380787e-06,1.61796319485,1.61797249317,105.968910217,2.3772532586e-05,13287.9462891,0.000160650306498,5.74075507901e-06,0.571250021458,0.0,0.0
3.59991076948e-06,1.62017214298,1.62017571926,106.142654419,2.6538840757e-05,13286.0078125,7.55033397581e-05,2.22192613226e-06,0.571874976158,0.0,0.0
8.72272096331e-07,1.62297987938,1.62298071384,106.398376465,3.78679542337e-05,13284.5332031,1.03127094917e-05,5.37450684959e-07,0.572812497616,0.0,0.0
7.35085905035e-07,1.62481164932,1.62481236458,106.59614563,1.5908003661e-06,13284.4609375,3.46709185806e-07,4.52412796123e-07,0.573437511921,0.0,0.0
7.33912770556e-07,1.62734627724,1.6273471117,106.848297119,1.26997283587e-05,13283.7265625,1.11671394354e-09,4.50987232705e-07,0.574374973774,0.0,0.0
7.32834166683e-07,1.62915921211,1.62915992737,107.030029297,4.8038073146e-06,13283.2382812,4.42526300048e-08,4.4982334415e-07,0.574999988079,0.0,0.0
7.30726640086e-07,1.63161611557,1.63161683083,107.284172058,1.68171845871e-05,13282.8007812,1.06925469368e-07,4.4785431621e-07,0.575937509537,0.0,0.0
7.19937588656e-07,1.63317477703,1.63317549229,107.440872192,5.44659487787e-05,13282.3886719,1.62918354363e-07,4.40820715261e-07,0.576562523842,0.0,0.0
7.06274306594e-07,1.63575947285,1.6357601881,107.711158752,2.01594739337e-05,13282.0029297,6.37281857507e-07,4.31771302255e-07,0.577499985695,0.0,0.0
6.71655300266e-07,1.63750708103,1.63750767708,107.879272461,4.10157117585e-05,13281.3164062,3.12017306214e-07,4.10169252742e-07,0.578125,0.0,0.0
6.06309583873e-07,1.64027547836,1.64027607441,108.155944824,2.19459820983e-06,13280.5234375,2.62351886704e-06,3.69638741509e-07,0.579062521458,0.0,0.0
4.52443345011e-07,1.64225006104,1.64225053787,108.328834534,4.26730457548e-06,13279.2519531,2.97389192383e-06,2.75502022729e-07,0.579687476158,0.0,0.0
2.53262044225e-07,1.64498770237,1.64498794079,108.589103699,1.07558912532e-06,13278.0791016,2.26612223742e-06,1.53959818152e-07,0.580624997616,0.0,0.0
1.54163089405e-07,1.64668691158,1.64668703079,108.762184143,1.96035921363e-06,13277.6796875,1.64723940088e-06,9.36201515665e-08,0.581250011921,0.0,0.0
6.64080417323e-08,1.64914405346,1.64914417267,109.027389526,3.10397354042e-07,13277.5234375,7.3254363997e-07,4.02681844516e-08,0.582187473774,0.0,0.0
4.07576088435e-08,1.65080821514,1.65080833435,109.212860107,2.45836395152e-06,13277.5810547,3.40956120226e-07,2.46894857479e-08,0.582812488079,0.0,0.0
2.68059991981e-08,1.65319108963,1.65319108963,109.483650208,3.39028929375e-06,13277.8046875,9.64831841088e-08,1.62147009903e-08,0.583750009537,0.0,0.0
2.31475087986e-08,1.65473389626,1.65473389626,109.659469604,1.10886423954e-06,13277.9589844,6.33097414493e-08,1.39886593554e-08,0.584375023842,0.0,0.0
1.84364878919e-08,1.65703046322,1.65703046322,109.92048645,2.43992190008e-06,13278.1621094,6.49199520808e-08,1.11262214553e-08,0.585312485695,0.0,0.0
1.5136299325e-08,1.65862417221,1.65862417221,110.099845886,3.44021805176e-06,13278.2490234,6.47423732403e-08,9.12581619069e-09,0.5859375,0.0,0.0
1.05909325754e-08,1.66105699539,1.66105699539,110.368515015,1.9709029857e-06,13278.2294922,5.38244471215e-08,6.37601997088e-09,0.586875021458,0.0,0.0
8.14190403986e-09,1.66264808178,1.66264808178,110.541404724,4.09072015373e-07,13278.1337891,4.34974580799e-08,4.89694970877e-09,0.587499976158,0.0,0.0
5.40819566908e-09,1.66517043114,1.66517043114,110.812347412,9.84000621429e-07,13277.8867188,2.98804856413e-08,3.24783311543e-09,0.588437497616,0.0,0.0
4.08135925056e-09,1.66690206528,1.66690218449,110.997337341,5.52041910851e-07,13277.6855469,2.33795880433e-08,2.44846955541e-09,0.589062511921,0.0,0.0
2.60466603841e-09,1.66951906681,1.66951906681,111.272636414,8.81854873569e-07,13277.2558594,1.61960578282e-08,1.56012955478e-09,0.589999973774,0.0,0.0
1.89256676997e-09,1.67130339146,1.67130339146,111.461502075,8.88076101546e-07,13276.9912109,1.22701928618e-08,1.1323897143e-09,0.590624988079,0.0,0.0
1.15571441306e-09,1.67387759686,1.67387759686,111.73374176,7.03612045072e-07,13276.5976562,7.60396456911e-09,6.90441412939e-10,0.591562509537,0.0,0.0
8.32596214195e-10,1.67551743984,1.67551743984,111.908592224,1.24297935145e-06,13276.3837891,5.42586997554e-09,4.96918858853e-10,0.592187523842,0.0,0.0
5.12253184315e-10,1.67798185349,1.67798185349,112.17250061,2.16195007852e-06,13276.0878906,3.30384053449e-09,3.05279334965e-10,0.593124985695,0.0,0.0
3.70474290134e-10,1.67962658405,1.67962658405,112.349494934,1.54211170411e-06,13275.9121094,2.40971864685e-09,2.20569437071e-10,0.59375,0.0,0.0
2.25983995406e-10,1.68203365803,1.68203365803,112.611564636,2.28058880225e-07,13275.7324219,1.4998358111e-09,1.34351648867e-10,0.594687521458,0.0,0.0
1.62108146351e-10,1.68358933926,1.68358933926,112.781433105,1.81149596301e-06,13275.6269531,1.06474773442e-09,9.62872254956e-11,0.595312476158,0.0,0.0
1.00763473954e-10,1.6859306097,1.6859306097,113.040916443,1.62468836606e-06,13275.5693359,6.09145178743e-10,5.97672723739e-11,0.596249997616,0.0,0.0
7.51216103212e-11,1.68763148785,1.68763148785,113.230064392,4.26841188528e-06,13275.5410156,4.28613367021e-10,4.45130414206e-11,0.596875011921,0.0,0.0
4.92931216678e-11,1.69012224674,1.69012224674,113.507987976,2.21469417738e-06,13275.5185547,2.72420863645e-10,2.91654179234e-11,0.597812473774,0.0,0.0
3.62763742656e-11,1.70789599419,1.70789599419,115.510444641,0.0155420685187,13275.6669922,2.044994174e-10,2.12403884013e-11,0.598437488079,0.0,0.0
3.3975964403e-11,2.7347445488,2.7347445488,278.437408447,0.00594898685813,13571.6054688,2.86861645549e-11,1.24238164833e-11,0.599375009537,0.0,0.0
2.53993926586e-11,3.2644777298,3.2644777298,368.937286377,0.00078148097964,13528.7890625,2.142309663e-10,7.78053788718e-12,0.600000023842,0.0,0.0
1.11893471919e-11,3.27113032341,3.27113032341,370.404968262,5.55786027689e-05,13530.5849609,1.25361276915e-10,3.42063632004e-12,0.600937485695,0.0,0.0
6.64471125691e-12,3.27306747437,3.27306747437,370.58770752,0.000165565186762,13529.046875,7.41119388081e-11,2.03011740789e-12,0.6015625,0.0,0.0
2.87159640684e-12,3.27070784569,3.27070784569,370.302429199,9.26255779632e-06,13530.3935547,3.40448780278e-11,8.77973986771e-13,0.602500021458,0.0,0.0
1.71766854212e-12,3.26654648781,3.26654648781,369.289794922,0.000479642854771,13528.4746094,1.78912440418e-11,5.25836245874e-13,0.603124976158,0.0,0.0
7.96384280136e-13,3.26490163803,3.26490163803,369.142181396,0.000283450266579,13529.8447266,7.17492731894e-12,2.43922901339e-13,0.604062497616,0.0,0.0
4.34397364e-13,3.26842713356,3.26842713356,369.794281006,0.000437535170931,13529.7382812,3.36997096895e-12,1.3290715878e-13,0.604687511921,0.0,0.0
1.6678837673e-13,3.26761198044,3.26761198044,369.458831787,0.000315787008731,13528.2060547,1.18838272556e-12,5.10428954625e-14,0.605624973774,0.0,0.0
9.57075469766e-14,3.26198554039,3.26198554039,368.52355957,0.000159366973094,13529.2607422,0.0,2.93402732144e-14,0.606249988079,0.0,0.0
4.05409789127e-14,3.26075744629,3.26075744629,368.209747314,0.000224329851335,13528.5625,0.0,1.24329943519e-14,0.607187509537,0.0,0.0
2.41931955968e-14,3.26293444633,3.26293444633,368.5078125,0.000279076426523,13527.6162109,0.0,7.41455153168e-15,0.607812523842,0.0,0.0
9.92794273169e-15,3.2612760067,3.2612760067,368.24307251,0.000207158620469,13528.0175781,0.0,3.04418967033e-15,0.608749985695,0.0,0.0
6.40086408153e-15,3.25873804092,3.25873804092,367.872558594,3.1835243135e-06,13528.9248047,0.0,1.96421559547e-15,0.609375,0.0,0.0
2.70161942032e-15,3.25844740868,3.25844740868,367.552307129,2.29561737797e-05,13526.6757812,0.0,8.29112482567e-16,0.610312521458,0.0,0.0
1.39245863782e-15,3.25638461113,3.25638461113,367.149505615,0.000110082648462,13526.5478516,0.0,4.2760877602e-16,0.610937476158,0.0,0.0
5.13159664501e-16,3.25483846664,3.25483846664,366.893341064,2.38072698266e-05,13526.8408203,0.0,1.57660562808e-16,0.611874997616,0.0,0.0
2.62997933241e-16,3.25543522835,3.25543522835,366.907104492,9.65809012996e-05,13526.0048828,0.0,8.07873340408e-17,0.612500011921,0.0,0.0
1.19770908728e-16,3.25379681587,3.25379681587,366.561584473,5.71417003812e-05,13525.6845703,0.0,3.68095844657e-17,0.613437473774,0.0,0.0
7.36617239496e-17,3.25109648705,3.25109648705,365.952545166,0.000196676177438,13524.8164062,0.0,2.26575016285e-17,0.614062488079,0.0,0.0
3.67961170804e-17,3.25021338463,3.25021338463,365.747497559,0.000208603756619,13524.4814453,0.0,1.13211388687e-17,0.615000009537,0.0,0.0
2.22271139916e-17,3.25227165222,3.25227165222,366.154144287,0.000222254675464,13524.6552734,0.0,6.83433500287e-18,0.615625023842,0.0,0.0
1.06611752275e-17,3.24989676476,3.24989676476,365.809570312,0.000101904937765,13525.515625,0.0,3.28046581145e-18,0.616562485695,0.0,0.0
6.11365013476e-18,3.24598813057,3.24598813057,365.151916504,0.000222744129132,13526.1601562,0.0,1.88344808694e-18,0.6171875,0.0,0.0
2.61701623761e-18,3.24480628967,3.24480628967,365.012908936,0.000163053438882,13526.8652344,0.0,8.06524643995e-19,0.618125021458,0.0,0.0
1.42853368005e-18,3.24659919739,3.24659919739,365.330841064,0.000275176018476,13526.7080078,0.0,4.40009250664e-19,0.618749976158,0.0,0.0
6.23190842462e-19,3.24426555634,3.24426555634,364.918640137,0.000195920365513,13526.9257812,0.0,1.92089960467e-19,0.619687497616,0.0,0.0
3.36870364287e-19,3.24117326736,3.24117326736,364.40435791,4.78543734062e-05,13527.484375,0.0,1.0393469787e-19,0.620312511921,0.0,0.0
1.46559757535e-19,3.23844528198,3.23844528198,363.934753418,0.000182936244528,13527.8408203,0.0,4.52562093144e-20,0.621249973774,0.0,0.0
8.69502533112e-20,3.23865151405,3.23865151405,364.003204346,7.26769285393e-05,13528.0957031,0.0,2.68476719196e-20,0.621874988079,0.0,0.0
3.91545813705e-20,3.23753738403,3.23753738403,363.851715088,0.000183583892067,13528.5859375,0.0,1.20939395368e-20,0.622812509537,0.0,0.0
2.12794587492e-20,3.23595547676,3.23595547676,363.603302002,7.3940405855e-05,13528.9960938,0.0,6.57594299491e-21,0.623437523842,0.0,0.0
8.38964220432e-21,3.23286175728,3.23286175728,363.072875977,0.000162479904247,13529.4160156,0.0,2.59511319512e-21,0.624374985695,0.0,0.0
4.64039397523e-21,3.23239254951,3.23239254951,363.00680542,0.000150006380863,13529.6025391,0.0,1.43559109983e-21,0.625,0.0,0.0
2.08032188012e-21,3.23116731644,3.23116731644,362.83984375,8.36988765514e-05,13530.1386719,0.0,6.43829822596e-22,0.625937521458,0.0,0.0
1.29952911607e-21,3.22955155373,3.22955155373,362.547607422,5.79002044105e-05,13530.2255859,0.0,4.02386862216e-22,0.626562476158,0.0,0.0
6.65500932077e-22,3.2263250351,3.2263250351,361.931182861,8.98890575627e-05,13530.1162109,0.0,2.06272128455e-22,0.627499997616,0.0,0.0
3.77862000707e-22,3.22399020195,3.22399020195,361.549163818,0.000156736830832,13530.5859375,0.0,1.17203210009e-22,0.628125011921,0.0,0.0
1.55899791287e-22,3.2224111557,3.2224111557,361.307312012,3.35005424859e-05,13531.0458984,0.0,4.83798571175e-23,0.629062473774,0.0,0.0
8.5387768507e-23,3.22115802765,3.22115802765,361.056152344,5.43895221199e-05,13530.8994141,0.0,2.65084071548e-23,0.629687488079,0.0,0.0
3.52408494833e-23,3.21886992455,3.21886992455,360.593353271,6.5851090767e-05,13530.59375,0.0,1.09482055222e-23,0.630625009537,0.0,0.0
1.97787324011e-23,3.21753096581,3.21753096581,360.341430664,4.79201698909e-05,13530.5771484,0.0,6.14717701595e-24,0.631250023842,0.0,0.0
8.62190496185e-24,3.21523308754,3.21523308754,359.93460083,7.05692000338e-05,13530.7685547,0.0,2.6815800681e-24,0.632187485695,0.0,0.0
5.22190341629e-24,3.21210360527,3.21210360527,359.379943848,3.71423061551e-06,13531.0214844,0.0,1.62569582367e-24,0.6328125,0.0,0.0
2.51555495609e-24,3.20761036873,3.20761036873,358.559173584,9.78768221103e-05,13531.1689453,0.0,7.84245798872e-25,0.633750021458,0.0,0.0
1.47365488539e-24,3.20441150665,3.20441150665,357.990814209,9.25278509385e-05,13531.4082031,0.0,4.59883158681e-25,0.634374976158,0.0,0.0
5.94051556765e-25,3.19936990738,3.19936990738,357.106658936,7.03314653947e-05,13531.8828125,0.0,1.85677672155e-25,0.635312497616,0.0,0.0
3.1587647253e-25,3.19596886635,3.19596886635,356.40536499,0.000116468712804,13531.2822266,0.0,9.88359041465e-26,0.635937511921,0.0,0.0
1.49318562695e-25,3.18897414207,3.18897414207,355.074035645,0.000115060822282,13531.0029297,0.0,4.68233845877e-26,0.636874973774,0.0,0.0
9.12369529145e-26,3.18433570862,3.18433570862,354.323425293,0.000132764675072,13531.9697266,0.0,2.86518009604e-26,0.637499988079,0.0,0.0
4.76444838845e-26,3.17783522606,3.17783522606,353.222106934,0.000193832369405,13532.8837891,0.0,1.49927483634e-26,0.638437509537,0.0,0.0
2.97063015083e-26,3.17204499245,3.17204499245,352.160736084,0.000162242227816,13532.9804688,0.0,9.36503157395e-27,0.639062523842,0.0,0.0
1.37324521195e-26,3.1619040966,3.1619040966,350.303924561,0.000239517146838,13533.1416016,0.0,4.34309571066e-27,0.639999985695,0.0,0.0
7.47447325478e-27,3.1563167572,3.1563167572,349.272094727,0.000265906826826,13533.1367188,0.0,2.36809985491e-27,0.640625,0.0,0.0
3.28296791659e-27,3.15041422844,3.15041422844,348.24798584,0.000279195286566,13533.7099609,0.0,1.04207500301e-27,0.641562521458,0.0,0.0
2.11650109757e-27,3.14425420761,3.14425420761,347.152648926,0.00028880557511,13534.0605469,0.0,6.73132945945e-28,0.642187476158,0.0,0.0
1.13206990281e-27,3.13285160065,3.13285160065,345.030822754,0.000302285567159,13533.8300781,0.0,3.61354461404e-28,0.643124997616,0.0,0.0
6.76335366732e-28,3.12700939178,3.12700939178,343.950378418,0.000249597476795,13533.7539062,0.0,2.16288242852e-28,0.643750011921,0.0,0.0
2.32338531072e-28,3.11846423149,3.11846423149,342.516357422,0.000298455503071,13534.9492188,0.0,7.45041513465e-29,0.644687473774,0.0,0.0
1.1265279431e-28,3.11089849472,3.11089849472,341.155639648,0.000301072315779,13535.1640625,0.0,3.62123015267e-29,0.645312488079,0.0,0.0
4.7573638383e-29,3.09600496292,3.09600496292,338.4034729,0.000246603798587,13534.8544922,0.0,1.53661376363e-29,0.646250009537,0.0,0.0
2.80477661607e-29,3.08774423599,3.08774423599,336.842590332,0.000179330731044,13534.3271484,0.0,9.0835781778e-30,0.646875023842,0.0,0.0
1.30466376385e-29,3.07572245598,3.07572245598,334.617156982,0.000196042485186,13533.9365234,0.0,4.24181239539e-30,0.647812485695,0.0,0.0
8.24957346277e-30,3.06524372101,3.06524372101,332.786224365,0.000115051443572,13534.5673828,0.0,2.69132708966e-30,0.6484375,0.0,0.0
4.27256010106e-30,3.04944658279,3.04944658279,330.101623535,7.62350755394e-05,13536.1689453,0.0,1.4010936034e-30,0.649375021458,0.0,0.0
2.57049637898e-30,3.04059052467,3.04059052467,328.560943604,3.68713808712e-05,13536.7001953,0.0,8.45393800355e-31,0.649999976158,0.0,0.0
1.20792407705e-30,3.02986931801,3.02986931801,326.603912354,4.03168305638e-05,13536.4335938,0.0,3.98672005381e-31,0.650937497616,0.0,0.0
7.17914507914e-31,3.02163028717,3.02163028717,325.054870605,1.75643781404e-05,13535.7646484,0.0,2.3759177652e-31,0.651562511921,0.0,0.0
3.28245254113e-31,3.00776815414,3.00776815414,322.507049561,7.37421942176e-06,13535.1308594,0.0,1.0913249868e-31,0.652499973774,0.0,0.0
1.88479257918e-31,2.99981856346,2.99981856346,321.044128418,2.44786497205e-05,13534.7119141,0.0,6.28302192053e-32,0.653124988079,0.0,0.0
9.34377419779e-32,2.98684477806,2.98684477806,318.810516357,1.38434882047e-06,13535.4716797,0.0,3.12830926683e-32,0.654062509537,0.0,0.0
5.18544059737e-32,2.97688341141,2.97688341141,317.1746521,2.3498563678e-05,13536.7958984,0.0,1.74190248012e-32,0.654687523842,0.0,0.0
2.14426832222e-32,2.96230864525,2.96230864525,314.681335449,0.000122890749481,13537.6982422,0.0,7.23850408249e-33,0.655624985695,0.0,0.0
1.2725618254e-32,2.95427894592,2.95427894592,313.269134521,8.59910724103e-05,13537.7832031,0.0,4.30752088307e-33,0.65625,0.0,0.0
6.11992958625e-33,2.94098329544,2.94098329544,310.933868408,2.07915836654e-05,13537.8994141,0.0,2.08091273274e-33,0.657187521458,0.0,0.0
3.78657476924e-33,2.93101358414,2.93101358414,309.182952881,0.000115986425953,13537.9423828,0.0,1.29189942678e-33,0.657812476158,0.0,0.0
1.74776889817e-33,2.91958594322,2.91958594322,307.091308594,5.63442408748e-05,13537.0839844,0.0,5.98635879251e-34,0.658749997616,0.0,0.0
1.00678372817e-33,2.91056728363,2.91056728363,305.509857178,3.15103061439e-05,13537.0673828,0.0,3.45906357786e-34,0.659375011921,0.0,0.0
4.79133380023e-34,2.8963098526,2.8963098526,303.073730469,0.000109976841486,13537.6289062,0.0,1.65428909339e-34,0.660312473774,0.0,0.0
2.92634887575e-34,2.88982963562,2.88982963562,301.951171875,0.000124536833027,13537.7021484,0.0,1.01263716022e-34,0.660937488079,0.0,0.0
1.80622673733e-34,2.87586903572,2.87586903572,299.620269775,3.05793655571e-05,13538.7109375,0.0,6.28062931551e-35,0.661875009537,0.0,0.0
1.22648222185e-34,2.86631059647,2.86631059647,298.029754639,0.000110938824946,13539.4189453,0.0,4.27895784693e-35,0.662500023842,0.0,0.0
6.72645934764e-35,2.856092453,2.856092453,296.199310303,0.000287997303531,13538.7744141,0.0,2.35512661383e-35,0.663437485695,0.0,0.0
3.6527361967e-35,2.8456196785,2.8456196785,294.344238281,0.000187552286661,13538.2802734,0.0,1.28363471208e-35,0.6640625,0.0,0.0
1.33335239407e-35,2.83342862129,2.83342862129,292.254882812,0.00012944448099,13538.3857422,0.0,4.70579136545e-36,0.665000021458,0.0,0.0
6.3426135199e-36,2.82548689842,2.82548689842,290.911010742,6.44647661829e-05,13538.6044922,0.0,2.24478603084e-36,0.665624976158,0.0,0.0
2.32050039312e-36,2.81260323524,2.81260323524,288.723297119,0.000109775704914,13538.8242188,0.0,8.25036522763e-37,0.666562497616,0.0,0.0
1.4913411056e-36,2.8040997982,2.8040997982,287.204315186,0.000107588653918,13538.1171875,0.0,5.31843091516e-37,0.667187511921,0.0,0.0
9.34335952207e-37,2.79090237617,2.79090237617,284.773284912,0.00020907963335,13536.1357422,0.0,3.34779159667e-37,0.668124973774,0.0,0.0
6.22800936756e-37,2.78310966492,2.78310966492,283.384735107,0.000106032035546,13535.4296875,0.0,2.23778798445e-37,0.668749988079,0.0,0.0
3.33858798606e-37,2.77074480057,2.77074480057,281.344970703,0.000104006452602,13536.0507812,0.0,1.20494243475e-37,0.669687509537,0.0,0.0
2.0629084181e-37,2.76244521141,2.76244521141,280.014465332,0.000389117398299,13536.8632812,0.0,7.46768989148e-38,0.670312523842,0.0,0.0
8.8680657637e-38,2.74626994133,2.74626994133,277.274719238,0.000668470864184,13536.7324219,0.0,3.22913113173e-38,0.671249985695,0.0,0.0
5.10780801206e-38,2.74075508118,2.74075508118,276.211364746,0.000283628876787,13535.2011719,0.0,1.86364992886e-38,0.671875,0.0,0.0
2.65448304409e-38,2.72997641563,2.72997641563,274.395202637,0.000424486963311,13535.1152344,0.0,9.72346511452e-39,0.672812521458,0.0,0.0
1.95068018973e-38,2.7206184864,2.7206184864,272.842376709,0.000266260438366,13535.2675781,0.0,7.16998799897e-39,0.673437476158,0.0,0.0
1.17430675037e-38,2.70700716972,2.70700716972,270.523956299,0.000435855356045,13534.7314453,0.0,4.33802600713e-39,0.674374997616,0.0,0.0
8.76828322369e-39,2.69773721695,2.69773721695,269.024261475,0.000749992555939,13535.2285156,0.0,3.25023622338e-39,0.675000011921,0.0,0.0
4.89954619351e-39,2.68955302238,2.68955302238,267.461578369,0.000247923424467,13532.8603516,0.0,1.82169533478e-39,0.675937473774,0.0,0.0
3.63075170938e-39,2.68012452126,2.68012452126,265.868377686,3.18188940582e-05,13532.4863281,0.0,1.3546951571e-39,0.676562488079,0.0,0.0
2.15671044047e-39,2.66763901711,2.66763901711,263.703308105,0.000438811839558,13531.2636719,0.0,8.08471621027e-40,0.677500009537,0.0,0.0
1.42991858416e-39,2.65962839127,2.65962839127,262.320617676,0.000486922159325,13530.5058594,0.0,5.37638486962e-40,0.678125023842,0.0,0.0
7.84420255658e-40,2.65040683746,2.65040683746,260.723510742,0.000440163712483,13529.5185547,0.0,2.9596220647e-40,0.679062485695,0.0,0.0
5.06329772816e-40,2.64253520966,2.64253520966,259.27444458,0.000315998389851,13527.6035156,0.0,1.91607578573e-40,0.6796875,0.0,0.0
2.81227990104e-40,2.62938165665,2.62938165665,257.060089111,0.000372111360775,13526.7988281,0.0,1.06955941292e-40,0.680625021458,0.0,0.0
1.73822666709e-40,2.62128019333,2.62128019333,255.571044922,0.000544603157323,13524.7275391,0.0,6.63121276203e-41,0.681249976158,0.0,0.0
9.06710171341e-41,2.61328291893,2.61328291893,254.061828613,0.0006643908564,13522.1455078,0.0,3.46962116032e-41,0.682187497616,0.0,0.0
5.68815072639e-41,2.60632038116,2.60632038116,252.791976929,0.000292425014777,13520.390625,0.0,2.18244493942e-41,0.682812511921,0.0,0.0
3.0637989624e-41,2.59610557556,2.59610557556,250.839645386,0.000288821524009,13516.6328125,0.0,1.1801519134e-41,0.683749973774,0.0,0.0
1.78763645094e-41,2.58845043182,2.58845043182,249.354415894,0.000428424275015,13513.4697266,0.0,6.90620314363e-42,0.684374988079,0.0,0.0
6.68559497329e-42,2.58275866508,2.58275866508,247.727233887,0.000121458113426,13504.5068359,0.0,2.58854807601e-42,0.685312509537,0.0,0.0
2.90208911962e-42,2.58001899719,2.58001899719,246.276824951,0.000104317005025,13491.7265625,0.0,1.12483246161e-42,0.685937523842,0.0,0.0
6.47399890518e-43,2.5725171566,2.5725171566,244.295578003,0.000279864587355,13481.6875,0.0,2.51660086642e-43,0.686874985695,0.0,0.0
2.99877871366e-43,2.5654103756,2.5654103756,243.173553467,4.22131452069e-05,13481.7138672,0.0,1.16892749097e-43,0.6875,0.0,0.0
1.20511667932e-43,2.55780792236,2.55780792236,241.442352295,0.000173918466317,13474.8701172,0.0,4.71152141169e-44,0.688437521458,0.0,0.0
6.44597293589e-44,2.55052399635,2.55052399635,239.925125122,4.49814106105e-05,13470.0429688,0.0,2.52731318941e-44,0.689062476158,0.0,0.0
2.94272677508e-44,2.54944849014,2.54944849014,238.004714966,0.000229072436923,13447.2001953,0.0,1.15426014154e-44,0.689999997616,0.0,0.0
1.96181785005e-44,2.54860234261,2.54860234261,236.91255188,4.97178007208e-05,13434.5966797,0.0,7.69762240762e-45,0.690625011921,0.0,0.0
8.40779078595e-45,2.54373669624,2.54373669624,235.207443237,0.000109962587885,13422.0195312,0.0,3.30529130565e-45,0.691562473774,0.0,0.0
5.6051938573e-45,2.54133057594,2.54133057594,233.662704468,0.000124894577311,13406.4091797,0.0,2.20561382701e-45,0.692187488079,0.0,0.0
2.80259692865e-45,2.53469657898,2.53469657898,231.633209229,0.00013358698925,13392.8085938,0.0,1.10569326202e-45,0.693125009537,0.0,0.0
1.40129846432e-45,2.53556275368,2.53556275368,230.498825073,2.45407572947e-05,13375.7421875,0.0,5.52657772833e-46,0.693750023842,0.0,0.0
0.0,2.5296523571,2.5296523571,228.689758301,2.84404522972e-05,13363.3164062,0.0,0.0,0.694687485695,0.0,0.0
0.0,2.52651405334,2.52651405334,227.44203186,2.26162665058e-05,13352.7207031,0.0,0.0,0.6953125,0.0,0.0
0.0,2.52093219757,2.52093219757,225.554946899,0.000121806617244,13338.2539062,0.0,0.0,0.696250021458,0.0,0.0
0.0,2.51608395576,2.51608395576,224.236068726,0.000113709167636,13329.9824219,0.0,0.0,0.696874976158,0.0,0.0
0.0,2.51268625259,2.51268625259,222.421646118,6.79463919369e-05,13311.6923828,0.0,0.0,0.697812497616,0.0,0.0
0.0,2.50752782822,2.50752782822,221.10168457,6.13492666162e-05,13303.8232422,0.0,0.0,0.698437511921,0.0,0.0
0.0,2.50418019295,2.50418019295,219.386627197,5.40875371371e-05,13286.5039062,0.0,0.0,0.699374973774,0.0,0.0
0.0,2.49971008301,2.49971008301,218.25920105,8.39125714265e-05,13279.7324219,0.0,0.0,0.699999988079,0.0,0.0
0.0,2.49448871613,2.49448871613,216.223800659,7.43239652365e-05,13261.4052734,0.0,0.0,0.700937509537,0.0,0.0
0.0,2.49077630043,2.49077630043,215.118850708,3.12820920954e-05,13253.1806641,0.0,0.0,0.701562523842,0.0,0.0
0.0,2.48621606827,2.48621606827,213.236099243,9.5441691883e-06,13235.3144531,0.0,0.0,0.702499985695,0.0,0.0
0.0,2.48194241524,2.48194241524,211.964828491,5.55025835638e-05,13225.6220703,0.0,0.0,0.703125,0.0,0.0
0.0,2.47670292854,2.47670292854,210.268386841,0.00017213638057,13211.5654297,0.0,0.0,0.704062521458,0.0,0.0
0.0,2.47446084023,2.47446084023,209.030578613,0.000254288577707,13197.8759766,0.0,0.0,0.704687476158,0.0,0.0
0.0,2.46398758888,2.46398758888,207.164047241,0.000121663499158,13191.9628906,0.0,0.0,0.705624997616,0.0,0.0
0.0,2.46269726753,2.46269726753,205.982208252,1.51536005433e-05,13176.8603516,0.0,0.0,0.706250011921,0.0,0.0
0.0,2.45496082306,2.45496082306,204.241653442,7.70593578636e-06,13166.7666016,0.0,0.0,0.707187473774,0.0,0.0
0.0,2.45184326172,2.45184326172,203.089691162,5.49423202756e-05,13155.7460938,0.0,0.0,0.707812488079,0.0,0.0
0.0,2.44987344742,2.44987344742,201.302749634,0.000312208314426,13132.390625,0.0,0.0,0.708750009537,0.0,0.0
0.0,2.441593647,2.441593647,200.120056152,0.00015847220493,13131.6162109,0.0,0.0,0.709375023842,0.0,0.0
0.0,2.43785119057,2.43785119057,198.19708252,9.58226519288e-06,13109.5039062,0.0,0.0,0.710312485695,0.0,0.0
0.0,2.43419718742,2.43419718742,197.234664917,0.000222701724852,13102.1308594,0.0,0.0,0.7109375,0.0,0.0
0.0,2.42445230484,2.42445230484,195.412094116,2.50681978287e-06,13094.0439453,0.0,0.0,0.711875021458,0.0,0.0
0.0,2.42382001877,2.42382001877,194.216674805,7.34130735509e-05,13076.2841797,0.0,0.0,0.712499976158,0.0,0.0
0.0,2.41267728806,2.41267728806,192.408126831,0.00013341329759,13071.0693359,0.0,0.0,0.713437497616,0.0,0.0
0.0,2.4109287262,2.4109287262,191.375488281,4.54191867902e-05,13058.0712891,0.0,0.0,0.714062511921,0.0,0.0
0.0,2.40486288071,2.40486288071,189.534698486,0.000265737762675,13041.0458984,0.0,0.0,0.714999973774,0.0,0.0
0.0,2.39569568634,2.39569568634,188.235107422,0.00041551826871,13039.4462891,0.0,0.0,0.715624988079,0.0,0.0
0.0,2.39478731155,2.39478731155,186.497024536,0.000288331735646,13012.5205078,0.0,0.0,0.716562509537,0.0,0.0
0.0,2.39114546776,2.39114546776,185.671875,0.000452493608464,13006.6103516,0.0,0.0,0.717187523842,0.0,0.0
0.0,2.38024497032,2.38024497032,183.813186646,0.000164846103871,12998.9980469,0.0,0.0,0.718124985695,0.0,0.0
0.0,2.37581253052,2.37581253052,182.628845215,0.000150996187585,12988.5419922,0.0,0.0,0.71875,0.0,0.0
0.0,2.36866211891,2.36866211891,180.946182251,2.30439072766e-05,12975.3613281,0.0,0.0,0.719687521458,0.0,0.0
0.0,2.36528325081,2.36528325081,179.842391968,2.24577488552e-05,12963.7138672,0.0,0.0,0.720312476158,0.0,0.0
0.0,2.35862517357,2.35862517357,178.480026245,0.000375414005248,12954.6650391,0.0,0.0,0.721249997616,0.0,0.0
0.0,2.35464000702,2.35464000702,177.417373657,0.000440197589342,12944.8457031,0.0,0.0,0.721875011921,0.0,0.0
0.0,2.34570527077,2.34570527077,175.413253784,0.000529960205313,12929.2001953,0.0,0.0,0.722812473774,0.0,0.0
0.0,2.34007406235,2.34007406235,174.321746826,0.000512208614964,12922.2382812,0.0,0.0,0.723437488079,0.0,0.0
0.0,2.33595728874,2.33595728874,173.11151123,0.000444060919108,12909.6806641,0.0,0.0,0.724375009537,0.0,0.0
0.0,2.33017802238,2.33017802238,171.968048096,0.000142646880704,12901.9003906,0.0,0.0,0.725000023842,0.0,0.0
0.0,2.32310128212,2.32310128212,170.321792603,5.41712142876e-05,12887.7314453,0.0,0.0,0.725937485695,0.0,0.0
0.0,2.31713175774,2.31713175774,169.247451782,0.000173547814484,12881.3818359,0.0,0.0,0.7265625,0.0,0.0
0.0,2.31161141396,2.31161141396,167.765792847,3.05908361042e-06,12866.3789062,0.0,0.0,0.727500021458,0.0,0.0
0.0,2.30772018433,2.30772018433,166.649154663,1.2120331121e-05,12854.3251953,0.0,0.0,0.728124976158,0.0,0.0
0.0,2.30061554909,2.30061554909,165.024688721,0.000138642499223,12839.8242188,0.0,0.0,0.729062497616,0.0,0.0
0.0,2.2954864502,2.2954864502,163.973297119,7.04795456841e-05,12831.5048828,0.0,0.0,0.729687511921,0.0,0.0
0.0,2.28749394417,2.28749394417,162.420669556,1.82161875273e-05,12819.9824219,0.0,0.0,0.730624973774,0.0,0.0
0.0,2.28166007996,2.28166007996,161.396102905,8.11377904029e-05,12813.5302734,0.0,0.0,0.731249988079,0.0,0.0
1.40129846432e-45,2.27337002754,2.27337002754,159.983734131,0.000272493605735,12805.0537109,0.0,6.16396999762e-46,0.732187509537,0.0,0.0
2.80259692865e-45,2.26919746399,2.26919746399,158.98677063,0.000426544749644,12795.1210938,0.0,1.23506084117e-45,0.732812523842,0.0,0.0
7.00649232162e-45,2.2595615387,2.2595615387,157.09538269,0.000454065506347,12779.9404297,0.0,3.10081942963e-45,0.733749985695,0.0,0.0
1.40129846432e-44,2.25439119339,2.25439119339,156.098098755,0.000429539533798,12771.9990234,0.0,6.21586204042e-45,0.734375,0.0,0.0
5.32493416443e-44,2.24856281281,2.24856281281,154.997802734,0.000444375589723,12763.4072266,0.0,2.36815006195e-44,0.735312521458,0.0,0.0
1.07899981753e-43,2.24318647385,2.24318647385,154.024765015,0.0004420010373,12756.2216797,0.0,4.81012091554e-44,0.735937476158,0.0,0.0
2.28411649685e-43,2.23315787315,2.23315787315,152.244400024,0.00040916368016,12743.2734375,0.0,1.02281908696e-43,0.736874997616,0.0,0.0
4.5682329937e-43,2.2275352478,2.2275352478,151.29788208,0.000358402437996,12736.9384766,0.0,2.0508016644e-43,0.737500011921,0.0,0.0
1.17288681464e-42,2.22339510918,2.22339510918,150.188827515,0.000308628572384,12723.6816406,0.0,5.27520641652e-43,0.738437473774,0.0,0.0
2.87686574726e-42,2.21769404411,2.21769404411,149.19694519,8.9519424364e-05,12716.3740234,0.0,1.29723293206e-42,0.739062488079,0.0,0.0
8.32371287809e-42,2.21103405952,2.21103405952,147.787094116,9.80288041319e-06,12702.4169922,0.0,3.76462444901e-42,0.740000009537,0.0,0.0
1.61807933676e-41,2.20572447777,2.20572447777,146.942230225,0.000127812410938,12697.0439453,0.0,7.33581801836e-42,0.740625023842,0.0,0.0
3.97408244483e-41,2.19998049736,2.19998049736,145.731201172,9.66290281212e-06,12684.8056641,0.0,1.80641712488e-41,0.741562485695,0.0,0.0
6.79769885044e-41,2.19580745697,2.19580745697,144.819213867,6.28029783911e-06,12675.1103516,0.0,3.0957627131e-41,0.7421875,0.0,0.0
1.99190372808e-40,2.18838238716,2.18838238716,143.519165039,7.85977608757e-05,12664.6103516,0.0,9.10217400656e-41,0.743125021458,0.0,0.0
4.81187675769e-40,2.18252515793,2.18252515793,142.622573853,6.56313932268e-05,12659.0078125,0.0,2.20472911399e-40,0.743749976158,0.0,0.0
8.54838306087e-40,2.17565250397,2.17565250397,141.249404907,3.6481229472e-05,12645.2490234,0.0,3.92911232161e-40,0.744687497616,0.0,0.0
1.8044646442e-39,2.17026185989,2.17026185989,140.40171814,0.000203432835406,12639.3818359,0.0,8.31450193888e-40,0.745312511921,0.0,0.0
5.74587861792e-39,2.16538953781,2.16538953781,139.399703979,0.000222817776375,12628.7421875,0.0,2.65350807215e-39,0.746249973774,0.0,0.0
1.0732675259e-38,2.16146230698,2.16146230698,138.535263062,0.000206097582122,12618.7919922,0.0,4.96546954549e-39,0.746874988079,0.0,0.0
2.82046264329e-38,2.1533229351,2.1533229351,137.218154907,0.000204208263312,12608.6269531,0.0,1.30981869803e-38,0.747812509537,0.0,0.0
3.56834404149e-38,2.15096998215,2.15096998215,136.50680542,4.01088873332e-05,12598.1142578,0.0,1.65894646188e-38,0.748437523842,0.0,0.0
9.61721113311e-38,2.14513158798,2.14513158798,135.407867432,5.55271908524e-05,12587.0507812,0.0,4.48327328122e-38,0.749374985695,0.0,0.0
2.49443794388e-37,2.14052224159,2.14052224159,134.659637451,2.21618574869e-06,12580.9599609,0.0,1.16534081983e-37,0.75,0.0,0.0
5.90884110943e-37,2.13442349434,2.13442349434,133.582519531,4.53307511634e-05,12570.7607422,0.0,2.76835460493e-37,0.750937521458,0.0,0.0
8.06943617345e-37,2.13072514534,2.13072514534,132.898742676,2.46304389293e-05,12563.7802734,0.0,3.78717836559e-37,0.751562476158,0.0,0.0
2.09701871322e-36,2.12542963028,2.12542963028,131.841278076,1.02028607216e-05,12551.8173828,0.0,9.86632859231e-37,0.752499997616,0.0,0.0
5.02011529226e-36,2.12215590477,2.12215590477,131.167663574,3.29892391164e-05,12543.8662109,0.0,2.36557327432e-36,0.753125011921,0.0,0.0
1.18434765138e-35,2.11754870415,2.11754870415,130.231231689,7.755435945e-06,12532.8339844,0.0,5.59301256715e-36,0.754062473774,0.0,0.0
1.57095636438e-35,2.11507606506,2.11507606506,129.66583252,3.3001981592e-06,12525.3486328,0.0,7.42742254204e-36,0.754687488079,0.0,0.0
5.21370602484e-35,2.11197566986,2.11197566986,128.941513062,2.01308303076e-05,12515.5166016,0.0,2.46863924582e-35,0.755625009537,0.0,0.0
8.37299517741e-35,2.11106014252,2.11106014252,128.449523926,7.99623594503e-05,12505.859375,0.0,3.96625136763e-35,0.756250023842,0.0,0.0
1.92473252431e-34,2.10808992386,2.10808992386,127.781707764,6.47558499622e-06,12496.9345703,0.0,9.1302202175e-35,0.757187485695,0.0,0.0
3.38002724703e-34,2.1072268486,2.1072268486,127.372924805,3.30718467012e-05,12489.0800781,0.0,1.60401679073e-34,0.7578125,0.0,0.0
9.05814457238e-34,2.10618901253,2.10618901253,126.882843018,1.63316362887e-05,12479.6298828,0.0,4.30072729394e-34,0.758750021458,0.0,0.0
1.76761785497e-33,2.1051299572,2.1051299572,126.62008667,2.83384888462e-05,12475.7841797,0.0,8.3967160741e-34,0.759374976158,0.0,0.0
4.11695333401e-33,2.10548377037,2.10548377037,126.285263062,3.17201665894e-05,12466.6630859,0.0,1.95534793093e-33,0.760312497616,0.0,0.0
6.52210330521e-33,2.10710716248,2.10710716248,126.09740448,1.80592705874e-05,12458.0234375,0.0,3.09528790057e-33,0.760937511921,0.0,0.0
1.51747636727e-32,2.10800933838,2.10800933838,125.802215576,1.29473683046e-05,12448.5,0.0,7.19862260398e-33,0.761874973774,0.0,0.0
3.27377792179e-32,2.10880923271,2.10880923271,125.578041077,3.94350945498e-06,12440.9746094,0.0,1.55242962284e-32,0.762499988079,0.0,0.0
7.22382949855e-32,2.1104426384,2.1104426384,125.236694336,3.36102566507e-05,12428.4746094,0.0,3.42289781637e-32,0.763437509537,0.0,0.0
1.28656116966e-31,2.11099410057,2.11099410057,125.066192627,2.8516707971e-05,12422.8740234,0.0,6.09457491762e-32,0.764062523842,0.0,0.0
3.59742672263e-31,2.11354136467,2.11354136467,124.817657471,4.89287594974e-06,12410.4150391,0.0,1.70208484336e-31,0.764999985695,0.0,0.0
5.78018125887e-31,2.11437821388,2.11437821388,124.661056519,3.05155881506e-05,12404.4492188,0.0,2.73374991329e-31,0.765625,0.0,0.0
1.30966828529e-30,2.11628174782,2.11628174782,124.374771118,1.91234485101e-05,12392.6142578,0.0,6.18853461568e-31,0.766562521458,0.0,0.0
2.52950303534e-30,2.11806201935,2.11806201935,124.190864563,1.21257999126e-05,12383.6376953,0.0,1.19425352621e-30,0.767187476158,0.0,0.0
6.36389771117e-30,2.11988902092,2.11988902092,123.980064392,3.48210269294e-05,12373.8691406,0.0,3.00199569335e-30,0.768124997616,0.0,0.0
1.05893729628e-29,2.12037920952,2.12037920952,123.878105164,1.24487796711e-05,12370.1054688,0.0,4.99409394098e-30,0.768750011921,0.0,0.0
2.31506619614e-29,2.12167191505,2.12167191505,123.624710083,4.5257689635e-05,12360.5625,0.0,1.09115183159e-29,0.769687473774,0.0,0.0
4.52088281247e-29,2.12371134758,2.12371134758,123.490104675,3.19956889143e-05,12352.1787109,0.0,2.12876520042e-29,0.770312488079,0.0,0.0
1.00894269776e-28,2.12618350983,2.12618350983,123.304824829,4.88952391606e-05,12341.4609375,0.0,4.74532274892e-29,0.771250009537,0.0,0.0
1.59444128977e-28,2.12730002403,2.12730002403,123.218345642,5.04840209032e-05,12336.5488281,0.0,7.49514065604e-29,0.771875023842,0.0,0.0
4.60742916898e-28,2.12966513634,2.12966513634,123.100288391,3.8701648009e-05,12327.7919922,0.0,2.16345240872e-28,0.772812485695,0.0,0.0
5.93598908917e-28,2.13183689117,2.13183689117,122.994400024,2.95054051094e-05,12319.8193359,0.0,2.78444805686e-28,0.7734375,0.0,0.0
1.50466271726e-27,2.13429236412,2.13429236412,122.84916687,6.5685424488e-05,12310.1611328,0.0,7.04993721834e-28,0.774375021458,0.0,0.0
2.65678010635e-27,2.13612699509,2.13612699509,122.751052856,5.49560245418e-05,12303.2099609,0.0,1.24373696529e-27,0.774999976158,0.0,0.0
6.35844500026e-27,2.13910841942,2.13910841942,122.718147278,2.69819429377e-05,12295.1318359,0.0,2.97247439285e-27,0.775937497616,0.0,0.0
9.98088464738e-27,2.14102292061,2.14102292061,122.590995789,1.32693548949e-05,12287.2568359,0.0,4.66173647713e-27,0.776562511921,0.0,0.0
2.14811862724e-26,2.14392185211,2.14392185211,122.498283386,6.41265505692e-05,12277.8740234,0.0,1.00195752244e-26,0.777499973774,0.0,0.0
4.39046145109e-26,2.14596319199,2.14596319199,122.389862061,4.97440014442e-05,12270.1728516,0.0,2.04591647587e-26,0.778124988079,0.0,0.0
1.04874262554e-25,2.1493947506,2.1493947506,122.28792572,2.62302874035e-05,12259.2802734,0.0,4.87924624013e-26,0.779062509537,0.0,0.0
1.7350156213e-25,2.15027499199,2.15027499199,122.242828369,5.798750135e-05,12256.0048828,0.0,8.0688080723e-26,0.779687523842,0.0,0.0
3.3026956022e-25,2.15492010117,2.15492010117,122.108306885,1.20360682558e-05,12241.3701172,0.0,1.53263018913e-25,0.780624985695,0.0,0.0
7.05343067198e-25,2.15685486794,2.15685486794,122.036010742,3.88910921174e-05,12234.8642578,0.0,3.27023889128e-25,0.78125,0.0,0.0
1.29159574784e-24,2.16175794601,2.16175794601,121.982284546,2.86150589091e-05,12221.7011719,0.0,5.97474731258e-25,0.782187521458,0.0,0.0
2.1098355095e-24,2.16425919533,2.16425919533,121.895576477,2.54673273048e-06,12213.4804688,0.0,9.74853434401e-25,0.782812476158,0.0,0.0
4.5163647609e-24,2.16826963425,2.16826963425,121.898757935,6.62393431412e-05,12203.9482422,0.0,2.08293502319e-24,0.783749997616,0.0,0.0
8.65438788734e-24,2.17070817947,2.17070817947,121.781051636,5.75150697841e-05,12195.1015625,0.0,3.98689605963e-24,0.784375011921,0.0,0.0
2.27126812347e-23,2.17341327667,2.17341327667,121.688621521,7.27237711544e-05,12186.2695312,0.0,1.04502358012e-23,0.785312473774,0.0,0.0
3.84756745993e-23,2.17656445503,2.17656445503,121.6537323,5.98485348746e-05,12177.8525391,0.0,1.76772502695e-23,0.785937488079,0.0,0.0
7.77847965222e-23,2.18251991272,2.18251991272,121.500312805,3.56430837201e-06,12159.7314453,0.0,3.56399023298e-23,0.786875009537,0.0,0.0
1.39274453046e-22,2.18581867218,2.18581867218,121.466033936,4.5881846745e-05,12151.0097656,0.0,6.37172949515e-23,0.787500023842,0.0,0.0
3.10165239483e-22,2.19415378571,2.19415378571,121.355552673,0.000110164575744,12128.4111328,0.0,1.41359845196e-22,0.788437485695,0.0,0.0
4.94017111566e-22,2.20150613785,2.20150613785,121.311225891,9.81071279966e-05,12109.9013672,0.0,2.24399606739e-22,0.7890625,0.0,0.0
1.01016968538e-21,2.21521925926,2.21521925926,121.119445801,2.67977957265e-05,12072.7255859,0.0,4.56013408674e-22,0.790000021458,0.0,0.0
1.84873412877e-21,2.22231698036,2.22231698036,121.091934204,0.000166610610904,12055.40625,0.0,8.31894884982e-22,0.790624976158,0.0,0.0
3.89681070723e-21,2.24185562134,2.24185562134,120.996818542,7.2194445238e-05,12007.5,0.0,1.73820770176e-21,0.791562497616,0.0,0.0
5.8726087446e-21,2.25320911407,2.25320911407,120.958045959,0.000304020271869,11980.2695312,0.0,2.60633099161e-21,0.792187511921,0.0,0.0
1.36787174359e-20,2.2783446312,2.2783446312,120.865318298,0.000285210757283,11920.2714844,0.0,6.00379646197e-21,0.793124973774,0.0,0.0
1.90953028821e-20,2.30044007301,2.30044007301,120.805137634,0.000200777561986,11868.6005859,0.0,8.30071737407e-21,0.793749988079,0.0,0.0
4.30730877974e-20,2.33461880684,2.33461880684,120.718307495,0.000395617622416,11789.7734375,0.0,1.84497304961e-20,0.794687509537,0.0,0.0
6.54950235286e-20,2.3761806488,2.3761806488,120.589744568,0.000387348758522,11694.8203125,0.0,2.75631499489e-20,0.795312523842,0.0,0.0
1.45591646025e-19,2.43523669243,2.43523669243,120.549354553,0.000495222513564,11566.2910156,0.0,5.97854190017e-20,0.796249985695,0.0,0.0
2.79223501164e-19,2.46434164047,2.46434164047,120.468185425,8.33067460917e-05,11502.4960938,0.0,1.13305515996e-19,0.796875,0.0,0.0
5.92662242691e-19,2.53604626656,2.53604626656,120.425163269,0.000709577463567,11352.4394531,0.0,2.33695358995e-19,0.797812521458,0.0,0.0
9.86064740829e-19,2.60372161865,2.60372161865,120.326309204,0.000338176585501,11213.1210938,0.0,3.78713582038e-19,0.798437476158,0.0,0.0
2.13470335245e-18,2.69469189644,2.69469189644,120.243377686,0.000843192625325,11032.6357422,0.0,7.92188285153e-19,0.799374997616,0.0,0.0
2.71995183381e-18,2.78025889397,2.78025889397,120.261299133,0.000274093821645,10870.765625,0.0,9.78308832933e-19,0.800000011921,0.0,0.0
6.89101338133e-18,2.88396859169,2.88396859169,120.074188232,0.00113116845023,10675.7304688,0.0,2.3894203984e-18,0.800937473774,0.0,0.0
1.20331493992e-17,2.98176217079,2.98176217079,119.99924469,0.000645954161882,10500.6142578,0.0,4.03558322562e-18,0.801562488079,0.0,0.0
1.97135916971e-17,3.13676714897,3.13676714897,119.811729431,0.000544545357116,10232.5703125,0.0,6.2846844413e-18,0.802500009537,0.0,0.0
3.63918871499e-17,3.22348833084,3.22348833084,119.710296631,0.000107339532406,10088.3115234,0.0,1.12895979184e-17,0.803125023842,0.0,0.0
7.3639701093e-17,3.36216640472,3.36216640472,119.531608582,0.000368222215911,9864.921875,0.0,2.19024558063e-17,0.804062485695,0.0,0.0
1.41162117006e-16,3.43118834496,3.43118834496,119.561508179,0.000573526252992,9760.17382812,0.0,4.11408826372e-17,0.8046875,0.0,0.0
2.19881970992e-16,3.55994677544,3.55994677544,119.294563293,0.000281215936411,9561.90625,0.0,6.17655220323e-17,0.805625021458,0.0,0.0
4.14850400134e-16,3.62203979492,3.62203979492,119.150306702,2.97562310152e-05,9468.34082031,0.0,1.1453501994e-16,0.806249976158,0.0,0.0
8.01300950218e-16,3.71760463715,3.71760463715,119.18170166,0.000222951246542,9333.92480469,0.0,2.15542272089e-16,0.807187497616,0.0,0.0
1.42337332869e-15,3.75278663635,3.75278663635,118.867553711,7.84189905971e-05,9276.79003906,0.0,3.79284373617e-16,0.807812511921,0.0,0.0
2.6151100396e-15,3.81773900986,3.81773900986,118.822509766,0.000224083531066,9186.49902344,0.0,6.84989212946e-16,0.808749973774,0.0,0.0
3.99279388171e-15,3.84490036964,3.84490036964,118.801261902,0.00015456249821,9149.12695312,0.0,1.03846484898e-15,0.809374988079,0.0,0.0
9.07294005144e-15,3.87845230103,3.87845230103,118.610740662,8.86394082045e-06,9099.0078125,0.0,2.33931974593e-15,0.810312509537,0.0,0.0
1.33408620929e-14,3.8996462822,3.8996462822,118.660240173,8.53359324537e-06,9072.0078125,0.0,3.42104414798e-15,0.810937523842,0.0,0.0
2.52452833622e-14,3.91943478584,3.91943478584,118.366844177,4.91839709866e-05,9038.01074219,0.0,6.44105202448e-15,0.811874985695,0.0,0.0
5.2463269189e-14,3.93440413475,3.93440413475,118.376235962,1.3494216546e-05,9018.46191406,0.0,1.33344891354e-14,0.8125,0.0,0.0
9.84802178499e-14,3.94269943237,3.94269943237,118.058906555,6.63818764224e-06,8999.16308594,0.0,2.49778659365e-14,0.813437521458,0.0,0.0
1.73984917727e-13,3.95189547539,3.95189547539,118.139350891,2.84947054752e-06,8989.1875,7.46847028665e-13,4.40256881314e-14,0.814062476158,0.0,0.0
3.38625639031e-13,3.9574277401,3.9574277401,117.914970398,5.79822335567e-05,8976.00097656,3.03490566012e-12,8.5567106027e-14,0.814999997616,0.0,0.0
4.36207575052e-13,3.96455216408,3.96455216408,117.967353821,5.3951938753e-05,8968.04394531,2.96596081029e-12,1.10026948064e-13,0.815625011921,0.0,0.0
9.10009697805e-13,3.96564531326,3.96564531326,117.670280457,6.25639877398e-05,8958.7578125,1.017275153e-11,2.29473295244e-13,0.816562473774,0.0,0.0
1.49255662083e-12,3.97067832947,3.97067832947,117.668952942,4.40637049905e-05,8952.13574219,9.9141805876e-12,3.75894619757e-13,0.817187488079,0.0,0.0
2.76547730028e-12,3.97226548195,3.97226548195,117.498146057,5.58793544769e-06,8945.53613281,2.54286591783e-11,6.96196493626e-13,0.818125009537,0.0,0.0
5.80669670333e-12,3.97369647026,3.97369647026,117.389228821,4.14845926571e-05,8940.77636719,3.69536623523e-11,1.4612834037e-12,0.818750023842,0.0,0.0
1.17140264502e-11,3.97203874588,3.97203874588,117.088935852,5.81594831601e-05,8934.96484375,8.958644937e-11,2.94912189927e-12,0.819687485695,0.0,0.0
1.66107110705e-11,3.97572684288,3.97572684288,117.178627014,4.60104456579e-05,8932.53027344,1.2621936829e-10,4.17803126999e-12,0.8203125,0.0,0.0
3.45031572757e-11,3.97502994537,3.97502994537,116.913261414,4.59535731352e-05,8926.37890625,1.47516776572e-10,8.67997417626e-12,0.821250021458,0.0,0.0
5.09342047705e-11,3.97751355171,3.97751355171,116.893051147,2.21592617891e-05,8922.59667969,7.60340679307e-10,1.28055389651e-11,0.821874976158,0.0,0.0
8.9118427915e-11,3.98008036613,3.98008036613,116.802497864,2.33569007833e-05,8916.83203125,1.3577529101e-09,2.23911126703e-11,0.822812497616,0.0,0.0
1.81042167369e-10,3.97871041298,3.97871041298,116.579200745,2.04175448744e-05,8912.65917969,7.60819629519e-10,4.55027254002e-11,0.823437511921,0.0,0.0
3.7601396996e-10,3.97837281227,3.97837281227,116.381065369,3.50188711309e-05,8907.80078125,3.92190635523e-09,9.45145132705e-11,0.824374973774,0.0,0.0
4.39382530359e-10,3.9821434021,3.9821434021,116.455879211,3.71069472749e-05,8904.88378906,4.77808814736e-09,1.10338198802e-10,0.824999988079,0.0,0.0
9.79213155006e-10,3.98146367073,3.98146367073,116.220436096,5.85456473345e-06,8899.46582031,5.53442447426e-09,2.459430089e-10,0.825937509537,0.0,0.0
1.86945214864e-09,3.9800362587,3.9800362587,116.039749146,1.04246528281e-05,8896.48144531,1.80143562289e-08,4.69707315996e-10,0.826562523842,0.0,0.0
3.37808114814e-09,3.9796359539,3.9796359539,115.875068665,4.68258767796e-05,8892.58007812,5.17010683154e-08,8.48841750168e-10,0.827499985695,0.0,0.0
4.86824847101e-09,3.9797873497,3.9797873497,115.753517151,3.72826762032e-05,8889.11328125,3.16941957124e-08,1.22324336535e-09,0.828125,0.0,0.0
9.10452069292e-09,3.97709012032,3.97709012032,115.49546051,6.30646445643e-06,8885.68164062,9.57468273555e-08,2.28924173642e-09,0.829062521458,0.0,0.0
1.7357425719e-08,3.97245049477,3.97245073318,115.21546936,5.60661464988e-05,8884.18164062,7.94862202724e-08,4.36945021721e-09,0.829687476158,0.0,0.0
3.49022641899e-08,3.96708703041,3.96708703041,114.877326965,1.07392634163e-05,8882.04296875,2.0456532468e-07,8.79795777666e-09,0.830624997616,0.0,0.0
5.23146823639e-08,3.96765613556,3.96765613556,114.879402161,3.79786652047e-05,8881.35449219,4.69505636147e-07,1.31852863697e-08,0.831250011921,0.0,0.0
1.0476831136e-07,3.96144413948,3.96144413948,114.5704422,6.4109417508e-06,8881.1015625,1.06952791157e-06,2.64469995464e-08,0.832187473774,0.0,0.0
1.30370736429e-07,3.95614361763,3.95614361763,114.320953369,5.34459031769e-05,8881.26464844,9.0384816076e-07,3.29539948569e-08,0.832812488079,0.0,0.0
3.07936375066e-07,3.95066761971,3.95066785812,114.075210571,2.16217704292e-05,8881.75390625,1.15094724151e-06,7.79453971137e-08,0.833750009537,0.0,0.0
3.45983693251e-07,3.94620680809,3.94620704651,113.89175415,4.64371396447e-06,8882.60644531,4.21369304604e-06,8.76749975795e-08,0.834375023842,0.0,0.0
7.82286974754e-07,3.93635368347,3.93635439873,113.484237671,7.14785437594e-06,8884.42285156,1.6043954929e-06,1.98733877978e-07,0.835312485695,0.0,0.0
1.08421397726e-06,3.93079376221,3.93079471588,113.244819641,0.000119530021038,8885.18359375,1.36566568472e-05,2.75825642302e-07,0.8359375,0.0,0.0
1.96551877707e-06,3.91782689095,3.91782879829,112.782188416,5.50776749151e-05,8889.58886719,1.26503491629e-05,5.01685723972e-07,0.836875021458,0.0,0.0
3.2527809708e-06,3.91136622429,3.91136956215,112.560493469,2.55405830103e-05,8892.02734375,2.54520036833e-05,8.31621998155e-07,0.837499976158,0.0,0.0
6.56754627926e-06,3.89698863029,3.8969950676,112.08089447,1.83404099516e-05,8897.84277344,2.98662052955e-05,1.68528472973e-06,0.838437497616,0.0,0.0
8.0598247223e-06,3.8911511898,3.89115905762,111.928649902,7.96876192908e-05,8901.38964844,0.000181582887308,2.07131720985e-06,0.839062511921,0.0,0.0
2.05404176086e-05,3.87410068512,3.87412118912,111.563667297,2.70223117695e-05,8913.99121094,0.000169183098478,5.3019553612e-06,0.839999973774,0.0,0.0
3.48695793946e-05,3.86554026604,3.86557507515,111.20967865,2.57916708506e-05,8915.54589844,0.000214119121665,9.02054124333e-06,0.840624988079,0.0,0.0
5.88575967413e-05,3.84764194489,3.84770083427,110.765388489,2.67228206212e-05,8927.12109375,0.0010525546968,1.5296822512e-05,0.841562509537,0.0,0.0
0.000113961774332,3.83408069611,3.83419466019,110.416160583,3.47290260834e-05,8935.49023438,0.000586867914535,2.97224800596e-05,0.842187523842,0.0,0.0
0.000172015847056,3.81693863869,3.81711053848,110.014099121,6.32141382084e-05,8947.25878906,0.00261111953296,4.50644133362e-05,0.843124985695,0.0,0.0
0.000362425751518,3.80205321312,3.80241560936,109.734619141,3.06238980556e-05,8959.17578125,0.0033974791877,9.53146075422e-05,0.84375,0.0,0.0
0.000455452100141,3.78459572792,3.78505110741,109.320289612,0.000230007834034,8971.06542969,0.00397434923798,0.000120329181091,0.844687521458,0.0,0.0
0.000872321601491,3.76543283463,3.76630496979,108.886283875,5.13608392794e-06,8984.03125,0.00628238357604,0.000231612046419,0.845312476158,0.0,0.0
0.0013024386717,3.74062800407,3.74193048477,108.405082703,3.9851085603e-05,9003.50292969,0.01386122033,0.000348065972097,0.846249997616,0.0,0.0
0.00225978321396,3.7190220356,3.72128200531,108.108650208,1.81857631105e-05,9022.70800781,0.0187567956746,0.000607259329106,0.846875011921,0.0,0.0
0.00324281794019,3.68992757797,3.69317054749,107.6690979,2.81766242551e-05,9048.33496094,0.0143840787932,0.00087805799881,0.847812473774,0.0,0.0
0.00532672740519,3.66002655029,3.66535329819,107.363059998,9.44867933867e-05,9076.47167969,0.0836693271995,0.00145326438459,0.848437488079,0.0,0.0
0.0123726166785,3.59043002129,3.60280251503,106.94178009,0.000225812837016,9145.68261719,0.0253280177712,0.0034341645502,0.849375009537,0.0,0.0
0.0182496421039,3.54067492485,3.55892443657,106.689781189,0.000124489088194,9195.02050781,0.250040650368,0.00512785321216,0.850000023842,0.0,0.0
0.0338208824396,3.40947675705,3.44329762459,106.315734863,0.000510224781465,9335.45703125,0.196299105883,0.00982223616051,0.850937485695,0.0,0.0
0.0606695711613,3.21419858932,3.27486824989,106.130134583,0.000988206011243,9550.33203125,0.619069099426,0.0185258051719,0.8515625,0.0,0.0
0.172181546688,2.46013951302,2.63232111931,105.886024475,0.00025137103512,10408.1728516,0.824358224869,0.0654105403118,0.852500021458,0.0,0.0
0.259409427643,1.89584600925,2.15525531769,105.757049561,0.000164231838426,11036.5908203,0.808392882347,0.120361344437,0.853124976158,0.0,0.0
0.369056195021,1.21035635471,1.57941257954,105.646942139,0.000515887455549,11582.9746094,0.712514638901,0.233666744081,0.854062497616,0.0,0.0
0.425768762827,0.878082811832,1.30385160446,105.614685059,0.000633102026768,11531.8271484,0.644580841064,0.326546948571,0.854687511921,0.0,0.0
0.498069524765,0.524301886559,1.02237141132,105.558906555,0.000654988980386,10717.9501953,0.607164919376,0.487170825835,0.855624973774,0.0,0.0
0.545745968819,0.356501072645,0.902247071266,105.565437317,0.000636681448668,9684.59667969,0.622424483299,0.604874192667,0.856249988079,0.0,0.0
0.623457610607,0.179728716612,0.803186357021,105.586341858,0.000525639101397,7666.77587891,0.662634134293,0.776230329558,0.857187509537,0.0,0.0
0.679116129875,0.104595184326,0.783711314201,105.572090149,0.000435976136941,6380.4921875,0.67075663805,0.866538631725,0.857812523842,0.0,0.0
0.756622493267,0.0411227047443,0.797745168209,105.595504761,0.000416165974457,5076.12695312,0.583894789219,0.948451364445,0.858749985695,0.0,0.0
0.793964505196,0.0205706357956,0.814535140991,105.634101868,0.000345214008121,4626.50390625,0.452264845371,0.974745551468,0.859375,0.0,0.0
0.825644552708,0.00688038673252,0.832524895668,105.681892395,0.000103052174381,4325.12695312,0.242669045925,0.991735570917,0.860312521458,0.0,0.0
0.836464524269,0.0033938055858,0.839858353138,105.730995178,2.56334533333e-05,4246.94335938,0.155653461814,0.995959046122,0.860937476158,0.0,0.0
0.846125543118,0.00135424989276,0.847479820251,105.817474365,1.9089649868e-05,4198.14013672,0.0953062176704,0.99840199483,0.861874997616,0.0,0.0
0.850653469563,0.000806849333458,0.851460337639,105.878433228,8.92980824574e-06,4183.12060547,0.0805006399751,0.999052371507,0.862500011921,0.0,0.0
0.856286227703,0.000390821573092,0.856677055359,105.983192444,1.2715563571e-05,4169.59765625,0.0619514659047,0.999543786479,0.863437473774,0.0,0.0
0.859365940094,0.000239667977439,0.859605610371,106.061538696,2.12512914004e-05,4163.77978516,0.0543041750789,0.99972118577,0.864062488079,0.0,0.0
0.862610161304,0.000109892127512,0.862720072269,106.164329529,4.05952596338e-06,4158.35205078,0.0319590307772,0.999872599504,0.865000009537,0.0,0.0
0.864061236382,6.28957641311e-05,0.864124119282,106.246437073,6.48071045362e-06,4156.37695312,0.0251624528319,0.999927229319,0.865625023842,0.0,0.0
0.865385651588,2.78148945654e-05,0.865413486958,106.371101379,1.2547665392e-05,4155.05322266,0.0140851372853,0.999967835758,0.866562485695,0.0,0.0
0.866136074066,1.63754702953e-05,0.866152465343,106.453208923,4.53304119219e-06,4154.53222656,0.018304573372,0.99998107576,0.8671875,0.0,0.0
0.867643594742,6.93730953572e-06,0.867650508881,106.562995911,6.73686463415e-06,4153.35693359,0.0202186480165,0.999992031194,0.868125021458,0.0,0.0
0.868906259537,3.7831721329e-06,0.868910014629,106.648406982,1.6363328541e-05,4152.41455078,0.0257012285292,0.999995678387,0.868749976158,0.0,0.0
0.870606958866,1.41132795761e-06,0.870608389378,106.714668274,1.11128756544e-05,4150.85302734,0.0229477267712,0.999998356883,0.869687497616,0.0,0.0
0.871931016445,7.38907203868e-07,0.871931731701,106.810783386,1.48514200191e-05,4149.96044922,0.0220082979649,0.999999179688,0.870312511921,0.0,0.0
0.873286604881,2.73943015827e-07,0.8732868433,106.898277283,1.92475290532e-05,4148.97900391,0.0155160930008,0.999999726987,0.871249973774,0.0,0.0
0.874198317528,1.53617449428e-07,0.874198496342,106.984489441,1.26764653032e-05,4148.50683594,0.016065441072,0.999999795454,0.871874988079,0.0,0.0
0.875084757805,7.38748369145e-08,0.87508481741,107.087181091,1.26874747366e-05,4148.17578125,0.0136818001047,0.999999931887,0.872812509537,0.0,0.0
0.875910282135,4.56957032213e-08,0.87591034174,107.184150696,2.37967215071e-05,4147.87744141,0.016014566645,0.999999931951,0.873437523842,0.0,0.0
0.877006351948,1.98452330125e-08,0.877006351948,107.280090332,2.61925233644e-05,4147.26269531,0.0159627944231,1.0,0.874374985695,0.0,0.0
0.877762258053,1.09702433804e-08,0.877762258053,107.375999451,2.86516678898e-05,4147.03808594,0.0145089263096,1.0,0.875,0.0,0.0
0.878867566586,4.46402514953e-09,0.878867566586,107.515533447,3.16571822623e-05,4146.70605469,0.0140039660037,1.0,0.875937521458,0.0,0.0
0.879645109177,2.42639508485e-09,0.879645109177,107.619529724,2.84441193799e-05,4146.51123047,0.0147781055421,1.0,0.876562476158,0.0,0.0
0.88071423769,9.82409265049e-10,0.88071423769,107.725860596,1.62760243256e-05,4145.99951172,0.0186908207834,1.0,0.877499997616,0.0,0.0
0.881816625595,5.48041556581e-10,0.881816625595,107.837791443,1.41337909554e-06,4145.48779297,0.0181646049023,1.0,0.878125011921,0.0,0.0
0.882943153381,2.25283180999e-10,0.882943153381,107.953140259,2.50755892921e-05,4144.97265625,0.0170399900526,1.0,0.879062473774,0.0,0.0
0.883808255196,1.23651297534e-10,0.883808255196,108.062065125,3.38732461387e-05,4144.71240234,0.0157739873976,1.0,0.879687488079,0.0,0.0
0.885058999062,4.80198658614e-11,0.885058999062,108.217636108,3.01592481264e-05,4144.32421875,0.0170873794705,1.0,0.880625009537,0.0,0.0
0.885947465897,2.49854061052e-11,0.885947465897,108.339828491,2.81414122583e-05,4144.12597656,0.0150707047433,1.0,0.881250023842,0.0,0.0
0.886863589287,9.61075663497e-12,0.886863589287,108.454284668,1.04104856291e-05,4143.84521484,0.0154164144769,1.0,0.882187485695,0.0,0.0
0.887754917145,5.36196434475e-12,0.887754917145,108.591743469,6.33562649455e-06,4143.74511719,0.0134437717497,1.0,0.8828125,0.0,0.0
0.888753533363,2.32394572336e-12,0.888753533363,108.728683472,2.61316381511e-05,4143.52001953,0.0184423476458,1.0,0.883750021458,0.0,0.0
0.889696955681,1.29251329691e-12,0.889696955681,108.849052429,3.30768489221e-05,4143.24853516,0.0166313424706,1.0,0.884374976158,0.0,0.0
0.891163766384,4.8660907118e-13,0.891163766384,109.037910461,3.07044210786e-05,4142.83740234,0.0207089912146,1.0,0.885312497616,0.0,0.0
0.89210242033,2.49615486701e-13,0.89210242033,109.152900696,2.79861305899e-05,4142.53662109,0.0167033802718,1.0,0.885937511921,0.0,0.0
0.893329799175,9.38710914555e-14,0.893329799175,109.302963257,1.84168438864e-05,4142.14111328,0.0168935209513,1.0,0.886874973774,0.0,0.0
0.894124209881,5.05170924081e-14,0.894124209881,109.412223816,4.74105672765e-06,4141.96484375,0.0139138922095,1.0,0.887499988079,0.0,0.0
0.895394027233,2.01834093872e-14,0.895394027233,109.569580078,2.3957247322e-05,4141.57080078,0.0200524944812,1.0,0.888437509537,0.0,0.0
0.896261692047,1.06871180335e-14,0.896261692047,109.67301178,3.43884457834e-05,4141.27490234,0.0145877460018,1.0,0.889062523842,0.0,0.0
0.897773683071,4.07972487309e-15,0.897773683071,109.86857605,3.69777735614e-05,4140.85986328,0.0198182296008,1.0,0.889999985695,0.0,0.0
0.898522555828,2.1817313496e-15,0.898522555828,109.960861206,3.73956063413e-05,4140.625,0.0128097208217,1.0,0.890625,0.0,0.0
0.899630308151,8.41346020986e-16,0.899630308151,110.103813171,3.34869837388e-05,4140.31933594,0.0182973556221,1.0,0.891562521458,0.0,0.0
0.900469005108,4.30850508401e-16,0.900469005108,110.210914612,2.48142951023e-05,4140.08105469,0.0135328620672,1.0,0.892187476158,0.0,0.0
0.901878118515,1.56550363082e-16,0.901878118515,110.389358521,1.05531762529e-05,4139.67089844,0.0179432183504,1.0,0.893124997616,0.0,0.0
0.902588903904,8.07263228368e-17,0.902588903904,110.481994629,1.44862588058e-06,4139.48144531,0.0168712511659,1.0,0.893750011921,0.0,0.0
0.904041051865,3.08796217223e-17,0.904041051865,110.668617249,1.52475313371e-05,4139.07763672,0.0174122489989,1.0,0.894687473774,0.0,0.0
0.904868125916,1.6246978666e-17,0.904868125916,110.772323608,2.41828856815e-05,4138.83105469,0.0173412188888,1.0,0.895312488079,0.0,0.0
0.906184077263,6.18436994123e-18,0.906184077263,110.945465088,2.7753500035e-05,4138.4921875,0.0168053284287,1.0,0.896250009537,0.0,0.0
0.907036960125,3.18764802395e-18,0.907036960125,111.056022644,2.78184816125e-05,4138.26171875,0.0178197845817,1.0,0.896875023842,0.0,0.0
0.908600747585,1.1509693998e-18,0.908600747585,111.284843445,3.19386745105e-05,4138.00830078,0.0184722058475,1.0,0.897812485695,0.0,0.0
0.90950345993,5.77986197468e-19,0.90950345993,111.398704529,2.84124926111e-05,4137.74462891,0.0209887549281,1.0,0.8984375,0.0,0.0
0.911115169525,2.06346627376e-19,0.911115169525,111.595199585,1.48136614371e-05,4137.23095703,0.0168190281838,1.0,0.899375021458,0.0,0.0
0.912012219429,1.02663104809e-19,0.912012219429,111.714569092,4.80697099192e-06,4137.00927734,0.0210024826229,1.0,0.899999976158,0.0,0.0
0.913426756859,3.52826038531e-20,0.913426756859,111.92880249,1.05060589703e-05,4136.82714844,0.0153206847608,1.0,0.900937497616,0.0,0.0
0.914153456688,1.79475623172e-20,0.914153456688,112.048118591,2.48817268584e-05,4136.79296875,0.01809168607,1.0,0.901562511921,0.0,0.0
0.915727317333,7.13929246937e-21,0.915727317333,112.309890747,2.73270652542e-05,4136.73974609,0.0178418885916,1.0,0.902499973774,0.0,0.0
0.916485369205,3.76210628318e-21,0.916485369205,112.428512573,2.51917208516e-05,4136.66601562,0.0164829343557,1.0,0.903124988079,0.0,0.0
0.918106555939,1.2113386573e-21,0.918106555939,112.673835754,9.78511934591e-07,4136.45507812,0.0184125322849,1.0,0.904062509537,0.0,0.0
0.918823778629,5.22581045503e-22,0.918823778629,112.787536621,1.26814829855e-05,4136.39453125,0.0176720228046,1.0,0.904687523842,0.0,0.0
0.920366108418,1.567069159e-22,0.920366108418,113.037513733,5.20399335073e-05,4136.29833984,0.0161936916411,1.0,0.905624985695,0.0,0.0
0.9212038517,8.57559519795e-23,0.9212038517,113.183258057,3.23167769238e-05,4136.30908203,0.0194653440267,1.0,0.90625,0.0,0.0
0.922869622707,3.9129315279e-23,0.922869622707,113.479316711,2.98018094327e-05,4136.36914062,0.0154134714976,1.0,0.907187521458,0.0,0.0
0.923650979996,2.25866181066e-23,0.923650979996,113.614860535,3.12537486025e-05,4136.37548828,0.0224489867687,1.0,0.907812476158,0.0,0.0
0.925202012062,1.03617148113e-23,0.925202012062,113.893218994,1.97630233743e-05,4136.44628906,0.013994064182,1.0,0.908749997616,0.0,0.0
0.926022589207,5.76719286741e-24,0.926022589207,114.02545929,2.10050002352e-05,4136.38867188,0.020775930956,1.0,0.909375011921,0.0,0.0
0.927426278591,2.19165852917e-24,0.927426278591,114.260398865,3.49924303009e-05,4136.34423828,0.0157376434654,1.0,0.910312473774,0.0,0.0
0.928335666656,1.10803876064e-24,0.928335666656,114.423751831,2.60898159468e-05,4136.38525391,0.0248562917113,1.0,0.910937488079,0.0,0.0
0.930146872997,3.15396179498e-25,0.930146872997,114.697509766,1.5676867406e-05,4136.14208984,0.016029605642,1.0,0.911875009537,0.0,0.0
0.931126236916,1.31697961544e-25,0.931126236916,114.863685608,3.35312438438e-06,4136.12402344,0.0297155939043,1.0,0.912500023842,0.0,0.0
0.932908117771,3.22932784023e-26,0.932908117771,115.13079071,2.17411470658e-05,4135.87011719,0.0179229862988,1.0,0.913437485695,0.0,0.0
0.934247195721,1.06456571159e-26,0.934247195721,115.32208252,3.27394300257e-05,4135.62060547,0.0320320092142,1.0,0.9140625,0.0,0.0
0.935717403889,2.25600968495e-27,0.935717403889,115.544197083,3.19468454109e-05,4135.421875,0.0191795807332,1.0,0.915000021458,0.0,0.0
0.93712157011,1.16350704988e-27,0.93712157011,115.752319336,2.2229314709e-05,4135.20703125,0.0291792303324,1.0,0.915624976158,0.0,0.0
0.938912928104,4.90634649637e-28,0.938912928104,116.001831055,1.48498047565e-05,4134.83349609,0.0225777365267,1.0,0.916562497616,0.0,0.0
0.940508186817,2.38162880261e-28,0.940508186817,116.216209412,2.07886500903e-06,4134.453125,0.0381863191724,1.0,0.917187511921,0.0,0.0
0.942772507668,6.61363139196e-29,0.942772507668,116.463150024,2.27623586397e-05,4133.56054688,0.0302956849337,1.0,0.918124973774,0.0,0.0
0.944395959377,2.79440066849e-29,0.944395959377,116.700790405,2.23228744289e-05,4133.29492188,0.0326618850231,1.0,0.918749988079,0.0,0.0
0.946049273014,8.64367214386e-30,0.946049273014,116.904067993,2.23608712986e-05,4132.78662109,0.0277920197695,1.0,0.919687509537,0.0,0.0
0.947867512703,4.06785105125e-30,0.947867512703,117.143455505,1.77352285391e-05,4132.32568359,0.0265506338328,1.0,0.920312523842,0.0,0.0
0.94935965538,1.39797997852e-30,0.94935965538,117.373680115,1.04210257632e-05,4132.15478516,0.0276792496443,1.0,0.921249985695,0.0,0.0
0.951007306576,6.74069744123e-31,0.951007306576,117.617660522,3.14019234793e-06,4131.90283203,0.0282658878714,1.0,0.921875,0.0,0.0
0.953066647053,2.09231176579e-31,0.953066647053,117.859313965,1.68090173247e-05,4131.20263672,0.0308415684849,1.0,0.922812521458,0.0,0.0
0.954489529133,9.08616754955e-32,0.954489529133,118.048652649,9.06638888409e-06,4130.85595703,0.0342352129519,1.0,0.923437476158,0.0,0.0
0.957011282444,2.6696713915e-32,0.957011282444,118.345535278,1.16320752568e-05,4130.0078125,0.026000129059,1.0,0.924374997616,0.0,0.0
0.958551287651,1.22960301701e-32,0.958551287651,118.535430908,1.58024595294e-05,4129.54296875,0.0331512130797,1.0,0.925000011921,0.0,0.0
0.960719943047,3.75508217356e-33,0.960719943047,118.834190369,2.7458587283e-05,4129.07910156,0.0169402807951,1.0,0.925937473774,0.0,0.0
0.962090075016,1.70468666287e-33,0.962090075016,119.024971008,8.9925388238e-06,4128.79882812,0.0343488790095,1.0,0.926562488079,0.0,0.0
0.963872313499,5.46184496149e-34,0.963872313499,119.2837677,4.44358192908e-06,4128.49804688,0.0234055202454,1.0,0.927500009537,0.0,0.0
0.9653840065,2.51433810578e-34,0.9653840065,119.498542786,1.88967169379e-05,4128.21484375,0.0337597802281,1.0,0.928125023842,0.0,0.0
0.967257916927,7.46611506108e-35,0.967257916927,119.740478516,1.37015831569e-05,4127.71826172,0.0240407846868,1.0,0.929062485695,0.0,0.0
0.96890771389,3.35586963277e-35,0.96890771389,119.972572327,3.14421740768e-05,4127.39550781,0.0344179943204,1.0,0.9296875,0.0,0.0
0.971152305603,1.01609009915e-35,0.971152305603,120.230606079,1.9981240257e-05,4126.61279297,0.0264242291451,1.0,0.930625021458,0.0,0.0
0.973134577274,4.42323012625e-36,0.973134577274,120.48878479,2.60390497715e-05,4126.10351562,0.0366599671543,1.0,0.931249976158,0.0,0.0
0.974947929382,1.27022723895e-36,0.974947929382,120.724945068,1.45957938003e-05,4125.63867188,0.0295187626034,1.0,0.932187497616,0.0,0.0
0.97658264637,5.71442966885e-37,0.97658264637,120.960189819,6.14632745055e-06,4125.35253906,0.0316830649972,1.0,0.932812511921,0.0,0.0
0.978195786476,1.73505401526e-37,0.978195786476,121.178207397,3.19845494232e-05,4124.98681641,0.0321716330945,1.0,0.933749973774,0.0,0.0
0.98017013073,7.92072466312e-38,0.98017013073,121.450454712,2.02173596335e-05,4124.57177734,0.0262466967106,1.0,0.934374988079,0.0,0.0
0.982273936272,2.28780303285e-38,0.982273936272,121.708930969,3.86879983125e-05,4123.94335938,0.0299199335277,1.0,0.935312509537,0.0,0.0
0.983814835548,1.09342142081e-38,0.983814835548,121.94229126,1.25245405798e-05,4123.74365234,0.0292033478618,1.0,0.935937523842,0.0,0.0
0.985899448395,3.26756597599e-39,0.985899448395,122.185745239,4.64587145643e-07,4123.04833984,0.039933629334,1.0,0.936874985695,0.0,0.0
0.987572431564,1.34724337606e-39,0.987572431564,122.435028076,3.89979777538e-06,4122.80761719,0.0228270851076,1.0,0.9375,0.0,0.0
0.989536762238,3.78389821725e-40,0.989536762238,122.709648132,8.08131335361e-06,4122.41943359,0.0345089174807,1.0,0.938437521458,0.0,0.0
0.991108775139,1.67490198948e-40,0.991108775139,122.915840149,8.78075570654e-06,4122.02929688,0.0218915008008,1.0,0.939062476158,0.0,0.0
0.99323284626,4.90118150882e-41,0.99323284626,123.218284607,2.64893897111e-05,4121.64257812,0.0392428003252,1.0,0.939999997616,0.0,0.0
0.994678676128,2.15379573967e-41,0.994678676128,123.401039124,1.59214978339e-05,4121.24462891,0.019349526614,1.0,0.940625011921,0.0,0.0
0.997191488743,6.11806909524e-42,0.997191488743,123.728271484,1.48372319018e-05,4120.61035156,0.0323044359684,1.0,0.941562473774,0.0,0.0
0.998551726341,2.553165802e-42,0.998551726341,123.937828064,6.11080540693e-05,4120.45556641,0.0256187487394,1.0,0.942187488079,0.0,0.0
1.00110697746,6.83833650591e-43,1.00110697746,124.286079407,8.36319595692e-05,4119.90185547,0.0402295179665,1.0,0.943125009537,0.0,0.0
1.00162827969,3.78350585368e-43,1.00162827969,124.283813477,0.000132709275931,4119.36572266,0.000662785489112,1.0,0.943750023842,0.0,0.0
0.553608000278,1.26116861789e-44,0.553608000278,52.6429710388,0.0713242962956,4098.46826172,0.999954581261,1.0,0.944687485695,0.0,0.0
0.339145898819,0.0,0.339145898819,22.152305603,0.0252869408578,3969.45043945,0.722942769527,1.0,0.9453125,0.0,0.0
0.325750678778,0.0,0.325750678778,20.8058319092,3.79223019991e-05,3964.92553711,0.00292241433635,1.0,0.946250021458,0.0,0.0
0.3257573843,0.0,0.3257573843,20.806432724,1.26418228774e-07,3964.92553711,1.25193155327e-05,1.0,0.946874976158,0.0,0.0
0.325753867626,0.0,0.325753867626,20.8061389923,8.59066062731e-09,3964.92626953,1.62143223861e-05,1.0,0.947812497616,0.0,0.0
0.325752556324,0.0,0.325752556324,20.8060207367,8.64996678729e-08,3964.92626953,2.19123994611e-05,1.0,0.948437511921,0.0,0.0
0.32575365901,0.0,0.32575365901,20.8061122894,1.82212374966e-07,3964.92602539,1.29896516228e-05,1.0,0.949374973774,0.0,0.0
0.325754135847,0.0,0.325754135847,20.8061523438,1.84206697895e-07,3964.92602539,9.08450056158e-06,1.0,0.949999988079,0.0,0.0
0.325749516487,0.0,0.325749516487,20.8057422638,5.86110040501e-08,3964.92602539,7.17504099157e-06,1.0,0.950937509537,0.0,0.0
0.32574775815,0.0,0.32574775815,20.8055858612,2.25733344905e-07,3964.92602539,2.38369320869e-05,1.0,0.951562523842,0.0,0.0
0.32574981451,0.0,0.32574981451,20.8057727814,2.2784364262e-07,3964.92626953,5.76281017857e-05,1.0,0.952499985695,0.0,0.0
0.325747638941,0.0,0.325747638941,20.8055839539,6.17139761516e-08,3964.92626953,5.67366696487e-05,1.0,0.953125,0.0,0.0
0.325736761093,0.0,0.325736761093,20.8046073914,1.23085428072e-07,3964.92626953,6.35373435216e-05,1.0,0.954062521458,0.0,0.0
0.325733244419,0.0,0.325733244419,20.8042850494,4.79017728594e-07,3964.92602539,5.60801490792e-05,1.0,0.954687476158,0.0,0.0
0.325734913349,0.0,0.325734913349,20.8044261932,3.408060536e-07,3964.92553711,0.000136269722134,1.0,0.955624997616,0.0,0.0
0.325730770826,0.0,0.325730770826,20.8040485382,1.96441149569e-07,3964.92553711,0.000151154483319,1.0,0.956250011921,0.0,0.0
0.325703322887,0.0,0.325703322887,20.8015899658,4.25000507676e-06,3964.92529297,7.26756013592e-07,1.0,0.957187473774,0.0,0.0
0.325693249702,0.0,0.325693249702,20.8006896973,1.67631185377e-06,3964.92529297,8.32915247884e-05,1.0,0.957812488079,0.0,0.0
0.325721055269,0.0,0.325721055269,20.8031787872,3.92260972149e-06,3964.92529297,0.000112081492261,1.0,0.958750009537,0.0,0.0
0.325717121363,0.0,0.325717121363,20.8028240204,5.4494134929e-06,3964.92529297,3.69213084923e-05,1.0,0.959375023842,0.0,0.0
0.325675219297,0.0,0.325675219297,20.7989578247,6.52001608614e-06,3964.92114258,5.78359731662e-06,1.0,0.960312485695,0.0,0.0
0.325672924519,0.0,0.325672924519,20.7986984253,1.06735114969e-06,3964.91918945,0.000184924676432,1.0,0.9609375,0.0,0.0
0.32570412755,0.0,0.32570412755,20.8018703461,2.78775331708e-07,3964.93237305,7.45876013752e-06,1.0,0.961875021458,0.0,0.0
0.32570156455,0.0,0.32570156455,20.8014812469,4.89469312015e-06,3964.92700195,2.93464599963e-05,1.0,0.962499976158,0.0,0.0
0.325657099485,0.0,0.325657099485,20.7974452972,4.27543545811e-06,3964.92480469,8.54139580042e-06,1.0,0.963437497616,0.0,0.0
0.32565587759,0.0,0.32565587759,20.7973232269,1.51072242716e-06,3964.92431641,1.37776632982e-05,1.0,0.964062511921,0.0,0.0
0.32569655776,0.0,0.32569655776,20.8009586334,1.68698272773e-06,3964.92431641,2.94360324915e-05,1.0,0.964999973774,0.0,0.0
0.325693786144,0.0,0.325693786144,20.8007202148,4.74823855257e-06,3964.92480469,2.20630226977e-05,1.0,0.965624988079,0.0,0.0
0.3256521523,0.0,0.3256521523,20.7970218658,1.15715522497e-06,3964.92529297,7.44644567021e-05,1.0,0.966562509537,0.0,0.0
0.325652420521,0.0,0.325652420521,20.7970485687,1.565647608e-06,3964.92553711,3.28655551129e-05,1.0,0.967187523842,0.0,0.0
0.32568654418,0.0,0.32568654418,20.8000984192,4.403427738e-06,3964.92553711,9.77593026619e-06,1.0,0.968124985695,0.0,0.0
0.325685024261,0.0,0.325685024261,20.7999668121,5.49004198547e-07,3964.92578125,2.82409710053e-05,1.0,0.96875,0.0,0.0
0.325652331114,0.0,0.325652331114,20.7970542908,1.3482082295e-06,3964.92602539,1.74428314494e-05,1.0,0.969687521458,0.0,0.0
0.325649768114,0.0,0.325649768114,20.7968292236,2.41816655944e-06,3964.92626953,2.54488531937e-06,1.0,0.970312476158,0.0,0.0
0.325681716204,0.0,0.325681716204,20.799697876,3.11083499582e-06,3964.92651367,5.09507117386e-05,1.0,0.971249997616,0.0,0.0
0.325680077076,0.0,0.325680077076,20.7995643616,2.93384027827e-06,3964.92700195,8.47595147206e-05,1.0,0.971875011921,0.0,0.0
0.325640290976,0.0,0.325640290976,20.796037674,3.10070004161e-06,3964.92822266,1.07957457658e-05,1.0,0.972812473774,0.0,0.0
0.325635790825,0.0,0.325635790825,20.7956485748,5.3931507864e-06,3964.9284668,4.55475383205e-05,1.0,0.973437488079,0.0,0.0
0.325674384832,0.0,0.325674384832,20.7991123199,3.04107879856e-06,3964.92895508,2.34350391111e-05,1.0,0.974375009537,0.0,0.0
0.325670838356,0.0,0.325670838356,20.7988109589,4.34729781773e-06,3964.92944336,4.21778349846e-06,1.0,0.975000023842,0.0,0.0
0.325632065535,0.0,0.325632065535,20.7953948975,2.25623853112e-06,3964.93139648,5.46482369828e-05,1.0,0.975937485695,0.0,0.0
0.325629025698,0.0,0.325629025698,20.795167923,2.70620921583e-06,3964.93286133,4.28818275395e-05,1.0,0.9765625,0.0,0.0
0.325659662485,0.0,0.325659662485,20.7979602814,3.75192712454e-07,3964.93457031,4.35879846918e-05,1.0,0.977500021458,0.0,0.0
0.325658738613,0.0,0.325658738613,20.7979259491,2.71791100204e-06,3964.9362793,4.68303878733e-05,1.0,0.978124976158,0.0,0.0
0.325619906187,0.0,0.325619906187,20.7945327759,3.28856594933e-06,3964.93896484,5.70997872273e-06,1.0,0.979062497616,0.0,0.0
0.32561725378,0.0,0.32561725378,20.7943134308,2.98960662803e-06,3964.93969727,6.3614519604e-05,1.0,0.979687511921,0.0,0.0
0.325652182102,0.0,0.325652182102,20.7973423004,4.95120048072e-06,3964.93652344,8.4733706899e-05,1.0,0.980624973774,0.0,0.0
0.325645804405,0.0,0.325645804405,20.7970695496,4.82343102703e-06,3964.94677734,0.000108530810394,1.0,0.981249988079,0.0,0.0
0.325606018305,0.0,0.325606018305,20.7936229706,7.24397386875e-06,3964.95043945,8.10050437394e-07,1.0,0.982187509537,0.0,0.0
0.325604259968,0.0,0.325604259968,20.7934417725,6.07266065344e-06,3964.94970703,4.73440704809e-05,1.0,0.982812523842,0.0,0.0
0.32563495636,0.0,0.32563495636,20.7961139679,5.60483749723e-06,3964.94726562,3.88150419894e-06,1.0,0.983749985695,0.0,0.0
0.325632244349,0.0,0.325632244349,20.7958545685,6.18621925241e-06,3964.9465332,1.61541876764e-07,1.0,0.984375,0.0,0.0
0.325603723526,0.0,0.325603723526,20.7933692932,5.11673852088e-06,3964.94873047,3.2259235013e-05,1.0,0.985312521458,0.0,0.0
0.325603067875,0.0,0.325603067875,20.7933120728,4.45283740191e-06,3964.94897461,5.18391861988e-05,1.0,0.985937476158,0.0,0.0
0.325625687838,0.0,0.325625687838,20.7953205109,2.98781583297e-06,3964.94824219,3.09698807541e-05,1.0,0.986874997616,0.0,0.0
0.325624912977,0.0,0.325624912977,20.7952575684,3.28933128912e-06,3964.94873047,1.54533045134e-05,1.0,0.987500011921,0.0,0.0
0.325597345829,0.0,0.325597345829,20.7927722931,2.22752260015e-06,3964.94799805,7.77985187597e-05,1.0,0.988437473774,0.0,0.0
0.325595825911,0.0,0.325595825911,20.7926063538,1.00853685581e-06,3964.94677734,4.21742406616e-05,1.0,0.989062488079,0.0,0.0
0.325615614653,0.0,0.325615614653,20.7943172455,2.48585092777e-06,3964.94482422,5.49320720893e-05,1.0,0.990000009537,0.0,0.0
0.325613200665,0.0,0.325613200665,20.7940406799,1.36949688567e-06,3964.94262695,9.00128143257e-05,1.0,0.990625023842,0.0,0.0
0.325581878424,0.0,0.325581878424,20.7911186218,4.62486269726e-07,3964.93847656,4.2313040467e-05,1.0,0.991562485695,0.0,0.0
0.325580239296,0.0,0.325580239296,20.7908649445,1.75389493506e-06,3964.93481445,4.54005967185e-05,1.0,0.9921875,0.0,0.0
0.325602263212,0.0,0.325602263212,20.7928104401,7.11352413418e-07,3964.93408203,5.61091546842e-05,1.0,0.993125021458,0.0,0.0
0.325606703758,0.0,0.325606703758,20.7927017212,2.26091765398e-06,3964.91650391,0.000116779418022,1.0,0.993749976158,0.0,0.0
0.325584977865,0.0,0.325584977865,20.7903423309,4.18488752985e-07,3964.90209961,1.72023756022e-05,1.0,0.994687497616,0.0,0.0
0.325588017702,0.0,0.325588017702,20.7903079987,1.40101428769e-06,3964.89160156,0.000153716493514,1.0,0.995312511921,0.0,0.0
0.32563123107,0.0,0.32563123107,20.7929515839,1.31958825023e-06,3964.84936523,0.000215026710066,1.0,0.996249973774,0.0,0.0
0.325638771057,0.0,0.325638771057,20.7930431366,4.01904969749e-07,3964.8293457,3.74289447791e-05,1.0,0.996874988079,0.0,0.0
0.325592935085,0.0,0.325592935085,20.7905979156,2.54999736171e-06,3964.88647461,0.00026664842153,1.0,0.997812509537,0.0,0.0
0.325587779284,0.0,0.325587779284,20.7908096313,2.53242745885e-07,3964.90966797,8.49048665259e-05,1.0,0.998437523842,0.0,0.0
0.325590729713,0.0,0.325590729713,20.7932701111,1.42301121286e-06,3964.9855957,0.000215744963498,1.0,0.999374985695,0.0,0.0


==> data/wwc-t38.csv <==
"alpha_rho_0","alpha_rho_1","rho","p","alpha","specific_entropy","schlieren_alpha_rho_0","Y_0","Points:0","Points:1","Points:2"
0.167181521654,0,0.167181521654,81.7907180786,1.35775610488e-06,5618.20507812,8.11021600384e-05,1,0,0,0
0.167183563113,0,0.167183563113,81.7921142578,1.20476192933e-06,5618.20507812,2.43240265263e-06,1,0.000312499993015,0,0
0.167183563113,0,0.167183563113,81.7921142578,1.20476192933e-06,5618.20507812,2.43240265263e-06,1,0.000312499993015,0,0
0.167181640863,0,0.167181640863,81.7907943726,1.01982914202e-06,5618.20507812,9.84415964922e-06,1,0.00062499998603,0,0
0.167181640863,0,0.167181640863,81.7907943726,1.01982914202e-06,5618.20507812,9.84415964922e-06,1,0.00062499998603,0,0
0.167183071375,0,0.167183071375,81.7917556763,1.02098022126e-06,5618.20458984,9.73097667156e-06,1,0.000937499979045,0,0
0.167183071375,0,0.167183071375,81.7917556763,1.02098022126e-06,5618.20458984,9.73097667156e-06,1,0.000937499979045,0,0
0.167181164026,0,0.167181164026,81.7904281616,9.50029118485e-07,5618.20458984,1.07457735794e-05,1,0.00124999997206,0,0
0.167181164026,0,0.167181164026,81.7904281616,9.50029118485e-07,5618.20458984,1.07457735794e-05,1,0.00124999997206,0,0
0.167182534933,0,0.167182534933,81.791267395,9.63426487033e-07,5618.20361328,1.42676008181e-05,1,0.00156250002328,0,0
0.167182534933,0,0.167182534933,81.791267395,9.63426487033e-07,5618.20361328,1.42676008181e-05,1,0.00156250002328,0,0
0.167180433869,0,0.167180433869,81.789855957,8.90780995633e-07,5618.20410156,1.63768672792e-05,1,0.00187499995809,0,0
0.167180433869,0,0.167180433869,81.789855957,8.90780995633e-07,5618.20410156,1.63768672792e-05,1,0.00187499995809,0,0
0.167181700468,0,0.167181700468,81.7905883789,9.20046886677e-07,5618.20263672,2.10363559745e-05,1,0.00218750000931,0,0
0.167181700468,0,0.167181700468,81.7905883789,9.20046886677e-07,5618.20263672,2.10363559745e-05,1,0.00218750000931,0,0
0.167179375887,0,0.167179375887,81.7890472412,8.05203285381e-07,5618.203125,2.55755348917e-05,1,0.00249999994412,0,0
0.167179375887,0,0.167179375887,81.7890472412,8.05203285381e-07,5618.203125,2.55755348917e-05,1,0.00249999994412,0,0
0.167180418968,0,0.167180418968,81.7896118164,8.19044657874e-07,5618.20214844,3.56439195457e-05,1,0.00281250011176,0,0
0.167180418968,0,0.167180418968,81.7896118164,8.19044657874e-07,5618.20214844,3.56439195457e-05,1,0.00281250011176,0,0
0.167177587748,0,0.167177587748,81.7879333496,7.76640945332e-07,5618.20410156,4.10935754189e-05,1,0.00312500004657,0,0
0.167177587748,0,0.167177587748,81.7879333496,7.76640945332e-07,5618.20410156,4.10935754189e-05,1,0.00312500004657,0,0
0.167178347707,0,0.167178347707,81.788444519,7.4376731618e-07,5618.20410156,4.75218766951e-05,1,0.00343749998137,0,0
0.167178347707,0,0.167178347707,81.788444519,7.4376731618e-07,5618.20410156,4.75218766951e-05,1,0.00343749998137,0,0
0.167175203562,0,0.167175203562,81.7867126465,7.45462386931e-07,5618.20800781,4.67463141831e-05,1,0.00374999991618,0,0
0.167175203562,0,0.167175203562,81.7867126465,7.45462386931e-07,5618.20800781,4.67463141831e-05,1,0.00374999991618,0,0
0.167176008224,0,0.167176008224,81.7872314453,7.26749533442e-07,5618.20751953,4.78639267385e-05,1,0.00406249985099,0,0
0.167176008224,0,0.167176008224,81.7872314453,7.26749533442e-07,5618.20751953,4.78639267385e-05,1,0.00406249985099,0,0
0.167172789574,0,0.167172789574,81.7853622437,7.76217575549e-07,5618.21044922,3.93187328882e-05,1,0.00437500001863,0,0
0.167172789574,0,0.167172789574,81.7853622437,7.76217575549e-07,5618.21044922,3.93187328882e-05,1,0.00437500001863,0,0
0.16717402637,0,0.16717402637,81.7859115601,8.39866402202e-07,5618.20800781,4.55567424069e-05,1,0.00468750018626,0,0
0.16717402637,0,0.16717402637,81.7859115601,8.39866402202e-07,5618.20800781,4.55567424069e-05,1,0.00468750018626,0,0
0.167170509696,0,0.167170509696,81.7838516235,9.46717761963e-07,5618.2109375,3.40677215718e-05,1,0.00499999988824,0,0
0.167170509696,0,0.167170509696,81.7838516235,9.46717761963e-07,5618.2109375,3.40677215718e-05,1,0.00499999988824,0,0
0.167172312737,0,0.167172312737,81.7845535278,1.10092537398e-06,5618.20605469,3.35494114552e-05,1,0.00531250005588,0,0
0.167172312737,0,0.167172312737,81.7845535278,1.10092537398e-06,5618.20605469,3.35494114552e-05,1,0.00531250005588,0,0
0.167168810964,0,0.167168810964,81.7822570801,1.20603056075e-06,5618.20703125,1.61242460308e-05,1,0.00562500022352,0,0
0.167168810964,0,0.167168810964,81.7822570801,1.20603056075e-06,5618.20703125,1.61242460308e-05,1,0.00562500022352,0,0
0.167171508074,0,0.167171508074,81.783164978,1.43569513966e-06,5618.19873047,1.46690308611e-05,1,0.00593749992549,0,0
0.167171508074,0,0.167171508074,81.783164978,1.43569513966e-06,5618.19873047,1.46690308611e-05,1,0.00593749992549,0,0
0.167168080807,0,0.167168080807,81.7805709839,1.52628967953e-06,5618.19677734,5.4911524785e-06,1,0.00625000009313,0,0
0.167168080807,0,0.167168080807,81.7805709839,1.52628967953e-06,5618.19677734,5.4911524785e-06,1,0.00625000009313,0,0
0.167171776295,0,0.167171776295,81.7817230225,1.63042830081e-06,5618.18457031,1.16478270229e-06,1,0.00656249979511,0,0
0.167171776295,0,0.167171776295,81.7817230225,1.63042830081e-06,5618.18457031,1.16478270229e-06,1,0.00656249979511,0,0
0.167168021202,0,0.167168021202,81.7789916992,1.6934264977e-06,5618.18310547,7.64319793234e-06,1,0.00687499996275,0,0
0.167168021202,0,0.167168021202,81.7789916992,1.6934264977e-06,5618.18310547,7.64319793234e-06,1,0.00687499996275,0,0
0.167172163725,0,0.167172163725,81.7804107666,1.68581209437e-06,5618.17089844,9.55772975431e-07,1,0.00718750013039,0,0
0.167172163725,0,0.167172163725,81.7804107666,1.68581209437e-06,5618.17089844,9.55772975431e-07,1,0.00718750013039,0,0
0.167167976499,0,0.167167976499,81.777633667,1.70513965259e-06,5618.17138672,1.00403067336e-05,1,0.00749999983236,0,0
0.167167976499,0,0.167167976499,81.777633667,1.70513965259e-06,5618.17138672,1.00403067336e-05,1,0.00749999983236,0,0
0.167171657085,0,0.167171657085,81.779296875,1.66887082287e-06,5618.1640625,9.40128120419e-06,1,0.0078125,0,0
0.167171657085,0,0.167171657085,81.779296875,1.66887082287e-06,5618.1640625,9.40128120419e-06,1,0.0078125,0,0
0.167167499661,0,0.167167499661,81.7764587402,1.66237487065e-06,5618.1640625,1.39288858918e-05,1,0.00812499970198,0,0
0.167167499661,0,0.167167499661,81.7764587402,1.66237487065e-06,5618.1640625,1.39288858918e-05,1,0.00812499970198,0,0
0.16717235744,0,0.16717235744,81.7783660889,1.56009423335e-06,5618.15136719,7.59838258091e-06,1,0.00843750033528,0,0
0.16717235744,0,0.16717235744,81.7783660889,1.56009423335e-06,5618.15136719,7.59838258091e-06,1,0.00843750033528,0,0
0.167167887092,0,0.167167887092,81.7755661011,1.4975906879e-06,5618.15380859,1.05468470792e-05,1,0.00875000003725,0,0
0.167167887092,0,0.167167887092,81.7755661011,1.4975906879e-06,5618.15380859,1.05468470792e-05,1,0.00875000003725,0,0
0.167171820998,0,0.167171820998,81.7776565552,1.34743049784e-06,5618.1484375,4.67094469059e-06,1,0.00906249973923,0,0
0.167171820998,0,0.167171820998,81.7776565552,1.34743049784e-06,5618.1484375,4.67094469059e-06,1,0.00906249973923,0,0
0.167167648673,0,0.167167648673,81.7749404907,1.24392522594e-06,5618.14990234,1.20283066281e-05,1,0.00937500037253,0,0
0.167167648673,0,0.167167648673,81.7749404907,1.24392522594e-06,5618.14990234,1.20283066281e-05,1,0.00937500037253,0,0
0.167171224952,0,0.167171224952,81.7772445679,1.05952835838e-06,5618.1484375,1.1138091395e-05,1,0.00968750007451,0,0
0.167171224952,0,0.167171224952,81.7772445679,1.05952835838e-06,5618.1484375,1.1138091395e-05,1,0.00968750007451,0,0
0.167168214917,0,0.167168214917,81.7746429443,9.69553411778e-07,5618.14404297,3.45357257174e-05,1,0.00999999977648,0,0
0.167168214917,0,0.167168214917,81.7746429443,9.69553411778e-07,5618.14404297,3.45357257174e-05,1,0.00999999977648,0,0
0.167172953486,0,0.167172953486,81.7770690918,7.27631572772e-07,5618.13671875,1.5185398297e-05,1,0.0103125004098,0,0
0.167172953486,0,0.167172953486,81.7770690918,7.27631572772e-07,5618.13671875,1.5185398297e-05,1,0.0103125004098,0,0
0.167168974876,0,0.167168974876,81.7746429443,6.25305517588e-07,5618.13916016,2.61735090135e-06,1,0.0106250001118,0,0
0.167168974876,0,0.167168974876,81.7746429443,6.25305517588e-07,5618.13916016,2.61735090135e-06,1,0.0106250001118,0,0
0.167172834277,0,0.167172834277,81.7771072388,4.08850866052e-07,5618.13769531,9.95633126877e-06,1,0.0109374998137,0,0
0.167172834277,0,0.167172834277,81.7771072388,4.08850866052e-07,5618.13769531,9.95633126877e-06,1,0.0109374998137,0,0
0.167169466615,0,0.167169466615,81.7748565674,3.60564428092e-07,5618.13818359,1.52502952915e-05,1,0.011250000447,0,0
0.167169466615,0,0.167169466615,81.7748565674,3.60564428092e-07,5618.13818359,1.52502952915e-05,1,0.011250000447,0,0
0.167173594236,0,0.167173594236,81.7773513794,2.30957326153e-07,5618.13525391,1.23217805594e-05,1,0.011562500149,0,0
0.167173594236,0,0.167173594236,81.7773513794,2.30957326153e-07,5618.13525391,1.23217805594e-05,1,0.011562500149,0,0
0.167170092463,0,0.167170092463,81.7752456665,1.40293806794e-07,5618.13769531,1.04149612525e-05,1,0.011874999851,0,0
0.167170092463,0,0.167170092463,81.7752456665,1.40293806794e-07,5618.13769531,1.04149612525e-05,1,0.011874999851,0,0
0.167174115777,0,0.167174115777,81.7777938843,1.11104512257e-07,5618.13623047,7.64807555242e-06,1,0.012187499553,0,0
0.167174115777,0,0.167174115777,81.7777938843,1.11104512257e-07,5618.13623047,7.64807555242e-06,1,0.012187499553,0,0
0.167170479894,0,0.167170479894,81.7757339478,2.12741166905e-08,5618.13964844,6.49727144264e-06,1,0.0125000001863,0,0
0.167170479894,0,0.167170479894,81.7757339478,2.12741166905e-08,5618.13964844,6.49727144264e-06,1,0.0125000001863,0,0
0.167174443603,0,0.167174443603,81.7783660889,4.83115698557e-08,5618.13916016,5.46344972463e-06,1,0.0128124998882,0,0
0.167174443603,0,0.167174443603,81.7783660889,4.83115698557e-08,5618.13916016,5.46344972463e-06,1,0.0128124998882,0,0
0.167170748115,0,0.167170748115,81.7763061523,4.73671200041e-08,5618.14306641,6.04552406003e-06,1,0.0131249995902,0,0
0.167170748115,0,0.167170748115,81.7763061523,4.73671200041e-08,5618.14306641,6.04552406003e-06,1,0.0131249995902,0,0
0.167174741626,0,0.167174741626,81.7790145874,3.49458666449e-08,5618.14306641,4.52207495982e-06,1,0.0134375002235,0,0
0.167174741626,0,0.167174741626,81.7790145874,3.49458666449e-08,5618.14306641,4.52207495982e-06,1,0.0134375002235,0,0
0.167170971632,0,0.167170971632,81.7769012451,7.19543136185e-09,5618.14697266,5.39712800673e-06,1,0.0137499999255,0,0
0.167170971632,0,0.167170971632,81.7769012451,7.19543136185e-09,5618.14697266,5.39712800673e-06,1,0.0137499999255,0,0
0.167175024748,0,0.167175024748,81.7796325684,4.16707095496e-08,5618.14697266,7.4357953963e-06,1,0.0140624996275,0,0
0.167175024748,0,0.167175024748,81.7796325684,4.16707095496e-08,5618.14697266,7.4357953963e-06,1,0.0140624996275,0,0
0.167171359062,0,0.167171359062,81.7774887085,1.82078807143e-07,5618.14990234,5.91177149545e-06,1,0.0143750002608,0,0
0.167171359062,0,0.167171359062,81.7774887085,1.82078807143e-07,5618.14990234,5.91177149545e-06,1,0.0143750002608,0,0
0.167175322771,0,0.167175322771,81.7801208496,1.2339830846e-07,5618.14941406,6.92147887094e-06,1,0.0146874999627,0,0
0.167175322771,0,0.167175322771,81.7801208496,1.2339830846e-07,5618.14941406,6.92147887094e-06,1,0.0146874999627,0,0
0.167171701789,0,0.167171701789,81.7779922485,4.00270238288e-07,5618.15234375,1.3440934481e-06,1,0.0149999996647,0,0
0.167171701789,0,0.167171701789,81.7779922485,4.00270238288e-07,5618.15234375,1.3440934481e-06,1,0.0149999996647,0,0
0.167175382376,0,0.167175382376,81.780456543,3.66922193962e-07,5618.15185547,2.88059209197e-06,1,0.015312500298,0,0
0.167175382376,0,0.167175382376,81.780456543,3.66922193962e-07,5618.15185547,2.88059209197e-06,1,0.015312500298,0,0
0.167171850801,0,0.167171850801,81.7783737183,5.7362149164e-07,5618.15478516,4.76895593238e-06,1,0.015625,0,0
0.167171850801,0,0.167171850801,81.7783737183,5.7362149164e-07,5618.15478516,4.76895593238e-06,1,0.015625,0,0
0.167175143957,0,0.167175143957,81.7806625366,6.37313178231e-07,5618.15527344,3.71709097635e-06,1,0.015937499702,0,0
0.167175143957,0,0.167175143957,81.7806625366,6.37313178231e-07,5618.15527344,3.71709097635e-06,1,0.015937499702,0,0
0.167171657085,0,0.167171657085,81.7785644531,7.14773761956e-07,5618.15771484,6.77693469697e-06,1,0.016249999404,0,0
0.167171657085,0,0.167171657085,81.7785644531,7.14773761956e-07,5618.15771484,6.77693469697e-06,1,0.016249999404,0,0
0.16717480123,0,0.16717480123,81.7807388306,8.44854355364e-07,5618.15771484,1.44037494465e-05,1,0.0165624991059,0,0
0.16717480123,0,0.16717480123,81.7807388306,8.44854355364e-07,5618.15771484,1.44037494465e-05,1,0.0165624991059,0,0
0.167170926929,0,0.167170926929,81.7785415649,8.73529927503e-07,5618.16162109,1.49902616613e-05,1,0.0168750006706,0,0
0.167170926929,0,0.167170926929,81.7785415649,8.73529927503e-07,5618.16162109,1.49902616613e-05,1,0.0168750006706,0,0
0.167174056172,0,0.167174056172,81.7806396484,1.00172235307e-06,5618.16162109,1.62624655786e-05,1,0.0171875003725,0,0
0.167174056172,0,0.167174056172,81.7806396484,1.00172235307e-06,5618.16162109,1.62624655786e-05,1,0.0171875003725,0,0
0.167170122266,0,0.167170122266,81.7783432007,1.02973967842e-06,5618.16503906,1.91643375729e-05,1,0.0175000000745,0,0
0.167170122266,0,0.167170122266,81.7783432007,1.02973967842e-06,5618.16503906,1.91643375729e-05,1,0.0175000000745,0,0
0.167173087597,0,0.167173087597,81.7803573608,1.10182554636e-06,5618.16455078,1.9239510948e-05,1,0.0178124997765,0,0
0.167173087597,0,0.167173087597,81.7803573608,1.10182554636e-06,5618.16455078,1.9239510948e-05,1,0.0178124997765,0,0
0.16716915369,0,0.16716915369,81.7780151367,1.14018030217e-06,5618.16796875,2.04498173844e-05,1,0.0181249994785,0,0
0.16716915369,0,0.16716915369,81.7780151367,1.14018030217e-06,5618.16796875,2.04498173844e-05,1,0.0181249994785,0,0
0.167172059417,0,0.167172059417,81.7799453735,1.1485824416e-06,5618.16748047,2.14629035327e-05,1,0.0184374991804,0,0
0.167172059417,0,0.167172059417,81.7799453735,1.1485824416e-06,5618.16748047,2.14629035327e-05,1,0.0184374991804,0,0
0.167168065906,0,0.167168065906,81.7776031494,1.16931232697e-06,5618.17089844,2.36157520703e-05,1,0.0187500007451,0,0
0.167168065906,0,0.167168065906,81.7776031494,1.16931232697e-06,5618.17089844,2.36157520703e-05,1,0.0187500007451,0,0
0.167170867324,0,0.167170867324,81.7794418335,1.1445418977e-06,5618.16992188,2.33463360928e-05,1,0.019062500447,0,0
0.167170867324,0,0.167170867324,81.7794418335,1.1445418977e-06,5618.16992188,2.33463360928e-05,1,0.019062500447,0,0
0.167166888714,0,0.167166888714,81.7771224976,1.1564666238e-06,5618.17333984,3.0112289096e-05,1,0.019375000149,0,0
0.167166888714,0,0.167166888714,81.7771224976,1.1564666238e-06,5618.17333984,3.0112289096e-05,1,0.019375000149,0,0
0.167169362307,0,0.167169362307,81.7788925171,1.11290808036e-06,5618.17431641,1.81640280061e-05,1,0.019687499851,0,0
0.167169362307,0,0.167169362307,81.7788925171,1.11290808036e-06,5618.17431641,1.81640280061e-05,1,0.019687499851,0,0
0.167165979743,0,0.167165979743,81.7766036987,1.11450776785e-06,5618.17431641,2.01070488401e-05,1,0.019999999553,0,0
0.167165979743,0,0.167165979743,81.7766036987,1.11450776785e-06,5618.17431641,2.01070488401e-05,1,0.019999999553,0,0
0.167168349028,0,0.167168349028,81.7783279419,1.06798950128e-06,5618.17529297,2.24475370487e-05,1,0.0203124992549,0,0
0.167168349028,0,0.167168349028,81.7783279419,1.06798950128e-06,5618.17529297,2.24475370487e-05,1,0.0203124992549,0,0
0.167164847255,0,0.167164847255,81.7760543823,1.05351534785e-06,5618.17626953,2.21036843868e-05,1,0.0206250008196,0,0
0.167164847255,0,0.167164847255,81.7760543823,1.05351534785e-06,5618.17626953,2.21036843868e-05,1,0.0206250008196,0,0
0.167167231441,0,0.167167231441,81.7777328491,1.01630314475e-06,5618.17675781,2.31151498156e-05,1,0.0209375005215,0,0
0.167167231441,0,0.167167231441,81.7777328491,1.01630314475e-06,5618.17675781,2.31151498156e-05,1,0.0209375005215,0,0
0.167163684964,0,0.167163684964,81.7754669189,1.00301099337e-06,5618.17822266,2.30507375818e-05,1,0.0212500002235,0,0
0.167163684964,0,0.167163684964,81.7754669189,1.00301099337e-06,5618.17822266,2.30507375818e-05,1,0.0212500002235,0,0
0.167166084051,0,0.167166084051,81.7771072388,9.65321987678e-07,5618.17822266,2.31854955928e-05,1,0.0215624999255,0,0
0.167166084051,0,0.167166084051,81.7771072388,9.65321987678e-07,5618.17822266,2.31854955928e-05,1,0.0215624999255,0,0
0.167162522674,0,0.167162522674,81.7748413086,9.50921503318e-07,5618.1796875,1.7504697098e-05,1,0.0218749996275,0,0
0.167162522674,0,0.167162522674,81.7748413086,9.50921503318e-07,5618.1796875,1.7504697098e-05,1,0.0218749996275,0,0
0.167165189981,0,0.167165189981,81.7764511108,9.18941225336e-07,5618.17773438,2.36855375988e-05,1,0.0221874993294,0,0
0.167165189981,0,0.167165189981,81.7764511108,9.18941225336e-07,5618.17773438,2.36855375988e-05,1,0.0221874993294,0,0
0.167161330581,0,0.167161330581,81.7741851807,9.02714191398e-07,5618.18115234,2.77279541478e-05,1,0.0225000008941,0,0
0.167161330581,0,0.167161330581,81.7741851807,9.02714191398e-07,5618.18115234,2.77279541478e-05,1,0.0225000008941,0,0
0.167163804173,0,0.167163804173,81.7757568359,8.76776539371e-07,5618.18017578,2.29421330005e-05,1,0.022812500596,0,0
0.167163804173,0,0.167163804173,81.7757568359,8.76776539371e-07,5618.18017578,2.29421330005e-05,1,0.022812500596,0,0
0.167160183191,0,0.167160183191,81.7734832764,8.58578175666e-07,5618.18212891,2.3943848646e-05,1,0.023125000298,0,0
0.167160183191,0,0.167160183191,81.7734832764,8.58578175666e-07,5618.18212891,2.3943848646e-05,1,0.023125000298,0,0
0.167162597179,0,0.167162597179,81.7750320435,8.28871350222e-07,5618.18115234,2.46941399382e-05,1,0.0234375,0,0
0.167162597179,0,0.167162597179,81.7750320435,8.28871350222e-07,5618.18115234,2.46941399382e-05,1,0.0234375,0,0
0.167158946395,0,0.167158946395,81.7727584839,8.1112443695e-07,5618.18310547,2.79503055935e-05,1,0.023749999702,0,0
0.167158946395,0,0.167158946395,81.7727584839,8.1112443695e-07,5618.18310547,2.79503055935e-05,1,0.023749999702,0,0
0.16716119647,0,0.16716119647,81.7742996216,7.70772658143e-07,5618.18310547,2.06721470022e-05,1,0.024062499404,0,0
0.16716119647,0,0.16716119647,81.7742996216,7.70772658143e-07,5618.18310547,2.06721470022e-05,1,0.024062499404,0,0
0.167157903314,0,0.167157903314,81.7720336914,7.59539602768e-07,5618.18310547,1.92510433408e-05,1,0.0243749991059,0,0
0.167157903314,0,0.167157903314,81.7720336914,7.59539602768e-07,5618.18310547,1.92510433408e-05,1,0.0243749991059,0,0
0.167160227895,0,0.167160227895,81.7735748291,7.11523057362e-07,5618.18261719,2.5356965125e-05,1,0.0246875006706,0,0
0.167160227895,0,0.167160227895,81.7735748291,7.11523057362e-07,5618.18261719,2.5356965125e-05,1,0.0246875006706,0,0
0.167156621814,0,0.167156621814,81.7713165283,7.19553611361e-07,5618.18408203,2.43692738877e-05,1,0.0250000003725,0,0
0.167156621814,0,0.167156621814,81.7713165283,7.19553611361e-07,5618.18408203,2.43692738877e-05,1,0.0250000003725,0,0
0.167159006,0,0.167159006,81.7728881836,6.85593761318e-07,5618.18359375,2.25997864618e-05,1,0.0253125000745,0,0
0.167159006,0,0.167159006,81.7728881836,6.85593761318e-07,5618.18359375,2.25997864618e-05,1,0.0253125000745,0,0
0.167155489326,0,0.167155489326,81.770652771,7.20324237591e-07,5618.18505859,2.12756531255e-05,1,0.0256249997765,0,0
0.167155489326,0,0.167155489326,81.770652771,7.20324237591e-07,5618.18505859,2.12756531255e-05,1,0.0256249997765,0,0
0.167157933116,0,0.167157933116,81.772277832,7.20293883205e-07,5618.18505859,1.91598228412e-05,1,0.0259374994785,0,0
0.167157933116,0,0.167157933116,81.772277832,7.20293883205e-07,5618.18505859,1.91598228412e-05,1,0.0259374994785,0,0
0.16715452075,0,0.16715452075,81.7700881958,7.62748925354e-07,5618.18603516,1.80757269845e-05,1,0.0262499991804,0,0
0.16715452075,0,0.16715452075,81.7700881958,7.62748925354e-07,5618.18603516,1.80757269845e-05,1,0.0262499991804,0,0
0.167157024145,0,0.167157024145,81.7717971802,7.86101225003e-07,5618.18603516,1.68144451891e-05,1,0.0265625007451,0,0
0.167157024145,0,0.167157024145,81.7717971802,7.86101225003e-07,5618.18603516,1.68144451891e-05,1,0.0265625007451,0,0
0.167153686285,0,0.167153686285,81.7696380615,8.21354035452e-07,5618.1875,1.23082636492e-05,1,0.026875000447,0,0
0.167153686285,0,0.167153686285,81.7696380615,8.21354035452e-07,5618.1875,1.23082636492e-05,1,0.026875000447,0,0
0.167156398296,0,0.167156398296,81.7714157104,8.53060100781e-07,5618.18652344,1.45107987919e-05,1,0.027187500149,0,0
0.167156398296,0,0.167156398296,81.7714157104,8.53060100781e-07,5618.18652344,1.45107987919e-05,1,0.027187500149,0,0
0.167152956128,0,0.167152956128,81.76927948,8.79914068719e-07,5618.18847656,1.51894219016e-05,1,0.027499999851,0,0
0.167152956128,0,0.167152956128,81.76927948,8.79914068719e-07,5618.18847656,1.51894219016e-05,1,0.027499999851,0,0
0.167155638337,0,0.167155638337,81.7711257935,9.3203243523e-07,5618.18847656,9.16985845834e-06,1,0.027812499553,0,0
0.167155638337,0,0.167155638337,81.7711257935,9.3203243523e-07,5618.18847656,9.16985845834e-06,1,0.027812499553,0,0
0.167152494192,0,0.167152494192,81.76902771,9.84086454991e-07,5618.18896484,5.41443569091e-06,1,0.0281249992549,0,0
0.167152494192,0,0.167152494192,81.76902771,9.84086454991e-07,5618.18896484,5.41443569091e-06,1,0.0281249992549,0,0
0.167155370116,0,0.167155370116,81.770942688,1.03860520539e-06,5618.18847656,3.37546475748e-06,1,0.0284375008196,0,0
0.167155370116,0,0.167155370116,81.770942688,1.03860520539e-06,5618.18847656,3.37546475748e-06,1,0.0284375008196,0,0
0.167152315378,0,0.167152315378,81.7689208984,1.11606914288e-06,5618.18896484,8.04294984391e-07,1,0.0287500005215,0,0
0.167152315378,0,0.167152315378,81.7689208984,1.11606914288e-06,5618.18896484,8.04294984391e-07,1,0.0287500005215,0,0
0.167155325413,0,0.167155325413,81.7709274292,1.14599151857e-06,5618.18896484,4.09058657169e-07,1,0.0290625002235,0,0
0.167155325413,0,0.167155325413,81.7709274292,1.14599151857e-06,5618.18896484,4.09058657169e-07,1,0.0290625002235,0,0
0.167152345181,0,0.167152345181,81.7690124512,1.21023629163e-06,5618.18994141,2.02634328161e-06,1,0.0293749999255,0,0
0.167152345181,0,0.167152345181,81.7690124512,1.21023629163e-06,5618.18994141,2.02634328161e-06,1,0.0293749999255,0,0
0.167155429721,0,0.167155429721,81.7711105347,1.21567757105e-06,5618.18945312,5.30877059646e-06,1,0.0296874996275,0,0
0.167155429721,0,0.167155429721,81.7711105347,1.21567757105e-06,5618.18945312,5.30877059646e-06,1,0.0296874996275,0,0
0.167152613401,0,0.167152613401,81.7692871094,1.23354072912e-06,5618.19042969,7.40786072129e-06,1,0.0299999993294,0,0
0.167152613401,0,0.167152613401,81.7692871094,1.23354072912e-06,5618.19042969,7.40786072129e-06,1,0.0299999993294,0,0
0.16715580225,0,0.16715580225,81.771446228,1.22240942346e-06,5618.19042969,1.01091236502e-05,1,0.0303125008941,0,0
0.16715580225,0,0.16715580225,81.771446228,1.22240942346e-06,5618.19042969,1.01091236502e-05,1,0.0303125008941,0,0
0.167153120041,0,0.167153120041,81.7696990967,1.23739664559e-06,5618.19140625,1.21008606584e-05,1,0.030625000596,0,0
0.167153120041,0,0.167153120041,81.7696990967,1.23739664559e-06,5618.19140625,1.21008606584e-05,1,0.030625000596,0,0
0.167156413198,0,0.167156413198,81.7719421387,1.215440534e-06,5618.19091797,1.55077086674e-05,1,0.030937500298,0,0
0.167156413198,0,0.167156413198,81.7719421387,1.215440534e-06,5618.19091797,1.55077086674e-05,1,0.030937500298,0,0
0.167153894901,0,0.167153894901,81.7702789307,1.25873191337e-06,5618.19140625,1.83834799827e-05,1,0.03125,0,0
0.167153894901,0,0.167153894901,81.7702789307,1.25873191337e-06,5618.19140625,1.83834799827e-05,1,0.03125,0,0
0.16715733707,0,0.16715733707,81.7726211548,1.23549762066e-06,5618.19140625,2.16607204493e-05,1,0.031562499702,0,0
0.16715733707,0,0.16715733707,81.7726211548,1.23549762066e-06,5618.19140625,2.16607204493e-05,1,0.031562499702,0,0
0.167154982686,0,0.167154982686,81.7710647583,1.24829489323e-06,5618.19189453,2.38520824496e-05,1,0.031874999404,0,0
0.167154982686,0,0.167154982686,81.7710647583,1.24829489323e-06,5618.19189453,2.38520824496e-05,1,0.031874999404,0,0
0.167158529162,0,0.167158529162,81.7734909058,1.2306517192e-06,5618.19189453,2.54508922808e-05,1,0.0321874991059,0,0
0.167158529162,0,0.167158529162,81.7734909058,1.2306517192e-06,5618.19189453,2.54508922808e-05,1,0.0321874991059,0,0
0.167156264186,0,0.167156264186,81.7719726562,1.21481502902e-06,5618.19238281,2.65232465608e-05,1,0.0324999988079,0,0
0.167156264186,0,0.167156264186,81.7719726562,1.21481502902e-06,5618.19238281,2.65232465608e-05,1,0.0324999988079,0,0
0.167159870267,0,0.167159870267,81.7744369507,1.20634376799e-06,5618.19238281,2.69371794275e-05,1,0.0328124985099,0,0
0.167159870267,0,0.167159870267,81.7744369507,1.20634376799e-06,5618.19238281,2.69371794275e-05,1,0.0328124985099,0,0
0.167157620192,0,0.167157620192,81.77293396,1.20652055102e-06,5618.19238281,2.74176072708e-05,1,0.0331249982119,0,0
0.167157620192,0,0.167157620192,81.77293396,1.20652055102e-06,5618.19238281,2.74176072708e-05,1,0.0331249982119,0,0
0.167161241174,0,0.167161241174,81.7754211426,1.2049176803e-06,5618.19238281,2.82397031697e-05,1,0.0334375016391,0,0
0.167161241174,0,0.167161241174,81.7754211426,1.2049176803e-06,5618.19238281,2.82397031697e-05,1,0.0334375016391,0,0
0.167159035802,0,0.167159035802,81.7739334106,1.23551092202e-06,5618.19287109,2.81433876808e-05,1,0.0337500013411,0,0
0.167159035802,0,0.167159035802,81.7739334106,1.23551092202e-06,5618.19287109,2.81433876808e-05,1,0.0337500013411,0,0
0.167162656784,0,0.167162656784,81.7764205933,1.23153711229e-06,5618.19287109,2.91937030852e-05,1,0.0340625010431,0,0
0.167162656784,0,0.167162656784,81.7764205933,1.23153711229e-06,5618.19287109,2.91937030852e-05,1,0.0340625010431,0,0
0.167160511017,0,0.167160511017,81.7749557495,1.2731032939e-06,5618.19287109,2.83036315523e-05,1,0.0343750007451,0,0
0.167160511017,0,0.167160511017,81.7749557495,1.2731032939e-06,5618.19287109,2.83036315523e-05,1,0.0343750007451,0,0
0.167164087296,0,0.167164087296,81.7774124146,1.27073565181e-06,5618.19287109,2.92753575195e-05,1,0.034687500447,0,0
0.167164087296,0,0.167164087296,81.7774124146,1.27073565181e-06,5618.19287109,2.92753575195e-05,1,0.034687500447,0,0
0.167161986232,0,0.167161986232,81.7759628296,1.30730177261e-06,5618.19287109,2.81705506495e-05,1,0.035000000149,0,0
0.167161986232,0,0.167161986232,81.7759628296,1.30730177261e-06,5618.19287109,2.81705506495e-05,1,0.035000000149,0,0
0.167165502906,0,0.167165502906,81.7783813477,1.30870262183e-06,5618.19287109,2.92060212814e-05,1,0.035312499851,0,0
0.167165502906,0,0.167165502906,81.7783813477,1.30870262183e-06,5618.19287109,2.92060212814e-05,1,0.035312499851,0,0
0.167163446546,0,0.167163446546,81.7769622803,1.34103208893e-06,5618.19287109,2.85006990453e-05,1,0.035624999553,0,0
0.167163446546,0,0.167163446546,81.7769622803,1.34103208893e-06,5618.19287109,2.85006990453e-05,1,0.035624999553,0,0
0.167166933417,0,0.167166933417,81.7793502808,1.34124718443e-06,5618.19287109,2.96033886116e-05,1,0.0359374992549,0,0
0.167166933417,0,0.167166933417,81.7793502808,1.34124718443e-06,5618.19287109,2.96033886116e-05,1,0.0359374992549,0,0
0.167164936662,0,0.167164936662,81.777961731,1.37998029004e-06,5618.19287109,2.94578985631e-05,1,0.0362499989569,0,0
0.167164936662,0,0.167164936662,81.777961731,1.37998029004e-06,5618.19287109,2.94578985631e-05,1,0.0362499989569,0,0
0.167168408632,0,0.167168408632,81.7803497314,1.37048652959e-06,5618.19287109,3.06142974296e-05,1,0.0365624986589,0,0
0.167168408632,0,0.167168408632,81.7803497314,1.37048652959e-06,5618.19287109,3.06142974296e-05,1,0.0365624986589,0,0
0.167166471481,0,0.167166471481,81.7789916992,1.40861186537e-06,5618.19238281,3.03345022985e-05,1,0.0368749983609,0,0
0.167166471481,0,0.167166471481,81.7789916992,1.40861186537e-06,5618.19238281,3.03345022985e-05,1,0.0368749983609,0,0
0.167169943452,0,0.167169943452,81.7813720703,1.38718462495e-06,5618.19238281,3.18062702718e-05,1,0.0371875017881,0,0
0.167169943452,0,0.167169943452,81.7813720703,1.38718462495e-06,5618.19238281,3.18062702718e-05,1,0.0371875017881,0,0
0.167168080807,0,0.167168080807,81.7800750732,1.42098008382e-06,5618.19238281,3.12178271997e-05,1,0.0375000014901,0,0
0.167168080807,0,0.167168080807,81.7800750732,1.42098008382e-06,5618.19238281,3.12178271997e-05,1,0.0375000014901,0,0
0.167171508074,0,0.167171508074,81.7824325562,1.39901158036e-06,5618.19238281,3.22497035086e-05,1,0.0378125011921,0,0
0.167171508074,0,0.167171508074,81.7824325562,1.39901158036e-06,5618.19238281,3.22497035086e-05,1,0.0378125011921,0,0
0.167169690132,0,0.167169690132,81.7811737061,1.43929059959e-06,5618.19238281,3.18474922096e-05,1,0.0381250008941,0,0
0.167169690132,0,0.167169690132,81.7811737061,1.43929059959e-06,5618.19238281,3.18474922096e-05,1,0.0381250008941,0,0
0.167173102498,0,0.167173102498,81.7835235596,1.42528836022e-06,5618.19238281,3.22272971971e-05,1,0.038437500596,0,0
0.167173102498,0,0.167173102498,81.7835235596,1.42528836022e-06,5618.19238281,3.22272971971e-05,1,0.038437500596,0,0
0.167171314359,0,0.167171314359,81.7822875977,1.47141656726e-06,5618.19238281,3.1962277717e-05,1,0.038750000298,0,0
0.167171314359,0,0.167171314359,81.7822875977,1.47141656726e-06,5618.19238281,3.1962277717e-05,1,0.038750000298,0,0
0.167174711823,0,0.167174711823,81.7846298218,1.46303148085e-06,5618.19238281,3.23270724039e-05,1,0.0390625,0,0
0.167174711823,0,0.167174711823,81.7846298218,1.46303148085e-06,5618.19238281,3.23270724039e-05,1,0.0390625,0,0
0.167172938585,0,0.167172938585,81.7834014893,1.50472760652e-06,5618.19238281,3.16475088766e-05,1,0.039374999702,0,0
0.167172938585,0,0.167172938585,81.7834014893,1.50472760652e-06,5618.19238281,3.16475088766e-05,1,0.039374999702,0,0
0.167176306248,0,0.167176306248,81.7857284546,1.49952654738e-06,5618.19238281,3.23721615132e-05,1,0.039687499404,0,0
0.167176306248,0,0.167176306248,81.7857284546,1.49952654738e-06,5618.19238281,3.23721615132e-05,1,0.039687499404,0,0
0.167174562812,0,0.167174562812,81.7845153809,1.5198490928e-06,5618.19238281,3.0961498851e-05,1,0.0399999991059,0,0
0.167174562812,0,0.167174562812,81.7845153809,1.5198490928e-06,5618.19238281,3.0961498851e-05,1,0.0399999991059,0,0
0.16717787087,0,0.16717787087,81.7867889404,1.51906749579e-06,5618.19238281,3.18978381983e-05,1,0.0403124988079,0,0
0.16717787087,0,0.16717787087,81.7867889404,1.51906749579e-06,5618.19238281,3.18978381983e-05,1,0.0403124988079,0,0
0.167176172137,0,0.167176172137,81.7855911255,1.50302253132e-06,5618.19238281,2.99016901408e-05,1,0.0406249985099,0,0
0.167176172137,0,0.167176172137,81.7855911255,1.50302253132e-06,5618.19238281,2.99016901408e-05,1,0.0406249985099,0,0
0.167179360986,0,0.167179360986,81.7877960205,1.51017070493e-06,5618.19238281,3.01210602629e-05,1,0.0409374982119,0,0
0.167179360986,0,0.167179360986,81.7877960205,1.51017070493e-06,5618.19238281,3.01210602629e-05,1,0.0409374982119,0,0
0.167177692056,0,0.167177692056,81.7865905762,1.46527440847e-06,5618.19189453,2.80060994555e-05,1,0.0412500016391,0,0
0.167177692056,0,0.167177692056,81.7865905762,1.46527440847e-06,5618.19189453,2.80060994555e-05,1,0.0412500016391,0,0
0.167180776596,0,0.167180776596,81.7887268066,1.47888624724e-06,5618.19189453,2.7055539249e-05,1,0.0415625013411,0,0
0.167180776596,0,0.167180776596,81.7887268066,1.47888624724e-06,5618.19189453,2.7055539249e-05,1,0.0415625013411,0,0
0.167179048061,0,0.167179048061,81.7874603271,1.40183772146e-06,5618.19140625,2.443016092e-05,1,0.0418750010431,0,0
0.167179048061,0,0.167179048061,81.7874603271,1.40183772146e-06,5618.19140625,2.443016092e-05,1,0.0418750010431,0,0
0.167181998491,0,0.167181998491,81.7894973755,1.40862266562e-06,5618.19140625,2.30150890275e-05,1,0.0421875007451,0,0
0.167181998491,0,0.167181998491,81.7894973755,1.40862266562e-06,5618.19140625,2.30150890275e-05,1,0.0421875007451,0,0
0.167180210352,0,0.167180210352,81.7881622314,1.30483385874e-06,5618.19042969,1.97090230358e-05,1,0.042500000447,0,0
0.167180210352,0,0.167180210352,81.7881622314,1.30483385874e-06,5618.19042969,1.97090230358e-05,1,0.042500000447,0,0
0.167182996869,0,0.167182996869,81.7900848389,1.28812246203e-06,5618.19042969,1.8138649466e-05,1,0.042812500149,0,0
0.167182996869,0,0.167182996869,81.7900848389,1.28812246203e-06,5618.19042969,1.8138649466e-05,1,0.042812500149,0,0
0.167181119323,0,0.167181119323,81.7886810303,1.19571268442e-06,5618.18945312,1.45841786434e-05,1,0.043124999851,0,0
0.167181119323,0,0.167181119323,81.7886810303,1.19571268442e-06,5618.18945312,1.45841786434e-05,1,0.043124999851,0,0
0.167183727026,0,0.167183727026,81.790473938,1.14586623567e-06,5618.18945312,1.37096731123e-05,1,0.043437499553,0,0
0.167183727026,0,0.167183727026,81.790473938,1.14586623567e-06,5618.18945312,1.37096731123e-05,1,0.043437499553,0,0
0.167181804776,0,0.167181804776,81.7890319824,1.05844731024e-06,5618.18847656,9.48692195379e-06,1,0.0437499992549,0,0
0.167181804776,0,0.167181804776,81.7890319824,1.05844731024e-06,5618.18847656,9.48692195379e-06,1,0.0437499992549,0,0
0.167184203863,0,0.167184203863,81.7906799316,9.98823452392e-07,5618.18847656,1.06377292468e-05,1,0.0440624989569,0,0
0.167184203863,0,0.167184203863,81.7906799316,9.98823452392e-07,5618.18847656,1.06377292468e-05,1,0.0440624989569,0,0
0.167182341218,0,0.167182341218,81.7892837524,9.21822447708e-07,5618.1875,6.44572810415e-06,1,0.0443749986589,0,0
0.167182341218,0,0.167182341218,81.7892837524,9.21822447708e-07,5618.1875,6.44572810415e-06,1,0.0443749986589,0,0
0.167184531689,0,0.167184531689,81.7907867432,8.7066530341e-07,5618.1875,8.37672178022e-06,1,0.0446874983609,0,0
0.167184531689,0,0.167184531689,81.7907867432,8.7066530341e-07,5618.1875,8.37672178022e-06,1,0.0446874983609,0,0
0.167182758451,0,0.167182758451,81.7894744873,8.42576412197e-07,5618.18652344,5.63213325222e-06,1,0.0450000017881,0,0
0.167182758451,0,0.167182758451,81.7894744873,8.42576412197e-07,5618.18652344,5.63213325222e-06,1,0.0450000017881,0,0
0.167184814811,0,0.167184814811,81.7908935547,8.0971966554e-07,5618.18652344,7.76902561483e-06,1,0.0453125014901,0,0
0.167184814811,0,0.167184814811,81.7908935547,8.0971966554e-07,5618.18652344,7.76902561483e-06,1,0.0453125014901,0,0
0.167183145881,0,0.167183145881,81.789680481,8.16587316876e-07,5618.18603516,6.29859914625e-06,1,0.0456250011921,0,0
0.167183145881,0,0.167183145881,81.789680481,8.16587316876e-07,5618.18603516,6.29859914625e-06,1,0.0456250011921,0,0
0.167185127735,0,0.167185127735,81.7910461426,7.97298127964e-07,5618.18603516,8.54827703733e-06,1,0.0459375008941,0,0
0.167185127735,0,0.167185127735,81.7910461426,7.97298127964e-07,5618.18603516,8.54827703733e-06,1,0.0459375008941,0,0
0.167183578014,0,0.167183578014,81.789932251,8.33261026401e-07,5618.18554688,8.18335229269e-06,1,0.046250000596,0,0
0.167183578014,0,0.167183578014,81.789932251,8.33261026401e-07,5618.18554688,8.18335229269e-06,1,0.046250000596,0,0
0.167185544968,0,0.167185544968,81.7912902832,8.36011906813e-07,5618.18603516,9.76200044533e-06,1,0.046562500298,0,0
0.167185544968,0,0.167185544968,81.7912902832,8.36011906813e-07,5618.18603516,9.76200044533e-06,1,0.046562500298,0,0
0.167184069753,0,0.167184069753,81.7902832031,8.6000744659e-07,5618.18603516,1.00282049971e-05,1,0.046875,0,0
0.167184069753,0,0.167184069753,81.7902832031,8.6000744659e-07,5618.18603516,1.00282049971e-05,1,0.046875,0,0
0.167186051607,0,0.167186051607,81.7916488647,8.72850876021e-07,5618.18603516,1.26762188302e-05,1,0.047187499702,0,0
0.167186051607,0,0.167186051607,81.7916488647,8.72850876021e-07,5618.18603516,1.26762188302e-05,1,0.047187499702,0,0
0.167184710503,0,0.167184710503,81.7907333374,9.58304781307e-07,5618.18603516,1.47843011291e-05,1,0.047499999404,0,0
0.167184710503,0,0.167184710503,81.7907333374,9.58304781307e-07,5618.18603516,1.47843011291e-05,1,0.047499999404,0,0
0.167186781764,0,0.167186781764,81.7921829224,9.68989297689e-07,5618.18603516,1.75951208803e-05,1,0.0478124991059,0,0
0.167186781764,0,0.167186781764,81.7921829224,9.68989297689e-07,5618.18603516,1.75951208803e-05,1,0.0478124991059,0,0
0.167185589671,0,0.167185589671,81.7913589478,1.08740653104e-06,5618.18603516,2.08542096516e-05,1,0.0481249988079,0,0
0.167185589671,0,0.167185589671,81.7913589478,1.08740653104e-06,5618.18603516,2.08542096516e-05,1,0.0481249988079,0,0
0.167187839746,0,0.167187839746,81.7929153442,1.09544373572e-06,5618.18652344,2.45081992034e-05,1,0.0484374985099,0,0
0.167187839746,0,0.167187839746,81.7929153442,1.09544373572e-06,5618.18652344,2.45081992034e-05,1,0.0484374985099,0,0
0.167186826468,0,0.167186826468,81.7921981812,1.22142046166e-06,5618.18603516,2.82089768007e-05,1,0.0487499982119,0,0
0.167186826468,0,0.167186826468,81.7921981812,1.22142046166e-06,5618.18603516,2.82089768007e-05,1,0.0487499982119,0,0
0.167189255357,0,0.167189255357,81.7938842773,1.22204210129e-06,5618.18652344,3.18008496833e-05,1,0.0490625016391,0,0
0.167189255357,0,0.167189255357,81.7938842773,1.22204210129e-06,5618.18652344,3.18008496833e-05,1,0.0490625016391,0,0
0.167188420892,0,0.167188420892,81.7932891846,1.3391002085e-06,5618.18603516,3.55059237336e-05,1,0.0493750013411,0,0
0.167188420892,0,0.167188420892,81.7932891846,1.3391002085e-06,5618.18603516,3.55059237336e-05,1,0.0493750013411,0,0
0.167191043496,0,0.167191043496,81.7950973511,1.33399646529e-06,5618.18603516,3.80574347218e-05,1,0.0496875010431,0,0
0.167191043496,0,0.167191043496,81.7950973511,1.33399646529e-06,5618.18603516,3.80574347218e-05,1,0.0496875010431,0,0
0.167190343142,0,0.167190343142,81.7945861816,1.47263153849e-06,5618.18603516,4.17780174757e-05,1,0.0500000007451,0,0
0.167190343142,0,0.167190343142,81.7945861816,1.47263153849e-06,5618.18603516,4.17780174757e-05,1,0.0500000007451,0,0
0.16719314456,0,0.16719314456,81.7965240479,1.44432874549e-06,5618.18603516,4.55763693026e-05,1,0.050312500447,0,0
0.16719314456,0,0.16719314456,81.7965240479,1.44432874549e-06,5618.18603516,4.55763693026e-05,1,0.050312500447,0,0
0.167192623019,0,0.167192623019,81.7961502075,1.62440289841e-06,5618.18603516,5.05363968841e-05,1,0.050625000149,0,0
0.167192623019,0,0.167192623019,81.7961502075,1.62440289841e-06,5618.18603516,5.05363968841e-05,1,0.050625000149,0,0
0.167195677757,0,0.167195677757,81.7982711792,1.60487263656e-06,5618.18603516,5.19011882716e-05,1,0.050937499851,0,0
0.167195677757,0,0.167195677757,81.7982711792,1.60487263656e-06,5618.18603516,5.19011882716e-05,1,0.050937499851,0,0
0.167195245624,0,0.167195245624,81.7979660034,1.71085366674e-06,5618.18603516,5.46054798178e-05,1,0.051249999553,0,0
0.167195245624,0,0.167195245624,81.7979660034,1.71085366674e-06,5618.18603516,5.46054798178e-05,1,0.051249999553,0,0
0.167198419571,0,0.167198419571,81.8001785278,1.70704993252e-06,5618.18652344,5.39090069651e-05,1,0.0515624992549,0,0
0.167198419571,0,0.167198419571,81.8001785278,1.70704993252e-06,5618.18652344,5.39090069651e-05,1,0.0515624992549,0,0
0.167197957635,0,0.167197957635,81.7998733521,1.83882741567e-06,5618.18652344,5.64077672607e-05,1,0.0518749989569,0,0
0.167197957635,0,0.167197957635,81.7998733521,1.83882741567e-06,5618.18652344,5.64077672607e-05,1,0.0518749989569,0,0
0.167201265693,0,0.167201265693,81.8021774292,1.82299334028e-06,5618.18701172,5.63232279092e-05,1,0.0521874986589,0,0
0.167201265693,0,0.167201265693,81.8021774292,1.82299334028e-06,5618.18701172,5.63232279092e-05,1,0.0521874986589,0,0
0.167200788856,0,0.167200788856,81.8018951416,1.98501857085e-06,5618.1875,5.94707853452e-05,1,0.0524999983609,0,0
0.167200788856,0,0.167200788856,81.8018951416,1.98501857085e-06,5618.1875,5.94707853452e-05,1,0.0524999983609,0,0
0.167204245925,0,0.167204245925,81.8043136597,1.96692599275e-06,5618.1875,5.94485354668e-05,1,0.0528125017881,0,0
0.167204245925,0,0.167204245925,81.8043136597,1.96692599275e-06,5618.1875,5.94485354668e-05,1,0.0528125017881,0,0
0.167203769088,0,0.167203769088,81.8040313721,2.16478611037e-06,5618.18798828,6.32629235042e-05,1,0.0531250014901,0,0
0.167203769088,0,0.167203769088,81.8040313721,2.16478611037e-06,5618.18798828,6.32629235042e-05,1,0.0531250014901,0,0
0.167207434773,0,0.167207434773,81.8065872192,2.14069405047e-06,5618.18847656,6.40165089862e-05,1,0.0534375011921,0,0
0.167207434773,0,0.167207434773,81.8065872192,2.14069405047e-06,5618.18847656,6.40165089862e-05,1,0.0534375011921,0,0
0.167206987739,0,0.167206987739,81.8063201904,2.38858297053e-06,5618.18896484,6.8841924076e-05,1,0.0537500008941,0,0
0.167206987739,0,0.167206987739,81.8063201904,2.38858297053e-06,5618.18896484,6.8841924076e-05,1,0.0537500008941,0,0
0.167210891843,0,0.167210891843,81.8090515137,2.35104994317e-06,5618.18945312,7.07955696271e-05,1,0.054062500596,0,0
0.167210891843,0,0.167210891843,81.8090515137,2.35104994317e-06,5618.18945312,7.07955696271e-05,1,0.054062500596,0,0
0.167210549116,0,0.167210549116,81.8088302612,2.62642947746e-06,5618.18945312,7.63748976169e-05,1,0.054375000298,0,0
0.167210549116,0,0.167210549116,81.8088302612,2.62642947746e-06,5618.18945312,7.63748976169e-05,1,0.054375000298,0,0
0.167214736342,0,0.167214736342,81.8117599487,2.58251702689e-06,5618.18994141,7.88169563748e-05,1,0.0546875,0,0
0.167214736342,0,0.167214736342,81.8117599487,2.58251702689e-06,5618.18994141,7.88169563748e-05,1,0.0546875,0,0
0.167214512825,0,0.167214512825,81.8116073608,2.86215708911e-06,5618.18994141,8.46165348776e-05,1,0.054999999702,0,0
0.167214512825,0,0.167214512825,81.8116073608,2.86215708911e-06,5618.18994141,8.46165348776e-05,1,0.054999999702,0,0
0.167218983173,0,0.167218983173,81.8147354126,2.81717075268e-06,5618.19042969,8.70479198056e-05,1,0.055312499404,0,0
0.167218983173,0,0.167218983173,81.8147354126,2.81717075268e-06,5618.19042969,8.70479198056e-05,1,0.055312499404,0,0
0.167218893766,0,0.167218893766,81.8146438599,3.1025736007e-06,5618.19042969,9.28176305024e-05,1,0.0556249991059,0,0
0.167218893766,0,0.167218893766,81.8146438599,3.1025736007e-06,5618.19042969,9.28176305024e-05,1,0.0556249991059,0,0
0.167223662138,0,0.167223662138,81.8179779053,3.04917534777e-06,5618.19091797,9.54627757892e-05,1,0.0559374988079,0,0
0.167223662138,0,0.167223662138,81.8179779053,3.04917534777e-06,5618.19091797,9.54627757892e-05,1,0.0559374988079,0,0
0.16722369194,0,0.16722369194,81.8179702759,3.32799481839e-06,5618.19091797,9.99363255687e-05,1,0.0562499985099,0,0
0.16722369194,0,0.16722369194,81.8179702759,3.32799481839e-06,5618.19091797,9.99363255687e-05,1,0.0562499985099,0,0
0.167228683829,0,0.167228683829,81.8215026855,3.27608859152e-06,5618.19189453,0.000107163868961,1,0.0565624982119,0,0
0.167228683829,0,0.167228683829,81.8215026855,3.27608859152e-06,5618.19189453,0.000107163868961,1,0.0565624982119,0,0
0.167229071259,0,0.167229071259,81.8215637207,3.49001857103e-06,5618.18994141,0.000110230612336,1,0.0568750016391,0,0
0.167229071259,0,0.167229071259,81.8215637207,3.49001857103e-06,5618.18994141,0.000110230612336,1,0.0568750016391,0,0
0.167234227061,0,0.167234227061,81.8252334595,3.42116823049e-06,5618.19091797,0.000107681757072,1,0.0571875013411,0,0
0.167234227061,0,0.167234227061,81.8252334595,3.42116823049e-06,5618.19091797,0.000107681757072,1,0.0571875013411,0,0
0.167234495282,0,0.167234495282,81.825378418,3.53091286343e-06,5618.19091797,0.000112510366307,1,0.0575000010431,0,0
0.167234495282,0,0.167234495282,81.825378418,3.53091286343e-06,5618.19091797,0.000112510366307,1,0.0575000010431,0,0
0.167239874601,0,0.167239874601,81.8291091919,3.35671779794e-06,5618.19091797,0.000117370422231,1,0.0578125007451,0,0
0.167239874601,0,0.167239874601,81.8291091919,3.35671779794e-06,5618.19091797,0.000117370422231,1,0.0578125007451,0,0
0.167240396142,0,0.167240396142,81.8294067383,3.78093432118e-06,5618.19091797,0.000124899830553,1,0.058125000447,0,0
0.167240396142,0,0.167240396142,81.8294067383,3.78093432118e-06,5618.19091797,0.000124899830553,1,0.058125000447,0,0
0.167246162891,0,0.167246162891,81.8334121704,3.57742123924e-06,5618.19140625,0.000131019522087,1,0.058437500149,0,0
0.167246162891,0,0.167246162891,81.8334121704,3.57742123924e-06,5618.19140625,0.000131019522087,1,0.058437500149,0,0
0.167246982455,0,0.167246982455,81.8339309692,3.60451667802e-06,5618.19091797,0.000131620938191,1,0.058749999851,0,0
0.167246982455,0,0.167246982455,81.8339309692,3.60451667802e-06,5618.19091797,0.000131620938191,1,0.058749999851,0,0
0.167252779007,0,0.167252779007,81.8379821777,3.65733171748e-06,5618.19140625,0.000130493790493,1,0.059062499553,0,0
0.167252779007,0,0.167252779007,81.8379821777,3.65733171748e-06,5618.19140625,0.000130493790493,1,0.059062499553,0,0
0.167253538966,0,0.167253538966,81.8384094238,3.52355300492e-06,5618.19042969,0.000126613987959,1,0.0593749992549,0,0
0.167253538966,0,0.167253538966,81.8384094238,3.52355300492e-06,5618.19042969,0.000126613987959,1,0.0593749992549,0,0
0.167259141803,0,0.167259141803,81.8423309326,3.56358850695e-06,5618.19140625,0.000123754318338,1,0.0596874989569,0,0
0.167259141803,0,0.167259141803,81.8423309326,3.56358850695e-06,5618.19140625,0.000123754318338,1,0.0596874989569,0,0
0.167259767652,0,0.167259767652,81.842666626,3.50149593942e-06,5618.19042969,0.0001197542515,1,0.0599999986589,0,0
0.167259767652,0,0.167259767652,81.842666626,3.50149593942e-06,5618.19042969,0.0001197542515,1,0.0599999986589,0,0
0.167265161872,0,0.167265161872,81.846534729,3.52257075065e-06,5618.19189453,0.000124135127407,1,0.0603124983609,0,0
0.167265161872,0,0.167265161872,81.846534729,3.52257075065e-06,5618.19189453,0.000124135127407,1,0.0603124983609,0,0
0.167266011238,0,0.167266011238,81.8468093872,3.46967112819e-06,5618.18945312,0.000123875099234,1,0.0606250017881,0,0
0.167266011238,0,0.167266011238,81.8468093872,3.46967112819e-06,5618.18945312,0.000123875099234,1,0.0606250017881,0,0
0.167271390557,0,0.167271390557,81.8506393433,3.50320942744e-06,5618.19042969,0.000113138317829,1,0.0609375014901,0,0
0.167271390557,0,0.167271390557,81.8506393433,3.50320942744e-06,5618.19042969,0.000113138317829,1,0.0609375014901,0,0
0.167271688581,0,0.167271688581,81.8508605957,3.45360081155e-06,5618.19091797,0.000115163878945,1,0.0612500011921,0,0
0.167271688581,0,0.167271688581,81.8508605957,3.45360081155e-06,5618.19091797,0.000115163878945,1,0.0612500011921,0,0
0.167277187109,0,0.167277187109,81.8546600342,3.48704611497e-06,5618.19091797,0.000116249422717,1,0.0615625008941,0,0
0.167277187109,0,0.167277187109,81.8546600342,3.48704611497e-06,5618.19091797,0.000116249422717,1,0.0615625008941,0,0
0.167277544737,0,0.167277544737,81.8548431396,3.45885041497e-06,5618.19091797,0.000115029724839,1,0.061875000596,0,0
0.167277544737,0,0.167277544737,81.8548431396,3.45885041497e-06,5618.19091797,0.000115029724839,1,0.061875000596,0,0
0.16728296876,0,0.16728296876,81.8586349487,3.48672233486e-06,5618.19140625,0.000115261573228,1,0.062187500298,0,0
0.16728296876,0,0.16728296876,81.8586349487,3.48672233486e-06,5618.19140625,0.000115261573228,1,0.062187500298,0,0
0.167283326387,0,0.167283326387,81.8588027954,3.46435354004e-06,5618.19042969,0.000114528171252,1,0.0625,0,0
0.167283326387,0,0.167283326387,81.8588027954,3.46435354004e-06,5618.19042969,0.000114528171252,1,0.0625,0,0
0.167288720608,0,0.167288720608,81.8625946045,3.50234381585e-06,5618.19140625,0.000114201444376,1,0.062812499702,0,0
0.167288720608,0,0.167288720608,81.8625946045,3.50234381585e-06,5618.19140625,0.000114201444376,1,0.062812499702,0,0
0.167289078236,0,0.167289078236,81.8627319336,3.48090952684e-06,5618.19042969,0.000112158428237,1,0.063124999404,0,0
0.167289078236,0,0.167289078236,81.8627319336,3.48090952684e-06,5618.19042969,0.000112158428237,1,0.063124999404,0,0
0.167294368148,0,0.167294368148,81.8665313721,3.50537698068e-06,5618.19189453,0.000119469659694,1,0.0634374991059,0,0
0.167294368148,0,0.167294368148,81.8665313721,3.50537698068e-06,5618.19189453,0.000119469659694,1,0.0634374991059,0,0
0.167295083404,0,0.167295083404,81.8666687012,3.52350821231e-06,5618.18896484,0.000118804367958,1,0.0637499988079,0,0
0.167295083404,0,0.167295083404,81.8666687012,3.52350821231e-06,5618.18896484,0.000118804367958,1,0.0637499988079,0,0
0.167300343513,0,0.167300343513,81.8705062866,3.54414828507e-06,5618.19091797,0.000111221845145,1,0.0640624985099,0,0
0.167300343513,0,0.167300343513,81.8705062866,3.54414828507e-06,5618.19091797,0.000111221845145,1,0.0640624985099,0,0
0.167300671339,0,0.167300671339,81.8706359863,3.59127943739e-06,5618.19042969,0.00011866533896,1,0.0643749982119,0,0
0.167300671339,0,0.167300671339,81.8706359863,3.59127943739e-06,5618.19042969,0.00011866533896,1,0.0643749982119,0,0
0.167306303978,0,0.167306303978,81.8745346069,3.61437673746e-06,5618.19042969,0.000115364528028,1,0.0646874979138,0,0
0.167306303978,0,0.167306303978,81.8745346069,3.61437673746e-06,5618.19042969,0.000115364528028,1,0.0646874979138,0,0
0.167306467891,0,0.167306467891,81.8746871948,3.70187149201e-06,5618.19091797,0.000117167386634,1,0.0649999976158,0,0
0.167306467891,0,0.167306467891,81.8746871948,3.70187149201e-06,5618.19091797,0.000117167386634,1,0.0649999976158,0,0
0.167312189937,0,0.167312189937,81.8786773682,3.72744057131e-06,5618.19140625,0.000123957783217,1,0.0653124973178,0,0
0.167312189937,0,0.167312189937,81.8786773682,3.72744057131e-06,5618.19140625,0.000123957783217,1,0.0653124973178,0,0
0.167312711477,0,0.167312711477,81.8788375854,3.87964473703e-06,5618.18994141,0.000127591672936,1,0.0656249970198,0,0
0.167312711477,0,0.167312711477,81.8788375854,3.87964473703e-06,5618.18994141,0.000127591672936,1,0.0656249970198,0,0
0.167318612337,0,0.167318612337,81.8829727173,3.90466857425e-06,5618.19042969,0.00012260346557,1,0.0659374967217,0,0
0.167318612337,0,0.167318612337,81.8829727173,3.90466857425e-06,5618.19042969,0.00012260346557,1,0.0659374967217,0,0
0.167318865657,0,0.167318865657,81.8831634521,4.14642818214e-06,5618.19091797,0.000128872794448,1,0.0662499964237,0,0
0.167318865657,0,0.167318865657,81.8831634521,4.14642818214e-06,5618.19091797,0.000128872794448,1,0.0662499964237,0,0
0.167325094342,0,0.167325094342,81.8875045776,4.16769034928e-06,5618.19140625,0.000136550646857,1,0.0665625035763,0,0
0.167325094342,0,0.167325094342,81.8875045776,4.16769034928e-06,5618.19140625,0.000136550646857,1,0.0665625035763,0,0
0.167325735092,0,0.167325735092,81.8877487183,4.50875631941e-06,5618.18945312,0.000141759926919,1,0.0668750032783,0,0
0.167325735092,0,0.167325735092,81.8877487183,4.50875631941e-06,5618.18945312,0.000141759926919,1,0.0668750032783,0,0
0.167332217097,0,0.167332217097,81.892364502,4.51108189736e-06,5618.19140625,0.000141453027027,1,0.0671875029802,0,0
0.167332217097,0,0.167332217097,81.892364502,4.51108189736e-06,5618.19140625,0.000141453027027,1,0.0671875029802,0,0
0.167332842946,0,0.167332842946,81.8926773071,4.94614050695e-06,5618.19042969,0.000153304688865,1,0.0675000026822,0,0
0.167332842946,0,0.167332842946,81.8926773071,4.94614050695e-06,5618.19042969,0.000153304688865,1,0.0675000026822,0,0
0.167339920998,0,0.167339920998,81.8976211548,4.92916024086e-06,5618.19091797,0.000154317705892,1,0.0678125023842,0,0
0.167339920998,0,0.167339920998,81.8976211548,4.92916024086e-06,5618.19091797,0.000154317705892,1,0.0678125023842,0,0
0.167340606451,0,0.167340606451,81.8980560303,5.43290343558e-06,5618.19091797,0.000164054552442,1,0.0681250020862,0,0
0.167340606451,0,0.167340606451,81.8980560303,5.43290343558e-06,5618.19091797,0.000164054552442,1,0.0681250020862,0,0
0.167348176241,0,0.167348176241,81.9033508301,5.38202812095e-06,5618.19189453,0.000173382446519,1,0.0684375017881,0,0
0.167348176241,0,0.167348176241,81.9033508301,5.38202812095e-06,5618.19189453,0.000173382446519,1,0.0684375017881,0,0
0.16734932363,0,0.16734932363,81.9039306641,5.90833178649e-06,5618.18994141,0.000183053096407,1,0.0687500014901,0,0
0.16734932363,0,0.16734932363,81.9039306641,5.90833178649e-06,5618.18994141,0.000183053096407,1,0.0687500014901,0,0
0.167357385159,0,0.167357385159,81.909576416,5.82787561143e-06,5618.19091797,0.000181065130164,1,0.0690625011921,0,0
0.167357385159,0,0.167357385159,81.909576416,5.82787561143e-06,5618.19091797,0.000181065130164,1,0.0690625011921,0,0
0.16735842824,0,0.16735842824,81.9103088379,6.33298805042e-06,5618.19091797,0.000190948121599,1,0.0693750008941,0,0
0.16735842824,0,0.16735842824,81.9103088379,6.33298805042e-06,5618.19091797,0.000190948121599,1,0.0693750008941,0,0
0.167366981506,0,0.167366981506,81.9162750244,6.23055848337e-06,5618.19189453,0.000202657276532,1,0.069687500596,0,0
0.167366981506,0,0.167366981506,81.9162750244,6.23055848337e-06,5618.19189453,0.000202657276532,1,0.069687500596,0,0
0.167368620634,0,0.167368620634,81.9171524048,6.65770085106e-06,5618.18994141,0.000207622579182,1,0.070000000298,0,0
0.167368620634,0,0.167368620634,81.9171524048,6.65770085106e-06,5618.18994141,0.000207622579182,1,0.070000000298,0,0
0.16737742722,0,0.16737742722,81.9233856201,6.54383666188e-06,5618.19189453,0.000205812480999,1,0.0703125,0,0
0.16737742722,0,0.16737742722,81.9233856201,6.54383666188e-06,5618.19189453,0.000205812480999,1,0.0703125,0,0
0.167378976941,0,0.167378976941,81.924369812,6.92224239174e-06,5618.19091797,0.000215039006434,1,0.070624999702,0,0
0.167378976941,0,0.167378976941,81.924369812,6.92224239174e-06,5618.19091797,0.000215039006434,1,0.070624999702,0,0
0.167388230562,0,0.167388230562,81.9308395386,6.8270205702e-06,5618.19189453,0.00022087279649,1,0.070937499404,0,0
0.167388230562,0,0.167388230562,81.9308395386,6.8270205702e-06,5618.19189453,0.00022087279649,1,0.070937499404,0,0
0.167390078306,0,0.167390078306,81.931892395,7.15003625373e-06,5618.19042969,0.000222814720473,1,0.0712499991059,0,0
0.167390078306,0,0.167390078306,81.931892395,7.15003625373e-06,5618.19042969,0.000222814720473,1,0.0712499991059,0,0
0.167399436235,0,0.167399436235,81.9385452271,7.04669810148e-06,5618.19238281,0.00022495041776,1,0.0715624988079,0,0
0.167399436235,0,0.167399436235,81.9385452271,7.04669810148e-06,5618.19238281,0.00022495041776,1,0.0715624988079,0,0
0.167401388288,0,0.167401388288,81.9396591187,7.38827156965e-06,5618.19042969,0.000234140257817,1,0.0718749985099,0,0
0.167401388288,0,0.167401388288,81.9396591187,7.38827156965e-06,5618.19042969,0.000234140257817,1,0.0718749985099,0,0
0.167411208153,0,0.167411208153,81.9465179443,7.30112105884e-06,5618.19140625,0.000228906807024,1,0.0721874982119,0,0
0.167411208153,0,0.167411208153,81.9465179443,7.30112105884e-06,5618.19140625,0.000228906807024,1,0.0721874982119,0,0
0.167412891984,0,0.167412891984,81.9476623535,7.68322843214e-06,5618.19140625,0.000236560692429,1,0.0724999979138,0,0
0.167412891984,0,0.167412891984,81.9476623535,7.68322843214e-06,5618.19140625,0.000236560692429,1,0.0724999979138,0,0
0.167423099279,0,0.167423099279,81.954750061,7.58935357226e-06,5618.19238281,0.000241546527832,1,0.0728124976158,0,0
0.167423099279,0,0.167423099279,81.954750061,7.58935357226e-06,5618.19238281,0.000241546527832,1,0.0728124976158,0,0
0.16742503643,0,0.16742503643,81.9559402466,7.97535267338e-06,5618.19091797,0.000241720656049,1,0.0731249973178,0,0
0.16742503643,0,0.16742503643,81.9559402466,7.97535267338e-06,5618.19091797,0.000241720656049,1,0.0731249973178,0,0
0.167435258627,0,0.167435258627,81.9632568359,7.83391442383e-06,5618.19384766,0.000259491032921,1,0.0734374970198,0,0
0.167435258627,0,0.167435258627,81.9632568359,7.83391442383e-06,5618.19384766,0.000259491032921,1,0.0734374970198,0,0
0.167438089848,0,0.167438089848,81.964553833,8.06689149613e-06,5618.18798828,0.00025193975307,1,0.0737499967217,0,0
0.167438089848,0,0.167438089848,81.964553833,8.06689149613e-06,5618.18798828,0.00025193975307,1,0.0737499967217,0,0
0.167447924614,0,0.167447924614,81.9720001221,7.90795274952e-06,5618.19433594,0.000250034674536,1,0.0740624964237,0,0
0.167447924614,0,0.167447924614,81.9720001221,7.90795274952e-06,5618.19433594,0.000250034674536,1,0.0740624964237,0,0
0.167450666428,0,0.167450666428,81.9733963013,8.12604685052e-06,5618.19042969,0.000271101656836,1,0.0743750035763,0,0
0.167450666428,0,0.167450666428,81.9733963013,8.12604685052e-06,5618.19042969,0.000271101656836,1,0.0743750035763,0,0
0.167461559176,0,0.167461559176,81.98097229,8.05445506558e-06,5618.19140625,0.000255517341429,1,0.0746875032783,0,0
0.167461559176,0,0.167461559176,81.98097229,8.05445506558e-06,5618.19140625,0.000255517341429,1,0.0746875032783,0,0
0.167463511229,0,0.167463511229,81.9823989868,8.19306023914e-06,5618.19189453,0.000255657650996,1,0.0750000029802,0,0
0.167463511229,0,0.167463511229,81.9823989868,8.19306023914e-06,5618.19189453,0.000255657650996,1,0.0750000029802,0,0
0.167474418879,0,0.167474418879,81.9900588989,8.1536018115e-06,5618.19384766,0.000269349344308,1,0.0753125026822,0,0
0.167474418879,0,0.167474418879,81.9900588989,8.1536018115e-06,5618.19384766,0.000269349344308,1,0.0753125026822,0,0
0.167477056384,0,0.167477056384,81.9914703369,8.31989746075e-06,5618.18994141,0.000269963376923,1,0.0756250023842,0,0
0.167477056384,0,0.167477056384,81.9914703369,8.31989746075e-06,5618.18994141,0.000269963376923,1,0.0756250023842,0,0
0.167487993836,0,0.167487993836,81.9992218018,8.28805605124e-06,5618.19238281,0.000258800107986,1,0.0759375020862,0,0
0.167487993836,0,0.167487993836,81.9992218018,8.28805605124e-06,5618.19238281,0.000258800107986,1,0.0759375020862,0,0
0.167490065098,0,0.167490065098,82.0006027222,8.55404687172e-06,5618.19189453,0.00026670738589,1,0.0762500017881,0,0
0.167490065098,0,0.167490065098,82.0006027222,8.55404687172e-06,5618.19189453,0.00026670738589,1,0.0762500017881,0,0
0.167501404881,0,0.167501404881,82.0084991455,8.4630701167e-06,5618.19335938,0.000273712357739,1,0.0765625014901,0,0
0.167501404881,0,0.167501404881,82.0084991455,8.4630701167e-06,5618.19335938,0.000273712357739,1,0.0765625014901,0,0
0.167503833771,0,0.167503833771,82.0099105835,8.72214150149e-06,5618.19091797,0.000273432058748,1,0.0768750011921,0,0
0.167503833771,0,0.167503833771,82.0099105835,8.72214150149e-06,5618.19091797,0.000273432058748,1,0.0768750011921,0,0
0.167515143752,0,0.167515143752,82.0179443359,8.59056035551e-06,5618.19335938,0.00027139580925,1,0.0771875008941,0,0
0.167515143752,0,0.167515143752,82.0179443359,8.59056035551e-06,5618.19335938,0.00027139580925,1,0.0771875008941,0,0
0.167517483234,0,0.167517483234,82.0194244385,8.846250239e-06,5618.19238281,0.000277959508821,1,0.077500000596,0,0
0.167517483234,0,0.167517483234,82.0194244385,8.846250239e-06,5618.19238281,0.000277959508821,1,0.077500000596,0,0
0.167529121041,0,0.167529121041,82.02759552,8.75707792147e-06,5618.19384766,0.000286809663521,1,0.077812500298,0,0
0.167529121041,0,0.167529121041,82.02759552,8.75707792147e-06,5618.19384766,0.000286809663521,1,0.077812500298,0,0
0.167531892657,0,0.167531892657,82.0291213989,8.77777256392e-06,5618.19091797,0.000280431471765,1,0.078125,0,0
0.167531892657,0,0.167531892657,82.0291213989,8.77777256392e-06,5618.19091797,0.000280431471765,1,0.078125,0,0
0.167543232441,0,0.167543232441,82.0372924805,8.70944040798e-06,5618.19433594,0.000276429986116,1,0.078437499702,0,0
0.167543232441,0,0.167543232441,82.0372924805,8.70944040798e-06,5618.19433594,0.000276429986116,1,0.078437499702,0,0
0.167545795441,0,0.167545795441,82.0388031006,8.89411421667e-06,5618.19189453,0.00028583969106,1,0.078749999404,0,0
0.167545795441,0,0.167545795441,82.0388031006,8.89411421667e-06,5618.19189453,0.00028583969106,1,0.078749999404,0,0
0.16755759716,0,0.16755759716,82.047088623,8.90410410648e-06,5618.19384766,0.000279693660559,1,0.0790624991059,0,0
0.16755759716,0,0.16755759716,82.047088623,8.90410410648e-06,5618.19384766,0.000279693660559,1,0.0790624991059,0,0
0.167559862137,0,0.167559862137,82.0485076904,9.27098790271e-06,5618.19238281,0.000284881854896,1,0.0793749988079,0,0
0.167559862137,0,0.167559862137,82.0485076904,9.27098790271e-06,5618.19238281,0.000284881854896,1,0.0793749988079,0,0
0.167571932077,0,0.167571932077,82.0570068359,9.16787212191e-06,5618.19482422,0.000289531075396,1,0.0796874985099,0,0
0.167571932077,0,0.167571932077,82.0570068359,9.16787212191e-06,5618.19482422,0.000289531075396,1,0.0796874985099,0,0
0.167574420571,0,0.167574420571,82.0584182739,9.71026565821e-06,5618.19189453,0.000300152867567,1,0.0799999982119,0,0
0.167574420571,0,0.167574420571,82.0584182739,9.71026565821e-06,5618.19189453,0.000300152867567,1,0.0799999982119,0,0
0.167587012053,0,0.167587012053,82.0672531128,9.5140940175e-06,5618.19384766,0.000296611775411,1,0.0803124979138,0,0
0.167587012053,0,0.167587012053,82.0672531128,9.5140940175e-06,5618.19384766,0.000296611775411,1,0.0803124979138,0,0
0.167589336634,0,0.167589336634,82.0687713623,1.0082469089e-05,5618.19335938,0.000305116322124,1,0.0806249976158,0,0
0.167589336634,0,0.167589336634,82.0687713623,1.0082469089e-05,5618.19335938,0.000305116322124,1,0.0806249976158,0,0
0.167602360249,0,0.167602360249,82.0779418945,9.86509985523e-06,5618.1953125,0.000318342179526,1,0.0809374973178,0,0
0.167602360249,0,0.167602360249,82.0779418945,9.86509985523e-06,5618.1953125,0.000318342179526,1,0.0809374973178,0,0
0.167605340481,0,0.167605340481,82.0796127319,1.02761432572e-05,5618.19189453,0.000325512693962,1,0.0812499970198,0,0
0.167605340481,0,0.167605340481,82.0796127319,1.02761432572e-05,5618.19189453,0.000325512693962,1,0.0812499970198,0,0
0.167618721724,0,0.167618721724,82.0890350342,1.01330406324e-05,5618.19433594,0.000319246406434,1,0.0815624967217,0,0
0.167618721724,0,0.167618721724,82.0890350342,1.01330406324e-05,5618.19433594,0.000319246406434,1,0.0815624967217,0,0
0.167621403933,0,0.167621403933,82.0908126831,1.04335540527e-05,5618.19384766,0.000325490167597,1,0.0818749964237,0,0
0.167621403933,0,0.167621403933,82.0908126831,1.04335540527e-05,5618.19384766,0.000325490167597,1,0.0818749964237,0,0
0.1676350981,0,0.1676350981,82.1004257202,1.03705369838e-05,5618.19580078,0.000336598837748,1,0.0821875035763,0,0
0.1676350981,0,0.1676350981,82.1004257202,1.03705369838e-05,5618.19580078,0.000336598837748,1,0.0821875035763,0,0
0.167638316751,0,0.167638316751,82.1022567749,1.06077623059e-05,5618.19238281,0.000338761572493,1,0.0825000032783,0,0
0.167638316751,0,0.167638316751,82.1022567749,1.06077623059e-05,5618.19238281,0.000338761572493,1,0.0825000032783,0,0
0.167652130127,0,0.167652130127,82.1120147705,1.05012968561e-05,5618.19482422,0.000332655734383,1,0.0828125029802,0,0
0.167652130127,0,0.167652130127,82.1120147705,1.05012968561e-05,5618.19482422,0.000332655734383,1,0.0828125029802,0,0
0.167655050755,0,0.167655050755,82.1139373779,1.08125632323e-05,5618.19433594,0.000341566279531,1,0.0831250026822,0,0
0.167655050755,0,0.167655050755,82.1139373779,1.08125632323e-05,5618.19433594,0.000341566279531,1,0.0831250026822,0,0
0.167669311166,0,0.167669311166,82.123916626,1.06572852019e-05,5618.19580078,0.000354690477252,1,0.0834375023842,0,0
0.167669311166,0,0.167669311166,82.123916626,1.06572852019e-05,5618.19580078,0.000354690477252,1,0.0834375023842,0,0
0.167672887444,0,0.167672887444,82.1260147095,1.07845271486e-05,5618.19287109,0.000355627969839,1,0.0837500020862,0,0
0.167672887444,0,0.167672887444,82.1260147095,1.07845271486e-05,5618.19287109,0.000355627969839,1,0.0837500020862,0,0
0.167687192559,0,0.167687192559,82.1361465454,1.08955828182e-05,5618.19580078,0.000348555593519,1,0.0840625017881,0,0
0.167687192559,0,0.167687192559,82.1361465454,1.08955828182e-05,5618.19580078,0.000348555593519,1,0.0840625017881,0,0
0.16769041121,0,0.16769041121,82.1382522583,1.09502752821e-05,5618.19482422,0.000358240300557,1,0.0843750014901,0,0
0.16769041121,0,0.16769041121,82.1382522583,1.09502752821e-05,5618.19482422,0.000358240300557,1,0.0843750014901,0,0
0.167705208063,0,0.167705208063,82.1484832764,1.11134113467e-05,5618.19580078,0.000357207347406,1,0.0846875011921,0,0
0.167705208063,0,0.167705208063,82.1484832764,1.11134113467e-05,5618.19580078,0.000357207347406,1,0.0846875011921,0,0
0.16770838201,0,0.16770838201,82.1505889893,1.13564019557e-05,5618.19482422,0.000362186401617,1,0.0850000008941,0,0
0.16770838201,0,0.16770838201,82.1505889893,1.13564019557e-05,5618.19482422,0.000362186401617,1,0.0850000008941,0,0
0.167723417282,0,0.167723417282,82.1610412598,1.14730901259e-05,5618.19628906,0.000364229839761,1,0.085312500596,0,0
0.167723417282,0,0.167723417282,82.1610412598,1.14730901259e-05,5618.19628906,0.000364229839761,1,0.085312500596,0,0
0.167726695538,0,0.167726695538,82.1632156372,1.18633288366e-05,5618.19580078,0.000373653427232,1,0.085625000298,0,0
0.167726695538,0,0.167726695538,82.1632156372,1.18633288366e-05,5618.19580078,0.000373653427232,1,0.085625000298,0,0
0.167742207646,0,0.167742207646,82.1739730835,1.19200294648e-05,5618.19677734,0.00037787729525,1,0.0859375,0,0
0.167742207646,0,0.167742207646,82.1739730835,1.19200294648e-05,5618.19677734,0.00037787729525,1,0.0859375,0,0
0.167745694518,0,0.167745694518,82.1762771606,1.23949321278e-05,5618.19580078,0.00038793796557,1,0.086249999702,0,0
0.167745694518,0,0.167745694518,82.1762771606,1.23949321278e-05,5618.19580078,0.00038793796557,1,0.086249999702,0,0
0.167761713266,0,0.167761713266,82.1874008179,1.23920945043e-05,5618.19726562,0.000392273650505,1,0.086562499404,0,0
0.167761713266,0,0.167761713266,82.1874008179,1.23920945043e-05,5618.19726562,0.000392273650505,1,0.086562499404,0,0
0.167765423656,0,0.167765423656,82.1898651123,1.28531410155e-05,5618.19628906,0.000402448262321,1,0.0868749991059,0,0
0.167765423656,0,0.167765423656,82.1898651123,1.28531410155e-05,5618.19628906,0.000402448262321,1,0.0868749991059,0,0
0.167781949043,0,0.167781949043,82.2013320923,1.28679594127e-05,5618.19775391,0.000405705795856,1,0.0871874988079,0,0
0.167781949043,0,0.167781949043,82.2013320923,1.28679594127e-05,5618.19775391,0.000405705795856,1,0.0871874988079,0,0
0.167785823345,0,0.167785823345,82.2039031982,1.33161411213e-05,5618.19677734,0.000415345071815,1,0.0874999985099,0,0
0.167785823345,0,0.167785823345,82.2039031982,1.33161411213e-05,5618.19677734,0.000415345071815,1,0.0874999985099,0,0
0.167802840471,0,0.167802840471,82.2157058716,1.33865332828e-05,5618.19775391,0.000416116294218,1,0.0878124982119,0,0
0.167802840471,0,0.167802840471,82.2157058716,1.33865332828e-05,5618.19775391,0.000416116294218,1,0.0878124982119,0,0
0.167806744576,0,0.167806744576,82.2182922363,1.37922288559e-05,5618.19726562,0.000424092111643,1,0.0881249979138,0,0
0.167806744576,0,0.167806744576,82.2182922363,1.37922288559e-05,5618.19726562,0.000424092111643,1,0.0881249979138,0,0
0.167824164033,0,0.167824164033,82.2303695679,1.37912002174e-05,5618.19824219,0.00042509767809,1,0.0884374976158,0,0
0.167824164033,0,0.167824164033,82.2303695679,1.37912002174e-05,5618.19824219,0.00042509767809,1,0.0884374976158,0,0
0.167828127742,0,0.167828127742,82.2329940796,1.41125892696e-05,5618.19726562,0.000431186606875,1,0.0887499973178,0,0
0.167828127742,0,0.167828127742,82.2329940796,1.41125892696e-05,5618.19726562,0.000431186606875,1,0.0887499973178,0,0
0.167845845222,0,0.167845845222,82.2452774048,1.40814381666e-05,5618.19873047,0.000431621243479,1,0.0890624970198,0,0
0.167845845222,0,0.167845845222,82.2452774048,1.40814381666e-05,5618.19873047,0.000431621243479,1,0.0890624970198,0,0
0.167849823833,0,0.167849823833,82.2479019165,1.44012046803e-05,5618.19775391,0.000436809088569,1,0.0893749967217,0,0
0.167849823833,0,0.167849823833,82.2479019165,1.44012046803e-05,5618.19775391,0.000436809088569,1,0.0893749967217,0,0
0.167867809534,0,0.167867809534,82.2603607178,1.42916633195e-05,5618.19873047,0.00043831198127,1,0.0896874964237,0,0
0.167867809534,0,0.167867809534,82.2603607178,1.42916633195e-05,5618.19873047,0.00043831198127,1,0.0896874964237,0,0
0.167871877551,0,0.167871877551,82.2630386353,1.46010479511e-05,5618.19775391,0.000442852440756,1,0.0900000035763,0,0
0.167871877551,0,0.167871877551,82.2630386353,1.46010479511e-05,5618.19775391,0.000442852440756,1,0.0900000035763,0,0
0.16789008677,0,0.16789008677,82.2756576538,1.44699743032e-05,5618.19873047,0.000444408273324,1,0.0903125032783,0,0
0.16789008677,0,0.16789008677,82.2756576538,1.44699743032e-05,5618.19873047,0.000444408273324,1,0.0903125032783,0,0
0.167894214392,0,0.167894214392,82.2783737183,1.47794580698e-05,5618.19775391,0.000448411912657,1,0.0906250029802,0,0
0.167894214392,0,0.167894214392,82.2783737183,1.47794580698e-05,5618.19775391,0.000448411912657,1,0.0906250029802,0,0
0.167912632227,0,0.167912632227,82.2911300659,1.46004540511e-05,5618.19921875,0.000450655439636,1,0.0909375026822,0,0
0.167912632227,0,0.167912632227,82.2911300659,1.46004540511e-05,5618.19921875,0.000450655439636,1,0.0909375026822,0,0
0.167916879058,0,0.167916879058,82.2939300537,1.49373827298e-05,5618.19775391,0.000454696506495,1,0.0912500023842,0,0
0.167916879058,0,0.167916879058,82.2939300537,1.49373827298e-05,5618.19775391,0.000454696506495,1,0.0912500023842,0,0
0.167935505509,0,0.167935505509,82.3068313599,1.46843149196e-05,5618.19921875,0.000457845773781,1,0.0915625020862,0,0
0.167935505509,0,0.167935505509,82.3068313599,1.46843149196e-05,5618.19921875,0.000457845773781,1,0.0915625020862,0,0
0.167939901352,0,0.167939901352,82.3097305298,1.50498153744e-05,5618.19824219,0.000462204334326,1,0.0918750017881,0,0
0.167939901352,0,0.167939901352,82.3097305298,1.50498153744e-05,5618.19824219,0.000462204334326,1,0.0918750017881,0,0
0.16795873642,0,0.16795873642,82.3227844238,1.47696810018e-05,5618.19921875,0.000465035438538,1,0.0921875014901,0,0
0.16795873642,0,0.16795873642,82.3227844238,1.47696810018e-05,5618.19921875,0.000465035438538,1,0.0921875014901,0,0
0.167963296175,0,0.167963296175,82.3257751465,1.52158345372e-05,5618.19824219,0.000470742554171,1,0.0925000011921,0,0
0.167963296175,0,0.167963296175,82.3257751465,1.52158345372e-05,5618.19824219,0.000470742554171,1,0.0925000011921,0,0
0.167982414365,0,0.167982414365,82.3390426636,1.49500383486e-05,5618.19921875,0.000472462881589,1,0.0928125008941,0,0
0.167982414365,0,0.167982414365,82.3390426636,1.49500383486e-05,5618.19921875,0.000472462881589,1,0.0928125008941,0,0
0.167987048626,0,0.167987048626,82.3420944214,1.54097197083e-05,5618.19824219,0.000478299451061,1,0.093125000596,0,0
0.167987048626,0,0.167987048626,82.3420944214,1.54097197083e-05,5618.19824219,0.000478299451061,1,0.093125000596,0,0
0.168006464839,0,0.168006464839,82.3555603027,1.5084460756e-05,5618.19970703,0.000480407499708,1,0.093437500298,0,0
0.168006464839,0,0.168006464839,82.3555603027,1.5084460756e-05,5618.19970703,0.000480407499708,1,0.093437500298,0,0
0.168011203408,0,0.168011203408,82.3586883545,1.54364261107e-05,5618.19824219,0.000484913529363,1,0.09375,0,0
0.168011203408,0,0.168011203408,82.3586883545,1.54364261107e-05,5618.19824219,0.000484913529363,1,0.09375,0,0
0.16803085804,0,0.16803085804,82.3723220825,1.51909307533e-05,5618.19970703,0.000484892370878,1,0.094062499702,0,0
0.16803085804,0,0.16803085804,82.3723220825,1.51909307533e-05,5618.19970703,0.000484892370878,1,0.094062499702,0,0
0.168035596609,0,0.168035596609,82.3754425049,1.55036050273e-05,5618.19873047,0.000488639459945,1,0.094374999404,0,0
0.168035596609,0,0.168035596609,82.3754425049,1.55036050273e-05,5618.19873047,0.000488639459945,1,0.094374999404,0,0
0.168055430055,0,0.168055430055,82.389213562,1.52506427185e-05,5618.20019531,0.000488944526296,1,0.0946874991059,0,0
0.168055430055,0,0.168055430055,82.389213562,1.52506427185e-05,5618.20019531,0.000488944526296,1,0.0946874991059,0,0
0.168060183525,0,0.168060183525,82.3923492432,1.55517791427e-05,5618.19873047,0.000492894905619,1,0.0949999988079,0,0
0.168060183525,0,0.168060183525,82.3923492432,1.55517791427e-05,5618.19873047,0.000492894905619,1,0.0949999988079,0,0
0.168080210686,0,0.168080210686,82.4062728882,1.53207656695e-05,5618.20019531,0.000494097708724,1,0.0953124985099,0,0
0.168080210686,0,0.168080210686,82.4062728882,1.53207656695e-05,5618.20019531,0.000494097708724,1,0.0953124985099,0,0
0.168085023761,0,0.168085023761,82.4094467163,1.55051329784e-05,5618.19921875,0.000496169435792,1,0.0956249982119,0,0
0.168085023761,0,0.168085023761,82.4094467163,1.55051329784e-05,5618.19921875,0.000496169435792,1,0.0956249982119,0,0
0.168105170131,0,0.168105170131,82.4234390259,1.52547345351e-05,5618.20068359,0.00049908697838,1,0.0959374979138,0,0
0.168105170131,0,0.168105170131,82.4234390259,1.52547345351e-05,5618.20068359,0.00049908697838,1,0.0959374979138,0,0
0.168110132217,0,0.168110132217,82.4267196655,1.52528746185e-05,5618.19970703,0.000499236222822,1,0.0962499976158,0,0
0.168110132217,0,0.168110132217,82.4267196655,1.52528746185e-05,5618.19970703,0.000499236222822,1,0.0962499976158,0,0
0.168130278587,0,0.168130278587,82.4407196045,1.52845932462e-05,5618.20117188,0.000497015367728,1,0.0965624973178,0,0
0.168130278587,0,0.168130278587,82.4407196045,1.52845932462e-05,5618.20117188,0.000497015367728,1,0.0965624973178,0,0
0.168135121465,0,0.168135121465,82.4439239502,1.52149150381e-05,5618.20019531,0.000495545333251,1,0.0968749970198,0,0
0.168135121465,0,0.168135121465,82.4439239502,1.52149150381e-05,5618.20019531,0.000495545333251,1,0.0968749970198,0,0
0.168155193329,0,0.168155193329,82.4578704834,1.52772572619e-05,5618.20166016,0.000493098807056,1,0.0971874967217,0,0
0.168155193329,0,0.168155193329,82.4578704834,1.52772572619e-05,5618.20166016,0.000493098807056,1,0.0971874967217,0,0
0.168159916997,0,0.168159916997,82.4609985352,1.53920664161e-05,5618.20068359,0.000494991312735,1,0.0974999964237,0,0
0.168159916997,0,0.168159916997,82.4609985352,1.53920664161e-05,5618.20068359,0.000494991312735,1,0.0974999964237,0,0
0.168180078268,0,0.168180078268,82.4750213623,1.54425797518e-05,5618.20214844,0.000494073203299,1,0.0978125035763,0,0
0.168180078268,0,0.168180078268,82.4750213623,1.54425797518e-05,5618.20214844,0.000494073203299,1,0.0978125035763,0,0
0.168184772134,0,0.168184772134,82.4781188965,1.57775011758e-05,5618.20117188,0.000499773188494,1,0.0981250032783,0,0
0.168184772134,0,0.168184772134,82.4781188965,1.57775011758e-05,5618.20117188,0.000499773188494,1,0.0981250032783,0,0
0.168205216527,0,0.168205216527,82.4923400879,1.57460563059e-05,5618.20263672,0.000502260343637,1,0.0984375029802,0,0
0.168205216527,0,0.168205216527,82.4923400879,1.57460563059e-05,5618.20263672,0.000502260343637,1,0.0984375029802,0,0
0.168210029602,0,0.168210029602,82.4955215454,1.62446704053e-05,5618.20166016,0.000511049991474,1,0.0987500026822,0,0
0.168210029602,0,0.168210029602,82.4955215454,1.62446704053e-05,5618.20166016,0.000511049991474,1,0.0987500026822,0,0
0.16823092103,0,0.16823092103,82.5100631714,1.61651751114e-05,5618.20361328,0.000516055617481,1,0.0990625023842,0,0
0.16823092103,0,0.16823092103,82.5100631714,1.61651751114e-05,5618.20361328,0.000516055617481,1,0.0990625023842,0,0
0.168235972524,0,0.168235972524,82.5134124756,1.67012731254e-05,5618.20214844,0.000526058778632,1,0.0993750020862,0,0
0.168235972524,0,0.168235972524,82.5134124756,1.67012731254e-05,5618.20214844,0.000526058778632,1,0.0993750020862,0,0
0.168257370591,0,0.168257370591,82.5282974243,1.66435311257e-05,5618.20410156,0.000531413010322,1,0.0996875017881,0,0
0.168257370591,0,0.168257370591,82.5282974243,1.66435311257e-05,5618.20410156,0.000531413010322,1,0.0996875017881,0,0
0.168262705207,0,0.168262705207,82.531829834,1.71986794157e-05,5618.203125,0.000541976711247,1,0.10000000149,0,0
0.168262705207,0,0.168262705207,82.531829834,1.71986794157e-05,5618.203125,0.000541976711247,1,0.10000000149,0,0
0.168284624815,0,0.168284624815,82.547088623,1.71325209521e-05,5618.20458984,0.000547907897271,1,0.100312501192,0,0
0.168284624815,0,0.168284624815,82.547088623,1.71325209521e-05,5618.20458984,0.000547907897271,1,0.100312501192,0,0
0.168290257454,0,0.168290257454,82.5508270264,1.76749690581e-05,5618.20361328,0.000558548024856,1,0.100625000894,0,0
0.168290257454,0,0.168290257454,82.5508270264,1.76749690581e-05,5618.20361328,0.000558548024856,1,0.100625000894,0,0
0.168312713504,0,0.168312713504,82.5664596558,1.75793902599e-05,5618.20556641,0.000565046968404,1,0.100937500596,0,0
0.168312713504,0,0.168312713504,82.5664596558,1.75793902599e-05,5618.20556641,0.000565046968404,1,0.100937500596,0,0
0.168318673968,0,0.168318673968,82.5704193115,1.80129572982e-05,5618.20458984,0.000574305071495,1,0.101250000298,0,0
0.168318673968,0,0.168318673968,82.5704193115,1.80129572982e-05,5618.20458984,0.000574305071495,1,0.101250000298,0,0
0.168341606855,0,0.168341606855,82.5863723755,1.79673406819e-05,5618.20605469,0.000579856394324,1,0.1015625,0,0
0.168341606855,0,0.168341606855,82.5863723755,1.79673406819e-05,5618.20605469,0.000579856394324,1,0.1015625,0,0
0.168347835541,0,0.168347835541,82.5905227661,1.82220846909e-05,5618.20507812,0.000586083449889,1,0.101874999702,0,0
0.168347835541,0,0.168347835541,82.5905227661,1.82220846909e-05,5618.20507812,0.000586083449889,1,0.101874999702,0,0
0.168371081352,0,0.168371081352,82.6066894531,1.82768635568e-05,5618.20703125,0.000588801223785,1,0.102187499404,0,0
0.168371081352,0,0.168371081352,82.6066894531,1.82768635568e-05,5618.20703125,0.000588801223785,1,0.102187499404,0,0
0.168377444148,0,0.168377444148,82.6109390259,1.84790060302e-05,5618.20556641,0.000594025303144,1,0.102499999106,0,0
0.168377444148,0,0.168377444148,82.6109390259,1.84790060302e-05,5618.20556641,0.000594025303144,1,0.102499999106,0,0
0.16840095818,0,0.16840095818,82.627281189,1.86021043191e-05,5618.20751953,0.000594311859459,1,0.102812498808,0,0
0.16840095818,0,0.16840095818,82.627281189,1.86021043191e-05,5618.20751953,0.000594311859459,1,0.102812498808,0,0
0.168407335877,0,0.168407335877,82.6315383911,1.88893263839e-05,5618.20654297,0.000600706785917,1,0.10312499851,0,0
0.168407335877,0,0.168407335877,82.6315383911,1.88893263839e-05,5618.20654297,0.000600706785917,1,0.10312499851,0,0
0.168431162834,0,0.168431162834,82.6481018066,1.90901173482e-05,5618.20800781,0.000599228485953,1,0.103437498212,0,0
0.168431162834,0,0.168431162834,82.6481018066,1.90901173482e-05,5618.20800781,0.000599228485953,1,0.103437498212,0,0
0.168437466025,0,0.168437466025,82.652305603,1.94872663997e-05,5618.20703125,0.000606928952038,1,0.103749997914,0,0
0.168437466025,0,0.168437466025,82.652305603,1.94872663997e-05,5618.20703125,0.000606928952038,1,0.103749997914,0,0
0.168461680412,0,0.168461680412,82.669128418,1.96217679331e-05,5618.20849609,0.000606012879871,1,0.104062497616,0,0
0.168461680412,0,0.168461680412,82.669128418,1.96217679331e-05,5618.20849609,0.000606012879871,1,0.104062497616,0,0
0.168467953801,0,0.168467953801,82.6733016968,2.02091105166e-05,5618.20751953,0.000616566219833,1,0.104374997318,0,0
0.168467953801,0,0.168467953801,82.6733016968,2.02091105166e-05,5618.20751953,0.000616566219833,1,0.104374997318,0,0
0.168492689729,0,0.168492689729,82.6904907227,2.02431438083e-05,5618.20898438,0.000617366924416,1,0.10468749702,0,0
0.168492689729,0,0.168492689729,82.6904907227,2.02431438083e-05,5618.20898438,0.000617366924416,1,0.10468749702,0,0
0.16849899292,0,0.16849899292,82.6946792603,2.1106143322e-05,5618.20800781,0.000631425529718,1,0.104999996722,0,0
0.16849899292,0,0.16849899292,82.6946792603,2.1106143322e-05,5618.20800781,0.000631425529718,1,0.104999996722,0,0
0.168524444103,0,0.168524444103,82.7123641968,2.07895482163e-05,5618.20947266,0.0006394314114,1,0.105312496424,0,0
0.168524444103,0,0.168524444103,82.7123641968,2.07895482163e-05,5618.20947266,0.0006394314114,1,0.105312496424,0,0
0.168531149626,0,0.168531149626,82.7168197632,2.1567044314e-05,5618.20849609,0.000651463284157,1,0.105625003576,0,0
0.168531149626,0,0.168531149626,82.7168197632,2.1567044314e-05,5618.20849609,0.000651463284157,1,0.105625003576,0,0
0.168557211757,0,0.168557211757,82.734916687,2.07305529329e-05,5618.20996094,0.000668394553941,1,0.105937503278,0,0
0.168557211757,0,0.168557211757,82.734916687,2.07305529329e-05,5618.20996094,0.000668394553941,1,0.105937503278,0,0
0.168564766645,0,0.168564766645,82.7399597168,2.09031222766e-05,5618.20898438,0.000674468406942,1,0.10625000298,0,0
0.168564766645,0,0.168564766645,82.7399597168,2.09031222766e-05,5618.20898438,0.000674468406942,1,0.10625000298,0,0
0.168591141701,0,0.168591141701,82.7582626343,2.13024559343e-05,5618.21044922,0.000668375345413,1,0.106562502682,0,0
0.168591141701,0,0.168591141701,82.7582626343,2.13024559343e-05,5618.21044922,0.000668375345413,1,0.106562502682,0,0
0.168598383665,0,0.168598383665,82.7630996704,2.07621960726e-05,5618.20898438,0.00065850460669,1,0.106875002384,0,0
0.168598383665,0,0.168598383665,82.7630996704,2.07621960726e-05,5618.20898438,0.00065850460669,1,0.106875002384,0,0
0.168624252081,0,0.168624252081,82.7810516357,2.10439648072e-05,5618.2109375,0.00065210473258,1,0.107187502086,0,0
0.168624252081,0,0.168624252081,82.7810516357,2.10439648072e-05,5618.2109375,0.00065210473258,1,0.107187502086,0,0
0.168631181121,0,0.168631181121,82.7856674194,2.09332119994e-05,5618.20947266,0.000648802379146,1,0.107500001788,0,0
0.168631181121,0,0.168631181121,82.7856674194,2.09332119994e-05,5618.20947266,0.000648802379146,1,0.107500001788,0,0
0.168656885624,0,0.168656885624,82.8035049438,2.09880599868e-05,5618.2109375,0.000647172622848,1,0.10781250149,0,0
0.168656885624,0,0.168656885624,82.8035049438,2.09880599868e-05,5618.2109375,0.000647172622848,1,0.10781250149,0,0
0.168663725257,0,0.168663725257,82.8080596924,2.10899233934e-05,5618.20996094,0.000647214241326,1,0.108125001192,0,0
0.168663725257,0,0.168663725257,82.8080596924,2.10899233934e-05,5618.20996094,0.000647214241326,1,0.108125001192,0,0
0.16868942976,0,0.16868942976,82.8259048462,2.09596673812e-05,5618.21142578,0.000648187997285,1,0.108437500894,0,0
0.16868942976,0,0.16868942976,82.8259048462,2.09596673812e-05,5618.21142578,0.000648187997285,1,0.108437500894,0,0
0.168696328998,0,0.168696328998,82.8304901123,2.12056238524e-05,5618.20996094,0.000650646688882,1,0.108750000596,0,0
0.168696328998,0,0.168696328998,82.8304901123,2.12056238524e-05,5618.20996094,0.000650646688882,1,0.108750000596,0,0
0.16872215271,0,0.16872215271,82.8484191895,2.09087393159e-05,5618.21142578,0.000653096940368,1,0.109062500298,0,0
0.16872215271,0,0.16872215271,82.8484191895,2.09087393159e-05,5618.21142578,0.000653096940368,1,0.109062500298,0,0
0.168729171157,0,0.168729171157,82.8530883789,2.13370767597e-05,5618.20996094,0.000658707052935,1,0.109375,0,0
0.168729171157,0,0.168729171157,82.8530883789,2.13370767597e-05,5618.20996094,0.000658707052935,1,0.109375,0,0
0.168755277991,0,0.168755277991,82.8712081909,2.08827968891e-05,5618.21142578,0.000662825419568,1,0.109687499702,0,0
0.168755277991,0,0.168755277991,82.8712081909,2.08827968891e-05,5618.21142578,0.000662825419568,1,0.109687499702,0,0
0.168762519956,0,0.168762519956,82.8760147095,2.14399369725e-05,5618.21044922,0.000671052839607,1,0.109999999404,0,0
0.168762519956,0,0.168762519956,82.8760147095,2.14399369725e-05,5618.21044922,0.000671052839607,1,0.109999999404,0,0
0.168789029121,0,0.168789029121,82.8944244385,2.10005000554e-05,5618.21191406,0.000674768991303,1,0.110312499106,0,0
0.168789029121,0,0.168789029121,82.8944244385,2.10005000554e-05,5618.21191406,0.000674768991303,1,0.110312499106,0,0
0.1687964499,0,0.1687964499,82.8993530273,2.15142845263e-05,5618.21044922,0.000682384008542,1,0.110624998808,0,0
0.1687964499,0,0.1687964499,82.8993530273,2.15142845263e-05,5618.21044922,0.000682384008542,1,0.110624998808,0,0
0.168823361397,0,0.168823361397,82.9180297852,2.11323240364e-05,5618.21191406,0.000685870181769,1,0.11093749851,0,0
0.168823361397,0,0.168823361397,82.9180297852,2.11323240364e-05,5618.21191406,0.000685870181769,1,0.11093749851,0,0
0.168830946088,0,0.168830946088,82.9230728149,2.14130013774e-05,5618.21044922,0.000690298969857,1,0.111249998212,0,0
0.168830946088,0,0.168830946088,82.9230728149,2.14130013774e-05,5618.21044922,0.000690298969857,1,0.111249998212,0,0
0.168858066201,0,0.168858066201,82.9419021606,2.12292707147e-05,5618.21191406,0.000691380933858,1,0.111562497914,0,0
0.168858066201,0,0.168858066201,82.9419021606,2.12292707147e-05,5618.21191406,0.000691380933858,1,0.111562497914,0,0
0.168865710497,0,0.168865710497,82.9469833374,2.14293413592e-05,5618.21044922,0.000694856862538,1,0.111874997616,0,0
0.168865710497,0,0.168865710497,82.9469833374,2.14293413592e-05,5618.21044922,0.000694856862538,1,0.111874997616,0,0
0.168893024325,0,0.168893024325,82.9659347534,2.13433595491e-05,5618.21191406,0.000696540984791,1,0.112187497318,0,0
0.168893024325,0,0.168893024325,82.9659347534,2.13433595491e-05,5618.21191406,0.000696540984791,1,0.112187497318,0,0
0.168900743127,0,0.168900743127,82.9710693359,2.15463714994e-05,5618.21044922,0.000700833043084,1,0.11249999702,0,0
0.168900743127,0,0.168900743127,82.9710693359,2.15463714994e-05,5618.21044922,0.000700833043084,1,0.11249999702,0,0
0.168928265572,0,0.168928265572,82.9901733398,2.15568034037e-05,5618.21191406,0.000703143479768,1,0.112812496722,0,0
0.168928265572,0,0.168928265572,82.9901733398,2.15568034037e-05,5618.21191406,0.000703143479768,1,0.112812496722,0,0
0.168936118484,0,0.168936118484,82.9953765869,2.17978904402e-05,5618.21044922,0.000708361854777,1,0.113124996424,0,0
0.168936118484,0,0.168936118484,82.9953765869,2.17978904402e-05,5618.21044922,0.000708361854777,1,0.113124996424,0,0
0.168963894248,0,0.168963894248,83.0146636963,2.18032328121e-05,5618.21191406,0.000712719222065,1,0.113437503576,0,0
0.168963894248,0,0.168963894248,83.0146636963,2.18032328121e-05,5618.21191406,0.000712719222065,1,0.113437503576,0,0
0.168971955776,0,0.168971955776,83.0200271606,2.20208639803e-05,5618.21044922,0.000718177354429,1,0.113750003278,0,0
0.168971955776,0,0.168971955776,83.0200271606,2.20208639803e-05,5618.21044922,0.000718177354429,1,0.113750003278,0,0
0.169000014663,0,0.169000014663,83.0395050049,2.21243444685e-05,5618.21191406,0.000720905547496,1,0.11406250298,0,0
0.169000014663,0,0.169000014663,83.0395050049,2.21243444685e-05,5618.21191406,0.000720905547496,1,0.11406250298,0,0
0.169008210301,0,0.169008210301,83.044960022,2.23152419494e-05,5618.21044922,0.000725913443603,1,0.114375002682,0,0
0.169008210301,0,0.169008210301,83.044960022,2.23152419494e-05,5618.21044922,0.000725913443603,1,0.114375002682,0,0
0.169036522508,0,0.169036522508,83.0646133423,2.25598414545e-05,5618.21191406,0.000724818557501,1,0.114687502384,0,0
0.169036522508,0,0.169036522508,83.0646133423,2.25598414545e-05,5618.21191406,0.000724818557501,1,0.114687502384,0,0
0.169044673443,0,0.169044673443,83.0700302124,2.27947384701e-05,5618.21044922,0.000729599385522,1,0.115000002086,0,0
0.169044673443,0,0.169044673443,83.0700302124,2.27947384701e-05,5618.21044922,0.000729599385522,1,0.115000002086,0,0
0.169073224068,0,0.169073224068,83.0898513794,2.30000205192e-05,5618.21191406,0.000727278122213,1,0.115312501788,0,0
0.169073224068,0,0.169073224068,83.0898513794,2.30000205192e-05,5618.21191406,0.000727278122213,1,0.115312501788,0,0
0.169081255794,0,0.169081255794,83.0951919556,2.33068094531e-05,5618.21044922,0.000732165470254,1,0.11562500149,0,0
0.169081255794,0,0.169081255794,83.0951919556,2.33068094531e-05,5618.21044922,0.000732165470254,1,0.11562500149,0,0
0.169110044837,0,0.169110044837,83.1151885986,2.32992879319e-05,5618.21191406,0.000731826061383,1,0.115937501192,0,0
0.169110044837,0,0.169110044837,83.1151885986,2.32992879319e-05,5618.21191406,0.000731826061383,1,0.115937501192,0,0
0.169118061662,0,0.169118061662,83.120513916,2.37829699472e-05,5618.21044922,0.00073896383401,1,0.116250000894,0,0
0.169118061662,0,0.169118061662,83.120513916,2.37829699472e-05,5618.21044922,0.00073896383401,1,0.116250000894,0,0
0.169147208333,0,0.169147208333,83.1407623291,2.35089755733e-05,5618.21191406,0.000743106007576,1,0.116562500596,0,0
0.169147208333,0,0.169147208333,83.1407623291,2.35089755733e-05,5618.21191406,0.000743106007576,1,0.116562500596,0,0
0.169155433774,0,0.169155433774,83.146232605,2.39589189732e-05,5618.21044922,0.000749713333789,1,0.116875000298,0,0
0.169155433774,0,0.169155433774,83.146232605,2.39589189732e-05,5618.21044922,0.000749713333789,1,0.116875000298,0,0
0.169184923172,0,0.169184923172,83.1667175293,2.36291471083e-05,5618.21191406,0.000755267450586,1,0.1171875,0,0
0.169184923172,0,0.169184923172,83.1667175293,2.36291471083e-05,5618.21191406,0.000755267450586,1,0.1171875,0,0
0.169193416834,0,0.169193416834,83.17237854,2.39248420257e-05,5618.21044922,0.000759533897508,1,0.117499999702,0,0
0.169193416834,0,0.169193416834,83.17237854,2.39248420257e-05,5618.21044922,0.000759533897508,1,0.117499999702,0,0
0.169223114848,0,0.169223114848,83.1930160522,2.36997057073e-05,5618.21191406,0.000763711519539,1,0.117812499404,0,0
0.169223114848,0,0.169223114848,83.1930160522,2.36997057073e-05,5618.21191406,0.000763711519539,1,0.117812499404,0,0
0.169231832027,0,0.169231832027,83.1988220215,2.38465399889e-05,5618.21044922,0.000766004843172,1,0.118124999106,0,0
0.169231832027,0,0.169231832027,83.1988220215,2.38465399889e-05,5618.21044922,0.000766004843172,1,0.118124999106,0,0
0.169261649251,0,0.169261649251,83.219543457,2.37927270064e-05,5618.21240234,0.000767792342231,1,0.118437498808,0,0
0.169261649251,0,0.169261649251,83.219543457,2.37927270064e-05,5618.21240234,0.000767792342231,1,0.118437498808,0,0
0.169270440936,0,0.169270440936,83.2254104614,2.39023847826e-05,5618.21044922,0.000770009704866,1,0.11874999851,0,0
0.169270440936,0,0.169270440936,83.2254104614,2.39023847826e-05,5618.21044922,0.000770009704866,1,0.11874999851,0,0
0.169300377369,0,0.169300377369,83.2462081909,2.39734199567e-05,5618.21240234,0.000770372105762,1,0.119062498212,0,0
0.169300377369,0,0.169300377369,83.2462081909,2.39734199567e-05,5618.21240234,0.000770372105762,1,0.119062498212,0,0
0.169309198856,0,0.169309198856,83.2520904541,2.41477555392e-05,5618.2109375,0.000774359039497,1,0.119374997914,0,0
0.169309198856,0,0.169309198856,83.2520904541,2.41477555392e-05,5618.2109375,0.000774359039497,1,0.119374997914,0,0
0.169339314103,0,0.169339314103,83.2730331421,2.43262202275e-05,5618.21240234,0.00077361240983,1,0.119687497616,0,0
0.169339314103,0,0.169339314103,83.2730331421,2.43262202275e-05,5618.21240234,0.00077361240983,1,0.119687497616,0,0
0.169348105788,0,0.169348105788,83.2788848877,2.45663177338e-05,5618.2109375,0.000778765126597,1,0.119999997318,0,0
0.169348105788,0,0.169348105788,83.2788848877,2.45663177338e-05,5618.2109375,0.000778765126597,1,0.119999997318,0,0
0.169378489256,0,0.169378489256,83.3000106812,2.47546213359e-05,5618.21240234,0.000779000285547,1,0.12031249702,0,0
0.169378489256,0,0.169378489256,83.3000106812,2.47546213359e-05,5618.21240234,0.000779000285547,1,0.12031249702,0,0
0.169387280941,0,0.169387280941,83.3058776855,2.49641216215e-05,5618.2109375,0.00078344612848,1,0.120624996722,0,0
0.169387280941,0,0.169387280941,83.3058776855,2.49641216215e-05,5618.2109375,0.00078344612848,1,0.120624996722,0,0
0.169417887926,0,0.169417887926,83.3271560669,2.50695866271e-05,5618.21289062,0.000785395794082,1,0.120937496424,0,0
0.169417887926,0,0.169417887926,83.3271560669,2.50695866271e-05,5618.21289062,0.000785395794082,1,0.120937496424,0,0
0.169426783919,0,0.169426783919,83.3330917358,2.52682730206e-05,5618.21142578,0.000789505196735,1,0.121250003576,0,0
0.169426783919,0,0.169426783919,83.3330917358,2.52682730206e-05,5618.21142578,0.000789505196735,1,0.121250003576,0,0
0.169457599521,0,0.169457599521,83.3545150757,2.52894787991e-05,5618.21289062,0.000792100501712,1,0.121562503278,0,0
0.169457599521,0,0.169457599521,83.3545150757,2.52894787991e-05,5618.21289062,0.000792100501712,1,0.121562503278,0,0
0.169466629624,0,0.169466629624,83.3605422974,2.56776474998e-05,5618.21142578,0.000798948225565,1,0.12187500298,0,0
0.169466629624,0,0.169466629624,83.3605422974,2.56776474998e-05,5618.21142578,0.000798948225565,1,0.12187500298,0,0
0.169497787952,0,0.169497787952,83.3822174072,2.55293871305e-05,5618.21337891,0.000803344824817,1,0.122187502682,0,0
0.169497787952,0,0.169497787952,83.3822174072,2.55293871305e-05,5618.21337891,0.000803344824817,1,0.122187502682,0,0
0.169507026672,0,0.169507026672,83.3883972168,2.6257488571e-05,5618.21191406,0.000814611441456,1,0.122500002384,0,0
0.169507026672,0,0.169507026672,83.3883972168,2.6257488571e-05,5618.21191406,0.000814611441456,1,0.122500002384,0,0
0.169538766146,0,0.169538766146,83.4104614258,2.57018600678e-05,5618.21337891,0.000826899020467,1,0.122812502086,0,0
0.169538766146,0,0.169538766146,83.4104614258,2.57018600678e-05,5618.21337891,0.000826899020467,1,0.122812502086,0,0
0.169548615813,0,0.169548615813,83.4170684814,2.54945389315e-05,5618.21191406,0.000825729803182,1,0.123125001788,0,0
0.169548615813,0,0.169548615813,83.4170684814,2.54945389315e-05,5618.21191406,0.000825729803182,1,0.123125001788,0,0
0.169580295682,0,0.169580295682,83.4390945435,2.58759228018e-05,5618.21386719,0.000818151806016,1,0.12343750149,0,0
0.169580295682,0,0.169580295682,83.4390945435,2.58759228018e-05,5618.21386719,0.000818151806016,1,0.12343750149,0,0
0.16958977282,0,0.16958977282,83.4454421997,2.55445247603e-05,5618.21240234,0.000811761885416,1,0.123750001192,0,0
0.16958977282,0,0.16958977282,83.4454421997,2.55445247603e-05,5618.21240234,0.000811761885416,1,0.123750001192,0,0
0.169621124864,0,0.169621124864,83.4672393799,2.569958815e-05,5618.21386719,0.000807506847195,1,0.124062500894,0,0
0.169621124864,0,0.169621124864,83.4672393799,2.569958815e-05,5618.21386719,0.000807506847195,1,0.124062500894,0,0
0.169630393386,0,0.169630393386,83.4734420776,2.57040210272e-05,5618.21240234,0.000807431526482,1,0.124375000596,0,0
0.169630393386,0,0.169630393386,83.4734420776,2.57040210272e-05,5618.21240234,0.000807431526482,1,0.124375000596,0,0
0.169661730528,0,0.169661730528,83.4952468872,2.58114723692e-05,5618.21435547,0.000805107760243,1,0.124687500298,0,0
0.169661730528,0,0.169661730528,83.4952468872,2.58114723692e-05,5618.21435547,0.000805107760243,1,0.124687500298,0,0
0.169670879841,0,0.169670879841,83.5013656616,2.61105142272e-05,5618.21289062,0.000809898949228,1,0.125,0,0
0.169670879841,0,0.169670879841,83.5013656616,2.61105142272e-05,5618.21289062,0.000809898949228,1,0.125,0,0
0.169702470303,0,0.169702470303,83.5233383179,2.60808901658e-05,5618.21435547,0.000810497964267,1,0.125312507153,0,0
0.169702470303,0,0.169702470303,83.5233383179,2.60808901658e-05,5618.21435547,0.000810497964267,1,0.125312507153,0,0
0.169711649418,0,0.169711649418,83.5294723511,2.6650413929e-05,5618.21289062,0.000820156827103,1,0.125624999404,0,0
0.169711649418,0,0.169711649418,83.5294723511,2.6650413929e-05,5618.21289062,0.000820156827103,1,0.125624999404,0,0
0.169743716717,0,0.169743716717,83.5517883301,2.65372418653e-05,5618.21484375,0.000822304107714,1,0.125937506557,0,0
0.169743716717,0,0.169743716717,83.5517883301,2.65372418653e-05,5618.21484375,0.000822304107714,1,0.125937506557,0,0
0.16975300014,0,0.16975300014,83.5579986572,2.71941335086e-05,5618.21337891,0.000832793361042,1,0.126249998808,0,0
0.16975300014,0,0.16975300014,83.5579986572,2.71941335086e-05,5618.21337891,0.000832793361042,1,0.126249998808,0,0
0.169785603881,0,0.169785603881,83.5806808472,2.68688181677e-05,5618.21533203,0.000838690088131,1,0.12656250596,0,0
0.169785603881,0,0.169785603881,83.5806808472,2.68688181677e-05,5618.21533203,0.000838690088131,1,0.12656250596,0,0
0.169795185328,0,0.169795185328,83.587097168,2.7247617254e-05,5618.21337891,0.000843884830829,1,0.126874998212,0,0
0.169795185328,0,0.169795185328,83.587097168,2.7247617254e-05,5618.21337891,0.000843884830829,1,0.126874998212,0,0
0.169828057289,0,0.169828057289,83.6099624634,2.64947429969e-05,5618.21533203,0.000855207326822,1,0.127187505364,0,0
0.169828057289,0,0.169828057289,83.6099624634,2.64947429969e-05,5618.21533203,0.000855207326822,1,0.127187505364,0,0
0.16983820498,0,0.16983820498,83.6167755127,2.69176507572e-05,5618.21386719,0.000863257446326,1,0.127499997616,0,0
0.16983820498,0,0.16983820498,83.6167755127,2.69176507572e-05,5618.21386719,0.000863257446326,1,0.127499997616,0,0
0.169871479273,0,0.169871479273,83.6399230957,2.68974054052e-05,5618.21582031,0.000863299006596,1,0.127812504768,0,0
0.169871479273,0,0.169871479273,83.6399230957,2.68974054052e-05,5618.21582031,0.000863299006596,1,0.127812504768,0,0
0.169881626964,0,0.169881626964,83.646736145,2.63504534814e-05,5618.21386719,0.000853421806823,1,0.12812499702,0,0
0.169881626964,0,0.169881626964,83.646736145,2.63504534814e-05,5618.21386719,0.000853421806823,1,0.12812499702,0,0
0.169914394617,0,0.169914394617,83.6695404053,2.65872786258e-05,5618.21582031,0.00084629066987,1,0.128437504172,0,0
0.169914394617,0,0.169914394617,83.6695404053,2.65872786258e-05,5618.21582031,0.00084629066987,1,0.128437504172,0,0
0.169924199581,0,0.169924199581,83.676109314,2.63373221969e-05,5618.21435547,0.000840623455588,1,0.128749996424,0,0
0.169924199581,0,0.169924199581,83.676109314,2.63373221969e-05,5618.21435547,0.000840623455588,1,0.128749996424,0,0
0.169956684113,0,0.169956684113,83.6987228394,2.64410155069e-05,5618.21630859,0.000837353756651,1,0.129062503576,0,0
0.169956684113,0,0.169956684113,83.6987228394,2.64410155069e-05,5618.21630859,0.000837353756651,1,0.129062503576,0,0
0.169966310263,0,0.169966310263,83.7051849365,2.64886348305e-05,5618.21484375,0.00083785696188,1,0.129374995828,0,0
0.169966310263,0,0.169966310263,83.7051849365,2.64886348305e-05,5618.21484375,0.00083785696188,1,0.129374995828,0,0
0.169998824596,0,0.169998824596,83.7278137207,2.66041370196e-05,5618.21679688,0.000835968297906,1,0.12968750298,0,0
0.169998824596,0,0.169998824596,83.7278137207,2.66041370196e-05,5618.21679688,0.000835968297906,1,0.12968750298,0,0
0.17000836134,0,0.17000836134,83.7342071533,2.69803113042e-05,5618.21533203,0.000842474168167,1,0.129999995232,0,0
0.17000836134,0,0.17000836134,83.7342071533,2.69803113042e-05,5618.21533203,0.000842474168167,1,0.129999995232,0,0
0.170041188598,0,0.170041188598,83.7570648193,2.69824467978e-05,5618.21679688,0.000844275229611,1,0.130312502384,0,0
0.170041188598,0,0.170041188598,83.7570648193,2.69824467978e-05,5618.21679688,0.000844275229611,1,0.130312502384,0,0
0.170050829649,0,0.170050829649,83.7635192871,2.75797101494e-05,5618.21533203,0.000854700803757,1,0.130624994636,0,0
0.170050829649,0,0.170050829649,83.7635192871,2.75797101494e-05,5618.21533203,0.000854700803757,1,0.130624994636,0,0
0.170084178448,0,0.170084178448,83.7867507935,2.73321365967e-05,5618.21728516,0.000862030428834,1,0.130937501788,0,0
0.170084178448,0,0.170084178448,83.7867507935,2.73321365967e-05,5618.21728516,0.000862030428834,1,0.130937501788,0,0
0.170094177127,0,0.170094177127,83.7934570312,2.79677187791e-05,5618.21582031,0.000873829820193,1,0.13124999404,0,0
0.170094177127,0,0.170094177127,83.7934570312,2.79677187791e-05,5618.21582031,0.000873829820193,1,0.13124999404,0,0
0.170128136873,0,0.170128136873,83.8170928955,2.75739730569e-05,5618.21777344,0.000882894615643,1,0.131562501192,0,0
0.170128136873,0,0.170128136873,83.8170928955,2.75739730569e-05,5618.21777344,0.000882894615643,1,0.131562501192,0,0
0.170138597488,0,0.170138597488,83.8241119385,2.8415250199e-05,5618.21582031,0.000897621095646,1,0.131874993443,0,0
0.170138597488,0,0.170138597488,83.8241119385,2.8415250199e-05,5618.21582031,0.000897621095646,1,0.131874993443,0,0
0.170173287392,0,0.170173287392,83.8482666016,2.79558244074e-05,5618.21777344,0.000909062160645,1,0.132187500596,0,0
0.170173287392,0,0.170173287392,83.8482666016,2.79558244074e-05,5618.21777344,0.000909062160645,1,0.132187500596,0,0
0.170184314251,0,0.170184314251,83.855682373,2.76021655736e-05,5618.21630859,0.000905241759028,1,0.132499992847,0,0
0.170184314251,0,0.170184314251,83.855682373,2.76021655736e-05,5618.21630859,0.000905241759028,1,0.132499992847,0,0
0.17021882534,0,0.17021882534,83.879699707,2.80074909824e-05,5618.21826172,0.00089620082872,1,0.1328125,0,0
0.17021882534,0,0.17021882534,83.879699707,2.80074909824e-05,5618.21826172,0.00089620082872,1,0.1328125,0,0
0.170229390264,0,0.170229390264,83.8868103027,2.75714573945e-05,5618.21679688,0.000886802910827,1,0.133125007153,0,0
0.170229390264,0,0.170229390264,83.8868103027,2.75714573945e-05,5618.21679688,0.000886802910827,1,0.133125007153,0,0
0.170263424516,0,0.170263424516,83.9104995728,2.76025712083e-05,5618.21826172,0.000881489890162,1,0.133437499404,0,0
0.170263424516,0,0.170263424516,83.9104995728,2.76025712083e-05,5618.21826172,0.000881489890162,1,0.133437499404,0,0
0.170273736119,0,0.170273736119,83.917427063,2.73966525128e-05,5618.21679688,0.000876122328918,1,0.133750006557,0,0
0.170273736119,0,0.170273736119,83.917427063,2.73966525128e-05,5618.21679688,0.000876122328918,1,0.133750006557,0,0
0.170307487249,0,0.170307487249,83.9409255981,2.73342884611e-05,5618.21875,0.000871483876836,1,0.134062498808,0,0
0.170307487249,0,0.170307487249,83.9409255981,2.73342884611e-05,5618.21875,0.000871483876836,1,0.134062498808,0,0
0.170317560434,0,0.170317560434,83.9476928711,2.72584657068e-05,5618.21728516,0.000867753115017,1,0.13437500596,0,0
0.170317560434,0,0.170317560434,83.9476928711,2.72584657068e-05,5618.21728516,0.000867753115017,1,0.13437500596,0,0
0.170351132751,0,0.170351132751,83.9710693359,2.70533382718e-05,5618.21875,0.000865708803758,1,0.134687498212,0,0
0.170351132751,0,0.170351132751,83.9710693359,2.70533382718e-05,5618.21875,0.000865708803758,1,0.134687498212,0,0
0.170361116529,0,0.170361116529,83.9777603149,2.70973232546e-05,5618.21728516,0.000864492438268,1,0.135000005364,0,0
0.170361116529,0,0.170361116529,83.9777603149,2.70973232546e-05,5618.21728516,0.000864492438268,1,0.135000005364,0,0
0.17039462924,0,0.17039462924,84.0010986328,2.67867781076e-05,5618.21923828,0.000865371606778,1,0.135312497616,0,0
0.17039462924,0,0.17039462924,84.0010986328,2.67867781076e-05,5618.21923828,0.000865371606778,1,0.135312497616,0,0
0.17040464282,0,0.17040464282,84.0078201294,2.71430362773e-05,5618.21777344,0.000870747782756,1,0.135625004768,0,0
0.17040464282,0,0.17040464282,84.0078201294,2.71430362773e-05,5618.21777344,0.000870747782756,1,0.135625004768,0,0
0.170438423753,0,0.170438423753,84.0313491821,2.69225965894e-05,5618.21923828,0.000873129523825,1,0.13593749702,0,0
0.170438423753,0,0.170438423753,84.0313491821,2.69225965894e-05,5618.21923828,0.000873129523825,1,0.13593749702,0,0
0.170448556542,0,0.170448556542,84.0381546021,2.74228787021e-05,5618.21777344,0.000880982668605,1,0.136250004172,0,0
0.170448556542,0,0.170448556542,84.0381546021,2.74228787021e-05,5618.21777344,0.000880982668605,1,0.136250004172,0,0
0.170482724905,0,0.170482724905,84.0619506836,2.67466693913e-05,5618.21972656,0.000893913733307,1,0.136562496424,0,0
0.170482724905,0,0.170482724905,84.0619506836,2.67466693913e-05,5618.21972656,0.000893913733307,1,0.136562496424,0,0
0.170493513346,0,0.170493513346,84.0692062378,2.75644688372e-05,5618.21777344,0.000910777482204,1,0.136875003576,0,0
0.170493513346,0,0.170493513346,84.0692062378,2.75644688372e-05,5618.21777344,0.000910777482204,1,0.136875003576,0,0
0.170528545976,0,0.170528545976,84.0935821533,2.75698985206e-05,5618.21972656,0.000916448479984,1,0.137187495828,0,0
0.170528545976,0,0.170528545976,84.0935821533,2.75698985206e-05,5618.21972656,0.000916448479984,1,0.137187495828,0,0
0.170539617538,0,0.170539617538,84.1010360718,2.73358728009e-05,5618.21826172,0.000915615644772,1,0.13750000298,0,0
0.170539617538,0,0.170539617538,84.1010360718,2.73358728009e-05,5618.21826172,0.000915615644772,1,0.13750000298,0,0
0.170574605465,0,0.170574605465,84.1253967285,2.79587820842e-05,5618.21972656,0.000908422342036,1,0.137812495232,0,0
0.170574605465,0,0.170574605465,84.1253967285,2.79587820842e-05,5618.21972656,0.000908422342036,1,0.137812495232,0,0
0.170585304499,0,0.170585304499,84.132598877,2.77437029581e-05,5618.21826172,0.000905739085283,1,0.138125002384,0,0
0.170585304499,0,0.170585304499,84.132598877,2.77437029581e-05,5618.21826172,0.000905739085283,1,0.138125002384,0,0
0.170620158315,0,0.170620158315,84.1568603516,2.8074000511e-05,5618.21972656,0.000903864856809,1,0.138437494636,0,0
0.170620158315,0,0.170620158315,84.1568603516,2.8074000511e-05,5618.21972656,0.000903864856809,1,0.138437494636,0,0
0.170630767941,0,0.170630767941,84.1640014648,2.80348976958e-05,5618.21826172,0.000904603337403,1,0.138750001788,0,0
0.170630767941,0,0.170630767941,84.1640014648,2.80348976958e-05,5618.21826172,0.000904603337403,1,0.138750001788,0,0
0.17066565156,0,0.17066565156,84.1882858276,2.82100354525e-05,5618.22021484,0.000904352054931,1,0.13906249404,0,0
0.17066565156,0,0.17066565156,84.1882858276,2.82100354525e-05,5618.22021484,0.000904352054931,1,0.13906249404,0,0
0.170676261187,0,0.170676261187,84.1954269409,2.83106928691e-05,5618.21875,0.000906664703507,1,0.139375001192,0,0
0.170676261187,0,0.170676261187,84.1954269409,2.83106928691e-05,5618.21875,0.000906664703507,1,0.139375001192,0,0
0.170711264014,0,0.170711264014,84.2197875977,2.83459594357e-05,5618.22021484,0.000906752597075,1,0.139687493443,0,0
0.170711264014,0,0.170711264014,84.2197875977,2.83459594357e-05,5618.22021484,0.000906752597075,1,0.139687493443,0,0
0.170721873641,0,0.170721873641,84.2269287109,2.84438920062e-05,5618.21875,0.00090806314256,1,0.140000000596,0,0
0.170721873641,0,0.170721873641,84.2269287109,2.84438920062e-05,5618.21875,0.00090806314256,1,0.140000000596,0,0
0.170756936073,0,0.170756936073,84.251335144,2.83716981357e-05,5618.22021484,0.000906756322365,1,0.140312492847,0,0
0.170756936073,0,0.170756936073,84.251335144,2.83716981357e-05,5618.22021484,0.000906756322365,1,0.140312492847,0,0
0.170767471194,0,0.170767471194,84.2584381104,2.84994439426e-05,5618.21875,0.00090743257897,1,0.140625,0,0
0.170767471194,0,0.170767471194,84.2584381104,2.84994439426e-05,5618.21875,0.00090743257897,1,0.140625,0,0
0.17080257833,0,0.17080257833,84.2828674316,2.81777283817e-05,5618.22021484,0.000908318150323,1,0.140937507153,0,0
0.17080257833,0,0.17080257833,84.2828674316,2.81777283817e-05,5618.22021484,0.000908318150323,1,0.140937507153,0,0
0.170813158154,0,0.170813158154,84.2900009155,2.83217941615e-05,5618.21875,0.000909182243049,1,0.141249999404,0,0
0.170813158154,0,0.170813158154,84.2900009155,2.83217941615e-05,5618.21875,0.000909182243049,1,0.141249999404,0,0
0.170848309994,0,0.170848309994,84.3144683838,2.79047799268e-05,5618.22021484,0.000911312468816,1,0.141562506557,0,0
0.170848309994,0,0.170848309994,84.3144683838,2.79047799268e-05,5618.22021484,0.000911312468816,1,0.141562506557,0,0
0.170859009027,0,0.170859009027,84.3216705322,2.83293957182e-05,5618.21875,0.000916136836167,1,0.141874998808,0,0
0.170859009027,0,0.170859009027,84.3216705322,2.83293957182e-05,5618.21875,0.000916136836167,1,0.141874998808,0,0
0.170894399285,0,0.170894399285,84.3463058472,2.74296198768e-05,5618.22021484,0.000929640955292,1,0.14218750596,0,0
0.170894399285,0,0.170894399285,84.3463058472,2.74296198768e-05,5618.22021484,0.000929640955292,1,0.14218750596,0,0
0.170905768871,0,0.170905768871,84.3539733887,2.75513648376e-05,5618.21875,0.000934202806093,1,0.142499998212,0,0
0.170905768871,0,0.170905768871,84.3539733887,2.75513648376e-05,5618.21875,0.000934202806093,1,0.142499998212,0,0
0.170941382647,0,0.170941382647,84.3787765503,2.78598017758e-05,5618.22021484,0.000929194036871,1,0.142812505364,0,0
0.170941382647,0,0.170941382647,84.3787765503,2.78598017758e-05,5618.22021484,0.000929194036871,1,0.142812505364,0,0
0.170952498913,0,0.170952498913,84.3862686157,2.73008063232e-05,5618.21875,0.000920436694287,1,0.143124997616,0,0
0.170952498913,0,0.170952498913,84.3862686157,2.73008063232e-05,5618.21875,0.000920436694287,1,0.143124997616,0,0
0.170987680554,0,0.170987680554,84.4107666016,2.77989674942e-05,5618.22070312,0.000912463001441,1,0.143437504768,0,0
0.170987680554,0,0.170987680554,84.4107666016,2.77989674942e-05,5618.22070312,0.000912463001441,1,0.143437504768,0,0
0.170998394489,0,0.170998394489,84.4179763794,2.77963536064e-05,5618.21875,0.000913512369152,1,0.14374999702,0,0
0.170998394489,0,0.170998394489,84.4179763794,2.77963536064e-05,5618.21875,0.000913512369152,1,0.14374999702,0,0
0.171033635736,0,0.171033635736,84.442527771,2.8240167012e-05,5618.22070312,0.000911147333682,1,0.144062504172,0,0
0.171033635736,0,0.171033635736,84.442527771,2.8240167012e-05,5618.22070312,0.000911147333682,1,0.144062504172,0,0
0.171044230461,0,0.171044230461,84.4496231079,2.84826674033e-05,5618.21875,0.000915270764381,1,0.144374996424,0,0
0.171044230461,0,0.171044230461,84.4496231079,2.84826674033e-05,5618.21875,0.000915270764381,1,0.144374996424,0,0
0.171079665422,0,0.171079665422,84.4743881226,2.88602805085e-05,5618.22070312,0.000920839549508,1,0.144687503576,0,0
0.171079665422,0,0.171079665422,84.4743881226,2.88602805085e-05,5618.22070312,0.000920839549508,1,0.144687503576,0,0
0.17109054327,0,0.17109054327,84.4815139771,2.91926098726e-05,5618.21777344,0.000920395134017,1,0.144999995828,0,0
0.17109054327,0,0.17109054327,84.4815139771,2.91926098726e-05,5618.21777344,0.000920395134017,1,0.144999995828,0,0
0.17112596333,0,0.17112596333,84.5065689087,2.94184974337e-05,5618.22265625,0.000933257571887,1,0.14531250298,0,0
0.17112596333,0,0.17112596333,84.5065689087,2.94184974337e-05,5618.22265625,0.000933257571887,1,0.14531250298,0,0
0.171137496829,0,0.171137496829,84.5138549805,2.97616516036e-05,5618.21679688,0.000940568861552,1,0.145624995232,0,0
0.171137496829,0,0.171137496829,84.5138549805,2.97616516036e-05,5618.21679688,0.000940568861552,1,0.145624995232,0,0
0.171173274517,0,0.171173274517,84.5391921997,2.97798742395e-05,5618.22167969,0.000940248428378,1,0.145937502384,0,0
0.171173274517,0,0.171173274517,84.5391921997,2.97798742395e-05,5618.22167969,0.000940248428378,1,0.145937502384,0,0
0.171184778214,0,0.171184778214,84.5467605591,3.01673753711e-05,5618.21826172,0.00095975183649,1,0.146249994636,0,0
0.171184778214,0,0.171184778214,84.5467605591,3.01673753711e-05,5618.21826172,0.00095975183649,1,0.146249994636,0,0
0.171221554279,0,0.171221554279,84.5723724365,2.97122533084e-05,5618.22021484,0.000967109401245,1,0.146562501788,0,0
0.171221554279,0,0.171221554279,84.5723724365,2.97122533084e-05,5618.22021484,0.000967109401245,1,0.146562501788,0,0
0.171233430505,0,0.171233430505,84.5804290771,3.02806583932e-05,5618.21875,0.000980499899015,1,0.14687499404,0,0
0.171233430505,0,0.171233430505,84.5804290771,3.02806583932e-05,5618.21875,0.000980499899015,1,0.14687499404,0,0
0.171270877123,0,0.171270877123,84.6064682007,3.02040480165e-05,5618.22021484,0.000986296916381,1,0.147187501192,0,0
0.171270877123,0,0.171270877123,84.6064682007,3.02040480165e-05,5618.22021484,0.000986296916381,1,0.147187501192,0,0
0.17128303647,0,0.17128303647,84.6147003174,2.98574614135e-05,5618.21875,0.000980399781838,1,0.147499993443,0,0
0.17128303647,0,0.17128303647,84.6147003174,2.98574614135e-05,5618.21875,0.000980399781838,1,0.147499993443,0,0
0.171320185065,0,0.171320185065,84.6405792236,3.02268126688e-05,5618.22021484,0.000973898102529,1,0.147812500596,0,0
0.171320185065,0,0.171320185065,84.6405792236,3.02268126688e-05,5618.22021484,0.000973898102529,1,0.147812500596,0,0
0.171332031488,0,0.171332031488,84.6485900879,2.96795988106e-05,5618.21875,0.000963810482062,1,0.148124992847,0,0
0.171332031488,0,0.171332031488,84.6485900879,2.96795988106e-05,5618.21875,0.000963810482062,1,0.148124992847,0,0
0.171368673444,0,0.171368673444,84.6740951538,2.97970327665e-05,5618.22021484,0.000957404030487,1,0.1484375,0,0
0.171368673444,0,0.171368673444,84.6740951538,2.97970327665e-05,5618.22021484,0.000957404030487,1,0.1484375,0,0
0.171380192041,0,0.171380192041,84.681892395,2.96007656289e-05,5618.21875,0.000952257018071,1,0.148750007153,0,0
0.171380192041,0,0.171380192041,84.681892395,2.96007656289e-05,5618.21875,0.000952257018071,1,0.148750007153,0,0
0.171416565776,0,0.171416565776,84.7072296143,2.95995305351e-05,5618.22021484,0.00094707327662,1,0.149062499404,0,0
0.171416565776,0,0.171416565776,84.7072296143,2.95995305351e-05,5618.22021484,0.00094707327662,1,0.149062499404,0,0
0.171427831054,0,0.171427831054,84.71484375,2.96970774798e-05,5618.21875,0.000947722408455,1,0.149375006557,0,0
0.171427831054,0,0.171427831054,84.71484375,2.96970774798e-05,5618.21875,0.000947722408455,1,0.149375006557,0,0
0.171464234591,0,0.171464234591,84.7402038574,2.97780879919e-05,5618.22021484,0.000941464153584,1,0.149687498808,0,0
0.171464234591,0,0.171464234591,84.7402038574,2.97780879919e-05,5618.22021484,0.000941464153584,1,0.149687498808,0,0
0.171475186944,0,0.171475186944,84.7476043701,3.02252301481e-05,5618.21875,0.000947450927924,1,0.15000000596,0,0
0.171475186944,0,0.171475186944,84.7476043701,3.02252301481e-05,5618.21875,0.000947450927924,1,0.15000000596,0,0
0.171511888504,0,0.171511888504,84.77318573,3.00039173453e-05,5618.22021484,0.000950344954617,1,0.150312498212,0,0
0.171511888504,0,0.171511888504,84.77318573,3.00039173453e-05,5618.22021484,0.000950344954617,1,0.150312498212,0,0
0.171522989869,0,0.171522989869,84.7806854248,3.04629793391e-05,5618.21875,0.0009564961656,1,0.150625005364,0,0
0.171522989869,0,0.171522989869,84.7806854248,3.04629793391e-05,5618.21875,0.0009564961656,1,0.150625005364,0,0
0.171560004354,0,0.171560004354,84.8064804077,2.92123841064e-05,5618.22021484,0.000978164025582,1,0.150937497616,0,0
0.171560004354,0,0.171560004354,84.8064804077,2.92123841064e-05,5618.22021484,0.000978164025582,1,0.150937497616,0,0
0.171572193503,0,0.171572193503,84.8147354126,3.07213013002e-05,5618.21875,0.00100731896237,1,0.151250004768,0,0
0.171572193503,0,0.171572193503,84.8147354126,3.07213013002e-05,5618.21875,0.00100731896237,1,0.151250004768,0,0
0.171610683203,0,0.171610683203,84.8415527344,3.03280394292e-05,5618.22021484,0.00102311151568,1,0.15156249702,0,0
0.171610683203,0,0.171610683203,84.8415527344,3.03280394292e-05,5618.22021484,0.00102311151568,1,0.15156249702,0,0
0.171623647213,0,0.171623647213,84.8503646851,2.97008482448e-05,5618.21875,0.00101825024467,1,0.151875004172,0,0
0.171623647213,0,0.171623647213,84.8503646851,2.97008482448e-05,5618.21875,0.00101825024467,1,0.151875004172,0,0
0.171661898494,0,0.171661898494,84.8770141602,3.08143171424e-05,5618.22070312,0.00100396655034,1,0.152187496424,0,0
0.171661898494,0,0.171661898494,84.8770141602,3.08143171424e-05,5618.22070312,0.00100396655034,1,0.152187496424,0,0
0.171674162149,0,0.171674162149,84.8853225708,3.00474566757e-05,5618.21923828,0.000991415930912,1,0.152500003576,0,0
0.171674162149,0,0.171674162149,84.8853225708,3.00474566757e-05,5618.21923828,0.000991415930912,1,0.152500003576,0,0
0.17171177268,0,0.17171177268,84.9115371704,3.05420071527e-05,5618.22070312,0.000985263497569,1,0.152812495828,0,0
0.17171177268,0,0.17171177268,84.9115371704,3.05420071527e-05,5618.22070312,0.000985263497569,1,0.152812495828,0,0
0.17172370851,0,0.17172370851,84.9196395874,3.03459419229e-05,5618.21923828,0.000982385827228,1,0.15312500298,0,0
0.17172370851,0,0.17172370851,84.9196395874,3.03459419229e-05,5618.21923828,0.000982385827228,1,0.15312500298,0,0
0.171761184931,0,0.171761184931,84.9457473755,3.0495431929e-05,5618.22070312,0.000979407923296,1,0.153437495232,0,0
0.171761184931,0,0.171761184931,84.9457473755,3.0495431929e-05,5618.22070312,0.000979407923296,1,0.153437495232,0,0
0.17177298665,0,0.17177298665,84.9537506104,3.0394661735e-05,5618.21923828,0.000976623618044,1,0.153750002384,0,0
0.17177298665,0,0.17177298665,84.9537506104,3.0394661735e-05,5618.21923828,0.000976623618044,1,0.153750002384,0,0
0.171810299158,0,0.171810299158,84.9797592163,3.03197975882e-05,5618.22070312,0.00097199191805,1,0.154062494636,0,0
0.171810299158,0,0.171810299158,84.9797592163,3.03197975882e-05,5618.22070312,0.00097199191805,1,0.154062494636,0,0
0.17182187736,0,0.17182187736,84.9876022339,3.0223183785e-05,5618.21923828,0.000967106549069,1,0.154375001788,0,0
0.17182187736,0,0.17182187736,84.9876022339,3.0223183785e-05,5618.21923828,0.000967106549069,1,0.154375001788,0,0
0.171858951449,0,0.171858951449,85.0134429932,2.99050552712e-05,5618.22070312,0.00096195662627,1,0.15468749404,0,0
0.171858951449,0,0.171858951449,85.0134429932,2.99050552712e-05,5618.22070312,0.00096195662627,1,0.15468749404,0,0
0.171870261431,0,0.171870261431,85.0211029053,2.98494960589e-05,5618.21923828,0.000956613919698,1,0.155000001192,0,0
0.171870261431,0,0.171870261431,85.0211029053,2.98494960589e-05,5618.21923828,0.000956613919698,1,0.155000001192,0,0
0.171907067299,0,0.171907067299,85.0467605591,2.93627472274e-05,5618.22070312,0.000951830879785,1,0.155312493443,0,0
0.171907067299,0,0.171907067299,85.0467605591,2.93627472274e-05,5618.22070312,0.000951830879785,1,0.155312493443,0,0
0.171918138862,0,0.171918138862,85.0542526245,2.95368081424e-05,5618.21923828,0.000950943503994,1,0.155625000596,0,0
0.171918138862,0,0.171918138862,85.0542526245,2.95368081424e-05,5618.21923828,0.000950943503994,1,0.155625000596,0,0
0.171954900026,0,0.171954900026,85.0798797607,2.90121788566e-05,5618.22070312,0.000949988025241,1,0.155937492847,0,0
0.171954900026,0,0.171954900026,85.0798797607,2.90121788566e-05,5618.22070312,0.000949988025241,1,0.155937492847,0,0
0.171965926886,0,0.171965926886,85.0873336792,2.96830621664e-05,5618.21923828,0.000957398442551,1,0.15625,0,0
0.171965926886,0,0.171965926886,85.0873336792,2.96830621664e-05,5618.21923828,0.000957398442551,1,0.15625,0,0
0.172003060579,0,0.172003060579,85.1132278442,2.83589033643e-05,5618.22070312,0.000978526542895,1,0.156562507153,0,0
0.172003060579,0,0.172003060579,85.1132278442,2.83589033643e-05,5618.22070312,0.000978526542895,1,0.156562507153,0,0
0.172015145421,0,0.172015145421,85.121421814,2.8986887628e-05,5618.21923828,0.000994476140477,1,0.156874999404,0,0
0.172015145421,0,0.172015145421,85.121421814,2.8986887628e-05,5618.21923828,0.000994476140477,1,0.156874999404,0,0
0.172053083777,0,0.172053083777,85.1478652954,2.95225818263e-05,5618.22021484,0.000990615342744,1,0.157187506557,0,0
0.172053083777,0,0.172053083777,85.1478652954,2.95225818263e-05,5618.22021484,0.000990615342744,1,0.157187506557,0,0
0.172064974904,0,0.172064974904,85.155921936,2.8886634027e-05,5618.21875,0.000982784549706,1,0.157499998808,0,0
0.172064974904,0,0.172064974904,85.155921936,2.8886634027e-05,5618.21875,0.000982784549706,1,0.157499998808,0,0
0.17210252583,0,0.17210252583,85.1820983887,2.97020887956e-05,5618.22021484,0.000974523252808,1,0.15781250596,0,0
0.17210252583,0,0.17210252583,85.1820983887,2.97020887956e-05,5618.22021484,0.000974523252808,1,0.15781250596,0,0
0.172113984823,0,0.172113984823,85.1898727417,2.94971305266e-05,5618.21875,0.000973693444394,1,0.158124998212,0,0
0.172113984823,0,0.172113984823,85.1898727417,2.94971305266e-05,5618.21875,0.000973693444394,1,0.158124998212,0,0
0.172151491046,0,0.172151491046,85.2160186768,2.98605082207e-05,5618.22021484,0.000975389266387,1,0.158437505364,0,0
0.172151491046,0,0.172151491046,85.2160186768,2.98605082207e-05,5618.22021484,0.000975389266387,1,0.158437505364,0,0
0.172163054347,0,0.172163054347,85.2238540649,2.99942566926e-05,5618.21875,0.000981373596005,1,0.158749997616,0,0
0.172163054347,0,0.172163054347,85.2238540649,2.99942566926e-05,5618.21875,0.000981373596005,1,0.158749997616,0,0
0.172200858593,0,0.172200858593,85.250213623,3.03252327285e-05,5618.22021484,0.000981811899692,1,0.159062504768,0,0
0.172200858593,0,0.172200858593,85.250213623,3.03252327285e-05,5618.22021484,0.000981811899692,1,0.159062504768,0,0
0.172212436795,0,0.172212436795,85.25806427,3.04966506519e-05,5618.21875,0.000985903898254,1,0.15937499702,0,0
0.172212436795,0,0.172212436795,85.25806427,3.04966506519e-05,5618.21875,0.000985903898254,1,0.15937499702,0,0
0.172250449657,0,0.172250449657,85.2845687866,3.05903377011e-05,5618.22021484,0.000984834041446,1,0.159687504172,0,0
0.172250449657,0,0.172250449657,85.2845687866,3.05903377011e-05,5618.22021484,0.000984834041446,1,0.159687504172,0,0
0.172261983156,0,0.172261983156,85.2923812866,3.07840673486e-05,5618.21875,0.000986202037893,1,0.159999996424,0,0
0.172261983156,0,0.172261983156,85.2923812866,3.07840673486e-05,5618.21875,0.000986202037893,1,0.159999996424,0,0
0.172300055623,0,0.172300055623,85.318939209,3.04001769109e-05,5618.21972656,0.000987159903161,1,0.160312503576,0,0
0.172300055623,0,0.172300055623,85.318939209,3.04001769109e-05,5618.21972656,0.000987159903161,1,0.160312503576,0,0
0.172311633825,0,0.172311633825,85.326789856,3.05243338516e-05,5618.21875,0.000985901220702,1,0.160624995828,0,0
0.172311633825,0,0.172311633825,85.326789856,3.05243338516e-05,5618.21875,0.000985901220702,1,0.160624995828,0,0
0.172349661589,0,0.172349661589,85.3533096313,2.97442365991e-05,5618.21972656,0.000989314285107,1,0.16093750298,0,0
0.172349661589,0,0.172349661589,85.3533096313,2.97442365991e-05,5618.21972656,0.000989314285107,1,0.16093750298,0,0
0.172361403704,0,0.172361403704,85.3612823486,3.03569595417e-05,5618.21826172,0.000995951588266,1,0.161249995232,0,0
0.172361403704,0,0.172361403704,85.3612823486,3.03569595417e-05,5618.21826172,0.000995951588266,1,0.161249995232,0,0
0.172399759293,0,0.172399759293,85.3880310059,2.95736517728e-05,5618.21972656,0.00100380834192,1,0.161562502384,0,0
0.172399759293,0,0.172399759293,85.3880310059,2.95736517728e-05,5618.21972656,0.00100380834192,1,0.161562502384,0,0
0.172411888838,0,0.172411888838,85.3962783813,2.88977189484e-05,5618.21826172,0.00099237007089,1,0.161874994636,0,0
0.172411888838,0,0.172411888838,85.3962783813,2.88977189484e-05,5618.21826172,0.00099237007089,1,0.161874994636,0,0
0.172449663281,0,0.172449663281,85.4226303101,2.93275788863e-05,5618.21972656,0.000979390693828,1,0.162187501788,0,0
0.172449663281,0,0.172449663281,85.4226303101,2.93275788863e-05,5618.21972656,0.000979390693828,1,0.162187501788,0,0
0.172461152077,0,0.172461152077,85.4304275513,2.86951817543e-05,5618.21826172,0.000967453292105,1,0.16249999404,0,0
0.172461152077,0,0.172461152077,85.4304275513,2.86951817543e-05,5618.21826172,0.000967453292105,1,0.16249999404,0,0
0.172498330474,0,0.172498330474,85.4563674927,2.89859326585e-05,5618.21972656,0.000961409998126,1,0.162812501192,0,0
0.172498330474,0,0.172498330474,85.4563674927,2.89859326585e-05,5618.21972656,0.000961409998126,1,0.162812501192,0,0
0.172509521246,0,0.172509521246,85.4639587402,2.91105097858e-05,5618.21826172,0.000965739134699,1,0.163124993443,0,0
0.172509521246,0,0.172509521246,85.4639587402,2.91105097858e-05,5618.21826172,0.000965739134699,1,0.163124993443,0,0
0.172546908259,0,0.172546908259,85.4900512695,2.94982091873e-05,5618.21972656,0.000964468868915,1,0.163437500596,0,0
0.172546908259,0,0.172546908259,85.4900512695,2.94982091873e-05,5618.21972656,0.000964468868915,1,0.163437500596,0,0
0.172558024526,0,0.172558024526,85.4975967407,2.98373470287e-05,5618.21826172,0.000973992049694,1,0.163749992847,0,0
0.172558024526,0,0.172558024526,85.4975967407,2.98373470287e-05,5618.21826172,0.000973992049694,1,0.163749992847,0,0
0.172595903277,0,0.172595903277,85.5240325928,3.02196385746e-05,5618.21972656,0.000975486065727,1,0.1640625,0,0
0.172595903277,0,0.172595903277,85.5240325928,3.02196385746e-05,5618.21972656,0.000975486065727,1,0.1640625,0,0
0.172607094049,0,0.172607094049,85.5316314697,3.09067509079e-05,5618.21826172,0.000989941880107,1,0.164375007153,0,0
0.172607094049,0,0.172607094049,85.5316314697,3.09067509079e-05,5618.21826172,0.000989941880107,1,0.164375007153,0,0
0.172645702958,0,0.172645702958,85.5585708618,3.08948256134e-05,5618.21972656,0.000998934614472,1,0.164687499404,0,0
0.172645702958,0,0.172645702958,85.5585708618,3.08948256134e-05,5618.21972656,0.000998934614472,1,0.164687499404,0,0
0.172657340765,0,0.172657340765,85.5664825439,3.15163561027e-05,5618.21826172,0.00101058394648,1,0.165000006557,0,0
0.172657340765,0,0.172657340765,85.5664825439,3.15163561027e-05,5618.21826172,0.00101058394648,1,0.165000006557,0,0
0.172696530819,0,0.172696530819,85.5938339233,3.05949251924e-05,5618.21972656,0.00102972704917,1,0.165312498808,0,0
0.172696530819,0,0.172696530819,85.5938339233,3.05949251924e-05,5618.21972656,0.00102972704917,1,0.165312498808,0,0
0.172709137201,0,0.172709137201,85.6024169922,3.19419414154e-05,5618.21826172,0.00105419079773,1,0.16562500596,0,0
0.172709137201,0,0.172709137201,85.6024169922,3.19419414154e-05,5618.21826172,0.00105419079773,1,0.16562500596,0,0
0.172749564052,0,0.172749564052,85.6306304932,3.13319615088e-05,5618.21972656,0.00106929289177,1,0.165937498212,0,0
0.172749564052,0,0.172749564052,85.6306304932,3.13319615088e-05,5618.21972656,0.00106929289177,1,0.165937498212,0,0
0.172762930393,0,0.172762930393,85.6397399902,3.0570452509e-05,5618.21826172,0.0010592751205,1,0.166250005364,0,0
0.172762930393,0,0.172762930393,85.6397399902,3.0570452509e-05,5618.21826172,0.0010592751205,1,0.166250005364,0,0
0.172802850604,0,0.172802850604,85.6676025391,3.14302487823e-05,5618.21972656,0.00104158814065,1,0.166562497616,0,0
0.172802850604,0,0.172802850604,85.6676025391,3.14302487823e-05,5618.21972656,0.00104158814065,1,0.166562497616,0,0
0.172815322876,0,0.172815322876,85.6761016846,3.05219800794e-05,5618.21826172,0.00102344097104,1,0.166875004768,0,0
0.172815322876,0,0.172815322876,85.6761016846,3.05219800794e-05,5618.21826172,0.00102344097104,1,0.166875004768,0,0
0.172854334116,0,0.172854334116,85.7033309937,3.08067537844e-05,5618.21972656,0.00101442774758,1,0.16718749702,0,0
0.172854334116,0,0.172854334116,85.7033309937,3.08067537844e-05,5618.21972656,0.00101442774758,1,0.16718749702,0,0
0.172866359353,0,0.172866359353,85.711517334,3.04958011839e-05,5618.21826172,0.00100828940049,1,0.167500004172,0,0
0.172866359353,0,0.172866359353,85.711517334,3.04958011839e-05,5618.21826172,0.00100828940049,1,0.167500004172,0,0
0.172905042768,0,0.172905042768,85.7385406494,3.06073343381e-05,5618.21972656,0.00100483407732,1,0.167812496424,0,0
0.172905042768,0,0.172905042768,85.7385406494,3.06073343381e-05,5618.21972656,0.00100483407732,1,0.167812496424,0,0
0.172916904092,0,0.172916904092,85.7466049194,3.05313660647e-05,5618.21826172,0.00100389006548,1,0.168125003576,0,0
0.172916904092,0,0.172916904092,85.7466049194,3.05313660647e-05,5618.21826172,0.00100389006548,1,0.168125003576,0,0
0.172955542803,0,0.172955542803,85.7735977173,3.06059191644e-05,5618.21972656,0.00100248598028,1,0.168437495828,0,0
0.172955542803,0,0.172955542803,85.7735977173,3.06059191644e-05,5618.21972656,0.00100248598028,1,0.168437495828,0,0
0.172967329621,0,0.172967329621,85.7816162109,3.06776782963e-05,5618.21875,0.00100443360861,1,0.16875000298,0,0
0.172967329621,0,0.172967329621,85.7816162109,3.06776782963e-05,5618.21875,0.00100443360861,1,0.16875000298,0,0
0.17300607264,0,0.17300607264,85.8086776733,3.07188493025e-05,5618.21972656,0.00100357376505,1,0.169062495232,0,0
0.17300607264,0,0.17300607264,85.8086776733,3.07188493025e-05,5618.21972656,0.00100357376505,1,0.169062495232,0,0
0.173017814755,0,0.173017814755,85.8166656494,3.08965863951e-05,5618.21875,0.00100717775058,1,0.169375002384,0,0
0.173017814755,0,0.173017814755,85.8166656494,3.08965863951e-05,5618.21875,0.00100717775058,1,0.169375002384,0,0
0.173056736588,0,0.173056736588,85.8438568115,3.08426606352e-05,5618.22021484,0.00100726773962,1,0.169687494636,0,0
0.173056736588,0,0.173056736588,85.8438568115,3.08426606352e-05,5618.22021484,0.00100726773962,1,0.169687494636,0,0
0.173068478703,0,0.173068478703,85.851852417,3.10814393742e-05,5618.21875,0.00101158104371,1,0.170000001788,0,0
0.173068478703,0,0.173068478703,85.851852417,3.10814393742e-05,5618.21875,0.00101158104371,1,0.170000001788,0,0
0.173107624054,0,0.173107624054,85.8792037964,3.09559654852e-05,5618.22021484,0.00101245730184,1,0.17031249404,0,0
0.173107624054,0,0.173107624054,85.8792037964,3.09559654852e-05,5618.22021484,0.00101245730184,1,0.17031249404,0,0
0.173119410872,0,0.173119410872,85.8872299194,3.11828880513e-05,5618.21875,0.00101617735345,1,0.170625001192,0,0
0.173119410872,0,0.173119410872,85.8872299194,3.11828880513e-05,5618.21875,0.00101617735345,1,0.170625001192,0,0
0.173158735037,0,0.173158735037,85.9147109985,3.10078103212e-05,5618.22021484,0.00101798423566,1,0.170937493443,0,0
0.173158735037,0,0.173158735037,85.9147109985,3.10078103212e-05,5618.22021484,0.00101798423566,1,0.170937493443,0,0
0.173170611262,0,0.173170611262,85.9227981567,3.11657895509e-05,5618.21875,0.00102038204204,1,0.171250000596,0,0
0.173170611262,0,0.173170611262,85.9227981567,3.11657895509e-05,5618.21875,0.00102038204204,1,0.171250000596,0,0
0.173210054636,0,0.173210054636,85.9503631592,3.10053947032e-05,5618.22021484,0.00102180882823,1,0.171562492847,0,0
0.173210054636,0,0.173210054636,85.9503631592,3.10053947032e-05,5618.22021484,0.00102180882823,1,0.171562492847,0,0
0.173222005367,0,0.173222005367,85.9585037231,3.10351460939e-05,5618.21875,0.00102201616392,1,0.171875,0,0
0.173222005367,0,0.173222005367,85.9585037231,3.10351460939e-05,5618.21875,0.00102201616392,1,0.171875,0,0
0.173261463642,0,0.173261463642,85.9860839844,3.09384413413e-05,5618.22021484,0.00102166004945,1,0.172187507153,0,0
0.173261463642,0,0.173261463642,85.9860839844,3.09384413413e-05,5618.22021484,0.00102166004945,1,0.172187507153,0,0
0.173273399472,0,0.173273399472,85.9942169189,3.08687813231e-05,5618.21875,0.00101954338606,1,0.172499999404,0,0
0.173273399472,0,0.173273399472,85.9942169189,3.08687813231e-05,5618.21875,0.00101954338606,1,0.172499999404,0,0
0.173312753439,0,0.173312753439,86.0217208862,3.07633781631e-05,5618.22021484,0.00101821578573,1,0.172812506557,0,0
0.173312753439,0,0.173312753439,86.0217208862,3.07633781631e-05,5618.22021484,0.00101821578573,1,0.172812506557,0,0
0.173324614763,0,0.173324614763,86.0298080444,3.06565743813e-05,5618.21923828,0.00101526535582,1,0.173124998808,0,0
0.173324614763,0,0.173324614763,86.0298080444,3.06565743813e-05,5618.21923828,0.00101526535582,1,0.173124998808,0,0
0.173363819718,0,0.173363819718,86.0572128296,3.05820431095e-05,5618.22021484,0.0010114281904,1,0.17343750596,0,0
0.173363819718,0,0.173363819718,86.0572128296,3.05820431095e-05,5618.22021484,0.0010114281904,1,0.17343750596,0,0
0.173375502229,0,0.173375502229,86.0651626587,3.05927496811e-05,5618.21923828,0.00100952992216,1,0.173749998212,0,0
0.173375502229,0,0.173375502229,86.0651626587,3.05927496811e-05,5618.21923828,0.00100952992216,1,0.173749998212,0,0
0.173414602876,0,0.173414602876,86.0925064087,3.0372013498e-05,5618.22070312,0.00100858241785,1,0.174062505364,0,0
0.173414602876,0,0.173414602876,86.0925064087,3.0372013498e-05,5618.22070312,0.00100858241785,1,0.174062505364,0,0
0.173426225781,0,0.173426225781,86.1004257202,3.04588811559e-05,5618.21923828,0.00100640242454,1,0.174374997616,0,0
0.173426225781,0,0.173426225781,86.1004257202,3.04588811559e-05,5618.21923828,0.00100640242454,1,0.174374997616,0,0
0.173465237021,0,0.173465237021,86.1276931763,2.95298323181e-05,5618.22070312,0.00101837003604,1,0.174687504768,0,0
0.173465237021,0,0.173465237021,86.1276931763,2.95298323181e-05,5618.22070312,0.00101837003604,1,0.174687504768,0,0
0.173477455974,0,0.173477455974,86.1360321045,2.95317149721e-05,5618.21923828,0.00101933348924,1,0.17499999702,0,0
0.173477455974,0,0.173477455974,86.1360321045,2.95317149721e-05,5618.21923828,0.00101933348924,1,0.17499999702,0,0
0.173516511917,0,0.173516511917,86.1633300781,2.96083999274e-05,5618.22070312,0.00101561949123,1,0.175312504172,0,0
0.173516511917,0,0.173516511917,86.1633300781,2.96083999274e-05,5618.22070312,0.00101561949123,1,0.175312504172,0,0
0.173528552055,0,0.173528552055,86.171546936,2.88729115709e-05,5618.21923828,0.00100276735611,1,0.175624996424,0,0
0.173528552055,0,0.173528552055,86.171546936,2.88729115709e-05,5618.21923828,0.00100276735611,1,0.175624996424,0,0
0.173566952348,0,0.173566952348,86.1984024048,2.92237164103e-05,5618.22070312,0.000993427587673,1,0.175937503576,0,0
0.173566952348,0,0.173566952348,86.1984024048,2.92237164103e-05,5618.22070312,0.000993427587673,1,0.175937503576,0,0
0.173578515649,0,0.173578515649,86.2062911987,2.89631661872e-05,5618.21923828,0.000989140942693,1,0.176249995828,0,0
0.173578515649,0,0.173578515649,86.2062911987,2.89631661872e-05,5618.21923828,0.000989140942693,1,0.176249995828,0,0
0.173616707325,0,0.173616707325,86.2329940796,2.92063941743e-05,5618.22070312,0.000985074206255,1,0.17656250298,0,0
0.173616707325,0,0.173616707325,86.2329940796,2.92063941743e-05,5618.22070312,0.000985074206255,1,0.17656250298,0,0
0.17362806201,0,0.17362806201,86.240737915,2.93149751087e-05,5618.21923828,0.000988937565126,1,0.176874995232,0,0
0.17362806201,0,0.17362806201,86.240737915,2.93149751087e-05,5618.21923828,0.000988937565126,1,0.176874995232,0,0
0.173666447401,0,0.173666447401,86.267578125,2.96551424981e-05,5618.22070312,0.000986926723272,1,0.177187502384,0,0
0.173666447401,0,0.173666447401,86.267578125,2.96551424981e-05,5618.22070312,0.000986926723272,1,0.177187502384,0,0
0.173677712679,0,0.173677712679,86.2752609253,2.99058865494e-05,5618.21923828,0.000993641209789,1,0.177499994636,0,0
0.173677712679,0,0.173677712679,86.2752609253,2.99058865494e-05,5618.21923828,0.000993641209789,1,0.177499994636,0,0
0.173716425896,0,0.173716425896,86.3023300171,3.0126706406e-05,5618.22070312,0.000996573013254,1,0.177812501788,0,0
0.173716425896,0,0.173716425896,86.3023300171,3.0126706406e-05,5618.22070312,0.000996573013254,1,0.177812501788,0,0
0.173727840185,0,0.173727840185,86.3101196289,3.05450594169e-05,5618.21923828,0.00100684561767,1,0.17812499404,0,0
0.173727840185,0,0.173727840185,86.3101196289,3.05450594169e-05,5618.21923828,0.00100684561767,1,0.17812499404,0,0
0.173767074943,0,0.173767074943,86.3375549316,3.06899055431e-05,5618.22070312,0.00101236905903,1,0.178437501192,0,0
0.173767074943,0,0.173767074943,86.3375549316,3.06899055431e-05,5618.22070312,0.00101236905903,1,0.178437501192,0,0
0.173778757453,0,0.173778757453,86.3455352783,3.1176416087e-05,5618.21923828,0.00102338951547,1,0.178749993443,0,0
0.173778757453,0,0.173778757453,86.3455352783,3.1176416087e-05,5618.21923828,0.00102338951547,1,0.178749993443,0,0
0.173818558455,0,0.173818558455,86.3733596802,3.11862677336e-05,5618.22070312,0.00102990900632,1,0.179062500596,0,0
0.173818558455,0,0.173818558455,86.3733596802,3.11862677336e-05,5618.22070312,0.00102990900632,1,0.179062500596,0,0
0.17383056879,0,0.17383056879,86.3815689087,3.15504439641e-05,5618.21923828,0.00103784480598,1,0.179374992847,0,0
0.17383056879,0,0.17383056879,86.3815689087,3.15504439641e-05,5618.21923828,0.00103784480598,1,0.179374992847,0,0
0.173870757222,0,0.173870757222,86.4096679688,3.14623066515e-05,5618.22070312,0.0010423772037,1,0.1796875,0,0
0.173870757222,0,0.173870757222,86.4096679688,3.14623066515e-05,5618.22070312,0.0010423772037,1,0.1796875,0,0
0.173883005977,0,0.173883005977,86.4180374146,3.16004407068e-05,5618.21923828,0.00104458455462,1,0.180000007153,0,0
0.173883005977,0,0.173883005977,86.4180374146,3.16004407068e-05,5618.21923828,0.00104458455462,1,0.180000007153,0,0
0.173923298717,0,0.173923298717,86.4462280273,3.13577365887e-05,5618.22070312,0.00104692880996,1,0.180312499404,0,0
0.173923298717,0,0.173923298717,86.4462280273,3.13577365887e-05,5618.22070312,0.00104692880996,1,0.180312499404,0,0
0.17393566668,0,0.17393566668,86.4546737671,3.12141892209e-05,5618.21923828,0.00104318594094,1,0.180625006557,0,0
0.17393566668,0,0.17393566668,86.4546737671,3.12141892209e-05,5618.21923828,0.00104318594094,1,0.180625006557,0,0
0.173975780606,0,0.173975780606,86.4827346802,3.10137875204e-05,5618.22070312,0.00104085553903,1,0.180937498808,0,0
0.173975780606,0,0.173975780606,86.4827346802,3.10137875204e-05,5618.22070312,0.00104085553903,1,0.180937498808,0,0
0.173988029361,0,0.173988029361,86.491104126,3.06327528961e-05,5618.21923828,0.00103229365777,1,0.18125000596,0,0
0.173988029361,0,0.173988029361,86.491104126,3.06327528961e-05,5618.21923828,0.00103229365777,1,0.18125000596,0,0
0.174027711153,0,0.174027711153,86.5188598633,3.05670037051e-05,5618.22070312,0.00102596613578,1,0.181562498212,0,0
0.174027711153,0,0.174027711153,86.5188598633,3.05670037051e-05,5618.22070312,0.00102596613578,1,0.181562498212,0,0
0.174039632082,0,0.174039632082,86.5270080566,3.01867166854e-05,5618.21923828,0.00101748527959,1,0.181875005364,0,0
0.174039632082,0,0.174039632082,86.5270080566,3.01867166854e-05,5618.21923828,0.00101748527959,1,0.181875005364,0,0
0.174078896642,0,0.174078896642,86.554473877,3.01922173094e-05,5618.22070312,0.0010116067715,1,0.182187497616,0,0
0.174078896642,0,0.174078896642,86.554473877,3.01922173094e-05,5618.22070312,0.0010116067715,1,0.182187497616,0,0
0.174090519547,0,0.174090519547,86.5624237061,3.00131559925e-05,5618.21923828,0.00100795936305,1,0.182500004768,0,0
0.174090519547,0,0.174090519547,86.5624237061,3.00131559925e-05,5618.21923828,0.00100795936305,1,0.182500004768,0,0
0.174129590392,0,0.174129590392,86.5897598267,3.00981882901e-05,5618.22070312,0.00100509903859,1,0.18281249702,0,0
0.174129590392,0,0.174129590392,86.5897598267,3.00981882901e-05,5618.22070312,0.00100509903859,1,0.18281249702,0,0
0.174141079187,0,0.174141079187,86.5976104736,3.01930631394e-05,5618.21923828,0.00100776425097,1,0.183125004172,0,0
0.174141079187,0,0.174141079187,86.5976104736,3.01930631394e-05,5618.21923828,0.00100776425097,1,0.183125004172,0,0
0.174180284142,0,0.174180284142,86.6250457764,3.03034375975e-05,5618.22070312,0.00100961013231,1,0.183437496424,0,0
0.174180284142,0,0.174180284142,86.6250457764,3.03034375975e-05,5618.22070312,0.00100961013231,1,0.183437496424,0,0
0.174191862345,0,0.174191862345,86.6329574585,3.05923567794e-05,5618.21923828,0.00101715850178,1,0.183750003576,0,0
0.174191862345,0,0.174191862345,86.6329574585,3.05923567794e-05,5618.21923828,0.00101715850178,1,0.183750003576,0,0
0.17423145473,0,0.17423145473,86.66065979,3.07503796648e-05,5618.22070312,0.00102118984796,1,0.184062495828,0,0
0.17423145473,0,0.17423145473,86.66065979,3.07503796648e-05,5618.22070312,0.00102118984796,1,0.184062495828,0,0
0.174243226647,0,0.174243226647,86.6687164307,3.11330622935e-05,5618.21923828,0.00103049969766,1,0.18437500298,0,0
0.174243226647,0,0.174243226647,86.6687164307,3.11330622935e-05,5618.21923828,0.00103049969766,1,0.18437500298,0,0
0.174283280969,0,0.174283280969,86.6967468262,3.1225856219e-05,5618.22070312,0.0010350891389,1,0.184687495232,0,0
0.174283280969,0,0.174283280969,86.6967468262,3.1225856219e-05,5618.22070312,0.0010350891389,1,0.184687495232,0,0
0.174295306206,0,0.174295306206,86.7049636841,3.15870784107e-05,5618.21923828,0.00104265869595,1,0.185000002384,0,0
0.174295306206,0,0.174295306206,86.7049636841,3.15870784107e-05,5618.21923828,0.00104265869595,1,0.185000002384,0,0
0.174335733056,0,0.174335733056,86.7332687378,3.15070792567e-05,5618.22021484,0.00104602437932,1,0.185312494636,0,0
0.174335733056,0,0.174335733056,86.7332687378,3.15070792567e-05,5618.22021484,0.00104602437932,1,0.185312494636,0,0
0.174347922206,0,0.174347922206,86.7416000366,3.17199519486e-05,5618.21923828,0.00104875001125,1,0.185625001788,0,0
0.174347922206,0,0.174347922206,86.7416000366,3.17199519486e-05,5618.21923828,0.00104875001125,1,0.185625001788,0,0
0.174388483167,0,0.174388483167,86.7700042725,3.1414670957e-05,5618.22021484,0.00105001882184,1,0.18593749404,0,0
0.174388483167,0,0.174388483167,86.7700042725,3.1414670957e-05,5618.22021484,0.00105001882184,1,0.18593749404,0,0
0.174400731921,0,0.174400731921,86.7783813477,3.13870041282e-05,5618.21923828,0.00104668166023,1,0.186250001192,0,0
0.174400731921,0,0.174400731921,86.7783813477,3.13870041282e-05,5618.21923828,0.00104668166023,1,0.186250001192,0,0
0.17444114387,0,0.17444114387,86.806678772,3.09723181999e-05,5618.22021484,0.00104551005643,1,0.186562493443,0,0
0.17444114387,0,0.17444114387,86.806678772,3.09723181999e-05,5618.22021484,0.00104551005643,1,0.186562493443,0,0
0.17445333302,0,0.17445333302,86.8150177002,3.06845904561e-05,5618.21923828,0.0010370190721,1,0.186875000596,0,0
0.17445333302,0,0.17445333302,86.8150177002,3.06845904561e-05,5618.21923828,0.0010370190721,1,0.186875000596,0,0
0.174493312836,0,0.174493312836,86.8430175781,3.03620054183e-05,5618.22021484,0.00103329541162,1,0.187187492847,0,0
0.174493312836,0,0.174493312836,86.8430175781,3.03620054183e-05,5618.22021484,0.00103329541162,1,0.187187492847,0,0
0.17450530827,0,0.17450530827,86.8512268066,2.98703016597e-05,5618.21923828,0.00102178589441,1,0.1875,0,0
0.17450530827,0,0.17450530827,86.8512268066,2.98703016597e-05,5618.21923828,0.00102178589441,1,0.1875,0,0
0.174544706941,0,0.174544706941,86.8788299561,2.96774833259e-05,5618.22070312,0.00101766153239,1,0.187812507153,0,0
0.174544706941,0,0.174544706941,86.8788299561,2.96774833259e-05,5618.22070312,0.00101766153239,1,0.187812507153,0,0
0.174556493759,0,0.174556493759,86.8868942261,2.91919786832e-05,5618.21923828,0.00100805645343,1,0.188124999404,0,0
0.174556493759,0,0.174556493759,86.8868942261,2.91919786832e-05,5618.21923828,0.00100805645343,1,0.188124999404,0,0
0.174595415592,0,0.174595415592,86.9141616821,2.91852120426e-05,5618.22070312,0.00100350589491,1,0.188437506557,0,0
0.174595415592,0,0.174595415592,86.9141616821,2.91852120426e-05,5618.22070312,0.00100350589491,1,0.188437506557,0,0
0.174606978893,0,0.174606978893,86.9220733643,2.92183340207e-05,5618.21923828,0.00100468029268,1,0.188749998808,0,0
0.174606978893,0,0.174606978893,86.9220733643,2.92183340207e-05,5618.21923828,0.00100468029268,1,0.188749998808,0,0
0.17464594543,0,0.17464594543,86.9493865967,2.93939228868e-05,5618.22070312,0.00100167002529,1,0.18906250596,0,0
0.17464594543,0,0.17464594543,86.9493865967,2.93939228868e-05,5618.22070312,0.00100167002529,1,0.18906250596,0,0
0.174657359719,0,0.174657359719,86.9571990967,2.97694168694e-05,5618.21923828,0.00100969441701,1,0.189374998212,0,0
0.174657359719,0,0.174657359719,86.9571990967,2.97694168694e-05,5618.21923828,0.00100969441701,1,0.189374998212,0,0
0.174696743488,0,0.174696743488,86.9847946167,2.99628027278e-05,5618.22070312,0.00100960989948,1,0.189687505364,0,0
0.174696743488,0,0.174696743488,86.9847946167,2.99628027278e-05,5618.22070312,0.00100960989948,1,0.189687505364,0,0
0.174708142877,0,0.174708142877,86.9926071167,3.05512694467e-05,5618.21972656,0.00102143397089,1,0.189999997616,0,0
0.174708142877,0,0.174708142877,86.9926071167,3.05512694467e-05,5618.21972656,0.00102143397089,1,0.189999997616,0,0
0.174748122692,0,0.174748122692,87.0206222534,3.05952162307e-05,5618.22070312,0.00102662970312,1,0.190312504768,0,0
0.174748122692,0,0.174748122692,87.0206222534,3.05952162307e-05,5618.22070312,0.00102662970312,1,0.190312504768,0,0
0.174759790301,0,0.174759790301,87.0286178589,3.10455689032e-05,5618.21972656,0.00103618064895,1,0.19062499702,0,0
0.174759790301,0,0.174759790301,87.0286178589,3.10455689032e-05,5618.21972656,0.00103618064895,1,0.19062499702,0,0
0.174800246954,0,0.174800246954,87.0569763184,3.09336028295e-05,5618.22119141,0.00104466581251,1,0.190937504172,0,0
0.174800246954,0,0.174800246954,87.0569763184,3.09336028295e-05,5618.22119141,0.00104466581251,1,0.190937504172,0,0
0.174812331796,0,0.174812331796,87.0652694702,3.11858020723e-05,5618.21972656,0.00105071393773,1,0.191249996424,0,0
0.174812331796,0,0.174812331796,87.0652694702,3.11858020723e-05,5618.21972656,0.00105071393773,1,0.191249996424,0,0
0.174853101373,0,0.174853101373,87.0938415527,3.09829629259e-05,5618.22119141,0.00105908373371,1,0.191562503576,0,0
0.174853101373,0,0.174853101373,87.0938415527,3.09829629259e-05,5618.22119141,0.00105908373371,1,0.191562503576,0,0
0.174865618348,0,0.174865618348,87.102432251,3.08488233713e-05,5618.22021484,0.00105911609717,1,0.191874995828,0,0
0.174865618348,0,0.174865618348,87.102432251,3.08488233713e-05,5618.22021484,0.00105911609717,1,0.191874995828,0,0
0.174906373024,0,0.174906373024,87.1310119629,3.10947943944e-05,5618.22119141,0.00105608999729,1,0.19218750298,0,0
0.174906373024,0,0.174906373024,87.1310119629,3.10947943944e-05,5618.22119141,0.00105608999729,1,0.19218750298,0,0
0.174918740988,0,0.174918740988,87.1394958496,3.06947040372e-05,5618.22021484,0.00104910728987,1,0.192499995232,0,0
0.174918740988,0,0.174918740988,87.1394958496,3.06947040372e-05,5618.22021484,0.00104910728987,1,0.192499995232,0,0
0.174959138036,0,0.174959138036,87.1678314209,3.08603048325e-05,5618.22167969,0.00104342435952,1,0.192812502384,0,0
0.174959138036,0,0.174959138036,87.1678314209,3.08603048325e-05,5618.22167969,0.00104342435952,1,0.192812502384,0,0
0.174971222878,0,0.174971222878,87.1761169434,3.06278998323e-05,5618.22021484,0.00103854725603,1,0.193124994636,0,0
0.174971222878,0,0.174971222878,87.1761169434,3.06278998323e-05,5618.22021484,0.00103854725603,1,0.193124994636,0,0
0.175011381507,0,0.175011381507,87.204284668,3.06847068714e-05,5618.22167969,0.00103323895019,1,0.193437501788,0,0
0.175011381507,0,0.175011381507,87.204284668,3.06847068714e-05,5618.22167969,0.00103323895019,1,0.193437501788,0,0
0.175023198128,0,0.175023198128,87.212387085,3.06818801619e-05,5618.22070312,0.00103204639163,1,0.19374999404,0,0
0.175023198128,0,0.175023198128,87.212387085,3.06818801619e-05,5618.22070312,0.00103204639163,1,0.19374999404,0,0
0.175063297153,0,0.175063297153,87.2405090332,3.06268957502e-05,5618.22167969,0.0010294218082,1,0.194062501192,0,0
0.175063297153,0,0.175063297153,87.2405090332,3.06268957502e-05,5618.22167969,0.0010294218082,1,0.194062501192,0,0
0.175074979663,0,0.175074979663,87.2485275269,3.08125454467e-05,5618.22070312,0.00103178957943,1,0.194374993443,0,0
0.175074979663,0,0.175074979663,87.2485275269,3.08125454467e-05,5618.22070312,0.00103178957943,1,0.194374993443,0,0
0.175115197897,0,0.175115197897,87.2767333984,3.06852780341e-05,5618.22216797,0.00103226362262,1,0.194687500596,0,0
0.175115197897,0,0.175115197897,87.2767333984,3.06852780341e-05,5618.22216797,0.00103226362262,1,0.194687500596,0,0
0.17512691021,0,0.17512691021,87.2847671509,3.10005161737e-05,5618.22070312,0.00103720789775,1,0.194999992847,0,0
0.17512691021,0,0.17512691021,87.2847671509,3.10005161737e-05,5618.22070312,0.00103720789775,1,0.194999992847,0,0
0.175167381763,0,0.175167381763,87.3131484985,3.07742920995e-05,5618.22216797,0.00104100839235,1,0.1953125,0,0
0.175167381763,0,0.175167381763,87.3131484985,3.07742920995e-05,5618.22216797,0.00104100839235,1,0.1953125,0,0
0.17517927289,0,0.17517927289,87.3213195801,3.10075884045e-05,5618.22119141,0.00104502227623,1,0.195625007153,0,0
0.17517927289,0,0.17517927289,87.3213195801,3.10075884045e-05,5618.22119141,0.00104502227623,1,0.195625007153,0,0
0.175219938159,0,0.175219938159,87.3498458862,3.08124399453e-05,5618.22216797,0.0010488233529,1,0.195937499404,0,0
0.175219938159,0,0.175219938159,87.3498458862,3.08124399453e-05,5618.22216797,0.0010488233529,1,0.195937499404,0,0
0.175232037902,0,0.175232037902,87.3581466675,3.08313428832e-05,5618.22119141,0.00104903860483,1,0.196250006557,0,0
0.175232037902,0,0.175232037902,87.3581466675,3.08313428832e-05,5618.22119141,0.00104903860483,1,0.196250006557,0,0
0.175272718072,0,0.175272718072,87.386680603,3.06840702251e-05,5618.22216797,0.00105132348835,1,0.196562498808,0,0
0.175272718072,0,0.175272718072,87.386680603,3.06840702251e-05,5618.22216797,0.00105132348835,1,0.196562498808,0,0
0.175284922123,0,0.175284922123,87.3950653076,3.04869518004e-05,5618.22119141,0.00104841671418,1,0.19687500596,0,0
0.175284922123,0,0.175284922123,87.3950653076,3.04869518004e-05,5618.22119141,0.00104841671418,1,0.19687500596,0,0
0.175325453281,0,0.175325453281,87.423500061,3.05752109853e-05,5618.22265625,0.00104586896487,1,0.197187498212,0,0
0.175325453281,0,0.175325453281,87.423500061,3.05752109853e-05,5618.22265625,0.00104586896487,1,0.197187498212,0,0
0.175337523222,0,0.175337523222,87.4317932129,3.0315019103e-05,5618.22119141,0.0010420033941,1,0.197500005364,0,0
0.175337523222,0,0.175337523222,87.4317932129,3.0315019103e-05,5618.22119141,0.0010420033941,1,0.197500005364,0,0
0.175377860665,0,0.175377860665,87.4600982666,3.053285036e-05,5618.22265625,0.00103749113623,1,0.197812497616,0,0
0.175377860665,0,0.175377860665,87.4600982666,3.053285036e-05,5618.22265625,0.00103749113623,1,0.197812497616,0,0
0.17538972199,0,0.17538972199,87.4682388306,3.05052726617e-05,5618.22119141,0.00103752547875,1,0.198125004768,0,0
0.17538972199,0,0.17538972199,87.4682388306,3.05052726617e-05,5618.22119141,0.00103752547875,1,0.198125004768,0,0
0.175430059433,0,0.175430059433,87.4965438843,3.06284819089e-05,5618.22265625,0.0010358679574,1,0.19843749702,0,0
0.175430059433,0,0.175430059433,87.4965438843,3.06284819089e-05,5618.22265625,0.0010358679574,1,0.19843749702,0,0
0.175441816449,0,0.175441816449,87.5046234131,3.08471899189e-05,5618.22167969,0.00104007276241,1,0.198750004172,0,0
0.175441816449,0,0.175441816449,87.5046234131,3.08471899189e-05,5618.22167969,0.00104007276241,1,0.198750004172,0,0
0.17548237741,0,0.17548237741,87.5330734253,3.08051821776e-05,5618.22265625,0.00104154262226,1,0.199062496424,0,0
0.17548237741,0,0.17548237741,87.5330734253,3.08051821776e-05,5618.22265625,0.00104154262226,1,0.199062496424,0,0
0.175494208932,0,0.175494208932,87.5412063599,3.11091862386e-05,5618.22167969,0.00104636431206,1,0.199375003576,0,0
0.175494208932,0,0.175494208932,87.5412063599,3.11091862386e-05,5618.22167969,0.00104636431206,1,0.199375003576,0,0
0.175535008311,0,0.175535008311,87.5698318481,3.08652379317e-05,5618.22265625,0.00104992242996,1,0.199687495828,0,0
0.175535008311,0,0.175535008311,87.5698318481,3.08652379317e-05,5618.22265625,0.00104992242996,1,0.199687495828,0,0
0.175547033548,0,0.175547033548,87.578086853,3.1005263736e-05,5618.22167969,0.00105050834827,1,0.20000000298,0,0
0.175547033548,0,0.175547033548,87.578086853,3.1005263736e-05,5618.22167969,0.00105050834827,1,0.20000000298,0,0
0.17558786273,0,0.17558786273,87.6067352295,3.0577826692e-05,5618.22265625,0.00105473736767,1,0.200312495232,0,0
0.17558786273,0,0.17558786273,87.6067352295,3.0577826692e-05,5618.22265625,0.00105473736767,1,0.200312495232,0,0
0.175600081682,0,0.175600081682,87.6151428223,3.03162596538e-05,5618.22167969,0.0010474906303,1,0.200625002384,0,0
0.175600081682,0,0.175600081682,87.6151428223,3.03162596538e-05,5618.22167969,0.0010474906303,1,0.200625002384,0,0
0.175640553236,0,0.175640553236,87.6435317993,2.98277263937e-05,5618.22265625,0.00104949309025,1,0.200937494636,0,0
0.175640553236,0,0.175640553236,87.6435317993,2.98277263937e-05,5618.22265625,0.00104949309025,1,0.200937494636,0,0
0.175652876496,0,0.175652876496,87.6520080566,2.94059391308e-05,5618.22167969,0.00104000919964,1,0.201250001788,0,0
0.175652876496,0,0.175652876496,87.6520080566,2.94059391308e-05,5618.22167969,0.00104000919964,1,0.201250001788,0,0
0.175692856312,0,0.175692856312,87.6800689697,2.92162349069e-05,5618.22265625,0.00103640859015,1,0.20156249404,0,0
0.175692856312,0,0.175692856312,87.6800689697,2.92162349069e-05,5618.22265625,0.00103640859015,1,0.20156249404,0,0
0.175705015659,0,0.175705015659,87.6884155273,2.89091731247e-05,5618.22167969,0.00102983845863,1,0.201875001192,0,0
0.175705015659,0,0.175705015659,87.6884155273,2.89091731247e-05,5618.22167969,0.00102983845863,1,0.201875001192,0,0
0.175744667649,0,0.175744667649,87.7162475586,2.89667150355e-05,5618.22265625,0.00102561106905,1,0.202187493443,0,0
0.175744667649,0,0.175744667649,87.7162475586,2.89667150355e-05,5618.22265625,0.00102561106905,1,0.202187493443,0,0
0.175756603479,0,0.175756603479,87.7244491577,2.88694063784e-05,5618.22167969,0.00102480396163,1,0.202500000596,0,0
0.175756603479,0,0.175756603479,87.7244491577,2.88694063784e-05,5618.22167969,0.00102480396163,1,0.202500000596,0,0
0.175796210766,0,0.175796210766,87.7522506714,2.90652824333e-05,5618.22265625,0.00102298508864,1,0.202812492847,0,0
0.175796210766,0,0.175796210766,87.7522506714,2.90652824333e-05,5618.22265625,0.00102298508864,1,0.202812492847,0,0
0.175808057189,0,0.175808057189,87.7603912354,2.92933200399e-05,5618.22119141,0.00103052693885,1,0.203125,0,0
0.175808057189,0,0.175808057189,87.7603912354,2.92933200399e-05,5618.22119141,0.00103052693885,1,0.203125,0,0
0.175848051906,0,0.175848051906,87.7884597778,2.97291517199e-05,5618.22216797,0.00102896208409,1,0.203437507153,0,0
0.175848051906,0,0.175848051906,87.7884597778,2.97291517199e-05,5618.22216797,0.00102896208409,1,0.203437507153,0,0
0.175859823823,0,0.175859823823,87.7965393066,3.0422645068e-05,5618.22119141,0.00104529387318,1,0.203749999404,0,0
0.175859823823,0,0.175859823823,87.7965393066,3.0422645068e-05,5618.22119141,0.00104529387318,1,0.203749999404,0,0
0.175900638103,0,0.175900638103,87.8251876831,3.08815906465e-05,5618.22216797,0.00104951346293,1,0.204062506557,0,0
0.175900638103,0,0.175900638103,87.8251876831,3.08815906465e-05,5618.22216797,0.00104951346293,1,0.204062506557,0,0
0.175912618637,0,0.175912618637,87.8334197998,3.13740820275e-05,5618.22119141,0.00106205546763,1,0.204374998808,0,0
0.175912618637,0,0.175912618637,87.8334197998,3.13740820275e-05,5618.22119141,0.00106205546763,1,0.204374998808,0,0
0.175954058766,0,0.175954058766,87.8625106812,3.13902455673e-05,5618.22216797,0.00107509910595,1,0.20468750596,0,0
0.175954058766,0,0.175954058766,87.8625106812,3.13902455673e-05,5618.22216797,0.00107509910595,1,0.20468750596,0,0
0.175966694951,0,0.175966694951,87.8712005615,3.17799567711e-05,5618.22119141,0.00108709535562,1,0.204999998212,0,0
0.175966694951,0,0.175966694951,87.8712005615,3.17799567711e-05,5618.22119141,0.00108709535562,1,0.204999998212,0,0
0.176008746028,0,0.176008746028,87.900718689,3.19259779644e-05,5618.22216797,0.00109621486627,1,0.205312505364,0,0
0.176008746028,0,0.176008746028,87.900718689,3.19259779644e-05,5618.22216797,0.00109621486627,1,0.205312505364,0,0
0.176021844149,0,0.176021844149,87.9097366333,3.19467289955e-05,5618.22070312,0.00110046903137,1,0.205624997616,0,0
0.176021844149,0,0.176021844149,87.9097366333,3.19467289955e-05,5618.22070312,0.00110046903137,1,0.205624997616,0,0
0.176064103842,0,0.176064103842,87.9394073486,3.2174095395e-05,5618.22167969,0.00110350653995,1,0.205937504768,0,0
0.176064103842,0,0.176064103842,87.9394073486,3.2174095395e-05,5618.22167969,0.00110350653995,1,0.205937504768,0,0
0.176077350974,0,0.176077350974,87.9485321045,3.18904349115e-05,5618.22070312,0.00110094225965,1,0.20624999702,0,0
0.176077350974,0,0.176077350974,87.9485321045,3.18904349115e-05,5618.22070312,0.00110094225965,1,0.20624999702,0,0
0.176119491458,0,0.176119491458,87.9781188965,3.21657207678e-05,5618.22167969,0.00109715049621,1,0.206562504172,0,0
0.176119491458,0,0.176119491458,87.9781188965,3.21657207678e-05,5618.22167969,0.00109715049621,1,0.206562504172,0,0
0.176132544875,0,0.176132544875,87.9871139526,3.18282982334e-05,5618.22070312,0.00109091226477,1,0.206874996424,0,0
0.176132544875,0,0.176132544875,87.9871139526,3.18282982334e-05,5618.22070312,0.00109091226477,1,0.206874996424,0,0
0.176174357533,0,0.176174357533,88.0164871216,3.1928113458e-05,5618.22167969,0.0010846608784,1,0.207187503576,0,0
0.176174357533,0,0.176174357533,88.0164871216,3.1928113458e-05,5618.22167969,0.0010846608784,1,0.207187503576,0,0
0.176187098026,0,0.176187098026,88.0252685547,3.17314588756e-05,5618.22070312,0.00107809831388,1,0.207499995828,0,0
0.176187098026,0,0.176187098026,88.0252685547,3.17314588756e-05,5618.22070312,0.00107809831388,1,0.207499995828,0,0
0.17622859776,0,0.17622859776,88.0544204712,3.14609460474e-05,5618.22167969,0.00107320502866,1,0.20781250298,0,0
0.17622859776,0,0.17622859776,88.0544204712,3.14609460474e-05,5618.22167969,0.00107320502866,1,0.20781250298,0,0
0.176241084933,0,0.176241084933,88.0630264282,3.12610172841e-05,5618.22070312,0.0010655510705,1,0.208124995232,0,0
0.176241084933,0,0.176241084933,88.0630264282,3.12610172841e-05,5618.22070312,0.0010655510705,1,0.208124995232,0,0
0.176282197237,0,0.176282197237,88.0919113159,3.09693532472e-05,5618.22167969,0.00105863902718,1,0.208437502384,0,0
0.176282197237,0,0.176282197237,88.0919113159,3.09693532472e-05,5618.22167969,0.00105863902718,1,0.208437502384,0,0
0.176294341683,0,0.176294341683,88.1002807617,3.07878181047e-05,5618.22070312,0.00104983418714,1,0.208749994636,0,0
0.176294341683,0,0.176294341683,88.1002807617,3.07878181047e-05,5618.22070312,0.00104983418714,1,0.208749994636,0,0
0.176335006952,0,0.176335006952,88.1288604736,3.03424567392e-05,5618.22167969,0.00104566139635,1,0.209062501788,0,0
0.176335006952,0,0.176335006952,88.1288604736,3.03424567392e-05,5618.22167969,0.00104566139635,1,0.209062501788,0,0
0.176346942782,0,0.176346942782,88.1370849609,3.01463169308e-05,5618.22070312,0.00103719905019,1,0.20937499404,0,0
0.176346942782,0,0.176346942782,88.1370849609,3.01463169308e-05,5618.22070312,0.00103719905019,1,0.20937499404,0,0
0.176387175918,0,0.176387175918,88.1653747559,2.96623384202e-05,5618.22216797,0.00103655946441,1,0.209687501192,0,0
0.176387175918,0,0.176387175918,88.1653747559,2.96623384202e-05,5618.22216797,0.00103655946441,1,0.209687501192,0,0
0.176399081945,0,0.176399081945,88.173576355,2.92949298455e-05,5618.22119141,0.00102713250089,1,0.209999993443,0,0
0.176399081945,0,0.176399081945,88.173576355,2.92949298455e-05,5618.22119141,0.00102713250089,1,0.209999993443,0,0
0.176438853145,0,0.176438853145,88.2015457153,2.89617983071e-05,5618.22216797,0.00102584483102,1,0.210312500596,0,0
0.176438853145,0,0.176438853145,88.2015457153,2.89617983071e-05,5618.22216797,0.00102584483102,1,0.210312500596,0,0
0.176450684667,0,0.176450684667,88.2097015381,2.91003307211e-05,5618.22119141,0.0010276454268,1,0.210624992847,0,0
0.176450684667,0,0.176450684667,88.2097015381,2.91003307211e-05,5618.22119141,0.0010276454268,1,0.210624992847,0,0
0.176490545273,0,0.176490545273,88.237739563,2.90598309221e-05,5618.22216797,0.00102738500573,1,0.2109375,0,0
0.176490545273,0,0.176490545273,88.237739563,2.90598309221e-05,5618.22216797,0.00102738500573,1,0.2109375,0,0
0.176502361894,0,0.176502361894,88.2458877563,2.93123848678e-05,5618.22119141,0.00103245314676,1,0.211250007153,0,0
0.176502361894,0,0.176502361894,88.2458877563,2.93123848678e-05,5618.22119141,0.00103245314676,1,0.211250007153,0,0
0.17654247582,0,0.17654247582,88.2741012573,2.9281793104e-05,5618.22265625,0.00103545421734,1,0.211562499404,0,0
0.17654247582,0,0.17654247582,88.2741012573,2.9281793104e-05,5618.22265625,0.00103545421734,1,0.211562499404,0,0
0.176554456353,0,0.176554456353,88.2823562622,2.96600974252e-05,5618.22119141,0.00104347465094,1,0.211875006557,0,0
0.176554456353,0,0.176554456353,88.2823562622,2.96600974252e-05,5618.22119141,0.00104347465094,1,0.211875006557,0,0
0.176594957709,0,0.176594957709,88.3108596802,2.96617399727e-05,5618.22265625,0.00104704429395,1,0.212187498808,0,0
0.176594957709,0,0.176594957709,88.3108596802,2.96617399727e-05,5618.22265625,0.00104704429395,1,0.212187498808,0,0
0.176607117057,0,0.176607117057,88.3192443848,2.9853081287e-05,5618.22167969,0.00105120334774,1,0.21250000596,0,0
0.176607117057,0,0.176607117057,88.3192443848,2.9853081287e-05,5618.22167969,0.00105120334774,1,0.21250000596,0,0
0.17664784193,0,0.17664784193,88.3478927612,2.98149079754e-05,5618.22265625,0.00105357042048,1,0.212812498212,0,0
0.17664784193,0,0.17664784193,88.3478927612,2.98149079754e-05,5618.22265625,0.00105357042048,1,0.212812498212,0,0
0.176660120487,0,0.176660120487,88.3563613892,2.97443966701e-05,5618.22167969,0.0010521595832,1,0.213125005364,0,0
0.176660120487,0,0.176660120487,88.3563613892,2.97443966701e-05,5618.22167969,0.0010521595832,1,0.213125005364,0,0
0.176700770855,0,0.176700770855,88.3849639893,2.96713751595e-05,5618.22265625,0.00105149322189,1,0.213437497616,0,0
0.176700770855,0,0.176700770855,88.3849639893,2.96713751595e-05,5618.22265625,0.00105149322189,1,0.213437497616,0,0
0.176713019609,0,0.176713019609,88.393409729,2.9500151868e-05,5618.22167969,0.00104718399234,1,0.213750004768,0,0
0.176713019609,0,0.176713019609,88.393409729,2.9500151868e-05,5618.22167969,0.00104718399234,1,0.213750004768,0,0
0.17675344646,0,0.17675344646,88.4218597412,2.93634802802e-05,5618.22314453,0.00104517000727,1,0.21406249702,0,0
0.17675344646,0,0.17675344646,88.4218597412,2.93634802802e-05,5618.22314453,0.00104517000727,1,0.21406249702,0,0
0.176765590906,0,0.176765590906,88.4302368164,2.93217653962e-05,5618.22216797,0.00104294891935,1,0.214375004172,0,0
0.176765590906,0,0.176765590906,88.4302368164,2.93217653962e-05,5618.22216797,0.00104294891935,1,0.214375004172,0,0
0.176805913448,0,0.176805913448,88.4586029053,2.92103359243e-05,5618.22314453,0.00104133784771,1,0.214687496424,0,0
0.176805913448,0,0.176805913448,88.4586029053,2.92103359243e-05,5618.22314453,0.00104133784771,1,0.214687496424,0,0
0.176817968488,0,0.176817968488,88.4669189453,2.9361282941e-05,5618.22216797,0.00104296801146,1,0.215000003576,0,0
0.176817968488,0,0.176817968488,88.4669189453,2.9361282941e-05,5618.22216797,0.00104296801146,1,0.215000003576,0,0
0.176858380437,0,0.176858380437,88.4953536987,2.92114054901e-05,5618.22314453,0.00104540796019,1,0.215312495828,0,0
0.176858380437,0,0.176858380437,88.4953536987,2.92114054901e-05,5618.22314453,0.00104540796019,1,0.215312495828,0,0
0.176870554686,0,0.176870554686,88.5037612915,2.93575831165e-05,5618.22216797,0.00104885280598,1,0.21562500298,0,0
0.176870554686,0,0.176870554686,88.5037612915,2.93575831165e-05,5618.22216797,0.00104885280598,1,0.21562500298,0,0
0.176911130548,0,0.176911130548,88.5323104858,2.93579869322e-05,5618.22314453,0.00105130812153,1,0.215937495232,0,0
0.176911130548,0,0.176911130548,88.5323104858,2.93579869322e-05,5618.22314453,0.00105130812153,1,0.215937495232,0,0
0.176923438907,0,0.176923438907,88.540802002,2.95268982882e-05,5618.22216797,0.0010566591518,1,0.216250002384,0,0
0.176923438907,0,0.176923438907,88.540802002,2.95268982882e-05,5618.22216797,0.0010566591518,1,0.216250002384,0,0
0.17696428299,0,0.17696428299,88.5695419312,2.97164679068e-05,5618.22314453,0.00105743657332,1,0.216562494636,0,0
0.17696428299,0,0.17696428299,88.5695419312,2.97164679068e-05,5618.22314453,0.00105743657332,1,0.216562494636,0,0
0.176976636052,0,0.176976636052,88.5780639648,3.00189385598e-05,5618.22216797,0.00106610287912,1,0.216875001788,0,0
0.176976636052,0,0.176976636052,88.5780639648,3.00189385598e-05,5618.22216797,0.00106610287912,1,0.216875001788,0,0
0.177017912269,0,0.177017912269,88.6071166992,3.04444074573e-05,5618.22314453,0.00106471742038,1,0.21718749404,0,0
0.177017912269,0,0.177017912269,88.6071166992,3.04444074573e-05,5618.22314453,0.00106471742038,1,0.21718749404,0,0
0.177030190825,0,0.177030190825,88.6155929565,3.06974579871e-05,5618.22216797,0.00107177172322,1,0.217500001192,0,0
0.177030190825,0,0.177030190825,88.6155929565,3.06974579871e-05,5618.22216797,0.00107177172322,1,0.217500001192,0,0
0.17707182467,0,0.17707182467,88.6448898315,3.09471797664e-05,5618.22314453,0.00107444368768,1,0.217812493443,0,0
0.17707182467,0,0.17707182467,88.6448898315,3.09471797664e-05,5618.22314453,0.00107444368768,1,0.217812493443,0,0
0.177084237337,0,0.177084237337,88.6534576416,3.10575414915e-05,5618.22216797,0.00107878190465,1,0.218125000596,0,0
0.177084237337,0,0.177084237337,88.6534576416,3.10575414915e-05,5618.22216797,0.00107878190465,1,0.218125000596,0,0
0.177126094699,0,0.177126094699,88.6829147339,3.11353178404e-05,5618.22314453,0.00108198274393,1,0.218437492847,0,0
0.177126094699,0,0.177126094699,88.6829147339,3.11353178404e-05,5618.22314453,0.00108198274393,1,0.218437492847,0,0
0.177138671279,0,0.177138671279,88.6916046143,3.12509364448e-05,5618.22216797,0.00108525832184,1,0.21875,0,0
0.177138671279,0,0.177138671279,88.6916046143,3.12509364448e-05,5618.22216797,0.00108525832184,1,0.21875,0,0
0.177180692554,0,0.177180692554,88.7211761475,3.12685006065e-05,5618.22314453,0.00108583527617,1,0.219062507153,0,0
0.177180692554,0,0.177180692554,88.7211761475,3.12685006065e-05,5618.22314453,0.00108583527617,1,0.219062507153,0,0
0.177193284035,0,0.177193284035,88.729888916,3.12849988404e-05,5618.22216797,0.00108498358168,1,0.219374999404,0,0
0.177193284035,0,0.177193284035,88.729888916,3.12849988404e-05,5618.22216797,0.00108498358168,1,0.219374999404,0,0
0.177235260606,0,0.177235260606,88.759437561,3.11026451527e-05,5618.22314453,0.00108443992212,1,0.219687506557,0,0
0.177235260606,0,0.177235260606,88.759437561,3.11026451527e-05,5618.22314453,0.00108443992212,1,0.219687506557,0,0
0.177247837186,0,0.177247837186,88.7681274414,3.09891147481e-05,5618.22216797,0.00107931997627,1,0.219999998808,0,0
0.177247837186,0,0.177247837186,88.7681274414,3.09891147481e-05,5618.22216797,0.00107931997627,1,0.219999998808,0,0
0.177289560437,0,0.177289560437,88.7975006104,3.0647526728e-05,5618.22314453,0.00107797037344,1,0.22031250596,0,0
0.177289560437,0,0.177289560437,88.7975006104,3.0647526728e-05,5618.22314453,0.00107797037344,1,0.22031250596,0,0
0.177302062511,0,0.177302062511,88.8061447144,3.02778407786e-05,5618.22216797,0.00106675422285,1,0.220624998212,0,0
0.177302062511,0,0.177302062511,88.8061447144,3.02778407786e-05,5618.22216797,0.00106675422285,1,0.220624998212,0,0
0.177343219519,0,0.177343219519,88.8351287842,2.9783554055e-05,5618.22314453,0.00106557027902,1,0.220937505364,0,0
0.177343219519,0,0.177343219519,88.8351287842,2.9783554055e-05,5618.22314453,0.00106557027902,1,0.220937505364,0,0
0.177355676889,0,0.177355676889,88.8437347412,2.93121429422e-05,5618.22216797,0.00105297297705,1,0.221249997616,0,0
0.177355676889,0,0.177355676889,88.8437347412,2.93121429422e-05,5618.22216797,0.00105297297705,1,0.221249997616,0,0
0.177396193147,0,0.177396193147,88.8722763062,2.89283780148e-05,5618.22314453,0.00104946573265,1,0.221562504768,0,0
0.177396193147,0,0.177396193147,88.8722763062,2.89283780148e-05,5618.22314453,0.00104946573265,1,0.221562504768,0,0
0.177408456802,0,0.177408456802,88.8807601929,2.88470055239e-05,5618.22216797,0.00104563543573,1,0.22187499702,0,0
0.177408456802,0,0.177408456802,88.8807601929,2.88470055239e-05,5618.22216797,0.00104563543573,1,0.22187499702,0,0
0.177448794246,0,0.177448794246,88.9091720581,2.87834300252e-05,5618.22314453,0.00104243308306,1,0.222187504172,0,0
0.177448794246,0,0.177448794246,88.9091720581,2.87834300252e-05,5618.22314453,0.00104243308306,1,0.222187504172,0,0
0.177460893989,0,0.177460893989,88.9175415039,2.86811227852e-05,5618.22216797,0.00103995751124,1,0.222499996424,0,0
0.177460893989,0,0.177460893989,88.9175415039,2.86811227852e-05,5618.22216797,0.00103995751124,1,0.222499996424,0,0
0.177501097322,0,0.177501097322,88.9458694458,2.86693411908e-05,5618.22314453,0.00104100629687,1,0.222812503576,0,0
0.177501097322,0,0.177501097322,88.9458694458,2.86693411908e-05,5618.22314453,0.00104100629687,1,0.222812503576,0,0
0.17751327157,0,0.17751327157,88.9542770386,2.8680991818e-05,5618.22216797,0.001043224358,1,0.223124995828,0,0
0.17751327157,0,0.17751327157,88.9542770386,2.8680991818e-05,5618.22216797,0.001043224358,1,0.223124995828,0,0
0.177553579211,0,0.177553579211,88.9826889038,2.88315040962e-05,5618.22363281,0.00104565534275,1,0.22343750298,0,0
0.177553579211,0,0.177553579211,88.9826889038,2.88315040962e-05,5618.22363281,0.00104565534275,1,0.22343750298,0,0
0.177565857768,0,0.177565857768,88.9911880493,2.88837782136e-05,5618.22265625,0.00105022802018,1,0.223749995232,0,0
0.177565857768,0,0.177565857768,88.9911880493,2.88837782136e-05,5618.22265625,0.00105022802018,1,0.223749995232,0,0
0.177606403828,0,0.177606403828,89.0197601318,2.9238017305e-05,5618.22363281,0.00104945234489,1,0.224062502384,0,0
0.177606403828,0,0.177606403828,89.0197601318,2.9238017305e-05,5618.22363281,0.00104945234489,1,0.224062502384,0,0
0.177618652582,0,0.177618652582,89.0282287598,2.94874880638e-05,5618.22265625,0.0010565854609,1,0.224374994636,0,0
0.177618652582,0,0.177618652582,89.0282287598,2.94874880638e-05,5618.22265625,0.0010565854609,1,0.224374994636,0,0
0.17765955627,0,0.17765955627,89.0570602417,2.97920832963e-05,5618.22363281,0.0010552163003,1,0.224687501788,0,0
0.17765955627,0,0.17765955627,89.0570602417,2.97920832963e-05,5618.22363281,0.0010552163003,1,0.224687501788,0,0
0.177671730518,0,0.177671730518,89.0654830933,3.00928077195e-05,5618.22265625,0.00106098456308,1,0.22499999404,0,0
0.177671730518,0,0.177671730518,89.0654830933,3.00928077195e-05,5618.22265625,0.00106098456308,1,0.22499999404,0,0
0.177712932229,0,0.177712932229,89.0945205688,3.006062434e-05,5618.22363281,0.00106271344703,1,0.225312501192,0,0
0.177712932229,0,0.177712932229,89.0945205688,3.006062434e-05,5618.22363281,0.00106271344703,1,0.225312501192,0,0
0.177725195885,0,0.177725195885,89.1030044556,3.01687468891e-05,5618.22265625,0.00106343999505,1,0.225624993443,0,0
0.177725195885,0,0.177725195885,89.1030044556,3.01687468891e-05,5618.22265625,0.00106343999505,1,0.225624993443,0,0
0.177766427398,0,0.177766427398,89.1320648193,2.99284038192e-05,5618.22363281,0.00106529297773,1,0.225937500596,0,0
0.177766427398,0,0.177766427398,89.1320648193,2.99284038192e-05,5618.22363281,0.00106529297773,1,0.225937500596,0,0
0.17777878046,0,0.17777878046,89.1406173706,2.99987514154e-05,5618.22265625,0.00106406165287,1,0.226249992847,0,0
0.17777878046,0,0.17777878046,89.1406173706,2.99987514154e-05,5618.22265625,0.00106406165287,1,0.226249992847,0,0
0.177819952369,0,0.177819952369,89.1696395874,2.95355857816e-05,5618.22363281,0.00106890825555,1,0.2265625,0,0
0.177819952369,0,0.177819952369,89.1696395874,2.95355857816e-05,5618.22363281,0.00106890825555,1,0.2265625,0,0
0.17783254385,0,0.17783254385,89.1783676147,2.95639147225e-05,5618.22265625,0.00106926413719,1,0.226875007153,0,0
0.17783254385,0,0.17783254385,89.1783676147,2.95639147225e-05,5618.22265625,0.00106926413719,1,0.226875007153,0,0
0.177873730659,0,0.177873730659,89.2074050903,2.94698020298e-05,5618.22363281,0.00106997624971,1,0.227187499404,0,0
0.177873730659,0,0.177873730659,89.2074050903,2.94698020298e-05,5618.22363281,0.00106997624971,1,0.227187499404,0,0
0.177886366844,0,0.177886366844,89.2161560059,2.95593818009e-05,5618.22265625,0.00107315683272,1,0.227500006557,0,0
0.177886366844,0,0.177886366844,89.2161560059,2.95593818009e-05,5618.22265625,0.00107315683272,1,0.227500006557,0,0
0.177927717566,0,0.177927717566,89.2453079224,2.97508049698e-05,5618.22412109,0.00107312214095,1,0.227812498808,0,0
0.177927717566,0,0.177927717566,89.2453079224,2.97508049698e-05,5618.22412109,0.00107312214095,1,0.227812498808,0,0
0.177940353751,0,0.177940353751,89.2540588379,2.99821858789e-05,5618.22314453,0.00108068925329,1,0.22812500596,0,0
0.177940353751,0,0.177940353751,89.2540588379,2.99821858789e-05,5618.22314453,0.00108068925329,1,0.22812500596,0,0
0.177982077003,0,0.177982077003,89.2834854126,3.04246277665e-05,5618.22412109,0.00108088762499,1,0.228437498212,0,0
0.177982077003,0,0.177982077003,89.2834854126,3.04246277665e-05,5618.22412109,0.00108088762499,1,0.228437498212,0,0
0.177994728088,0,0.177994728088,89.2922439575,3.05354551529e-05,5618.22314453,0.00108709908091,1,0.228750005364,0,0
0.177994728088,0,0.177994728088,89.2922439575,3.05354551529e-05,5618.22314453,0.00108709908091,1,0.228750005364,0,0
0.178036764264,0,0.178036764264,89.3218841553,3.0967159546e-05,5618.22412109,0.00108900340274,1,0.229062497616,0,0
0.178036764264,0,0.178036764264,89.3218841553,3.0967159546e-05,5618.22412109,0.00108900340274,1,0.229062497616,0,0
0.178049504757,0,0.178049504757,89.3307189941,3.10862196784e-05,5618.22314453,0.00109512312338,1,0.229375004768,0,0
0.178049504757,0,0.178049504757,89.3307189941,3.10862196784e-05,5618.22314453,0.00109512312338,1,0.229375004768,0,0
0.178091853857,0,0.178091853857,89.3605804443,3.14038115903e-05,5618.22412109,0.0010967872804,1,0.22968749702,0,0
0.178091853857,0,0.178091853857,89.3605804443,3.14038115903e-05,5618.22412109,0.0010967872804,1,0.22968749702,0,0
0.178104683757,0,0.178104683757,89.369468689,3.16822515742e-05,5618.22314453,0.00110346975271,1,0.230000004172,0,0
0.178104683757,0,0.178104683757,89.369468689,3.16822515742e-05,5618.22314453,0.00110346975271,1,0.230000004172,0,0
0.178147360682,0,0.178147360682,89.3995742798,3.1673705962e-05,5618.22412109,0.00110650667921,1,0.230312496424,0,0
0.178147360682,0,0.178147360682,89.3995742798,3.1673705962e-05,5618.22412109,0.00110650667921,1,0.230312496424,0,0
0.178160339594,0,0.178160339594,89.4085769653,3.19123028021e-05,5618.22314453,0.00110997154843,1,0.230625003576,0,0
0.178160339594,0,0.178160339594,89.4085769653,3.19123028021e-05,5618.22314453,0.00110997154843,1,0.230625003576,0,0
0.178203210235,0,0.178203210235,89.4388046265,3.16283694701e-05,5618.22412109,0.00111172918696,1,0.230937495828,0,0
0.178203210235,0,0.178203210235,89.4388046265,3.16283694701e-05,5618.22412109,0.00111172918696,1,0.230937495828,0,0
0.178216263652,0,0.178216263652,89.4478683472,3.16229888995e-05,5618.22314453,0.00110773148481,1,0.23125000298,0,0
0.178216263652,0,0.178216263652,89.4478683472,3.16229888995e-05,5618.22314453,0.00110773148481,1,0.23125000298,0,0
0.178258925676,0,0.178258925676,89.4779663086,3.10749455821e-05,5618.22412109,0.00110805558506,1,0.231562495232,0,0
0.178258925676,0,0.178258925676,89.4779663086,3.10749455821e-05,5618.22412109,0.00110805558506,1,0.231562495232,0,0
0.178272008896,0,0.178272008896,89.4870376587,3.06228757836e-05,5618.22314453,0.00109377969056,1,0.231875002384,0,0
0.178272008896,0,0.178272008896,89.4870376587,3.06228757836e-05,5618.22314453,0.00109377969056,1,0.231875002384,0,0
0.178313955665,0,0.178313955665,89.5166320801,2.99492712657e-05,5618.22412109,0.00109201762825,1,0.232187494636,0,0
0.178313955665,0,0.178313955665,89.5166320801,2.99492712657e-05,5618.22412109,0.00109201762825,1,0.232187494636,0,0
0.178326949477,0,0.178326949477,89.525642395,2.91311207548e-05,5618.22314453,0.00107149151154,1,0.232500001788,0,0
0.178326949477,0,0.178326949477,89.525642395,2.91311207548e-05,5618.22314453,0.00107149151154,1,0.232500001788,0,0
0.178367853165,0,0.178367853165,89.5545196533,2.87268958346e-05,5618.22412109,0.00106244417839,1,0.23281249404,0,0
0.178367853165,0,0.178367853165,89.5545196533,2.87268958346e-05,5618.22412109,0.00106244417839,1,0.23281249404,0,0
0.178380385041,0,0.178380385041,89.5632095337,2.83832832793e-05,5618.22314453,0.00105219404213,1,0.233125001192,0,0
0.178380385041,0,0.178380385041,89.5632095337,2.83832832793e-05,5618.22314453,0.00105219404213,1,0.233125001192,0,0
0.178420782089,0,0.178420782089,89.5917205811,2.84888883471e-05,5618.22460938,0.00104034109972,1,0.233437493443,0,0
0.178420782089,0,0.178420782089,89.5917205811,2.84888883471e-05,5618.22460938,0.00104034109972,1,0.233437493443,0,0
0.178432717919,0,0.178432717919,89.5999984741,2.83610279439e-05,5618.22363281,0.00103499717079,1,0.233750000596,0,0
0.178432717919,0,0.178432717919,89.5999984741,2.83610279439e-05,5618.22363281,0.00103499717079,1,0.233750000596,0,0
0.178472846746,0,0.178472846746,89.628326416,2.82998043986e-05,5618.22460938,0.00103325035889,1,0.234062492847,0,0
0.178472846746,0,0.178472846746,89.628326416,2.82998043986e-05,5618.22460938,0.00103325035889,1,0.234062492847,0,0
0.17848469317,0,0.17848469317,89.6365432739,2.86080903606e-05,5618.22363281,0.00103902176488,1,0.234375,0,0
0.17848469317,0,0.17848469317,89.6365432739,2.86080903606e-05,5618.22363281,0.00103902176488,1,0.234375,0,0
0.178525105119,0,0.178525105119,89.6650772095,2.85198511847e-05,5618.22460938,0.0010452157585,1,0.234687507153,0,0
0.178525105119,0,0.178525105119,89.6650772095,2.85198511847e-05,5618.22460938,0.0010452157585,1,0.234687507153,0,0
0.178537264466,0,0.178537264466,89.6735153198,2.88240080408e-05,5618.22363281,0.00105388776865,1,0.234999999404,0,0
0.178537264466,0,0.178537264466,89.6735153198,2.88240080408e-05,5618.22363281,0.00105388776865,1,0.234999999404,0,0
0.17857812345,0,0.17857812345,89.7023544312,2.89248146146e-05,5618.22460938,0.00106004439294,1,0.235312506557,0,0
0.17857812345,0,0.17857812345,89.7023544312,2.89248146146e-05,5618.22460938,0.00106004439294,1,0.235312506557,0,0
0.178590595722,0,0.178590595722,89.7110137939,2.92640506814e-05,5618.22363281,0.00106985820457,1,0.235624998808,0,0
0.178590595722,0,0.178590595722,89.7110137939,2.92640506814e-05,5618.22363281,0.00106985820457,1,0.235624998808,0,0
0.178631931543,0,0.178631931543,89.7402114868,2.93403099931e-05,5618.22460938,0.00107755081262,1,0.23593750596,0,0
0.178631931543,0,0.178631931543,89.7402114868,2.93403099931e-05,5618.22460938,0.00107755081262,1,0.23593750596,0,0
0.178644806147,0,0.178644806147,89.7491378784,2.94910350931e-05,5618.22363281,0.00108516903128,1,0.236249998212,0,0
0.178644806147,0,0.178644806147,89.7491378784,2.94910350931e-05,5618.22363281,0.00108516903128,1,0.236249998212,0,0
0.178686529398,0,0.178686529398,89.7786026001,2.99573512166e-05,5618.22460938,0.00108354515396,1,0.236562505364,0,0
0.178686529398,0,0.178686529398,89.7786026001,2.99573512166e-05,5618.22460938,0.00108354515396,1,0.236562505364,0,0
0.178699299693,0,0.178699299693,89.7874755859,3.00466399494e-05,5618.22363281,0.00108731270302,1,0.236874997616,0,0
0.178699299693,0,0.178699299693,89.7874755859,3.00466399494e-05,5618.22363281,0.00108731270302,1,0.236874997616,0,0
0.17874121666,0,0.17874121666,89.8170776367,3.03614306176e-05,5618.22460938,0.00108582631219,1,0.237187504768,0,0
0.17874121666,0,0.17874121666,89.8170776367,3.03614306176e-05,5618.22460938,0.00108582631219,1,0.237187504768,0,0
0.17875392735,0,0.17875392735,89.8259048462,3.02124190057e-05,5618.22363281,0.00108343653847,1,0.23749999702,0,0
0.17875392735,0,0.17875392735,89.8259048462,3.02124190057e-05,5618.22363281,0.00108343653847,1,0.23749999702,0,0
0.178795725107,0,0.178795725107,89.8554229736,3.0257682738e-05,5618.22460938,0.00108166574501,1,0.237812504172,0,0
0.178795725107,0,0.178795725107,89.8554229736,3.0257682738e-05,5618.22460938,0.00108166574501,1,0.237812504172,0,0
0.178808346391,0,0.178808346391,89.8641891479,3.01064119412e-05,5618.22412109,0.00107682787348,1,0.238124996424,0,0
0.178808346391,0,0.178808346391,89.8641891479,3.01064119412e-05,5618.22412109,0.00107682787348,1,0.238124996424,0,0
0.178849890828,0,0.178849890828,89.8935394287,2.98746272165e-05,5618.22509766,0.00107699120417,1,0.238437503576,0,0
0.178849890828,0,0.178849890828,89.8935394287,2.98746272165e-05,5618.22509766,0.00107699120417,1,0.238437503576,0,0
0.178862512112,0,0.178862512112,89.9023132324,2.95658428513e-05,5618.22412109,0.00106823712122,1,0.238749995828,0,0
0.178862512112,0,0.178862512112,89.9023132324,2.95658428513e-05,5618.22412109,0.00106823712122,1,0.238749995828,0,0
0.178903624415,0,0.178903624415,89.9313583374,2.91273154289e-05,5618.22509766,0.00107036507688,1,0.23906250298,0,0
0.178903624415,0,0.178903624415,89.9313583374,2.91273154289e-05,5618.22509766,0.00107036507688,1,0.23906250298,0,0
0.178916364908,0,0.178916364908,89.9402008057,2.8868098525e-05,5618.22412109,0.00106409599539,1,0.239374995232,0,0
0.178916364908,0,0.178916364908,89.9402008057,2.8868098525e-05,5618.22412109,0.00106409599539,1,0.239374995232,0,0
0.178957149386,0,0.178957149386,89.9690322876,2.87226630462e-05,5618.22509766,0.00106224836782,1,0.239687502384,0,0
0.178957149386,0,0.178957149386,89.9690322876,2.87226630462e-05,5618.22509766,0.00106224836782,1,0.239687502384,0,0
0.178969800472,0,0.178969800472,89.9778137207,2.86092435999e-05,5618.22412109,0.0010599764064,1,0.239999994636,0,0
0.178969800472,0,0.178969800472,89.9778137207,2.86092435999e-05,5618.22412109,0.0010599764064,1,0.239999994636,0,0
0.179010480642,0,0.179010480642,90.0065612793,2.87207622023e-05,5618.22509766,0.00105708488263,1,0.240312501788,0,0
0.179010480642,0,0.179010480642,90.0065612793,2.87207622023e-05,5618.22509766,0.00105708488263,1,0.240312501788,0,0
0.179022967815,0,0.179022967815,90.0152435303,2.87259481411e-05,5618.22412109,0.00105801888276,1,0.24062499404,0,0
0.179022967815,0,0.179022967815,90.0152435303,2.87259481411e-05,5618.22412109,0.00105801888276,1,0.24062499404,0,0
0.179063692689,0,0.179063692689,90.0440292358,2.88581122732e-05,5618.22509766,0.00105728500057,1,0.240937501192,0,0
0.179063692689,0,0.179063692689,90.0440292358,2.88581122732e-05,5618.22509766,0.00105728500057,1,0.240937501192,0,0
0.17907615006,0,0.17907615006,90.0526885986,2.90975222015e-05,5618.22412109,0.00106356083415,1,0.241249993443,0,0
0.17907615006,0,0.17907615006,90.0526885986,2.90975222015e-05,5618.22412109,0.00106356083415,1,0.241249993443,0,0
0.179117202759,0,0.179117202759,90.0816955566,2.93023622362e-05,5618.22509766,0.00106293940917,1,0.241562500596,0,0
0.179117202759,0,0.179117202759,90.0816955566,2.93023622362e-05,5618.22509766,0.00106293940917,1,0.241562500596,0,0
0.179129615426,0,0.179129615426,90.0903320312,2.96835441986e-05,5618.22460938,0.00107138033491,1,0.241874992847,0,0
0.179129615426,0,0.179129615426,90.0903320312,2.96835441986e-05,5618.22460938,0.00107138033491,1,0.241874992847,0,0
0.179171085358,0,0.179171085358,90.1196517944,2.98131762975e-05,5618.22558594,0.00107272784226,1,0.2421875,0,0
0.179171085358,0,0.179171085358,90.1196517944,2.98131762975e-05,5618.22558594,0.00107272784226,1,0.2421875,0,0
0.179183587432,0,0.179183587432,90.1283340454,3.01512463921e-05,5618.22460938,0.00108033954166,1,0.242500007153,0,0
0.179183587432,0,0.179183587432,90.1283340454,3.01512463921e-05,5618.22460938,0.00108033954166,1,0.242500007153,0,0
0.179225429893,0,0.179225429893,90.1579208374,3.02583612211e-05,5618.22558594,0.00108234328218,1,0.242812499404,0,0
0.179225429893,0,0.179225429893,90.1579208374,3.02583612211e-05,5618.22558594,0.00108234328218,1,0.242812499404,0,0
0.179238036275,0,0.179238036275,90.1666793823,3.05269823002e-05,5618.22460938,0.00108928966802,1,0.243125006557,0,0
0.179238036275,0,0.179238036275,90.1666793823,3.05269823002e-05,5618.22460938,0.00108928966802,1,0.243125006557,0,0
0.179280236363,0,0.179280236363,90.1965179443,3.06601250486e-05,5618.22558594,0.00109182461165,1,0.243437498808,0,0
0.179280236363,0,0.179280236363,90.1965179443,3.06601250486e-05,5618.22558594,0.00109182461165,1,0.243437498808,0,0
0.179292947054,0,0.179292947054,90.2053604126,3.10132672894e-05,5618.22460938,0.00110100524034,1,0.24375000596,0,0
0.179292947054,0,0.179292947054,90.2053604126,3.10132672894e-05,5618.22460938,0.00110100524034,1,0.24375000596,0,0
0.179335609078,0,0.179335609078,90.2355270386,3.11505391437e-05,5618.22558594,0.00110529013909,1,0.244062498212,0,0
0.179335609078,0,0.179335609078,90.2355270386,3.11505391437e-05,5618.22558594,0.00110529013909,1,0.244062498212,0,0
0.179348558187,0,0.179348558187,90.2445297241,3.16086807288e-05,5618.22460938,0.00111594237387,1,0.244375005364,0,0
0.179348558187,0,0.179348558187,90.2445297241,3.16086807288e-05,5618.22460938,0.00111594237387,1,0.244375005364,0,0
0.179391756654,0,0.179391756654,90.2750778198,3.14851895382e-05,5618.22558594,0.00112508481834,1,0.244687497616,0,0
0.179391756654,0,0.179391756654,90.2750778198,3.14851895382e-05,5618.22558594,0.00112508481834,1,0.244687497616,0,0
0.179405152798,0,0.179405152798,90.2844009399,3.18464699376e-05,5618.22460938,0.0011327493703,1,0.245000004768,0,0
0.179405152798,0,0.179405152798,90.2844009399,3.18464699376e-05,5618.22460938,0.0011327493703,1,0.245000004768,0,0
0.179448738694,0,0.179448738694,90.3152313232,3.15115503327e-05,5618.22558594,0.00114072416909,1,0.24531249702,0,0
0.179448738694,0,0.179448738694,90.3152313232,3.15115503327e-05,5618.22558594,0.00114072416909,1,0.24531249702,0,0
0.179462537169,0,0.179462537169,90.324836731,3.15723664244e-05,5618.22460938,0.00113938096911,1,0.245625004172,0,0
0.179462537169,0,0.179462537169,90.324836731,3.15723664244e-05,5618.22460938,0.00113938096911,1,0.245625004172,0,0
0.17950604856,0,0.17950604856,90.3556213379,3.09975148411e-05,5618.22558594,0.00114252592903,1,0.245937496424,0,0
0.17950604856,0,0.17950604856,90.3556213379,3.09975148411e-05,5618.22558594,0.00114252592903,1,0.245937496424,0,0
0.179520010948,0,0.179520010948,90.3653411865,3.01461241179e-05,5618.22509766,0.00112193939276,1,0.246250003576,0,0
0.179520010948,0,0.179520010948,90.3653411865,3.01461241179e-05,5618.22509766,0.00112193939276,1,0.246250003576,0,0
0.179562494159,0,0.179562494159,90.395401001,2.98909089906e-05,5618.22607422,0.00110921089072,1,0.246562495828,0,0
0.179562494159,0,0.179562494159,90.395401001,2.98909089906e-05,5618.22607422,0.00110921089072,1,0.246562495828,0,0
0.179575815797,0,0.179575815797,90.4046707153,2.85884143523e-05,5618.22509766,0.00107672682498,1,0.24687500298,0,0
0.179575815797,0,0.179575815797,90.4046707153,2.85884143523e-05,5618.22509766,0.00107672682498,1,0.24687500298,0,0
0.17961665988,0,0.17961665988,90.4335784912,2.81877091766e-05,5618.22607422,0.00106178957503,1,0.247187495232,0,0
0.17961665988,0,0.17961665988,90.4335784912,2.81877091766e-05,5618.22607422,0.00106178957503,1,0.247187495232,0,0
0.179629221559,0,0.179629221559,90.4423217773,2.78208262898e-05,5618.22509766,0.00104972755071,1,0.247500002384,0,0
0.179629221559,0,0.179629221559,90.4423217773,2.78208262898e-05,5618.22509766,0.00104972755071,1,0.247500002384,0,0
0.179669454694,0,0.179669454694,90.4708023071,2.80440490315e-05,5618.22607422,0.00103433628101,1,0.247812494636,0,0
0.179669454694,0,0.179669454694,90.4708023071,2.80440490315e-05,5618.22607422,0.00103433628101,1,0.247812494636,0,0
0.179681256413,0,0.179681256413,90.4790039062,2.81512111542e-05,5618.22509766,0.00103369285353,1,0.248125001788,0,0
0.179681256413,0,0.179681256413,90.4790039062,2.81512111542e-05,5618.22509766,0.00103369285353,1,0.248125001788,0,0
0.179721459746,0,0.179721459746,90.5074691772,2.80362473859e-05,5618.22607422,0.00103852595203,1,0.24843749404,0,0
0.179721459746,0,0.179721459746,90.5074691772,2.80362473859e-05,5618.22607422,0.00103852595203,1,0.24843749404,0,0
0.179733484983,0,0.179733484983,90.515838623,2.86692975351e-05,5618.22509766,0.00105523364618,1,0.248750001192,0,0
0.179733484983,0,0.179733484983,90.515838623,2.86692975351e-05,5618.22509766,0.00105523364618,1,0.248750001192,0,0
0.179774537683,0,0.179774537683,90.5448989868,2.88419560093e-05,5618.22607422,0.0010666231392,1,0.249062493443,0,0
0.179774537683,0,0.179774537683,90.5448989868,2.88419560093e-05,5618.22607422,0.0010666231392,1,0.249062493443,0,0
0.179787144065,0,0.179787144065,90.5536727905,2.95324916806e-05,5618.22558594,0.00108743226156,1,0.249375000596,0,0
0.179787144065,0,0.179787144065,90.5536727905,2.95324916806e-05,5618.22558594,0.00108743226156,1,0.249375000596,0,0
0.179829239845,0,0.179829239845,90.5834732056,2.99740204355e-05,5618.2265625,0.00109606934711,1,0.249687492847,0,0
0.179829239845,0,0.179829239845,90.5834732056,2.99740204355e-05,5618.2265625,0.00109606934711,1,0.249687492847,0,0
0.179842278361,0,0.179842278361,90.5925598145,3.0686998798e-05,5618.22558594,0.00111449358519,1,0.25,0,0
0.179842278361,0,0.179842278361,90.5925598145,3.0686998798e-05,5618.22558594,0.00111449358519,1,0.25,0,0
0.179885298014,0,0.179885298014,90.6230163574,3.09257702611e-05,5618.2265625,0.00112278782763,1,0.250312507153,0,0
0.179885298014,0,0.179885298014,90.6230163574,3.09257702611e-05,5618.2265625,0.00112278782763,1,0.250312507153,0,0
0.179898768663,0,0.179898768663,90.6324005127,3.07291265926e-05,5618.22558594,0.00112139084376,1,0.250625014305,0,0
0.179898768663,0,0.179898768663,90.6324005127,3.07291265926e-05,5618.22558594,0.00112139084376,1,0.250625014305,0,0
0.17994171381,0,0.17994171381,90.6628112793,3.0828119634e-05,5618.2265625,0.00111867883243,1,0.250937491655,0,0
0.17994171381,0,0.17994171381,90.6628112793,3.0828119634e-05,5618.2265625,0.00111867883243,1,0.250937491655,0,0
0.179955035448,0,0.179955035448,90.6720962524,3.06085676129e-05,5618.22558594,0.00111212907359,1,0.251249998808,0,0
0.179955035448,0,0.179955035448,90.6720962524,3.06085676129e-05,5618.22558594,0.00111212907359,1,0.251249998808,0,0
0.17999766767,0,0.17999766767,90.7022781372,3.04674904328e-05,5618.2265625,0.00110651704017,1,0.25156250596,0,0
0.17999766767,0,0.17999766767,90.7022781372,3.04674904328e-05,5618.2265625,0.00110651704017,1,0.25156250596,0,0
0.180010706186,0,0.180010706186,90.7113647461,3.01502404909e-05,5618.22558594,0.0010972074233,1,0.251875013113,0,0
0.180010706186,0,0.180010706186,90.7113647461,3.01502404909e-05,5618.22558594,0.0010972074233,1,0.251875013113,0,0
0.180052861571,0,0.180052861571,90.7412185669,3.00208484987e-05,5618.2265625,0.0010915948078,1,0.252187490463,0,0
0.180052861571,0,0.180052861571,90.7412185669,3.00208484987e-05,5618.2265625,0.0010915948078,1,0.252187490463,0,0
0.180065616965,0,0.180065616965,90.7501068115,2.98790237139e-05,5618.22558594,0.00108510651626,1,0.252499997616,0,0
0.180065616965,0,0.180065616965,90.7501068115,2.98790237139e-05,5618.22558594,0.00108510651626,1,0.252499997616,0,0
0.180107444525,0,0.180107444525,90.7797393799,2.93319844786e-05,5618.2265625,0.00109041540418,1,0.252812504768,0,0
0.180107444525,0,0.180107444525,90.7797393799,2.93319844786e-05,5618.2265625,0.00109041540418,1,0.252812504768,0,0
0.18012046814,0,0.18012046814,90.7888183594,2.95186746371e-05,5618.22607422,0.00109417829663,1,0.253125011921,0,0
0.18012046814,0,0.18012046814,90.7888183594,2.95186746371e-05,5618.22607422,0.00109417829663,1,0.253125011921,0,0
0.180162474513,0,0.180162474513,90.8185882568,2.94077090075e-05,5618.22705078,0.00109603779856,1,0.253437489271,0,0
0.180162474513,0,0.180162474513,90.8185882568,2.94077090075e-05,5618.22705078,0.00109603779856,1,0.253437489271,0,0
0.180175602436,0,0.180175602436,90.8277282715,2.97006081382e-05,5618.22607422,0.00110118358862,1,0.253749996424,0,0
0.180175602436,0,0.180175602436,90.8277282715,2.97006081382e-05,5618.22607422,0.00110118358862,1,0.253749996424,0,0
0.18021787703,0,0.18021787703,90.8576889038,2.94981400657e-05,5618.22705078,0.00110665161628,1,0.254062503576,0,0
0.18021787703,0,0.18021787703,90.8576889038,2.94981400657e-05,5618.22705078,0.00110665161628,1,0.254062503576,0,0
0.180231273174,0,0.180231273174,90.8670272827,2.9492071917e-05,5618.22607422,0.00110709795263,1,0.254375010729,0,0
0.180231273174,0,0.180231273174,90.8670272827,2.9492071917e-05,5618.22607422,0.00110709795263,1,0.254375010729,0,0
0.18027356267,0,0.18027356267,90.8970031738,2.94697128993e-05,5618.22705078,0.00110880297143,1,0.254687488079,0,0
0.18027356267,0,0.18027356267,90.8970031738,2.94697128993e-05,5618.22705078,0.00110880297143,1,0.254687488079,0,0
0.180287048221,0,0.180287048221,90.9064025879,2.89843683277e-05,5618.22607422,0.00110049988143,1,0.254999995232,0,0
0.180287048221,0,0.180287048221,90.9064025879,2.89843683277e-05,5618.22607422,0.00110049988143,1,0.254999995232,0,0
0.180328920484,0,0.180328920484,90.936088562,2.91516171274e-05,5618.22705078,0.00109601439908,1,0.255312502384,0,0
0.180328920484,0,0.180328920484,90.936088562,2.91516171274e-05,5618.22705078,0.00109601439908,1,0.255312502384,0,0
0.180342182517,0,0.180342182517,90.9453277588,2.88822193397e-05,5618.22607422,0.00109077314846,1,0.255625009537,0,0
0.180342182517,0,0.180342182517,90.9453277588,2.88822193397e-05,5618.22607422,0.00109077314846,1,0.255625009537,0,0
0.18038380146,0,0.18038380146,90.9748306274,2.90169700747e-05,5618.22705078,0.00108805601485,1,0.255937486887,0,0
0.18038380146,0,0.18038380146,90.9748306274,2.90169700747e-05,5618.22705078,0.00108805601485,1,0.255937486887,0,0
0.180396914482,0,0.180396914482,90.9839782715,2.86060403596e-05,5618.2265625,0.00108091591392,1,0.25624999404,0,0
0.180396914482,0,0.180396914482,90.9839782715,2.86060403596e-05,5618.2265625,0.00108091591392,1,0.25624999404,0,0
0.180438175797,0,0.180438175797,91.0132293701,2.88359315164e-05,5618.22753906,0.00107554451097,1,0.256562501192,0,0
0.180438175797,0,0.180438175797,91.0132293701,2.88359315164e-05,5618.22753906,0.00107554451097,1,0.256562501192,0,0
0.180451020598,0,0.180451020598,91.0221862793,2.87383572868e-05,5618.2265625,0.00107278325595,1,0.256875008345,0,0
0.180451020598,0,0.180451020598,91.0221862793,2.87383572868e-05,5618.2265625,0.00107278325595,1,0.256875008345,0,0
0.180492132902,0,0.180492132902,91.0513458252,2.86502745439e-05,5618.22753906,0.00107369874604,1,0.257187485695,0,0
0.180492132902,0,0.180492132902,91.0513458252,2.86502745439e-05,5618.22753906,0.00107369874604,1,0.257187485695,0,0
0.180505022407,0,0.180505022407,91.060333252,2.8440143069e-05,5618.2265625,0.00106909975875,1,0.257499992847,0,0
0.180505022407,0,0.180505022407,91.060333252,2.8440143069e-05,5618.2265625,0.00106909975875,1,0.257499992847,0,0
0.180545911193,0,0.180545911193,91.0893325806,2.83803201455e-05,5618.22753906,0.00106797518674,1,0.2578125,0,0
0.180545911193,0,0.180545911193,91.0893325806,2.83803201455e-05,5618.22753906,0.00106797518674,1,0.2578125,0,0
0.180558755994,0,0.180558755994,91.0982818604,2.80755757558e-05,5618.2265625,0.00105784588959,1,0.258125007153,0,0
0.180558755994,0,0.180558755994,91.0982818604,2.80755757558e-05,5618.2265625,0.00105784588959,1,0.258125007153,0,0
0.18059912324,0,0.18059912324,91.1269302368,2.73993227893e-05,5618.22753906,0.00106839591172,1,0.258437514305,0,0
0.18059912324,0,0.18059912324,91.1269302368,2.73993227893e-05,5618.22753906,0.00106839591172,1,0.258437514305,0,0
0.180612489581,0,0.180612489581,91.1362533569,2.65837625193e-05,5618.2265625,0.00104838865809,1,0.258749991655,0,0
0.180612489581,0,0.180612489581,91.1362533569,2.65837625193e-05,5618.2265625,0.00104838865809,1,0.258749991655,0,0
0.18065187335,0,0.18065187335,91.1641921997,2.54001079156e-05,5618.22753906,0.00106854119804,1,0.259062498808,0,0
0.18065187335,0,0.18065187335,91.1641921997,2.54001079156e-05,5618.22753906,0.00106854119804,1,0.259062498808,0,0
0.180666252971,0,0.180666252971,91.1742248535,2.43437389145e-05,5618.22705078,0.00104656163603,1,0.25937500596,0,0
0.180666252971,0,0.180666252971,91.1742248535,2.43437389145e-05,5618.22705078,0.00104656163603,1,0.25937500596,0,0
0.180704504251,0,0.180704504251,91.2013931274,2.3184937163e-05,5618.22802734,0.00106984120794,1,0.259687513113,0,0
0.180704504251,0,0.180704504251,91.2013931274,2.3184937163e-05,5618.22802734,0.00106984120794,1,0.259687513113,0,0
0.180720061064,0,0.180720061064,91.2122573853,2.20891142817e-05,5618.22705078,0.00105057202745,1,0.259999990463,0,0
0.180720061064,0,0.180720061064,91.2122573853,2.20891142817e-05,5618.22705078,0.00105057202745,1,0.259999990463,0,0
0.18075735867,0,0.18075735867,91.2387390137,2.10150992643e-05,5618.22802734,0.0010762035381,1,0.260312497616,0,0
0.18075735867,0,0.18075735867,91.2387390137,2.10150992643e-05,5618.22802734,0.0010762035381,1,0.260312497616,0,0
0.180774196982,0,0.180774196982,91.2505187988,2.03292638616e-05,5618.22705078,0.00107048684731,1,0.260625004768,0,0
0.180774196982,0,0.180774196982,91.2505187988,2.03292638616e-05,5618.22705078,0.00107048684731,1,0.260625004768,0,0
0.180811211467,0,0.180811211467,91.2767944336,1.98932466446e-05,5618.22802734,0.00108696823008,1,0.260937511921,0,0
0.180811211467,0,0.180811211467,91.2767944336,1.98932466446e-05,5618.22802734,0.00108696823008,1,0.260937511921,0,0
0.180828884244,0,0.180828884244,91.2891693115,2.00472986762e-05,5618.22705078,0.00109912920743,1,0.261249989271,0,0
0.180828884244,0,0.180828884244,91.2891693115,2.00472986762e-05,5618.22705078,0.00109912920743,1,0.261249989271,0,0
0.180866494775,0,0.180866494775,91.3158721924,2.02602823265e-05,5618.22802734,0.00110392528586,1,0.261562496424,0,0
0.180866494775,0,0.180866494775,91.3158721924,2.02602823265e-05,5618.22802734,0.00110392528586,1,0.261562496424,0,0
0.180884405971,0,0.180884405971,91.3284225464,2.09398567677e-05,5618.22705078,0.0011233035475,1,0.261875003576,0,0
0.180884405971,0,0.180884405971,91.3284225464,2.09398567677e-05,5618.22705078,0.0011233035475,1,0.261875003576,0,0
0.180922999978,0,0.180922999978,91.3558197021,2.15127402043e-05,5618.22802734,0.00111618835945,1,0.262187510729,0,0
0.180922999978,0,0.180922999978,91.3558197021,2.15127402043e-05,5618.22802734,0.00111618835945,1,0.262187510729,0,0
0.180940568447,0,0.180940568447,91.3681182861,2.22626476898e-05,5618.22753906,0.0011304684449,1,0.262499988079,0,0
0.180940568447,0,0.180940568447,91.3681182861,2.22626476898e-05,5618.22753906,0.0011304684449,1,0.262499988079,0,0
0.18097987771,0,0.18097987771,91.3960266113,2.28151220654e-05,5618.22802734,0.00111479125917,1,0.262812495232,0,0
0.18097987771,0,0.18097987771,91.3960266113,2.28151220654e-05,5618.22802734,0.00111479125917,1,0.262812495232,0,0
0.180996641517,0,0.180996641517,91.4077682495,2.32611746469e-05,5618.22753906,0.00111803447362,1,0.263125002384,0,0
0.180996641517,0,0.180996641517,91.4077682495,2.32611746469e-05,5618.22753906,0.00111803447362,1,0.263125002384,0,0
0.181036114693,0,0.181036114693,91.4357910156,2.37190743064e-05,5618.22851562,0.00109735049773,1,0.263437509537,0,0
0.181036114693,0,0.181036114693,91.4357910156,2.37190743064e-05,5618.22851562,0.00109735049773,1,0.263437509537,0,0
0.181051835418,0,0.181051835418,91.4468078613,2.38129287027e-05,5618.22753906,0.00109100656118,1,0.263749986887,0,0
0.181051835418,0,0.181051835418,91.4468078613,2.38129287027e-05,5618.22753906,0.00109100656118,1,0.263749986887,0,0
0.181090995669,0,0.181090995669,91.4746017456,2.39392684307e-05,5618.22851562,0.00107705045957,1,0.26406249404,0,0
0.181090995669,0,0.181090995669,91.4746017456,2.39392684307e-05,5618.22851562,0.00107705045957,1,0.26406249404,0,0
0.18110601604,0,0.18110601604,91.4851226807,2.36690702877e-05,5618.22753906,0.00106481148396,1,0.264375001192,0,0
0.18110601604,0,0.18110601604,91.4851226807,2.36690702877e-05,5618.22753906,0.00106481148396,1,0.264375001192,0,0
0.181144565344,0,0.181144565344,91.5124816895,2.33061873587e-05,5618.22851562,0.00106610090006,1,0.264687508345,0,0
0.181144565344,0,0.181144565344,91.5124816895,2.33061873587e-05,5618.22851562,0.00106610090006,1,0.264687508345,0,0
0.181159645319,0,0.181159645319,91.5230484009,2.28126573347e-05,5618.22753906,0.00105370499659,1,0.264999985695,0,0
0.181159645319,0,0.181159645319,91.5230484009,2.28126573347e-05,5618.22753906,0.00105370499659,1,0.264999985695,0,0
0.181197568774,0,0.181197568774,91.5499649048,2.21434274863e-05,5618.22851562,0.00106727366801,1,0.265312492847,0,0
0.181197568774,0,0.181197568774,91.5499649048,2.21434274863e-05,5618.22851562,0.00106727366801,1,0.265312492847,0,0
0.181213334203,0,0.181213334203,91.5610275269,2.1642914362e-05,5618.22753906,0.00105764809996,1,0.265625,0,0
0.181213334203,0,0.181213334203,91.5610275269,2.1642914362e-05,5618.22753906,0.00105764809996,1,0.265625,0,0
0.18125076592,0,0.18125076592,91.587600708,2.080572267e-05,5618.22851562,0.00107909482904,1,0.265937507153,0,0
0.18125076592,0,0.18125076592,91.587600708,2.080572267e-05,5618.22851562,0.00107909482904,1,0.265937507153,0,0
0.181267619133,0,0.181267619133,91.5994262695,1.98833422473e-05,5618.22753906,0.0010620203102,1,0.266250014305,0,0
0.181267619133,0,0.181267619133,91.5994262695,1.98833422473e-05,5618.22753906,0.0010620203102,1,0.266250014305,0,0
0.181304186583,0,0.181304186583,91.6253890991,1.88711528608e-05,5618.22851562,0.00108668464236,1,0.266562491655,0,0
0.181304186583,0,0.181304186583,91.6253890991,1.88711528608e-05,5618.22851562,0.00108668464236,1,0.266562491655,0,0
0.181322291493,0,0.181322291493,91.6380996704,1.74054166564e-05,5618.22802734,0.00105874356814,1,0.266874998808,0,0
0.181322291493,0,0.181322291493,91.6380996704,1.74054166564e-05,5618.22802734,0.00105874356814,1,0.266874998808,0,0
0.181357443333,0,0.181357443333,91.6630706787,1.62775922945e-05,5618.22851562,0.0010836457368,1,0.26718750596,0,0
0.181357443333,0,0.181357443333,91.6630706787,1.62775922945e-05,5618.22851562,0.0010836457368,1,0.26718750596,0,0
0.181376799941,0,0.181376799941,91.6766738892,1.44488503793e-05,5618.22802734,0.00104902638122,1,0.267500013113,0,0
0.181376799941,0,0.181376799941,91.6766738892,1.44488503793e-05,5618.22802734,0.00104902638122,1,0.267500013113,0,0
0.181410223246,0,0.181410223246,91.7004089355,1.32666900754e-05,5618.22851562,0.00107189372648,1,0.267812490463,0,0
0.181410223246,0,0.181410223246,91.7004089355,1.32666900754e-05,5618.22851562,0.00107189372648,1,0.267812490463,0,0
0.181430712342,0,0.181430712342,91.7148361206,1.19126079881e-05,5618.22802734,0.00104857387487,1,0.268124997616,0,0
0.181430712342,0,0.181430712342,91.7148361206,1.19126079881e-05,5618.22802734,0.00104857387487,1,0.268124997616,0,0
0.181462958455,0,0.181462958455,91.737739563,1.11081762952e-05,5618.22851562,0.00106233323459,1,0.268437504768,0,0
0.181462958455,0,0.181462958455,91.737739563,1.11081762952e-05,5618.22851562,0.00106233323459,1,0.268437504768,0,0
0.181484147906,0,0.181484147906,91.7526550293,1.08158646981e-05,5618.22802734,0.00106098258402,1,0.268750011921,0,0
0.181484147906,0,0.181484147906,91.7526550293,1.08158646981e-05,5618.22802734,0.00106098258402,1,0.268750011921,0,0
0.181516334414,0,0.181516334414,91.7755050659,1.07244432002e-05,5618.22851562,0.00106084544677,1,0.269062489271,0,0
0.181516334414,0,0.181516334414,91.7755050659,1.07244432002e-05,5618.22851562,0.00106084544677,1,0.269062489271,0,0
0.181537523866,0,0.181537523866,91.7904281616,1.14221356853e-05,5618.22802734,0.00107688631397,1,0.269374996424,0,0
0.181537523866,0,0.181537523866,91.7904281616,1.14221356853e-05,5618.22802734,0.00107688631397,1,0.269374996424,0,0
0.181570515037,0,0.181570515037,91.8138504028,1.17218842206e-05,5618.22851562,0.001069749007,1,0.269687503576,0,0
0.181570515037,0,0.181570515037,91.8138504028,1.17218842206e-05,5618.22851562,0.001069749007,1,0.269687503576,0,0
0.181591331959,0,0.181591331959,91.8285140991,1.28361389216e-05,5618.22802734,0.00109220820013,1,0.270000010729,0,0
0.181591331959,0,0.181591331959,91.8285140991,1.28361389216e-05,5618.22802734,0.00109220820013,1,0.270000010729,0,0
0.181625455618,0,0.181625455618,91.8527450562,1.33679823193e-05,5618.22851562,0.00108125689439,1,0.270312488079,0,0
0.181625455618,0,0.181625455618,91.8527450562,1.33679823193e-05,5618.22851562,0.00108125689439,1,0.270312488079,0,0
0.181645721197,0,0.181645721197,91.8670196533,1.44152318171e-05,5618.22802734,0.00110101292375,1,0.270624995232,0,0
0.181645721197,0,0.181645721197,91.8670196533,1.44152318171e-05,5618.22802734,0.00110101292375,1,0.270624995232,0,0
0.181680843234,0,0.181680843234,91.891960144,1.50107616719e-05,5618.22851562,0.00109113717917,1,0.270937502384,0,0
0.181680843234,0,0.181680843234,91.891960144,1.50107616719e-05,5618.22851562,0.00109113717917,1,0.270937502384,0,0
0.181700617075,0,0.181700617075,91.9058761597,1.55963680299e-05,5618.22802734,0.00109940511174,1,0.271250009537,0,0
0.181700617075,0,0.181700617075,91.9058761597,1.55963680299e-05,5618.22802734,0.00109940511174,1,0.271250009537,0,0
0.181736141443,0,0.181736141443,91.931137085,1.56397345563e-05,5618.22900391,0.00110184540972,1,0.271562486887,0,0
0.181736141443,0,0.181736141443,91.931137085,1.56397345563e-05,5618.22900391,0.00110184540972,1,0.271562486887,0,0
0.181756034493,0,0.181756034493,91.9450759888,1.55530888151e-05,5618.22753906,0.0010955753969,1,0.27187499404,0,0
0.181756034493,0,0.181756034493,91.9450759888,1.55530888151e-05,5618.22753906,0.0010955753969,1,0.27187499404,0,0
0.181791245937,0,0.181791245937,91.9702377319,1.54809586093e-05,5618.22949219,0.0011003658874,1,0.272187501192,0,0
0.181791245937,0,0.181791245937,91.9702377319,1.54809586093e-05,5618.22949219,0.0011003658874,1,0.272187501192,0,0
0.181811392307,0,0.181811392307,91.9842147827,1.5179991351e-05,5618.22705078,0.00108971330337,1,0.272500008345,0,0
0.181811392307,0,0.181811392307,91.9842147827,1.5179991351e-05,5618.22705078,0.00108971330337,1,0.272500008345,0,0
0.181846067309,0,0.181846067309,92.0090560913,1.47785058289e-05,5618.22949219,0.00109249330126,1,0.272812485695,0,0
0.181846067309,0,0.181846067309,92.0090560913,1.47785058289e-05,5618.22949219,0.00109249330126,1,0.272812485695,0,0
0.18186634779,0,0.18186634779,92.0232391357,1.37803199323e-05,5618.22802734,0.00107609888073,1,0.273124992847,0,0
0.18186634779,0,0.18186634779,92.0232391357,1.37803199323e-05,5618.22802734,0.00107609888073,1,0.273124992847,0,0
0.181900203228,0,0.181900203228,92.0472869873,1.33798303068e-05,5618.22851562,0.00107205961831,1,0.2734375,0,0
0.181900203228,0,0.181900203228,92.0472869873,1.33798303068e-05,5618.22851562,0.00107205961831,1,0.2734375,0,0
0.181920275092,0,0.181920275092,92.0614624023,1.29838272187e-05,5618.22851562,0.00106227118522,1,0.273750007153,0,0
0.181920275092,0,0.181920275092,92.0614624023,1.29838272187e-05,5618.22851562,0.00106227118522,1,0.273750007153,0,0
0.181953638792,0,0.181953638792,92.0851745605,1.33597486638e-05,5618.22900391,0.00105030892882,1,0.274062514305,0,0
0.181953638792,0,0.181953638792,92.0851745605,1.33597486638e-05,5618.22900391,0.00105030892882,1,0.274062514305,0,0
0.18197311461,0,0.18197311461,92.0988235474,1.34696128953e-05,5618.22802734,0.00104410958011,1,0.274374991655,0,0
0.18197311461,0,0.18197311461,92.0988235474,1.34696128953e-05,5618.22802734,0.00104410958011,1,0.274374991655,0,0
0.182006165385,0,0.182006165385,92.122428894,1.33716957862e-05,5618.22949219,0.00104327173904,1,0.274687498808,0,0
0.182006165385,0,0.182006165385,92.122428894,1.33716957862e-05,5618.22949219,0.00104327173904,1,0.274687498808,0,0
0.182025596499,0,0.182025596499,92.1360244751,1.34413230626e-05,5618.22802734,0.00104639085475,1,0.27500000596,0,0
0.182025596499,0,0.182025596499,92.1360244751,1.34413230626e-05,5618.22802734,0.00104639085475,1,0.27500000596,0,0
0.182058796287,0,0.182058796287,92.1596832275,1.3613768715e-05,5618.22900391,0.0010417283047,1,0.275312513113,0,0
0.182058796287,0,0.182058796287,92.1596832275,1.3613768715e-05,5618.22900391,0.0010417283047,1,0.275312513113,0,0
0.182077988982,0,0.182077988982,92.1731719971,1.41058326335e-05,5618.22802734,0.00105046841782,1,0.275624990463,0,0
0.182077988982,0,0.182077988982,92.1731719971,1.41058326335e-05,5618.22802734,0.00105046841782,1,0.275624990463,0,0
0.182111635804,0,0.182111635804,92.1971130371,1.33566400109e-05,5618.22900391,0.00107345357537,1,0.275937497616,0,0
0.182111635804,0,0.182111635804,92.1971130371,1.33566400109e-05,5618.22900391,0.00107345357537,1,0.275937497616,0,0
0.18213199079,0,0.18213199079,92.2114334106,1.28731699078e-05,5618.22802734,0.00107197090983,1,0.276250004768,0,0
0.18213199079,0,0.18213199079,92.2114334106,1.28731699078e-05,5618.22802734,0.00107197090983,1,0.276250004768,0,0
0.182165563107,0,0.182165563107,92.2353286743,1.27387047542e-05,5618.22900391,0.00108103454113,1,0.276562511921,0,0
0.182165563107,0,0.182165563107,92.2353286743,1.27387047542e-05,5618.22900391,0.00108103454113,1,0.276562511921,0,0
0.182186365128,0,0.182186365128,92.2499847412,1.3247539755e-05,5618.22802734,0.00109779369086,1,0.276874989271,0,0
0.182186365128,0,0.182186365128,92.2499847412,1.3247539755e-05,5618.22802734,0.00109779369086,1,0.276874989271,0,0
0.18222078681,0,0.18222078681,92.2744979858,1.3205038158e-05,5618.22900391,0.00111322430894,1,0.277187496424,0,0
0.18222078681,0,0.18222078681,92.2744979858,1.3205038158e-05,5618.22900391,0.00111322430894,1,0.277187496424,0,0
0.182242363691,0,0.182242363691,92.289604187,1.32868599394e-05,5618.22753906,0.00112097756937,1,0.277500003576,0,0
0.182242363691,0,0.182242363691,92.289604187,1.32868599394e-05,5618.22753906,0.00112097756937,1,0.277500003576,0,0
0.182277172804,0,0.182277172804,92.3145370483,1.41222408274e-05,5618.22949219,0.00111530139111,1,0.277812510729,0,0
0.182277172804,0,0.182277172804,92.3145370483,1.41222408274e-05,5618.22949219,0.00111530139111,1,0.277812510729,0,0
0.182298481464,0,0.182298481464,92.3293228149,1.47784412547e-05,5618.22705078,0.00112976308446,1,0.278124988079,0,0
0.182298481464,0,0.182298481464,92.3293228149,1.47784412547e-05,5618.22705078,0.00112976308446,1,0.278124988079,0,0
0.182334005833,0,0.182334005833,92.3547821045,1.50973874042e-05,5618.22949219,0.0011232662946,1,0.278437495232,0,0
0.182334005833,0,0.182334005833,92.3547821045,1.50973874042e-05,5618.22949219,0.0011232662946,1,0.278437495232,0,0
0.182354986668,0,0.182354986668,92.3694915771,1.49547504407e-05,5618.22802734,0.00112640415318,1,0.278750002384,0,0
0.182354986668,0,0.182354986668,92.3694915771,1.49547504407e-05,5618.22802734,0.00112640415318,1,0.278750002384,0,0
0.182390674949,0,0.182390674949,92.3948745728,1.52580396389e-05,5618.22851562,0.00110735779162,1,0.279062509537,0,0
0.182390674949,0,0.182390674949,92.3948745728,1.52580396389e-05,5618.22851562,0.00110735779162,1,0.279062509537,0,0
0.182410687208,0,0.182410687208,92.408996582,1.59688715939e-05,5618.22802734,0.00111429754179,1,0.279374986887,0,0
0.182410687208,0,0.182410687208,92.408996582,1.59688715939e-05,5618.22802734,0.00111429754179,1,0.279374986887,0,0
0.182446718216,0,0.182446718216,92.434677124,1.68113419932e-05,5618.22900391,0.00108946475666,1,0.27968749404,0,0
0.182446718216,0,0.182446718216,92.434677124,1.68113419932e-05,5618.22900391,0.00108946475666,1,0.27968749404,0,0
0.182465493679,0,0.182465493679,92.4477844238,1.72408890649e-05,5618.22753906,0.00108011043631,1,0.280000001192,0,0
0.182465493679,0,0.182465493679,92.4477844238,1.72408890649e-05,5618.22753906,0.00108011043631,1,0.280000001192,0,0
0.182501062751,0,0.182501062751,92.4732131958,1.67242742464e-05,5618.22900391,0.00107587745879,1,0.280312508345,0,0
0.182501062751,0,0.182501062751,92.4732131958,1.67242742464e-05,5618.22900391,0.00107587745879,1,0.280312508345,0,0
0.182519614697,0,0.182519614697,92.4862060547,1.64049797604e-05,5618.22753906,0.00106464570854,1,0.280624985695,0,0
0.182519614697,0,0.182519614697,92.4862060547,1.64049797604e-05,5618.22753906,0.00106464570854,1,0.280624985695,0,0
0.182554617524,0,0.182554617524,92.5111694336,1.65465407918e-05,5618.22900391,0.00105182791594,1,0.280937492847,0,0
0.182554617524,0,0.182554617524,92.5111694336,1.65465407918e-05,5618.22900391,0.00105182791594,1,0.280937492847,0,0
0.182572513819,0,0.182572513819,92.5237579346,1.67419730133e-05,5618.22802734,0.00105204177089,1,0.28125,0,0
0.182572513819,0,0.182572513819,92.5237579346,1.67419730133e-05,5618.22802734,0.00105204177089,1,0.28125,0,0
0.182607531548,0,0.182607531548,92.5486984253,1.63680979313e-05,5618.22851562,0.00106105604209,1,0.281562507153,0,0
0.182607531548,0,0.182607531548,92.5486984253,1.63680979313e-05,5618.22851562,0.00106105604209,1,0.281562507153,0,0
0.182625889778,0,0.182625889778,92.5616149902,1.63767872436e-05,5618.22802734,0.0010655913502,1,0.281875014305,0,0
0.182625889778,0,0.182625889778,92.5616149902,1.63767872436e-05,5618.22802734,0.0010655913502,1,0.281875014305,0,0
0.182661131024,0,0.182661131024,92.5866928101,1.60073414008e-05,5618.22851562,0.00107953406405,1,0.282187491655,0,0
0.182661131024,0,0.182661131024,92.5866928101,1.60073414008e-05,5618.22851562,0.00107953406405,1,0.282187491655,0,0
0.182680204511,0,0.182680204511,92.6001586914,1.53875116666e-05,5618.22802734,0.00107301608659,1,0.282499998808,0,0
0.182680204511,0,0.182680204511,92.6001586914,1.53875116666e-05,5618.22802734,0.00107301608659,1,0.282499998808,0,0
0.182715117931,0,0.182715117931,92.6250076294,1.52051607074e-05,5618.22851562,0.00108100159559,1,0.28281250596,0,0
0.182715117931,0,0.182715117931,92.6250076294,1.52051607074e-05,5618.22851562,0.00108100159559,1,0.28281250596,0,0
0.182734578848,0,0.182734578848,92.6387252808,1.49797888298e-05,5618.22802734,0.00107500457671,1,0.283125013113,0,0
0.182734578848,0,0.182734578848,92.6387252808,1.49797888298e-05,5618.22802734,0.00107500457671,1,0.283125013113,0,0
0.182769194245,0,0.182769194245,92.6633758545,1.42725139085e-05,5618.22851562,0.00108761794399,1,0.283437490463,0,0
0.182769194245,0,0.182769194245,92.6633758545,1.42725139085e-05,5618.22851562,0.00108761794399,1,0.283437490463,0,0
0.182789295912,0,0.182789295912,92.6775665283,1.36263133754e-05,5618.22802734,0.00107114890125,1,0.283749997616,0,0
0.182789295912,0,0.182789295912,92.6775665283,1.36263133754e-05,5618.22802734,0.00107114890125,1,0.283749997616,0,0
0.182823076844,0,0.182823076844,92.7016143799,1.33925695991e-05,5618.22851562,0.00106894306373,1,0.284062504768,0,0
0.182823076844,0,0.182823076844,92.7016143799,1.33925695991e-05,5618.22851562,0.00106894306373,1,0.284062504768,0,0
0.182843059301,0,0.182843059301,92.7157287598,1.25559135995e-05,5618.22802734,0.00104320293758,1,0.284375011921,0,0
0.182843059301,0,0.182843059301,92.7157287598,1.25559135995e-05,5618.22802734,0.00104320293758,1,0.284375011921,0,0
0.182875543833,0,0.182875543833,92.738861084,1.19052838272e-05,5618.22851562,0.0010454559233,1,0.284687489271,0,0
0.182875543833,0,0.182875543833,92.738861084,1.19052838272e-05,5618.22851562,0.0010454559233,1,0.284687489271,0,0
0.182895645499,0,0.182895645499,92.7530593872,1.17725967357e-05,5618.22802734,0.00103677751031,1,0.284999996424,0,0
0.182895645499,0,0.182895645499,92.7530593872,1.17725967357e-05,5618.22802734,0.00103677751031,1,0.284999996424,0,0
0.182927697897,0,0.182927697897,92.7758865356,1.14150834634e-05,5618.22851562,0.00103846564889,1,0.285312503576,0,0
0.182927697897,0,0.182927697897,92.7758865356,1.14150834634e-05,5618.22851562,0.00103846564889,1,0.285312503576,0,0
0.18294788897,0,0.18294788897,92.7901535034,1.10149630927e-05,5618.22802734,0.00102846790105,1,0.285625010729,0,0
0.18294788897,0,0.18294788897,92.7901535034,1.10149630927e-05,5618.22802734,0.00102846790105,1,0.285625010729,0,0
0.182979434729,0,0.182979434729,92.8126144409,1.09344209704e-05,5618.22851562,0.00102709163912,1,0.285937488079,0,0
0.182979434729,0,0.182979434729,92.8126144409,1.09344209704e-05,5618.22851562,0.00102709163912,1,0.285937488079,0,0
0.182999551296,0,0.182999551296,92.8268356323,1.09811771836e-05,5618.22802734,0.00102659640834,1,0.286249995232,0,0
0.182999551296,0,0.182999551296,92.8268356323,1.09811771836e-05,5618.22802734,0.00102659640834,1,0.286249995232,0,0
0.183031082153,0,0.183031082153,92.8492889404,1.04998107417e-05,5618.22851562,0.00103767588735,1,0.286562502384,0,0
0.183031082153,0,0.183031082153,92.8492889404,1.04998107417e-05,5618.22851562,0.00103767588735,1,0.286562502384,0,0
0.183051750064,0,0.183051750064,92.8639144897,1.0588594705e-05,5618.22802734,0.00104058161378,1,0.286875009537,0,0
0.183051750064,0,0.183051750064,92.8639144897,1.0588594705e-05,5618.22802734,0.00104058161378,1,0.286875009537,0,0
0.183083415031,0,0.183083415031,92.88646698,1.02851490738e-05,5618.22851562,0.00104969379026,1,0.287187486887,0,0
0.183083415031,0,0.183083415031,92.88646698,1.02851490738e-05,5618.22851562,0.00104969379026,1,0.287187486887,0,0
0.183104559779,0,0.183104559779,92.9014205933,1.01334553619e-05,5618.22851562,0.00104597955942,1,0.28749999404,0,0
0.183104559779,0,0.183104559779,92.9014205933,1.01334553619e-05,5618.22851562,0.00104597955942,1,0.28749999404,0,0
0.183136031032,0,0.183136031032,92.9238433838,9.69767006609e-06,5618.22900391,0.00105617346708,1,0.287812501192,0,0
0.183136031032,0,0.183136031032,92.9238433838,9.69767006609e-06,5618.22900391,0.00105617346708,1,0.287812501192,0,0
0.183157682419,0,0.183157682419,92.9391708374,9.30415171752e-06,5618.22851562,0.0010462240316,1,0.288125008345,0,0
0.183157682419,0,0.183157682419,92.9391708374,9.30415171752e-06,5618.22851562,0.0010462240316,1,0.288125008345,0,0
0.183188661933,0,0.183188661933,92.9612350464,8.86512680154e-06,5618.22900391,0.00105496787,1,0.288437485695,0,0
0.183188661933,0,0.183188661933,92.9612350464,8.86512680154e-06,5618.22900391,0.00105496787,1,0.288437485695,0,0
0.183210745454,0,0.183210745454,92.9768829346,7.90769627201e-06,5618.22851562,0.00103234907147,1,0.288749992847,0,0
0.183210745454,0,0.183210745454,92.9768829346,7.90769627201e-06,5618.22851562,0.00103234907147,1,0.288749992847,0,0
0.18324059248,0,0.18324059248,92.9981384277,7.44021917853e-06,5618.22900391,0.00103849906009,1,0.2890625,0,0
0.18324059248,0,0.18324059248,92.9981384277,7.44021917853e-06,5618.22900391,0.00103849906009,1,0.2890625,0,0
0.183262988925,0,0.183262988925,93.0140151978,6.64833805786e-06,5618.22851562,0.00101892603561,1,0.289375007153,0,0
0.183262988925,0,0.183262988925,93.0140151978,6.64833805786e-06,5618.22851562,0.00101892603561,1,0.289375007153,0,0
0.183291852474,0,0.183291852474,93.0345687866,6.21084927843e-06,5618.22900391,0.00102550629526,1,0.289687514305,0,0
0.183291852474,0,0.183291852474,93.0345687866,6.21084927843e-06,5618.22900391,0.00102550629526,1,0.289687514305,0,0
0.183314576745,0,0.183314576745,93.0506820679,5.3630592447e-06,5618.22900391,0.00100467714947,1,0.289999991655,0,0
0.183314576745,0,0.183314576745,93.0506820679,5.3630592447e-06,5618.22900391,0.00100467714947,1,0.289999991655,0,0
0.183342382312,0,0.183342382312,93.0704956055,5.06129845235e-06,5618.22949219,0.00100773014128,1,0.290312498808,0,0
0.183342382312,0,0.183342382312,93.0704956055,5.06129845235e-06,5618.22949219,0.00100773014128,1,0.290312498808,0,0
0.183365270495,0,0.183365270495,93.0867233276,4.16681405113e-06,5618.22900391,0.000982298981398,1,0.29062500596,0,0
0.183365270495,0,0.183365270495,93.0867233276,4.16681405113e-06,5618.22900391,0.000982298981398,1,0.29062500596,0,0
0.183391794562,0,0.183391794562,93.1056213379,3.36419248015e-06,5618.22949219,0.00099250942003,1,0.290937513113,0,0
0.183391794562,0,0.183391794562,93.1056213379,3.36419248015e-06,5618.22949219,0.00099250942003,1,0.290937513113,0,0
0.183415189385,0,0.183415189385,93.1222229004,2.71091971626e-06,5618.22949219,0.000971748086158,1,0.291249990463,0,0
0.183415189385,0,0.183415189385,93.1222229004,2.71091971626e-06,5618.22949219,0.000971748086158,1,0.291249990463,0,0
0.183440670371,0,0.183440670371,93.1403808594,2.02759747481e-06,5618.22949219,0.000976881827228,1,0.291562497616,0,0
0.183440670371,0,0.183440670371,93.1403808594,2.02759747481e-06,5618.22949219,0.000976881827228,1,0.291562497616,0,0
0.183464333415,0,0.183464333415,93.1571731567,1.62891365107e-06,5618.22949219,0.000960250326898,1,0.291875004768,0,0
0.183464333415,0,0.183464333415,93.1571731567,1.62891365107e-06,5618.22949219,0.000960250326898,1,0.291875004768,0,0
0.183488979936,0,0.183488979936,93.1747283936,1.35545587909e-06,5618.22998047,0.00095512974076,1,0.292187511921,0,0
0.183488979936,0,0.183488979936,93.1747283936,1.35545587909e-06,5618.22998047,0.00095512974076,1,0.292187511921,0,0
0.183512374759,0,0.183512374759,93.1913452148,1.4943750557e-06,5618.22949219,0.000949081208091,1,0.292499989271,0,0
0.183512374759,0,0.183512374759,93.1913452148,1.4943750557e-06,5618.22949219,0.000949081208091,1,0.292499989271,0,0
0.183536723256,0,0.183536723256,93.2086868286,1.31139563564e-06,5618.22998047,0.000946694635786,1,0.292812496424,0,0
0.183536723256,0,0.183536723256,93.2086868286,1.31139563564e-06,5618.22998047,0.000946694635786,1,0.292812496424,0,0
0.183559983969,0,0.183559983969,93.2252120972,1.49937193328e-06,5618.22998047,0.000945864419919,1,0.293125003576,0,0
0.183559983969,0,0.183559983969,93.2252120972,1.49937193328e-06,5618.22998047,0.000945864419919,1,0.293125003576,0,0
0.183584287763,0,0.183584287763,93.2425384521,1.42851956753e-06,5618.22998047,0.000946067098994,1,0.293437510729,0,0
0.183584287763,0,0.183584287763,93.2425384521,1.42851956753e-06,5618.22998047,0.000946067098994,1,0.293437510729,0,0
0.183607578278,0,0.183607578278,93.2590637207,1.75876959929e-06,5618.22998047,0.000955207564402,1,0.293749988079,0,0
0.183607578278,0,0.183607578278,93.2590637207,1.75876959929e-06,5618.22998047,0.000955207564402,1,0.293749988079,0,0
0.183632344007,0,0.183632344007,93.2767181396,1.89697937003e-06,5618.23046875,0.000954143353738,1,0.294062495232,0,0
0.183632344007,0,0.183632344007,93.2767181396,1.89697937003e-06,5618.23046875,0.000954143353738,1,0.294062495232,0,0
0.183655574918,0,0.183655574918,93.29322052,2.73290879704e-06,5618.23046875,0.000978017342277,1,0.294375002384,0,0
0.183655574918,0,0.183655574918,93.29322052,2.73290879704e-06,5618.23046875,0.000978017342277,1,0.294375002384,0,0
0.183681532741,0,0.183681532741,93.311706543,2.92618551612e-06,5618.23046875,0.000985519378446,1,0.294687509537,0,0
0.183681532741,0,0.183681532741,93.311706543,2.92618551612e-06,5618.23046875,0.000985519378446,1,0.294687509537,0,0
0.183705151081,0,0.183705151081,93.3285064697,2.16891316995e-06,5618.23046875,0.000971087312791,1,0.294999986887,0,0
0.183705151081,0,0.183705151081,93.3285064697,2.16891316995e-06,5618.23046875,0.000971087312791,1,0.294999986887,0,0
0.183730378747,0,0.183730378747,93.3464736938,7.54033635531e-07,5618.23046875,0.00100364768878,1,0.29531249404,0,0
0.183730378747,0,0.183730378747,93.3464736938,7.54033635531e-07,5618.23046875,0.00100364768878,1,0.29531249404,0,0
0.183755636215,0,0.183755636215,93.3644180298,5.25686743913e-07,5618.23046875,0.00097959919367,1,0.295625001192,0,0
0.183755636215,0,0.183755636215,93.3644180298,5.25686743913e-07,5618.23046875,0.00097959919367,1,0.295625001192,0,0
0.183779656887,0,0.183779656887,93.3815460205,4.86121223275e-07,5618.23095703,0.000975175353233,1,0.295937508345,0,0
0.183779656887,0,0.183779656887,93.3815460205,4.86121223275e-07,5618.23095703,0.000975175353233,1,0.295937508345,0,0
0.183804675937,0,0.183804675937,93.3993377686,1.27993416754e-06,5618.23095703,0.000948418921325,1,0.296249985695,0,0
0.183804675937,0,0.183804675937,93.3993377686,1.27993416754e-06,5618.23095703,0.000948418921325,1,0.296249985695,0,0
0.183827370405,0,0.183827370405,93.4154891968,2.23594429372e-06,5618.23095703,0.000958346819971,1,0.296562492847,0,0
0.183827370405,0,0.183827370405,93.4154891968,2.23594429372e-06,5618.23095703,0.000958346819971,1,0.296562492847,0,0
0.183852881193,0,0.183852881193,93.4336624146,2.98423424283e-06,5618.23095703,0.000930059468374,1,0.296875,0,0
0.183852881193,0,0.183852881193,93.4336624146,2.98423424283e-06,5618.23095703,0.000930059468374,1,0.296875,0,0
0.18387414515,0,0.18387414515,93.4487915039,2.96942107525e-06,5618.23095703,0.000923308951315,1,0.297187507153,0,0
0.18387414515,0,0.18387414515,93.4487915039,2.96942107525e-06,5618.23095703,0.000923308951315,1,0.297187507153,0,0
0.183899328113,0,0.183899328113,93.4667282104,3.52605707121e-06,5618.23144531,0.000894378172234,1,0.297500014305,0,0
0.183899328113,0,0.183899328113,93.4667282104,3.52605707121e-06,5618.23144531,0.000894378172234,1,0.297500014305,0,0
0.183919131756,0,0.183919131756,93.4808120728,3.99948839913e-06,5618.23144531,0.000896563054994,1,0.297812491655,0,0
0.183919131756,0,0.183919131756,93.4808120728,3.99948839913e-06,5618.23144531,0.000896563054994,1,0.297812491655,0,0
0.183944433928,0,0.183944433928,93.4988555908,4.13937232224e-06,5618.23144531,0.000888153386768,1,0.298124998808,0,0
0.183944433928,0,0.183944433928,93.4988555908,4.13937232224e-06,5618.23144531,0.000888153386768,1,0.298124998808,0,0
0.183963805437,0,0.183963805437,93.5125961304,4.23883011536e-06,5618.23144531,0.000881884014234,1,0.29843750596,0,0
0.183963805437,0,0.183963805437,93.5125961304,4.23883011536e-06,5618.23144531,0.000881884014234,1,0.29843750596,0,0
0.183988779783,0,0.183988779783,93.5304641724,3.94781818613e-06,5618.23193359,0.000894499185961,1,0.298750013113,0,0
0.183988779783,0,0.183988779783,93.5304641724,3.94781818613e-06,5618.23193359,0.000894499185961,1,0.298750013113,0,0
0.184008792043,0,0.184008792043,93.544631958,3.39186158271e-06,5618.23144531,0.000883429253008,1,0.299062490463,0,0
0.184008792043,0,0.184008792043,93.544631958,3.39186158271e-06,5618.23144531,0.000883429253008,1,0.299062490463,0,0
0.184033215046,0,0.184033215046,93.5620803833,2.10852067539e-06,5618.23193359,0.00091673922725,1,0.299374997616,0,0
0.184033215046,0,0.184033215046,93.5620803833,2.10852067539e-06,5618.23193359,0.00091673922725,1,0.299374997616,0,0
0.184054911137,0,0.184054911137,93.5775146484,1.61171362834e-06,5618.23193359,0.000914043746889,1,0.299687504768,0,0
0.184054911137,0,0.184054911137,93.5775146484,1.61171362834e-06,5618.23193359,0.000914043746889,1,0.299687504768,0,0
0.184079200029,0,0.184079200029,93.5948028564,1.57962597314e-06,5618.23193359,0.000927122368012,1,0.300000011921,0,0
0.184079200029,0,0.184079200029,93.5948028564,1.57962597314e-06,5618.23193359,0.000927122368012,1,0.300000011921,0,0
0.18410153687,0,0.18410153687,93.6107254028,1.40918905345e-06,5618.23193359,0.000924671592657,1,0.300312489271,0,0
0.18410153687,0,0.18410153687,93.6107254028,1.40918905345e-06,5618.23193359,0.000924671592657,1,0.300312489271,0,0
0.184125706553,0,0.184125706553,93.6279525757,5.59513694043e-07,5618.23242188,0.000950678426307,1,0.300624996424,0,0
0.184125706553,0,0.184125706553,93.6279525757,5.59513694043e-07,5618.23242188,0.000950678426307,1,0.300624996424,0,0
0.184149369597,0,0.184149369597,93.6447753906,1.49458855958e-07,5618.23242188,0.000935295887757,1,0.300937503576,0,0
0.184149369597,0,0.184149369597,93.6447753906,1.49458855958e-07,5618.23242188,0.000935295887757,1,0.300937503576,0,0
0.184172749519,0,0.184172749519,93.6614608765,1.15279149782e-07,5618.23242188,0.000934338080697,1,0.301250010729,0,0
0.184172749519,0,0.184172749519,93.6614608765,1.15279149782e-07,5618.23242188,0.000934338080697,1,0.301250010729,0,0
0.18419636786,0,0.18419636786,93.6782684326,7.02714316958e-07,5618.23242188,0.000911751529202,1,0.301562488079,0,0
0.18419636786,0,0.18419636786,93.6782684326,7.02714316958e-07,5618.23242188,0.000911751529202,1,0.301562488079,0,0
0.184218615294,0,0.184218615294,93.6941223145,8.4695653868e-07,5618.23242188,0.000905292632524,1,0.301874995232,0,0
0.184218615294,0,0.184218615294,93.6941223145,8.4695653868e-07,5618.23242188,0.000905292632524,1,0.301874995232,0,0
0.184241890907,0,0.184241890907,93.7107162476,1.0382389064e-06,5618.23291016,0.000886472640559,1,0.302187502384,0,0
0.184241890907,0,0.184241890907,93.7107162476,1.0382389064e-06,5618.23291016,0.000886472640559,1,0.302187502384,0,0
0.184263199568,0,0.184263199568,93.7258834839,1.2246409824e-06,5618.23291016,0.000876961858012,1,0.302500009537,0,0
0.184263199568,0,0.184263199568,93.7258834839,1.2246409824e-06,5618.23291016,0.000876961858012,1,0.302500009537,0,0
0.184286013246,0,0.184286013246,93.7421569824,2.03157446776e-06,5618.23291016,0.00084191118367,1,0.302812486887,0,0
0.184286013246,0,0.184286013246,93.7421569824,2.03157446776e-06,5618.23291016,0.00084191118367,1,0.302812486887,0,0
0.184305548668,0,0.184305548668,93.7560424805,2.15505178858e-06,5618.23291016,0.000829209398944,1,0.30312499404,0,0
0.184305548668,0,0.184305548668,93.7560424805,2.15505178858e-06,5618.23291016,0.000829209398944,1,0.30312499404,0,0
0.184327706695,0,0.184327706695,93.7719039917,2.36525261244e-06,5618.23339844,0.000814557948615,1,0.303437501192,0,0
0.184327706695,0,0.184327706695,93.7719039917,2.36525261244e-06,5618.23339844,0.000814557948615,1,0.303437501192,0,0
0.18434651196,0,0.18434651196,93.7852096558,2.61433615378e-06,5618.23291016,0.000809206918348,1,0.303750008345,0,0
0.18434651196,0,0.18434651196,93.7852096558,2.61433615378e-06,5618.23291016,0.000809206918348,1,0.303750008345,0,0
0.184368416667,0,0.184368416667,93.8009033203,1.86670217772e-06,5618.23339844,0.000826950417832,1,0.304062485695,0,0
0.184368416667,0,0.184368416667,93.8009033203,1.86670217772e-06,5618.23339844,0.000826950417832,1,0.304062485695,0,0
0.184388116002,0,0.184388116002,93.8148956299,6.76978402225e-07,5618.23339844,0.000794719380792,1,0.304374992847,0,0
0.184388116002,0,0.184388116002,93.8148956299,6.76978402225e-07,5618.23339844,0.000794719380792,1,0.304374992847,0,0
0.184408381581,0,0.184408381581,93.8293457031,2.65749548589e-07,5618.23339844,0.000796967884526,1,0.3046875,0,0
0.184408381581,0,0.184408381581,93.8293457031,2.65749548589e-07,5618.23339844,0.000796967884526,1,0.3046875,0,0
0.184428200126,0,0.184428200126,93.8434829712,1.05128071937e-06,5618.23339844,0.000820734305307,1,0.305000007153,0,0
0.184428200126,0,0.184428200126,93.8434829712,1.05128071937e-06,5618.23339844,0.000820734305307,1,0.305000007153,0,0
0.184449672699,0,0.184449672699,93.8587799072,1.21149355437e-06,5618.23388672,0.000817886961158,1,0.305312514305,0,0
0.184449672699,0,0.184449672699,93.8587799072,1.21149355437e-06,5618.23388672,0.000817886961158,1,0.305312514305,0,0
0.184469327331,0,0.184469327331,93.8727798462,1.37823519708e-06,5618.23339844,0.000822899106424,1,0.305624991655,0,0
0.184469327331,0,0.184469327331,93.8727798462,1.37823519708e-06,5618.23339844,0.000822899106424,1,0.305624991655,0,0
0.184491053224,0,0.184491053224,93.8883056641,1.70057751347e-06,5618.23388672,0.000812103273347,1,0.305937498808,0,0
0.184491053224,0,0.184491053224,93.8883056641,1.70057751347e-06,5618.23388672,0.000812103273347,1,0.305937498808,0,0
0.184510186315,0,0.184510186315,93.9019012451,2.88576075036e-06,5618.23388672,0.000840308843181,1,0.30625000596,0,0
0.184510186315,0,0.184510186315,93.9019012451,2.88576075036e-06,5618.23388672,0.000840308843181,1,0.30625000596,0,0
0.184533327818,0,0.184533327818,93.9184112549,3.87353975384e-06,5618.23388672,0.000820059445687,1,0.306562513113,0,0
0.184533327818,0,0.184533327818,93.9184112549,3.87353975384e-06,5618.23388672,0.000820059445687,1,0.306562513113,0,0
0.184551432729,0,0.184551432729,93.9313201904,3.65113123735e-06,5618.23388672,0.000813163642306,1,0.306874990463,0,0
0.184551432729,0,0.184551432729,93.9313201904,3.65113123735e-06,5618.23388672,0.000813163642306,1,0.306874990463,0,0
0.184574216604,0,0.184574216604,93.9475860596,3.25681935465e-06,5618.234375,0.000816854648292,1,0.307187497616,0,0
0.184574216604,0,0.184574216604,93.9475860596,3.25681935465e-06,5618.234375,0.000816854648292,1,0.307187497616,0,0
0.18459251523,0,0.18459251523,93.9605789185,2.77215394817e-06,5618.23388672,0.000806732394267,1,0.307500004768,0,0
0.18459251523,0,0.18459251523,93.9605789185,2.77215394817e-06,5618.23388672,0.000806732394267,1,0.307500004768,0,0
0.184614792466,0,0.184614792466,93.9765472412,2.49810045716e-06,5618.234375,0.000810186902527,1,0.307812511921,0,0
0.184614792466,0,0.184614792466,93.9765472412,2.49810045716e-06,5618.234375,0.000810186902527,1,0.307812511921,0,0
0.184633255005,0,0.184633255005,93.9896316528,2.47245907303e-06,5618.23388672,0.000798788620159,1,0.308124989271,0,0
0.184633255005,0,0.184633255005,93.9896316528,2.47245907303e-06,5618.23388672,0.000798788620159,1,0.308124989271,0,0
0.184654965997,0,0.184654965997,94.0051574707,1.8163519826e-06,5618.234375,0.000809778110124,1,0.308437496424,0,0
0.184654965997,0,0.184654965997,94.0051574707,1.8163519826e-06,5618.234375,0.000809778110124,1,0.308437496424,0,0
0.18467399478,0,0.18467399478,94.0187225342,9.01302371403e-07,5618.234375,0.000778515532147,1,0.308750003576,0,0
0.18467399478,0,0.18467399478,94.0187225342,9.01302371403e-07,5618.234375,0.000778515532147,1,0.308750003576,0,0
0.184694126248,0,0.184694126248,94.0330581665,6.21523270183e-07,5618.234375,0.000781260663643,1,0.309062510729,0,0
0.184694126248,0,0.184694126248,94.0330581665,6.21523270183e-07,5618.234375,0.000781260663643,1,0.309062510729,0,0
0.184713289142,0,0.184713289142,94.0467300415,4.78354102995e-08,5618.23486328,0.000748117046896,1,0.309374988079,0,0
0.184713289142,0,0.184713289142,94.0467300415,4.78354102995e-08,5618.23486328,0.000748117046896,1,0.309374988079,0,0
0.18473175168,0,0.18473175168,94.0599136353,2.19102091137e-07,5618.23486328,0.00075133703649,1,0.309687495232,0,0
0.18473175168,0,0.18473175168,94.0599136353,2.19102091137e-07,5618.23486328,0.00075133703649,1,0.309687495232,0,0
0.184751078486,0,0.184751078486,94.0736694336,5.59649265597e-07,5618.23486328,0.000735970097594,1,0.310000002384,0,0
0.184751078486,0,0.184751078486,94.0736694336,5.59649265597e-07,5618.23486328,0.000735970097594,1,0.310000002384,0,0
0.184768766165,0,0.184768766165,94.0863113403,1.59673629696e-06,5618.23486328,0.000759271439165,1,0.310312509537,0,0
0.184768766165,0,0.184768766165,94.0863113403,1.59673629696e-06,5618.23486328,0.000759271439165,1,0.310312509537,0,0
0.184789255261,0,0.184789255261,94.1009216309,2.28833096116e-06,5618.23486328,0.000741746509448,1,0.310624986887,0,0
0.184789255261,0,0.184789255261,94.1009216309,2.28833096116e-06,5618.23486328,0.000741746509448,1,0.310624986887,0,0
0.184806078672,0,0.184806078672,94.1129150391,2.45095748141e-06,5618.23486328,0.000751246989239,1,0.31093749404,0,0
0.184806078672,0,0.184806078672,94.1129150391,2.45095748141e-06,5618.23486328,0.000751246989239,1,0.31093749404,0,0
0.184827044606,0,0.184827044606,94.1278839111,2.78554580291e-06,5618.23535156,0.000740863382816,1,0.311250001192,0,0
0.184827044606,0,0.184827044606,94.1278839111,2.78554580291e-06,5618.23535156,0.000740863382816,1,0.311250001192,0,0
0.184843346477,0,0.184843346477,94.1394958496,3.25250425703e-06,5618.23535156,0.000754643173423,1,0.311562508345,0,0
0.184843346477,0,0.184843346477,94.1394958496,3.25250425703e-06,5618.23535156,0.000754643173423,1,0.311562508345,0,0
0.184864997864,0,0.184864997864,94.1549606323,3.29776571562e-06,5618.23535156,0.00075403531082,1,0.311874985695,0,0
0.184864997864,0,0.184864997864,94.1549606323,3.29776571562e-06,5618.23535156,0.00075403531082,1,0.311874985695,0,0
0.184881269932,0,0.184881269932,94.1665420532,3.73276066057e-06,5618.23535156,0.000763265183195,1,0.312187492847,0,0
0.184881269932,0,0.184881269932,94.1665420532,3.73276066057e-06,5618.23535156,0.000763265183195,1,0.312187492847,0,0
0.184903383255,0,0.184903383255,94.1823654175,3.8411026253e-06,5618.23535156,0.000765727018006,1,0.3125,0,0
0.184903383255,0,0.184903383255,94.1823654175,3.8411026253e-06,5618.23535156,0.000765727018006,1,0.3125,0,0
0.184919774532,0,0.184919774532,94.1939926147,3.70197813027e-06,5618.23535156,0.000761764065828,1,0.312812507153,0,0
0.184919774532,0,0.184919774532,94.1939926147,3.70197813027e-06,5618.23535156,0.000761764065828,1,0.312812507153,0,0
0.184941709042,0,0.184941709042,94.2097320557,3.55723841494e-06,5618.23583984,0.000761824718211,1,0.313125014305,0,0
0.184941709042,0,0.184941709042,94.2097320557,3.55723841494e-06,5618.23583984,0.000761824718211,1,0.313125014305,0,0
0.184958100319,0,0.184958100319,94.2212905884,3.93330037696e-06,5618.23486328,0.000765081087593,1,0.313437491655,0,0
0.184958100319,0,0.184958100319,94.2212905884,3.93330037696e-06,5618.23486328,0.000765081087593,1,0.313437491655,0,0
0.18498018384,0,0.18498018384,94.237197876,4.35894889961e-06,5618.23632812,0.000741493189707,1,0.313749998808,0,0
0.18498018384,0,0.18498018384,94.237197876,4.35894889961e-06,5618.23632812,0.000741493189707,1,0.313749998808,0,0
0.184995383024,0,0.184995383024,94.2479400635,5.05267780682e-06,5618.23535156,0.000753579020966,1,0.31406250596,0,0
0.184995383024,0,0.184995383024,94.2479400635,5.05267780682e-06,5618.23535156,0.000753579020966,1,0.31406250596,0,0
0.185018092394,0,0.185018092394,94.2641830444,5.71284772377e-06,5618.23583984,0.000724557961803,1,0.314375013113,0,0
0.185018092394,0,0.185018092394,94.2641830444,5.71284772377e-06,5618.23583984,0.000724557961803,1,0.314375013113,0,0
0.185031831264,0,0.185031831264,94.2739868164,6.13227120994e-06,5618.23583984,0.000728529004846,1,0.314687490463,0,0
0.185031831264,0,0.185031831264,94.2739868164,6.13227120994e-06,5618.23583984,0.000728529004846,1,0.314687490463,0,0
0.185054719448,0,0.185054719448,94.2903442383,6.87994452164e-06,5618.23583984,0.000701231940184,1,0.314999997616,0,0
0.185054719448,0,0.185054719448,94.2903442383,6.87994452164e-06,5618.23583984,0.000701231940184,1,0.314999997616,0,0
0.185067102313,0,0.185067102313,94.2991256714,6.63660512146e-06,5618.23583984,0.00068588933209,1,0.315312504768,0,0
0.185067102313,0,0.185067102313,94.2991256714,6.63660512146e-06,5618.23583984,0.00068588933209,1,0.315312504768,0,0
0.185089215636,0,0.185089215636,94.314994812,5.60261605642e-06,5618.23632812,0.000717504008207,1,0.315625011921,0,0
0.185089215636,0,0.185089215636,94.314994812,5.60261605642e-06,5618.23632812,0.000717504008207,1,0.315625011921,0,0
0.185103178024,0,0.185103178024,94.3248748779,4.68097096018e-06,5618.23583984,0.000704345002305,1,0.315937489271,0,0
0.185103178024,0,0.185103178024,94.3248748779,4.68097096018e-06,5618.23583984,0.000704345002305,1,0.315937489271,0,0
0.185124650598,0,0.185124650598,94.3402557373,5.30178749614e-06,5618.23632812,0.000673636037391,1,0.316249996424,0,0
0.185124650598,0,0.185124650598,94.3402557373,5.30178749614e-06,5618.23632812,0.000673636037391,1,0.316249996424,0,0
0.185137063265,0,0.185137063265,94.3490905762,7.60088687457e-06,5618.23632812,0.000728974118829,1,0.316562503576,0,0
0.185137063265,0,0.185137063265,94.3490905762,7.60088687457e-06,5618.23632812,0.000728974118829,1,0.316562503576,0,0
0.185161307454,0,0.185161307454,94.3664169312,9.38736775424e-06,5618.23632812,0.000677021453157,1,0.316875010729,0,0
0.185161307454,0,0.185161307454,94.3664169312,9.38736775424e-06,5618.23632812,0.000677021453157,1,0.316875010729,0,0
0.185171112418,0,0.185171112418,94.3733978271,8.67822745931e-06,5618.23632812,0.000664959196001,1,0.317187488079,0,0
0.185171112418,0,0.185171112418,94.3733978271,8.67822745931e-06,5618.23632812,0.000664959196001,1,0.317187488079,0,0
0.185194760561,0,0.185194760561,94.3903121948,8.0336121755e-06,5618.23681641,0.000665697327349,1,0.317499995232,0,0
0.185194760561,0,0.185194760561,94.3903121948,8.0336121755e-06,5618.23681641,0.000665697327349,1,0.317499995232,0,0
0.185204595327,0,0.185204595327,94.3972854614,9.13030362426e-06,5618.23632812,0.000687244231813,1,0.317812502384,0,0
0.185204595327,0,0.185204595327,94.3972854614,9.13030362426e-06,5618.23632812,0.000687244231813,1,0.317812502384,0,0
0.185229316354,0,0.185229316354,94.4149932861,9.44580733631e-06,5618.23681641,0.000696603325196,1,0.318125009537,0,0
0.185229316354,0,0.185229316354,94.4149932861,9.44580733631e-06,5618.23681641,0.000696603325196,1,0.318125009537,0,0
0.185239627957,0,0.185239627957,94.4222946167,8.88213617145e-06,5618.23632812,0.000685354112647,1,0.318437486887,0,0
0.185239627957,0,0.185239627957,94.4222946167,8.88213617145e-06,5618.23632812,0.000685354112647,1,0.318437486887,0,0
0.18526378274,0,0.18526378274,94.4396209717,9.15642249311e-06,5618.23730469,0.000681780627929,1,0.31874999404,0,0
0.18526378274,0,0.18526378274,94.4396209717,9.15642249311e-06,5618.23730469,0.000681780627929,1,0.31874999404,0,0
0.185273915529,0,0.185273915529,94.446762085,9.80835920927e-06,5618.23632812,0.000690175511409,1,0.319062501192,0,0
0.185273915529,0,0.185273915529,94.446762085,9.80835920927e-06,5618.23632812,0.000690175511409,1,0.319062501192,0,0
0.185298502445,0,0.185298502445,94.4644470215,9.84538291959e-06,5618.23779297,0.000690982094966,1,0.319375008345,0,0
0.185298502445,0,0.185298502445,94.4644470215,9.84538291959e-06,5618.23779297,0.000690982094966,1,0.319375008345,0,0
0.185308665037,0,0.185308665037,94.4715118408,9.39020173973e-06,5618.23632812,0.000678996904753,1,0.319687485695,0,0
0.185308665037,0,0.185308665037,94.4715118408,9.39020173973e-06,5618.23632812,0.000678996904753,1,0.319687485695,0,0
0.185332641006,0,0.185332641006,94.4889068604,9.30725855142e-06,5618.23828125,0.000665882136673,1,0.319999992847,0,0
0.185332641006,0,0.185332641006,94.4889068604,9.30725855142e-06,5618.23828125,0.000665882136673,1,0.319999992847,0,0
0.185342162848,0,0.185342162848,94.4954071045,9.79123069555e-06,5618.23632812,0.000676920171827,1,0.3203125,0,0
0.185342162848,0,0.185342162848,94.4954071045,9.79123069555e-06,5618.23632812,0.000676920171827,1,0.3203125,0,0
0.185366690159,0,0.185366690159,94.5131378174,1.06884526758e-05,5618.23779297,0.000629335991107,1,0.320625007153,0,0
0.185366690159,0,0.185366690159,94.5131378174,1.06884526758e-05,5618.23779297,0.000629335991107,1,0.320625007153,0,0
0.185373812914,0,0.185373812914,94.5181503296,1.05503349914e-05,5618.23730469,0.000617413548753,1,0.320937514305,0,0
0.185373812914,0,0.185373812914,94.5181503296,1.05503349914e-05,5618.23730469,0.000617413548753,1,0.320937514305,0,0
0.185397744179,0,0.185397744179,94.5352478027,1.07155574369e-05,5618.23730469,0.00063387490809,1,0.321249991655,0,0
0.185397744179,0,0.185397744179,94.5352478027,1.07155574369e-05,5618.23730469,0.00063387490809,1,0.321249991655,0,0
0.185405686498,0,0.185405686498,94.5408706665,1.04064538391e-05,5618.23681641,0.000604200526141,1,0.321562498808,0,0
0.185405686498,0,0.185405686498,94.5408706665,1.04064538391e-05,5618.23681641,0.000604200526141,1,0.321562498808,0,0
0.185428127646,0,0.185428127646,94.5570755005,1.02799358501e-05,5618.23828125,0.000616249570157,1,0.32187500596,0,0
0.185428127646,0,0.185428127646,94.5570755005,1.02799358501e-05,5618.23828125,0.000616249570157,1,0.32187500596,0,0
0.185436680913,0,0.185436680913,94.5629119873,1.10279133878e-05,5618.23632812,0.000641830964014,1,0.322187513113,0,0
0.185436680913,0,0.185436680913,94.5629119873,1.10279133878e-05,5618.23632812,0.000641830964014,1,0.322187513113,0,0
0.185460403562,0,0.185460403562,94.5801467896,1.17658792078e-05,5618.23876953,0.000600022205617,1,0.322499990463,0,0
0.185460403562,0,0.185460403562,94.5801467896,1.17658792078e-05,5618.23876953,0.000600022205617,1,0.322499990463,0,0
0.185466855764,0,0.185466855764,94.5845794678,1.21672201203e-05,5618.23730469,0.0006167832762,1,0.322812497616,0,0
0.185466855764,0,0.185466855764,94.5845794678,1.21672201203e-05,5618.23730469,0.0006167832762,1,0.322812497616,0,0
0.185491427779,0,0.185491427779,94.6021652222,1.19344285849e-05,5618.23779297,0.000615150376689,1,0.323125004768,0,0
0.185491427779,0,0.185491427779,94.6021652222,1.19344285849e-05,5618.23779297,0.000615150376689,1,0.323125004768,0,0
0.185497790575,0,0.185497790575,94.6067352295,1.17685485748e-05,5618.23779297,0.000621102051809,1,0.323437511921,0,0
0.185497790575,0,0.185497790575,94.6067352295,1.17685485748e-05,5618.23779297,0.000621102051809,1,0.323437511921,0,0
0.185522660613,0,0.185522660613,94.6245269775,1.14946133181e-05,5618.23828125,0.000636352691799,1,0.323749989271,0,0
0.185522660613,0,0.185522660613,94.6245269775,1.14946133181e-05,5618.23828125,0.000636352691799,1,0.323749989271,0,0
0.185529798269,0,0.185529798269,94.6295166016,1.09336961032e-05,5618.23730469,0.000618812569883,1,0.324062496424,0,0
0.185529798269,0,0.185529798269,94.6295166016,1.09336961032e-05,5618.23730469,0.000618812569883,1,0.324062496424,0,0
0.185553789139,0,0.185553789139,94.6467971802,1.09821176011e-05,5618.23876953,0.000615446188021,1,0.324375003576,0,0
0.185553789139,0,0.185553789139,94.6467971802,1.09821176011e-05,5618.23876953,0.000615446188021,1,0.324375003576,0,0
0.185560747981,0,0.185560747981,94.6516876221,1.13719934234e-05,5618.23779297,0.000630388269201,1,0.324687510729,0,0
0.185560747981,0,0.185560747981,94.6516876221,1.13719934234e-05,5618.23779297,0.000630388269201,1,0.324687510729,0,0
0.185585483909,0,0.185585483909,94.6693954468,1.19547703434e-05,5618.23828125,0.000610574206803,1,0.324999988079,0,0
0.185585483909,0,0.185585483909,94.6693954468,1.19547703434e-05,5618.23828125,0.000610574206803,1,0.324999988079,0,0
0.185591459274,0,0.185591459274,94.6736068726,1.21230286823e-05,5618.23779297,0.000600035884418,1,0.325312495232,0,0
0.185591459274,0,0.185591459274,94.6736068726,1.21230286823e-05,5618.23779297,0.000600035884418,1,0.325312495232,0,0
0.185615673661,0,0.185615673661,94.6910171509,1.24758862512e-05,5618.23876953,0.000579754414503,1,0.325625002384,0,0
0.185615673661,0,0.185615673661,94.6910171509,1.24758862512e-05,5618.23876953,0.000579754414503,1,0.325625002384,0,0
0.185620620847,0,0.185620620847,94.6943893433,1.26127188196e-05,5618.23779297,0.000582318753004,1,0.325937509537,0,0
0.185620620847,0,0.185620620847,94.6943893433,1.26127188196e-05,5618.23779297,0.000582318753004,1,0.325937509537,0,0
0.185644954443,0,0.185644954443,94.7120285034,1.36558483064e-05,5618.23974609,0.000556167622562,1,0.326249986887,0,0
0.185644954443,0,0.185644954443,94.7120285034,1.36558483064e-05,5618.23974609,0.000556167622562,1,0.326249986887,0,0
0.185648590326,0,0.185648590326,94.7142791748,1.45507538036e-05,5618.23681641,0.000564503308851,1,0.32656249404,0,0
0.185648590326,0,0.185648590326,94.7142791748,1.45507538036e-05,5618.23681641,0.000564503308851,1,0.32656249404,0,0
0.185673341155,0,0.185673341155,94.7323760986,1.48428271132e-05,5618.24023438,0.000568961841054,1,0.326875001192,0,0
0.185673341155,0,0.185673341155,94.7323760986,1.48428271132e-05,5618.24023438,0.000568961841054,1,0.326875001192,0,0
0.185677200556,0,0.185677200556,94.7347412109,1.50762762132e-05,5618.23730469,0.000570119242184,1,0.327187508345,0,0
0.185677200556,0,0.185677200556,94.7347412109,1.50762762132e-05,5618.23730469,0.000570119242184,1,0.327187508345,0,0
0.185702010989,0,0.185702010989,94.7527313232,1.50516270878e-05,5618.23925781,0.000562866625842,1,0.327499985695,0,0
0.185702010989,0,0.185702010989,94.7527313232,1.50516270878e-05,5618.23925781,0.000562866625842,1,0.327499985695,0,0
0.185705497861,0,0.185705497861,94.7551422119,1.48864719449e-05,5618.23876953,0.000574349891394,1,0.327812492847,0,0
0.185705497861,0,0.185705497861,94.7551422119,1.48864719449e-05,5618.23876953,0.000574349891394,1,0.327812492847,0,0
0.185730904341,0,0.185730904341,94.7733154297,1.52422735482e-05,5618.23876953,0.000544346868992,1,0.328125,0,0
0.185730904341,0,0.185730904341,94.7733154297,1.52422735482e-05,5618.23876953,0.000544346868992,1,0.328125,0,0
0.185732886195,0,0.185732886195,94.7746505737,1.54255685629e-05,5618.23828125,0.000537775107659,1,0.328437507153,0,0
0.185732886195,0,0.185732886195,94.7746505737,1.54255685629e-05,5618.23828125,0.000537775107659,1,0.328437507153,0,0
0.185757949948,0,0.185757949948,94.7927703857,1.52694301505e-05,5618.23974609,0.000547901901882,1,0.328750014305,0,0
0.185757949948,0,0.185757949948,94.7927703857,1.52694301505e-05,5618.23974609,0.000547901901882,1,0.328750014305,0,0
0.185760438442,0,0.185760438442,94.7942733765,1.51760968947e-05,5618.23779297,0.000547881470993,1,0.329062491655,0,0
0.185760438442,0,0.185760438442,94.7942733765,1.51760968947e-05,5618.23779297,0.000547881470993,1,0.329062491655,0,0
0.185785502195,0,0.185785502195,94.8124084473,1.53633227455e-05,5618.23974609,0.000543265487067,1,0.329374998808,0,0
0.185785502195,0,0.185785502195,94.8124084473,1.53633227455e-05,5618.23974609,0.000543265487067,1,0.329374998808,0,0
0.185787752271,0,0.185787752271,94.8139038086,1.57200920512e-05,5618.23876953,0.000557258492336,1,0.32968750596,0,0
0.185787752271,0,0.185787752271,94.8139038086,1.57200920512e-05,5618.23876953,0.000557258492336,1,0.32968750596,0,0
0.185813516378,0,0.185813516378,94.8323898315,1.62707801792e-05,5618.23925781,0.000528219039552,1,0.330000013113,0,0
0.185813516378,0,0.185813516378,94.8323898315,1.62707801792e-05,5618.23925781,0.000528219039552,1,0.330000013113,0,0
0.185814321041,0,0.185814321041,94.832901001,1.69911909325e-05,5618.23876953,0.000563425186556,1,0.330312490463,0,0
0.185814321041,0,0.185814321041,94.832901001,1.69911909325e-05,5618.23876953,0.000563425186556,1,0.330312490463,0,0
0.185841858387,0,0.185841858387,94.8526687622,1.65703186212e-05,5618.23974609,0.000577562721446,1,0.330624997616,0,0
0.185841858387,0,0.185841858387,94.8526687622,1.65703186212e-05,5618.23974609,0.000577562721446,1,0.330624997616,0,0
0.185843363404,0,0.185843363404,94.8536605835,1.60189738381e-05,5618.23925781,0.000555465812795,1,0.330937504768,0,0
0.185843363404,0,0.185843363404,94.8536605835,1.60189738381e-05,5618.23925781,0.000555465812795,1,0.330937504768,0,0
0.185869798064,0,0.185869798064,94.8726196289,1.6418262021e-05,5618.23974609,0.000536462699529,1,0.331250011921,0,0
0.185869798064,0,0.185869798064,94.8726196289,1.6418262021e-05,5618.23974609,0.000536462699529,1,0.331250011921,0,0
0.185870349407,0,0.185870349407,94.8729629517,1.72226173163e-05,5618.23925781,0.000559438834898,1,0.331562489271,0,0
0.185870349407,0,0.185870349407,94.8729629517,1.72226173163e-05,5618.23925781,0.000559438834898,1,0.331562489271,0,0
0.185897931457,0,0.185897931457,94.8927459717,1.64764860529e-05,5618.23974609,0.00059626478469,1,0.331874996424,0,0
0.185897931457,0,0.185897931457,94.8927459717,1.64764860529e-05,5618.23974609,0.00059626478469,1,0.331874996424,0,0
0.185900330544,0,0.185900330544,94.8943939209,1.54457120516e-05,5618.23925781,0.0005547425244,1,0.332187503576,0,0
0.185900330544,0,0.185900330544,94.8943939209,1.54457120516e-05,5618.23925781,0.0005547425244,1,0.332187503576,0,0
0.18592582643,0,0.18592582643,94.912689209,1.56371570483e-05,5618.23974609,0.000572684977669,1,0.332500010729,0,0
0.18592582643,0,0.18592582643,94.912689209,1.56371570483e-05,5618.23974609,0.000572684977669,1,0.332500010729,0,0
0.185929134488,0,0.185929134488,94.9149932861,1.56025544129e-05,5618.23925781,0.00055623287335,1,0.332812488079,0,0
0.185929134488,0,0.185929134488,94.9149932861,1.56025544129e-05,5618.23925781,0.00055623287335,1,0.332812488079,0,0
0.18595379591,0,0.18595379591,94.9326934814,1.52779703058e-05,5618.23974609,0.000571624259464,1,0.333124995232,0,0
0.18595379591,0,0.18595379591,94.9326934814,1.52779703058e-05,5618.23974609,0.000571624259464,1,0.333124995232,0,0
0.185957878828,0,0.185957878828,94.935546875,1.49430106831e-05,5618.23974609,0.000559207459446,1,0.333437502384,0,0
0.185957878828,0,0.185957878828,94.935546875,1.49430106831e-05,5618.23974609,0.000559207459446,1,0.333437502384,0,0
0.185981914401,0,0.185981914401,94.9528045654,1.47842974911e-05,5618.24023438,0.000569241004996,1,0.333750009537,0,0
0.185981914401,0,0.185981914401,94.9528045654,1.47842974911e-05,5618.24023438,0.000569241004996,1,0.333750009537,0,0
0.185986503959,0,0.185986503959,94.9560241699,1.46657412188e-05,5618.23974609,0.000563252309803,1,0.334062486887,0,0
0.185986503959,0,0.185986503959,94.9560241699,1.46657412188e-05,5618.23974609,0.000563252309803,1,0.334062486887,0,0
0.186010241508,0,0.186010241508,94.9730606079,1.46184165715e-05,5618.24023438,0.000553116144147,1,0.33437499404,0,0
0.186010241508,0,0.186010241508,94.9730606079,1.46184165715e-05,5618.24023438,0.000553116144147,1,0.33437499404,0,0
0.186014324427,0,0.186014324427,94.9759140015,1.50035602928e-05,5618.23974609,0.000569527386688,1,0.334687501192,0,0
0.186014324427,0,0.186014324427,94.9759140015,1.50035602928e-05,5618.23974609,0.000569527386688,1,0.334687501192,0,0
0.18603888154,0,0.18603888154,94.9935455322,1.56124260684e-05,5618.24023438,0.000545122602489,1,0.335000008345,0,0
0.18603888154,0,0.18603888154,94.9935455322,1.56124260684e-05,5618.24023438,0.000545122602489,1,0.335000008345,0,0
0.186041742563,0,0.186041742563,94.9955215454,1.51278645717e-05,5618.23974609,0.000520667119417,1,0.335312485695,0,0
0.186041742563,0,0.186041742563,94.9955215454,1.51278645717e-05,5618.23974609,0.000520667119417,1,0.335312485695,0,0
0.186065077782,0,0.186065077782,95.0122756958,1.44557170643e-05,5618.24023438,0.000556589278858,1,0.335624992847,0,0
0.186065077782,0,0.186065077782,95.0122756958,1.44557170643e-05,5618.24023438,0.000556589278858,1,0.335624992847,0,0
0.186069726944,0,0.186069726944,95.0155410767,1.38254181365e-05,5618.23974609,0.000532884092536,1,0.3359375,0,0
0.186069726944,0,0.186069726944,95.0155410767,1.38254181365e-05,5618.23974609,0.000532884092536,1,0.3359375,0,0
0.18609187007,0,0.18609187007,95.0314407349,1.36861071951e-05,5618.24072266,0.000539751083124,1,0.336250007153,0,0
0.18609187007,0,0.18609187007,95.0314407349,1.36861071951e-05,5618.24072266,0.000539751083124,1,0.336250007153,0,0
0.18609687686,0,0.18609687686,95.0349578857,1.419345881e-05,5618.24023438,0.000558012165129,1,0.336562514305,0,0
0.18609687686,0,0.18609687686,95.0349578857,1.419345881e-05,5618.24023438,0.000558012165129,1,0.336562514305,0,0
0.186119928956,0,0.186119928956,95.0515136719,1.47252249008e-05,5618.24072266,0.000536285282578,1,0.336874991655,0,0
0.186119928956,0,0.186119928956,95.0515136719,1.47252249008e-05,5618.24072266,0.000536285282578,1,0.336874991655,0,0
0.186123847961,0,0.186123847961,95.0542526245,1.50965497596e-05,5618.24023438,0.00054650468519,1,0.337187498808,0,0
0.186123847961,0,0.186123847961,95.0542526245,1.50965497596e-05,5618.24023438,0.00054650468519,1,0.337187498808,0,0
0.186147421598,0,0.186147421598,95.0711746216,1.49047909872e-05,5618.24072266,0.000553628138732,1,0.33750000596,0,0
0.186147421598,0,0.186147421598,95.0711746216,1.49047909872e-05,5618.24072266,0.000553628138732,1,0.33750000596,0,0
0.186151683331,0,0.186151683331,95.0741653442,1.43062716234e-05,5618.24023438,0.000522195885424,1,0.337812513113,0,0
0.186151683331,0,0.186151683331,95.0741653442,1.43062716234e-05,5618.24023438,0.000522195885424,1,0.337812513113,0,0
0.186173677444,0,0.186173677444,95.0899581909,1.44742280099e-05,5618.24072266,0.000503927178215,1,0.338124990463,0,0
0.186173677444,0,0.186173677444,95.0899581909,1.44742280099e-05,5618.24072266,0.000503927178215,1,0.338124990463,0,0
0.186177030206,0,0.186177030206,95.092300415,1.29855598061e-05,5618.24023438,0.000453133019619,1,0.338437497616,0,0
0.186177030206,0,0.186177030206,95.092300415,1.29855598061e-05,5618.24023438,0.000453133019619,1,0.338437497616,0,0
0.18619646132,0,0.18619646132,95.1062698364,1.28438841784e-05,5618.24072266,0.000473840016639,1,0.338750004768,0,0
0.18619646132,0,0.18619646132,95.1062698364,1.28438841784e-05,5618.24072266,0.000473840016639,1,0.338750004768,0,0
0.186200857162,0,0.186200857162,95.1093521118,1.35978189064e-05,5618.24023438,0.000515237916261,1,0.339062511921,0,0
0.186200857162,0,0.186200857162,95.1093521118,1.35978189064e-05,5618.24023438,0.000515237916261,1,0.339062511921,0,0
0.186222374439,0,0.186222374439,95.1248092651,1.27617195176e-05,5618.24121094,0.000568318937439,1,0.339374989271,0,0
0.186222374439,0,0.186222374439,95.1248092651,1.27617195176e-05,5618.24121094,0.000568318937439,1,0.339374989271,0,0
0.18622943759,0,0.18622943759,95.1297988892,1.17607987704e-05,5618.24072266,0.000519357272424,1,0.339687496424,0,0
0.18622943759,0,0.18622943759,95.1297988892,1.17607987704e-05,5618.24072266,0.000519357272424,1,0.339687496424,0,0
0.186248496175,0,0.186248496175,95.1434936523,1.23216241263e-05,5618.24121094,0.000468503771117,1,0.340000003576,0,0
0.186248496175,0,0.186248496175,95.1434936523,1.23216241263e-05,5618.24121094,0.000468503771117,1,0.340000003576,0,0
0.186252996325,0,0.186252996325,95.1466598511,1.31879369292e-05,5618.24072266,0.000504851690494,1,0.340312510729,0,0
0.186252996325,0,0.186252996325,95.1466598511,1.31879369292e-05,5618.24072266,0.000504851690494,1,0.340312510729,0,0
0.186273887753,0,0.186273887753,95.1616668701,1.35805730679e-05,5618.24121094,0.000531174824573,1,0.340624988079,0,0
0.186273887753,0,0.186273887753,95.1616668701,1.35805730679e-05,5618.24121094,0.000531174824573,1,0.340624988079,0,0
0.186279714108,1.40129846432e-45,0.186279714108,95.1657791138,1.36432508953e-05,5618.24072266,0.000523238035385,1,0.340937495232,0,0
0.186279714108,1.40129846432e-45,0.186279714108,95.1657791138,1.36432508953e-05,5618.24072266,0.000523238035385,1,0.340937495232,0,0
0.186300203204,1.40129846432e-45,0.186300203204,95.1804962158,1.34186293508e-05,5618.24121094,0.000509518838953,1,0.341250002384,0,0
0.186300203204,1.40129846432e-45,0.186300203204,95.1804962158,1.34186293508e-05,5618.24121094,0.000509518838953,1,0.341250002384,0,0
0.186305329204,1.40129846432e-45,0.186305329204,95.1841201782,1.32385612233e-05,5618.24121094,0.00049061718164,1,0.341562509537,0,0
0.186305329204,1.40129846432e-45,0.186305329204,95.1841201782,1.32385612233e-05,5618.24121094,0.00049061718164,1,0.341562509537,0,0
0.186324864626,1.40129846432e-45,0.186324864626,95.1981582642,1.31274346131e-05,5618.24169922,0.000495606218465,1,0.341874986887,0,0
0.186324864626,1.40129846432e-45,0.186324864626,95.1981582642,1.31274346131e-05,5618.24169922,0.000495606218465,1,0.341874986887,0,0
0.186330258846,2.80259692865e-45,0.186330258846,95.2019577026,1.38300056278e-05,5618.24121094,0.000541630259249,1,0.34218749404,0,0
0.186330258846,2.80259692865e-45,0.186330258846,95.2019577026,1.38300056278e-05,5618.24121094,0.000541630259249,1,0.34218749404,0,0
0.186352103949,2.80259692865e-45,0.186352103949,95.2176589966,1.46892507473e-05,5618.24169922,0.000506303098518,1,0.342500001192,0,0
0.186352103949,2.80259692865e-45,0.186352103949,95.2176589966,1.46892507473e-05,5618.24169922,0.000506303098518,1,0.342500001192,0,0
0.186355724931,4.20389539297e-45,0.186355724931,95.2201843262,1.55321940838e-05,5618.24121094,0.000515952357091,1,0.342812508345,0,0
0.186355724931,4.20389539297e-45,0.186355724931,95.2201843262,1.55321940838e-05,5618.24121094,0.000515952357091,1,0.342812508345,0,0
0.186378061771,4.20389539297e-45,0.186378061771,95.2362365723,1.48348353832e-05,5618.24169922,0.000543928996194,1,0.343124985695,0,0
0.186378061771,4.20389539297e-45,0.186378061771,95.2362365723,1.48348353832e-05,5618.24169922,0.000543928996194,1,0.343124985695,0,0
0.186383068562,5.6051938573e-45,0.186383068562,95.2397766113,1.45351150422e-05,5618.24121094,0.000538386055268,1,0.343437492847,0,0
0.186383068562,5.6051938573e-45,0.186383068562,95.2397766113,1.45351150422e-05,5618.24121094,0.000538386055268,1,0.343437492847,0,0
0.186405137181,7.00649232162e-45,0.186405137181,95.2556228638,1.54472636495e-05,5618.24169922,0.000524820177816,1,0.34375,0,0
0.186405137181,7.00649232162e-45,0.186405137181,95.2556228638,1.54472636495e-05,5618.24169922,0.000524820177816,1,0.34375,0,0
0.186409458518,9.80908925027e-45,0.186409458518,95.2586746216,1.62319283845e-05,5618.24169922,0.000521404028405,1,0.344062507153,0,0
0.186409458518,9.80908925027e-45,0.186409458518,95.2586746216,1.62319283845e-05,5618.24169922,0.000521404028405,1,0.344062507153,0,0
0.186431348324,9.80908925027e-45,0.186431348324,95.2743988037,1.57500544447e-05,5618.2421875,0.000537672021892,1,0.344375014305,0,0
0.186431348324,9.80908925027e-45,0.186431348324,95.2743988037,1.57500544447e-05,5618.2421875,0.000537672021892,1,0.344375014305,0,0
0.186436504126,1.54142831076e-44,0.186436504126,95.2780380249,1.32159120767e-05,5618.24169922,0.000489851168822,1,0.344687491655,0,0
0.186436504126,1.54142831076e-44,0.186436504126,95.2780380249,1.32159120767e-05,5618.24169922,0.000489851168822,1,0.344687491655,0,0
0.186455979943,1.68155815719e-44,0.186455979943,95.2920455933,1.30591715788e-05,5618.2421875,0.000451311294455,1,0.344999998808,0,0
0.186455979943,1.68155815719e-44,0.186455979943,95.2920455933,1.30591715788e-05,5618.2421875,0.000451311294455,1,0.344999998808,0,0
0.186459198594,2.52233723578e-44,0.186459198594,95.2942886353,1.55543330038e-05,5618.24169922,0.000509650446475,1,0.34531250596,0,0
0.186459198594,2.52233723578e-44,0.186459198594,95.2942886353,1.55543330038e-05,5618.24169922,0.000509650446475,1,0.34531250596,0,0
0.186481609941,2.66246708222e-44,0.186481609941,95.3104019165,1.60500203492e-05,5618.2421875,0.000557255581953,1,0.345625013113,0,0
0.186481609941,2.66246708222e-44,0.186481609941,95.3104019165,1.60500203492e-05,5618.2421875,0.000557255581953,1,0.345625013113,0,0
0.186487227678,3.92363570011e-44,0.186487227678,95.3143615723,1.31975266413e-05,5618.2421875,0.000465241813799,1,0.345937490463,0,0
0.186487227678,3.92363570011e-44,0.186487227678,95.3143615723,1.31975266413e-05,5618.2421875,0.000465241813799,1,0.345937490463,0,0
0.186505004764,4.20389539297e-44,0.186505004764,95.3271636963,1.0966089576e-05,5618.24267578,0.000498477020301,1,0.346249997616,0,0
0.186505004764,4.20389539297e-44,0.186505004764,95.3271636963,1.0966089576e-05,5618.24267578,0.000498477020301,1,0.346249997616,0,0
0.186512291431,6.30584308946e-44,0.186512291431,95.3323135376,1.16452847578e-05,5618.2421875,0.00054920342518,1,0.346562504768,0,0
0.186512291431,6.30584308946e-44,0.186512291431,95.3323135376,1.16452847578e-05,5618.2421875,0.00054920342518,1,0.346562504768,0,0
0.186532631516,6.72623262876e-44,0.186532631516,95.3469467163,1.45968842844e-05,5618.24267578,0.000541676592547,1,0.346875011921,0,0
0.186532631516,6.72623262876e-44,0.186532631516,95.3469467163,1.45968842844e-05,5618.24267578,0.000541676592547,1,0.346875011921,0,0
0.186539530754,1.00893489431e-43,0.186539530754,95.3518295288,1.60510571732e-05,5618.2421875,0.000502828450408,1,0.347187489271,0,0
0.186539530754,1.00893489431e-43,0.186539530754,95.3518295288,1.60510571732e-05,5618.2421875,0.000502828450408,1,0.347187489271,0,0
0.186557918787,1.07899981753e-43,0.186557918787,95.3650665283,1.37084380185e-05,5618.24316406,0.000538104155567,1,0.347499996424,0,0
0.186557918787,1.07899981753e-43,0.186557918787,95.3650665283,1.37084380185e-05,5618.24316406,0.000538104155567,1,0.347499996424,0,0
0.186566591263,1.61149323397e-43,0.186566591263,95.3712158203,1.23227509903e-05,5618.24267578,0.000574186968151,1,0.347812503576,0,0
0.186566591263,1.61149323397e-43,0.186566591263,95.3712158203,1.23227509903e-05,5618.24267578,0.000574186968151,1,0.347812503576,0,0
0.186586797237,1.73761009576e-43,0.186586797237,95.3857574463,1.49389752551e-05,5618.24316406,0.000414472800912,1,0.348125010729,0,0
0.186586797237,1.73761009576e-43,0.186586797237,95.3857574463,1.49389752551e-05,5618.24316406,0.000414472800912,1,0.348125010729,0,0
0.186587437987,2.57838917436e-43,0.186587437987,95.3861541748,1.5720474039e-05,5618.24267578,0.000428579020081,1,0.348437488079,0,0
0.186587437987,2.57838917436e-43,0.186587437987,95.3861541748,1.5720474039e-05,5618.24267578,0.000428579020081,1,0.348437488079,0,0
0.186608344316,2.77457095936e-43,0.186608344316,95.4012069702,1.31792230604e-05,5618.24316406,0.000536680396181,1,0.348749995232,0,0
0.186608344316,2.77457095936e-43,0.186608344316,95.4012069702,1.31792230604e-05,5618.24316406,0.000536680396181,1,0.348749995232,0,0
0.18661442399,4.10580450047e-43,0.18661442399,95.4054946899,1.42615090226e-05,5618.24316406,0.00055177451577,1,0.349062502384,0,0
0.18661442399,4.10580450047e-43,0.18661442399,95.4054946899,1.42615090226e-05,5618.24316406,0.00055177451577,1,0.349062502384,0,0
0.186636090279,4.42810314727e-43,0.186636090279,95.4210891724,1.50009391291e-05,5618.24365234,0.000567416078411,1,0.349375009537,0,0
0.186636090279,4.42810314727e-43,0.186636090279,95.4210891724,1.50009391291e-05,5618.24365234,0.000567416078411,1,0.349375009537,0,0
0.186642959714,6.57208979768e-43,0.186642959714,95.4259414673,1.16712062663e-05,5618.24316406,0.000472265353892,1,0.349687486887,0,0
0.186642959714,6.57208979768e-43,0.186642959714,95.4259414673,1.16712062663e-05,5618.24316406,0.000472265353892,1,0.349687486887,0,0
0.18665984273,7.07655724484e-43,0.18665984273,95.4381103516,1.20844360936e-05,5618.24365234,0.000458069494925,1,0.34999999404,0,0
0.18665984273,7.07655724484e-43,0.18665984273,95.4381103516,1.20844360936e-05,5618.24365234,0.000458069494925,1,0.34999999404,0,0
0.186665996909,1.04676995285e-42,0.186665996909,95.4424591064,1.30115349748e-05,5618.24316406,0.000482739211293,1,0.350312501192,0,0
0.186665996909,1.04676995285e-42,0.186665996909,95.4424591064,1.30115349748e-05,5618.24316406,0.000482739211293,1,0.350312501192,0,0
0.186684116721,1.12664396532e-42,0.186684116721,95.4555130005,1.24412799778e-05,5618.24414062,0.000507029297296,1,0.350625008345,0,0
0.186684116721,1.12664396532e-42,0.186684116721,95.4555130005,1.24412799778e-05,5618.24414062,0.000507029297296,1,0.350625008345,0,0
0.186691492796,1.66474257562e-42,0.186691492796,95.4607391357,1.35156160468e-05,5618.24365234,0.000538800784852,1,0.350937485695,0,0
0.186691492796,1.66474257562e-42,0.186691492796,95.4607391357,1.35156160468e-05,5618.24365234,0.000538800784852,1,0.350937485695,0,0
0.186711221933,1.79085943741e-42,0.186711221933,95.474937439,1.30132057166e-05,5618.24414062,0.000562213594094,1,0.351249992847,0,0
0.186711221933,1.79085943741e-42,0.186711221933,95.474937439,1.30132057166e-05,5618.24414062,0.000562213594094,1,0.351249992847,0,0
0.1867197752,2.64705279911e-42,0.1867197752,95.4810028076,1.15286029541e-05,5618.24365234,0.00051688979147,1,0.3515625,0,0
0.1867197752,2.64705279911e-42,0.1867197752,95.4810028076,1.15286029541e-05,5618.24365234,0.00051688979147,1,0.3515625,0,0
0.186737209558,2.84603718104e-42,0.186737209558,95.4935684204,1.11938579721e-05,5618.24462891,0.000556419079658,1,0.351875007153,0,0
0.186737209558,2.84603718104e-42,0.186737209558,95.4935684204,1.11938579721e-05,5618.24462891,0.000556419079658,1,0.351875007153,0,0
0.186747759581,4.19548760219e-42,0.186747759581,95.5010681152,9.38951052376e-06,5618.24414062,0.000508098397404,1,0.352187514305,0,0
0.186747759581,4.19548760219e-42,0.186747759581,95.5010681152,9.38951052376e-06,5618.24414062,0.000508098397404,1,0.352187514305,0,0
0.18676276505,4.51218105513e-42,0.18676276505,95.5118942261,8.98495727597e-06,5618.24462891,0.000535783241503,1,0.352499991655,0,0
0.18676276505,4.51218105513e-42,0.18676276505,95.5118942261,8.98495727597e-06,5618.24462891,0.000535783241503,1,0.352499991655,0,0
0.18677470088,6.66457549633e-42,0.18677470088,95.5203857422,9.58494638326e-06,5618.24414062,0.000535136263352,1,0.352812498808,0,0
0.18677470088,6.66457549633e-42,0.18677470088,95.5203857422,9.58494638326e-06,5618.24414062,0.000535136263352,1,0.352812498808,0,0
0.186789676547,7.16904294349e-42,0.186789676547,95.5311889648,1.06184807009e-05,5618.24511719,0.000511810358148,1,0.35312500596,0,0
0.186789676547,7.16904294349e-42,0.186789676547,95.5311889648,1.06184807009e-05,5618.24511719,0.000511810358148,1,0.35312500596,0,0
0.186800435185,1.05741982118e-41,0.186800435185,95.538848877,1.02803251139e-05,5618.24462891,0.000503787188791,1,0.353437513113,0,0
0.186800435185,1.05741982118e-41,0.186800435185,95.538848877,1.02803251139e-05,5618.24462891,0.000503787188791,1,0.353437513113,0,0
0.186815008521,1.1371537038e-41,0.186815008521,95.5493545532,9.53589005803e-06,5618.24511719,0.000483437470393,1,0.353749990463,0,0
0.186815008521,1.1371537038e-41,0.186815008521,95.5493545532,9.53589005803e-06,5618.24511719,0.000483437470393,1,0.353749990463,0,0
0.186824753881,1.67258984702e-41,0.186824753881,95.5562820435,1.06192928797e-05,5618.24462891,0.000518572283909,1,0.354062497616,0,0
0.186824753881,1.67258984702e-41,0.186824753881,95.5562820435,1.06192928797e-05,5618.24462891,0.000518572283909,1,0.354062497616,0,0
0.186841085553,1.79786592973e-41,0.186841085553,95.5680618286,9.98479481495e-06,5618.24560547,0.000545801012777,1,0.354375004768,0,0
0.186841085553,1.79786592973e-41,0.186841085553,95.5680618286,9.98479481495e-06,5618.24560547,0.000545801012777,1,0.354375004768,0,0
0.186852201819,2.64999552588e-41,0.186852201819,95.5759658813,8.74107809068e-06,5618.24511719,0.000511630962137,1,0.354687511921,0,0
0.186852201819,2.64999552588e-41,0.186852201819,95.5759658813,8.74107809068e-06,5618.24511719,0.000511630962137,1,0.354687511921,0,0
0.186866819859,2.84897990782e-41,0.186866819859,95.586517334,8.68367442308e-06,5618.24560547,0.000533794926014,1,0.354999989271,0,0
0.186866819859,2.84897990782e-41,0.186866819859,95.586517334,8.68367442308e-06,5618.24560547,0.000533794926014,1,0.354999989271,0,0
0.186879038811,4.18665942186e-41,0.186879038811,95.5952148438,6.70692179483e-06,5618.24511719,0.000474540429423,1,0.355312496424,0,0
0.186879038811,4.18665942186e-41,0.186879038811,95.5952148438,6.70692179483e-06,5618.24511719,0.000474540429423,1,0.355312496424,0,0
0.186890676618,4.49984962864e-41,0.186890676618,95.6036300659,6.4125033532e-06,5618.24609375,0.000500401074532,1,0.355625003576,0,0
0.186890676618,4.49984962864e-41,0.186890676618,95.6036300659,6.4125033532e-06,5618.24609375,0.000500401074532,1,0.355625003576,0,0
0.186904206872,6.61062550545e-41,0.186904206872,95.6132659912,7.01843146089e-06,5618.24560547,0.00051880342653,1,0.355937510729,0,0
0.186904206872,6.61062550545e-41,0.186904206872,95.6132659912,7.01843146089e-06,5618.24560547,0.00051880342653,1,0.355937510729,0,0
0.186916768551,7.10850684983e-41,0.186916768551,95.6223526001,8.17655381979e-06,5618.24609375,0.00043398202979,1,0.356249988079,0,0
0.186916768551,7.10850684983e-41,0.186916768551,95.6223526001,8.17655381979e-06,5618.24609375,0.00043398202979,1,0.356249988079,0,0
0.186926037073,1.04258007044e-40,0.186926037073,95.62890625,1.03140419014e-05,5618.24560547,0.000506078649778,1,0.356562495232,0,0
0.186926037073,1.04258007044e-40,0.186926037073,95.62890625,1.03140419014e-05,5618.24560547,0.000506078649778,1,0.356562495232,0,0
0.186942219734,1.12081456371e-40,0.186942219734,95.6406326294,1.08224194264e-05,5618.24658203,0.000409740197938,1,0.356875002384,0,0
0.186942219734,1.12081456371e-40,0.186942219734,95.6406326294,1.08224194264e-05,5618.24658203,0.000409740197938,1,0.356875002384,0,0
0.186946630478,1.62500175117e-40,0.186946630478,95.6436538696,1.40709435072e-05,5618.24560547,0.000541500921827,1,0.357187509537,0,0
0.186946630478,1.62500175117e-40,0.186946630478,95.6436538696,1.40709435072e-05,5618.24560547,0.000541500921827,1,0.357187509537,0,0
0.186969459057,1.81752614718e-40,0.186969459057,95.6602249146,1.52080219777e-05,5618.24707031,0.000492575170938,1,0.357499986887,0,0
0.186969459057,1.81752614718e-40,0.186969459057,95.6602249146,1.52080219777e-05,5618.24707031,0.000492575170938,1,0.357499986887,0,0
0.186971411109,2.26507285072e-40,0.186971411109,95.6613693237,1.54093686433e-05,5618.24560547,0.000477549911011,1,0.35781249404,0,0
0.186971411109,2.26507285072e-40,0.186971411109,95.6613693237,1.54093686433e-05,5618.24560547,0.000477549911011,1,0.35781249404,0,0
0.186993464828,3.27812756252e-40,0.186993464828,95.6774368286,1.36341441248e-05,5618.24755859,0.000593968201429,1,0.358125001192,0,0
0.186993464828,3.27812756252e-40,0.186993464828,95.6774368286,1.36341441248e-05,5618.24755859,0.000593968201429,1,0.358125001192,0,0
0.187001273036,3.51657250921e-40,0.187001273036,95.6828918457,1.1040321624e-05,5618.24609375,0.000515520048793,1,0.358437508345,0,0
0.187001273036,3.51657250921e-40,0.187001273036,95.6828918457,1.1040321624e-05,5618.24609375,0.000515520048793,1,0.358437508345,0,0
0.187019392848,4.38721325808e-40,0.187019392848,95.6959228516,1.18796679089e-05,5618.24658203,0.000559486215934,1,0.358749985695,0,0
0.187019392848,4.38721325808e-40,0.187019392848,95.6959228516,1.18796679089e-05,5618.24658203,0.000559486215934,1,0.358749985695,0,0
0.187029421329,6.547160698e-40,0.187029421329,95.7031173706,1.01806726889e-05,5618.24707031,0.000481085589854,1,0.359062492847,0,0
0.187029421329,6.547160698e-40,0.187029421329,95.7031173706,1.01806726889e-05,5618.24707031,0.000481085589854,1,0.359062492847,0,0
0.187043592334,6.96742412044e-40,0.187043592334,95.7133102417,9.03896489035e-06,5618.24707031,0.000532284670044,1,0.359375,0,0
0.187043592334,6.96742412044e-40,0.187043592334,95.7133102417,9.03896489035e-06,5618.24707031,0.000532284670044,1,0.359375,0,0
0.187056183815,9.71354872098e-40,0.187056183815,95.7222595215,8.82038057171e-06,5618.24658203,0.000539685424883,1,0.359687507153,0,0
0.187056183815,9.71354872098e-40,0.187056183815,95.7222595215,8.82038057171e-06,5618.24658203,0.000539685424883,1,0.359687507153,0,0
0.187070727348,1.04532101024e-39,0.187070727348,95.7328109741,9.11995448405e-06,5618.24755859,0.000501023023389,1,0.360000014305,0,0
0.187070727348,1.04532101024e-39,0.187070727348,95.7328109741,9.11995448405e-06,5618.24755859,0.000501023023389,1,0.360000014305,0,0
0.187081381679,1.58461492813e-39,0.187081381679,95.7403335571,1.02173235064e-05,5618.24707031,0.000530237972271,1,0.360312491655,0,0
0.187081381679,1.58461492813e-39,0.187081381679,95.7403335571,1.02173235064e-05,5618.24707031,0.000530237972271,1,0.360312491655,0,0
0.187097400427,1.70138793176e-39,0.187097400427,95.7518997192,9.59667431744e-06,5618.24755859,0.000531406141818,1,0.360624998808,0,0
0.187097400427,1.70138793176e-39,0.187097400427,95.7518997192,9.59667431744e-06,5618.24755859,0.000531406141818,1,0.360624998808,0,0
0.187108099461,2.42007187516e-39,0.187108099461,95.7595443726,9.07145295059e-06,5618.24755859,0.000520499772392,1,0.36093750596,0,0
0.187108099461,2.42007187516e-39,0.187108099461,95.7595443726,9.07145295059e-06,5618.24755859,0.000520499772392,1,0.36093750596,0,0
0.187123566866,2.59439900931e-39,0.187123566866,95.7706756592,9.55389168666e-06,5618.24755859,0.000563494453672,1,0.361250013113,0,0
0.187123566866,2.59439900931e-39,0.187123566866,95.7706756592,9.55389168666e-06,5618.24755859,0.000563494453672,1,0.361250013113,0,0
0.187136441469,3.83006819905e-39,0.187136441469,95.7798461914,7.4710028457e-06,5618.24755859,0.00049598357873,1,0.361562490463,0,0
0.187136441469,3.83006819905e-39,0.187136441469,95.7798461914,7.4710028457e-06,5618.24755859,0.00049598357873,1,0.361562490463,0,0
0.18714851141,4.11907479693e-39,0.18714851141,95.7885971069,7.8994589785e-06,5618.24804688,0.000510692072567,1,0.361874997616,0,0
0.18714851141,4.11907479693e-39,0.18714851141,95.7885971069,7.8994589785e-06,5618.24804688,0.000510692072567,1,0.361874997616,0,0
0.187162131071,5.97763796964e-39,0.187162131071,95.7982635498,9.04459830053e-06,5618.24755859,0.000523742579389,1,0.362187504768,0,0
0.187162131071,5.97763796964e-39,0.187162131071,95.7982635498,9.04459830053e-06,5618.24755859,0.000523742579389,1,0.362187504768,0,0
0.187174856663,6.40829061889e-39,0.187174856663,95.8074951172,8.87794612936e-06,5618.24853516,0.000494493637234,1,0.362500011921,0,0
0.187174856663,6.40829061889e-39,0.187174856663,95.8074951172,8.87794612936e-06,5618.24853516,0.000494493637234,1,0.362500011921,0,0
0.187186986208,9.29970044291e-39,0.187186986208,95.8160858154,9.68793028733e-06,5618.24755859,0.000522373826243,1,0.362812489271,0,0
0.187186986208,9.29970044291e-39,0.187186986208,95.8160858154,9.68793028733e-06,5618.24755859,0.000522373826243,1,0.362812489271,0,0
0.18720112741,1.00534827089e-38,0.18720112741,95.826385498,9.3973494586e-06,5618.24902344,0.000479357899167,1,0.363124996424,0,0
0.18720112741,1.00534827089e-38,0.18720112741,95.826385498,9.3973494586e-06,5618.24902344,0.000479357899167,1,0.363124996424,0,0
0.187211096287,1.39621413311e-38,0.187211096287,95.8333358765,1.12903171612e-05,5618.24755859,0.000550617929548,1,0.363437503576,0,0
0.187211096287,1.39621413311e-38,0.187211096287,95.8333358765,1.12903171612e-05,5618.24755859,0.000550617929548,1,0.363437503576,0,0
0.187228813767,1.73887757022e-38,0.187228813767,95.8462982178,1.07806154119e-05,5618.24951172,0.000526058429386,1,0.363750010729,0,0
0.187228813767,1.73887757022e-38,0.187228813767,95.8462982178,1.07806154119e-05,5618.24951172,0.000526058429386,1,0.363750010729,0,0
0.187237545848,1.8537225273e-38,0.187237545848,95.8523483276,1.15228795039e-05,5618.24755859,0.000579967279918,1,0.364062488079,0,0
0.187237545848,1.8537225273e-38,0.187237545848,95.8523483276,1.15228795039e-05,5618.24755859,0.000579967279918,1,0.364062488079,0,0
0.18725797534,2.78792000879e-38,0.18725797534,95.8671264648,1.28732181111e-05,5618.24902344,0.000497497268952,1,0.364374995232,0,0
0.18725797534,2.78792000879e-38,0.18725797534,95.8671264648,1.28732181111e-05,5618.24902344,0.000497497268952,1,0.364374995232,0,0
0.187262564898,3.40705010409e-38,0.187262564898,95.8703994751,1.20604408949e-05,5618.24853516,0.00046081864275,1,0.364687502384,0,0
0.187262564898,3.40705010409e-38,0.187262564898,95.8703994751,1.20604408949e-05,5618.24853516,0.00046081864275,1,0.364687502384,0,0
0.187281161547,3.59303856381e-38,0.187281161547,95.8837432861,9.79957439995e-06,5618.24902344,0.000560185406357,1,0.365000009537,0,0
0.187281161547,3.59303856381e-38,0.187281161547,95.8837432861,9.79957439995e-06,5618.24902344,0.000560185406357,1,0.365000009537,0,0
0.187290742993,5.30362321739e-38,0.187290742993,95.8905639648,6.18193234914e-06,5618.24853516,0.000445496552857,1,0.365312486887,0,0
0.187290742993,5.30362321739e-38,0.187290742993,95.8905639648,6.18193234914e-06,5618.24853516,0.000445496552857,1,0.365312486887,0,0
0.187303557992,6.63135855701e-38,0.187303557992,95.8999023438,5.64051106267e-06,5618.24951172,0.000507323304191,1,0.36562499404,0,0
0.187303557992,6.63135855701e-38,0.187303557992,95.8999023438,5.64051106267e-06,5618.24951172,0.000507323304191,1,0.36562499404,0,0
0.187316253781,6.99167387062e-38,0.187316253781,95.9088516235,8.06250682217e-06,5618.24853516,0.000563568319194,1,0.365937501192,0,0
0.187316253781,6.99167387062e-38,0.187316253781,95.9088516235,8.06250682217e-06,5618.24853516,0.000563568319194,1,0.365937501192,0,0
0.187331900001,1.00406386875e-37,0.187331900001,95.9202194214,1.00776960608e-05,5618.24951172,0.000488322635647,1,0.366250008345,0,0
0.187331900001,1.00406386875e-37,0.187331900001,95.9202194214,1.00776960608e-05,5618.24951172,0.000488322635647,1,0.366250008345,0,0
0.187340810895,1.31548978471e-37,0.187340810895,95.9265441895,1.07885807665e-05,5618.24902344,0.000504267401993,1,0.366562485695,0,0
0.187340810895,1.31548978471e-37,0.187340810895,95.9265441895,1.07885807665e-05,5618.24902344,0.000504267401993,1,0.366562485695,0,0
0.187357261777,1.3845564229e-37,0.187357261777,95.9383850098,9.66228344623e-06,5618.24951172,0.000561900902539,1,0.366874992847,0,0
0.187357261777,1.3845564229e-37,0.187357261777,95.9383850098,9.66228344623e-06,5618.24951172,0.000561900902539,1,0.366874992847,0,0
0.187369078398,1.99626288735e-37,0.187369078398,95.9468231201,7.96042786533e-06,5618.24951172,0.000504497438669,1,0.3671875,0,0
0.187369078398,1.99626288735e-37,0.187369078398,95.9468231201,7.96042786533e-06,5618.24951172,0.000504497438669,1,0.3671875,0,0
0.187382623553,2.21004004849e-37,0.187382623553,95.9566192627,8.35091759654e-06,5618.25,0.000537113344762,1,0.367500007153,0,0
0.187382623553,2.21004004849e-37,0.187382623553,95.9566192627,8.35091759654e-06,5618.25,0.000537113344762,1,0.367500007153,0,0
0.187396079302,3.18535902579e-37,0.187396079302,95.9661941528,8.79002527654e-06,5618.24951172,0.000542746274732,1,0.367812514305,0,0
0.187396079302,3.18535902579e-37,0.187396079302,95.9661941528,8.79002527654e-06,5618.24951172,0.000542746274732,1,0.367812514305,0,0
0.187409922481,3.39417828087e-37,0.187409922481,95.9762191772,8.79989420355e-06,5618.25048828,0.000522599671967,1,0.368124991655,0,0
0.187409922481,3.39417828087e-37,0.187409922481,95.9762191772,8.79989420355e-06,5618.25048828,0.000522599671967,1,0.368124991655,0,0
0.18742236495,4.82825210734e-37,0.18742236495,95.9850921631,7.8814009612e-06,5618.25,0.000502055627294,1,0.368437498808,0,0
0.18742236495,4.82825210734e-37,0.18742236495,95.9850921631,7.8814009612e-06,5618.25,0.000502055627294,1,0.368437498808,0,0
0.187435179949,5.18799748484e-37,0.187435179949,95.9943313599,7.50198432797e-06,5618.25048828,0.000498142908327,1,0.36875000596,0,0
0.187435179949,5.18799748484e-37,0.187435179949,95.9943313599,7.50198432797e-06,5618.25048828,0.000498142908327,1,0.36875000596,0,0
0.187447413802,7.61564416292e-37,0.187447413802,96.003074646,5.6662975112e-06,5618.25,0.000446060555987,1,0.369062513113,0,0
0.187447413802,7.61564416292e-37,0.187447413802,96.003074646,5.6662975112e-06,5618.25,0.000446060555987,1,0.369062513113,0,0
0.187457606196,8.16306533165e-37,0.187457606196,96.0104522705,4.50931975138e-06,5618.25048828,0.000512798374984,1,0.369374990463,0,0
0.187457606196,8.16306533165e-37,0.187457606196,96.0104522705,4.50931975138e-06,5618.25048828,0.000512798374984,1,0.369374990463,0,0
0.187473207712,1.16269092217e-36,0.187473207712,96.0215911865,4.09996710005e-06,5618.25048828,0.000507602468133,1,0.369687497616,0,0
0.187473207712,1.16269092217e-36,0.187473207712,96.0215911865,4.09996710005e-06,5618.25048828,0.000507602468133,1,0.369687497616,0,0
0.187483131886,1.24436944833e-36,0.187483131886,96.0287857056,3.5128628042e-06,5618.25097656,0.000513414735906,1,0.370000004768,0,0
0.187483131886,1.24436944833e-36,0.187483131886,96.0287857056,3.5128628042e-06,5618.25097656,0.000513414735906,1,0.370000004768,0,0
0.187499016523,1.80102447889e-36,0.187499016523,96.0401382446,3.76017487724e-06,5618.25048828,0.000533216516487,1,0.370312511921,0,0
0.187499016523,1.80102447889e-36,0.187499016523,96.0401382446,3.76017487724e-06,5618.25048828,0.000533216516487,1,0.370312511921,0,0
0.187509953976,1.93262671791e-36,0.187509953976,96.048034668,4.89460671815e-06,5618.25097656,0.000468457321404,1,0.370624989271,0,0
0.187509953976,1.93262671791e-36,0.187509953976,96.048034668,4.89460671815e-06,5618.25097656,0.000468457321404,1,0.370624989271,0,0
0.187522575259,2.78433493801e-36,0.187522575259,96.0570602417,5.18544175065e-06,5618.25097656,0.000472838903079,1,0.370937496424,0,0
0.187522575259,2.78433493801e-36,0.187522575259,96.0570602417,5.18544175065e-06,5618.25097656,0.000472838903079,1,0.370937496424,0,0
0.187533721328,2.98130754861e-36,0.187533721328,96.0651245117,4.52276208307e-06,5618.25146484,0.000509084202349,1,0.371250003576,0,0
0.187533721328,2.98130754861e-36,0.187533721328,96.0651245117,4.52276208307e-06,5618.25146484,0.000509084202349,1,0.371250003576,0,0
0.187548190355,4.2809525489e-36,0.187548190355,96.0754394531,4.48221453553e-06,5618.25097656,0.000505174510181,1,0.371562510729,0,0
0.187548190355,4.2809525489e-36,0.187548190355,96.0754394531,4.48221453553e-06,5618.25097656,0.000505174510181,1,0.371562510729,0,0
0.187559127808,4.59237389102e-36,0.187559127808,96.0833816528,4.65607172373e-06,5618.25146484,0.000523564813193,1,0.371874988079,0,0
0.187559127808,4.59237389102e-36,0.187559127808,96.0833816528,4.65607172373e-06,5618.25146484,0.000523564813193,1,0.371874988079,0,0
0.187574505806,6.47495707944e-36,0.187574505806,96.0943374634,5.1273691497e-06,5618.25097656,0.000525738752913,1,0.372187495232,0,0
0.187574505806,6.47495707944e-36,0.187574505806,96.0943374634,5.1273691497e-06,5618.25097656,0.000525738752913,1,0.372187495232,0,0
0.187585562468,7.47379652636e-36,0.187585562468,96.102394104,5.47635272596e-06,5618.25195312,0.000505075382534,1,0.372500002384,0,0
0.187585562468,7.47379652636e-36,0.187585562468,96.102394104,5.47635272596e-06,5618.25195312,0.000505075382534,1,0.372500002384,0,0
0.187599912286,8.64130692873e-36,0.187599912286,96.1125869751,5.80962114327e-06,5618.25146484,0.000510973914061,1,0.372812509537,0,0
0.187599912286,8.64130692873e-36,0.187599912286,96.1125869751,5.80962114327e-06,5618.25146484,0.000510973914061,1,0.372812509537,0,0
0.187611266971,1.27909383055e-35,0.187611266971,96.1208267212,5.70067368244e-06,5618.25195312,0.000526085263118,1,0.373124986887,0,0
0.187611266971,1.27909383055e-35,0.187611266971,96.1208267212,5.70067368244e-06,5618.25195312,0.000526085263118,1,0.373124986887,0,0
0.187626376748,1.40634439436e-35,0.187626376748,96.1316375732,4.35349465988e-06,5618.25195312,0.00048617774155,1,0.37343749404,0,0
0.187626376748,1.40634439436e-35,0.187626376748,96.1316375732,4.35349465988e-06,5618.25195312,0.00048617774155,1,0.37343749404,0,0
0.187635719776,1.63932071662e-35,0.187635719776,96.1383666992,3.65760161003e-06,5618.25244141,0.000507600023411,1,0.373750001192,0,0
0.187635719776,1.63932071662e-35,0.187635719776,96.1383666992,3.65760161003e-06,5618.25244141,0.000507600023411,1,0.373750001192,0,0
0.187651902437,2.43132180191e-35,0.187651902437,96.1499633789,3.40157339451e-06,5618.25195312,0.000516340543982,1,0.374062508345,0,0
0.187651902437,2.43132180191e-35,0.187651902437,96.1499633789,3.40157339451e-06,5618.25195312,0.000516340543982,1,0.374062508345,0,0
0.187661677599,2.68528425696e-35,0.187661677599,96.1570587158,4.01671832151e-06,5618.25292969,0.000500305497553,1,0.374374985695,0,0
0.187661677599,2.68528425696e-35,0.187661677599,96.1570587158,4.01671832151e-06,5618.25292969,0.000500305497553,1,0.374374985695,0,0
0.187677055597,3.07944134551e-35,0.187677055597,96.1680145264,3.85240173273e-06,5618.25195312,0.000490331847686,1,0.374687492847,0,0
0.187677055597,3.07944134551e-35,0.187677055597,96.1680145264,3.85240173273e-06,5618.25195312,0.000490331847686,1,0.374687492847,0,0
0.187686339021,4.59364308627e-35,0.187686339021,96.1747817993,3.90079185308e-06,5618.25292969,0.000455536646768,1,0.375,0,0
0.187686339021,4.59364308627e-35,0.187686339021,96.1747817993,3.90079185308e-06,5618.25292969,0.000455536646768,1,0.375,0,0
0.187699958682,5.1526394377e-35,0.187699958682,96.1845092773,3.52324695996e-06,5618.25244141,0.000453356100479,1,0.375312507153,0,0
0.187699958682,5.1526394377e-35,0.187699958682,96.1845092773,3.52324695996e-06,5618.25244141,0.000453356100479,1,0.375312507153,0,0
0.187709137797,5.72688507326e-35,0.187709137797,96.1911468506,3.55571978616e-06,5618.25292969,0.000455445115222,1,0.375625014305,0,0
0.187709137797,5.72688507326e-35,0.187709137797,96.1911468506,3.55571978616e-06,5618.25292969,0.000455445115222,1,0.375625014305,0,0
0.187722861767,8.79986837449e-35,0.187722861767,96.2009735107,4.51229061582e-06,5618.25292969,0.000486099015689,1,0.375937491655,0,0
0.187722861767,8.79986837449e-35,0.187722861767,96.2009735107,4.51229061582e-06,5618.25292969,0.000486099015689,1,0.375937491655,0,0
0.187733590603,9.39692020757e-35,0.187733590603,96.208732605,4.27833629146e-06,5618.25341797,0.000555908714887,1,0.376249998808,0,0
0.187733590603,9.39692020757e-35,0.187733590603,96.208732605,4.27833629146e-06,5618.25341797,0.000555908714887,1,0.376249998808,0,0
0.187750831246,1.28028599878e-34,0.187750831246,96.2210388184,4.40604344476e-06,5618.25292969,0.000527494761627,1,0.37656250596,0,0
0.187750831246,1.28028599878e-34,0.187750831246,96.2210388184,4.40604344476e-06,5618.25292969,0.000527494761627,1,0.37656250596,0,0
0.18776011467,1.36767975637e-34,0.18776011467,96.2278289795,4.58729391539e-06,5618.25390625,0.000491865386721,1,0.376875013113,0,0
0.18776011467,1.36767975637e-34,0.18776011467,96.2278289795,4.58729391539e-06,5618.25390625,0.000491865386721,1,0.376875013113,0,0
0.187775567174,1.93750902292e-34,0.187775567174,96.238822937,5.42682346349e-06,5618.25341797,0.000524516683072,1,0.377187490463,0,0
0.187775567174,1.93750902292e-34,0.187775567174,96.238822937,5.42682346349e-06,5618.25341797,0.000524516683072,1,0.377187490463,0,0
0.187786489725,2.3504165665e-34,0.187786489725,96.2467727661,5.55462793272e-06,5618.25390625,0.00048008991871,1,0.377499997616,0,0
0.187786489725,2.3504165665e-34,0.187786489725,96.2467727661,5.55462793272e-06,5618.25390625,0.00048008991871,1,0.377499997616,0,0
0.187799707055,2.49389736105e-34,0.187799707055,96.2562103271,7.56844929128e-06,5618.25390625,0.000570324773435,1,0.377812504768,0,0
0.187799707055,2.49389736105e-34,0.187799707055,96.2562103271,7.56844929128e-06,5618.25390625,0.000570324773435,1,0.377812504768,0,0
0.18781517446,3.72402166388e-34,0.18781517446,96.2673721313,7.53039512347e-06,5618.25439453,0.00053534185281,1,0.378125011921,0,0
0.18781517446,3.72402166388e-34,0.18781517446,96.2673721313,7.53039512347e-06,5618.25439453,0.00053534185281,1,0.378125011921,0,0
0.187826618552,4.44010664928e-34,0.187826618552,96.2755737305,7.25187373973e-06,5618.25439453,0.00049985415535,1,0.378437489271,0,0
0.187826618552,4.44010664928e-34,0.187826618552,96.2755737305,7.25187373973e-06,5618.25439453,0.00049985415535,1,0.378437489271,0,0
0.187840312719,4.67936842249e-34,0.187840312719,96.2854690552,6.69091059535e-06,5618.25488281,0.000539730826858,1,0.378749996424,0,0
0.187840312719,4.67936842249e-34,0.187840312719,96.2854690552,6.69091059535e-06,5618.25488281,0.000539730826858,1,0.378749996424,0,0
0.187853768468,6.9318718197e-34,0.187853768468,96.2950668335,4.80161452288e-06,5618.25439453,0.000495008891448,1,0.379062503576,0,0
0.187853768468,6.9318718197e-34,0.187853768468,96.2950668335,4.80161452288e-06,5618.25439453,0.000495008891448,1,0.379062503576,0,0
0.187865197659,8.40856731247e-34,0.187865197659,96.3033905029,4.55111739939e-06,5618.25537109,0.000469355320092,1,0.379375010729,0,0
0.187865197659,8.40856731247e-34,0.187865197659,96.3033905029,4.55111739939e-06,5618.25537109,0.000469355320092,1,0.379375010729,0,0
0.187877371907,8.83345892912e-34,0.187877371907,96.3120574951,6.3018428591e-06,5618.25488281,0.00054679781897,1,0.379687488079,0,0
0.187877371907,8.83345892912e-34,0.187877371907,96.3120574951,6.3018428591e-06,5618.25488281,0.00054679781897,1,0.379687488079,0,0
0.187892705202,1.28010067475e-33,0.187892705202,96.3231506348,7.90986632637e-06,5618.25537109,0.000471025414299,1,0.379999995232,0,0
0.187892705202,1.28010067475e-33,0.187892705202,96.3231506348,7.90986632637e-06,5618.25537109,0.000471025414299,1,0.379999995232,0,0
0.187901064754,1.58578155219e-33,0.187901064754,96.3291320801,6.18836793365e-06,5618.25537109,0.000399699929403,1,0.380312502384,0,0
0.187901064754,1.58578155219e-33,0.187901064754,96.3291320801,6.18836793365e-06,5618.25537109,0.000399699929403,1,0.380312502384,0,0
0.187912806869,1.66561965913e-33,0.187912806869,96.3376235962,4.85820328322e-06,5618.25585938,0.00052121700719,1,0.380625009537,0,0
0.187912806869,1.66561965913e-33,0.187912806869,96.3376235962,4.85820328322e-06,5618.25585938,0.00052121700719,1,0.380625009537,0,0
0.187927275896,2.35389658079e-33,0.187927275896,96.3479614258,4.17756155002e-06,5618.25537109,0.000501541129779,1,0.380937486887,0,0
0.187927275896,2.35389658079e-33,0.187927275896,96.3479614258,4.17756155002e-06,5618.25537109,0.000501541129779,1,0.380937486887,0,0
0.187938019633,2.98779678683e-33,0.187938019633,96.355796814,5.05258503836e-06,5618.25634766,0.000485072727315,1,0.38124999404,0,0
0.187938019633,2.98779678683e-33,0.187938019633,96.355796814,5.05258503836e-06,5618.25634766,0.000485072727315,1,0.38124999404,0,0
0.187951669097,3.14169011951e-33,0.187951669097,96.3655319214,8.67632934387e-06,5618.25585938,0.000581756525207,1,0.381562501192,0,0
0.187951669097,3.14169011951e-33,0.187951669097,96.3655319214,8.67632934387e-06,5618.25585938,0.000581756525207,1,0.381562501192,0,0
0.187967285514,4.30196438989e-33,0.187967285514,96.3768234253,9.57243173616e-06,5618.25634766,0.0005116420798,1,0.381875008345,0,0
0.187967285514,4.30196438989e-33,0.187967285514,96.3768234253,9.57243173616e-06,5618.25634766,0.0005116420798,1,0.381875008345,0,0
0.187977388501,5.63085781475e-33,0.187977388501,96.3840713501,7.9455676314e-06,5618.25634766,0.00046672768076,1,0.382187485695,0,0
0.187977388501,5.63085781475e-33,0.187977388501,96.3840713501,7.9455676314e-06,5618.25634766,0.00046672768076,1,0.382187485695,0,0
0.187990754843,5.91601694856e-33,0.187990754843,96.3937225342,5.65197751712e-06,5618.25683594,0.000585206551477,1,0.382499992847,0,0
0.187990754843,5.91601694856e-33,0.187990754843,96.3937225342,5.65197751712e-06,5618.25683594,0.000585206551477,1,0.382499992847,0,0
0.188006818295,8.33197375361e-33,0.188006818295,96.4052276611,5.62004424864e-06,5618.25683594,0.000560699088965,1,0.3828125,0,0
0.188006818295,8.33197375361e-33,0.188006818295,96.4052276611,5.62004424864e-06,5618.25683594,0.000560699088965,1,0.3828125,0,0
0.18801894784,9.20598612954e-33,0.18801894784,96.4140396118,5.97803591518e-06,5618.25732422,0.00054146850016,1,0.383125007153,0,0
0.18801894784,9.20598612954e-33,0.18801894784,96.4140396118,5.97803591518e-06,5618.25732422,0.00054146850016,1,0.383125007153,0,0
0.188034057617,1.29646315203e-32,0.188034057617,96.4248199463,6.18033163846e-06,5618.25683594,0.000564233050682,1,0.383437514305,0,0
0.188034057617,1.29646315203e-32,0.188034057617,96.4248199463,6.18033163846e-06,5618.25683594,0.000564233050682,1,0.383437514305,0,0
0.188047319651,1.37759562519e-32,0.188047319651,96.4344558716,6.03365697316e-06,5618.2578125,0.000486302189529,1,0.383749991655,0,0
0.188047319651,1.37759562519e-32,0.188047319651,96.4344558716,6.03365697316e-06,5618.2578125,0.000486302189529,1,0.383749991655,0,0
0.188058510423,1.92091587323e-32,0.188058510423,96.4424514771,4.88570276502e-06,5618.2578125,0.000474855245557,1,0.384062498808,0,0
0.188058510423,1.92091587323e-32,0.188058510423,96.4424514771,4.88570276502e-06,5618.2578125,0.000474855245557,1,0.384062498808,0,0
0.188071206212,2.05891317949e-32,0.188071206212,96.4516525269,4.02449131798e-06,5618.25830078,0.000540686596651,1,0.38437500596,0,0
0.188071206212,2.05891317949e-32,0.188071206212,96.4516525269,4.02449131798e-06,5618.25830078,0.000540686596651,1,0.38437500596,0,0
0.188085705042,2.91576466033e-32,0.188085705042,96.462020874,3.35169647769e-06,5618.2578125,0.000514217768796,1,0.384687513113,0,0
0.188085705042,2.91576466033e-32,0.188085705042,96.462020874,3.35169647769e-06,5618.2578125,0.000514217768796,1,0.384687513113,0,0
0.188097059727,3.29252999542e-32,0.188097059727,96.4702987671,4.08273217545e-06,5618.25878906,0.000494682404678,1,0.384999990463,0,0
0.188097059727,3.29252999542e-32,0.188097059727,96.4702987671,4.08273217545e-06,5618.25878906,0.000494682404678,1,0.384999990463,0,0
0.18811057508,3.79534123877e-32,0.18811057508,96.4799346924,5.54069674763e-06,5618.25830078,0.00053147226572,1,0.385312497616,0,0
0.18811057508,3.79534123877e-32,0.18811057508,96.4799346924,5.54069674763e-06,5618.25830078,0.00053147226572,1,0.385312497616,0,0
0.18812379241,5.50691185369e-32,0.18812379241,96.4895172119,6.53757706459e-06,5618.25927734,0.000473340391181,1,0.385625004768,0,0
0.18812379241,5.50691185369e-32,0.18812379241,96.4895172119,6.53757706459e-06,5618.25927734,0.000473340391181,1,0.385625004768,0,0
0.188134387136,6.09852523003e-32,0.188134387136,96.4971313477,5.8999103203e-06,5618.25927734,0.000463795848191,1,0.385937511921,0,0
0.188134387136,6.09852523003e-32,0.188134387136,96.4971313477,5.8999103203e-06,5618.25927734,0.000463795848191,1,0.385937511921,0,0
0.188147112727,6.8488961714e-32,0.188147112727,96.5063095093,5.46474257135e-06,5618.25927734,0.000487874611281,1,0.386249989271,0,0
0.188147112727,6.8488961714e-32,0.188147112727,96.5063095093,5.46474257135e-06,5618.25927734,0.000487874611281,1,0.386249989271,0,0
0.188158914447,1.03097601905e-31,0.188158914447,96.5147857666,5.57939983992e-06,5618.25927734,0.000473626394523,1,0.386562496424,0,0
0.188158914447,1.03097601905e-31,0.188158914447,96.5147857666,5.57939983992e-06,5618.25927734,0.000473626394523,1,0.386562496424,0,0
0.188170939684,1.09830810036e-31,0.188170939684,96.5235061646,5.47214722246e-06,5618.26025391,0.00051012187032,1,0.386875003576,0,0
0.188170939684,1.09830810036e-31,0.188170939684,96.5235061646,5.47214722246e-06,5618.26025391,0.00051012187032,1,0.386875003576,0,0
0.188184574246,1.47167954817e-31,0.188184574246,96.533241272,5.32850572199e-06,5618.25976562,0.000492687802762,1,0.387187510729,0,0
0.188184574246,1.47167954817e-31,0.188184574246,96.533241272,5.32850572199e-06,5618.25976562,0.000492687802762,1,0.387187510729,0,0
0.188195705414,1.56907689585e-31,0.188195705414,96.5413665771,5.38826543561e-06,5618.26074219,0.000481312279589,1,0.387499988079,0,0
0.188195705414,1.56907689585e-31,0.188195705414,96.5413665771,5.38826543561e-06,5618.26074219,0.000481312279589,1,0.387499988079,0,0
0.188208773732,2.20028891528e-31,0.188208773732,96.5507049561,4.65931998406e-06,5618.26025391,0.000483599957079,1,0.387812495232,0,0
0.188208773732,2.20028891528e-31,0.188208773732,96.5507049561,4.65931998406e-06,5618.26025391,0.000483599957079,1,0.387812495232,0,0
0.188220024109,2.67047066888e-31,0.188220024109,96.5588607788,3.23331391883e-06,5618.26074219,0.000553155201487,1,0.388125002384,0,0
0.188220024109,2.67047066888e-31,0.188220024109,96.5588607788,3.23331391883e-06,5618.26074219,0.000553155201487,1,0.388125002384,0,0
0.1882365942,2.81104169063e-31,0.1882365942,96.5707702637,3.40810720445e-06,5618.26123047,0.000565178575926,1,0.388437509537,0,0
0.1882365942,2.81104169063e-31,0.1882365942,96.5707702637,3.40810720445e-06,5618.26123047,0.000565178575926,1,0.388437509537,0,0
0.188248455524,4.05165114042e-31,0.188248455524,96.5793304443,3.27957059199e-06,5618.26123047,0.000552542915102,1,0.388749986887,0,0
0.188248455524,4.05165114042e-31,0.188248455524,96.5793304443,3.27957059199e-06,5618.26123047,0.000552542915102,1,0.388749986887,0,0
0.188264384866,4.97473770186e-31,0.188264384866,96.5907669067,3.51564517587e-06,5618.26123047,0.000542753841728,1,0.38906249404,0,0
0.188264384866,4.97473770186e-31,0.188264384866,96.5907669067,3.51564517587e-06,5618.26123047,0.000542753841728,1,0.38906249404,0,0
0.188275754452,5.21218803092e-31,0.188275754452,96.5990219116,3.20170101986e-06,5618.26220703,0.000577544677071,1,0.389375001192,0,0
0.188275754452,5.21218803092e-31,0.188275754452,96.5990219116,3.20170101986e-06,5618.26220703,0.000577544677071,1,0.389375001192,0,0
0.188293427229,7.1618634314e-31,0.188293427229,96.6116790771,2.4105556804e-06,5618.26171875,0.000572520191781,1,0.389687508345,0,0
0.188293427229,7.1618634314e-31,0.188293427229,96.6116790771,2.4105556804e-06,5618.26171875,0.000572520191781,1,0.389687508345,0,0
0.188304543495,9.32148964609e-31,0.188304543495,96.6197433472,3.64994684787e-06,5618.26220703,0.000517632986885,1,0.389999985695,0,0
0.188304543495,9.32148964609e-31,0.188304543495,96.6197433472,3.64994684787e-06,5618.26220703,0.000517632986885,1,0.389999985695,0,0
0.188319459558,9.77035733613e-31,0.188319459558,96.6304779053,5.87690146858e-06,5618.26269531,0.000545587448869,1,0.390312492847,0,0
0.188319459558,9.77035733613e-31,0.188319459558,96.6304779053,5.87690146858e-06,5618.26269531,0.000545587448869,1,0.390312492847,0,0
0.188331976533,1.34659723966e-30,0.188331976533,96.6394958496,6.56656129649e-06,5618.26269531,0.000466470228275,1,0.390625,0,0
0.188331976533,1.34659723966e-30,0.188331976533,96.6394958496,6.56656129649e-06,5618.26269531,0.000466470228275,1,0.390625,0,0
0.188342913985,1.48892656585e-30,0.188342913985,96.6473617554,7.2732677836e-06,5618.26269531,0.000510755169671,1,0.390937507153,0,0
0.188342913985,1.48892656585e-30,0.188342913985,96.6473617554,7.2732677836e-06,5618.26269531,0.000510755169671,1,0.390937507153,0,0
0.188357666135,2.0889426109e-30,0.188357666135,96.6580505371,8.41909604787e-06,5618.26367188,0.000452682608739,1,0.391250014305,0,0
0.188357666135,2.0889426109e-30,0.188357666135,96.6580505371,8.41909604787e-06,5618.26367188,0.000452682608739,1,0.391250014305,0,0
0.18836568296,2.21648694531e-30,0.18836568296,96.6637573242,1.05147410068e-05,5618.26318359,0.000513683306053,1,0.391562491655,0,0
0.18836568296,2.21648694531e-30,0.18836568296,96.6637573242,1.05147410068e-05,5618.26318359,0.000513683306053,1,0.391562491655,0,0
0.188383489847,3.04240977682e-30,0.188383489847,96.6766891479,1.10820865302e-05,5618.26416016,0.000493900501169,1,0.391874998808,0,0
0.188383489847,3.04240977682e-30,0.188383489847,96.6766891479,1.10820865302e-05,5618.26416016,0.000493900501169,1,0.391874998808,0,0
0.188390523195,3.25648384907e-30,0.188390523195,96.681602478,1.12623147288e-05,5618.26318359,0.000506372365635,1,0.39218750596,0,0
0.188390523195,3.25648384907e-30,0.188390523195,96.681602478,1.12623147288e-05,5618.26318359,0.000506372365635,1,0.39218750596,0,0
0.188408955932,4.51712612061e-30,0.188408955932,96.6951065063,1.18990428746e-05,5618.26513672,0.000486208009534,1,0.392500013113,0,0
0.188408955932,4.51712612061e-30,0.188408955932,96.6951065063,1.18990428746e-05,5618.26513672,0.000486208009534,1,0.392500013113,0,0
0.188414976001,5.2887349065e-30,0.188414976001,96.6991958618,1.23847376017e-05,5618.26318359,0.000502411683556,1,0.392812490463,0,0
0.188414976001,5.2887349065e-30,0.188414976001,96.6991958618,1.23847376017e-05,5618.26318359,0.000502411683556,1,0.392812490463,0,0
0.188434228301,5.72838446387e-30,0.188434228301,96.7132720947,1.14621543617e-05,5618.26513672,0.000541869783774,1,0.393124997616,0,0
0.188434228301,5.72838446387e-30,0.188434228301,96.7132720947,1.14621543617e-05,5618.26513672,0.000541869783774,1,0.393124997616,0,0
0.188442215323,8.33426698439e-30,0.188442215323,96.7189331055,1.035652258e-05,5618.26464844,0.00050307251513,1,0.393437504768,0,0
0.188442215323,8.33426698439e-30,0.188442215323,96.7189331055,1.035652258e-05,5618.26464844,0.00050307251513,1,0.393437504768,0,0
0.188459530473,9.78835537715e-30,0.188459530473,96.7314147949,1.08825988718e-05,5618.26513672,0.000499120447785,1,0.393750011921,0,0
0.188459530473,9.78835537715e-30,0.188459530473,96.7314147949,1.08825988718e-05,5618.26513672,0.000499120447785,1,0.393750011921,0,0
0.18846732378,1.02981610705e-29,0.18846732378,96.7370452881,1.10837545435e-05,5618.26513672,0.000493678904604,1,0.394062489271,0,0
0.18846732378,1.02981610705e-29,0.18846732378,96.7370452881,1.10837545435e-05,5618.26513672,0.000493678904604,1,0.394062489271,0,0
0.188484355807,1.48279377673e-29,0.188484355807,96.7493591309,1.10288947326e-05,5618.265625,0.000511986319907,1,0.394374996424,0,0
0.188484355807,1.48279377673e-29,0.188484355807,96.7493591309,1.10288947326e-05,5618.265625,0.000511986319907,1,0.394374996424,0,0
0.188493072987,1.80523131292e-29,0.188493072987,96.7555465698,1.14166632557e-05,5618.26513672,0.000500715570524,1,0.394687503576,0,0
0.188493072987,1.80523131292e-29,0.188493072987,96.7555465698,1.14166632557e-05,5618.26513672,0.000500715570524,1,0.394687503576,0,0
0.18850953877,1.88817780543e-29,0.18850953877,96.7675170898,1.10493347165e-05,5618.26611328,0.000503480609041,1,0.395000010729,0,0
0.18850953877,1.88817780543e-29,0.18850953877,96.7675170898,1.10493347165e-05,5618.26611328,0.000503480609041,1,0.395000010729,0,0
0.188518390059,2.70657886488e-29,0.188518390059,96.7738342285,1.02372250694e-05,5618.265625,0.000504813971929,1,0.395312488079,0,0
0.188518390059,2.70657886488e-29,0.188518390059,96.7738342285,1.02372250694e-05,5618.265625,0.000504813971929,1,0.395312488079,0,0
0.188534915447,2.99397455713e-29,0.188534915447,96.785774231,1.02079256976e-05,5618.26611328,0.000514359038789,1,0.395624995232,0,0
0.188534915447,2.99397455713e-29,0.188534915447,96.785774231,1.02079256976e-05,5618.26611328,0.000514359038789,1,0.395624995232,0,0
0.188544258475,4.03834076398e-29,0.188544258475,96.7924804688,1.10714654511e-05,5618.26611328,0.000539973087143,1,0.395937502384,0,0
0.188544258475,4.03834076398e-29,0.188544258475,96.7924804688,1.10714654511e-05,5618.26611328,0.000539973087143,1,0.395937502384,0,0
0.188562080264,4.27381127844e-29,0.188562080264,96.8053665161,1.0187767657e-05,5618.26708984,0.000545049784705,1,0.396250009537,0,0
0.188562080264,4.27381127844e-29,0.188562080264,96.8053665161,1.0187767657e-05,5618.26708984,0.000545049784705,1,0.396250009537,0,0
0.188571661711,5.91996198166e-29,0.188571661711,96.8122024536,9.3854187071e-06,5618.26660156,0.000529209792148,1,0.396562486887,0,0
0.188571661711,5.91996198166e-29,0.188571661711,96.8122024536,9.3854187071e-06,5618.26660156,0.000529209792148,1,0.396562486887,0,0
0.188588693738,6.3443599042e-29,0.188588693738,96.8245697021,1.03796128315e-05,5618.26757812,0.000475784385344,1,0.39687499404,0,0
0.188588693738,6.3443599042e-29,0.188588693738,96.8245697021,1.03796128315e-05,5618.26757812,0.000475784385344,1,0.39687499404,0,0
0.188595592976,8.91891897973e-29,0.188595592976,96.8294372559,1.22489864225e-05,5618.26660156,0.000535355415195,1,0.397187501192,0,0
0.188595592976,8.91891897973e-29,0.188595592976,96.8294372559,1.22489864225e-05,5618.26660156,0.000535355415195,1,0.397187501192,0,0
0.188615605235,9.48700150763e-29,0.188615605235,96.8439712524,1.26783670567e-05,5618.26806641,0.000492840190418,1,0.397500008345,0,0
0.188615605235,9.48700150763e-29,0.188615605235,96.8439712524,1.26783670567e-05,5618.26806641,0.000492840190418,1,0.397500008345,0,0
0.188620373607,1.28378481751e-28,0.188620373607,96.8472900391,9.41608504945e-06,5618.26708984,0.000398483272875,1,0.397812485695,0,0
0.188620373607,1.28378481751e-28,0.188620373607,96.8472900391,9.41608504945e-06,5618.26708984,0.000398483272875,1,0.397812485695,0,0
0.188635647297,1.41442028453e-28,0.188635647297,96.8584823608,6.78811738908e-06,5618.26855469,0.000525127106812,1,0.398124992847,0,0
0.188635647297,1.41442028453e-28,0.188635647297,96.8584823608,6.78811738908e-06,5618.26855469,0.000525127106812,1,0.398124992847,0,0
0.188646778464,1.79103552404e-28,0.188646778464,96.8662719727,7.29888233764e-06,5618.26708984,0.000532537873369,1,0.3984375,0,0
0.188646778464,1.79103552404e-28,0.188646778464,96.8662719727,7.29888233764e-06,5618.26708984,0.000532537873369,1,0.3984375,0,0
0.188662424684,2.33541924323e-28,0.188662424684,96.8777694702,8.17351883597e-06,5618.26904297,0.000533208774868,1,0.398750007153,0,0
0.188662424684,2.33541924323e-28,0.188662424684,96.8777694702,8.17351883597e-06,5618.26904297,0.000533208774868,1,0.398750007153,0,0
0.188673600554,2.46188976637e-28,0.188673600554,96.8856887817,1.0234030924e-05,5618.26806641,0.000571922922973,1,0.399062514305,0,0
0.188673600554,2.46188976637e-28,0.188673600554,96.8856887817,1.0234030924e-05,5618.26806641,0.000571922922973,1,0.399062514305,0,0
0.188691198826,3.17609223804e-28,0.188691198826,96.8983840942,1.12738825919e-05,5618.26855469,0.000544888956938,1,0.399374991655,0,0
0.188691198826,3.17609223804e-28,0.188691198826,96.8983840942,1.12738825919e-05,5618.26855469,0.000544888956938,1,0.399374991655,0,0
0.18870100379,4.24785949281e-28,0.18870100379,96.9054718018,1.12498173621e-05,5618.26904297,0.000571704120375,1,0.399687498808,0,0
0.18870100379,4.24785949281e-28,0.18870100379,96.9054718018,1.12498173621e-05,5618.26904297,0.000571704120375,1,0.399687498808,0,0
0.188719943166,4.46549198394e-28,0.188719943166,96.9191360474,1.1157913832e-05,5618.26904297,0.000538254273124,1,0.40000000596,0,0
0.188719943166,4.46549198394e-28,0.188719943166,96.9191360474,1.1157913832e-05,5618.26904297,0.000538254273124,1,0.40000000596,0,0
0.188728064299,5.9696899743e-28,0.188728064299,96.924911499,1.07834721348e-05,5618.26855469,0.000517618434969,1,0.400312513113,0,0
0.188728064299,5.9696899743e-28,0.188728064299,96.924911499,1.07834721348e-05,5618.26855469,0.000517618434969,1,0.400312513113,0,0
0.188745975494,6.54463880357e-28,0.188745975494,96.9379348755,1.08140748125e-05,5618.27001953,0.000520527188201,1,0.400624990463,0,0
0.188745975494,6.54463880357e-28,0.188745975494,96.9379348755,1.08140748125e-05,5618.27001953,0.000520527188201,1,0.400624990463,0,0
0.188754245639,9.18485042349e-28,0.188754245639,96.9437713623,1.19762717077e-05,5618.26904297,0.000557224382646,1,0.400937497616,0,0
0.188754245639,9.18485042349e-28,0.188754245639,96.9437713623,1.19762717077e-05,5618.26904297,0.000557224382646,1,0.400937497616,0,0
0.188774004579,9.74438699837e-28,0.188774004579,96.9580917358,1.17806839626e-05,5618.27001953,0.000552276324015,1,0.401250004768,0,0
0.188774004579,9.74438699837e-28,0.188774004579,96.9580917358,1.17806839626e-05,5618.27001953,0.000552276324015,1,0.401250004768,0,0
0.188782021403,1.30890359029e-27,0.188782021403,96.9637985229,1.2597030036e-05,5618.26953125,0.000607911264524,1,0.401562511921,0,0
0.188782021403,1.30890359029e-27,0.188782021403,96.9637985229,1.2597030036e-05,5618.26953125,0.000607911264524,1,0.401562511921,0,0
0.18880456686,1.39678377365e-27,0.18880456686,96.980140686,1.48608505697e-05,5618.27050781,0.000530594144948,1,0.401874989271,0,0
0.18880456686,1.39678377365e-27,0.18880456686,96.980140686,1.48608505697e-05,5618.27050781,0.000530594144948,1,0.401874989271,0,0
0.188808709383,1.89907227353e-27,0.188808709383,96.982963562,1.48455073941e-05,5618.26953125,0.000475207925774,1,0.402187496424,0,0
0.188808709383,1.89907227353e-27,0.188808709383,96.982963562,1.48455073941e-05,5618.26953125,0.000475207925774,1,0.402187496424,0,0
0.188828468323,2.25031702122e-27,0.188828468323,96.9974060059,1.33808362079e-05,5618.27099609,0.000585459987633,1,0.402500003576,0,0
0.188828468323,2.25031702122e-27,0.188828468323,96.9974060059,1.33808362079e-05,5618.27099609,0.000585459987633,1,0.402500003576,0,0
0.188838154078,2.4276841913e-27,0.188838154078,97.0042037964,1.38602899824e-05,5618.27001953,0.000606287678238,1,0.402812510729,0,0
0.188838154078,2.4276841913e-27,0.188838154078,97.0042037964,1.38602899824e-05,5618.27001953,0.000606287678238,1,0.402812510729,0,0
0.188858956099,3.42269220813e-27,0.188858956099,97.0192871094,1.43373663377e-05,5618.27050781,0.000519481662195,1,0.403124988079,0,0
0.188858956099,3.42269220813e-27,0.188858956099,97.0192871094,1.43373663377e-05,5618.27050781,0.000519481662195,1,0.403124988079,0,0
0.188864275813,4.05265079661e-27,0.188864275813,97.0230941772,1.09228849396e-05,5618.27050781,0.000406052859034,1,0.403437495232,0,0
0.188864275813,4.05265079661e-27,0.188864275813,97.0230941772,1.09228849396e-05,5618.27050781,0.000406052859034,1,0.403437495232,0,0
0.188879385591,4.23672463254e-27,0.188879385591,97.0339889526,1.07157202365e-05,5618.27099609,0.00041709546349,1,0.403750002384,0,0
0.188879385591,4.23672463254e-27,0.188879385591,97.0339889526,1.07157202365e-05,5618.27099609,0.00041709546349,1,0.403750002384,0,0
0.188885241747,6.12044820738e-27,0.188885241747,97.0381851196,1.04308974187e-05,5618.27050781,0.000390215398511,1,0.404062509537,0,0
0.188885241747,6.12044820738e-27,0.188885241747,97.0381851196,1.04308974187e-05,5618.27050781,0.000390215398511,1,0.404062509537,0,0
0.18889901042,6.74425537562e-27,0.18889901042,97.0481796265,9.67994674284e-06,5618.27148438,0.000481716531795,1,0.404374986887,0,0
0.18889901042,6.74425537562e-27,0.18889901042,97.0481796265,9.67994674284e-06,5618.27148438,0.000481716531795,1,0.404374986887,0,0
0.188909471035,8.85428342265e-27,0.188909471035,97.0556106567,9.23713014345e-06,5618.27050781,0.00047358305892,1,0.40468749404,0,0
0.188909471035,8.85428342265e-27,0.188909471035,97.0556106567,9.23713014345e-06,5618.27050781,0.00047358305892,1,0.40468749404,0,0
0.188922822475,9.34574992958e-27,0.188922822475,97.065322876,7.83829909778e-06,5618.27148438,0.000491063576192,1,0.405000001192,0,0
0.188922822475,9.34574992958e-27,0.188922822475,97.065322876,7.83829909778e-06,5618.27148438,0.000491063576192,1,0.405000001192,0,0
0.188934162259,1.29243973964e-26,0.188934162259,97.0734481812,9.40317022469e-06,5618.27148438,0.000573538534809,1,0.405312508345,0,0
0.188934162259,1.29243973964e-26,0.188934162259,97.0734481812,9.40317022469e-06,5618.27148438,0.000573538534809,1,0.405312508345,0,0
0.188951656222,1.3936110737e-26,0.188951656222,97.0860748291,1.14762324301e-05,5618.27148438,0.00052420119755,1,0.405624985695,0,0
0.188951656222,1.3936110737e-26,0.188951656222,97.0860748291,1.14762324301e-05,5618.27148438,0.00052420119755,1,0.405624985695,0,0
0.188960537314,1.91937438701e-26,0.188960537314,97.0924377441,1.19185242511e-05,5618.27148438,0.000550065888092,1,0.405937492847,0,0
0.188960537314,1.91937438701e-26,0.188960537314,97.0924377441,1.19185242511e-05,5618.27148438,0.000550065888092,1,0.405937492847,0,0
0.188979327679,2.03410973751e-26,0.188979327679,97.1060256958,1.12349216579e-05,5618.27197266,0.000507155724335,1,0.40625,0,0
0.188979327679,2.03410973751e-26,0.188979327679,97.1060256958,1.12349216579e-05,5618.27197266,0.000507155724335,1,0.40625,0,0
0.188986033201,2.74317751624e-26,0.188986033201,97.1107940674,1.40245665534e-05,5618.27148438,0.00062583113322,1,0.406562507153,0,0
0.188986033201,2.74317751624e-26,0.188986033201,97.1107940674,1.40245665534e-05,5618.27148438,0.00062583113322,1,0.406562507153,0,0
0.189010798931,2.91570324511e-26,0.189010798931,97.128692627,1.55847537826e-05,5618.27246094,0.000560023181606,1,0.406875014305,0,0
0.189010798931,2.91570324511e-26,0.189010798931,97.128692627,1.55847537826e-05,5618.27246094,0.000560023181606,1,0.406875014305,0,0
0.189014196396,4.02264889105e-26,0.189014196396,97.1310882568,1.45567391883e-05,5618.27197266,0.000486519857077,1,0.407187491655,0,0
0.189014196396,4.02264889105e-26,0.189014196396,97.1310882568,1.45567391883e-05,5618.27197266,0.000486519857077,1,0.407187491655,0,0
0.189035266638,4.28533495026e-26,0.189035266638,97.1463241577,1.37412662298e-05,5618.27246094,0.00054710812401,1,0.407499998808,0,0
0.189035266638,4.28533495026e-26,0.189035266638,97.1463241577,1.37412662298e-05,5618.27246094,0.00054710812401,1,0.407499998808,0,0
0.189041718841,5.8306724798e-26,0.189041718841,97.1509170532,1.22626315715e-05,5618.27197266,0.000480835005874,1,0.40781250596,0,0
0.189041718841,5.8306724798e-26,0.189041718841,97.1509170532,1.22626315715e-05,5618.27197266,0.000480835005874,1,0.40781250596,0,0
0.189059451222,6.19147835262e-26,0.189059451222,97.1637496948,1.23330482893e-05,5618.27246094,0.000549760472495,1,0.408125013113,0,0
0.189059451222,6.19147835262e-26,0.189059451222,97.1637496948,1.23330482893e-05,5618.27246094,0.000549760472495,1,0.408125013113,0,0
0.189069360495,8.51554331439e-26,0.189069360495,97.1708374023,1.04046966953e-05,5618.27246094,0.000477540394058,1,0.408437490463,0,0
0.189069360495,8.51554331439e-26,0.189069360495,97.1708374023,1.04046966953e-05,5618.27246094,0.000477540394058,1,0.408437490463,0,0
0.189083456993,9.06539847055e-26,0.189083456993,97.181060791,8.61022999743e-06,5618.27294922,0.00051685993094,1,0.408749997616,0,0
0.189083456993,9.06539847055e-26,0.189083456993,97.181060791,8.61022999743e-06,5618.27294922,0.00051685993094,1,0.408749997616,0,0
0.18909534812,1.23321454348e-25,0.18909534812,97.1895675659,8.64919184096e-06,5618.27246094,0.000526752031874,1,0.409062504768,0,0
0.18909534812,1.23321454348e-25,0.18909534812,97.1895675659,8.64919184096e-06,5618.27246094,0.000526752031874,1,0.409062504768,0,0
0.189109951258,1.30910086715e-25,0.189109951258,97.2001495361,9.49062177824e-06,5618.2734375,0.000559040752705,1,0.409375011921,0,0
0.189109951258,1.30910086715e-25,0.189109951258,97.2001495361,9.49062177824e-06,5618.2734375,0.000559040752705,1,0.409375011921,0,0
0.189123466611,1.78118530815e-25,0.189123466611,97.2098236084,8.16850842966e-06,5618.27294922,0.000514568178914,1,0.409687489271,0,0
0.189123466611,1.78118530815e-25,0.189123466611,97.2098236084,8.16850842966e-06,5618.27294922,0.000514568178914,1,0.409687489271,0,0
0.189135834575,1.8965408081e-25,0.189135834575,97.2188034058,7.12871724318e-06,5618.2734375,0.00047448114492,1,0.409999996424,0,0
0.189135834575,1.8965408081e-25,0.189135834575,97.2188034058,7.12871724318e-06,5618.2734375,0.00047448114492,1,0.409999996424,0,0
0.18914732337,2.59036061428e-25,0.18914732337,97.2270355225,1.13936539492e-05,5618.27294922,0.000635521486402,1,0.410312503576,0,0
0.18914732337,2.59036061428e-25,0.18914732337,97.2270355225,1.13936539492e-05,5618.27294922,0.000635521486402,1,0.410312503576,0,0
0.189167797565,2.788999488e-25,0.189167797565,97.2418289185,1.47180226122e-05,5618.2734375,0.000470597326057,1,0.410625010729,0,0
0.189167797565,2.788999488e-25,0.189167797565,97.2418289185,1.47180226122e-05,5618.2734375,0.000470597326057,1,0.410625010729,0,0
0.189171001315,3.70344655629e-25,0.189171001315,97.2440872192,1.47589535118e-05,5618.2734375,0.000495324551594,1,0.410937488079,0,0
0.189171001315,3.70344655629e-25,0.189171001315,97.2440872192,1.47589535118e-05,5618.2734375,0.000495324551594,1,0.410937488079,0,0
0.189192697406,3.94410977607e-25,0.189192697406,97.2597885132,1.48165481733e-05,5618.27392578,0.000459654023871,1,0.411249995232,0,0
0.189192697406,3.94410977607e-25,0.189192697406,97.2597885132,1.48165481733e-05,5618.27392578,0.000459654023871,1,0.411249995232,0,0
0.189194113016,5.40114918004e-25,0.189194113016,97.2607574463,1.49135348693e-05,5618.2734375,0.000441440235591,1,0.411562502384,0,0
0.189194113016,5.40114918004e-25,0.189194113016,97.2607574463,1.49135348693e-05,5618.2734375,0.000441440235591,1,0.411562502384,0,0
0.189214900136,5.73880679242e-25,0.189214900136,97.2758026123,1.31776678245e-05,5618.27441406,0.000565399823245,1,0.411875009537,0,0
0.189214900136,5.73880679242e-25,0.189214900136,97.2758026123,1.31776678245e-05,5618.27441406,0.000565399823245,1,0.411875009537,0,0
0.189222544432,7.80381587262e-25,0.189222544432,97.28125,1.18068337542e-05,5618.27392578,0.00049462140305,1,0.412187486887,0,0
0.189222544432,7.80381587262e-25,0.189222544432,97.28125,1.18068337542e-05,5618.27392578,0.00049462140305,1,0.412187486887,0,0
0.189239770174,8.28448706458e-25,0.189239770174,97.2937316895,1.20144723041e-05,5618.27441406,0.000568289775401,1,0.41249999404,0,0
0.189239770174,8.28448706458e-25,0.189239770174,97.2937316895,1.20144723041e-05,5618.27441406,0.000568289775401,1,0.41249999404,0,0
0.189251124859,1.12405667993e-24,0.189251124859,97.3018569946,1.01412906588e-05,5618.27392578,0.000511084857862,1,0.412812501192,0,0
0.189251124859,1.12405667993e-24,0.189251124859,97.3018569946,1.01412906588e-05,5618.27392578,0.000511084857862,1,0.412812501192,0,0
0.189265474677,1.19375520331e-24,0.189265474677,97.3122711182,9.92604054773e-06,5618.27490234,0.0005186026101,1,0.413125008345,0,0
0.189265474677,1.19375520331e-24,0.189265474677,97.3122711182,9.92604054773e-06,5618.27490234,0.0005186026101,1,0.413125008345,0,0
0.189277201891,1.61841628492e-24,0.189277201891,97.3206634521,1.06835659608e-05,5618.27441406,0.0005305542727,1,0.413437485695,0,0
0.189277201891,1.61841628492e-24,0.189277201891,97.3206634521,1.06835659608e-05,5618.27441406,0.0005305542727,1,0.413437485695,0,0
0.189292162657,1.71834001389e-24,0.189292162657,97.3315048218,1.16161827464e-05,5618.27490234,0.000497644883581,1,0.413749992847,0,0
0.189292162657,1.71834001389e-24,0.189292162657,97.3315048218,1.16161827464e-05,5618.27490234,0.000497644883581,1,0.413749992847,0,0
0.189302235842,2.32628632012e-24,0.189302235842,97.3387069702,1.11146555355e-05,5618.27490234,0.000498195702676,1,0.4140625,0,0
0.189302235842,2.32628632012e-24,0.189302235842,97.3387069702,1.11146555355e-05,5618.27490234,0.000498195702676,1,0.4140625,0,0
0.189317211509,2.46961189419e-24,0.189317211509,97.3495788574,1.08168342194e-05,5618.27539062,0.000480282556964,1,0.414375007153,0,0
0.189317211509,2.46961189419e-24,0.189317211509,97.3495788574,1.08168342194e-05,5618.27539062,0.000480282556964,1,0.414375007153,0,0
0.189326375723,3.34127992306e-24,0.189326375723,97.3561325073,1.19960741358e-05,5618.27490234,0.000499131332617,1,0.414687514305,0,0
0.189326375723,3.34127992306e-24,0.189326375723,97.3561325073,1.19960741358e-05,5618.27490234,0.000499131332617,1,0.414687514305,0,0
0.189342305064,3.54703062436e-24,0.189342305064,97.36769104,1.16588580568e-05,5618.27587891,0.000503941439092,1,0.414999991655,0,0
0.189342305064,3.54703062436e-24,0.189342305064,97.36769104,1.16588580568e-05,5618.27587891,0.000503941439092,1,0.414999991655,0,0
0.189351722598,4.79830917045e-24,0.189351722598,97.374420166,1.03487482193e-05,5618.27539062,0.000465697201435,1,0.415312498808,0,0
0.189351722598,4.79830917045e-24,0.189351722598,97.374420166,1.03487482193e-05,5618.27539062,0.000465697201435,1,0.415312498808,0,0
0.18936572969,5.09248013517e-24,0.18936572969,97.3845825195,9.81199900707e-06,5618.27587891,0.000495273910929,1,0.41562500596,0,0
0.18936572969,5.09248013517e-24,0.18936572969,97.3845825195,9.81199900707e-06,5618.27587891,0.000495273910929,1,0.41562500596,0,0
0.18937663734,6.88656637596e-24,0.18937663734,97.3923873901,8.95771336218e-06,5618.27539062,0.000472910236567,1,0.415937513113,0,0
0.18937663734,6.88656637596e-24,0.18937663734,97.3923873901,8.95771336218e-06,5618.27539062,0.000472910236567,1,0.415937513113,0,0
0.189389511943,7.30911735326e-24,0.189389511943,97.4017486572,8.79385243024e-06,5618.27636719,0.000508612429257,1,0.416249990463,0,0
0.189389511943,7.30911735326e-24,0.189389511943,97.4017486572,8.79385243024e-06,5618.27636719,0.000508612429257,1,0.416249990463,0,0
0.189402207732,9.86749976512e-24,0.189402207732,97.4108505249,7.72076782596e-06,5618.27587891,0.000468805548735,1,0.416562497616,0,0
0.189402207732,9.86749976512e-24,0.189402207732,97.4108505249,7.72076782596e-06,5618.27587891,0.000468805548735,1,0.416562497616,0,0
0.18941308558,1.0469019616e-23,0.18941308558,97.418762207,7.4927793321e-06,5618.27636719,0.000494915759191,1,0.416875004768,0,0
0.18941308558,1.0469019616e-23,0.18941308558,97.418762207,7.4927793321e-06,5618.27636719,0.000494915759191,1,0.416875004768,0,0
0.189427092671,1.41062655568e-23,0.189427092671,97.4288101196,7.00728787706e-06,5618.27636719,0.000480988266645,1,0.417187511921,0,0
0.189427092671,1.41062655568e-23,0.189427092671,97.4288101196,7.00728787706e-06,5618.27636719,0.000480988266645,1,0.417187511921,0,0
0.189437270164,1.49624446962e-23,0.189437270164,97.4362182617,6.60704154143e-06,5618.27685547,0.000505949312355,1,0.417499989271,0,0
0.189437270164,1.49624446962e-23,0.189437270164,97.4362182617,6.60704154143e-06,5618.27685547,0.000505949312355,1,0.417499989271,0,0
0.189452543855,2.01445524464e-23,0.189452543855,97.4471740723,6.77733669363e-06,5618.27685547,0.000526540272404,1,0.417812496424,0,0
0.189452543855,2.01445524464e-23,0.189452543855,97.4471740723,6.77733669363e-06,5618.27685547,0.000526540272404,1,0.417812496424,0,0
0.189463749528,2.13663843926e-23,0.189463749528,97.455329895,6.62112051941e-06,5618.27734375,0.000523814640474,1,0.418125003576,0,0
0.189463749528,2.13663843926e-23,0.189463749528,97.455329895,6.62112051941e-06,5618.27734375,0.000523814640474,1,0.418125003576,0,0
0.189478889108,2.87653711468e-23,0.189478889108,97.4661865234,6.2609969973e-06,5618.27685547,0.000503897317685,1,0.418437510729,0,0
0.189478889108,2.87653711468e-23,0.189478889108,97.4661865234,6.2609969973e-06,5618.27685547,0.000503897317685,1,0.418437510729,0,0
0.189489096403,3.05120574968e-23,0.189489096403,97.4736251831,6.17906380285e-06,5618.27734375,0.000460358714918,1,0.418749988079,0,0
0.189489096403,3.05120574968e-23,0.189489096403,97.4736251831,6.17906380285e-06,5618.27734375,0.000460358714918,1,0.418749988079,0,0
0.189502030611,4.10874289734e-23,0.189502030611,97.4829101562,6.54706900605e-06,5618.27734375,0.000467919540824,1,0.419062495232,0,0
0.189502030611,4.10874289734e-23,0.189502030611,97.4829101562,6.54706900605e-06,5618.27734375,0.000467919540824,1,0.419062495232,0,0
0.189512625337,4.35823909128e-23,0.189512625337,97.4906158447,6.74588181937e-06,5618.27783203,0.000474954344099,1,0.419375002384,0,0
0.189512625337,4.35823909128e-23,0.189512625337,97.4906158447,6.74588181937e-06,5618.27783203,0.000474954344099,1,0.419375002384,0,0
0.189525917172,5.8617622227e-23,0.189525917172,97.5001525879,7.41969643059e-06,5618.27783203,0.000495955755468,1,0.419687509537,0,0
0.189525917172,5.8617622227e-23,0.189525917172,97.5001525879,7.41969643059e-06,5618.27783203,0.000495955755468,1,0.419687509537,0,0
0.18953756988,6.215661002e-23,0.18953756988,97.5086288452,7.53416907173e-06,5618.27832031,0.000501983857248,1,0.419999986887,0,0
0.18953756988,6.215661002e-23,0.18953756988,97.5086288452,7.53416907173e-06,5618.27832031,0.000501983857248,1,0.419999986887,0,0
0.189551159739,8.34125680854e-23,0.189551159739,97.5183944702,7.26878170099e-06,5618.27832031,0.000498970679473,1,0.42031249404,0,0
0.189551159739,8.34125680854e-23,0.189551159739,97.5183944702,7.26878170099e-06,5618.27832031,0.000498970679473,1,0.42031249404,0,0
0.189562663436,8.84156754076e-23,0.189562663436,97.5267562866,7.79496531322e-06,5618.27880859,0.000525514129549,1,0.420625001192,0,0
0.189562663436,8.84156754076e-23,0.189562663436,97.5267562866,7.79496531322e-06,5618.27880859,0.000525514129549,1,0.420625001192,0,0
0.189577594399,1.18444296854e-22,0.189577594399,97.5374832153,8.97929567145e-06,5618.27832031,0.00055295106722,1,0.420937508345,0,0
0.189577594399,1.18444296854e-22,0.189577594399,97.5374832153,8.97929567145e-06,5618.27832031,0.00055295106722,1,0.420937508345,0,0
0.189590469003,1.25518347068e-22,0.189590469003,97.5468444824,8.20030891191e-06,5618.27929688,0.00061075220583,1,0.421249985695,0,0
0.189590469003,1.25518347068e-22,0.189590469003,97.5468444824,8.20030891191e-06,5618.27929688,0.00061075220583,1,0.421249985695,0,0
0.189608305693,1.67978324596e-22,0.189608305693,97.5596618652,5.46398041479e-06,5618.27880859,0.000534506107215,1,0.421562492847,0,0
0.189608305693,1.67978324596e-22,0.189608305693,97.5596618652,5.46398041479e-06,5618.27880859,0.000534506107215,1,0.421562492847,0,0
0.189617350698,1.78050323929e-22,0.189617350698,97.5662536621,4.76327750221e-06,5618.27978516,0.000532282749191,1,0.421875,0,0
0.189617350698,1.78050323929e-22,0.189617350698,97.5662536621,4.76327750221e-06,5618.27978516,0.000532282749191,1,0.421875,0,0
0.189635083079,2.39763960152e-22,0.189635083079,97.5789871216,5.48296657144e-06,5618.27929688,0.000550814671442,1,0.422187507153,0,0
0.189635083079,2.39763960152e-22,0.189635083079,97.5789871216,5.48296657144e-06,5618.27929688,0.000550814671442,1,0.422187507153,0,0
0.189645051956,2.54390678269e-22,0.189645051956,97.586265564,5.96409381615e-06,5618.27978516,0.000568495073821,1,0.422500014305,0,0
0.189645051956,2.54390678269e-22,0.189645051956,97.586265564,5.96409381615e-06,5618.27978516,0.000568495073821,1,0.422500014305,0,0
0.189663663507,3.39983525368e-22,0.189663663507,97.5996551514,5.01725435242e-06,5618.27978516,0.000523431343026,1,0.422812491655,0,0
0.189663663507,3.39983525368e-22,0.189663663507,97.5996551514,5.01725435242e-06,5618.27978516,0.000523431343026,1,0.422812491655,0,0
0.189671367407,3.59833739611e-22,0.189671367407,97.6052932739,5.01394833918e-06,5618.28027344,0.000487987475935,1,0.423124998808,0,0
0.189671367407,3.59833739611e-22,0.189671367407,97.6052932739,5.01394833918e-06,5618.28027344,0.000487987475935,1,0.423124998808,0,0
0.189688205719,4.78633086981e-22,0.189688205719,97.6173934937,7.27727319827e-06,5618.28027344,0.000574459205382,1,0.42343750596,0,0
0.189688205719,4.78633086981e-22,0.189688205719,97.6173934937,7.27727319827e-06,5618.28027344,0.000574459205382,1,0.42343750596,0,0
0.189700260758,5.0781038867e-22,0.189700260758,97.626159668,7.68093013903e-06,5618.28076172,0.000521574867889,1,0.423750013113,0,0
0.189700260758,5.0781038867e-22,0.189700260758,97.626159668,7.68093013903e-06,5618.28076172,0.000521574867889,1,0.423750013113,0,0
0.189714431763,6.83136226847e-22,0.189714431763,97.6363372803,1.03852571556e-05,5618.28076172,0.000631044327747,1,0.424062490463,0,0
0.189714431763,6.83136226847e-22,0.189714431763,97.6363372803,1.03852571556e-05,5618.28076172,0.000631044327747,1,0.424062490463,0,0
0.189732000232,7.23151795798e-22,0.189732000232,97.6490859985,1.0685586858e-05,5618.28125,0.000540537585039,1,0.424374997616,0,0
0.189732000232,7.23151795798e-22,0.189732000232,97.6490859985,1.0685586858e-05,5618.28125,0.000540537585039,1,0.424374997616,0,0
0.189741626382,9.55934324318e-22,0.189741626382,97.6559906006,1.15375014502e-05,5618.28125,0.000601616688073,1,0.424687504768,0,0
0.189741626382,9.55934324318e-22,0.189741626382,97.6559906006,1.15375014502e-05,5618.28125,0.000601616688073,1,0.424687504768,0,0
0.18976226449,1.01272705884e-21,0.18976226449,97.6709594727,1.09613465611e-05,5618.28222656,0.000551395991351,1,0.425000011921,0,0
0.18976226449,1.01272705884e-21,0.18976226449,97.6709594727,1.09613465611e-05,5618.28222656,0.000551395991351,1,0.425000011921,0,0
0.189769357443,1.35941529605e-21,0.189769357443,97.6760482788,1.03177617348e-05,5618.28173828,0.00058197346516,1,0.425312489271,0,0
0.189769357443,1.35941529605e-21,0.189769357443,97.6760482788,1.03177617348e-05,5618.28173828,0.00058197346516,1,0.425312489271,0,0
0.189791530371,1.44022676254e-21,0.189791530371,97.6921081543,1.20508893815e-05,5618.28222656,0.000462179072201,1,0.425624996424,0,0
0.189791530371,1.44022676254e-21,0.189791530371,97.6921081543,1.20508893815e-05,5618.28222656,0.000462179072201,1,0.425624996424,0,0
0.189792588353,1.91274490271e-21,0.189792588353,97.692855835,1.54391564138e-05,5618.28222656,0.000570196832996,1,0.425937503576,0,0
0.189792588353,1.91274490271e-21,0.189792588353,97.692855835,1.54391564138e-05,5618.28222656,0.000570196832996,1,0.425937503576,0,0
0.189820200205,2.02191658769e-21,0.189820200205,97.7128448486,1.79896960617e-05,5618.28320312,0.000498433015309,1,0.426250010729,0,0
0.189820200205,2.02191658769e-21,0.189820200205,97.7128448486,1.79896960617e-05,5618.28320312,0.000498433015309,1,0.426250010729,0,0
0.189817652106,2.69024055634e-21,0.189817652106,97.7109832764,1.5755824279e-05,5618.28271484,0.000360809353879,1,0.426562488079,0,0
0.189817652106,2.69024055634e-21,0.189817652106,97.7109832764,1.5755824279e-05,5618.28271484,0.000360809353879,1,0.426562488079,0,0
0.189838349819,2.85478931762e-21,0.189838349819,97.7260055542,1.13725409392e-05,5618.28369141,0.000595105229877,1,0.426874995232,0,0
0.189838349819,2.85478931762e-21,0.189838349819,97.7260055542,1.13725409392e-05,5618.28369141,0.000595105229877,1,0.426874995232,0,0
0.189847588539,3.80865821476e-21,0.189847588539,97.7326202393,9.33657520363e-06,5618.28320312,0.000507994031068,1,0.427187502384,0,0
0.189847588539,3.80865821476e-21,0.189847588539,97.7326202393,9.33657520363e-06,5618.28320312,0.000507994031068,1,0.427187502384,0,0
0.189863890409,4.03001546253e-21,0.189863890409,97.7444839478,1.13322612378e-05,5618.28417969,0.000548483454622,1,0.427500009537,0,0
0.189863890409,4.03001546253e-21,0.189863890409,97.7444839478,1.13322612378e-05,5618.28417969,0.000548483454622,1,0.427500009537,0,0
0.189875170588,5.35464383544e-21,0.189875170588,97.7525787354,1.04197188193e-05,5618.28369141,0.000487189041451,1,0.427812486887,0,0
0.189875170588,5.35464383544e-21,0.189875170588,97.7525787354,1.04197188193e-05,5618.28369141,0.000487189041451,1,0.427812486887,0,0
0.189888387918,5.66685201009e-21,0.189888387918,97.7622146606,9.78598382062e-06,5618.28466797,0.000532781647053,1,0.42812499404,0,0
0.189888387918,5.66685201009e-21,0.189888387918,97.7622146606,9.78598382062e-06,5618.28466797,0.000532781647053,1,0.42812499404,0,0
0.189901962876,7.51677601879e-21,0.189901962876,97.7719650269,8.19720207801e-06,5618.28466797,0.000500258989632,1,0.428437501192,0,0
0.189901962876,7.51677601879e-21,0.189901962876,97.7719650269,8.19720207801e-06,5618.28466797,0.000500258989632,1,0.428437501192,0,0
0.18991355598,7.95518174344e-21,0.18991355598,97.7804260254,8.04961200629e-06,5618.28515625,0.000534828926902,1,0.428750008345,0,0
0.18991355598,7.95518174344e-21,0.18991355598,97.7804260254,8.04961200629e-06,5618.28515625,0.000534828926902,1,0.428750008345,0,0
0.189928859472,1.05572076072e-20,0.189928859472,97.7914352417,8.80150855664e-06,5618.28515625,0.00054093496874,1,0.429062485695,0,0
0.189928859472,1.05572076072e-20,0.189928859472,97.7914352417,8.80150855664e-06,5618.28515625,0.00054093496874,1,0.429062485695,0,0
0.189940750599,1.11729119029e-20,0.189940750599,97.8001174927,9.30504938879e-06,5618.28613281,0.000534313032404,1,0.429374992847,0,0
0.189940750599,1.11729119029e-20,0.189940750599,97.8001174927,9.30504938879e-06,5618.28613281,0.000534313032404,1,0.429374992847,0,0
0.189955726266,1.48087834776e-20,0.189955726266,97.8108825684,7.49504442865e-06,5618.28564453,0.000468584854389,1,0.4296875,0,0
0.189955726266,1.48087834776e-20,0.189955726266,97.8108825684,7.49504442865e-06,5618.28564453,0.000468584854389,1,0.4296875,0,0
0.189964324236,1.56671529997e-20,0.189964324236,97.8171844482,6.73885188007e-06,5618.28662109,0.000468108104542,1,0.430000007153,0,0
0.189964324236,1.56671529997e-20,0.189964324236,97.8171844482,6.73885188007e-06,5618.28662109,0.000468108104542,1,0.430000007153,0,0
0.189979270101,2.07390432374e-20,0.189979270101,97.8279266357,5.62420700589e-06,5618.28613281,0.000454866793007,1,0.430312514305,0,0
0.189979270101,2.07390432374e-20,0.189979270101,97.8279266357,5.62420700589e-06,5618.28613281,0.000454866793007,1,0.430312514305,0,0
0.189987197518,2.19398881514e-20,0.189987197518,97.8337478638,6.00994462729e-06,5618.28710938,0.000444061588496,1,0.430624991655,0,0
0.189987197518,2.19398881514e-20,0.189987197518,97.8337478638,6.00994462729e-06,5618.28710938,0.000444061588496,1,0.430624991655,0,0
0.190001606941,2.90456297227e-20,0.190001606941,97.8441162109,8.10279652796e-06,5618.28710938,0.00050177279627,1,0.430937498808,0,0
0.190001606941,2.90456297227e-20,0.190001606941,97.8441162109,8.10279652796e-06,5618.28710938,0.00050177279627,1,0.430937498808,0,0
0.190012425184,3.07280084599e-20,0.190012425184,97.8520278931,7.98053315521e-06,5618.28759766,0.000537165789865,1,0.43125000596,0,0
0.190012425184,3.07280084599e-20,0.190012425184,97.8520278931,7.98053315521e-06,5618.28759766,0.000537165789865,1,0.43125000596,0,0
0.190028622746,4.06222873517e-20,0.190028622746,97.8636779785,6.63857099426e-06,5618.28759766,0.000504939001985,1,0.431562513113,0,0
0.190028622746,4.06222873517e-20,0.190028622746,97.8636779785,6.63857099426e-06,5618.28759766,0.000504939001985,1,0.431562513113,0,0
0.190037816763,4.29624136163e-20,0.190037816763,97.8704223633,4.56106363345e-06,5618.28857422,0.00054215057753,1,0.431874990463,0,0
0.190037816763,4.29624136163e-20,0.190037816763,97.8704223633,4.56106363345e-06,5618.28857422,0.00054215057753,1,0.431874990463,0,0
0.19005587697,5.67362600539e-20,0.19005587697,97.8834152222,5.60027046959e-06,5618.28808594,0.000588366296142,1,0.432187497616,0,0
0.19005587697,5.67362600539e-20,0.19005587697,97.8834152222,5.60027046959e-06,5618.28808594,0.000588366296142,1,0.432187497616,0,0
0.190067410469,5.99938782519e-20,0.190067410469,97.8918457031,6.30483236819e-06,5618.2890625,0.000529760378413,1,0.432500004768,0,0
0.190067410469,5.99938782519e-20,0.190067410469,97.8918457031,6.30483236819e-06,5618.2890625,0.000529760378413,1,0.432500004768,0,0
0.190082520247,7.90844636195e-20,0.190082520247,97.9027099609,6.40674988972e-06,5618.2890625,0.000526186660863,1,0.432812511921,0,0
0.190082520247,7.90844636195e-20,0.190082520247,97.9027099609,6.40674988972e-06,5618.2890625,0.000526186660863,1,0.432812511921,0,0
0.190093874931,8.35918935619e-20,0.190093874931,97.9110183716,6.78408287058e-06,5618.29003906,0.000543486443348,1,0.433124989271,0,0
0.190093874931,8.35918935619e-20,0.190093874931,97.9110183716,6.78408287058e-06,5618.29003906,0.000543486443348,1,0.433124989271,0,0
0.190109848976,1.09989831235e-19,0.190109848976,97.9225234985,6.33063200439e-06,5618.28955078,0.000513416831382,1,0.433437496424,0,0
0.190109848976,1.09989831235e-19,0.190109848976,97.9225234985,6.33063200439e-06,5618.28955078,0.000513416831382,1,0.433437496424,0,0
0.190119683743,1.16262639088e-19,0.190119683743,97.929725647,6.30179238215e-06,5618.29052734,0.000511367165018,1,0.433750003576,0,0
0.190119683743,1.16262639088e-19,0.190119683743,97.929725647,6.30179238215e-06,5618.29052734,0.000511367165018,1,0.433750003576,0,0
0.19013556838,1.5351809132e-19,0.19013556838,97.9411697388,4.72779356642e-06,5618.29052734,0.000468984013423,1,0.434062510729,0,0
0.19013556838,1.5351809132e-19,0.19013556838,97.9411697388,4.72779356642e-06,5618.29052734,0.000468984013423,1,0.434062510729,0,0
0.190143272281,1.6240281243e-19,0.190143272281,97.9468231201,4.79535901832e-06,5618.29101562,0.000506096112076,1,0.434374988079,0,0
0.190143272281,1.6240281243e-19,0.190143272281,97.9468231201,4.79535901832e-06,5618.29101562,0.000506096112076,1,0.434374988079,0,0
0.190161019564,2.14567174153e-19,0.190161019564,97.9596176147,5.89467708778e-06,5618.29101562,0.000525850162376,1,0.434687495232,0,0
0.190161019564,2.14567174153e-19,0.190161019564,97.9596176147,5.89467708778e-06,5618.29101562,0.000525850162376,1,0.434687495232,0,0
0.190169721842,2.26843917386e-19,0.190169721842,97.966003418,6.07072297498e-06,5618.29199219,0.00057096790988,1,0.435000002384,0,0
0.190169721842,2.26843917386e-19,0.190169721842,97.966003418,6.07072297498e-06,5618.29199219,0.00057096790988,1,0.435000002384,0,0
0.190189734101,2.97179886202e-19,0.190189734101,97.9804153442,3.9610076783e-06,5618.29199219,0.000521579757333,1,0.435312509537,0,0
0.190189734101,2.97179886202e-19,0.190189734101,97.9804153442,3.9610076783e-06,5618.29199219,0.000521579757333,1,0.435312509537,0,0
0.190195947886,3.13727375862e-19,0.190195947886,97.9850158691,4.0979662117e-06,5618.29248047,0.000507514399942,1,0.435624986887,0,0
0.190195947886,3.13727375862e-19,0.190195947886,97.9850158691,4.0979662117e-06,5618.29248047,0.000507514399942,1,0.435624986887,0,0
0.19021525979,4.11069912799e-19,0.19021525979,97.9989242554,9.79269498202e-06,5618.29248047,0.000674146984238,1,0.43593749404,0,0
0.19021525979,4.11069912799e-19,0.19021525979,97.9989242554,9.79269498202e-06,5618.29248047,0.000674146984238,1,0.43593749404,0,0
0.190229848027,4.3460860375e-19,0.190229848027,98.0095672607,9.91106389847e-06,5618.29345703,0.000546319177374,1,0.436250001192,0,0
0.190229848027,4.3460860375e-19,0.190229848027,98.0095672607,9.91106389847e-06,5618.29345703,0.000546319177374,1,0.436250001192,0,0
0.190242737532,5.72444087364e-19,0.190242737532,98.0188369751,1.07932837636e-05,5618.29345703,0.000634285330307,1,0.436562508345,0,0
0.190242737532,5.72444087364e-19,0.190242737532,98.0188369751,1.07932837636e-05,5618.29345703,0.000634285330307,1,0.436562508345,0,0
0.190261751413,6.05189479478e-19,0.190261751413,98.0326766968,1.33535068016e-05,5618.29443359,0.000392108020606,1,0.436874985695,0,0
0.190261751413,6.05189479478e-19,0.190261751413,98.0326766968,1.33535068016e-05,5618.29443359,0.000392108020606,1,0.436874985695,0,0
0.190262451768,7.91716587958e-19,0.190262451768,98.0331726074,1.63562654052e-05,5618.29394531,0.000480613205582,1,0.437187492847,0,0
0.190262451768,7.91716587958e-19,0.190262451768,98.0331726074,1.63562654052e-05,5618.29394531,0.000480613205582,1,0.437187492847,0,0
0.190285921097,8.36805686161e-19,0.190285921097,98.0502166748,1.5338355297e-05,5618.29492188,0.000497070897836,1,0.4375,0,0
0.190285921097,8.36805686161e-19,0.190285921097,98.0502166748,1.5338355297e-05,5618.29492188,0.000497070897836,1,0.4375,0,0
0.190287455916,1.09308640246e-18,0.190287455916,98.05128479,1.26251206893e-05,5618.29492188,0.00042498629773,1,0.437812507153,0,0
0.190287455916,1.09308640246e-18,0.190287455916,98.05128479,1.26251206893e-05,5618.29492188,0.00042498629773,1,0.437812507153,0,0
0.190307289362,1.1560464276e-18,0.190307289362,98.0657501221,1.11777280836e-05,5618.29589844,0.000494899402838,1,0.438125014305,0,0
0.190307289362,1.1560464276e-18,0.190307289362,98.0657501221,1.11777280836e-05,5618.29589844,0.000494899402838,1,0.438125014305,0,0
0.190312340856,1.51597432222e-18,0.190312340856,98.0693435669,1.14851673061e-05,5618.29541016,0.000458228343632,1,0.438437491655,0,0
0.190312340856,1.51597432222e-18,0.190312340856,98.0693435669,1.14851673061e-05,5618.29541016,0.000458228343632,1,0.438437491655,0,0
0.190330341458,1.59928154286e-18,0.190330341458,98.0824661255,1.01507102954e-05,5618.29638672,0.000643965729978,1,0.438749998808,0,0
0.190330341458,1.59928154286e-18,0.190330341458,98.0824661255,1.01507102954e-05,5618.29638672,0.000643965729978,1,0.438749998808,0,0
0.190344721079,2.082218329e-18,0.190344721079,98.0928192139,6.41711949356e-06,5618.29638672,0.000521832786035,1,0.43906250596,0,0
0.190344721079,2.082218329e-18,0.190344721079,98.0928192139,6.41711949356e-06,5618.29638672,0.000521832786035,1,0.43906250596,0,0
0.190356582403,2.19703141161e-18,0.190356582403,98.1015090942,7.56860254114e-06,5618.29736328,0.000536210893188,1,0.439375013113,0,0
0.190356582403,2.19703141161e-18,0.190356582403,98.1015090942,7.56860254114e-06,5618.29736328,0.000536210893188,1,0.439375013113,0,0
0.190371692181,2.87546261615e-18,0.190371692181,98.1123886108,9.0162466222e-06,5618.29736328,0.000559067586437,1,0.439687490463,0,0
0.190371692181,2.87546261615e-18,0.190371692181,98.1123886108,9.0162466222e-06,5618.29736328,0.000559067586437,1,0.439687490463,0,0
0.190384700894,3.03868520334e-18,0.190384700894,98.1219024658,9.306213542e-06,5618.29833984,0.000594864308368,1,0.439999997616,0,0
0.190384700894,3.03868520334e-18,0.190384700894,98.1219024658,9.306213542e-06,5618.29833984,0.000594864308368,1,0.439999997616,0,0
0.190401613712,3.99039702993e-18,0.190401613712,98.1340789795,8.56464976096e-06,5618.29785156,0.000549313146621,1,0.440312504768,0,0
0.190401613712,3.99039702993e-18,0.190401613712,98.1340789795,8.56464976096e-06,5618.29785156,0.000549313146621,1,0.440312504768,0,0
0.190412327647,4.21484835325e-18,0.190412327647,98.1419448853,7.51607512939e-06,5618.29882812,0.000554468191694,1,0.440625011921,0,0
0.190412327647,4.21484835325e-18,0.190412327647,98.1419448853,7.51607512939e-06,5618.29882812,0.000554468191694,1,0.440625011921,0,0
0.190429493785,5.48271315945e-18,0.190429493785,98.1543045044,6.01289139013e-06,5618.29882812,0.000535306986421,1,0.440937489271,0,0
0.190429493785,5.48271315945e-18,0.190429493785,98.1543045044,6.01289139013e-06,5618.29882812,0.000535306986421,1,0.440937489271,0,0
0.190439239144,5.78003661319e-18,0.190439239144,98.161491394,5.5987147789e-06,5618.29980469,0.000546436524019,1,0.441249996424,0,0
0.190439239144,5.78003661319e-18,0.190439239144,98.161491394,5.5987147789e-06,5618.29980469,0.000546436524019,1,0.441249996424,0,0
0.190456971526,7.48892351632e-18,0.190456971526,98.1742630005,6.01141482548e-06,5618.29980469,0.000550552562345,1,0.441562503576,0,0
0.190456971526,7.48892351632e-18,0.190456971526,98.1742630005,6.01141482548e-06,5618.29980469,0.000550552562345,1,0.441562503576,0,0
0.190466925502,7.89885023966e-18,0.190466925502,98.1815795898,6.41777569399e-06,5618.30078125,0.000557981606107,1,0.441875010729,0,0
0.190466925502,7.89885023966e-18,0.190466925502,98.1815795898,6.41777569399e-06,5618.30078125,0.000557981606107,1,0.441875010729,0,0
0.190485030413,1.03420439841e-17,0.190485030413,98.1946182251,5.54245661988e-06,5618.30078125,0.000531873200089,1,0.442187488079,0,0
0.190485030413,1.03420439841e-17,0.190485030413,98.1946182251,5.54245661988e-06,5618.30078125,0.000531873200089,1,0.442187488079,0,0
0.190493673086,1.09306632265e-17,0.190493673086,98.2009887695,4.51224104836e-06,5618.30175781,0.00059581187088,1,0.442499995232,0,0
0.190493673086,1.09306632265e-17,0.190493673086,98.2009887695,4.51224104836e-06,5618.30175781,0.00059581187088,1,0.442499995232,0,0
0.190514996648,1.43025582873e-17,0.190514996648,98.2163696289,3.71898499907e-06,5618.30175781,0.000580895866733,1,0.442812502384,0,0
0.190514996648,1.43025582873e-17,0.190514996648,98.2163696289,3.71898499907e-06,5618.30175781,0.000580895866733,1,0.442812502384,0,0
0.190522894263,1.50867619039e-17,0.190522894263,98.2221908569,4.38201004727e-06,5618.30224609,0.000546269642655,1,0.443125009537,0,0
0.190522894263,1.50867619039e-17,0.190522894263,98.2221908569,4.38201004727e-06,5618.30224609,0.000546269642655,1,0.443125009537,0,0
0.190542474389,1.93841703269e-17,0.190542474389,98.2362976074,4.37901462647e-06,5618.30224609,0.00052969227545,1,0.443437486887,0,0
0.190542474389,1.93841703269e-17,0.190542474389,98.2362976074,4.37901462647e-06,5618.30224609,0.00052969227545,1,0.443437486887,0,0
0.190549522638,2.04035364286e-17,0.190549522638,98.2415466309,4.53328993899e-06,5618.30322266,0.000533004233148,1,0.44374999404,0,0
0.190549522638,2.04035364286e-17,0.190549522638,98.2415466309,4.53328993899e-06,5618.30322266,0.000533004233148,1,0.44374999404,0,0
0.190569281578,2.66930753537e-17,0.190569281578,98.2557678223,3.93489108319e-06,5618.30322266,0.000506023294292,1,0.444062501192,0,0
0.190569281578,2.66930753537e-17,0.190569281578,98.2557678223,3.93489108319e-06,5618.30322266,0.000506023294292,1,0.444062501192,0,0
0.190574973822,2.82355521291e-17,0.190574973822,98.2600326538,3.03345291286e-06,5618.30419922,0.000502783164848,1,0.444375008345,0,0
0.190574973822,2.82355521291e-17,0.190574973822,98.2600326538,3.03345291286e-06,5618.30419922,0.000502783164848,1,0.444375008345,0,0
0.190594553947,3.66392770188e-17,0.190594553947,98.2741470337,1.61585603564e-06,5618.30419922,0.000485567812575,1,0.444687485695,0,0
0.190594553947,3.66392770188e-17,0.190594553947,98.2741470337,1.61585603564e-06,5618.30419922,0.000485567812575,1,0.444687485695,0,0
0.190599396825,3.85496473347e-17,0.190599396825,98.2777709961,1.94899871531e-06,5618.30517578,0.000401553494157,1,0.444999992847,0,0
0.190599396825,3.85496473347e-17,0.190599396825,98.2777709961,1.94899871531e-06,5618.30517578,0.000401553494157,1,0.444999992847,0,0
0.190614745021,4.9502173772e-17,0.190614745021,98.2888565063,6.8222648224e-06,5618.30517578,0.00055633141892,1,0.4453125,0,0
0.190614745021,4.9502173772e-17,0.190614745021,98.2888565063,6.8222648224e-06,5618.30517578,0.00055633141892,1,0.4453125,0,0
0.190627381206,5.26037238747e-17,0.190627381206,98.2981033325,8.24663129606e-06,5618.30615234,0.000474231259432,1,0.445625007153,0,0
0.190627381206,5.26037238747e-17,0.190627381206,98.2981033325,8.24663129606e-06,5618.30615234,0.000474231259432,1,0.445625007153,0,0
0.19063860178,6.83710238122e-17,0.19063860178,98.3062057495,7.18459523341e-06,5618.30615234,0.000451530853752,1,0.445937514305,0,0
0.19063860178,6.83710238122e-17,0.19063860178,98.3062057495,7.18459523341e-06,5618.30615234,0.000451530853752,1,0.445937514305,0,0
0.190650075674,7.32997629484e-17,0.190650075674,98.3146362305,6.93285164743e-06,5618.30712891,0.000420958269387,1,0.446249991655,0,0
0.190650075674,7.32997629484e-17,0.190650075674,98.3146362305,6.93285164743e-06,5618.30712891,0.000420958269387,1,0.446249991655,0,0
0.19065977633,9.31116055044e-17,0.19065977633,98.3216171265,1.22230894704e-05,5618.30712891,0.000634414784145,1,0.446562498808,0,0
0.19065977633,9.31116055044e-17,0.19065977633,98.3216171265,1.22230894704e-05,5618.30712891,0.000634414784145,1,0.446562498808,0,0
0.190681993961,9.76722227983e-17,0.190681993961,98.3378143311,1.35324698931e-05,5618.30810547,0.00051603052998,1,0.44687500596,0,0
0.190681993961,9.76722227983e-17,0.190681993961,98.3378143311,1.35324698931e-05,5618.30810547,0.00051603052998,1,0.44687500596,0,0
0.190685719252,1.25509662825e-16,0.190685719252,98.3404922485,1.22723849927e-05,5618.30810547,0.000523965456523,1,0.447187513113,0,0
0.190685719252,1.25509662825e-16,0.190685719252,98.3404922485,1.22723849927e-05,5618.30810547,0.000523965456523,1,0.447187513113,0,0
0.190708339214,1.35497994453e-16,0.190708339214,98.3569793701,1.38806844916e-05,5618.30908203,0.00039417957305,1,0.447499990463,0,0
0.190708339214,1.35497994453e-16,0.190708339214,98.3569793701,1.38806844916e-05,5618.30908203,0.00039417957305,1,0.447499990463,0,0
0.190705537796,1.72259753759e-16,0.190705537796,98.3549346924,1.78300815605e-05,5618.30908203,0.000532217673026,1,0.447812497616,0,0
0.190705537796,1.72259753759e-16,0.190705537796,98.3549346924,1.78300815605e-05,5618.30908203,0.000532217673026,1,0.447812497616,0,0
0.1907351017,1.81641927434e-16,0.1907351017,98.376449585,2.17757005885e-05,5618.31054688,0.000423429475632,1,0.448125004768,0,0
0.1907351017,1.81641927434e-16,0.1907351017,98.376449585,2.17757005885e-05,5618.31054688,0.000423429475632,1,0.448125004768,0,0
0.190726831555,2.33718386534e-16,0.190726831555,98.3704452515,1.89783531823e-05,5618.31005859,0.000263717200141,1,0.448437511921,0,0
0.190726831555,2.33718386534e-16,0.190726831555,98.3704452515,1.89783531823e-05,5618.31005859,0.000263717200141,1,0.448437511921,0,0
0.190748363733,2.47131497361e-16,0.190748363733,98.3861923218,1.27423691083e-05,5618.31152344,0.000575295940507,1,0.448749989271,0,0
0.190748363733,2.47131497361e-16,0.190748363733,98.3861923218,1.27423691083e-05,5618.31152344,0.000575295940507,1,0.448749989271,0,0
0.19075576961,3.19742364443e-16,0.19075576961,98.391494751,1.18006200864e-05,5618.31152344,0.000511313497555,1,0.449062496424,0,0
0.19075576961,3.19742364443e-16,0.19075576961,98.391494751,1.18006200864e-05,5618.31152344,0.000511313497555,1,0.449062496424,0,0
0.190774083138,3.36411999315e-16,0.190774083138,98.4049072266,1.36456019391e-05,5618.31298828,0.000581295404118,1,0.449375003576,0,0
0.190774083138,3.36411999315e-16,0.190774083138,98.4049072266,1.36456019391e-05,5618.31298828,0.000581295404118,1,0.449375003576,0,0
0.190785005689,4.33526550179e-16,0.190785005689,98.4127655029,9.33847150009e-06,5618.3125,0.000437622045865,1,0.449687510729,0,0
0.190785005689,4.33526550179e-16,0.190785005689,98.4127655029,9.33847150009e-06,5618.3125,0.000437622045865,1,0.449687510729,0,0
0.190796077251,4.56657431782e-16,0.190796077251,98.4209747314,1.00914176073e-05,5618.31396484,0.000458350987174,1,0.449999988079,0,0
0.190796077251,4.56657431782e-16,0.190796077251,98.4209747314,1.00914176073e-05,5618.31396484,0.000458350987174,1,0.449999988079,0,0
0.190808057785,5.87850712152e-16,0.190808057785,98.4295806885,1.01136356534e-05,5618.31396484,0.000450162711786,1,0.450312495232,0,0
0.190808057785,5.87850712152e-16,0.190808057785,98.4295806885,1.01136356534e-05,5618.31396484,0.000450162711786,1,0.450312495232,0,0
0.190818727016,6.19188390102e-16,0.190818727016,98.4374923706,9.33691717364e-06,5618.31542969,0.000506932439748,1,0.450625002384,0,0
0.190818727016,6.19188390102e-16,0.190818727016,98.4374923706,9.33691717364e-06,5618.31542969,0.000506932439748,1,0.450625002384,0,0
0.190833538771,7.97130636442e-16,0.190833538771,98.4481582642,9.74678459897e-06,5618.31494141,0.000520803150721,1,0.450937509537,0,0
0.190833538771,7.97130636442e-16,0.190833538771,98.4481582642,9.74678459897e-06,5618.31494141,0.000520803150721,1,0.450937509537,0,0
0.190844908357,8.39614315065e-16,0.190844908357,98.4565658569,9.51751735556e-06,5618.31640625,0.000533822865691,1,0.451249986887,0,0
0.190844908357,8.39614315065e-16,0.190844908357,98.4565658569,9.51751735556e-06,5618.31640625,0.000533822865691,1,0.451249986887,0,0
0.190860390663,1.08026008115e-15,0.190860390663,98.4677276611,1.01848881968e-05,5618.31640625,0.000543107977137,1,0.45156249404,0,0
0.190860390663,1.08026008115e-15,0.190860390663,98.4677276611,1.01848881968e-05,5618.31640625,0.000543107977137,1,0.45156249404,0,0
0.190872222185,1.13761289377e-15,0.190872222185,98.4764785767,9.3862245194e-06,5618.31787109,0.000572266697418,1,0.451875001192,0,0
0.190872222185,1.13761289377e-15,0.190872222185,98.4764785767,9.3862245194e-06,5618.31787109,0.000572266697418,1,0.451875001192,0,0
0.190889164805,1.46073648139e-15,0.190889164805,98.4887008667,7.79005586082e-06,5618.31787109,0.000532482168637,1,0.452187508345,0,0
0.190889164805,1.46073648139e-15,0.190889164805,98.4887008667,7.79005586082e-06,5618.31787109,0.000532482168637,1,0.452187508345,0,0
0.190898999572,1.53765691975e-15,0.190898999572,98.4960098267,7.78292451287e-06,5618.31933594,0.000531560042873,1,0.452499985695,0,0
0.190898999572,1.53765691975e-15,0.190898999572,98.4960098267,7.78292451287e-06,5618.31933594,0.000531560042873,1,0.452499985695,0,0
0.190915897489,1.97129829584e-15,0.190915897489,98.5081939697,7.74724321673e-06,5618.31933594,0.000537933898158,1,0.452812492847,0,0
0.190915897489,1.97129829584e-15,0.190915897489,98.5081939697,7.74724321673e-06,5618.31933594,0.000537933898158,1,0.452812492847,0,0
0.190926060081,2.07490906001e-15,0.190926060081,98.5157623291,8.43144607643e-06,5618.32080078,0.000532270758413,1,0.453125,0,0
0.190926060081,2.07490906001e-15,0.190926060081,98.5157623291,8.43144607643e-06,5618.32080078,0.000532270758413,1,0.453125,0,0
0.190942674875,2.66199034861e-15,0.190942674875,98.5277328491,7.84376788943e-06,5618.32080078,0.000517414009664,1,0.453437507153,0,0
0.190942674875,2.66199034861e-15,0.190942674875,98.5277328491,7.84376788943e-06,5618.32080078,0.000517414009664,1,0.453437507153,0,0
0.190952077508,2.80257748906e-15,0.190952077508,98.5347595215,8.32344449009e-06,5618.32226562,0.000485916272737,1,0.453750014305,0,0
0.190952077508,2.80257748906e-15,0.190952077508,98.5347595215,8.32344449009e-06,5618.32226562,0.000485916272737,1,0.453750014305,0,0
0.19096711278,3.59649172965e-15,0.19096711278,98.5455932617,9.83988502412e-06,5618.32226562,0.000523017079104,1,0.454062491655,0,0
0.19096711278,3.59649172965e-15,0.19096711278,98.5455932617,9.83988502412e-06,5618.32226562,0.000523017079104,1,0.454062491655,0,0
0.190978378057,3.78595775335e-15,0.190978378057,98.5539474487,1.00229117379e-05,5618.32373047,0.000512213562615,1,0.454374998808,0,0
0.190978378057,3.78595775335e-15,0.190978378057,98.5539474487,1.00229117379e-05,5618.32373047,0.000512213562615,1,0.454374998808,0,0
0.190992861986,4.84543545763e-15,0.190992861986,98.5643997192,9.58074815571e-06,5618.32373047,0.000485492317239,1,0.45468750596,0,0
0.190992861986,4.84543545763e-15,0.190992861986,98.5643997192,9.58074815571e-06,5618.32373047,0.000485492317239,1,0.45468750596,0,0
0.191002801061,5.09744258251e-15,0.191002801061,98.5718078613,8.28883094073e-06,5618.32519531,0.000496229156852,1,0.455000013113,0,0
0.191002801061,5.09744258251e-15,0.191002801061,98.5718078613,8.28883094073e-06,5618.32519531,0.000496229156852,1,0.455000013113,0,0
0.191017821431,6.50609733731e-15,0.191017821431,98.5826644897,8.85747158463e-06,5618.32519531,0.000525370182004,1,0.455312490463,0,0
0.191017821431,6.50609733731e-15,0.191017821431,98.5826644897,8.85747158463e-06,5618.32519531,0.000525370182004,1,0.455312490463,0,0
0.191029220819,6.84262437429e-15,0.191029220819,98.5911407471,8.97410154721e-06,5618.32714844,0.000529802404344,1,0.455624997616,0,0
0.191029220819,6.84262437429e-15,0.191029220819,98.5911407471,8.97410154721e-06,5618.32714844,0.000529802404344,1,0.455624997616,0,0
0.191044464707,8.74321468903e-15,0.191044464707,98.6021347046,9.55333052843e-06,5618.32714844,0.000535760016646,1,0.455937504768,0,0
0.191044464707,8.74321468903e-15,0.191044464707,98.6021347046,9.55333052843e-06,5618.32714844,0.000535760016646,1,0.455937504768,0,0
0.191056162119,9.20009409638e-15,0.191056162119,98.6108016968,9.38223911362e-06,5618.32861328,0.00057300546905,1,0.456250011921,0,0
0.191056162119,9.20009409638e-15,0.191056162119,98.6108016968,9.38223911362e-06,5618.32861328,0.00057300546905,1,0.456250011921,0,0
0.191073283553,1.17842069653e-14,0.191073283553,98.6231613159,8.30595945445e-06,5618.32861328,0.00055348710157,1,0.456562489271,0,0
0.191073283553,1.17842069653e-14,0.191073283553,98.6231613159,8.30595945445e-06,5618.32861328,0.00055348710157,1,0.456562489271,0,0
0.191083997488,1.24028899943e-14,0.191083997488,98.6311569214,8.02512022346e-06,5618.33056641,0.00057019572705,1,0.456874996424,0,0
0.191083997488,1.24028899943e-14,0.191083997488,98.6311569214,8.02512022346e-06,5618.33056641,0.00057019572705,1,0.456874996424,0,0
0.191101953387,1.58404207448e-14,0.191101953387,98.6441268921,6.74496504871e-06,5618.33007812,0.000536657287739,1,0.457187503576,0,0
0.191101953387,1.58404207448e-14,0.191101953387,98.6441268921,6.74496504871e-06,5618.33007812,0.000536657287739,1,0.457187503576,0,0
0.191110983491,1.66577262238e-14,0.191110983491,98.6509017944,6.96835559211e-06,5618.33203125,0.000520650472026,1,0.457500010729,0,0
0.191110983491,1.66577262238e-14,0.191110983491,98.6509017944,6.96835559211e-06,5618.33203125,0.000520650472026,1,0.457500010729,0,0
0.191128134727,2.12002876869e-14,0.191128134727,98.6632995605,6.40221105641e-06,5618.33203125,0.000501075643115,1,0.457812488079,0,0
0.191128134727,2.12002876869e-14,0.191128134727,98.6632995605,6.40221105641e-06,5618.33203125,0.000501075643115,1,0.457812488079,0,0
0.191136181355,2.22890197916e-14,0.191136181355,98.6693496704,6.74697548675e-06,5618.33398438,0.000475565058878,1,0.458124995232,0,0
0.191136181355,2.22890197916e-14,0.191136181355,98.6693496704,6.74697548675e-06,5618.33398438,0.000475565058878,1,0.458124995232,0,0
0.191152051091,2.84283332281e-14,0.191152051091,98.6808166504,6.60723935653e-06,5618.33398438,0.0004656612291,1,0.458437502384,0,0
0.191152051091,2.84283332281e-14,0.191152051091,98.6808166504,6.60723935653e-06,5618.33398438,0.0004656612291,1,0.458437502384,0,0
0.191159591079,2.99029904842e-14,0.191159591079,98.6865234375,5.84662984693e-06,5618.3359375,0.000489997211844,1,0.458750009537,0,0
0.191159591079,2.99029904842e-14,0.191159591079,98.6865234375,5.84662984693e-06,5618.3359375,0.000489997211844,1,0.458750009537,0,0
0.191176697612,3.80833907433e-14,0.191176697612,98.6988830566,6.27100871498e-06,5618.3359375,0.000511833932251,1,0.459062486887,0,0
0.191176697612,3.80833907433e-14,0.191176697612,98.6988830566,6.27100871498e-06,5618.3359375,0.000511833932251,1,0.459062486887,0,0
0.191185340285,4.0028971213e-14,0.191185340285,98.705368042,6.14309465163e-06,5618.33740234,0.000511164718773,1,0.45937499404,0,0
0.191185340285,4.0028971213e-14,0.191185340285,98.705368042,6.14309465163e-06,5618.33740234,0.000511164718773,1,0.45937499404,0,0
0.191202402115,5.07571788148e-14,0.191202402115,98.7177276611,7.39722918297e-06,5618.33789062,0.000525259587448,1,0.459687501192,0,0
0.191202402115,5.07571788148e-14,0.191202402115,98.7177276611,7.39722918297e-06,5618.33789062,0.000525259587448,1,0.459687501192,0,0
0.191211745143,5.33239054854e-14,0.191211745143,98.7247238159,6.42071518087e-06,5618.33935547,0.00056013657013,1,0.460000008345,0,0
0.191211745143,5.33239054854e-14,0.191211745143,98.7247238159,6.42071518087e-06,5618.33935547,0.00056013657013,1,0.460000008345,0,0
0.19123056531,6.77037974837e-14,0.19123056531,98.738319397,5.17585840498e-06,5618.33935547,0.000541052490007,1,0.460312485695,0,0
0.19123056531,6.77037974837e-14,0.19123056531,98.738319397,5.17585840498e-06,5618.33935547,0.000541052490007,1,0.460312485695,0,0
0.191238954663,7.11642320051e-14,0.191238954663,98.7446517944,4.75721162729e-06,5618.34130859,0.00056149699958,1,0.460624992847,0,0
0.191238954663,7.11642320051e-14,0.191238954663,98.7446517944,4.75721162729e-06,5618.34130859,0.00056149699958,1,0.460624992847,0,0
0.19125880301,9.04646298735e-14,0.19125880301,98.7590103149,4.46427020506e-06,5618.34130859,0.00055606715614,1,0.4609375,0,0
0.19125880301,9.04646298735e-14,0.19125880301,98.7590103149,4.46427020506e-06,5618.34130859,0.00055606715614,1,0.4609375,0,0
0.191266924143,9.50887927968e-14,0.191266924143,98.7651367188,4.92741219205e-06,5618.34326172,0.000536336679943,1,0.461250007153,0,0
0.191266924143,9.50887927968e-14,0.191266924143,98.7651367188,4.92741219205e-06,5618.34326172,0.000536336679943,1,0.461250007153,0,0
0.191285789013,1.20641479662e-13,0.191285789013,98.7787704468,3.68820406038e-06,5618.34326172,0.000506483425852,1,0.461562514305,0,0
0.191285789013,1.20641479662e-13,0.191285789013,98.7787704468,3.68820406038e-06,5618.34326172,0.000506483425852,1,0.461562514305,0,0
0.191292390227,1.26752449682e-13,0.191292390227,98.7837905884,4.94025061926e-06,5618.34521484,0.000510815705638,1,0.461874991655,0,0
0.191292390227,1.26752449682e-13,0.191292390227,98.7837905884,4.94025061926e-06,5618.34521484,0.000510815705638,1,0.461874991655,0,0
0.191311463714,1.6041173652e-13,0.191311463714,98.7975921631,5.93135428062e-06,5618.34521484,0.000511467165779,1,0.462187498808,0,0
0.191311463714,1.6041173652e-13,0.191311463714,98.7975921631,5.93135428062e-06,5618.34521484,0.000511467165779,1,0.462187498808,0,0
0.191318124533,1.68465569728e-13,0.191318124533,98.8026580811,5.09607116328e-06,5618.34716797,0.000558041152544,1,0.46250000596,0,0
0.191318124533,1.68465569728e-13,0.191318124533,98.8026580811,5.09607116328e-06,5618.34716797,0.000558041152544,1,0.46250000596,0,0
0.191339537501,2.12992235069e-13,0.191339537501,98.8181610107,3.89602382711e-06,5618.34716797,0.000535679806489,1,0.462812513113,0,0
0.191339537501,2.12992235069e-13,0.191339537501,98.8181610107,3.89602382711e-06,5618.34716797,0.000535679806489,1,0.462812513113,0,0
0.191345050931,2.23683037696e-13,0.191345050931,98.8224029541,3.41732811648e-06,5618.34912109,0.000504369905684,1,0.463124990463,0,0
0.191345050931,2.23683037696e-13,0.191345050931,98.8224029541,3.41732811648e-06,5618.34912109,0.000504369905684,1,0.463124990463,0,0
0.191364899278,2.83041277048e-13,0.191364899278,98.8367843628,4.20840206061e-06,5618.34912109,0.00052202201914,1,0.463437497616,0,0
0.191364899278,2.83041277048e-13,0.191364899278,98.8367843628,4.20840206061e-06,5618.34912109,0.00052202201914,1,0.463437497616,0,0
0.191371306777,2.97408880292e-13,0.191371306777,98.8416671753,2.4568776098e-06,5618.35107422,0.000517110165674,1,0.463750004768,0,0
0.191371306777,2.97408880292e-13,0.191371306777,98.8416671753,2.4568776098e-06,5618.35107422,0.000517110165674,1,0.463750004768,0,0
0.191390901804,3.75804910194e-13,0.191390901804,98.8558502197,1.08162441848e-06,5618.35107422,0.000534384453204,1,0.464062511921,0,0
0.191390901804,3.75804910194e-13,0.191390901804,98.8558502197,1.08162441848e-06,5618.35107422,0.000534384453204,1,0.464062511921,0,0
0.191398188472,3.94571826384e-13,0.191398188472,98.8613739014,3.72458134734e-06,5618.35302734,0.000375207251636,1,0.464374989271,0,0
0.191398188472,3.94571826384e-13,0.191398188472,98.8613739014,3.72458134734e-06,5618.35302734,0.000375207251636,1,0.464374989271,0,0
0.191409766674,4.98553672304e-13,0.191409766674,98.8697967529,9.3896760518e-06,5618.35351562,0.00052504130872,1,0.464687496424,0,0
0.191409766674,4.98553672304e-13,0.191409766674,98.8697967529,9.3896760518e-06,5618.35351562,0.00052504130872,1,0.464687496424,0,0
0.191424593329,5.23623191247e-13,0.191424593329,98.8807296753,1.08529338831e-05,5618.35498047,0.000432462868048,1,0.465000003576,0,0
0.191424593329,5.23623191247e-13,0.191424593329,98.8807296753,1.08529338831e-05,5618.35498047,0.000432462868048,1,0.465000003576,0,0
0.191431522369,6.55752362133e-13,0.191431522369,98.8857879639,1.1539777006e-05,5618.35546875,0.000520898553077,1,0.465312510729,0,0
0.191431522369,6.55752362133e-13,0.191431522369,98.8857879639,1.1539777006e-05,5618.35546875,0.000520898553077,1,0.465312510729,0,0
0.191450789571,6.96779277071e-13,0.191450789571,98.8999710083,1.0717951227e-05,5618.35742188,0.000417033472331,1,0.465624988079,0,0
0.191450789571,6.96779277071e-13,0.191450789571,98.8999710083,1.0717951227e-05,5618.35742188,0.000417033472331,1,0.465624988079,0,0
0.191452488303,8.65964580859e-13,0.191452488303,98.9012145996,1.15266120702e-05,5618.35742188,0.000494112842716,1,0.465937495232,0,0
0.191452488303,8.65964580859e-13,0.191452488303,98.9012145996,1.15266120702e-05,5618.35742188,0.000494112842716,1,0.465937495232,0,0
0.191475629807,9.089741221e-13,0.191475629807,98.91822052,1.45139711094e-05,5618.359375,0.000438375602243,1,0.466250002384,0,0
0.191475629807,9.089741221e-13,0.191475629807,98.91822052,1.45139711094e-05,5618.359375,0.000438375602243,1,0.466250002384,0,0
0.191474542022,1.15456982083e-12,0.191474542022,98.9174499512,1.57265094458e-05,5618.359375,0.000373724789824,1,0.466562509537,0,0
0.191474542022,1.15456982083e-12,0.191474542022,98.9174499512,1.57265094458e-05,5618.359375,0.000373724789824,1,0.466562509537,0,0
0.191494420171,1.21091309722e-12,0.191494420171,98.9321060181,1.00592524177e-05,5618.36132812,0.000694162794389,1,0.466874986887,0,0
0.191494420171,1.21091309722e-12,0.191494420171,98.9321060181,1.00592524177e-05,5618.36132812,0.000694162794389,1,0.466874986887,0,0
0.191509455442,1.52306531102e-12,0.191509455442,98.9429931641,6.06607000009e-06,5618.36181641,0.00055451085791,1,0.46718749404,0,0
0.191509455442,1.52306531102e-12,0.191509455442,98.9429931641,6.06607000009e-06,5618.36181641,0.00055451085791,1,0.46718749404,0,0
0.191522315145,1.59853120324e-12,0.191522315145,98.9525680542,6.84352244207e-06,5618.36376953,0.000604156870395,1,0.467500001192,0,0
0.191522315145,1.59853120324e-12,0.191522315145,98.9525680542,6.84352244207e-06,5618.36376953,0.000604156870395,1,0.467500001192,0,0
0.19153983891,2.00896894606e-12,0.19153983891,98.9652481079,5.45718421563e-06,5618.36376953,0.000556515878998,1,0.467812508345,0,0
0.19153983891,2.00896894606e-12,0.19153983891,98.9652481079,5.45718421563e-06,5618.36376953,0.000556515878998,1,0.467812508345,0,0
0.191550299525,2.10716773891e-12,0.191550299525,98.9731140137,7.16571958037e-06,5618.36572266,0.000575744837988,1,0.468124985695,0,0
0.191550299525,2.10716773891e-12,0.191550299525,98.9731140137,7.16571958037e-06,5618.36572266,0.000575744837988,1,0.468124985695,0,0
0.191568791866,2.64389725391e-12,0.191568791866,98.9864730835,6.35084234091e-06,5618.36572266,0.000535622588359,1,0.468437492847,0,0
0.191568791866,2.64389725391e-12,0.191568791866,98.9864730835,6.35084234091e-06,5618.36572266,0.000535622588359,1,0.468437492847,0,0
0.191577240825,2.77316819682e-12,0.191577240825,98.9928665161,5.61723709325e-06,5618.36767578,0.000565568276215,1,0.46875,0,0
0.191577240825,2.77316819682e-12,0.191577240825,98.9928665161,5.61723709325e-06,5618.36767578,0.000565568276215,1,0.46875,0,0
0.191597223282,3.47880513459e-12,0.191597223282,99.0073699951,4.85970303998e-06,5618.36816406,0.000547525822185,1,0.469062507153,0,0
0.191597223282,3.47880513459e-12,0.191597223282,99.0073699951,4.85970303998e-06,5618.36816406,0.000547525822185,1,0.469062507153,0,0
0.191604778171,3.64850077234e-12,0.191604778171,99.0131225586,5.10001473231e-06,5618.37011719,0.000513565668371,1,0.469375014305,0,0
0.191604778171,3.64850077234e-12,0.191604778171,99.0131225586,5.10001473231e-06,5618.37011719,0.000513565668371,1,0.469375014305,0,0
0.191623061895,4.56912936306e-12,0.191623061895,99.0263519287,5.15188548889e-06,5618.37011719,0.000509296543896,1,0.469687491655,0,0
0.191623061895,4.56912936306e-12,0.191623061895,99.0263519287,5.15188548889e-06,5618.37011719,0.000509296543896,1,0.469687491655,0,0
0.191630378366,4.79005854079e-12,0.191630378366,99.0319290161,4.31246735388e-06,5618.37207031,0.000526672636624,1,0.469999998808,0,0
0.191630378366,4.79005854079e-12,0.191630378366,99.0319290161,4.31246735388e-06,5618.37207031,0.000526672636624,1,0.469999998808,0,0
0.191649541259,5.98864404247e-12,0.191649541259,99.0458145142,3.96262339564e-06,5618.37255859,0.000501895090565,1,0.47031250596,0,0
0.191649541259,5.98864404247e-12,0.191649541259,99.0458145142,3.96262339564e-06,5618.37255859,0.000501895090565,1,0.47031250596,0,0
0.191655620933,6.27697633454e-12,0.191655620933,99.0504837036,3.96660516344e-06,5618.37451172,0.000466729834443,1,0.470625013113,0,0
0.191655620933,6.27697633454e-12,0.191655620933,99.0504837036,3.96660516344e-06,5618.37451172,0.000466729834443,1,0.470625013113,0,0
0.191673010588,7.84278978566e-12,0.191673010588,99.063117981,4.84296333525e-06,5618.375,0.000486860342789,1,0.470937490463,0,0
0.191673010588,7.84278978566e-12,0.191673010588,99.063117981,4.84296333525e-06,5618.375,0.000486860342789,1,0.470937490463,0,0
0.19168010354,8.21989091376e-12,0.19168010354,99.0685348511,4.38037841377e-06,5618.37695312,0.000531465513632,1,0.471249997616,0,0
0.19168010354,8.21989091376e-12,0.19168010354,99.0685348511,4.38037841377e-06,5618.37695312,0.000531465513632,1,0.471249997616,0,0
0.191699743271,1.02791213041e-11,0.191699743271,99.0827636719,5.22771688338e-06,5618.37695312,0.000562850967981,1,0.471562504768,0,0
0.191699743271,1.02791213041e-11,0.191699743271,99.0827636719,5.22771688338e-06,5618.37695312,0.000562850967981,1,0.471562504768,0,0
0.191708415747,1.0777606238e-11,0.191708415747,99.08934021,5.99243276156e-06,5618.37939453,0.000572492834181,1,0.471875011921,0,0
0.191708415747,1.0777606238e-11,0.191708415747,99.08934021,5.99243276156e-06,5618.37939453,0.000572492834181,1,0.471875011921,0,0
0.191728532314,1.35000465668e-11,0.191728532314,99.1039276123,4.46213380201e-06,5618.37939453,0.000521516310982,1,0.472187489271,0,0
0.191728532314,1.35000465668e-11,0.191728532314,99.1039276123,4.46213380201e-06,5618.37939453,0.000521516310982,1,0.472187489271,0,0
0.19173464179,1.41552004493e-11,0.19173464179,99.1086425781,4.12005147155e-06,5618.38183594,0.000545410613995,1,0.472499996424,0,0
0.19173464179,1.41552004493e-11,0.19173464179,99.1086425781,4.12005147155e-06,5618.38183594,0.000545410613995,1,0.472499996424,0,0
0.191755965352,1.76380542116e-11,0.191755965352,99.1241149902,3.7429654185e-06,5618.38183594,0.0005538018886,1,0.472812503576,0,0
0.191755965352,1.76380542116e-11,0.191755965352,99.1241149902,3.7429654185e-06,5618.38183594,0.0005538018886,1,0.472812503576,0,0
0.191762492061,1.84695210514e-11,0.191762492061,99.1291503906,4.97141536471e-06,5618.38427734,0.000571624550503,1,0.473125010729,0,0
0.191762492061,1.84695210514e-11,0.191762492061,99.1291503906,4.97141536471e-06,5618.38427734,0.000571624550503,1,0.473125010729,0,0
0.191784709692,2.29381791339e-11,0.191784709692,99.1452407837,5.42008592674e-06,5618.38427734,0.000567441689782,1,0.473437488079,0,0
0.191784709692,2.29381791339e-11,0.191784709692,99.1452407837,5.42008592674e-06,5618.38427734,0.000567441689782,1,0.473437488079,0,0
0.191791027784,2.40255194212e-11,0.191791027784,99.1501159668,3.76909429178e-06,5618.38671875,0.000534387363587,1,0.473749995232,0,0
0.191791027784,2.40255194212e-11,0.191791027784,99.1501159668,3.76909429178e-06,5618.38671875,0.000534387363587,1,0.473749995232,0,0
0.191811576486,2.99199554021e-11,0.191811576486,99.1650390625,4.95463928019e-06,5618.38671875,0.00059082970256,1,0.474062502384,0,0
0.191811576486,2.99199554021e-11,0.191811576486,99.1650390625,4.95463928019e-06,5618.38671875,0.00059082970256,1,0.474062502384,0,0
0.1918207407,3.13491212156e-11,0.1918207407,99.1719818115,5.7267734519e-06,5618.38916016,0.000493075873237,1,0.474375009537,0,0
0.1918207407,3.13491212156e-11,0.1918207407,99.1719818115,5.7267734519e-06,5618.38916016,0.000493075873237,1,0.474375009537,0,0
0.191836386919,3.8907734673e-11,0.191836386919,99.1833648682,6.88466798238e-06,5618.38964844,0.000513281556778,1,0.474687486887,0,0
0.191836386919,3.8907734673e-11,0.191836386919,99.1833648682,6.88466798238e-06,5618.38964844,0.000513281556778,1,0.474687486887,0,0
0.191846549511,4.07426696547e-11,0.191846549511,99.1910552979,4.96629627378e-06,5618.39208984,0.000486555218231,1,0.47499999404,0,0
0.191846549511,4.07426696547e-11,0.191846549511,99.1910552979,4.96629627378e-06,5618.39208984,0.000486555218231,1,0.47499999404,0,0
0.191860854626,5.03012874409e-11,0.191860854626,99.201423645,2.47883303928e-06,5618.39208984,0.000486687669763,1,0.475312501192,0,0
0.191860854626,5.03012874409e-11,0.191860854626,99.201423645,2.47883303928e-06,5618.39208984,0.000486687669763,1,0.475312501192,0,0
0.191871032119,5.37514130428e-11,0.191871032119,99.2091140747,2.60315459855e-06,5618.39453125,0.000381279707653,1,0.475625008345,0,0
0.191871032119,5.37514130428e-11,0.191871032119,99.2091140747,2.60315459855e-06,5618.39453125,0.000381279707653,1,0.475625008345,0,0
0.191880017519,6.53735329759e-11,0.191880017519,99.215713501,3.97861776946e-06,5618.39501953,0.000504785799421,1,0.475937485695,0,0
0.191880017519,6.53735329759e-11,0.191880017519,99.215713501,3.97861776946e-06,5618.39501953,0.000504785799421,1,0.475937485695,0,0
0.191896408796,6.87018428258e-11,0.191896408796,99.2278747559,8.43776524562e-06,5618.39746094,0.000316708901664,1,0.476249992847,0,0
0.191896408796,6.87018428258e-11,0.191896408796,99.2278747559,8.43776524562e-06,5618.39746094,0.000316708901664,1,0.476249992847,0,0
0.19189594686,8.47462169884e-11,0.19189594686,99.2276000977,1.27926523419e-05,5618.39794922,0.000523334485479,1,0.4765625,0,0
0.19189594686,8.47462169884e-11,0.19189594686,99.2276000977,1.27926523419e-05,5618.39794922,0.000523334485479,1,0.4765625,0,0
0.191922739148,8.83306136568e-11,0.191922739148,99.2473449707,1.44613932207e-05,5618.40039062,0.000503863324411,1,0.476875007153,0,0
0.191922739148,8.83306136568e-11,0.191922739148,99.2473449707,1.44613932207e-05,5618.40039062,0.000503863324411,1,0.476875007153,0,0
0.191921278834,1.09744449639e-10,0.191921278834,99.2463531494,1.45103740579e-05,5618.40087891,0.0004548940924,1,0.477187514305,0,0
0.191921278834,1.09744449639e-10,0.191921278834,99.2463531494,1.45103740579e-05,5618.40087891,0.0004548940924,1,0.477187514305,0,0
0.191945612431,1.15199370876e-10,0.191945612431,99.2643280029,1.08295253085e-05,5618.40332031,0.000640554761048,1,0.477499991655,0,0
0.191945612431,1.15199370876e-10,0.191945612431,99.2643280029,1.08295253085e-05,5618.40332031,0.000640554761048,1,0.477499991655,0,0
0.191953495145,1.42117095869e-10,0.191953495145,99.2700653076,1.21377925097e-05,5618.40380859,0.000580830324907,1,0.477812498808,0,0
0.191953495145,1.42117095869e-10,0.191953495145,99.2700653076,1.21377925097e-05,5618.40380859,0.000580830324907,1,0.477812498808,0,0
0.191974818707,1.48724060844e-10,0.191974818707,99.2859344482,1.05825374703e-05,5618.40673828,0.000792773964349,1,0.47812500596,0,0
0.191974818707,1.48724060844e-10,0.191974818707,99.2859344482,1.05825374703e-05,5618.40673828,0.000792773964349,1,0.47812500596,0,0
0.191993370652,1.84159548722e-10,0.191993370652,99.2993774414,5.79220159125e-06,5618.40673828,0.000610065180808,1,0.478437513113,0,0
0.191993370652,1.84159548722e-10,0.191993370652,99.2993774414,5.79220159125e-06,5618.40673828,0.000610065180808,1,0.478437513113,0,0
0.192005500197,1.92490481887e-10,0.192005500197,99.3085632324,8.4009134298e-06,5618.40966797,0.000566357397474,1,0.478749990463,0,0
0.192005500197,1.92490481887e-10,0.192005500197,99.3085632324,8.4009134298e-06,5618.40966797,0.000566357397474,1,0.478749990463,0,0
0.192021861672,2.36685726573e-10,0.192021861672,99.3204116821,5.42806674275e-06,5618.40966797,0.000472803629236,1,0.479062497616,0,0
0.192021861672,2.36685726573e-10,0.192021861672,99.3204116821,5.42806674275e-06,5618.40966797,0.000472803629236,1,0.479062497616,0,0
0.192029282451,2.47320552926e-10,0.192029282451,99.3262329102,6.04594333709e-06,5618.41308594,0.000474558997666,1,0.479375004768,0,0
0.192029282451,2.47320552926e-10,0.192029282451,99.3262329102,6.04594333709e-06,5618.41308594,0.000474558997666,1,0.479375004768,0,0
0.192045718431,3.0380775673e-10,0.192045718431,99.3381576538,5.91899424762e-06,5618.41308594,0.000448260485427,1,0.479687511921,0,0
0.192045718431,3.0380775673e-10,0.192045718431,99.3381576538,5.91899424762e-06,5618.41308594,0.000448260485427,1,0.479687511921,0,0
0.192051813006,3.17515402859e-10,0.192051813006,99.3430328369,5.89023511566e-06,5618.41650391,0.000419859745307,1,0.479999989271,0,0
0.192051813006,3.17515402859e-10,0.192051813006,99.3430328369,5.89023511566e-06,5618.41650391,0.000419859745307,1,0.479999989271,0,0
0.192066833377,3.91312288128e-10,0.192066833377,99.3539047241,6.67976883051e-06,5618.41650391,0.000446867546998,1,0.480312496424,0,0
0.192066833377,3.91312288128e-10,0.192066833377,99.3539047241,6.67976883051e-06,5618.41650391,0.000446867546998,1,0.480312496424,0,0
0.192074298859,4.09242528754e-10,0.192074298859,99.3597183228,6.1453743001e-06,5618.41943359,0.000479708513012,1,0.480625003576,0,0
0.192074298859,4.09242528754e-10,0.192074298859,99.3597183228,6.1453743001e-06,5618.41943359,0.000479708513012,1,0.480625003576,0,0
0.192090958357,5.03834307608e-10,0.192090958357,99.3718185425,8.00834732217e-06,5618.41992188,0.000511610531248,1,0.480937510729,0,0
0.192090958357,5.03834307608e-10,0.192090958357,99.3718185425,8.00834732217e-06,5618.41992188,0.000511610531248,1,0.480937510729,0,0
0.192100018263,5.26503951548e-10,0.192100018263,99.3788375854,7.31806403564e-06,5618.42333984,0.000519209017511,1,0.481249988079,0,0
0.192100018263,5.26503951548e-10,0.192100018263,99.3788375854,7.31806403564e-06,5618.42333984,0.000519209017511,1,0.481249988079,0,0
0.192117065191,6.43277597856e-10,0.192117065191,99.3912124634,6.54921950627e-06,5618.42333984,0.000503743183799,1,0.481562495232,0,0
0.192117065191,6.43277597856e-10,0.192117065191,99.3912124634,6.54921950627e-06,5618.42333984,0.000503743183799,1,0.481562495232,0,0
0.192125350237,6.71203037594e-10,0.192125350237,99.3976516724,5.71353575651e-06,5618.42675781,0.000554277969059,1,0.481875002384,0,0
0.192125350237,6.71203037594e-10,0.192125350237,99.3976516724,5.71353575651e-06,5618.42675781,0.000554277969059,1,0.481875002384,0,0
0.192144945264,8.18826229043e-10,0.192144945264,99.4119338989,4.52950780527e-06,5618.42724609,0.000530847813934,1,0.482187509537,0,0
0.192144945264,8.18826229043e-10,0.192144945264,99.4119338989,4.52950780527e-06,5618.42724609,0.000530847813934,1,0.482187509537,0,0
0.192152053118,8.54778359205e-10,0.192152053118,99.4175186157,5.20538605997e-06,5618.43017578,0.000516369880643,1,0.482499986887,0,0
0.192152053118,8.54778359205e-10,0.192152053118,99.4175186157,5.20538605997e-06,5618.43017578,0.000516369880643,1,0.482499986887,0,0
0.192170917988,1.04827335701e-09,0.192170917988,99.4312286377,4.97091423313e-06,5618.43066406,0.000517666339874,1,0.48281249404,0,0
0.192170917988,1.04827335701e-09,0.192170917988,99.4312286377,4.97091423313e-06,5618.43066406,0.000517666339874,1,0.48281249404,0,0
0.192178085446,1.09535958082e-09,0.192178085446,99.4368515015,4.32659135186e-06,5618.43408203,0.000579070474487,1,0.483125001192,0,0
0.192178085446,1.09535958082e-09,0.192178085446,99.4368515015,4.32659135186e-06,5618.43408203,0.000579070474487,1,0.483125001192,0,0
0.192200034857,1.34111777239e-09,0.192200034857,99.4528121948,3.88557418773e-06,5618.43457031,0.000573825382162,1,0.483437508345,0,0
0.192200034857,1.34111777239e-09,0.192200034857,99.4528121948,3.88557418773e-06,5618.43457031,0.000573825382162,1,0.483437508345,0,0
0.192206934094,1.39995659509e-09,0.192206948996,99.4582672119,3.20133813148e-06,5618.4375,0.000575888494495,0.999999922473,0.483749985695,0,0
0.192206934094,1.39995659509e-09,0.192206948996,99.4582672119,3.20133813148e-06,5618.4375,0.000575888494495,0.999999922473,0.483749985695,0,0
0.192229002714,1.70149050405e-09,0.192229002714,99.4743270874,3.07872187477e-06,5618.43847656,0.000558948027901,1,0.484062492847,0,0
0.192229002714,1.70149050405e-09,0.192229002714,99.4743270874,3.07872187477e-06,5618.43847656,0.000558948027901,1,0.484062492847,0,0
0.192235052586,1.77394632317e-09,0.192235052586,99.4791488647,2.07440916711e-06,5618.44140625,0.00059345678892,1,0.484375,0,0
0.192235052586,1.77394632317e-09,0.192235052586,99.4791488647,2.07440916711e-06,5618.44140625,0.00059345678892,1,0.484375,0,0
0.19225884974,2.15987738805e-09,0.19225884974,99.4964675903,1.84950920357e-06,5618.44189453,0.000585935253184,1,0.484687507153,0,0
0.19225884974,2.15987738805e-09,0.19225884974,99.4964675903,1.84950920357e-06,5618.44189453,0.000585935253184,1,0.484687507153,0,0
0.192264512181,2.25448570923e-09,0.192264527082,99.5010223389,2.36885693994e-06,5618.4453125,0.000538051943295,0.999999922497,0.485000014305,0,0
0.192264512181,2.25448570923e-09,0.192264527082,99.5010223389,2.36885693994e-06,5618.4453125,0.000538051943295,0.999999922497,0.485000014305,0,0
0.192285895348,2.7562574445e-09,0.192285910249,99.5165481567,2.36577693613e-06,5618.44580078,0.000526286021341,0.999999922505,0.485312491655,0,0
0.192285895348,2.7562574445e-09,0.192285910249,99.5165481567,2.36577693613e-06,5618.44580078,0.000526286021341,0.999999922505,0.485312491655,0,0
0.192290991545,2.87721468872e-09,0.192290991545,99.5206985474,2.88832893602e-06,5618.44921875,0.000522828311659,1,0.485624998808,0,0
0.192290991545,2.87721468872e-09,0.192290991545,99.5206985474,2.88832893602e-06,5618.44921875,0.000522828311659,1,0.485624998808,0,0
0.192312195897,3.48912165826e-09,0.192312195897,99.5361938477,1.26729332806e-06,5618.45019531,0.000478867266793,1,0.48593750596,0,0
0.192312195897,3.48912165826e-09,0.192312195897,99.5361938477,1.26729332806e-06,5618.45019531,0.000478867266793,1,0.48593750596,0,0
0.192315071821,3.63567331796e-09,0.192315071821,99.5387191772,1.74092338057e-06,5618.453125,0.000460242532426,1,0.486250013113,0,0
0.192315071821,3.63567331796e-09,0.192315071821,99.5387191772,1.74092338057e-06,5618.453125,0.000460242532426,1,0.486250013113,0,0
0.1923353374,4.4187538073e-09,0.1923353374,99.5534896851,4.15033298395e-07,5618.45410156,0.000425245671067,1,0.486562490463,0,0
0.1923353374,4.4187538073e-09,0.1923353374,99.5534896851,4.15033298395e-07,5618.45410156,0.000425245671067,1,0.486562490463,0,0
0.192336454988,4.61304283661e-09,0.192336454988,99.5547332764,4.22061873451e-07,5618.45703125,0.000444065604825,1,0.486874997616,0,0
0.192336454988,4.61304283661e-09,0.192336454988,99.5547332764,4.22061873451e-07,5618.45703125,0.000444065604825,1,0.486874997616,0,0
0.192357674241,5.57344215224e-09,0.192357674241,99.5702133179,9.10359915451e-07,5618.45800781,0.000467426114483,1,0.487187504768,0,0
0.192357674241,5.57344215224e-09,0.192357674241,99.5702133179,9.10359915451e-07,5618.45800781,0.000467426114483,1,0.487187504768,0,0
0.192359954119,5.79695536018e-09,0.19235996902,99.5723266602,8.36134859128e-07,5618.46142578,0.000479639362311,0.999999922535,0.487500011921,0,0
0.192359954119,5.79695536018e-09,0.19235996902,99.5723266602,8.36134859128e-07,5618.46142578,0.000479639362311,0.999999922535,0.487500011921,0,0
0.19238178432,7.00602598158e-09,0.192381799221,99.5882568359,1.11506631129e-06,5618.46240234,0.000510488462169,0.999999922544,0.487812489271,0,0
0.19238178432,7.00602598158e-09,0.192381799221,99.5882568359,1.11506631129e-06,5618.46240234,0.000510488462169,0.999999922544,0.487812489271,0,0
0.192385628819,7.34447613837e-09,0.192385643721,99.591506958,1.06890706775e-06,5618.46582031,0.00044154538773,0.999999922545,0.488124996424,0,0
0.192385628819,7.34447613837e-09,0.192385643721,99.591506958,1.06890706775e-06,5618.46582031,0.00044154538773,0.999999922545,0.488124996424,0,0
0.192404001951,8.87467432875e-09,0.192404001951,99.6049118042,4.09233143728e-06,5618.46630859,0.000565050984733,1,0.488437503576,0,0
0.192404001951,8.87467432875e-09,0.192404001951,99.6049118042,4.09233143728e-06,5618.46630859,0.000565050984733,1,0.488437503576,0,0
0.192414045334,9.22654663782e-09,0.192414060235,99.6125869751,5.28882219442e-06,5618.46923828,0.000488265126478,0.999999922557,0.488750010729,0,0
0.192414045334,9.22654663782e-09,0.192414060235,99.6125869751,5.28882219442e-06,5618.46923828,0.000488265126478,0.999999922557,0.488750010729,0,0
0.192428544164,1.10360653949e-08,0.192428559065,99.6232528687,7.78690446168e-06,5618.47070312,0.000548207841348,0.999999922563,0.489062488079,0,0
0.192428544164,1.10360653949e-08,0.192428559065,99.6232528687,7.78690446168e-06,5618.47070312,0.000548207841348,0.999999922563,0.489062488079,0,0
0.192441612482,1.15249934041e-08,0.192441627383,99.6331558228,5.67309962207e-06,5618.47412109,0.000582506065257,0.999999922568,0.489374995232,0,0
0.192441612482,1.15249934041e-08,0.192441627383,99.6331558228,5.67309962207e-06,5618.47412109,0.000582506065257,0.999999922568,0.489374995232,0,0
0.192457839847,1.40304212692e-08,0.192457854748,99.6450881958,4.83478106617e-06,5618.47558594,0.00063720945036,0.999999922574,0.489687502384,0,0
0.192457839847,1.40304212692e-08,0.192457854748,99.6450881958,4.83478106617e-06,5618.47558594,0.00063720945036,0.999999922574,0.489687502384,0,0
0.19247366488,1.46066243545e-08,0.192473679781,99.6569137573,6.1956720856e-06,5618.47802734,0.000504987663589,0.999999922581,0.490000009537,0,0
0.19247366488,1.46066243545e-08,0.192473679781,99.6569137573,6.1956720856e-06,5618.47802734,0.000504987663589,0.999999922581,0.490000009537,0,0
0.192483246326,1.74342336123e-08,0.192483261228,99.6639709473,8.53543770063e-06,5618.47900391,0.000626941386145,0.999999922585,0.490312486887,0,0
0.192483246326,1.74342336123e-08,0.192483261228,99.6639709473,8.53543770063e-06,5618.47900391,0.000626941386145,0.999999922585,0.490312486887,0,0
0.192505195737,1.81256094578e-08,0.192505210638,99.6803359985,9.55542327574e-06,5618.48242188,0.000527589058038,0.999999922593,0.49062499404,0,0
0.192505195737,1.81256094578e-08,0.192505210638,99.6803359985,9.55542327574e-06,5618.48242188,0.000527589058038,0.999999922593,0.49062499404,0,0
0.192509770393,2.1816315865e-08,0.192509800196,99.6837997437,9.69385109784e-06,5618.48388672,0.000573920086026,0.999999845191,0.490937501192,0,0
0.192509770393,2.1816315865e-08,0.192509800196,99.6837997437,9.69385109784e-06,5618.48388672,0.000573920086026,0.999999845191,0.490937501192,0,0
0.192534059286,2.27073115866e-08,0.192534074187,99.7018432617,1.19527430797e-05,5618.48730469,0.000502724142279,0.999999922605,0.491250008345,0,0
0.192534059286,2.27073115866e-08,0.192534074187,99.7018432617,1.19527430797e-05,5618.48730469,0.000502724142279,0.999999922605,0.491250008345,0,0
0.192535057664,2.72729234752e-08,0.192535087466,99.7027053833,1.04594710137e-05,5618.48876953,0.000485513184685,0.999999845211,0.491562485695,0,0
0.192535057664,2.72729234752e-08,0.192535087466,99.7027053833,1.04594710137e-05,5618.48876953,0.000485513184685,0.999999845211,0.491562485695,0,0
0.192558467388,2.8368880578e-08,0.19255849719,99.720123291,1.33516759888e-05,5618.4921875,0.000358999153832,0.99999984523,0.491874992847,0,0
0.192558467388,2.8368880578e-08,0.19255849719,99.720123291,1.33516759888e-05,5618.4921875,0.000358999153832,0.99999984523,0.491874992847,0,0
0.19255310297,3.38457830651e-08,0.192553132772,99.7163162231,1.79253383976e-05,5618.49316406,0.00046639793436,0.999999845225,0.4921875,0,0
0.19255310297,3.38457830651e-08,0.192553132772,99.7163162231,1.79253383976e-05,5618.49316406,0.00046639793436,0.999999845225,0.4921875,0,0
0.192581921816,3.51843674196e-08,0.192581966519,99.7377166748,1.73943681148e-05,5618.49707031,0.000551142846234,0.999999767873,0.492500007153,0,0
0.192581921816,3.51843674196e-08,0.192581966519,99.7377166748,1.73943681148e-05,5618.49707031,0.000551142846234,0.999999767873,0.492500007153,0,0
0.19258081913,4.21275139217e-08,0.192580863833,99.7369384766,1.55264260684e-05,5618.49804688,0.00039498123806,0.999999767872,0.492812514305,0,0
0.19258081913,4.21275139217e-08,0.192580863833,99.7369384766,1.55264260684e-05,5618.49804688,0.00039498123806,0.999999767872,0.492812514305,0,0
0.192601785064,4.38513723111e-08,0.192601829767,99.7527389526,1.18553498396e-05,5618.50244141,0.000690595130436,0.999999767897,0.493124991655,0,0
0.192601785064,4.38513723111e-08,0.192601829767,99.7527389526,1.18553498396e-05,5618.50244141,0.000690595130436,0.999999767897,0.493124991655,0,0
0.192615553737,5.2393584582e-08,0.192615613341,99.7627563477,9.65597428149e-06,5618.50390625,0.000576259219088,0.999999690551,0.493437498808,0,0
0.192615553737,5.2393584582e-08,0.192615613341,99.7627563477,9.65597428149e-06,5618.50390625,0.000576259219088,0.999999690551,0.493437498808,0,0
0.192630767822,5.44295133409e-08,0.192630827427,99.7743835449,1.11238068712e-05,5618.50830078,0.000668211199809,0.999999690576,0.49375000596,0,0
0.192630767822,5.44295133409e-08,0.192630827427,99.7743835449,1.11238068712e-05,5618.50830078,0.000668211199809,0.999999690576,0.49375000596,0,0
0.192649155855,6.49772928796e-08,0.192649230361,99.7876739502,7.713636478e-06,5618.50927734,0.000569110619836,0.999999613257,0.494062513113,0,0
0.192649155855,6.49772928796e-08,0.192649230361,99.7876739502,7.713636478e-06,5618.50927734,0.000569110619836,0.999999613257,0.494062513113,0,0
0.192659392953,6.75302729292e-08,0.192659452558,99.7956695557,7.97041320766e-06,5618.51367188,0.000578281062189,0.999999690622,0.494374990463,0,0
0.192659392953,6.75302729292e-08,0.192659452558,99.7956695557,7.97041320766e-06,5618.51367188,0.000578281062189,0.999999690622,0.494374990463,0,0
0.192678242922,8.04767239515e-08,0.192678332329,99.8093490601,8.78694572748e-06,5618.51513672,0.000563917448744,0.999999535978,0.494687497616,0,0
0.192678242922,8.04767239515e-08,0.192678332329,99.8093490601,8.78694572748e-06,5618.51513672,0.000563917448744,0.999999535978,0.494687497616,0,0
0.192687749863,8.36112903357e-08,0.19268783927,99.8168106079,7.76762772148e-06,5618.51953125,0.000541164947208,0.999999536001,0.495000004768,0,0
0.192687749863,8.36112903357e-08,0.19268783927,99.8168106079,7.76762772148e-06,5618.51953125,0.000541164947208,0.999999536001,0.495000004768,0,0
0.192705452442,9.93141995309e-08,0.19270555675,99.8296813965,6.19471666141e-06,5618.52148438,0.000500193738844,0.999999458718,0.495312511921,0,0
0.192705452442,9.93141995309e-08,0.19270555675,99.8296813965,6.19471666141e-06,5618.52148438,0.000500193738844,0.999999458718,0.495312511921,0,0
0.192712903023,1.03100909143e-07,0.192713007331,99.8356781006,7.5769603427e-06,5618.52636719,0.000424739700975,0.999999458739,0.495624989271,0,0
0.192712903023,1.03100909143e-07,0.192713007331,99.8356781006,7.5769603427e-06,5618.52636719,0.000424739700975,0.999999458739,0.495624989271,0,0
0.192726820707,1.22155611848e-07,0.192726939917,99.8457641602,9.56144685915e-06,5618.52832031,0.000457775051473,0.99999938146,0.495937496424,0,0
0.192726820707,1.22155611848e-07,0.192726939917,99.8457641602,9.56144685915e-06,5618.52832031,0.000457775051473,0.99999938146,0.495937496424,0,0
0.192735925317,1.26775063336e-07,0.192736044526,99.8529205322,9.19527519727e-06,5618.53271484,0.000536266015843,0.999999381489,0.496250003576,0,0
0.192735925317,1.26775063336e-07,0.192736044526,99.8529205322,9.19527519727e-06,5618.53271484,0.000536266015843,0.999999381489,0.496250003576,0,0
0.192753791809,1.50272867927e-07,0.192753940821,99.8659362793,6.94300297255e-06,5618.53613281,0.000500974128954,0.999999226934,0.496562510729,0,0
0.192753791809,1.50272867927e-07,0.192753940821,99.8659362793,6.94300297255e-06,5618.53613281,0.000500974128954,0.999999226934,0.496562510729,0,0
0.19276112318,1.55987109451e-07,0.192761272192,99.8718490601,6.2323892962e-06,5618.54101562,0.000513086270075,0.999999226963,0.496874988079,0,0
0.19276112318,1.55987109451e-07,0.192761272192,99.8718490601,6.2323892962e-06,5618.54101562,0.000513086270075,0.999999226963,0.496874988079,0,0
0.192779585719,1.84997119845e-07,0.192779779434,99.8852615356,7.98917335487e-06,5618.54443359,0.000553905847482,0.999998995148,0.497187495232,0,0
0.192779585719,1.84997119845e-07,0.192779779434,99.8852615356,7.98917335487e-06,5618.54443359,0.000553905847482,0.999998995148,0.497187495232,0,0
0.192788973451,1.92042094227e-07,0.192789167166,99.8926773071,9.03339787328e-06,5618.54931641,0.000526949821506,0.999998995197,0.497500002384,0,0
0.192788973451,1.92042094227e-07,0.192789167166,99.8926773071,9.03339787328e-06,5618.54931641,0.000526949821506,0.999998995197,0.497500002384,0,0
0.192806094885,2.27377654483e-07,0.192806318402,99.9051589966,7.54310804041e-06,5618.55371094,0.000469127960969,0.999998840715,0.497812509537,0,0
0.192806094885,2.27377654483e-07,0.192806318402,99.9051589966,7.54310804041e-06,5618.55371094,0.000469127960969,0.999998840715,0.497812509537,0,0
0.192812561989,2.35921547187e-07,0.192812800407,99.910484314,6.19563934379e-06,5618.55957031,0.000470021477668,0.999998763471,0.498124986887,0,0
0.192812561989,2.35921547187e-07,0.192812800407,99.910484314,6.19563934379e-06,5618.55957031,0.000470021477668,0.999998763471,0.498124986887,0,0
0.192829728127,2.78398147202e-07,0.192830011249,99.9230041504,5.37890718988e-06,5618.56445312,0.000470290746307,0.999998531753,0.49843749404,0,0
0.192829728127,2.78398147202e-07,0.192830011249,99.9230041504,5.37890718988e-06,5618.56445312,0.000470290746307,0.999998531753,0.49843749404,0,0
0.192836210132,2.88650767288e-07,0.192836508155,99.9283447266,6.11463565292e-06,5618.5703125,0.000475915614516,0.999998454529,0.498750001192,0,0
0.192836210132,2.88650767288e-07,0.192836508155,99.9283447266,6.11463565292e-06,5618.5703125,0.000475915614516,0.999998454529,0.498750001192,0,0
0.192853659391,3.39837754382e-07,0.192854002118,99.9411010742,6.50596257401e-06,5618.57666016,0.000485749100335,0.99999822287,0.499062508345,0,0
0.192853659391,3.39837754382e-07,0.192854002118,99.9411010742,6.50596257401e-06,5618.57666016,0.000485749100335,0.99999822287,0.499062508345,0,0
0.192860648036,3.52276373405e-07,0.192860990763,99.9467697144,6.35866535958e-06,5618.58251953,0.000502495968249,0.999998222934,0.499374985695,0,0
0.192860648036,3.52276373405e-07,0.192860990763,99.9467697144,6.35866535958e-06,5618.58251953,0.000502495968249,0.999998222934,0.499374985695,0,0
0.192878931761,4.15257488839e-07,0.192879348993,99.9601745605,5.96676727582e-06,5618.59033203,0.000483796087792,0.999997836821,0.499687492847,0,0
0.192878931761,4.15257488839e-07,0.192879348993,99.9601745605,5.96676727582e-06,5618.59033203,0.000483796087792,0.999997836821,0.499687492847,0,0
0.192884966731,4.30627324022e-07,0.192885398865,99.9652328491,6.42692521069e-06,5618.59716797,0.000453013082733,0.999997759635,0.5,0,0
0.192884966731,4.30627324022e-07,0.192885398865,99.9652328491,6.42692521069e-06,5618.59716797,0.000453013082733,0.999997759635,0.5,0,0
0.192901715636,5.07895322244e-07,0.192902222276,99.9774703979,6.54232508168e-06,5618.60644531,0.000437427079305,0.999997373594,0.500312507153,0,0
0.192901715636,5.07895322244e-07,0.192902222276,99.9774703979,6.54232508168e-06,5618.60644531,0.000437427079305,0.999997373594,0.500312507153,0,0
0.192906975746,5.26670874024e-07,0.192907497287,99.9819488525,5.69398844164e-06,5618.61328125,0.000452585954918,0.999997296421,0.500625014305,0,0
0.192906975746,5.26670874024e-07,0.192907497287,99.9819488525,5.69398844164e-06,5618.61328125,0.000452585954918,0.999997296421,0.500625014305,0,0
0.192924469709,6.21171636794e-07,0.192925095558,99.9948348999,7.05721549821e-06,5618.625,0.000511649006512,0.999996756001,0.500937521458,0,0
0.192924469709,6.21171636794e-07,0.192925095558,99.9948348999,7.05721549821e-06,5618.625,0.000511649006512,0.999996756001,0.500937521458,0,0
0.19293269515,6.44213514533e-07,0.192933350801,100.001472473,6.54083532936e-06,5618.63232422,0.000519387889653,0.999996601671,0.50125002861,0,0
0.19293269515,6.44213514533e-07,0.192933350801,100.001472473,6.54083532936e-06,5618.63232422,0.000519387889653,0.999996601671,0.50125002861,0,0
0.192950591445,7.57954126129e-07,0.192951351404,100.014579773,7.56753433961e-06,5618.64599609,0.000556994986255,0.999996061395,0.501562476158,0,0
0.192950591445,7.57954126129e-07,0.192951351404,100.014579773,7.56753433961e-06,5618.64599609,0.000556994986255,0.999996061395,0.501562476158,0,0
0.192960709333,7.85357372024e-07,0.192961499095,100.022720337,6.71100769978e-06,5618.65478516,0.000613514217548,0.999995907155,0.501874983311,0,0
0.192960709333,7.85357372024e-07,0.192961499095,100.022720337,6.71100769978e-06,5618.65478516,0.000613514217548,0.999995907155,0.501874983311,0,0
0.19298145175,9.20835418583e-07,0.192982360721,100.037956238,4.25346888733e-06,5618.67138672,0.000541150628123,0.999995289876,0.502187490463,0,0
0.19298145175,9.20835418583e-07,0.192982360721,100.037956238,4.25346888733e-06,5618.67138672,0.000541150628123,0.999995289876,0.502187490463,0,0
0.192987933755,9.53946937443e-07,0.192988887429,100.04335022,4.51499363407e-06,5618.68017578,0.000591394025832,0.999995058398,0.502499997616,0,0
0.192987933755,9.53946937443e-07,0.192988887429,100.04335022,4.51499363407e-06,5618.68017578,0.000591394025832,0.999995058398,0.502499997616,0,0
0.193011194468,1.12229929528e-06,0.193012312055,100.060470581,2.52811764767e-06,5618.70068359,0.000496887951158,0.999994209763,0.502812504768,0,0
0.193011194468,1.12229929528e-06,0.193012312055,100.060470581,2.52811764767e-06,5618.70068359,0.000496887951158,0.999994209763,0.502812504768,0,0
0.193012908101,1.16350111057e-06,0.193014085293,100.062454224,2.40964914155e-06,5618.71044922,0.000607250141911,0.999993901006,0.503125011921,0,0
0.193012908101,1.16350111057e-06,0.193014085293,100.062454224,2.40964914155e-06,5618.71044922,0.000607250141911,0.999993901006,0.503125011921,0,0
0.193041726947,1.3662481706e-06,0.193043097854,100.08367157,4.72925705708e-07,5618.73535156,0.000558787200134,0.999992898442,0.503437519073,0,0
0.193041726947,1.3662481706e-06,0.193043097854,100.08367157,4.72925705708e-07,5618.73535156,0.000558787200134,0.999992898442,0.503437519073,0,0
0.193041011691,1.41583905133e-06,0.193042427301,100.08392334,9.43028169331e-07,5618.74609375,0.000483803043608,0.999992666844,0.503750026226,0,0
0.193041011691,1.41583905133e-06,0.193042427301,100.08392334,9.43028169331e-07,5618.74609375,0.000483803043608,0.999992666844,0.503750026226,0,0
0.193066060543,1.65857113643e-06,0.193067714572,100.102394104,4.56444786323e-06,5618.77539062,0.000688140455168,0.999991432908,0.504062473774,0,0
0.193066060543,1.65857113643e-06,0.193067714572,100.102394104,4.56444786323e-06,5618.77539062,0.000688140455168,0.999991432908,0.504062473774,0,0
0.193075627089,1.7182604779e-06,0.193077340722,100.110122681,5.89290038988e-06,5618.78759766,0.000463503383799,0.999991124626,0.504374980927,0,0
0.193075627089,1.7182604779e-06,0.193077340722,100.110122681,5.89290038988e-06,5618.78759766,0.000463503383799,0.999991124626,0.504374980927,0,0
0.193089365959,2.01855368687e-06,0.193091377616,100.120475769,5.6640819821e-06,5618.82373047,0.000519702793099,0.999989581841,0.504687488079,0,0
0.193089365959,2.01855368687e-06,0.193091377616,100.120475769,5.6640819821e-06,5618.82373047,0.000519702793099,0.999989581841,0.504687488079,0,0
0.193101763725,2.09096901926e-06,0.193103849888,100.13028717,4.81208553538e-06,5618.83789062,0.000493223429658,0.999989196681,0.504999995232,0,0
0.193101763725,2.09096901926e-06,0.193103849888,100.13028717,4.81208553538e-06,5618.83789062,0.000493223429658,0.999989196681,0.504999995232,0,0
0.193114176393,2.4507623948e-06,0.193116620183,100.139755249,3.4851827877e-06,5618.88134766,0.000503146380652,0.99998734552,0.505312502384,0,0
0.193114176393,2.4507623948e-06,0.193116620183,100.139755249,3.4851827877e-06,5618.88134766,0.000503146380652,0.99998734552,0.505312502384,0,0
0.193127065897,2.53947564488e-06,0.193129599094,100.149917603,5.28797181687e-06,5618.89697266,0.000487978279125,0.999986883433,0.505625009537,0,0
0.193127065897,2.53947564488e-06,0.193129599094,100.149917603,5.28797181687e-06,5618.89697266,0.000487978279125,0.999986883433,0.505625009537,0,0
0.193138703704,2.97971132568e-06,0.193141683936,100.158988953,3.8609641706e-06,5618.95019531,0.000408792693634,0.99998456971,0.505937516689,0,0
0.193138703704,2.97971132568e-06,0.193141683936,100.158988953,3.8609641706e-06,5618.95019531,0.000408792693634,0.99998456971,0.505937516689,0,0
0.193147614598,3.08712446895e-06,0.19315071404,100.166244507,5.11705866302e-06,5618.96777344,0.000388436048524,0.999983953248,0.506250023842,0,0
0.193147614598,3.08712446895e-06,0.19315071404,100.166244507,5.11705866302e-06,5618.96777344,0.000388436048524,0.999983953248,0.506250023842,0,0
0.193158239126,3.6236476717e-06,0.193161860108,100.174697876,4.51092046205e-06,5619.03320312,0.00032230746001,0.999981254156,0.50656247139,0,0
0.193158239126,3.6236476717e-06,0.193161860108,100.174697876,4.51092046205e-06,5619.03320312,0.00032230746001,0.999981254156,0.50656247139,0,0
0.193163827062,3.75550689569e-06,0.193167582154,100.179534912,1.13369469545e-06,5619.05322266,0.00048298513866,0.999980560441,0.506874978542,0,0
0.193163827062,3.75550689569e-06,0.193167582154,100.179534912,1.13369469545e-06,5619.05322266,0.00048298513866,0.999980560441,0.506874978542,0,0
0.193182528019,4.4098133003e-06,0.193186938763,100.194076538,9.43446593737e-07,5619.13330078,0.00051210966194,0.99997716852,0.507187485695,0,0
0.193182528019,4.4098133003e-06,0.193186938763,100.194076538,9.43446593737e-07,5619.13330078,0.00051210966194,0.99997716852,0.507187485695,0,0
0.193189576268,4.57018040834e-06,0.193194150925,100.19997406,2.53157827501e-06,5619.15673828,0.000472450512461,0.999976320937,0.507499992847,0,0
0.193189576268,4.57018040834e-06,0.193194150925,100.19997406,2.53157827501e-06,5619.15673828,0.000472450512461,0.999976320937,0.507499992847,0,0
0.193206295371,5.36880497748e-06,0.193211659789,100.213188171,8.18143871584e-06,5619.25341797,0.000565403606743,0.999972235537,0.5078125,0,0
0.193206295371,5.36880497748e-06,0.193211659789,100.213188171,8.18143871584e-06,5619.25341797,0.000565403606743,0.999972235537,0.5078125,0,0
0.193218022585,5.5653522395e-06,0.193223580718,100.222579956,7.26772123016e-06,5619.28173828,0.000657145224977,0.999971234706,0.508125007153,0,0
0.193218022585,5.5653522395e-06,0.193223580718,100.222579956,7.26772123016e-06,5619.28173828,0.000657145224977,0.999971234706,0.508125007153,0,0
0.193239346147,6.54613813822e-06,0.193245887756,100.239372253,5.59159104796e-07,5619.39990234,0.000482148578158,0.999966148776,0.508437514305,0,0
0.193239346147,6.54613813822e-06,0.193245887756,100.239372253,5.59159104796e-07,5619.39990234,0.000482148578158,0.999966148776,0.508437514305,0,0
0.193242266774,6.7875394052e-06,0.193249046803,100.242340088,2.57663373304e-06,5619.43310547,0.000514962826855,0.999964915592,0.508750021458,0,0
0.193242266774,6.7875394052e-06,0.193249046803,100.242340088,2.57663373304e-06,5619.43310547,0.000514962826855,0.999964915592,0.508750021458,0,0
0.193265244365,7.99075041868e-06,0.193273231387,100.260665894,1.67856273947e-06,5619.57861328,0.000526452437043,0.999958674968,0.50906252861,0,0
0.193265244365,7.99075041868e-06,0.193273231387,100.260665894,1.67856273947e-06,5619.57861328,0.000526452437043,0.999958674968,0.50906252861,0,0
0.193268731236,8.28658448881e-06,0.193277031183,100.264068604,2.14469946513e-06,5619.61767578,0.000494196079671,0.999957056735,0.509374976158,0,0
0.193268731236,8.28658448881e-06,0.193277031183,100.264068604,2.14469946513e-06,5619.61767578,0.000494196079671,0.999957056735,0.509374976158,0,0
0.1932900846,9.76485716819e-06,0.193299859762,100.281486511,4.06681017751e-08,5619.79638672,0.000397158844862,0.999949430063,0.509687483311,0,0
0.1932900846,9.76485716819e-06,0.193299859762,100.281486511,4.06681017751e-08,5619.79638672,0.000397158844862,0.999949430063,0.509687483311,0,0
0.193288713694,1.0129587281e-05,0.193298846483,100.281524658,3.66489393855e-06,5619.84423828,0.000578729494009,0.999947579668,0.509999990463,0,0
0.193288713694,1.0129587281e-05,0.193298846483,100.281524658,3.66489393855e-06,5619.84423828,0.000578729494009,0.999947579668,0.509999990463,0,0
0.193319201469,1.19536525744e-05,0.193331152201,100.305870056,4.58668228021e-06,5620.06298828,0.000588070368394,0.999938185175,0.510312497616,0,0
0.193319201469,1.19536525744e-05,0.193331152201,100.305870056,4.58668228021e-06,5620.06298828,0.000588070368394,0.999938185175,0.510312497616,0,0
0.193318292499,1.24037032947e-05,0.193330690265,100.306251526,1.08587539671e-06,5620.12060547,0.000373976305127,0.999935872747,0.510625004768,0,0
0.193318292499,1.24037032947e-05,0.193330690265,100.306251526,1.08587539671e-06,5620.12060547,0.000373976305127,0.999935872747,0.510625004768,0,0
0.193338006735,1.46195679918e-05,0.193352624774,100.32334137,1.23321660794e-06,5620.38720703,0.00033649202669,0.999924396997,0.510937511921,0,0
0.193338006735,1.46195679918e-05,0.193352624774,100.32334137,1.23321660794e-06,5620.38720703,0.00033649202669,0.999924396997,0.510937511921,0,0
0.193335205317,1.51691820065e-05,0.193350374699,100.322380066,3.57652129424e-06,5620.45605469,0.000347973022144,0.999921544594,0.511250019073,0,0
0.193335205317,1.51691820065e-05,0.193350374699,100.322380066,3.57652129424e-06,5620.45605469,0.000347973022144,0.999921544594,0.511250019073,0,0
0.193355500698,1.81214199984e-05,0.19337362051,100.340515137,4.78583501717e-08,5620.80859375,0.000528562639374,0.999906296361,0.511562526226,0,0
0.193355500698,1.81214199984e-05,0.19337362051,100.340515137,4.78583501717e-08,5620.80859375,0.000528562639374,0.999906296361,0.511562526226,0,0
0.193361788988,1.88826670637e-05,0.193380668759,100.346473694,6.48802188152e-06,5620.90332031,0.000272810080787,0.999902369914,0.511874973774,0,0
0.193361788988,1.88826670637e-05,0.193380668759,100.346473694,6.48802188152e-06,5620.90332031,0.000272810080787,0.999902369914,0.511874973774,0,0
0.193369209766,2.22699436563e-05,0.193391487002,100.355796814,8.78698301676e-06,5621.30859375,0.000303278968204,0.999884807567,0.512187480927,0,0
0.193369209766,2.22699436563e-05,0.193391487002,100.355796814,8.78698301676e-06,5621.30859375,0.000303278968204,0.999884807567,0.512187480927,0,0
0.193377032876,2.36918676819e-05,0.193400725722,100.363365173,5.05559292208e-08,5621.48046875,0.000666823703796,0.999877493498,0.512499988079,0,0
0.193377032876,2.36918676819e-05,0.193400725722,100.363365173,5.05559292208e-08,5621.48046875,0.000666823703796,0.999877493498,0.512499988079,0,0
0.19340275228,2.77824274235e-05,0.193430528045,100.386749268,8.33294325275e-06,5621.96875,0.000535424333066,0.999856404443,0.512812495232,0,0
0.19340275228,2.77824274235e-05,0.193430528045,100.386749268,8.33294325275e-06,5621.96875,0.000535424333066,0.999856404443,0.512812495232,0,0
0.193403959274,3.01755699184e-05,0.193434134126,100.39050293,1.64423079241e-06,5622.25585938,5.10446770932e-05,0.999844004516,0.513125002384,0,0
0.193403959274,3.01755699184e-05,0.193434134126,100.39050293,1.64423079241e-06,5622.25585938,5.10446770932e-05,0.999844004516,0.513125002384,0,0
0.19340531528,3.55966294592e-05,0.193440914154,100.397338867,9.98328323476e-06,5622.90087891,0.000127569495817,0.999815970296,0.513437509537,0,0
0.19340531528,3.55966294592e-05,0.193440914154,100.397338867,9.98328323476e-06,5622.90087891,0.000127569495817,0.999815970296,0.513437509537,0,0
0.193410381675,3.68072833226e-05,0.193447187543,100.402580261,6.68017446515e-06,5623.046875,0.000285281072138,0.999809736866,0.513750016689,0,0
0.193410381675,3.68072833226e-05,0.193447187543,100.402580261,6.68017446515e-06,5623.046875,0.000285281072138,0.999809736866,0.513750016689,0,0
0.193419665098,4.26580045314e-05,0.193462327123,100.415603638,5.93164395468e-06,5623.7421875,3.30287803081e-05,0.999779481488,0.514062523842,0,0
0.193419665098,4.26580045314e-05,0.193462327123,100.415603638,5.93164395468e-06,5623.7421875,3.30287803081e-05,0.999779481488,0.514062523842,0,0
0.193412035704,4.41399897682e-05,0.193456172943,100.411880493,4.14909527535e-06,5623.92041016,0.000155694331625,0.999771848896,0.51437497139,0,0
0.193412035704,4.41399897682e-05,0.193456172943,100.411880493,4.14909527535e-06,5623.92041016,0.000155694331625,0.999771848896,0.51437497139,0,0
0.193411841989,5.02048496855e-05,0.193462044001,100.418113708,1.28877036332e-05,5624.64111328,0.000382377183996,0.999740507176,0.514687478542,0,0
0.193411841989,5.02048496855e-05,0.193462044001,100.418113708,1.28877036332e-05,5624.64111328,0.000382377183996,0.999740507176,0.514687478542,0,0
0.193431273103,5.25048744748e-05,0.193483769894,100.434890747,1.27419243654e-05,5624.91552734,0.000607330759522,0.999728675997,0.514999985695,0,0
0.193431273103,5.25048744748e-05,0.193483769894,100.434890747,1.27419243654e-05,5624.91552734,0.000607330759522,0.999728675997,0.514999985695,0,0
0.193442374468,5.85118141316e-05,0.193500891328,100.449249268,3.19102196045e-06,5625.62792969,0.00011784947128,0.99969758868,0.515312492847,0,0
0.193442374468,5.85118141316e-05,0.193500891328,100.449249268,3.19102196045e-06,5625.62792969,0.00011784947128,0.99969758868,0.515312492847,0,0
0.193437188864,6.09232083661e-05,0.193498119712,100.448226929,5.22726895724e-06,5625.91601562,5.50884833501e-05,0.999685108836,0.515625,0,0
0.193437188864,6.09232083661e-05,0.193498119712,100.448226929,5.22726895724e-06,5625.91601562,5.50884833501e-05,0.999685108836,0.515625,0,0
0.193445146084,6.85659033479e-05,0.193513721228,100.46194458,2.8340280096e-06,5626.82275391,0.000275912636425,0.99964563162,0.515937507153,0,0
0.193445146084,6.85659033479e-05,0.193513721228,100.46194458,2.8340280096e-06,5626.82275391,0.000275912636425,0.99964563162,0.515937507153,0,0
0.193451061845,7.22968761693e-05,0.193523362279,100.470230103,9.12455107027e-06,5627.265625,5.36771949555e-05,0.999626399452,0.516250014305,0,0
0.193451061845,7.22968761693e-05,0.193523362279,100.470230103,9.12455107027e-06,5627.265625,5.36771949555e-05,0.999626399452,0.516250014305,0,0
0.193447843194,8.18430780782e-05,0.193529695272,100.477645874,7.05561205905e-06,5628.39697266,2.76389673672e-05,0.999577056749,0.516562521458,0,0
0.193447843194,8.18430780782e-05,0.193529695272,100.477645874,7.05561205905e-06,5628.39697266,2.76389673672e-05,0.999577056749,0.516562521458,0,0
0.193449676037,8.44655078254e-05,0.193534135818,100.481788635,9.07719552856e-08,5628.70849609,0.00029134817305,0.999563592328,0.51687502861,0,0
0.193449676037,8.44655078254e-05,0.193534135818,100.481788635,9.07719552856e-08,5628.70849609,0.00029134817305,0.999563592328,0.51687502861,0,0
0.193462491035,9.29081725189e-05,0.193555399776,100.499656677,2.28719454753e-06,5629.70800781,0.000435425143223,0.999519988902,0.517187476158,0,0
0.193462491035,9.29081725189e-05,0.193555399776,100.499656677,2.28719454753e-06,5629.70800781,0.000435425143223,0.999519988902,0.517187476158,0,0
0.193471565843,9.50666581048e-05,0.193566635251,100.508605957,4.10825259678e-06,5629.96386719,0.000412872439483,0.999508854363,0.517499983311,0,0
0.193471565843,9.50666581048e-05,0.193566635251,100.508605957,4.10825259678e-06,5629.96386719,0.000412872439483,0.999508854363,0.517499983311,0,0
0.193483263254,0.000103828358988,0.193587094545,100.5259552,2.91449441647e-06,5631.00048828,0.000200174545171,0.999463645594,0.517812490463,0,0
0.193483263254,0.000103828358988,0.193587094545,100.5259552,2.91449441647e-06,5631.00048828,0.000200174545171,0.999463645594,0.517812490463,0,0
0.193481639028,0.000110733490146,0.193592369556,100.531806946,3.64996981261e-06,5631.81835938,0.000138315997901,0.999428022245,0.518124997616,0,0
0.193481639028,0.000110733490146,0.193592369556,100.531806946,3.64996981261e-06,5631.81835938,0.000138315997901,0.999428022245,0.518124997616,0,0
0.193476304412,0.000126269937027,0.193602576852,100.543479919,1.35938046242e-06,5633.65625,0.000313690135954,0.999347775004,0.518437504768,0,0
0.193476304412,0.000126269937027,0.193602576852,100.543479919,1.35938046242e-06,5633.65625,0.000313690135954,0.999347775004,0.518437504768,0,0
0.193465858698,0.000138127579703,0.193603992462,100.547790527,1.56328928824e-06,5635.05957031,0.000209334859392,0.999286513865,0.518750011921,0,0
0.193465858698,0.000138127579703,0.193603992462,100.547790527,1.56328928824e-06,5635.05957031,0.000209334859392,0.999286513865,0.518750011921,0,0
0.193465784192,0.000156789741595,0.19362257421,100.566253662,2.47228626904e-06,5637.26464844,0.000204922966077,0.999190228625,0.519062519073,0,0
0.193465784192,0.000156789741595,0.19362257421,100.566253662,2.47228626904e-06,5637.26464844,0.000204922966077,0.999190228625,0.519062519073,0,0
0.193455561996,0.00016748192138,0.193623036146,100.56943512,1.54152473897e-06,5638.52929688,0.000329635804519,0.999135050488,0.519375026226,0,0
0.193455561996,0.00016748192138,0.193623036146,100.56943512,1.54152473897e-06,5638.52929688,0.000329635804519,0.999135050488,0.519375026226,0,0
0.1934491992,0.000185266893823,0.193634465337,100.582359314,3.49698780155e-06,5640.62988281,0.000149398809299,0.999043217142,0.519687473774,0,0
0.1934491992,0.000185266893823,0.193634465337,100.582359314,3.49698780155e-06,5640.62988281,0.000149398809299,0.999043217142,0.519687473774,0,0
0.19344805181,0.00019767091726,0.193645715714,100.593742371,6.09375831573e-07,5642.09472656,1.85035889899e-06,0.998979249799,0.519999980927,0,0
0.19344805181,0.00019767091726,0.193645715714,100.593742371,6.09375831573e-07,5642.09472656,1.85035889899e-06,0.998979249799,0.519999980927,0,0
0.193449303508,0.000210974525544,0.193660274148,100.607666016,2.03760396289e-06,5643.6640625,8.37268962641e-05,0.998910614781,0.520312488079,0,0
0.193449303508,0.000210974525544,0.193660274148,100.607666016,2.03760396289e-06,5643.6640625,8.37268962641e-05,0.998910614781,0.520312488079,0,0
0.193443834782,0.000221282563871,0.193665117025,100.613800049,1.06594529825e-06,5644.88134766,0.000276864506304,0.998857397516,0.520624995232,0,0
0.193443834782,0.000221282563871,0.193665117025,100.613800049,1.06594529825e-06,5644.88134766,0.000276864506304,0.998857397516,0.520624995232,0,0
0.193435370922,0.000233781684074,0.19366915524,100.619773865,4.93982088301e-06,5646.35595703,0.000144694524352,0.99879286757,0.520937502384,0,0
0.193435370922,0.000233781684074,0.19366915524,100.619773865,4.93982088301e-06,5646.35595703,0.000144694524352,0.99879286757,0.520937502384,0,0
0.193436563015,0.000244377937634,0.193680942059,100.630905151,7.34448292405e-07,5647.60498047,0.000163452437846,0.99873823908,0.521250009537,0,0
0.193436563015,0.000244377937634,0.193680942059,100.630905151,7.34448292405e-07,5647.60498047,0.000163452437846,0.99873823908,0.521250009537,0,0
0.193443596363,0.000252721540164,0.193696320057,100.644073486,5.03509727423e-06,5648.58691406,2.49513013841e-05,0.998695258156,0.521562516689,0,0
0.193443596363,0.000252721540164,0.193696320057,100.644073486,5.03509727423e-06,5648.58691406,2.49513013841e-05,0.998695258156,0.521562516689,0,0
0.193437814713,0.000259192252997,0.19369700551,100.646209717,5.87325621382e-06,5649.35107422,5.8386260207e-05,0.99866187504,0.521875023842,0,0
0.193437814713,0.000259192252997,0.19369700551,100.646209717,5.87325621382e-06,5649.35107422,5.8386260207e-05,0.99866187504,0.521875023842,0,0
0.193440660834,0.000270696997177,0.193711355329,100.659194946,6.33489278812e-08,5650.70458984,0.000291002361337,0.998602588404,0.52218747139,0,0
0.193440660834,0.000270696997177,0.193711355329,100.659194946,6.33489278812e-08,5650.70458984,0.000291002361337,0.998602588404,0.52218747139,0,0
0.193452447653,0.000281788845314,0.193734243512,100.678260803,1.14645281428e-05,5652.0078125,0.000151234082296,0.998545451469,0.522499978542,0,0
0.193452447653,0.000281788845314,0.193734243512,100.678260803,1.14645281428e-05,5652.0078125,0.000151234082296,0.998545451469,0.522499978542,0,0
0.193433061242,0.000296839716611,0.193729892373,100.678115845,5.34760692972e-06,5653.77978516,0.000456225097878,0.998467809343,0.522812485695,0,0
0.193433061242,0.000296839716611,0.193729892373,100.678115845,5.34760692972e-06,5653.77978516,0.000456225097878,0.998467809343,0.522812485695,0,0
0.193429514766,0.000312179210596,0.193741694093,100.68976593,1.43674333231e-06,5655.58251953,0.000174977001734,0.998388682785,0.523124992847,0,0
0.193429514766,0.000312179210596,0.193741694093,100.68976593,1.43674333231e-06,5655.58251953,0.000174977001734,0.998388682785,0.523124992847,0,0
0.193424254656,0.000326241715811,0.193750500679,100.698936462,1.55575048666e-06,5657.23486328,7.44942663005e-05,0.998316153909,0.5234375,0,0
0.193424254656,0.000326241715811,0.193750500679,100.698936462,1.55575048666e-06,5657.23486328,7.44942663005e-05,0.998316153909,0.5234375,0,0
0.193425759673,0.000338917976478,0.193764686584,100.711929321,1.59374295094e-07,5658.72412109,1.93154010049e-05,0.998250832402,0.523750007153,0,0
0.193425759673,0.000338917976478,0.193764686584,100.711929321,1.59374295094e-07,5658.72412109,1.93154010049e-05,0.998250832402,0.523750007153,0,0
0.19342328608,0.000345840700902,0.193769127131,100.716560364,1.28495612444e-05,5659.53759766,0.000184527831152,0.998215190132,0.524062514305,0,0
0.19342328608,0.000345840700902,0.193769127131,100.716560364,1.28495612444e-05,5659.53759766,0.000184527831152,0.998215190132,0.524062514305,0,0
0.193435043097,0.000349963782355,0.193785011768,100.728294373,1.14061604108e-05,5660.01464844,0.000339146819897,0.998194036429,0.524375021458,0,0
0.193435043097,0.000349963782355,0.193785011768,100.728294373,1.14061604108e-05,5660.01464844,0.000339146819897,0.998194036429,0.524375021458,0,0
0.193440333009,0.000369789340766,0.193810135126,100.750259399,2.9897014997e-07,5662.33886719,0.00116789352614,0.998091936125,0.52468752861,0,0
0.193440333009,0.000369789340766,0.193810135126,100.750259399,2.9897014997e-07,5662.33886719,0.00116789352614,0.998091936125,0.52468752861,0,0
0.193376287818,0.000420918309828,0.193797200918,100.750961304,5.54222515348e-06,5668.35400391,0.0033100140281,0.997828074408,0.524999976158,0,0
0.193376287818,0.000420918309828,0.193797200918,100.750961304,5.54222515348e-06,5668.35400391,0.0033100140281,0.997828074408,0.524999976158,0,0
0.19327364862,0.000506145181134,0.193779796362,100.755302429,2.49140321102e-05,5678.38037109,0.0037973835133,0.997388026245,0.525312483311,0,0
0.19327364862,0.000506145181134,0.193779796362,100.755302429,2.49140321102e-05,5678.38037109,0.0037973835133,0.997388026245,0.525312483311,0,0
0.193185001612,0.000593439443037,0.193778440356,100.771461487,1.95007505681e-05,5688.64208984,0.00293547217734,0.996937539886,0.525624990463,0,0
0.193185001612,0.000593439443037,0.193778440356,100.771461487,1.95007505681e-05,5688.64208984,0.00293547217734,0.996937539886,0.525624990463,0,0
0.193125844002,0.000655218551401,0.193781062961,100.78528595,1.81608174898e-05,5695.89941406,0.00231262505986,0.996618766825,0.525937497616,0,0
0.193125844002,0.000655218551401,0.193781062961,100.78528595,1.81608174898e-05,5695.89941406,0.00231262505986,0.996618766825,0.525937497616,0,0
0.19306859374,0.00068939558696,0.193757995963,100.775085449,4.98684494232e-06,5699.92480469,0.00144750613254,0.996441941819,0.526250004768,0,0
0.19306859374,0.00068939558696,0.193757995963,100.775085449,4.98684494232e-06,5699.92480469,0.00144750613254,0.996441941819,0.526250004768,0,0
0.193053022027,0.000717387185432,0.19377040863,100.789398193,5.70957490709e-06,5703.20703125,0.000170116414665,0.996297749443,0.526562511921,0,0
0.193053022027,0.000717387185432,0.19377040863,100.789398193,5.70957490709e-06,5703.20703125,0.000170116414665,0.996297749443,0.526562511921,0,0
0.193060040474,0.000738762086257,0.193798810244,100.814315796,7.3363098636e-06,5705.70556641,0.000294437952107,0.996187955082,0.526875019073,0,0
0.193060040474,0.000738762086257,0.193798810244,100.814315796,7.3363098636e-06,5705.70556641,0.000294437952107,0.996187955082,0.526875019073,0,0
0.193038210273,0.000757680390961,0.193795889616,100.815788269,8.4758430603e-06,5707.92822266,0.00120028783567,0.996090322944,0.527187526226,0,0
0.193038210273,0.000757680390961,0.193795889616,100.815788269,8.4758430603e-06,5707.92822266,0.00120028783567,0.996090322944,0.527187526226,0,0
0.192999660969,0.000779411580879,0.193779081106,100.807601929,8.56398310134e-06,5710.48779297,0.000914664007723,0.995977790105,0.527499973774,0,0
0.192999660969,0.000779411580879,0.193779081106,100.807601929,8.56398310134e-06,5710.48779297,0.000914664007723,0.995977790105,0.527499973774,0,0
0.192992210388,0.000806700671092,0.193798899651,100.827354431,2.0072479856e-06,5713.68310547,0.00017357103934,0.995837493072,0.527812480927,0,0
0.192992210388,0.000806700671092,0.193798899651,100.827354431,2.0072479856e-06,5713.68310547,0.00017357103934,0.995837493072,0.527812480927,0,0
0.193008393049,0.000823206908535,0.193831592798,100.853431702,5.60953048989e-05,5715.59814453,0.00145531923044,0.99575301561,0.528124988079,0,0
0.193008393049,0.000823206908535,0.193831592798,100.853431702,5.60953048989e-05,5715.59814453,0.00145531923044,0.99575301561,0.528124988079,0,0
0.192918986082,0.000877128099091,0.193796113133,100.838668823,1.6423073248e-05,5721.95214844,0.00577118992805,0.995473969848,0.528437495232,0,0
0.192918986082,0.000877128099091,0.193796113133,100.838668823,1.6423073248e-05,5721.95214844,0.00577118992805,0.995473969848,0.528437495232,0,0
0.192717403173,0.00103659403976,0.193753987551,100.840087891,4.87121651531e-05,5740.70751953,0.00681941397488,0.994649997193,0.528750002384,0,0
0.192717403173,0.00103659403976,0.193753987551,100.840087891,4.87121651531e-05,5740.70751953,0.00681941397488,0.994649997193,0.528750002384,0,0
0.192574948072,0.00119189592078,0.193766847253,100.880439758,4.30723557656e-05,5758.93212891,0.00452062673867,0.993848797164,0.529062509537,0,0
0.192574948072,0.00119189592078,0.193766847253,100.880439758,4.30723557656e-05,5758.93212891,0.00452062673867,0.993848797164,0.529062509537,0,0
0.192489594221,0.00128142070025,0.193771019578,100.900283813,3.24100583384e-05,5769.42822266,0.00392506737262,0.993386909148,0.529375016689,0,0
0.192489594221,0.00128142070025,0.193771019578,100.900283813,3.24100583384e-05,5769.42822266,0.00392506737262,0.993386909148,0.529375016689,0,0
0.192377224565,0.00133434066083,0.193711563945,100.866043091,0.000112380104838,5775.67626953,0.0031578715425,0.993111720575,0.529687523842,0,0
0.192377224565,0.00133434066083,0.193711563945,100.866043091,0.000112380104838,5775.67626953,0.0031578715425,0.993111720575,0.529687523842,0,0
0.19233058393,0.00140322186053,0.193733796477,100.894172668,3.34264632329e-06,5783.72753906,0.00121544033755,0.99275700692,0.52999997139,0,0
0.19233058393,0.00140322186053,0.193733796477,100.894172668,3.34264632329e-06,5783.72753906,0.00121544033755,0.99275700692,0.52999997139,0,0
0.1923160851,0.00146015465725,0.193776234984,100.93598175,0.000123838690342,5790.36572266,0.0020993060898,0.992464762852,0.530312478542,0,0
0.1923160851,0.00146015465725,0.193776234984,100.93598175,0.000123838690342,5790.36572266,0.0020993060898,0.992464762852,0.530312478542,0,0
0.192224919796,0.00150832196232,0.193733245134,100.913589478,7.46341684135e-05,5796.05029297,0.00375241343863,0.992214421756,0.530624985695,0,0
0.192224919796,0.00150832196232,0.193733245134,100.913589478,7.46341684135e-05,5796.05029297,0.00375241343863,0.992214421756,0.530624985695,0,0
0.19212706387,0.00156275124755,0.193689823151,100.893379211,1.31494061861e-05,5802.48095703,0.00186262535863,0.991931639697,0.530937492847,0,0
0.19212706387,0.00156275124755,0.193689823151,100.893379211,1.31494061861e-05,5802.48095703,0.00186262535863,0.991931639697,0.530937492847,0,0
0.192131191492,0.00162010523491,0.193751290441,100.952713013,1.71533429238e-05,5809.16943359,0.000667788030114,0.991638254668,0.53125,0,0
0.192131191492,0.00162010523491,0.193751290441,100.952713013,1.71533429238e-05,5809.16943359,0.000667788030114,0.991638254668,0.53125,0,0
0.192093476653,0.0016706280876,0.193764105439,100.981491089,0.000213356499444,5815.1484375,0.00520794093609,0.991378027513,0.531562507153,0,0
0.192093476653,0.0016706280876,0.193764105439,100.981491089,0.000213356499444,5815.1484375,0.00520794093609,0.991378027513,0.531562507153,0,0
0.191868662834,0.00179089396261,0.193659558892,100.930549622,0.000156338122906,5829.37158203,0.00922472868115,0.99075234877,0.531875014305,0,0
0.191868662834,0.00179089396261,0.193659558892,100.930549622,0.000156338122906,5829.37158203,0.00922472868115,0.99075234877,0.531875014305,0,0
0.191627547145,0.00202071876265,0.193648263812,100.956954956,4.75347915199e-05,5856.24560547,0.00980466790497,0.989565015315,0.532187521458,0,0
0.191627547145,0.00202071876265,0.193648263812,100.956954956,4.75347915199e-05,5856.24560547,0.00980466790497,0.989565015315,0.532187521458,0,0
0.191373288631,0.00229764194228,0.193670928478,101.01007843,0.000140669289976,5888.52001953,0.0107760392129,0.988136372016,0.53250002861,0,0
0.191373288631,0.00229764194228,0.193670928478,101.01007843,0.000140669289976,5888.52001953,0.0107760392129,0.988136372016,0.53250002861,0,0
0.191082820296,0.00251750042662,0.193600311875,100.9815979,0.000190557620954,5914.21435547,0.00905755534768,0.986996448742,0.532812476158,0,0
0.191082820296,0.00251750042662,0.193600311875,100.9815979,0.000190557620954,5914.21435547,0.00905755534768,0.986996448742,0.532812476158,0,0
0.190915837884,0.0026510769967,0.193566918373,100.967666626,3.67135107808e-05,5929.78466797,0.00894722901285,0.986304062123,0.533124983311,0,0
0.190915837884,0.0026510769967,0.193566918373,100.967666626,3.67135107808e-05,5929.78466797,0.00894722901285,0.986304062123,0.533124983311,0,0
0.190630957484,0.00292362459004,0.193554580212,101.009155273,0.000594305340201,5961.67041016,0.0241994727403,0.984895099231,0.533437490463,0,0
0.190630957484,0.00292362459004,0.193554580212,101.009155273,0.000594305340201,5961.67041016,0.0241994727403,0.984895099231,0.533437490463,0,0
0.189684212208,0.00374542386271,0.193429633975,101.062011719,3.19767023029e-05,6057.84375,0.0359319075942,0.980636773744,0.533749997616,0,0
0.189684212208,0.00374542386271,0.193429633975,101.062011719,3.19767023029e-05,6057.84375,0.0359319075942,0.980636773744,0.533749997616,0,0
0.188791170716,0.00446052104235,0.193251699209,101.02456665,0.000535917002708,6141.40625,0.0267084147781,0.976918554863,0.534062504768,0,0
0.188791170716,0.00446052104235,0.193251699209,101.02456665,0.000535917002708,6141.40625,0.0267084147781,0.976918554863,0.534062504768,0,0
0.188323140144,0.0048479475081,0.193171083927,101.004936218,0.000270663702395,6186.54589844,0.0120556829497,0.974903367087,0.534375011921,0,0
0.188323140144,0.0048479475081,0.193171083927,101.004936218,0.000270663702395,6186.54589844,0.0120556829497,0.974903367087,0.534375011921,0,0
0.188181370497,0.00502577004954,0.193207144737,101.050338745,4.59003604192e-05,6207.04150391,0.00409318879247,0.973987637738,0.534687519073,0,0
0.188181370497,0.00502577004954,0.193207144737,101.050338745,4.59003604192e-05,6207.04150391,0.00409318879247,0.973987637738,0.534687519073,0,0
0.188116922975,0.00512303877622,0.193239971995,101.085960388,0.000169202874531,6218.21289062,0.00408538244665,0.973488668168,0.535000026226,0,0
0.188116922975,0.00512303877622,0.193239971995,101.085960388,0.000169202874531,6218.21289062,0.00408538244665,0.973488668168,0.535000026226,0,0
0.187975555658,0.00517856748775,0.193154111505,101.028778076,0.000142552758916,6224.9140625,0.00559983542189,0.973189512737,0.535312473774,0,0
0.187975555658,0.00517856748775,0.193154111505,101.028778076,0.000142552758916,6224.9140625,0.00559983542189,0.973189512737,0.535312473774,0,0
0.187834590673,0.00528188422322,0.193116486073,101.013916016,3.31537848979e-05,6237.01464844,0.0022195330821,0.972649174048,0.535624980927,0,0
0.187834590673,0.00528188422322,0.193116486073,101.013916016,3.31537848979e-05,6237.01464844,0.0022195330821,0.972649174048,0.535624980927,0,0
0.187863841653,0.00537219177932,0.193236023188,101.114387512,2.29393772315e-05,6247.10058594,0.00155244022608,0.972198861029,0.535937488079,0,0
0.187863841653,0.00537219177932,0.193236023188,101.114387512,2.29393772315e-05,6247.10058594,0.00155244022608,0.972198861029,0.535937488079,0,0
0.187756478786,0.00548901269212,0.193245500326,101.13470459,0.000134328191052,6260.59082031,0.00753197120503,0.971595604915,0.536249995232,0,0
0.187756478786,0.00548901269212,0.193245500326,101.13470459,0.000134328191052,6260.59082031,0.00753197120503,0.971595604915,0.536249995232,0,0
0.187483727932,0.00562431849539,0.193108037114,101.048454285,0.000356473610736,6276.71533203,0.00848872121423,0.970874805284,0.536562502384,0,0
0.187483727932,0.00562431849539,0.193108037114,101.048454285,0.000356473610736,6276.71533203,0.00848872121423,0.970874805284,0.536562502384,0,0
0.187327876687,0.00579148437828,0.193119361997,101.078804016,7.55799337639e-05,6296.04541016,0.0112887462601,0.970010851063,0.536875009537,0,0
0.187327876687,0.00579148437828,0.193119361997,101.078804016,7.55799337639e-05,6296.04541016,0.0112887462601,0.970010851063,0.536875009537,0,0
0.186912938952,0.00628368323669,0.193196624517,101.196540833,0.000973841175437,6352.69726562,0.029210107401,0.967475179338,0.537187516689,0,0
0.186912938952,0.00628368323669,0.193196624517,101.196540833,0.000973841175437,6352.69726562,0.029210107401,0.967475179338,0.537187516689,0,0
0.185837417841,0.00720055168495,0.193037971854,101.127304077,0.000586412730627,6458.71044922,0.0332214795053,0.962698768827,0.537500023842,0,0
0.185837417841,0.00720055168495,0.193037971854,101.127304077,0.000586412730627,6458.71044922,0.0332214795053,0.962698768827,0.537500023842,0,0
0.185214295983,0.00770947197452,0.192923769355,101.034233093,0.000421097880462,6517.35058594,0.0177744459361,0.960038758328,0.53781247139,0,0
0.185214295983,0.00770947197452,0.192923769355,101.034233093,0.000421097880462,6517.35058594,0.0177744459361,0.960038758328,0.53781247139,0,0
0.184935748577,0.00820230785757,0.193138048053,101.193595886,0.00122893799562,6572.57617188,0.0313481017947,0.957531415698,0.538124978542,0,0
0.184935748577,0.00820230785757,0.193138048053,101.193595886,0.00122893799562,6572.57617188,0.0313481017947,0.957531415698,0.538124978542,0,0
0.183612987399,0.00960194598883,0.193214938045,101.264015198,0.000812988262624,6731.46777344,0.065669760108,0.950304304923,0.538437485695,0,0
0.183612987399,0.00960194598883,0.193214938045,101.264015198,0.000812988262624,6731.46777344,0.065669760108,0.950304304923,0.538437485695,0,0
0.181520700455,0.0116856470704,0.193206340075,101.102996826,0.00170356256422,6965.96337891,0.0579600557685,0.939517307686,0.538749992847,0,0
0.181520700455,0.0116856470704,0.193206340075,101.102996826,0.00170356256422,6965.96337891,0.0579600557685,0.939517307686,0.538749992847,0,0
0.180611103773,0.0127484230325,0.193359524012,101.078369141,0.000396695744712,7083.28417969,0.0204425957054,0.93406882695,0.5390625,0,0
0.180611103773,0.0127484230325,0.193359524012,101.078369141,0.000396695744712,7083.28417969,0.0204425957054,0.93406882695,0.5390625,0,0
0.180482268333,0.0133121935651,0.193794459105,101.311973572,0.000502211390994,7142.34863281,0.0097570149228,0.931307681176,0.539375007153,0,0
0.180482268333,0.0133121935651,0.193794459105,101.311973572,0.000502211390994,7142.34863281,0.0097570149228,0.931307681176,0.539375007153,0,0
0.180118143559,0.0136486198753,0.193766757846,101.253974915,4.84850033899e-06,7179.87109375,0.0161161720753,0.929561631525,0.539687514305,0,0
0.180118143559,0.0136486198753,0.193766757846,101.253974915,4.84850033899e-06,7179.87109375,0.0161161720753,0.929561631525,0.539687514305,0,0
0.179665401578,0.013952113688,0.193617507815,101.07069397,0.000603325373959,7214.38232422,0.0115743372589,0.927939852161,0.540000021458,0,0
0.179665401578,0.013952113688,0.193617507815,101.07069397,0.000603325373959,7214.38232422,0.0115743372589,0.927939852161,0.540000021458,0,0
0.179532825947,0.014328205958,0.193861037493,101.209289551,3.67213688151e-05,7253.96435547,0.00581452110782,0.926090297817,0.54031252861,0,0
0.179532825947,0.014328205958,0.193861037493,101.209289551,3.67213688151e-05,7253.96435547,0.00581452110782,0.926090297817,0.54031252861,0,0
0.17937220633,0.0148092247546,0.19418142736,101.358352661,0.000673477770761,7303.98779297,0.0163627769798,0.923735131466,0.540624976158,0,0
0.17937220633,0.0148092247546,0.19418142736,101.358352661,0.000673477770761,7303.98779297,0.0163627769798,0.923735131466,0.540624976158,0,0
0.17870336771,0.0153280105442,0.194031372666,101.190803528,0.000412021996453,7362.46923828,0.0367143675685,0.921002440247,0.540937483311,0,0
0.17870336771,0.0153280105442,0.194031372666,101.190803528,0.000412021996453,7362.46923828,0.0367143675685,0.921002440247,0.540937483311,0,0
0.177491605282,0.0170239843428,0.194515585899,101.177818298,0.000178994523594,7542.2109375,0.0512047372758,0.912480120609,0.541249990463,0,0
0.177491605282,0.0170239843428,0.194515585899,101.177818298,0.000178994523594,7542.2109375,0.0512047372758,0.912480120609,0.541249990463,0,0
0.176060721278,0.0194573029876,0.195518016815,101.34274292,0.000337677949574,7792.92382812,0.0506362915039,0.900483362843,0.541562497616,0,0
0.176060721278,0.0194573029876,0.195518016815,101.34274292,0.000337677949574,7792.92382812,0.0506362915039,0.900483362843,0.541562497616,0,0
0.174879059196,0.0215786192566,0.19645768404,101.2862854,0.000914706848562,8004.54003906,0.0360802896321,0.890161461742,0.541875004768,0,0
0.174879059196,0.0215786192566,0.19645768404,101.2862854,0.000914706848562,8004.54003906,0.0360802896321,0.890161461742,0.541875004768,0,0
0.174213185906,0.0227669924498,0.196980178356,101.192703247,0.000210688231164,8120.9609375,0.0312927886844,0.884419881027,0.542187511921,0,0
0.174213185906,0.0227669924498,0.196980178356,101.192703247,0.000210688231164,8120.9609375,0.0312927886844,0.884419881027,0.542187511921,0,0
0.173280626535,0.0248062964529,0.198086932302,101.31085968,0.00322013255209,8316.49902344,0.0823032483459,0.874770609662,0.542500019073,0,0
0.173280626535,0.0248062964529,0.198086932302,101.31085968,0.00322013255209,8316.49902344,0.0823032483459,0.874770609662,0.542500019073,0,0
0.169895023108,0.0317473262548,0.201642349362,101.355651855,0.000211829799809,8957.14648438,0.119683369994,0.842556256881,0.542812526226,0,0
0.169895023108,0.0317473262548,0.201642349362,101.355651855,0.000211829799809,8957.14648438,0.119683369994,0.842556256881,0.542812526226,0,0
0.166871696711,0.039675232023,0.206546932459,101.254722595,0.000151155312778,9618.81542969,0.102264940739,0.80791176477,0.543124973774,0,0
0.166871696711,0.039675232023,0.206546932459,101.254722595,0.000151155312778,9618.81542969,0.102264940739,0.80791176477,0.543124973774,0,0
0.164471179247,0.0484418608248,0.212913036346,101.312843323,0.00147276918869,10267.40625,0.071155436337,0.772480549191,0.543437480927,0,0
0.164471179247,0.0484418608248,0.212913036346,101.312843323,0.00147276918869,10267.40625,0.071155436337,0.772480549191,0.543437480927,0,0
0.163160592318,0.0547907799482,0.217951372266,101.349609375,2.61002824118e-05,10687.1503906,0.047774579376,0.748610071235,0.543749988079,0,0
0.163160592318,0.0547907799482,0.217951372266,101.349609375,2.61002824118e-05,10687.1503906,0.047774579376,0.748610071235,0.543749988079,0,0
0.162009969354,0.0608222931623,0.222832262516,101.357833862,0.000906149740331,11055.7441406,0.0400951243937,0.727048980809,0.544062495232,0,0
0.162009969354,0.0608222931623,0.222832262516,101.357833862,0.000906149740331,11055.7441406,0.0400951243937,0.727048980809,0.544062495232,0,0
0.161103218794,0.0654681846499,0.226571410894,101.317863464,0.000514004670549,11323.2255859,0.0367917716503,0.711048309925,0.544375002384,0,0
0.161103218794,0.0654681846499,0.226571410894,101.317863464,0.000514004670549,11323.2255859,0.0367917716503,0.711048309925,0.544375002384,0,0
0.160125315189,0.0713295564055,0.231454879045,101.414527893,0.00142368569504,11638.0966797,0.030461974442,0.691820867418,0.544687509537,0,0
0.160125315189,0.0713295564055,0.231454879045,101.414527893,0.00142368569504,11638.0966797,0.030461974442,0.691820867418,0.544687509537,0,0
0.159547895193,0.0742356851697,0.233783572912,101.363189697,0.000317053199979,11788.6171875,0.0219414234161,0.682459820447,0.545000016689,0,0
0.159547895193,0.0742356851697,0.233783572912,101.363189697,0.000317053199979,11788.6171875,0.0219414234161,0.682459820447,0.545000016689,0,0
0.159009903669,0.0775289312005,0.236538827419,101.402770996,0.00111849699169,11950.9140625,0.0147323794663,0.672235951299,0.545312523842,0,0
0.159009903669,0.0775289312005,0.236538827419,101.402770996,0.00111849699169,11950.9140625,0.0147323794663,0.672235951299,0.545312523842,0,0
0.158801689744,0.078612729907,0.237414419651,101.404769897,0.000237967236899,12004.0107422,0.00737717561424,0.668879716647,0.54562497139,0,0
0.158801689744,0.078612729907,0.237414419651,101.404769897,0.000237967236899,12004.0107422,0.00737717561424,0.668879716647,0.54562497139,0,0
0.158637627959,0.0798398554325,0.238477483392,101.407188416,0.000437026232248,12060.8291016,0.00543334614486,0.665210089032,0.545937478542,0,0
0.158637627959,0.0798398554325,0.238477483392,101.407188416,0.000437026232248,12060.8291016,0.00543334614486,0.665210089032,0.545937478542,0,0
0.158527776599,0.0802706256509,0.238798394799,101.445083618,0.000336336815963,12083.0234375,0.0017759402981,0.663856123205,0.546249985695,0,0
0.158527776599,0.0802706256509,0.238798394799,101.445083618,0.000336336815963,12083.0234375,0.0017759402981,0.663856123205,0.546249985695,0,0
0.158548250794,0.0813064426184,0.239854693413,101.418685913,0.00033903401345,12123.9980469,0.00711583532393,0.661017921053,0.546562492847,0,0
0.158548250794,0.0813064426184,0.239854693413,101.418685913,0.00033903401345,12123.9980469,0.00711583532393,0.661017921053,0.546562492847,0,0
0.15816873312,0.0835998505354,0.241768583655,101.541519165,0.000879844941664,12230.8251953,0.0115733463317,0.65421541016,0.546875,0,0
0.15816873312,0.0835998505354,0.241768583655,101.541519165,0.000879844941664,12230.8251953,0.0115733463317,0.65421541016,0.546875,0,0
0.157962992787,0.086882263422,0.244845256209,101.35585022,0.00120915356092,12361.4492188,0.0278462655842,0.645154393566,0.547187507153,0,0
0.157962992787,0.086882263422,0.244845256209,101.35585022,0.00120915356092,12361.4492188,0.0278462655842,0.645154393566,0.547187507153,0,0
0.156748861074,0.0949264168739,0.251675277948,101.537445068,0.00120016431902,12696.2304688,0.0272394195199,0.622821845484,0.547500014305,0,0
0.156748861074,0.0949264168739,0.251675277948,101.537445068,0.00120016431902,12696.2304688,0.0272394195199,0.622821845484,0.547500014305,0,0
0.156574487686,0.0986498147249,0.255224317312,101.427345276,0.00332205439918,12824.2890625,0.0449085086584,0.613477937114,0.547812521458,0,0
0.156574487686,0.0986498147249,0.255224317312,101.427345276,0.00332205439918,12824.2890625,0.0449085086584,0.613477937114,0.547812521458,0,0
0.154438748956,0.112598739564,0.26703748107,101.562103271,0.00303536164574,13320.4375,0.0508738085628,0.578341094056,0.54812502861,0,0
0.154438748956,0.112598739564,0.26703748107,101.562103271,0.00303536164574,13320.4375,0.0508738085628,0.578341094056,0.54812502861,0,0
0.153949379921,0.117615275085,0.271564662457,101.377464294,0.00368248997256,13467.7158203,0.0541659928858,0.566897690327,0.548437476158,0,0
0.153949379921,0.117615275085,0.271564662457,101.377464294,0.00368248997256,13467.7158203,0.0541659928858,0.566897690327,0.548437476158,0,0
0.151638939977,0.134919553995,0.286558479071,101.642692566,0.00366334989667,13956.4267578,0.0552584007382,0.529172755482,0.548749983311,0,0
0.151638939977,0.134919553995,0.286558479071,101.642692566,0.00366334989667,13956.4267578,0.0552584007382,0.529172755482,0.548749983311,0,0
0.151091471314,0.140252798796,0.291344255209,101.461700439,0.00495602888986,14079.6699219,0.0665983557701,0.518601168937,0.549062490463,0,0
0.151091471314,0.140252798796,0.291344255209,101.461700439,0.00495602888986,14079.6699219,0.0665983557701,0.518601168937,0.549062490463,0,0
0.148173898458,0.16300585866,0.311179757118,101.667694092,0.00502505619079,14572.4394531,0.0689388811588,0.476168179546,0.549374997616,0,0
0.148173898458,0.16300585866,0.311179757118,101.667694092,0.00502505619079,14572.4394531,0.0689388811588,0.476168179546,0.549374997616,0,0
0.14750020206,0.16874024272,0.316240459681,101.428764343,0.00534472661093,14672.1630859,0.0717729702592,0.466417871416,0.549687504768,0,0
0.14750020206,0.16874024272,0.316240459681,101.428764343,0.00534472661093,14672.1630859,0.0717729702592,0.466417871416,0.549687504768,0,0
0.14442935586,0.195049867034,0.339479207993,101.729988098,0.00478280335665,15086.4443359,0.0782923474908,0.425443893056,0.550000011921,0,0
0.14442935586,0.195049867034,0.339479207993,101.729988098,0.00478280335665,15086.4443359,0.0782923474908,0.425443893056,0.550000011921,0,0
0.143401294947,0.203023999929,0.346425294876,101.460121155,0.00754597736523,15188.2431641,0.106299377978,0.413945797457,0.550312519073,0,0
0.143401294947,0.203023999929,0.346425294876,101.460121155,0.00754597736523,15188.2431641,0.106299377978,0.413945797457,0.550312519073,0,0
0.138779044151,0.243423655629,0.382202714682,101.770988464,0.00557235861197,15606.6230469,0.128032520413,0.363103240297,0.550625026226,0,0
0.138779044151,0.243423655629,0.382202714682,101.770988464,0.00557235861197,15606.6230469,0.128032520413,0.363103240297,0.550625026226,0,0
0.136513248086,0.26129040122,0.397803664207,101.46799469,0.00464719766751,15740.9746094,0.125867009163,0.343167397309,0.550937473774,0,0
0.136513248086,0.26129040122,0.397803664207,101.46799469,0.00464719766751,15740.9746094,0.125867009163,0.343167397309,0.550937473774,0,0
0.132015705109,0.30337330699,0.435389012098,101.883399963,0.00665276870131,15968.1699219,0.111178852618,0.303213221832,0.551249980927,0,0
0.132015705109,0.30337330699,0.435389012098,101.883399963,0.00665276870131,15968.1699219,0.111178852618,0.303213221832,0.551249980927,0,0
0.130587697029,0.313027173281,0.44361487031,101.508712769,0.00443229870871,16007.4433594,0.0957559868693,0.29437177554,0.551562488079,0,0
0.130587697029,0.313027173281,0.44361487031,101.508712769,0.00443229870871,16007.4433594,0.0957559868693,0.29437177554,0.551562488079,0,0
0.126955077052,0.34787145257,0.474826544523,101.907699585,0.00510436156765,16109.1279297,0.0878944769502,0.267371482316,0.551874995232,0,0
0.126955077052,0.34787145257,0.474826544523,101.907699585,0.00510436156765,16109.1279297,0.0878944769502,0.267371482316,0.551874995232,0,0
0.125962272286,0.354056298733,0.48001858592,101.589767456,0.00437955651432,16122.90625,0.0857705250382,0.262411239858,0.552187502384,0,0
0.125962272286,0.354056298733,0.48001858592,101.589767456,0.00437955651432,16122.90625,0.0857705250382,0.262411239858,0.552187502384,0,0
0.122446596622,0.387766450644,0.510213077068,101.912559509,0.0044335462153,16171.6308594,0.0842334479094,0.239991098084,0.552500009537,0,0
0.122446596622,0.387766450644,0.510213077068,101.912559509,0.0044335462153,16171.6308594,0.0842334479094,0.239991098084,0.552500009537,0,0
0.121538251638,0.393899053335,0.515437304974,101.6641922,0.00542294513434,16176.7011719,0.102046139538,0.235796381957,0.552812516689,0,0
0.121538251638,0.393899053335,0.515437304974,101.6641922,0.00542294513434,16176.7011719,0.102046139538,0.235796381957,0.552812516689,0,0
0.117035001516,0.436567753553,0.55360275507,101.972465515,0.00438436353579,16189.046875,0.116607576609,0.211406103825,0.553125023842,0,0
0.117035001516,0.436567753553,0.55360275507,101.972465515,0.00438436353579,16189.046875,0.116607576609,0.211406103825,0.553125023842,0,0
0.115304678679,0.450084716082,0.56538939476,101.741287231,0.00376110407524,16184.5849609,0.115638822317,0.203938524046,0.55343747139,0,0
0.115304678679,0.450084716082,0.56538939476,101.741287231,0.00376110407524,16184.5849609,0.115638822317,0.203938524046,0.55343747139,0,0
0.110856533051,0.492276310921,0.603132843971,102.000175476,0.0035479743965,16153.0800781,0.119099184871,0.18380118768,0.553749978542,0,0
0.110856533051,0.492276310921,0.603132843971,102.000175476,0.0035479743965,16153.0800781,0.119099184871,0.18380118768,0.553749978542,0,0
0.108929097652,0.508032381535,0.616961479187,101.812576294,0.00324301049113,16133.9023438,0.120544880629,0.176557372425,0.554062485695,0,0
0.108929097652,0.508032381535,0.616961479187,101.812576294,0.00324301049113,16133.9023438,0.120544880629,0.176557372425,0.554062485695,0,0
0.104398369789,0.550921440125,0.655319809914,102.024749756,0.0026877913624,16070.6025391,0.129546150565,0.159309039968,0.554374992847,0,0
0.104398369789,0.550921440125,0.655319809914,102.024749756,0.0026877913624,16070.6025391,0.129546150565,0.159309039968,0.554374992847,0,0
0.101953707635,0.57198369503,0.673937380314,101.897193909,0.00246402993798,16032.0019531,0.13262976706,0.151280683656,0.5546875,0,0
0.101953707635,0.57198369503,0.673937380314,101.897193909,0.00246402993798,16032.0019531,0.13262976706,0.151280683656,0.5546875,0,0
0.097244553268,0.616455256939,0.713699817657,102.067817688,0.00223881448619,15942.4814453,0.135915443301,0.136254137751,0.555000007153,0,0
0.097244553268,0.616455256939,0.713699817657,102.067817688,0.00223881448619,15942.4814453,0.135915443301,0.136254137751,0.555000007153,0,0
0.0946090742946,0.639916837215,0.734525859356,101.996276855,0.00223633041605,15889.2802734,0.140604779124,0.128802918358,0.555312514305,0,0
0.0946090742946,0.639916837215,0.734525859356,101.996276855,0.00223633041605,15889.2802734,0.140604779124,0.128802918358,0.555312514305,0,0
0.0896263346076,0.687030076981,0.776656448841,102.145835876,0.0019036984304,15777.2080078,0.150194510818,0.115400232292,0.555625021458,0,0
0.0896263346076,0.687030076981,0.776656448841,102.145835876,0.0019036984304,15777.2080078,0.150194510818,0.115400232292,0.555625021458,0,0
0.0864266827703,0.71616011858,0.8025867939,102.107315063,0.000246614188654,15702.6152344,0.123176679015,0.107685154337,0.55593752861,0,0
0.0864266827703,0.71616011858,0.8025867939,102.107315063,0.000246614188654,15702.6152344,0.123176679015,0.107685154337,0.55593752861,0,0
0.0830174982548,0.748503684998,0.831521213055,102.19732666,0.00117109541316,15618.3544922,0.104904361069,0.0998381002811,0.556249976158,0,0
0.0830174982548,0.748503684998,0.831521213055,102.19732666,0.00117109541316,15618.3544922,0.104904361069,0.0998381002811,0.556249976158,0,0
0.0808548033237,0.768797278404,0.84965211153,102.22870636,0.000865261885338,15564.0830078,0.0628020912409,0.0951622460846,0.556562483311,0,0
0.0808548033237,0.768797278404,0.84965211153,102.22870636,0.000865261885338,15564.0830078,0.0628020912409,0.0951622460846,0.556562483311,0,0
0.0797565206885,0.779327690601,0.859084188938,102.27394104,0.000539010390639,15536.0644531,0.0257903710008,0.092839004274,0.556874990463,0,0
0.0797565206885,0.779327690601,0.859084188938,102.27394104,0.000539010390639,15536.0644531,0.0257903710008,0.092839004274,0.556874990463,0,0
0.0795411393046,0.781616032124,0.861157178879,102.324699402,0.00424717459828,15530.7333984,0.0973460748792,0.0923654139517,0.557187497616,0,0
0.0795411393046,0.781616032124,0.861157178879,102.324699402,0.00424717459828,15530.7333984,0.0973460748792,0.0923654139517,0.557187497616,0,0
0.0746073946357,0.827940523624,0.902547895908,102.367218018,0.00599183980376,15402.8046875,0.307724267244,0.0826630863292,0.557500004768,0,0
0.0746073946357,0.827940523624,0.902547895908,102.367218018,0.00599183980376,15402.8046875,0.307724267244,0.0826630863292,0.557500004768,0,0
0.0610508881509,0.955532371998,1.01658332348,102.424453735,8.77818383742e-05,15040.0615234,0.428711920977,0.0600549770402,0.557812511921,0,0
0.0610508881509,0.955532371998,1.01658332348,102.424453735,8.77818383742e-05,15040.0615234,0.428711920977,0.0600549770402,0.557812511921,0,0
0.046459492296,1.09375298023,1.14021253586,102.476097107,0.00185832870193,14645.0703125,0.414746016264,0.0407463440673,0.558125019073,0,0
0.046459492296,1.09375298023,1.14021253586,102.476097107,0.00185832870193,14645.0703125,0.414746016264,0.0407463440673,0.558125019073,0,0
0.0341172777116,1.21175682545,1.24587404728,102.538955688,0.00185261538718,14314.2089844,0.350934118032,0.027384210937,0.558437526226,0,0
0.0341172777116,1.21175682545,1.24587404728,102.538955688,0.00185261538718,14314.2089844,0.350934118032,0.027384210937,0.558437526226,0,0
0.0247289147228,1.30268347263,1.32741248608,102.612258911,0.00144277035724,14065.4433594,0.274190723896,0.0186294124714,0.558749973774,0,0
0.0247289147228,1.30268347263,1.32741248608,102.612258911,0.00144277035724,14065.4433594,0.274190723896,0.0186294124714,0.558749973774,0,0
0.0180052574724,1.36889028549,1.38689553738,102.675521851,0.00100160262082,13887.7363281,0.202721014619,0.0129824179162,0.559062480927,0,0
0.0180052574724,1.36889028549,1.38689553738,102.675521851,0.00100160262082,13887.7363281,0.202721014619,0.0129824179162,0.559062480927,0,0
0.0133387353271,1.41621994972,1.42955863476,102.759101868,0.000649221357889,13762.8974609,0.145356550813,0.00933066682458,0.559374988079,0,0
0.0133387353271,1.41621994972,1.42955863476,102.759101868,0.000649221357889,13762.8974609,0.145356550813,0.00933066682458,0.559374988079,0,0
0.0101082762703,1.45011723042,1.46022546291,102.831809998,0.000404194724979,13674.1494141,0.103849321604,0.0069224078932,0.559687495232,0,0
0.0101082762703,1.45011723042,1.46022546291,102.831809998,0.000404194724979,13674.1494141,0.103849321604,0.0069224078932,0.559687495232,0,0
0.00782607868314,1.47521555424,1.4830416441,102.910850525,0.000249197968515,13608.9599609,0.0755013078451,0.00527704580265,0.560000002384,0,0
0.00782607868314,1.47521555424,1.4830416441,102.910850525,0.000249197968515,13608.9599609,0.0755013078451,0.00527704580265,0.560000002384,0,0
0.00616138521582,1.4945756197,1.50073707104,102.999275208,0.000166755722603,13559.1269531,0.0563761405647,0.0041055727447,0.560312509537,0,0
0.00616138521582,1.4945756197,1.50073707104,102.999275208,0.000166755722603,13559.1269531,0.0563761405647,0.0041055727447,0.560312509537,0,0
0.00490865018219,1.50980639458,1.51471495628,103.069595337,0.000110357490485,13519.7490234,0.0430421866477,0.00324064284295,0.560625016689,0,0
0.00490865018219,1.50980639458,1.51471495628,103.069595337,0.000110357490485,13519.7490234,0.0430421866477,0.00324064284295,0.560625016689,0,0
0.00394942006096,1.52230679989,1.52625620365,103.157989502,8.72281525517e-05,13487.9746094,0.0331870168447,0.00258765209374,0.560937523842,0,0
0.00394942006096,1.52230679989,1.52625620365,103.157989502,8.72281525517e-05,13487.9746094,0.0331870168447,0.00258765209374,0.560937523842,0,0
0.00321180699393,1.53246712685,1.53567898273,103.236328125,6.4859748818e-05,13462.1328125,0.0255470927805,0.00209145728374,0.56124997139,0,0
0.00321180699393,1.53246712685,1.53567898273,103.236328125,6.4859748818e-05,13462.1328125,0.0255470927805,0.00209145728374,0.56124997139,0,0
0.00264830933884,1.54079806805,1.54344630241,103.311271667,4.21274417022e-05,13441.0214844,0.0194687023759,0.00171584157784,0.561562478542,0,0
0.00264830933884,1.54079806805,1.54344630241,103.311271667,4.21274417022e-05,13441.0214844,0.0194687023759,0.00171584157784,0.561562478542,0,0
0.00222333450802,1.54784953594,1.5500729084,103.405654907,4.27656486863e-05,13423.7304688,0.0146635370329,0.0014343418919,0.561874985695,0,0
0.00222333450802,1.54784953594,1.5500729084,103.405654907,4.27656486863e-05,13423.7304688,0.0146635370329,0.0014343418919,0.561874985695,0,0
0.00190561893396,1.55357813835,1.55548381805,103.479774475,1.76044923137e-05,13409.4316406,0.0109709138051,0.00122509724103,0.562187492847,0,0
0.00190561893396,1.55357813835,1.55548381805,103.479774475,1.76044923137e-05,13409.4316406,0.0109709138051,0.00122509724103,0.562187492847,0,0
0.00166870700195,1.558562994,1.56023168564,103.56842804,1.85237804544e-05,13397.4335938,0.00824160128832,0.00106952513355,0.5625,0,0
0.00166870700195,1.558562994,1.56023168564,103.56842804,1.85237804544e-05,13397.4335938,0.00824160128832,0.00106952513355,0.5625,0,0
0.00148954289034,1.56288945675,1.56437909603,103.656181335,1.70100411196e-05,13387.1601562,0.00633547455072,0.000952162358931,0.562812507153,0,0
0.00148954289034,1.56288945675,1.56437909603,103.656181335,1.70100411196e-05,13387.1601562,0.00633547455072,0.000952162358931,0.562812507153,0,0
0.00134916801471,1.56662094593,1.56797015667,103.730743408,4.55610825156e-06,13378.1757812,0.00507864961401,0.000860455161709,0.563125014305,0,0
0.00134916801471,1.56662094593,1.56797015667,103.730743408,4.55610825156e-06,13378.1757812,0.00507864961401,0.000860455161709,0.563125014305,0,0
0.00123355537653,1.5702265501,1.57146012783,103.828971863,1.94974254555e-05,13370.1396484,0.00430547771975,0.000784974021729,0.563437521458,0,0
0.00123355537653,1.5702265501,1.57146012783,103.828971863,1.94974254555e-05,13370.1396484,0.00430547771975,0.000784974021729,0.563437521458,0,0
0.00113223621156,1.57341146469,1.57454371452,103.906333923,8.74467048106e-07,13362.7695312,0.00386514002457,0.000719088457892,0.56375002861,0,0
0.00113223621156,1.57341146469,1.57454371452,103.906333923,8.74467048106e-07,13362.7695312,0.00386514002457,0.000719088457892,0.56375002861,0,0
0.00103885307908,1.57647669315,1.5775154829,103.989440918,1.33130765789e-06,13355.9169922,0.00362106459215,0.000658537485267,0.564062476158,0,0
0.00103885307908,1.57647669315,1.5775154829,103.989440918,1.33130765789e-06,13355.9169922,0.00362106459215,0.000658537485267,0.564062476158,0,0
0.00094985117903,1.57945907116,1.58040893078,104.076820374,1.1463978808e-05,13349.4423828,0.00348144816235,0.00060101607915,0.564374983311,0,0
0.00094985117903,1.57945907116,1.58040893078,104.076820374,1.1463978808e-05,13349.4423828,0.00348144816235,0.00060101607915,0.564374983311,0,0
0.000863512512296,1.58215332031,1.5830167532,104.145095825,1.49349880303e-05,13343.3339844,0.00337610323913,0.000545485390823,0.564687490463,0,0
0.000863512512296,1.58215332031,1.5830167532,104.145095825,1.49349880303e-05,13343.3339844,0.00337610323913,0.000545485390823,0.564687490463,0,0
0.000779825204518,1.58494782448,1.58572769165,104.23789978,1.17810941447e-05,13337.6191406,0.00326585303992,0.000491777502924,0.564999997616,0,0
0.000779825204518,1.58494782448,1.58572769165,104.23789978,1.17810941447e-05,13337.6191406,0.00326585303992,0.000491777502924,0.564999997616,0,0
0.000699048046954,1.58750474453,1.5882037878,104.319465637,4.75875964412e-07,13332.3330078,0.00313711655326,0.00044015009429,0.565312504768,0,0
0.000699048046954,1.58750474453,1.5882037878,104.319465637,4.75875964412e-07,13332.3330078,0.00313711655326,0.00044015009429,0.565312504768,0,0
0.000621853978373,1.58991348743,1.59053528309,104.401771545,3.71851501768e-06,13327.5341797,0.00298113096505,0.000390971508136,0.565625011921,0,0
0.000621853978373,1.58991348743,1.59053528309,104.401771545,3.71851501768e-06,13327.5341797,0.00298113096505,0.000390971508136,0.565625011921,0,0
0.000548943236936,1.59226989746,1.59281885624,104.496520996,1.99566420633e-05,13323.25,0.00280464463867,0.000344636324957,0.565937519073,0,0
0.000548943236936,1.59226989746,1.59281885624,104.496520996,1.99566420633e-05,13323.25,0.00280464463867,0.000344636324957,0.565937519073,0,0
0.000480648042867,1.59424650669,1.59472715855,104.567703247,1.57474496518e-05,13319.4697266,0.00261343247257,0.000301398292674,0.566250026226,0,0
0.000480648042867,1.59424650669,1.59472715855,104.567703247,1.57474496518e-05,13319.4697266,0.00261343247257,0.000301398292674,0.566250026226,0,0
0.000417376955738,1.59627687931,1.59669423103,104.66091156,9.14613701752e-06,13316.1367188,0.00241247704253,0.000261400678744,0.566562473774,0,0
0.000417376955738,1.59627687931,1.59669423103,104.66091156,9.14613701752e-06,13316.1367188,0.00241247704253,0.000261400678744,0.566562473774,0,0
0.000359210505849,1.59813117981,1.5984903574,104.748954773,3.72342060473e-06,13313.1865234,0.00221022521146,0.000224718594132,0.566874980927,0,0
0.000359210505849,1.59813117981,1.5984903574,104.748954773,3.72342060473e-06,13313.1865234,0.00221022521146,0.000224718594132,0.566874980927,0,0
0.000306131492835,1.59983229637,1.60013842583,104.830757141,1.6990066797e-05,13310.5117188,0.00200767908245,0.000191315631131,0.567187488079,0,0
0.000306131492835,1.59983229637,1.60013842583,104.830757141,1.6990066797e-05,13310.5117188,0.00200767908245,0.000191315631131,0.567187488079,0,0
0.000258169893641,1.60167205334,1.60193026066,104.935684204,2.55187642324e-05,13308.0361328,0.00180776708294,0.000161161755902,0.567499995232,0,0
0.000258169893641,1.60167205334,1.60193026066,104.935684204,2.55187642324e-05,13308.0361328,0.00180776708294,0.000161161755902,0.567499995232,0,0
0.000215160980588,1.6032012701,1.60341644287,105.01247406,1.35914806378e-05,13305.6962891,0.00161242112517,0.000134189082034,0.567812502384,0,0
0.000215160980588,1.6032012701,1.60341644287,105.01247406,1.35914806378e-05,13305.6962891,0.00161242112517,0.000134189082034,0.567812502384,0,0
0.000177037538378,1.60480201244,1.60497903824,105.101966858,1.5395680748e-06,13303.4658203,0.00142097426578,0.000110305202847,0.568125009537,0,0
0.000177037538378,1.60480201244,1.60497903824,105.101966858,1.5395680748e-06,13303.4658203,0.00142097426578,0.000110305202847,0.568125009537,0,0
0.000143668527016,1.60638654232,1.60653030872,105.193595886,1.45639669427e-05,13301.3164062,0.00123646249995,8.94278347793e-05,0.568437516689,0,0
0.000143668527016,1.60638654232,1.60653030872,105.193595886,1.45639669427e-05,13301.3164062,0.00123646249995,8.94278347793e-05,0.568437516689,0,0
0.000114834016131,1.60774362087,1.60785853863,105.265274048,2.54820497503e-05,13299.2783203,0.00106024369597,7.14204722443e-05,0.568750023842,0,0
0.000114834016131,1.60774362087,1.60785853863,105.265274048,2.54820497503e-05,13299.2783203,0.00106024369597,7.14204722443e-05,0.568750023842,0,0
9.03348627617e-05,1.60931682587,1.60940718651,105.366203308,2.14035499084e-05,13297.3759766,0.000894407392479,5.61292776116e-05,0.56906247139,0,0
9.03348627617e-05,1.60931682587,1.60940718651,105.366203308,2.14035499084e-05,13297.3759766,0.000894407392479,5.61292776116e-05,0.56906247139,0,0
6.98461954016e-05,1.6106544733,1.61072432995,105.447486877,7.5277466749e-06,13295.6230469,0.000742120901123,4.33632211937e-05,0.569374978542,0,0
6.98461954016e-05,1.6106544733,1.61072432995,105.447486877,7.5277466749e-06,13295.6230469,0.000742120901123,4.33632211937e-05,0.569374978542,0,0
5.30097458977e-05,1.61197078228,1.61202383041,105.533943176,9.08819220058e-06,13294.0644531,0.00060469325399,3.28839716247e-05,0.569687485695,0,0
5.30097458977e-05,1.61197078228,1.61202383041,105.533943176,9.08819220058e-06,13294.0644531,0.00060469325399,3.28839716247e-05,0.569687485695,0,0
3.94351191062e-05,1.6133620739,1.61340153217,105.634819031,2.60192464339e-05,13292.6650391,0.000483768788399,2.44422224225e-05,0.569999992847,0,0
3.94351191062e-05,1.6133620739,1.61340153217,105.634819031,2.60192464339e-05,13292.6650391,0.000483768788399,2.44422224225e-05,0.569999992847,0,0
2.86816448352e-05,1.61443936825,1.61446809769,105.706459045,2.92452168651e-05,13291.3935547,0.00037983013317,1.77653834574e-05,0.5703125,0,0
2.86816448352e-05,1.61443936825,1.61446809769,105.706459045,2.92452168651e-05,13291.3935547,0.00037983013317,1.77653834574e-05,0.5703125,0,0
2.03349482035e-05,1.61574780941,1.6157681942,105.806747437,1.80560964509e-05,13290.2050781,0.000292136712233,1.25853128416e-05,0.570625007153,0,0
2.03349482035e-05,1.61574780941,1.6157681942,105.806747437,1.80560964509e-05,13290.2050781,0.000292136712233,1.25853128416e-05,0.570625007153,0,0
1.39918774948e-05,1.61690437794,1.61691844463,105.892280579,3.26220106217e-06,13289.0556641,0.000219691966777,8.65342190961e-06,0.570937514305,0,0
1.39918774948e-05,1.61690437794,1.61691844463,105.892280579,3.26220106217e-06,13289.0556641,0.000219691966777,8.65342190961e-06,0.570937514305,0,0
9.28838380787e-06,1.61796319485,1.61797249317,105.968910217,2.3772532586e-05,13287.9462891,0.000160650306498,5.74075507901e-06,0.571250021458,0,0
9.28838380787e-06,1.61796319485,1.61797249317,105.968910217,2.3772532586e-05,13287.9462891,0.000160650306498,5.74075507901e-06,0.571250021458,0,0
5.91428806729e-06,1.61924636364,1.6192522049,106.073165894,3.44644540746e-05,13286.9189453,0.000113137299195,3.65248109554e-06,0.57156252861,0,0
5.91428806729e-06,1.61924636364,1.6192522049,106.073165894,3.44644540746e-05,13286.9189453,0.000113137299195,3.65248109554e-06,0.57156252861,0,0
3.59991076948e-06,1.62017214298,1.62017571926,106.142654419,2.6538840757e-05,13286.0078125,7.55033397581e-05,2.22192613226e-06,0.571874976158,0,0
3.59991076948e-06,1.62017214298,1.62017571926,106.142654419,2.6538840757e-05,13286.0078125,7.55033397581e-05,2.22192613226e-06,0.571874976158,0,0
2.1180985641e-06,1.62124145031,1.62124347687,106.234848022,5.66376547795e-06,13285.2978516,4.63461437903e-05,1.30646543491e-06,0.572187483311,0,0
2.1180985641e-06,1.62124145031,1.62124347687,106.234848022,5.66376547795e-06,13285.2978516,4.63461437903e-05,1.30646543491e-06,0.572187483311,0,0
1.26973316128e-06,1.62224400043,1.62224531174,106.327194214,1.79754279088e-05,13284.8007812,2.47791758738e-05,7.82701082317e-07,0.572499990463,0,0
1.26973316128e-06,1.62224400043,1.62224531174,106.327194214,1.79754279088e-05,13284.8007812,2.47791758738e-05,7.82701082317e-07,0.572499990463,0,0
8.72272096331e-07,1.62297987938,1.62298071384,106.398376465,3.78679542337e-05,13284.5332031,1.03127094917e-05,5.37450684959e-07,0.572812497616,0,0
8.72272096331e-07,1.62297987938,1.62298071384,106.398376465,3.78679542337e-05,13284.5332031,1.03127094917e-05,5.37450684959e-07,0.572812497616,0,0
7.51243135255e-07,1.62399470806,1.62399542332,106.506568909,2.39261353272e-05,13284.4541016,2.72862780548e-06,4.62589441121e-07,0.573125004768,0,0
7.51243135255e-07,1.62399470806,1.62399542332,106.506568909,2.39261353272e-05,13284.4541016,2.72862780548e-06,4.62589441121e-07,0.573125004768,0,0
7.35085905035e-07,1.62481164932,1.62481236458,106.59614563,1.5908003661e-06,13284.4609375,3.46709185806e-07,4.52412796123e-07,0.573437511921,0,0
7.35085905035e-07,1.62481164932,1.62481236458,106.59614563,1.5908003661e-06,13284.4609375,3.46709185806e-07,4.52412796123e-07,0.573437511921,0,0
7.33811759801e-07,1.62563610077,1.62563681602,106.684288025,1.23833806356e-05,13284.4013672,2.47223610472e-08,4.51399570044e-07,0.573750019073,0,0
7.33811759801e-07,1.62563610077,1.62563681602,106.684288025,1.23833806356e-05,13284.4013672,2.47223610472e-08,4.51399570044e-07,0.573750019073,0,0
7.33842853151e-07,1.62645590305,1.62645661831,106.763206482,1.05078788692e-05,13284.0869141,2.00795824412e-09,4.5119116298e-07,0.574062526226,0,0
7.33842853151e-07,1.62645590305,1.62645661831,106.763206482,1.05078788692e-05,13284.0869141,2.00795824412e-09,4.5119116298e-07,0.574062526226,0,0
7.33912770556e-07,1.62734627724,1.6273471117,106.848297119,1.26997283587e-05,13283.7265625,1.11671394354e-09,4.50987232705e-07,0.574374973774,0,0
7.33912770556e-07,1.62734627724,1.6273471117,106.848297119,1.26997283587e-05,13283.7265625,1.11671394354e-09,4.50987232705e-07,0.574374973774,0,0
7.33786691853e-07,1.62834393978,1.62834465504,106.949455261,1.71476913238e-05,13283.4912109,2.14527204889e-08,4.50633525024e-07,0.574687480927,0,0
7.33786691853e-07,1.62834393978,1.62834465504,106.949455261,1.71476913238e-05,13283.4912109,2.14527204889e-08,4.50633525024e-07,0.574687480927,0,0
7.32834166683e-07,1.62915921211,1.62915992737,107.030029297,4.8038073146e-06,13283.2382812,4.42526300048e-08,4.4982334415e-07,0.574999988079,0,0
7.32834166683e-07,1.62915921211,1.62915992737,107.030029297,4.8038073146e-06,13283.2382812,4.42526300048e-08,4.4982334415e-07,0.574999988079,0,0
7.31561726752e-07,1.63002717495,1.63002789021,107.116691589,1.3851198446e-06,13282.9931641,3.33743201963e-08,4.48803196036e-07,0.575312495232,0,0
7.31561726752e-07,1.63002717495,1.63002789021,107.116691589,1.3851198446e-06,13282.9931641,3.33743201963e-08,4.48803196036e-07,0.575312495232,0,0
7.31156148959e-07,1.63083934784,1.6308401823,107.201461792,8.11625568531e-07,13282.8701172,1.66086504549e-08,4.4833096271e-07,0.575625002384,0,0
7.31156148959e-07,1.63083934784,1.6308401823,107.201461792,8.11625568531e-07,13282.8701172,1.66086504549e-08,4.4833096271e-07,0.575625002384,0,0
7.30726640086e-07,1.63161611557,1.63161683083,107.284172058,1.68171845871e-05,13282.8007812,1.06925469368e-07,4.4785431621e-07,0.575937509537,0,0
7.30726640086e-07,1.63161611557,1.63161683083,107.284172058,1.68171845871e-05,13282.8007812,1.06925469368e-07,4.4785431621e-07,0.575937509537,0,0
7.25780239463e-07,1.6326032877,1.63260400295,107.386322021,4.87955330755e-05,13282.6240234,2.14593043779e-07,4.44553754708e-07,0.576250016689,0,0
7.25780239463e-07,1.6326032877,1.63260400295,107.386322021,4.87955330755e-05,13282.6240234,2.14593043779e-07,4.44553754708e-07,0.576250016689,0,0
7.19937588656e-07,1.63317477703,1.63317549229,107.440872192,5.44659487787e-05,13282.3886719,1.62918354363e-07,4.40820715261e-07,0.576562523842,0,0
7.19937588656e-07,1.63317477703,1.63317549229,107.440872192,5.44659487787e-05,13282.3886719,1.62918354363e-07,4.40820715261e-07,0.576562523842,0,0
7.17589216492e-07,1.63415539265,1.6341561079,107.544464111,2.23334063776e-05,13282.2734375,5.41899467521e-08,4.3911913496e-07,0.57687497139,0,0
7.17589216492e-07,1.63415539265,1.6341561079,107.544464111,2.23334063776e-05,13282.2734375,5.41899467521e-08,4.3911913496e-07,0.57687497139,0,0
7.17213026746e-07,1.63500380516,1.63500452042,107.636627197,6.8763724812e-06,13282.2460938,2.2505224706e-07,4.38661188878e-07,0.577187478542,0,0
7.17213026746e-07,1.63500380516,1.63500452042,107.636627197,6.8763724812e-06,13282.2460938,2.2505224706e-07,4.38661188878e-07,0.577187478542,0,0
7.06274306594e-07,1.63575947285,1.6357601881,107.711158752,2.01594739337e-05,13282.0029297,6.37281857507e-07,4.31771302255e-07,0.577499985695,0,0
7.06274306594e-07,1.63575947285,1.6357601881,107.711158752,2.01594739337e-05,13282.0029297,6.37281857507e-07,4.31771302255e-07,0.577499985695,0,0
6.85172665271e-07,1.63680636883,1.63680708408,107.813217163,3.47051209246e-05,13281.6308594,6.88569514296e-07,4.18603189059e-07,0.577812492847,0,0
6.85172665271e-07,1.63680636883,1.63680708408,107.813217163,3.47051209246e-05,13281.6308594,6.88569514296e-07,4.18603189059e-07,0.577812492847,0,0
6.71655300266e-07,1.63750708103,1.63750767708,107.879272461,4.10157117585e-05,13281.3164062,3.12017306214e-07,4.10169252742e-07,0.578125,0,0
6.71655300266e-07,1.63750708103,1.63750767708,107.879272461,4.10157117585e-05,13281.3164062,3.12017306214e-07,4.10169252742e-07,0.578125,0,0
6.69485416438e-07,1.63849258423,1.63849318027,107.983482361,2.49014065048e-05,13281.2001953,1.99344995622e-07,4.08598231898e-07,0.578437507153,0,0
6.69485416438e-07,1.63849258423,1.63849318027,107.983482361,2.49014065048e-05,13281.2001953,1.99344995622e-07,4.08598231898e-07,0.578437507153,0,0
6.61632896026e-07,1.6392878294,1.63928842545,108.06741333,5.50683398615e-06,13281.0996094,1.25656504224e-06,4.03609813719e-07,0.578750014305,0,0
6.61632896026e-07,1.6392878294,1.63928842545,108.06741333,5.50683398615e-06,13281.0996094,1.25656504224e-06,4.03609813719e-07,0.578750014305,0,0
6.06309583873e-07,1.64027547836,1.64027607441,108.155944824,2.19459820983e-06,13280.5234375,2.62351886704e-06,3.69638741509e-07,0.579062521458,0,0
6.06309583873e-07,1.64027547836,1.64027607441,108.155944824,2.19459820983e-06,13280.5234375,2.62351886704e-06,3.69638741509e-07,0.579062521458,0,0
5.29731210008e-07,1.64122116566,1.64122164249,108.237709045,6.54571658742e-06,13279.8847656,3.06039305542e-06,3.22766405397e-07,0.57937502861,0,0
5.29731210008e-07,1.64122116566,1.64122164249,108.237709045,6.54571658742e-06,13279.8847656,3.06039305542e-06,3.22766405397e-07,0.57937502861,0,0
4.52443345011e-07,1.64225006104,1.64225053787,108.328834534,4.26730457548e-06,13279.2519531,2.97389192383e-06,2.75502022729e-07,0.579687476158,0,0
4.52443345011e-07,1.64225006104,1.64225053787,108.328834534,4.26730457548e-06,13279.2519531,2.97389192383e-06,2.75502022729e-07,0.579687476158,0,0
3.80213947437e-07,1.64317631721,1.64317667484,108.4140625,3.82741291105e-06,13278.7744141,2.759631343e-06,2.31389571954e-07,0.579999983311,0,0
3.80213947437e-07,1.64317631721,1.64317667484,108.4140625,3.82741291105e-06,13278.7744141,2.759631343e-06,2.31389571954e-07,0.579999983311,0,0
3.13698393484e-07,1.64410638809,1.64410674572,108.503494263,1.99051396521e-06,13278.4052734,2.52506833931e-06,1.9080171911e-07,0.580312490463,0,0
3.13698393484e-07,1.64410638809,1.64410674572,108.503494263,1.99051396521e-06,13278.4052734,2.52506833931e-06,1.9080171911e-07,0.580312490463,0,0
2.53262044225e-07,1.64498770237,1.64498794079,108.589103699,1.07558912532e-06,13278.0791016,2.26612223742e-06,1.53959818152e-07,0.580624997616,0,0
2.53262044225e-07,1.64498770237,1.64498794079,108.589103699,1.07558912532e-06,13278.0791016,2.26612223742e-06,1.53959818152e-07,0.580624997616,0,0
1.99765437969e-07,1.64584600925,1.64584624767,108.676170349,7.05202126028e-07,13277.8671875,1.9710748802e-06,1.21375516244e-07,0.580937504768,0,0
1.99765437969e-07,1.64584600925,1.64584624767,108.676170349,7.05202126028e-07,13277.8671875,1.9710748802e-06,1.21375516244e-07,0.580937504768,0,0
1.54163089405e-07,1.64668691158,1.64668703079,108.762184143,1.96035921363e-06,13277.6796875,1.64723940088e-06,9.36201515665e-08,0.581250011921,0,0
1.54163089405e-07,1.64668691158,1.64668703079,108.762184143,1.96035921363e-06,13277.6796875,1.64723940088e-06,9.36201515665e-08,0.581250011921,0,0
1.16947823869e-07,1.64749777317,1.64749789238,108.848587036,1.88975004534e-08,13277.5966797,1.31687295379e-06,7.09851128856e-08,0.581562519073,0,0
1.16947823869e-07,1.64749777317,1.64749789238,108.848587036,1.88975004534e-08,13277.5966797,1.31687295379e-06,7.09851128856e-08,0.581562519073,0,0
8.795517914e-08,1.64831614494,1.64831626415,108.935874939,5.02703699112e-07,13277.515625,1.00523436686e-06,5.33606208061e-08,0.581875026226,0,0
8.795517914e-08,1.64831614494,1.64831626415,108.935874939,5.02703699112e-07,13277.515625,1.00523436686e-06,5.33606208061e-08,0.581875026226,0,0
6.64080417323e-08,1.64914405346,1.64914417267,109.027389526,3.10397354042e-07,13277.5234375,7.3254363997e-07,4.02681844516e-08,0.582187473774,0,0
6.64080417323e-08,1.64914405346,1.64914417267,109.027389526,3.10397354042e-07,13277.5234375,7.3254363997e-07,4.02681844516e-08,0.582187473774,0,0
5.11253439583e-08,1.64996576309,1.64996576309,109.118492126,2.31486114899e-06,13277.5390625,5.1018554359e-07,3.09856998866e-08,0.582499980927,0,0
5.11253439583e-08,1.64996576309,1.64996576309,109.118492126,2.31486114899e-06,13277.5390625,5.1018554359e-07,3.09856998866e-08,0.582499980927,0,0
4.07576088435e-08,1.65080821514,1.65080833435,109.212860107,2.45836395152e-06,13277.5810547,3.40956120226e-07,2.46894857479e-08,0.582812488079,0,0
4.07576088435e-08,1.65080821514,1.65080833435,109.212860107,2.45836395152e-06,13277.5810547,3.40956120226e-07,2.46894857479e-08,0.582812488079,0,0
3.39831878193e-08,1.65159213543,1.65159213543,109.301879883,2.9636578347e-06,13277.6533203,2.21075268314e-07,2.0576016978e-08,0.583124995232,0,0
3.39831878193e-08,1.65159213543,1.65159213543,109.301879883,2.9636578347e-06,13277.6533203,2.21075268314e-07,2.0576016978e-08,0.583124995232,0,0
2.96426474478e-08,1.65241503716,1.65241503716,109.395324707,3.20842377732e-06,13277.7285156,1.42753009413e-07,1.79389843237e-08,0.583437502384,0,0
2.96426474478e-08,1.65241503716,1.65241503716,109.395324707,3.20842377732e-06,13277.7285156,1.42753009413e-07,1.79389843237e-08,0.583437502384,0,0
2.68059991981e-08,1.65319108963,1.65319108963,109.483650208,3.39028929375e-06,13277.8046875,9.64831841088e-08,1.62147009903e-08,0.583750009537,0,0
2.68059991981e-08,1.65319108963,1.65319108963,109.483650208,3.39028929375e-06,13277.8046875,9.64831841088e-08,1.62147009903e-08,0.583750009537,0,0
2.4791743769e-08,1.65397334099,1.6539734602,109.573387146,8.28597990221e-07,13277.9003906,7.27661060296e-08,1.49892028897e-08,0.584062516689,0,0
2.4791743769e-08,1.65397334099,1.6539734602,109.573387146,8.28597990221e-07,13277.9003906,7.27661060296e-08,1.49892028897e-08,0.584062516689,0,0
2.31475087986e-08,1.65473389626,1.65473389626,109.659469604,1.10886423954e-06,13277.9589844,6.33097414493e-08,1.39886593554e-08,0.584375023842,0,0
2.31475087986e-08,1.65473389626,1.65473389626,109.659469604,1.10886423954e-06,13277.9589844,6.33097414493e-08,1.39886593554e-08,0.584375023842,0,0
2.16086881721e-08,1.65549778938,1.65549778938,109.74710083,8.48572824452e-07,13278.0507812,6.16076647475e-08,1.30526831934e-08,0.58468747139,0,0
2.16086881721e-08,1.65549778938,1.65549778938,109.74710083,8.48572824452e-07,13278.0507812,6.16076647475e-08,1.30526831934e-08,0.58468747139,0,0
2.00500256398e-08,1.65627110004,1.65627110004,109.834510803,2.09057725442e-06,13278.1054688,6.30938075119e-08,1.21055216379e-08,0.584999978542,0,0
2.00500256398e-08,1.65627110004,1.65627110004,109.834510803,2.09057725442e-06,13278.1054688,6.30938075119e-08,1.21055216379e-08,0.584999978542,0,0
1.84364878919e-08,1.65703046322,1.65703046322,109.92048645,2.43992190008e-06,13278.1621094,6.49199520808e-08,1.11262214553e-08,0.585312485695,0,0
1.84364878919e-08,1.65703046322,1.65703046322,109.92048645,2.43992190008e-06,13278.1621094,6.49199520808e-08,1.11262214553e-08,0.585312485695,0,0
1.67860125799e-08,1.65784347057,1.65784358978,110.012550354,2.73550494967e-06,13278.2226562,6.56394902876e-08,1.01252088456e-08,0.585624992847,0,0
1.67860125799e-08,1.65784347057,1.65784358978,110.012550354,2.73550494967e-06,13278.2226562,6.56394902876e-08,1.01252088456e-08,0.585624992847,0,0
1.5136299325e-08,1.65862417221,1.65862417221,110.099845886,3.44021805176e-06,13278.2490234,6.47423732403e-08,9.12581619069e-09,0.5859375,0,0
1.5136299325e-08,1.65862417221,1.65862417221,110.099845886,3.44021805176e-06,13278.2490234,6.47423732403e-08,9.12581619069e-09,0.5859375,0,0
1.35309283777e-08,1.65944314003,1.65944314003,110.191215515,2.46264289672e-06,13278.2695312,6.22475653245e-08,8.15389696179e-09,0.586250007153,0,0
1.35309283777e-08,1.65944314003,1.65944314003,110.191215515,2.46264289672e-06,13278.2695312,6.22475653245e-08,8.15389696179e-09,0.586250007153,0,0
1.20066436793e-08,1.66024291515,1.66024291515,110.27936554,2.23999518312e-06,13278.2578125,5.8475272624e-08,7.23185960904e-09,0.586562514305,0,0
1.20066436793e-08,1.66024291515,1.66024291515,110.27936554,2.23999518312e-06,13278.2578125,5.8475272624e-08,7.23185960904e-09,0.586562514305,0,0
1.05909325754e-08,1.66105699539,1.66105699539,110.368515015,1.9709029857e-06,13278.2294922,5.38244471215e-08,6.37601997088e-09,0.586875021458,0,0
1.05909325754e-08,1.66105699539,1.66105699539,110.368515015,1.9709029857e-06,13278.2294922,5.38244471215e-08,6.37601997088e-09,0.586875021458,0,0
9.30047505676e-09,1.66184270382,1.66184270382,110.454750061,1.09031759621e-06,13278.2070312,4.87099107715e-08,5.59648337077e-09,0.58718752861,0,0
9.30047505676e-09,1.66184270382,1.66184270382,110.454750061,1.09031759621e-06,13278.2070312,4.87099107715e-08,5.59648337077e-09,0.58718752861,0,0
8.14190403986e-09,1.66264808178,1.66264808178,110.541404724,4.09072015373e-07,13278.1337891,4.34974580799e-08,4.89694970877e-09,0.587499976158,0,0
8.14190403986e-09,1.66264808178,1.66264808178,110.541404724,4.09072015373e-07,13278.1337891,4.34974580799e-08,4.89694970877e-09,0.587499976158,0,0
7.11351111349e-09,1.66345465183,1.66345465183,110.629112244,4.61536274088e-07,13278.0859375,3.84933471764e-08,4.27634808418e-09,0.587812483311,0,0
7.11351111349e-09,1.66345465183,1.66345465183,110.629112244,4.61536274088e-07,13278.0859375,3.84933471764e-08,4.27634808418e-09,0.587812483311,0,0
6.20652951255e-09,1.66430222988,1.66430222988,110.720100403,1.95144764348e-07,13278.0009766,3.3917466169e-08,3.72920819375e-09,0.588124990463,0,0
6.20652951255e-09,1.66430222988,1.66430222988,110.720100403,1.95144764348e-07,13278.0009766,3.3917466169e-08,3.72920819375e-09,0.588124990463,0,0
5.40819566908e-09,1.66517043114,1.66517043114,110.812347412,9.84000621429e-07,13277.8867188,2.98804856413e-08,3.24783311543e-09,0.588437497616,0,0
5.40819566908e-09,1.66517043114,1.66517043114,110.812347412,9.84000621429e-07,13277.8867188,2.98804856413e-08,3.24783311543e-09,0.588437497616,0,0
4.70418015652e-09,1.66601598263,1.66601598263,110.903762817,5.61670333354e-07,13277.8193359,2.63895252317e-08,2.82361046087e-09,0.588750004768,0,0
4.70418015652e-09,1.66601598263,1.66601598263,110.903762817,5.61670333354e-07,13277.8193359,2.63895252317e-08,2.82361046087e-09,0.588750004768,0,0
4.08135925056e-09,1.66690206528,1.66690218449,110.997337341,5.52041910851e-07,13277.6855469,2.33795880433e-08,2.44846955541e-09,0.589062511921,0,0
4.08135925056e-09,1.66690206528,1.66690218449,110.997337341,5.52041910851e-07,13277.6855469,2.33795880433e-08,2.44846955541e-09,0.589062511921,0,0
3.52867290943e-09,1.66776168346,1.66776168346,111.087539673,3.08253476078e-07,13277.5380859,2.07459383006e-08,2.11581363477e-09,0.589375019073,0,0
3.52867290943e-09,1.66776168346,1.66776168346,111.087539673,3.08253476078e-07,13277.5380859,2.07459383006e-08,2.11581363477e-09,0.589375019073,0,0
3.03826319659e-09,1.66861557961,1.66861557961,111.178596497,1.84926147995e-06,13277.4326172,1.83772481677e-08,1.82082873594e-09,0.589687526226,0,0
3.03826319659e-09,1.66861557961,1.66861557961,111.178596497,1.84926147995e-06,13277.4326172,1.83772481677e-08,1.82082873594e-09,0.589687526226,0,0
2.60466603841e-09,1.66951906681,1.66951906681,111.272636414,8.81854873569e-07,13277.2558594,1.61960578282e-08,1.56012955478e-09,0.589999973774,0,0
2.60466603841e-09,1.66951906681,1.66951906681,111.272636414,8.81854873569e-07,13277.2558594,1.61960578282e-08,1.56012955478e-09,0.589999973774,0,0
2.22391904892e-09,1.67040610313,1.67040610313,111.366722107,1.49394065829e-06,13277.1298828,1.41624090233e-08,1.33136429803e-09,0.590312480927,0,0
2.22391904892e-09,1.67040610313,1.67040610313,111.366722107,1.49394065829e-06,13277.1298828,1.41624090233e-08,1.33136429803e-09,0.590312480927,0,0
1.89256676997e-09,1.67130339146,1.67130339146,111.461502075,8.88076101546e-07,13276.9912109,1.22701928618e-08,1.1323897143e-09,0.590624988079,0,0
1.89256676997e-09,1.67130339146,1.67130339146,111.461502075,8.88076101546e-07,13276.9912109,1.22701928618e-08,1.1323897143e-09,0.590624988079,0,0
1.60695368123e-09,1.67219614983,1.67219614983,111.554878235,7.33616786874e-07,13276.8261719,1.05340811629e-08,9.60983961959e-10,0.590937495232,0,0
1.60695368123e-09,1.67219614983,1.67219614983,111.554878235,7.33616786874e-07,13276.8261719,1.05340811629e-08,9.60983961959e-10,0.590937495232,0,0
1.36288713648e-09,1.67303955555,1.67303955555,111.645263672,1.32809441311e-06,13276.7304688,8.97390250998e-09,8.14617402176e-10,0.591250002384,0,0
1.36288713648e-09,1.67303955555,1.67303955555,111.645263672,1.32809441311e-06,13276.7304688,8.97390250998e-09,8.14617402176e-10,0.591250002384,0,0
1.15571441306e-09,1.67387759686,1.67387759686,111.73374176,7.03612045072e-07,13276.5976562,7.60396456911e-09,6.90441412939e-10,0.591562509537,0,0
1.15571441306e-09,1.67387759686,1.67387759686,111.73374176,7.03612045072e-07,13276.5976562,7.60396456911e-09,6.90441412939e-10,0.591562509537,0,0
9.80523662264e-10,1.6747123003,1.6747123003,111.821762085,1.00634417777e-06,13276.4619141,6.4255769594e-09,5.85487825036e-10,0.591875016689,0,0
9.80523662264e-10,1.6747123003,1.6747123003,111.821762085,1.00634417777e-06,13276.4619141,6.4255769594e-09,5.85487825036e-10,0.591875016689,0,0
8.32596214195e-10,1.67551743984,1.67551743984,111.908592224,1.24297935145e-06,13276.3837891,5.42586997554e-09,4.96918858853e-10,0.592187523842,0,0
8.32596214195e-10,1.67551743984,1.67551743984,111.908592224,1.24297935145e-06,13276.3837891,5.42586997554e-09,4.96918858853e-10,0.592187523842,0,0
7.07667258126e-10,1.67634832859,1.67634832859,111.996292114,2.46903414336e-06,13276.2490234,4.58592008812e-09,4.22148097777e-10,0.59249997139,0,0
7.07667258126e-10,1.67634832859,1.67634832859,111.996292114,2.46903414336e-06,13276.2490234,4.58592008812e-09,4.22148097777e-10,0.59249997139,0,0
6.01969529779e-10,1.67716526985,1.67716526985,112.084236145,3.36202128892e-06,13276.1640625,3.88554166619e-09,3.58920817524e-10,0.592812478542,0,0
6.01969529779e-10,1.67716526985,1.67716526985,112.084236145,3.36202128892e-06,13276.1640625,3.88554166619e-09,3.58920817524e-10,0.592812478542,0,0
5.12253184315e-10,1.67798185349,1.67798185349,112.17250061,2.16195007852e-06,13276.0878906,3.30384053449e-09,3.05279334965e-10,0.593124985695,0,0
5.12253184315e-10,1.67798185349,1.67798185349,112.17250061,2.16195007852e-06,13276.0878906,3.30384053449e-09,3.05279334965e-10,0.593124985695,0,0
4.35801394971e-10,1.6788213253,1.6788213253,112.262023926,3.17519106829e-06,13275.9755859,2.81873813179e-09,2.59587716932e-10,0.593437492847,0,0
4.35801394971e-10,1.6788213253,1.6788213253,112.262023926,3.17519106829e-06,13275.9755859,2.81873813179e-09,2.59587716932e-10,0.593437492847,0,0
3.70474290134e-10,1.67962658405,1.67962658405,112.349494934,1.54211170411e-06,13275.9121094,2.40971864685e-09,2.20569437071e-10,0.59375,0,0
3.70474290134e-10,1.67962658405,1.67962658405,112.349494934,1.54211170411e-06,13275.9121094,2.40971864685e-09,2.20569437071e-10,0.59375,0,0
3.14586606764e-10,1.68045175076,1.68045175076,112.438568115,9.46956959069e-07,13275.8300781,2.06102779288e-09,1.8720359369e-10,0.594062507153,0,0
3.14586606764e-10,1.68045175076,1.68045175076,112.438568115,9.46956959069e-07,13275.8300781,2.06102779288e-09,1.8720359369e-10,0.594062507153,0,0
2.66790478598e-10,1.6812582016,1.6812582016,112.526138306,6.15602118614e-07,13275.7636719,1.76106218497e-09,1.58685012418e-10,0.594375014305,0,0
2.66790478598e-10,1.6812582016,1.6812582016,112.526138306,6.15602118614e-07,13275.7636719,1.76106218497e-09,1.58685012418e-10,0.594375014305,0,0
2.25983995406e-10,1.68203365803,1.68203365803,112.611564636,2.28058880225e-07,13275.7324219,1.4998358111e-09,1.34351648867e-10,0.594687521458,0,0
2.25983995406e-10,1.68203365803,1.68203365803,112.611564636,2.28058880225e-07,13275.7324219,1.4998358111e-09,1.34351648867e-10,0.594687521458,0,0
1.91321417042e-10,1.68284189701,1.68284189701,112.699241638,3.55504283789e-07,13275.6621094,1.26924715182e-09,1.13689478128e-10,0.59500002861,0,0
1.91321417042e-10,1.68284189701,1.68284189701,112.699241638,3.55504283789e-07,13275.6621094,1.26924715182e-09,1.13689478128e-10,0.59500002861,0,0
1.62108146351e-10,1.68358933926,1.68358933926,112.781433105,1.81149596301e-06,13275.6269531,1.06474773442e-09,9.62872254956e-11,0.595312476158,0,0
1.62108146351e-10,1.68358933926,1.68358933926,112.781433105,1.81149596301e-06,13275.6269531,1.06474773442e-09,9.62872254956e-11,0.595312476158,0,0
1.37727093619e-10,1.68433952332,1.68433952332,112.865386963,7.79507672632e-07,13275.6318359,8.85810313989e-10,8.17691989722e-11,0.595624983311,0,0
1.37727093619e-10,1.68433952332,1.68433952332,112.865386963,7.79507672632e-07,13275.6318359,8.85810313989e-10,8.17691989722e-11,0.595624983311,0,0
1.17510168263e-10,1.6851246357,1.6851246357,112.950798035,4.02323757953e-06,13275.5683594,7.33963223531e-10,6.97338142078e-11,0.595937490463,0,0
1.17510168263e-10,1.6851246357,1.6851246357,112.950798035,4.02323757953e-06,13275.5683594,7.33963223531e-10,6.97338142078e-11,0.595937490463,0,0
1.00763473954e-10,1.6859306097,1.6859306097,113.040916443,1.62468836606e-06,13275.5693359,6.09145178743e-10,5.97672723739e-11,0.596249997616,0,0
1.00763473954e-10,1.6859306097,1.6859306097,113.040916443,1.62468836606e-06,13275.5693359,6.09145178743e-10,5.97672723739e-11,0.596249997616,0,0
8.68219662831e-11,1.68674826622,1.68674826622,113.131820679,5.1130018619e-06,13275.5556641,5.08773356778e-10,5.147298386e-11,0.596562504768,0,0
8.68219662831e-11,1.68674826622,1.68674826622,113.131820679,5.1130018619e-06,13275.5556641,5.08773356778e-10,5.147298386e-11,0.596562504768,0,0
7.51216103212e-11,1.68763148785,1.68763148785,113.230064392,4.26841188528e-06,13275.5410156,4.28613367021e-10,4.45130414206e-11,0.596875011921,0,0
7.51216103212e-11,1.68763148785,1.68763148785,113.230064392,4.26841188528e-06,13275.5410156,4.28613367021e-10,4.45130414206e-11,0.596875011921,0,0
6.52102746801e-11,1.6884932518,1.6884932518,113.326728821,5.8706323216e-06,13275.5478516,3.65595442808e-10,3.86203940173e-11,0.597187519073,0,0
6.52102746801e-11,1.6884932518,1.6884932518,113.326728821,5.8706323216e-06,13275.5478516,3.65595442808e-10,3.86203940173e-11,0.597187519073,0,0
5.66782384914e-11,1.6894056797,1.6894056797,113.427810669,4.19184743805e-06,13275.5195312,3.1534896916e-10,3.35492174392e-11,0.597500026226,0,0
5.66782384914e-11,1.6894056797,1.6894056797,113.427810669,4.19184743805e-06,13275.5195312,3.1534896916e-10,3.35492174392e-11,0.597500026226,0,0
4.92931216678e-11,1.69012224674,1.69012224674,113.507987976,2.21469417738e-06,13275.5185547,2.72420863645e-10,2.91654179234e-11,0.597812473774,0,0
4.92931216678e-11,1.69012224674,1.69012224674,113.507987976,2.21469417738e-06,13275.5185547,2.72420863645e-10,2.91654179234e-11,0.597812473774,0,0
4.29193659779e-11,1.69095909595,1.69095909595,113.600944519,0.00229808012955,13275.4980469,2.57660004443e-10,2.53816701306e-11,0.598124980927,0,0
4.29193659779e-11,1.69095909595,1.69095909595,113.600944519,0.00229808012955,13275.4980469,2.57660004443e-10,2.53816701306e-11,0.598124980927,0,0
3.62763742656e-11,1.70789599419,1.70789599419,115.510444641,0.0155420685187,13275.6669922,2.044994174e-10,2.12403884013e-11,0.598437488079,0,0
3.62763742656e-11,1.70789599419,1.70789599419,115.510444641,0.0155420685187,13275.6669922,2.044994174e-10,2.12403884013e-11,0.598437488079,0,0
3.25753417296e-11,1.78162610531,1.78162610531,124.033378601,0.0395260974765,13277.9443359,8.82823814052e-11,1.8284050527e-11,0.598749995232,0,0
3.25753417296e-11,1.78162610531,1.78162610531,124.033378601,0.0395260974765,13277.9443359,8.82823814052e-11,1.8284050527e-11,0.598749995232,0,0
3.17753393042e-11,2.00472402573,2.00472402573,153.292266846,0.12597873807,13325.0185547,2.6615265547e-11,1.58502312021e-11,0.599062502384,0,0
3.17753393042e-11,2.00472402573,2.00472402573,153.292266846,0.12597873807,13325.0185547,2.6615265547e-11,1.58502312021e-11,0.599062502384,0,0
3.3975964403e-11,2.7347445488,2.7347445488,278.437408447,0.00594898685813,13571.6054688,2.86861645549e-11,1.24238164833e-11,0.599375009537,0,0
3.3975964403e-11,2.7347445488,2.7347445488,278.437408447,0.00594898685813,13571.6054688,2.86861645549e-11,1.24238164833e-11,0.599375009537,0,0
3.02705985278e-11,3.26504802704,3.26504802704,368.048522949,0.0580969266593,13520.3691406,1.69344871459e-10,9.2711036031e-12,0.599687516689,0,0
3.02705985278e-11,3.26504802704,3.26504802704,368.048522949,0.0580969266593,13520.3691406,1.69344871459e-10,9.2711036031e-12,0.599687516689,0,0
2.53993926586e-11,3.2644777298,3.2644777298,368.937286377,0.00078148097964,13528.7890625,2.142309663e-10,7.78053788718e-12,0.600000023842,0,0
2.53993926586e-11,3.2644777298,3.2644777298,368.937286377,0.00078148097964,13528.7890625,2.142309663e-10,7.78053788718e-12,0.600000023842,0,0
1.94373094009e-11,3.26727628708,3.26727628708,369.616668701,0.000793961284216,13530.0703125,2.05269912179e-10,5.94908654581e-12,0.60031247139,0,0
1.94373094009e-11,3.26727628708,3.26727628708,369.616668701,0.000793961284216,13530.0703125,2.05269912179e-10,5.94908654581e-12,0.60031247139,0,0
1.50166337698e-11,3.27422451973,3.27422451973,371.254760742,0.00420788116753,13532.8134766,1.62808766468e-10,4.58631766982e-12,0.600624978542,0,0
1.50166337698e-11,3.27422451973,3.27422451973,371.254760742,0.00420788116753,13532.8134766,1.62808766468e-10,4.58631766982e-12,0.600624978542,0,0
1.11893471919e-11,3.27113032341,3.27113032341,370.404968262,5.55786027689e-05,13530.5849609,1.25361276915e-10,3.42063632004e-12,0.600937485695,0,0
1.11893471919e-11,3.27113032341,3.27113032341,370.404968262,5.55786027689e-05,13530.5849609,1.25361276915e-10,3.42063632004e-12,0.600937485695,0,0
8.65140337841e-12,3.26899075508,3.26899075508,369.844818115,0.000366005609976,13529.2685547,8.91496876321e-11,2.64650591776e-12,0.601249992847,0,0
8.65140337841e-12,3.26899075508,3.26899075508,369.844818115,0.000366005609976,13529.2685547,8.91496876321e-11,2.64650591776e-12,0.601249992847,0,0
6.64471125691e-12,3.27306747437,3.27306747437,370.58770752,0.000165565186762,13529.046875,7.41119388081e-11,2.03011740789e-12,0.6015625,0,0
6.64471125691e-12,3.27306747437,3.27306747437,370.58770752,0.000165565186762,13529.046875,7.41119388081e-11,2.03011740789e-12,0.6015625,0,0
4.86281197601e-12,3.27186632156,3.27186632156,370.458465576,0.000356771779479,13529.8662109,4.96258589777e-11,1.48625020037e-12,0.601875007153,0,0
4.86281197601e-12,3.27186632156,3.27186632156,370.458465576,0.000356771779479,13529.8662109,4.96258589777e-11,1.48625020037e-12,0.601875007153,0,0
4.08719542586e-12,3.26627659798,3.26627659798,369.503967285,0.000560788495932,13530.7089844,3.83620912814e-11,1.25133169322e-12,0.602187514305,0,0
4.08719542586e-12,3.26627659798,3.26627659798,369.503967285,0.000560788495932,13530.7089844,3.83620912814e-11,1.25133169322e-12,0.602187514305,0,0
2.87159640684e-12,3.27070784569,3.27070784569,370.302429199,9.26255779632e-06,13530.3935547,3.40448780278e-11,8.77973986771e-13,0.602500021458,0,0
2.87159640684e-12,3.27070784569,3.27070784569,370.302429199,9.26255779632e-06,13530.3935547,3.40448780278e-11,8.77973986771e-13,0.602500021458,0,0
2.31303908318e-12,3.27015137672,3.27015137672,370.098907471,0.000338531768648,13529.5644531,2.17085238674e-11,7.07318657983e-13,0.60281252861,0,0
2.31303908318e-12,3.27015137672,3.27015137672,370.098907471,0.000338531768648,13529.5644531,2.17085238674e-11,7.07318657983e-13,0.60281252861,0,0
1.71766854212e-12,3.26654648781,3.26654648781,369.289794922,0.000479642854771,13528.4746094,1.78912440418e-11,5.25836245874e-13,0.603124976158,0,0
1.71766854212e-12,3.26654648781,3.26654648781,369.289794922,0.000479642854771,13528.4746094,1.78912440418e-11,5.25836245874e-13,0.603124976158,0,0
1.35102996499e-12,3.26946163177,3.26946163177,369.825500488,0.000175292807398,13528.3574219,1.39079858741e-11,4.13227043821e-13,0.603437483311,0,0
1.35102996499e-12,3.26946163177,3.26946163177,369.825500488,0.000175292807398,13528.3574219,1.39079858741e-11,4.13227043821e-13,0.603437483311,0,0
9.55924033506e-13,3.26969838142,3.26969838142,369.933135986,0.000321517960401,13528.8876953,9.78872538582e-12,2.92358475307e-13,0.603749990463,0,0
9.55924033506e-13,3.26969838142,3.26969838142,369.933135986,0.000321517960401,13528.8876953,9.78872538582e-12,2.92358475307e-13,0.603749990463,0,0
7.96384280136e-13,3.26490163803,3.26490163803,369.142181396,0.000283450266579,13529.8447266,7.17492731894e-12,2.43922901339e-13,0.604062497616,0,0
7.96384280136e-13,3.26490163803,3.26490163803,369.142181396,0.000283450266579,13529.8447266,7.17492731894e-12,2.43922901339e-13,0.604062497616,0,0
5.32691024537e-13,3.26582407951,3.26582407951,369.323364258,6.92329413141e-05,13529.90625,5.95679061632e-12,1.63110752927e-13,0.604375004768,0,0
5.32691024537e-13,3.26582407951,3.26582407951,369.323364258,6.92329413141e-05,13529.90625,5.95679061632e-12,1.63110752927e-13,0.604375004768,0,0
4.34397364e-13,3.26842713356,3.26842713356,369.794281006,0.000437535170931,13529.7382812,3.36997096895e-12,1.3290715878e-13,0.604687511921,0,0
4.34397364e-13,3.26842713356,3.26842713356,369.794281006,0.000437535170931,13529.7382812,3.36997096895e-12,1.3290715878e-13,0.604687511921,0,0
3.00762615767e-13,3.26450943947,3.26450943947,368.941314697,0.000328271009494,13528.7724609,2.63666866118e-12,9.21310295909e-14,0.605000019073,0,0
3.00762615767e-13,3.26450943947,3.26450943947,368.941314697,0.000328271009494,13528.7724609,2.63666866118e-12,9.21310295909e-14,0.605000019073,0,0
2.39337385631e-13,3.26473903656,3.26473903656,368.948638916,0.000128022540594,13528.4697266,1.42164058303e-12,7.33098060673e-14,0.605312526226,0,0
2.39337385631e-13,3.26473903656,3.26473903656,368.948638916,0.000128022540594,13528.4697266,1.42164058303e-12,7.33098060673e-14,0.605312526226,0,0
1.6678837673e-13,3.26761198044,3.26761198044,369.458831787,0.000315787008731,13528.2060547,1.18838272556e-12,5.10428954625e-14,0.605624973774,0,0
1.6678837673e-13,3.26761198044,3.26761198044,369.458831787,0.000315787008731,13528.2060547,1.18838272556e-12,5.10428954625e-14,0.605624973774,0,0
1.17087749544e-13,3.26400613785,3.26400613785,368.793945312,7.79302281444e-05,13528.3291016,1.70641278885e-13,3.58724048298e-14,0.605937480927,0,0
1.17087749544e-13,3.26400613785,3.26400613785,368.793945312,7.79302281444e-05,13528.3291016,1.70641278885e-13,3.58724048298e-14,0.605937480927,0,0
9.57075469766e-14,3.26198554039,3.26198554039,368.52355957,0.000159366973094,13529.2607422,0,2.93402732144e-14,0.606249988079,0,0
9.57075469766e-14,3.26198554039,3.26198554039,368.52355957,0.000159366973094,13529.2607422,0,2.93402732144e-14,0.606249988079,0,0
6.86869316849e-14,3.26529479027,3.26529479027,369.173614502,0.000256456114585,13529.484375,0,2.10354458316e-14,0.606562495232,0,0
6.86869316849e-14,3.26529479027,3.26529479027,369.173614502,0.000256456114585,13529.484375,0,2.10354458316e-14,0.606562495232,0,0
5.00485950968e-14,3.26226639748,3.26226639748,368.550384521,5.9805894125e-05,13529.0400391,0,1.53416640454e-14,0.606875002384,0,0
5.00485950968e-14,3.26226639748,3.26226639748,368.550384521,5.9805894125e-05,13529.0400391,0,1.53416640454e-14,0.606875002384,0,0
4.05409789127e-14,3.26075744629,3.26075744629,368.209747314,0.000224329851335,13528.5625,0,1.24329943519e-14,0.607187509537,0,0
4.05409789127e-14,3.26075744629,3.26075744629,368.209747314,0.000224329851335,13528.5625,0,1.24329943519e-14,0.607187509537,0,0
3.01106050358e-14,3.26362204552,3.26362204552,368.662445068,9.10890521482e-05,13527.8291016,0,9.22613115608e-15,0.607500016689,0,0
3.01106050358e-14,3.26362204552,3.26362204552,368.662445068,9.10890521482e-05,13527.8291016,0,9.22613115608e-15,0.607500016689,0,0
2.41931955968e-14,3.26293444633,3.26293444633,368.5078125,0.000279076426523,13527.6162109,0,7.41455153168e-15,0.607812523842,0,0
2.41931955968e-14,3.26293444633,3.26293444633,368.5078125,0.000279076426523,13527.6162109,0,7.41455153168e-15,0.607812523842,0,0
1.84525788746e-14,3.25897407532,3.25897407532,367.806976318,0.000394102797145,13527.9941406,0,5.66208213019e-15,0.60812497139,0,0
1.84525788746e-14,3.25897407532,3.25897407532,367.806976318,0.000394102797145,13527.9941406,0,5.66208213019e-15,0.60812497139,0,0
1.40628712831e-14,3.26226019859,3.26226019859,368.371917725,1.88346948562e-05,13527.5410156,0,4.31077548294e-15,0.608437478542,0,0
1.40628712831e-14,3.26226019859,3.26226019859,368.371917725,1.88346948562e-05,13527.5410156,0,4.31077548294e-15,0.608437478542,0,0
9.92794273169e-15,3.2612760067,3.2612760067,368.24307251,0.000207158620469,13528.0175781,0,3.04418967033e-15,0.608749985695,0,0
9.92794273169e-15,3.2612760067,3.2612760067,368.24307251,0.000207158620469,13528.0175781,0,3.04418967033e-15,0.608749985695,0,0
8.43509798413e-15,3.25747418404,3.25747418404,367.623962402,0.000270101038041,13528.8339844,0,2.58945965726e-15,0.609062492847,0,0
8.43509798413e-15,3.25747418404,3.25747418404,367.623962402,0.000270101038041,13528.8339844,0,2.58945965726e-15,0.609062492847,0,0
6.40086408153e-15,3.25873804092,3.25873804092,367.872558594,3.1835243135e-06,13528.9248047,0,1.96421559547e-15,0.609375,0,0
6.40086408153e-15,3.25873804092,3.25873804092,367.872558594,3.1835243135e-06,13528.9248047,0,1.96421559547e-15,0.609375,0,0
4.88078129548e-15,3.26046228409,3.26046228409,368.125244141,0.000426832441008,13528.3173828,0,1.49695990023e-15,0.609687507153,0,0
4.88078129548e-15,3.26046228409,3.26046228409,368.125244141,0.000426832441008,13528.3173828,0,1.49695990023e-15,0.609687507153,0,0
3.50292444689e-15,3.25625443459,3.25625443459,367.243652344,0.000412508030422,13527.5546875,0,1.07575268372e-15,0.610000014305,0,0
3.50292444689e-15,3.25625443459,3.25625443459,367.243652344,0.000412508030422,13527.5546875,0,1.07575268372e-15,0.610000014305,0,0
2.70161942032e-15,3.25844740868,3.25844740868,367.552307129,2.29561737797e-05,13526.6757812,0,8.29112482567e-16,0.610312521458,0,0
2.70161942032e-15,3.25844740868,3.25844740868,367.552307129,2.29561737797e-05,13526.6757812,0,8.29112482567e-16,0.610312521458,0,0
1.83066329802e-15,3.25943398476,3.25943398476,367.689178467,0.000223421899136,13526.2626953,0,5.61650675112e-16,0.61062502861,0,0
1.83066329802e-15,3.25943398476,3.25943398476,367.689178467,0.000223421899136,13526.2626953,0,5.61650675112e-16,0.61062502861,0,0
1.39245863782e-15,3.25638461113,3.25638461113,367.149505615,0.000110082648462,13526.5478516,0,4.2760877602e-16,0.610937476158,0,0
1.39245863782e-15,3.25638461113,3.25638461113,367.149505615,0.000110082648462,13526.5478516,0,4.2760877602e-16,0.610937476158,0,0
9.99738799842e-16,3.2554204464,3.2554204464,367.041809082,0.00010329693032,13527.1728516,0,3.07099748344e-16,0.611249983311,0,0
9.99738799842e-16,3.2554204464,3.2554204464,367.041809082,0.00010329693032,13527.1728516,0,3.07099748344e-16,0.611249983311,0,0
7.43423930086e-16,3.25697517395,3.25697517395,367.370941162,0.000211024918826,13527.484375,0,2.28255940061e-16,0.611562490463,0,0
7.43423930086e-16,3.25697517395,3.25697517395,367.370941162,0.000211024918826,13527.484375,0,2.28255940061e-16,0.611562490463,0,0
5.13159664501e-16,3.25483846664,3.25483846664,366.893341064,2.38072698266e-05,13526.8408203,0,1.57660562808e-16,0.611874997616,0,0
5.13159664501e-16,3.25483846664,3.25483846664,366.893341064,2.38072698266e-05,13526.8408203,0,1.57660562808e-16,0.611874997616,0,0
3.71826790947e-16,3.25339341164,3.25339341164,366.566680908,0.000191666302271,13526.3720703,0,1.14288911269e-16,0.612187504768,0,0
3.71826790947e-16,3.25339341164,3.25339341164,366.566680908,0.000191666302271,13526.3720703,0,1.14288911269e-16,0.612187504768,0,0
2.62997933241e-16,3.25543522835,3.25543522835,366.907104492,9.65809012996e-05,13526.0048828,0,8.07873340408e-17,0.612500011921,0,0
2.62997933241e-16,3.25543522835,3.25543522835,366.907104492,9.65809012996e-05,13526.0048828,0,8.07873340408e-17,0.612500011921,0,0
2.05289260907e-16,3.25422501564,3.25422501564,366.724334717,0.000212167273276,13526.3837891,0,6.30839170372e-17,0.612812519073,0,0
2.05289260907e-16,3.25422501564,3.25422501564,366.724334717,0.000212167273276,13526.3837891,0,6.30839170372e-17,0.612812519073,0,0
1.51513441957e-16,3.25109243393,3.25109243393,366.111358643,0.000326654640958,13526.1738281,0,4.66038554842e-17,0.613125026226,0,0
1.51513441957e-16,3.25109243393,3.25109243393,366.111358643,0.000326654640958,13526.1738281,0,4.66038554842e-17,0.613125026226,0,0
1.19770908728e-16,3.25379681587,3.25379681587,366.561584473,5.71417003812e-05,13525.6845703,0,3.68095844657e-17,0.613437473774,0,0
1.19770908728e-16,3.25379681587,3.25379681587,366.561584473,5.71417003812e-05,13525.6845703,0,3.68095844657e-17,0.613437473774,0,0
9.19832054174e-17,3.25346493721,3.25346493721,366.431030273,0.000146336868056,13525.1044922,0,2.82723825806e-17,0.613749980927,0,0
9.19832054174e-17,3.25346493721,3.25346493721,366.431030273,0.000146336868056,13525.1044922,0,2.82723825806e-17,0.613749980927,0,0
7.36617239496e-17,3.25109648705,3.25109648705,365.952545166,0.000196676177438,13524.8164062,0,2.26575016285e-17,0.614062488079,0,0
7.36617239496e-17,3.25109648705,3.25109648705,365.952545166,0.000196676177438,13524.8164062,0,2.26575016285e-17,0.614062488079,0,0
5.78448858196e-17,3.25207948685,3.25207948685,366.11932373,1.19168471429e-05,13524.6660156,0,1.77870455054e-17,0.614374995232,0,0
5.78448858196e-17,3.25207948685,3.25207948685,366.11932373,1.19168471429e-05,13524.6660156,0,1.77870455054e-17,0.614374995232,0,0
4.66503461875e-17,3.25335121155,3.25335121155,366.349914551,0.000276216043858,13524.5966797,0,1.43391669556e-17,0.614687502384,0,0
4.66503461875e-17,3.25335121155,3.25335121155,366.349914551,0.000276216043858,13524.5966797,0,1.43391669556e-17,0.614687502384,0,0
3.67961170804e-17,3.25021338463,3.25021338463,365.747497559,0.000208603756619,13524.4814453,0,1.13211388687e-17,0.615000009537,0,0
3.67961170804e-17,3.25021338463,3.25021338463,365.747497559,0.000208603756619,13524.4814453,0,1.13211388687e-17,0.615000009537,0,0
2.89362369737e-17,3.25053453445,3.25053453445,365.818237305,6.51708323858e-05,13524.5703125,0,8.90199340047e-18,0.615312516689,0,0
2.89362369737e-17,3.25053453445,3.25053453445,365.818237305,6.51708323858e-05,13524.5703125,0,8.90199340047e-18,0.615312516689,0,0
2.22271139916e-17,3.25227165222,3.25227165222,366.154144287,0.000222254675464,13524.6552734,0,6.83433500287e-18,0.615625023842,0,0
2.22271139916e-17,3.25227165222,3.25227165222,366.154144287,0.000222254675464,13524.6552734,0,6.83433500287e-18,0.615625023842,0,0
1.76965944915e-17,3.24949002266,3.24949002266,365.66003418,4.28002822446e-05,13524.8916016,0,5.4459605563e-18,0.61593747139,0,0
1.76965944915e-17,3.24949002266,3.24949002266,365.66003418,4.28002822446e-05,13524.8916016,0,5.4459605563e-18,0.61593747139,0,0
1.38166988652e-17,3.24815535545,3.24815535545,365.431365967,0.000152281994815,13525.0771484,0,4.25370628964e-18,0.616249978542,0,0
1.38166988652e-17,3.24815535545,3.24815535545,365.431365967,0.000152281994815,13525.0771484,0,4.25370628964e-18,0.616249978542,0,0
1.06611752275e-17,3.24989676476,3.24989676476,365.809570312,0.000101904937765,13525.515625,0,3.28046581145e-18,0.616562485695,0,0
1.06611752275e-17,3.24989676476,3.24989676476,365.809570312,0.000101904937765,13525.515625,0,3.28046581145e-18,0.616562485695,0,0
7.98909399013e-18,3.24842238426,3.24842238426,365.566589355,8.95227276487e-05,13525.8027344,0,2.45937659734e-18,0.616874992847,0,0
7.98909399013e-18,3.24842238426,3.24842238426,365.566589355,8.95227276487e-05,13525.8027344,0,2.45937659734e-18,0.616874992847,0,0
6.11365013476e-18,3.24598813057,3.24598813057,365.151916504,0.000222744129132,13526.1601562,0,1.88344808694e-18,0.6171875,0,0
6.11365013476e-18,3.24598813057,3.24598813057,365.151916504,0.000222744129132,13526.1601562,0,1.88344808694e-18,0.6171875,0,0
4.61166095516e-18,3.24771142006,3.24771142006,365.508880615,5.59175896342e-05,13526.4472656,0,1.41997251562e-18,0.617500007153,0,0
4.61166095516e-18,3.24771142006,3.24771142006,365.508880615,5.59175896342e-05,13526.4472656,0,1.41997251562e-18,0.617500007153,0,0
3.45739844595e-18,3.24712061882,3.24712061882,365.4503479,0.000152017018991,13526.8935547,0,1.06475824332e-18,0.617812514305,0,0
3.45739844595e-18,3.24712061882,3.24712061882,365.4503479,0.000152017018991,13526.8935547,0,1.06475824332e-18,0.617812514305,0,0
2.61701623761e-18,3.24480628967,3.24480628967,365.012908936,0.000163053438882,13526.8652344,0,8.06524643995e-19,0.618125021458,0,0
2.61701623761e-18,3.24480628967,3.24480628967,365.012908936,0.000163053438882,13526.8652344,0,8.06524643995e-19,0.618125021458,0,0
1.95571904549e-18,3.24534368515,3.24534368515,365.125793457,3.43434148817e-05,13526.9677734,0,6.02623091796e-19,0.61843752861,0,0
1.95571904549e-18,3.24534368515,3.24534368515,365.125793457,3.43434148817e-05,13526.9677734,0,6.02623091796e-19,0.61843752861,0,0
1.42853368005e-18,3.24659919739,3.24659919739,365.330841064,0.000275176018476,13526.7080078,0,4.40009250664e-19,0.618749976158,0,0
1.42853368005e-18,3.24659919739,3.24659919739,365.330841064,0.000275176018476,13526.7080078,0,4.40009250664e-19,0.618749976158,0,0
1.06699629876e-18,3.24323487282,3.24323487282,364.700378418,0.000212744271266,13526.7119141,0,3.28991374538e-19,0.619062483311,0,0
1.06699629876e-18,3.24323487282,3.24323487282,364.700378418,0.000212744271266,13526.7119141,0,3.28991374538e-19,0.619062483311,0,0
8.17423396843e-19,3.24361038208,3.24361038208,364.755279541,4.10249085689e-05,13526.5800781,0,2.52010352834e-19,0.619374990463,0,0
8.17423396843e-19,3.24361038208,3.24361038208,364.755279541,4.10249085689e-05,13526.5800781,0,2.52010352834e-19,0.619374990463,0,0
6.23190842462e-19,3.24426555634,3.24426555634,364.918640137,0.000195920365513,13526.9257812,0,1.92089960467e-19,0.619687497616,0,0
6.23190842462e-19,3.24426555634,3.24426555634,364.918640137,0.000195920365513,13526.9257812,0,1.92089960467e-19,0.619687497616,0,0
4.59695182271e-19,3.24163222313,3.24163222313,364.449981689,0.000122202487546,13527.1396484,0,1.41809789214e-19,0.620000004768,0,0
4.59695182271e-19,3.24163222313,3.24163222313,364.449981689,0.000122202487546,13527.1396484,0,1.41809789214e-19,0.620000004768,0,0
3.36870364287e-19,3.24117326736,3.24117326736,364.40435791,4.78543734062e-05,13527.484375,0,1.0393469787e-19,0.620312511921,0,0
3.36870364287e-19,3.24117326736,3.24117326736,364.40435791,4.78543734062e-05,13527.484375,0,1.0393469787e-19,0.620312511921,0,0
2.48245457977e-19,3.24161171913,3.24161171913,364.50112915,6.86024941388e-05,13527.609375,0,7.65808738016e-20,0.620625019073,0,0
2.48245457977e-19,3.24161171913,3.24161171913,364.50112915,6.86024941388e-05,13527.609375,0,7.65808738016e-20,0.620625019073,0,0
1.89096072969e-19,3.2404282093,3.2404282093,364.305450439,8.35487735458e-05,13527.8330078,0,5.8355273055e-20,0.620937526226,0,0
1.89096072969e-19,3.2404282093,3.2404282093,364.305450439,8.35487735458e-05,13527.8330078,0,5.8355273055e-20,0.620937526226,0,0
1.46559757535e-19,3.23844528198,3.23844528198,363.934753418,0.000182936244528,13527.8408203,0,4.52562093144e-20,0.621249973774,0,0
1.46559757535e-19,3.23844528198,3.23844528198,363.934753418,0.000182936244528,13527.8408203,0,4.52562093144e-20,0.621249973774,0,0
1.13717714536e-19,3.23962950706,3.23962950706,364.183166504,8.0623809481e-05,13528.0673828,0,3.51020739526e-20,0.621562480927,0,0
1.13717714536e-19,3.23962950706,3.23962950706,364.183166504,8.0623809481e-05,13528.0673828,0,3.51020739526e-20,0.621562480927,0,0
8.69502533112e-20,3.23865151405,3.23865151405,364.003204346,7.26769285393e-05,13528.0957031,0,2.68476719196e-20,0.621874988079,0,0
8.69502533112e-20,3.23865151405,3.23865151405,364.003204346,7.26769285393e-05,13528.0957031,0,2.68476719196e-20,0.621874988079,0,0
6.67891928334e-20,3.23669743538,3.23669743538,363.664855957,0.000145512298332,13528.3330078,0,2.06349818501e-20,0.622187495232,0,0
6.67891928334e-20,3.23669743538,3.23669743538,363.664855957,0.000145512298332,13528.3330078,0,2.06349818501e-20,0.622187495232,0,0
5.14039080897e-20,3.23760795593,3.23760795593,363.834960938,2.05646338145e-05,13528.3291016,0,1.58771255783e-20,0.622500002384,0,0
5.14039080897e-20,3.23760795593,3.23760795593,363.834960938,2.05646338145e-05,13528.3291016,0,1.58771255783e-20,0.622500002384,0,0
3.91545813705e-20,3.23753738403,3.23753738403,363.851715088,0.000183583892067,13528.5859375,0,1.20939395368e-20,0.622812509537,0,0
3.91545813705e-20,3.23753738403,3.23753738403,363.851715088,0.000183583892067,13528.5859375,0,1.20939395368e-20,0.622812509537,0,0
2.89233523949e-20,3.23495316505,3.23495316505,363.376373291,0.000214065206819,13528.6601562,0,8.94088752423e-21,0.623125016689,0,0
2.89233523949e-20,3.23495316505,3.23495316505,363.376373291,0.000214065206819,13528.6601562,0,8.94088752423e-21,0.623125016689,0,0
2.12794587492e-20,3.23595547676,3.23595547676,363.603302002,7.3940405855e-05,13528.9960938,0,6.57594299491e-21,0.623437523842,0,0
2.12794587492e-20,3.23595547676,3.23595547676,363.603302002,7.3940405855e-05,13528.9960938,0,6.57594299491e-21,0.623437523842,0,0
1.56687685869e-20,3.23509335518,3.23509335518,363.446105957,1.28939891511e-05,13529.0332031,0,4.84337447691e-21,0.62374997139,0,0
1.56687685869e-20,3.23509335518,3.23509335518,363.446105957,1.28939891511e-05,13529.0332031,0,4.84337447691e-21,0.62374997139,0,0
1.15237738075e-20,3.23436594009,3.23436594009,363.348480225,7.00326490914e-05,13529.3642578,0,3.5629158917e-21,0.624062478542,0,0
1.15237738075e-20,3.23436594009,3.23436594009,363.348480225,7.00326490914e-05,13529.3642578,0,3.5629158917e-21,0.624062478542,0,0
8.38964220432e-21,3.23286175728,3.23286175728,363.072875977,0.000162479904247,13529.4160156,0,2.59511319512e-21,0.624374985695,0,0
8.38964220432e-21,3.23286175728,3.23286175728,363.072875977,0.000162479904247,13529.4160156,0,2.59511319512e-21,0.624374985695,0,0
6.20758134977e-21,3.23489832878,3.23489832878,363.480407715,0.000219402703806,13529.640625,0,1.91894171589e-21,0.624687492847,0,0
6.20758134977e-21,3.23489832878,3.23489832878,363.480407715,0.000219402703806,13529.640625,0,1.91894171589e-21,0.624687492847,0,0
4.64039397523e-21,3.23239254951,3.23239254951,363.00680542,0.000150006380863,13529.6025391,0,1.43559109983e-21,0.625,0,0
4.64039397523e-21,3.23239254951,3.23239254951,363.00680542,0.000150006380863,13529.6025391,0,1.43559109983e-21,0.625,0,0
3.50904556129e-21,3.23257517815,3.23257517815,363.073822021,3.25954169966e-05,13529.8847656,0,1.08552635837e-21,0.625312507153,0,0
3.50904556129e-21,3.23257517815,3.23257517815,363.073822021,3.25954169966e-05,13529.8847656,0,1.08552635837e-21,0.625312507153,0,0
2.67990887662e-21,3.23205518723,3.23205518723,362.976287842,8.4666935436e-06,13529.8828125,0,8.29165568462e-22,0.625625014305,0,0
2.67990887662e-21,3.23205518723,3.23205518723,362.976287842,8.4666935436e-06,13529.8828125,0,8.29165568462e-22,0.625625014305,0,0
2.08032188012e-21,3.23116731644,3.23116731644,362.83984375,8.36988765514e-05,13530.1386719,0,6.43829822596e-22,0.625937521458,0,0
2.08032188012e-21,3.23116731644,3.23116731644,362.83984375,8.36988765514e-05,13530.1386719,0,6.43829822596e-22,0.625937521458,0,0
1.62610894802e-21,3.22930788994,3.22930788994,362.484588623,0.000128962521558,13530.0761719,0,5.03547200653e-22,0.62625002861,0,0
1.62610894802e-21,3.22930788994,3.22930788994,362.484588623,0.000128962521558,13530.0761719,0,5.03547200653e-22,0.62625002861,0,0
1.29952911607e-21,3.22955155373,3.22955155373,362.547607422,5.79002044105e-05,13530.2255859,0,4.02386862216e-22,0.626562476158,0,0
1.29952911607e-21,3.22955155373,3.22955155373,362.547607422,5.79002044105e-05,13530.2255859,0,4.02386862216e-22,0.626562476158,0,0
1.05460590462e-21,3.22868037224,3.22868037224,362.3671875,1.49106026583e-05,13530.0761719,0,3.26636824658e-22,0.626874983311,0,0
1.05460590462e-21,3.22868037224,3.22868037224,362.3671875,1.49106026583e-05,13530.0761719,0,3.26636824658e-22,0.626874983311,0,0
8.52152036062e-22,3.22745013237,3.22745013237,362.144500732,5.44045815332e-06,13530.140625,0,2.64032595737e-22,0.627187490463,0,0
8.52152036062e-22,3.22745013237,3.22745013237,362.144500732,5.44045815332e-06,13530.140625,0,2.64032595737e-22,0.627187490463,0,0
6.65500932077e-22,3.2263250351,3.2263250351,361.931182861,8.98890575627e-05,13530.1162109,0,2.06272128455e-22,0.627499997616,0,0
6.65500932077e-22,3.2263250351,3.2263250351,361.931182861,8.98890575627e-05,13530.1162109,0,2.06272128455e-22,0.627499997616,0,0
5.05480510075e-22,3.22653412819,3.22653412819,362.004638672,0.000169183476828,13530.4111328,0,1.56663617985e-22,0.627812504768,0,0
5.05480510075e-22,3.22653412819,3.22653412819,362.004638672,0.000169183476828,13530.4111328,0,1.56663617985e-22,0.627812504768,0,0
3.77862000707e-22,3.22399020195,3.22399020195,361.549163818,0.000156736830832,13530.5859375,0,1.17203210009e-22,0.628125011921,0,0
3.77862000707e-22,3.22399020195,3.22399020195,361.549163818,0.000156736830832,13530.5859375,0,1.17203210009e-22,0.628125011921,0,0
2.82675948669e-22,3.22422480583,3.22422480583,361.625427246,5.98464466748e-05,13530.8652344,0,8.76725308227e-23,0.628437519073,0,0
2.82675948669e-22,3.22422480583,3.22422480583,361.625427246,5.98464466748e-05,13530.8652344,0,8.76725308227e-23,0.628437519073,0,0
2.10049841772e-22,3.22324180603,3.22324180603,361.440765381,1.09683587652e-05,13530.8574219,0,6.51672615374e-23,0.628750026226,0,0
2.10049841772e-22,3.22324180603,3.22324180603,361.440765381,1.09683587652e-05,13530.8574219,0,6.51672615374e-23,0.628750026226,0,0
1.55899791287e-22,3.2224111557,3.2224111557,361.307312012,3.35005424859e-05,13531.0458984,0,4.83798571175e-23,0.629062473774,0,0
1.55899791287e-22,3.2224111557,3.2224111557,361.307312012,3.35005424859e-05,13531.0458984,0,4.83798571175e-23,0.629062473774,0,0
1.15349349398e-22,3.2212934494,3.2212934494,361.068664551,6.70161971357e-05,13530.7880859,0,3.58083953572e-23,0.629374980927,0,0
1.15349349398e-22,3.2212934494,3.2212934494,361.068664551,6.70161971357e-05,13530.7880859,0,3.58083953572e-23,0.629374980927,0,0
8.5387768507e-23,3.22115802765,3.22115802765,361.056152344,5.43895221199e-05,13530.8994141,0,2.65084071548e-23,0.629687488079,0,0
8.5387768507e-23,3.22115802765,3.22115802765,361.056152344,5.43895221199e-05,13530.8994141,0,2.65084071548e-23,0.629687488079,0,0
6.31342611171e-23,3.22019147873,3.22019147873,360.851837158,4.45096775366e-05,13530.6943359,0,1.96057475259e-23,0.629999995232,0,0
6.31342611171e-23,3.22019147873,3.22019147873,360.851837158,4.45096775366e-05,13530.6943359,0,1.96057475259e-23,0.629999995232,0,0
4.71304821607e-23,3.21989035606,3.21989035606,360.80178833,4.76457717014e-05,13530.7480469,0,1.46372941153e-23,0.630312502384,0,0
4.71304821607e-23,3.21989035606,3.21989035606,360.80178833,4.76457717014e-05,13530.7480469,0,1.46372941153e-23,0.630312502384,0,0
3.52408494833e-23,3.21886992455,3.21886992455,360.593353271,6.5851090767e-05,13530.59375,0,1.09482055222e-23,0.630625009537,0,0
3.52408494833e-23,3.21886992455,3.21886992455,360.593353271,6.5851090767e-05,13530.59375,0,1.09482055222e-23,0.630625009537,0,0
2.63758041798e-23,3.21877336502,3.21877336502,360.59942627,7.65589793446e-05,13530.8017578,0,8.19436511636e-24,0.630937516689,0,0
2.63758041798e-23,3.21877336502,3.21877336502,360.59942627,7.65589793446e-05,13530.8017578,0,8.19436511636e-24,0.630937516689,0,0
1.97787324011e-23,3.21753096581,3.21753096581,360.341430664,4.79201698909e-05,13530.5771484,0,6.14717701595e-24,0.631250023842,0,0
1.97787324011e-23,3.21753096581,3.21753096581,360.341430664,4.79201698909e-05,13530.5771484,0,6.14717701595e-24,0.631250023842,0,0
1.50060513493e-23,3.21696710587,3.21696710587,360.248443604,2.52807240031e-05,13530.6835938,0,4.66465800099e-24,0.63156247139,0,0
1.50060513493e-23,3.21696710587,3.21696710587,360.248443604,2.52807240031e-05,13530.6835938,0,4.66465800099e-24,0.63156247139,0,0
1.13716752845e-23,3.21604084969,3.21604084969,360.067840576,1.73631251528e-05,13530.6171875,0,3.53592376963e-24,0.631874978542,0,0
1.13716752845e-23,3.21604084969,3.21604084969,360.067840576,1.73631251528e-05,13530.6171875,0,3.53592376963e-24,0.631874978542,0,0
8.62190496185e-24,3.21523308754,3.21523308754,359.93460083,7.05692000338e-05,13530.7685547,0,2.6815800681e-24,0.632187485695,0,0
8.62190496185e-24,3.21523308754,3.21523308754,359.93460083,7.05692000338e-05,13530.7685547,0,2.6815800681e-24,0.632187485695,0,0
6.61673019244e-24,3.2133462429,3.2133462429,359.58380127,4.41951524408e-05,13530.7792969,0,2.05914012754e-24,0.632499992847,0,0
6.61673019244e-24,3.2133462429,3.2133462429,359.58380127,4.41951524408e-05,13530.7792969,0,2.05914012754e-24,0.632499992847,0,0
5.22190341629e-24,3.21210360527,3.21210360527,359.379943848,3.71423061551e-06,13531.0214844,0,1.62569582367e-24,0.6328125,0,0
5.22190341629e-24,3.21210360527,3.21210360527,359.379943848,3.71423061551e-06,13531.0214844,0,1.62569582367e-24,0.6328125,0,0
4.14823650859e-24,3.21088027954,3.21088027954,359.148895264,7.19588740594e-07,13530.9970703,0,1.29193122989e-24,0.633125007153,0,0
4.14823650859e-24,3.21088027954,3.21088027954,359.148895264,7.19588740594e-07,13530.9970703,0,1.29193122989e-24,0.633125007153,0,0
3.25619417469e-24,3.20950484276,3.20950484276,358.915649414,4.848026947e-05,13531.1982422,0,1.01454720719e-24,0.633437514305,0,0
3.25619417469e-24,3.20950484276,3.20950484276,358.915649414,4.848026947e-05,13531.1982422,0,1.01454720719e-24,0.633437514305,0,0
2.51555495609e-24,3.20761036873,3.20761036873,358.559173584,9.78768221103e-05,13531.1689453,0,7.84245798872e-25,0.633750021458,0,0
2.51555495609e-24,3.20761036873,3.20761036873,358.559173584,9.78768221103e-05,13531.1689453,0,7.84245798872e-25,0.633750021458,0,0
1.92618671861e-24,3.20704579353,3.20704579353,358.483093262,0.000137146402267,13531.421875,0,6.00610918153e-25,0.63406252861,0,0
1.92618671861e-24,3.20704579353,3.20704579353,358.483093262,0.000137146402267,13531.421875,0,6.00610918153e-25,0.63406252861,0,0
1.47365488539e-24,3.20441150665,3.20441150665,357.990814209,9.25278509385e-05,13531.4082031,0,4.59883158681e-25,0.634374976158,0,0
1.47365488539e-24,3.20441150665,3.20441150665,357.990814209,9.25278509385e-05,13531.4082031,0,4.59883158681e-25,0.634374976158,0,0
1.10498054412e-24,3.20313048363,3.20313048363,357.780487061,4.54476867162e-05,13531.6542969,0,3.44968945153e-25,0.634687483311,0,0
1.10498054412e-24,3.20313048363,3.20313048363,357.780487061,4.54476867162e-05,13531.6542969,0,3.44968945153e-25,0.634687483311,0,0
8.13575227128e-25,3.20110726357,3.20110726357,357.414001465,1.67085254361e-05,13531.7431641,0,2.54154316036e-25,0.634999990463,0,0
8.13575227128e-25,3.20110726357,3.20110726357,357.414001465,1.67085254361e-05,13531.7431641,0,2.54154316036e-25,0.634999990463,0,0
5.94051556765e-25,3.19936990738,3.19936990738,357.106658936,7.03314653947e-05,13531.8828125,0,1.85677672155e-25,0.635312497616,0,0
5.94051556765e-25,3.19936990738,3.19936990738,357.106658936,7.03314653947e-05,13531.8828125,0,1.85677672155e-25,0.635312497616,0,0
4.26325923249e-25,3.19689393044,3.19689393044,356.609771729,0.000107668485725,13531.5654297,0,1.33356292866e-25,0.635625004768,0,0
4.26325923249e-25,3.19689393044,3.19689393044,356.609771729,0.000107668485725,13531.5654297,0,1.33356292866e-25,0.635625004768,0,0
3.1587647253e-25,3.19596886635,3.19596886635,356.40536499,0.000116468712804,13531.2822266,0,9.88359041465e-26,0.635937511921,0,0
3.1587647253e-25,3.19596886635,3.19596886635,356.40536499,0.000116468712804,13531.2822266,0,9.88359041465e-26,0.635937511921,0,0
2.34672856579e-25,3.1934170723,3.1934170723,355.866424561,9.06169007067e-05,13530.7158203,0,7.34864414095e-26,0.636250019073,0,0
2.34672856579e-25,3.1934170723,3.1934170723,355.866424561,9.06169007067e-05,13530.7158203,0,7.34864414095e-26,0.636250019073,0,0
1.86622451374e-25,3.19176197052,3.19176197052,355.580383301,8.06247771834e-05,13530.9033203,0,5.84700404032e-26,0.636562526226,0,0
1.86622451374e-25,3.19176197052,3.19176197052,355.580383301,8.06247771834e-05,13530.9033203,0,5.84700404032e-26,0.636562526226,0,0
1.49318562695e-25,3.18897414207,3.18897414207,355.074035645,0.000115060822282,13531.0029297,0,4.68233845877e-26,0.636874973774,0,0
1.49318562695e-25,3.18897414207,3.18897414207,355.074035645,0.000115060822282,13531.0029297,0,4.68233845877e-26,0.636874973774,0,0
1.16772774847e-25,3.18745613098,3.18745613098,354.883575439,0.000134556510602,13531.8037109,0,3.6635100233e-26,0.637187480927,0,0
1.16772774847e-25,3.18745613098,3.18745613098,354.883575439,0.000134556510602,13531.8037109,0,3.6635100233e-26,0.637187480927,0,0
9.12369529145e-26,3.18433570862,3.18433570862,354.323425293,0.000132764675072,13531.9697266,0,2.86518009604e-26,0.637499988079,0,0
9.12369529145e-26,3.18433570862,3.18433570862,354.323425293,0.000132764675072,13531.9697266,0,2.86518009604e-26,0.637499988079,0,0
7.32004495034e-26,3.18286013603,3.18286013603,354.120819092,0.000146321122884,13532.5947266,0,2.29983242665e-26,0.637812495232,0,0
7.32004495034e-26,3.18286013603,3.18286013603,354.120819092,0.000146321122884,13532.5947266,0,2.29983242665e-26,0.637812495232,0,0
5.92271220962e-26,3.17958784103,3.17958784103,353.514068604,0.000121539917018,13532.5947266,0,1.86272954412e-26,0.638125002384,0,0
5.92271220962e-26,3.17958784103,3.17958784103,353.514068604,0.000121539917018,13532.5947266,0,1.86272954412e-26,0.638125002384,0,0
4.76444838845e-26,3.17783522606,3.17783522606,353.222106934,0.000193832369405,13532.8837891,0,1.49927483634e-26,0.638437509537,0,0
4.76444838845e-26,3.17783522606,3.17783522606,353.222106934,0.000193832369405,13532.8837891,0,1.49927483634e-26,0.638437509537,0,0
3.76480939603e-26,3.17367720604,3.17367720604,352.446350098,0.000188723672181,13532.8339844,0,1.18626096847e-26,0.638750016689,0,0
3.76480939603e-26,3.17367720604,3.17367720604,352.446350098,0.000188723672181,13532.8339844,0,1.18626096847e-26,0.638750016689,0,0
2.97063015083e-26,3.17204499245,3.17204499245,352.160736084,0.000162242227816,13532.9804688,0,9.36503157395e-27,0.639062523842,0,0
2.97063015083e-26,3.17204499245,3.17204499245,352.160736084,0.000162242227816,13532.9804688,0,9.36503157395e-27,0.639062523842,0,0
2.31437568525e-26,3.16822075844,3.16822075844,351.438110352,0.000150485313497,13532.8466797,0,7.30496976603e-27,0.63937497139,0,0
2.31437568525e-26,3.16822075844,3.16822075844,351.438110352,0.000150485313497,13532.8466797,0,7.30496976603e-27,0.63937497139,0,0
1.81244228834e-26,3.16611123085,3.16611123085,351.097137451,0.000184009128134,13533.28125,0,5.72450604601e-27,0.639687478542,0,0
1.81244228834e-26,3.16611123085,3.16611123085,351.097137451,0.000184009128134,13533.28125,0,5.72450604601e-27,0.639687478542,0,0
1.37324521195e-26,3.1619040966,3.1619040966,350.303924561,0.000239517146838,13533.1416016,0,4.34309571066e-27,0.639999985695,0,0
1.37324521195e-26,3.1619040966,3.1619040966,350.303924561,0.000239517146838,13533.1416016,0,4.34309571066e-27,0.639999985695,0,0
1.02079571804e-26,3.16067838669,3.16067838669,350.101104736,0.000249674543738,13533.3505859,0,3.22967285233e-27,0.640312492847,0,0
1.02079571804e-26,3.16067838669,3.16067838669,350.101104736,0.000249674543738,13533.3505859,0,3.22967285233e-27,0.640312492847,0,0
7.47447325478e-27,3.1563167572,3.1563167572,349.272094727,0.000265906826826,13533.1367188,0,2.36809985491e-27,0.640625,0,0
7.47447325478e-27,3.1563167572,3.1563167572,349.272094727,0.000265906826826,13533.1367188,0,2.36809985491e-27,0.640625,0,0
5.52695556165e-27,3.15531873703,3.15531873703,349.110046387,0.000200270515052,13533.3339844,0,1.75163145859e-27,0.640937507153,0,0
5.52695556165e-27,3.15531873703,3.15531873703,349.110046387,0.000200270515052,13533.3339844,0,1.75163145859e-27,0.640937507153,0,0
4.14392870558e-27,3.15160560608,3.15160560608,348.422119141,0.000207818913623,13533.3037109,0,1.31486271556e-27,0.641250014305,0,0
4.14392870558e-27,3.15160560608,3.15160560608,348.422119141,0.000207818913623,13533.3037109,0,1.31486271556e-27,0.641250014305,0,0
3.28296791659e-27,3.15041422844,3.15041422844,348.24798584,0.000279195286566,13533.7099609,0,1.04207500301e-27,0.641562521458,0,0
3.28296791659e-27,3.15041422844,3.15041422844,348.24798584,0.000279195286566,13533.7099609,0,1.04207500301e-27,0.641562521458,0,0
2.60139055374e-27,3.14575862885,3.14575862885,347.391326904,0.000258253276115,13533.7177734,0,8.26951734276e-28,0.64187502861,0,0
2.60139055374e-27,3.14575862885,3.14575862885,347.391326904,0.000258253276115,13533.7177734,0,8.26951734276e-28,0.64187502861,0,0
2.11650109757e-27,3.14425420761,3.14425420761,347.152648926,0.00028880557511,13534.0605469,0,6.73132945945e-28,0.642187476158,0,0
2.11650109757e-27,3.14425420761,3.14425420761,347.152648926,0.00028880557511,13534.0605469,0,6.73132945945e-28,0.642187476158,0,0
1.72465562813e-27,3.13925552368,3.13925552368,346.22668457,0.000276747276075,13534.0039062,0,5.49383640523e-28,0.642499983311,0,0
1.72465562813e-27,3.13925552368,3.13925552368,346.22668457,0.000276747276075,13534.0039062,0,5.49383640523e-28,0.642499983311,0,0
1.41332548965e-27,3.13760471344,3.13760471344,345.934234619,0.000263757247012,13534.1035156,0,4.5044727387e-28,0.642812490463,0,0
1.41332548965e-27,3.13760471344,3.13760471344,345.934234619,0.000263757247012,13534.1035156,0,4.5044727387e-28,0.642812490463,0,0
1.13206990281e-27,3.13285160065,3.13285160065,345.030822754,0.000302285567159,13533.8300781,0,3.61354461404e-28,0.643124997616,0,0
1.13206990281e-27,3.13285160065,3.13285160065,345.030822754,0.000302285567159,13533.8300781,0,3.61354461404e-28,0.643124997616,0,0
8.89083121743e-28,3.13168239594,3.13168239594,344.807403564,0.00027257174952,13533.7509766,0,2.83899517683e-28,0.643437504768,0,0
8.89083121743e-28,3.13168239594,3.13168239594,344.807403564,0.00027257174952,13533.7509766,0,2.83899517683e-28,0.643437504768,0,0
6.76335366732e-28,3.12700939178,3.12700939178,343.950378418,0.000249597476795,13533.7539062,0,2.16288242852e-28,0.643750011921,0,0
6.76335366732e-28,3.12700939178,3.12700939178,343.950378418,0.000249597476795,13533.7539062,0,2.16288242852e-28,0.643750011921,0,0
4.92685524287e-28,3.12504696846,3.12504696846,343.641937256,0.000229111174121,13534.21875,0,1.57656998202e-28,0.644062519073,0,0
4.92685524287e-28,3.12504696846,3.12504696846,343.641937256,0.000229111174121,13534.21875,0,1.57656998202e-28,0.644062519073,0,0
3.41935307894e-28,3.12042737007,3.12042737007,342.823883057,0.000248977536103,13534.4765625,0,1.09579640011e-28,0.644375026226,0,0
3.41935307894e-28,3.12042737007,3.12042737007,342.823883057,0.000248977536103,13534.4765625,0,1.09579640011e-28,0.644375026226,0,0
2.32338531072e-28,3.11846423149,3.11846423149,342.516357422,0.000298455503071,13534.9492188,0,7.45041513465e-29,0.644687473774,0,0
2.32338531072e-28,3.11846423149,3.11846423149,342.516357422,0.000298455503071,13534.9492188,0,7.45041513465e-29,0.644687473774,0,0
1.5890033062e-28,3.11330389977,3.11330389977,341.584442139,0.000255552848103,13535.0625,0,5.1039132618e-29,0.644999980927,0,0
1.5890033062e-28,3.11330389977,3.11330389977,341.584442139,0.000255552848103,13535.0625,0,5.1039132618e-29,0.644999980927,0,0
1.1265279431e-28,3.11089849472,3.11089849472,341.155639648,0.000301072315779,13535.1640625,0,3.62123015267e-29,0.645312488079,0,0
1.1265279431e-28,3.11089849472,3.11089849472,341.155639648,0.000301072315779,13535.1640625,0,3.62123015267e-29,0.645312488079,0,0
8.27695958473e-29,3.1052737236,3.1052737236,340.121765137,0.000215769818169,13535.1074219,0,2.66545249194e-29,0.645624995232,0,0
8.27695958473e-29,3.1052737236,3.1052737236,340.121765137,0.000215769818169,13535.1074219,0,2.66545249194e-29,0.645624995232,0,0
6.24531113272e-29,3.10185623169,3.10185623169,339.494110107,0.000244942493737,13535.0722656,0,2.01341089536e-29,0.645937502384,0,0
6.24531113272e-29,3.10185623169,3.10185623169,339.494110107,0.000244942493737,13535.0722656,0,2.01341089536e-29,0.645937502384,0,0
4.7573638383e-29,3.09600496292,3.09600496292,338.4034729,0.000246603798587,13534.8544922,0,1.53661376363e-29,0.646250009537,0,0
4.7573638383e-29,3.09600496292,3.09600496292,338.4034729,0.000246603798587,13534.8544922,0,1.53661376363e-29,0.646250009537,0,0
3.64944013772e-29,3.09261322021,3.09261322021,337.765808105,0.000147950835526,13534.6708984,0,1.1800506167e-29,0.646562516689,0,0
3.64944013772e-29,3.09261322021,3.09261322021,337.765808105,0.000147950835526,13534.6708984,0,1.1800506167e-29,0.646562516689,0,0
2.80477661607e-29,3.08774423599,3.08774423599,336.842590332,0.000179330731044,13534.3271484,0,9.0835781778e-30,0.646875023842,0,0
2.80477661607e-29,3.08774423599,3.08774423599,336.842590332,0.000179330731044,13534.3271484,0,9.0835781778e-30,0.646875023842,0,0
2.17330255544e-29,3.08442687988,3.08442687988,336.227386475,0.000168322061654,13534.2148438,0,7.04604985002e-30,0.64718747139,0,0
2.17330255544e-29,3.08442687988,3.08442687988,336.227386475,0.000168322061654,13534.2148438,0,7.04604985002e-30,0.64718747139,0,0
1.67710054789e-29,3.07950329781,3.07950329781,335.304656982,0.000141735974466,13533.9511719,0,5.44600991038e-30,0.647499978542,0,0
1.67710054789e-29,3.07950329781,3.07950329781,335.304656982,0.000141735974466,13533.9511719,0,5.44600991038e-30,0.647499978542,0,0
1.30466376385e-29,3.07572245598,3.07572245598,334.617156982,0.000196042485186,13533.9365234,0,4.24181239539e-30,0.647812485695,0,0
1.30466376385e-29,3.07572245598,3.07572245598,334.617156982,0.000196042485186,13533.9365234,0,4.24181239539e-30,0.647812485695,0,0
1.02912420167e-29,3.07002210617,3.07002210617,333.593261719,0.000125052087242,13534.0244141,0,3.35217195864e-30,0.648124992847,0,0
1.02912420167e-29,3.07002210617,3.07002210617,333.593261719,0.000125052087242,13534.0244141,0,3.35217195864e-30,0.648124992847,0,0
8.24957346277e-30,3.06524372101,3.06524372101,332.786224365,0.000115051443572,13534.5673828,0,2.69132708966e-30,0.6484375,0,0
8.24957346277e-30,3.06524372101,3.06524372101,332.786224365,0.000115051443572,13534.5673828,0,2.69132708966e-30,0.6484375,0,0
6.66892965549e-30,3.05939602852,3.05939602852,331.78503418,0.000163811375387,13535.0986328,0,2.17981902092e-30,0.648750007153,0,0
6.66892965549e-30,3.05939602852,3.05939602852,331.78503418,0.000163811375387,13535.0986328,0,2.17981902092e-30,0.648750007153,0,0
5.38242876518e-30,3.05496883392,3.05496883392,331.053253174,0.000124561804114,13535.7412109,0,1.76186045023e-30,0.649062514305,0,0
5.38242876518e-30,3.05496883392,3.05496883392,331.053253174,0.000124561804114,13535.7412109,0,1.76186045023e-30,0.649062514305,0,0
4.27256010106e-30,3.04944658279,3.04944658279,330.101623535,7.62350755394e-05,13536.1689453,0,1.4010936034e-30,0.649375021458,0,0
4.27256010106e-30,3.04944658279,3.04944658279,330.101623535,7.62350755394e-05,13536.1689453,0,1.4010936034e-30,0.649375021458,0,0
3.33098047441e-30,3.04475188255,3.04475188255,329.298858643,4.19914649683e-05,13536.5849609,0,1.0940071976e-30,0.64968752861,0,0
3.33098047441e-30,3.04475188255,3.04475188255,329.298858643,4.19914649683e-05,13536.5849609,0,1.0940071976e-30,0.64968752861,0,0
2.57049637898e-30,3.04059052467,3.04059052467,328.560943604,3.68713808712e-05,13536.7001953,0,8.45393800355e-31,0.649999976158,0,0
2.57049637898e-30,3.04059052467,3.04059052467,328.560943604,3.68713808712e-05,13536.7001953,0,8.45393800355e-31,0.649999976158,0,0
1.99241440024e-30,3.03677010536,3.03677010536,327.882720947,2.74857793556e-05,13536.7919922,0,6.56096553611e-31,0.650312483311,0,0
1.99241440024e-30,3.03677010536,3.03677010536,327.882720947,2.74857793556e-05,13536.7919922,0,6.56096553611e-31,0.650312483311,0,0
1.55020254729e-30,3.03333687782,3.03333687782,327.248687744,1.02544822767e-06,13536.6367188,0,5.11055187647e-31,0.650624990463,0,0
1.55020254729e-30,3.03333687782,3.03333687782,327.248687744,1.02544822767e-06,13536.6367188,0,5.11055187647e-31,0.650624990463,0,0
1.20792407705e-30,3.02986931801,3.02986931801,326.603912354,4.03168305638e-05,13536.4335938,0,3.98672005381e-31,0.650937497616,0,0
1.20792407705e-30,3.02986931801,3.02986931801,326.603912354,4.03168305638e-05,13536.4335938,0,3.98672005381e-31,0.650937497616,0,0
9.32526533394e-31,3.02614593506,3.02614593506,325.890075684,7.08005391061e-05,13536.0029297,0,3.08156497871e-31,0.651250004768,0,0
9.32526533394e-31,3.02614593506,3.02614593506,325.890075684,7.08005391061e-05,13536.0029297,0,3.08156497871e-31,0.651250004768,0,0
7.17914507914e-31,3.02163028717,3.02163028717,325.054870605,1.75643781404e-05,13535.7646484,0,2.3759177652e-31,0.651562511921,0,0
7.17914507914e-31,3.02163028717,3.02163028717,325.054870605,1.75643781404e-05,13535.7646484,0,2.3759177652e-31,0.651562511921,0,0
5.50364339165e-31,3.01703310013,3.01703310013,324.197753906,1.13216638056e-05,13535.4462891,0,1.82419059023e-31,0.651875019073,0,0
5.50364339165e-31,3.01703310013,3.01703310013,324.197753906,1.13216638056e-05,13535.4462891,0,1.82419059023e-31,0.651875019073,0,0
4.27735545973e-31,3.012185812,3.012185812,323.322265625,3.5095235944e-05,13535.3730469,0,1.42001713264e-31,0.652187526226,0,0
4.27735545973e-31,3.012185812,3.012185812,323.322265625,3.5095235944e-05,13535.3730469,0,1.42001713264e-31,0.652187526226,0,0
3.28245254113e-31,3.00776815414,3.00776815414,322.507049561,7.37421942176e-06,13535.1308594,0,1.0913249868e-31,0.652499973774,0,0
3.28245254113e-31,3.00776815414,3.00776815414,322.507049561,7.37421942176e-06,13535.1308594,0,1.0913249868e-31,0.652499973774,0,0
2.52453704191e-31,3.00338172913,3.00338172913,321.708953857,8.29487980809e-05,13534.9912109,0,8.40564826451e-32,0.652812480927,0,0
2.52453704191e-31,3.00338172913,3.00338172913,321.708953857,8.29487980809e-05,13534.9912109,0,8.40564826451e-32,0.652812480927,0,0
1.88479257918e-31,2.99981856346,2.99981856346,321.044128418,2.44786497205e-05,13534.7119141,0,6.28302192053e-32,0.653124988079,0,0
1.88479257918e-31,2.99981856346,2.99981856346,321.044128418,2.44786497205e-05,13534.7119141,0,6.28302192053e-32,0.653124988079,0,0
1.47574429008e-31,2.99575972557,2.99575972557,320.322570801,2.99386119877e-05,13534.734375,0,4.92611032016e-32,0.653437495232,0,0
1.47574429008e-31,2.99575972557,2.99575972557,320.322570801,2.99386119877e-05,13534.734375,0,4.92611032016e-32,0.653437495232,0,0
1.19370428646e-31,2.99144697189,2.99144697189,319.560455322,9.15711189009e-06,13534.7958984,0,3.99039093012e-32,0.653750002384,0,0
1.19370428646e-31,2.99144697189,2.99144697189,319.560455322,9.15711189009e-06,13534.7958984,0,3.99039093012e-32,0.653750002384,0,0
9.34377419779e-32,2.98684477806,2.98684477806,318.810516357,1.38434882047e-06,13535.4716797,0,3.12830926683e-32,0.654062509537,0,0
9.34377419779e-32,2.98684477806,2.98684477806,318.810516357,1.38434882047e-06,13535.4716797,0,3.12830926683e-32,0.654062509537,0,0
7.02388143596e-32,2.98225831985,2.98225831985,318.062194824,8.45568356453e-05,13536.1318359,0,2.35522234583e-32,0.654375016689,0,0
7.02388143596e-32,2.98225831985,2.98225831985,318.062194824,8.45568356453e-05,13536.1318359,0,2.35522234583e-32,0.654375016689,0,0
5.18544059737e-32,2.97688341141,2.97688341141,317.1746521,2.3498563678e-05,13536.7958984,0,1.74190248012e-32,0.654687523842,0,0
5.18544059737e-32,2.97688341141,2.97688341141,317.1746521,2.3498563678e-05,13536.7958984,0,1.74190248012e-32,0.654687523842,0,0
3.82369328089e-32,2.97187924385,2.97187924385,316.332641602,2.46005383815e-05,13537.2519531,0,1.28662471357e-32,0.65499997139,0,0
3.82369328089e-32,2.97187924385,2.97187924385,316.332641602,2.46005383815e-05,13537.2519531,0,1.28662471357e-32,0.65499997139,0,0
2.84355433623e-32,2.96665835381,2.96665835381,315.447784424,6.48423447274e-05,13537.6572266,0,9.58504147463e-33,0.655312478542,0,0
2.84355433623e-32,2.96665835381,2.96665835381,315.447784424,6.48423447274e-05,13537.6572266,0,9.58504147463e-33,0.655312478542,0,0
2.14426832222e-32,2.96230864525,2.96230864525,314.681335449,0.000122890749481,13537.6982422,0,7.23850408249e-33,0.655624985695,0,0
2.14426832222e-32,2.96230864525,2.96230864525,314.681335449,0.000122890749481,13537.6982422,0,7.23850408249e-33,0.655624985695,0,0
1.64312877878e-32,2.95882725716,2.95882725716,314.085388184,0.000141038632137,13537.9003906,0,5.55331094375e-33,0.655937492847,0,0
1.64312877878e-32,2.95882725716,2.95882725716,314.085388184,0.000141038632137,13537.9003906,0,5.55331094375e-33,0.655937492847,0,0
1.2725618254e-32,2.95427894592,2.95427894592,313.269134521,8.59910724103e-05,13537.7832031,0,4.30752088307e-33,0.65625,0,0
1.2725618254e-32,2.95427894592,2.95427894592,313.269134521,8.59910724103e-05,13537.7832031,0,4.30752088307e-33,0.65625,0,0
9.94645793911e-33,2.95033359528,2.95033359528,312.591430664,8.19649794721e-05,13537.9775391,0,3.37129942019e-33,0.656562507153,0,0
9.94645793911e-33,2.95033359528,2.95033359528,312.591430664,8.19649794721e-05,13537.9775391,0,3.37129942019e-33,0.656562507153,0,0
7.78311487006e-33,2.94577598572,2.94577598572,311.776641846,2.02292631002e-05,13537.8759766,0,2.64212720444e-33,0.656875014305,0,0
7.78311487006e-33,2.94577598572,2.94577598572,311.776641846,2.02292631002e-05,13537.8759766,0,2.64212720444e-33,0.656875014305,0,0
6.11992958625e-33,2.94098329544,2.94098329544,310.933868408,2.07915836654e-05,13537.8994141,0,2.08091273274e-33,0.657187521458,0,0
6.11992958625e-33,2.94098329544,2.94098329544,310.933868408,2.07915836654e-05,13537.8994141,0,2.08091273274e-33,0.657187521458,0,0
4.80811205354e-33,2.93603873253,2.93603873253,310.059783936,7.03696832716e-06,13537.8681641,0,1.63761874129e-33,0.65750002861,0,0
4.80811205354e-33,2.93603873253,2.93603873253,310.059783936,7.03696832716e-06,13537.8681641,0,1.63761874129e-33,0.65750002861,0,0
3.78657476924e-33,2.93101358414,2.93101358414,309.182952881,0.000115986425953,13537.9423828,0,1.29189942678e-33,0.657812476158,0,0
3.78657476924e-33,2.93101358414,2.93101358414,309.182952881,0.000115986425953,13537.9423828,0,1.29189942678e-33,0.657812476158,0,0
2.96266967672e-33,2.92726635933,2.92726635933,308.499053955,6.74025650369e-05,13537.6884766,0,1.01209432728e-33,0.658124983311,0,0
2.96266967672e-33,2.92726635933,2.92726635933,308.499053955,6.74025650369e-05,13537.6884766,0,1.01209432728e-33,0.658124983311,0,0
2.29901917804e-33,2.92392444611,2.92392444611,307.897125244,0.000131488908664,13537.5361328,0,7.86278585653e-34,0.658437490463,0,0
2.29901917804e-33,2.92392444611,2.92392444611,307.897125244,0.000131488908664,13537.5361328,0,7.86278585653e-34,0.658437490463,0,0
1.74776889817e-33,2.91958594322,2.91958594322,307.091308594,5.63442408748e-05,13537.0839844,0,5.98635879251e-34,0.658749997616,0,0
1.74776889817e-33,2.91958594322,2.91958594322,307.091308594,5.63442408748e-05,13537.0839844,0,5.98635879251e-34,0.658749997616,0,0
1.33973763576e-33,2.91545534134,2.91545534134,306.370727539,9.02255051187e-05,13537.1181641,0,4.59529465866e-34,0.659062504768,0,0
1.33973763576e-33,2.91545534134,2.91545534134,306.370727539,9.02255051187e-05,13537.1181641,0,4.59529465866e-34,0.659062504768,0,0
1.00678372817e-33,2.91056728363,2.91056728363,305.509857178,3.15103061439e-05,13537.0673828,0,3.45906357786e-34,0.659375011921,0,0
1.00678372817e-33,2.91056728363,2.91056728363,305.509857178,3.15103061439e-05,13537.0673828,0,3.45906357786e-34,0.659375011921,0,0
7.99821692827e-34,2.90567159653,2.90567159653,304.685913086,0.000153107961523,13537.3974609,0,2.75262247042e-34,0.659687519073,0,0
7.99821692827e-34,2.90567159653,2.90567159653,304.685913086,0.000153107961523,13537.3974609,0,2.75262247042e-34,0.659687519073,0,0
6.15810128574e-34,2.89968657494,2.89968657494,303.65133667,0.000287253933493,13537.5097656,0,2.12371272777e-34,0.660000026226,0,0
6.15810128574e-34,2.89968657494,2.89968657494,303.65133667,0.000287253933493,13537.5097656,0,2.12371272777e-34,0.660000026226,0,0
4.79133380023e-34,2.8963098526,2.8963098526,303.073730469,0.000109976841486,13537.6289062,0,1.65428909339e-34,0.660312473774,0,0
4.79133380023e-34,2.8963098526,2.8963098526,303.073730469,0.000109976841486,13537.6289062,0,1.65428909339e-34,0.660312473774,0,0
3.65308126857e-34,2.89374637604,2.89374637604,302.626159668,0.000136910428409,13537.6240234,0,1.26240547507e-34,0.660624980927,0,0
3.65308126857e-34,2.89374637604,2.89374637604,302.626159668,0.000136910428409,13537.6240234,0,1.26240547507e-34,0.660624980927,0,0
2.92634887575e-34,2.88982963562,2.88982963562,301.951171875,0.000124536833027,13537.7021484,0,1.01263716022e-34,0.660937488079,0,0
2.92634887575e-34,2.88982963562,2.88982963562,301.951171875,0.000124536833027,13537.7021484,0,1.01263716022e-34,0.660937488079,0,0
2.52411445353e-34,2.88502144814,2.88502144814,301.112335205,0.000105394399725,13537.6835938,0,8.74903184916e-35,0.661249995232,0,0
2.52411445353e-34,2.88502144814,2.88502144814,301.112335205,0.000105394399725,13537.6835938,0,8.74903184916e-35,0.661249995232,0,0
2.18509017372e-34,2.88085055351,2.88085055351,300.437316895,8.39322019601e-05,13538.2060547,0,7.58487860836e-35,0.661562502384,0,0
2.18509017372e-34,2.88085055351,2.88085055351,300.437316895,8.39322019601e-05,13538.2060547,0,7.58487860836e-35,0.661562502384,0,0
1.80622673733e-34,2.87586903572,2.87586903572,299.620269775,3.05793655571e-05,13538.7109375,0,6.28062931551e-35,0.661875009537,0,0
1.80622673733e-34,2.87586903572,2.87586903572,299.620269775,3.05793655571e-05,13538.7109375,0,6.28062931551e-35,0.661875009537,0,0
1.4822104439e-34,2.87064743042,2.87064743042,298.768066406,6.72527967254e-05,13539.2753906,0,5.16333154742e-35,0.662187516689,0,0
1.4822104439e-34,2.87064743042,2.87064743042,298.768066406,6.72527967254e-05,13539.2753906,0,5.16333154742e-35,0.662187516689,0,0
1.22648222185e-34,2.86631059647,2.86631059647,298.029754639,0.000110938824946,13539.4189453,0,4.27895784693e-35,0.662500023842,0,0
1.22648222185e-34,2.86631059647,2.86631059647,298.029754639,0.000110938824946,13539.4189453,0,4.27895784693e-35,0.662500023842,0,0
1.03624349923e-34,2.86277318001,2.86277318001,297.431915283,0.000147628685227,13539.5771484,0,3.61971918163e-35,0.66281247139,0,0
1.03624349923e-34,2.86277318001,2.86277318001,297.431915283,0.000147628685227,13539.5771484,0,3.61971918163e-35,0.66281247139,0,0
8.42952681296e-35,2.85850286484,2.85850286484,296.63092041,0.000253776583122,13538.9287109,0,2.94893068559e-35,0.663124978542,0,0
8.42952681296e-35,2.85850286484,2.85850286484,296.63092041,0.000253776583122,13538.9287109,0,2.94893068559e-35,0.663124978542,0,0
6.72645934764e-35,2.856092453,2.856092453,296.199310303,0.000287997303531,13538.7744141,0,2.35512661383e-35,0.663437485695,0,0
6.72645934764e-35,2.856092453,2.856092453,296.199310303,0.000287997303531,13538.7744141,0,2.35512661383e-35,0.663437485695,0,0
5.09143624526e-35,2.85122251511,2.85122251511,295.307769775,7.27906008251e-05,13538.2460938,0,1.78570287597e-35,0.663749992847,0,0
5.09143624526e-35,2.85122251511,2.85122251511,295.307769775,7.27906008251e-05,13538.2460938,0,1.78570287597e-35,0.663749992847,0,0
3.6527361967e-35,2.8456196785,2.8456196785,294.344238281,0.000187552286661,13538.2802734,0,1.28363471208e-35,0.6640625,0,0
3.6527361967e-35,2.8456196785,2.8456196785,294.344238281,0.000187552286661,13538.2802734,0,1.28363471208e-35,0.6640625,0,0
2.61125595049e-35,2.84174847603,2.84174847603,293.664520264,5.52632918698e-05,13538.1484375,0,9.18890595884e-36,0.664375007153,0,0
2.61125595049e-35,2.84174847603,2.84174847603,293.664520264,5.52632918698e-05,13538.1484375,0,9.18890595884e-36,0.664375007153,0,0
1.88295124787e-35,2.83790755272,2.83790755272,293.036590576,0.000114344838948,13538.5039062,0,6.63499854344e-36,0.664687514305,0,0
1.88295124787e-35,2.83790755272,2.83790755272,293.036590576,0.000114344838948,13538.5039062,0,6.63499854344e-36,0.664687514305,0,0
1.33335239407e-35,2.83342862129,2.83342862129,292.254882812,0.00012944448099,13538.3857422,0,4.70579136545e-36,0.665000021458,0,0
1.33335239407e-35,2.83342862129,2.83342862129,292.254882812,0.00012944448099,13538.3857422,0,4.70579136545e-36,0.665000021458,0,0
9.23882525744e-36,2.82980918884,2.82980918884,291.65838623,0.000103136742837,13538.6591797,0,3.2648226933e-36,0.66531252861,0,0
9.23882525744e-36,2.82980918884,2.82980918884,291.65838623,0.000103136742837,13538.6591797,0,3.2648226933e-36,0.66531252861,0,0
6.3426135199e-36,2.82548689842,2.82548689842,290.911010742,6.44647661829e-05,13538.6044922,0,2.24478603084e-36,0.665624976158,0,0
6.3426135199e-36,2.82548689842,2.82548689842,290.911010742,6.44647661829e-05,13538.6044922,0,2.24478603084e-36,0.665624976158,0,0
4.39724642056e-36,2.82152509689,2.82152509689,290.250823975,0.000124111931655,13538.8144531,0,1.55846440118e-36,0.665937483311,0,0
4.39724642056e-36,2.82152509689,2.82152509689,290.250823975,0.000124111931655,13538.8144531,0,1.55846440118e-36,0.665937483311,0,0
3.10193903317e-36,2.81677436829,2.81677436829,289.418304443,9.60832257988e-05,13538.6181641,0,1.10123802179e-36,0.666249990463,0,0
3.10193903317e-36,2.81677436829,2.81677436829,289.418304443,9.60832257988e-05,13538.6181641,0,1.10123802179e-36,0.666249990463,0,0
2.32050039312e-36,2.81260323524,2.81260323524,288.723297119,0.000109775704914,13538.8242188,0,8.25036522763e-37,0.666562497616,0,0
2.32050039312e-36,2.81260323524,2.81260323524,288.723297119,0.000109775704914,13538.8242188,0,8.25036522763e-37,0.666562497616,0,0
1.79239588831e-36,2.80785632133,2.80785632133,287.871673584,0.000126116734464,13538.3945312,0,6.38350286903e-37,0.666875004768,0,0
1.79239588831e-36,2.80785632133,2.80785632133,287.871673584,0.000126116734464,13538.3945312,0,6.38350286903e-37,0.666875004768,0,0
1.4913411056e-36,2.8040997982,2.8040997982,287.204315186,0.000107588653918,13538.1171875,0,5.31843091516e-37,0.667187511921,0,0
1.4913411056e-36,2.8040997982,2.8040997982,287.204315186,0.000107588653918,13538.1171875,0,5.31843091516e-37,0.667187511921,0,0
1.27050911294e-36,2.79964089394,2.79964089394,286.374023438,0.000105213373899,13537.3623047,0,4.53811456922e-37,0.667500019073,0,0
1.27050911294e-36,2.79964089394,2.79964089394,286.374023438,0.000105213373899,13537.3623047,0,4.53811456922e-37,0.667500019073,0,0
1.13167509764e-36,2.79587864876,2.79587864876,285.693634033,0.00016795648844,13536.9355469,0,4.0476545652e-37,0.667812526226,0,0
1.13167509764e-36,2.79587864876,2.79587864876,285.693634033,0.00016795648844,13536.9355469,0,4.0476545652e-37,0.667812526226,0,0
9.34335952207e-37,2.79090237617,2.79090237617,284.773284912,0.00020907963335,13536.1357422,0,3.34779159667e-37,0.668124973774,0,0
9.34335952207e-37,2.79090237617,2.79090237617,284.773284912,0.00020907963335,13536.1357422,0,3.34779159667e-37,0.668124973774,0,0
8.11339613942e-37,2.78747367859,2.78747367859,284.160430908,0.000106719598989,13535.8085938,0,2.91066287074e-37,0.668437480927,0,0
8.11339613942e-37,2.78747367859,2.78747367859,284.160430908,0.000106719598989,13535.8085938,0,2.91066287074e-37,0.668437480927,0,0
6.22800936756e-37,2.78310966492,2.78310966492,283.384735107,0.000106032035546,13535.4296875,0,2.23778798445e-37,0.668749988079,0,0
6.22800936756e-37,2.78310966492,2.78310966492,283.384735107,0.000106032035546,13535.4296875,0,2.23778798445e-37,0.668749988079,0,0
5.14953643825e-37,2.77925682068,2.77925682068,282.754089355,9.9486525869e-05,13535.6845703,0,1.85284655953e-37,0.669062495232,0,0
5.14953643825e-37,2.77925682068,2.77925682068,282.754089355,9.9486525869e-05,13535.6845703,0,1.85284655953e-37,0.669062495232,0,0
3.89701327136e-37,2.77472853661,2.77472853661,281.986450195,9.53261987888e-05,13535.6835938,0,1.40446649824e-37,0.669375002384,0,0
3.89701327136e-37,2.77472853661,2.77472853661,281.986450195,9.53261987888e-05,13535.6835938,0,1.40446649824e-37,0.669375002384,0,0
3.33858798606e-37,2.77074480057,2.77074480057,281.344970703,0.000104006452602,13536.0507812,0,1.20494243475e-37,0.669687509537,0,0
3.33858798606e-37,2.77074480057,2.77074480057,281.344970703,0.000104006452602,13536.0507812,0,1.20494243475e-37,0.669687509537,0,0
2.70182966818e-37,2.76607561111,2.76607561111,280.571136475,0.000173118314706,13536.2294922,0,9.76773612886e-38,0.670000016689,0,0
2.70182966818e-37,2.76607561111,2.76607561111,280.571136475,0.000173118314706,13536.2294922,0,9.76773612886e-38,0.670000016689,0,0
2.0629084181e-37,2.76244521141,2.76244521141,280.014465332,0.000389117398299,13536.8632812,0,7.46768989148e-38,0.670312523842,0,0
2.0629084181e-37,2.76244521141,2.76244521141,280.014465332,0.000389117398299,13536.8632812,0,7.46768989148e-38,0.670312523842,0,0
1.53596817932e-37,2.75597262383,2.75597262383,278.940765381,0.000441160955233,13537.078125,0,5.57323453085e-38,0.67062497139,0,0
1.53596817932e-37,2.75597262383,2.75597262383,278.940765381,0.000441160955233,13537.078125,0,5.57323453085e-38,0.67062497139,0,0
1.17459572614e-37,2.75281834602,2.75281834602,278.467987061,0.0005258336314,13537.7402344,0,4.26688425642e-38,0.670937478542,0,0
1.17459572614e-37,2.75281834602,2.75281834602,278.467987061,0.0005258336314,13537.7402344,0,4.26688425642e-38,0.670937478542,0,0
8.8680657637e-38,2.74626994133,2.74626994133,277.274719238,0.000668470864184,13536.7324219,0,3.22913113173e-38,0.671249985695,0,0
8.8680657637e-38,2.74626994133,2.74626994133,277.274719238,0.000668470864184,13536.7324219,0,3.22913113173e-38,0.671249985695,0,0
6.71979954777e-38,2.74515604973,2.74515604973,277.056427002,0.000399253942305,13536.3847656,0,2.44787524863e-38,0.671562492847,0,0
6.71979954777e-38,2.74515604973,2.74515604973,277.056427002,0.000399253942305,13536.3847656,0,2.44787524863e-38,0.671562492847,0,0
5.10780801206e-38,2.74075508118,2.74075508118,276.211364746,0.000283628876787,13535.2011719,0,1.86364992886e-38,0.671875,0,0
5.10780801206e-38,2.74075508118,2.74075508118,276.211364746,0.000283628876787,13535.2011719,0,1.86364992886e-38,0.671875,0,0
3.87615214113e-38,2.73835587502,2.73835587502,275.793273926,0.000395246519474,13535.0302734,0,1.41550343273e-38,0.672187507153,0,0
3.87615214113e-38,2.73835587502,2.73835587502,275.793273926,0.000395246519474,13535.0302734,0,1.41550343273e-38,0.672187507153,0,0
3.0439464868e-38,2.73273682594,2.73273682594,274.817565918,0.000399685057346,13534.6572266,0,1.11388204598e-38,0.672500014305,0,0
3.0439464868e-38,2.73273682594,2.73273682594,274.817565918,0.000399685057346,13534.6572266,0,1.11388204598e-38,0.672500014305,0,0
2.65448304409e-38,2.72997641563,2.72997641563,274.395202637,0.000424486963311,13535.1152344,0,9.72346511452e-39,0.672812521458,0,0
2.65448304409e-38,2.72997641563,2.72997641563,274.395202637,0.000424486963311,13535.1152344,0,9.72346511452e-39,0.672812521458,0,0
2.25889971059e-38,2.72416210175,2.72416210175,273.378417969,0.000344425061485,13534.6220703,0,8.29208992059e-39,0.67312502861,0,0
2.25889971059e-38,2.72416210175,2.72416210175,273.378417969,0.000344425061485,13534.6220703,0,8.29208992059e-39,0.67312502861,0,0
1.95068018973e-38,2.7206184864,2.7206184864,272.842376709,0.000266260438366,13535.2675781,0,7.16998799897e-39,0.673437476158,0,0
1.95068018973e-38,2.7206184864,2.7206184864,272.842376709,0.000266260438366,13535.2675781,0,7.16998799897e-39,0.673437476158,0,0
1.67826202294e-38,2.71543073654,2.71543073654,271.936340332,0.000271897471976,13534.8183594,0,6.18046338048e-39,0.673749983311,0,0
1.67826202294e-38,2.71543073654,2.71543073654,271.936340332,0.000271897471976,13534.8183594,0,6.18046338048e-39,0.673749983311,0,0
1.46427029497e-38,2.7119474411,2.7119474411,271.399963379,0.000259310065303,13535.3339844,0,5.3993313911e-39,0.674062490463,0,0
1.46427029497e-38,2.7119474411,2.7119474411,271.399963379,0.000259310065303,13535.3339844,0,5.3993313911e-39,0.674062490463,0,0
1.17430675037e-38,2.70700716972,2.70700716972,270.523956299,0.000435855356045,13534.7314453,0,4.33802600713e-39,0.674374997616,0,0
1.17430675037e-38,2.70700716972,2.70700716972,270.523956299,0.000435855356045,13534.7314453,0,4.33802600713e-39,0.674374997616,0,0
1.01936784164e-38,2.70467400551,2.70467400551,270.207763672,0.000666902633384,13535.5664062,0,3.76891203733e-39,0.674687504768,0,0
1.01936784164e-38,2.70467400551,2.70467400551,270.207763672,0.000666902633384,13535.5664062,0,3.76891203733e-39,0.674687504768,0,0
8.76828322369e-39,2.69773721695,2.69773721695,269.024261475,0.000749992555939,13535.2285156,0,3.25023622338e-39,0.675000011921,0,0
8.76828322369e-39,2.69773721695,2.69773721695,269.024261475,0.000749992555939,13535.2285156,0,3.25023622338e-39,0.675000011921,0,0
7.24388769576e-39,2.69749999046,2.69749999046,268.893585205,0.00054104643641,13534.171875,0,2.68540786705e-39,0.675312519073,0,0
7.24388769576e-39,2.69749999046,2.69749999046,268.893585205,0.00054104643641,13534.171875,0,2.68540786705e-39,0.675312519073,0,0
5.90470318717e-39,2.69229245186,2.69229245186,267.941253662,0.000322573701851,13533.1552734,0,2.19318788458e-39,0.675625026226,0,0
5.90470318717e-39,2.69229245186,2.69229245186,267.941253662,0.000322573701851,13533.1552734,0,2.19318788458e-39,0.675625026226,0,0
4.89954619351e-39,2.68955302238,2.68955302238,267.461578369,0.000247923424467,13532.8603516,0,1.82169533478e-39,0.675937473774,0,0
4.89954619351e-39,2.68955302238,2.68955302238,267.461578369,0.000247923424467,13532.8603516,0,1.82169533478e-39,0.675937473774,0,0
4.1927368533e-39,2.68473386765,2.68473386765,266.619232178,5.61553097214e-05,13532.3476562,0,1.56169551993e-39,0.676249980927,0,0
4.1927368533e-39,2.68473386765,2.68473386765,266.619232178,5.61553097214e-05,13532.3476562,0,1.56169551993e-39,0.676249980927,0,0
3.63075170938e-39,2.68012452126,2.68012452126,265.868377686,3.18188940582e-05,13532.4863281,0,1.3546951571e-39,0.676562488079,0,0
3.63075170938e-39,2.68012452126,2.68012452126,265.868377686,3.18188940582e-05,13532.4863281,0,1.3546951571e-39,0.676562488079,0,0
3.11242822301e-39,2.67581105232,2.67581105232,265.092315674,0.000351210328517,13531.7441406,0,1.16317189897e-39,0.676874995232,0,0
3.11242822301e-39,2.67581105232,2.67581105232,265.092315674,0.000351210328517,13531.7441406,0,1.16317189897e-39,0.676874995232,0,0
2.62025016338e-39,2.6738216877,2.6738216877,264.76550293,0.00055157445604,13531.7636719,0,9.79964436461e-40,0.677187502384,0,0
2.62025016338e-39,2.6738216877,2.6738216877,264.76550293,0.00055157445604,13531.7636719,0,9.79964436461e-40,0.677187502384,0,0
2.15671044047e-39,2.66763901711,2.66763901711,263.703308105,0.000438811839558,13531.2636719,0,8.08471621027e-40,0.677500009537,0,0
2.15671044047e-39,2.66763901711,2.66763901711,263.703308105,0.000438811839558,13531.2636719,0,8.08471621027e-40,0.677500009537,0,0
1.7563692783e-39,2.66498661041,2.66498661041,263.24307251,0.000342297920724,13530.9882812,0,6.59053697096e-40,0.677812516689,0,0
1.7563692783e-39,2.66498661041,2.66498661041,263.24307251,0.000342297920724,13530.9882812,0,6.59053697096e-40,0.677812516689,0,0
1.42991858416e-39,2.65962839127,2.65962839127,262.320617676,0.000486922159325,13530.5058594,0,5.37638486962e-40,0.678125023842,0,0
1.42991858416e-39,2.65962839127,2.65962839127,262.320617676,0.000486922159325,13530.5058594,0,5.37638486962e-40,0.678125023842,0,0
1.17767785409e-39,2.6582467556,2.6582467556,262.052124023,0.000467749632662,13530.0136719,0,4.4302804155e-40,0.67843747139,0,0
1.17767785409e-39,2.6582467556,2.6582467556,262.052124023,0.000467749632662,13530.0136719,0,4.4302804155e-40,0.67843747139,0,0
9.42387230243e-40,2.65302419662,2.65302419662,261.135406494,0.000379055156372,13529.3105469,0,3.55212452055e-40,0.678749978542,0,0
9.42387230243e-40,2.65302419662,2.65302419662,261.135406494,0.000379055156372,13529.3105469,0,3.55212452055e-40,0.678749978542,0,0
7.84420255658e-40,2.65040683746,2.65040683746,260.723510742,0.000440163712483,13529.5185547,0,2.9596220647e-40,0.679062485695,0,0
7.84420255658e-40,2.65040683746,2.65040683746,260.723510742,0.000440163712483,13529.5185547,0,2.9596220647e-40,0.679062485695,0,0
6.38585723177e-40,2.64481329918,2.64481329918,259.727081299,0.000399182579713,13528.5625,0,2.41448318252e-40,0.679374992847,0,0
6.38585723177e-40,2.64481329918,2.64481329918,259.727081299,0.000399182579713,13528.5625,0,2.41448318252e-40,0.679374992847,0,0
5.06329772816e-40,2.64253520966,2.64253520966,259.27444458,0.000315998389851,13527.6035156,0,1.91607578573e-40,0.6796875,0,0
5.06329772816e-40,2.64253520966,2.64253520966,259.27444458,0.000315998389851,13527.6035156,0,1.91607578573e-40,0.6796875,0,0
4.17507068356e-40,2.63722157478,2.63722157478,258.396148682,0.000357161916327,13527.4863281,0,1.58313230996e-40,0.680000007153,0,0
4.17507068356e-40,2.63722157478,2.63722157478,258.396148682,0.000357161916327,13527.4863281,0,1.58313230996e-40,0.680000007153,0,0
3.56354403373e-40,2.63438200951,2.63438200951,257.98526001,0.000382811849704,13528.1230469,0,1.35270587974e-40,0.680312514305,0,0
3.56354403373e-40,2.63438200951,2.63438200951,257.98526001,0.000382811849704,13528.1230469,0,1.35270587974e-40,0.680312514305,0,0
2.81227990104e-40,2.62938165665,2.62938165665,257.060089111,0.000372111360775,13526.7988281,0,1.06955941292e-40,0.680625021458,0,0
2.81227990104e-40,2.62938165665,2.62938165665,257.060089111,0.000372111360775,13526.7988281,0,1.06955941292e-40,0.680625021458,0,0
2.18462430588e-40,2.62744569778,2.62744569778,256.6456604,0.000499614921864,13525.5976562,0,8.31463161246e-41,0.68093752861,0,0
2.18462430588e-40,2.62744569778,2.62744569778,256.6456604,0.000499614921864,13525.5976562,0,8.31463161246e-41,0.68093752861,0,0
1.73822666709e-40,2.62128019333,2.62128019333,255.571044922,0.000544603157323,13524.7275391,0,6.63121276203e-41,0.681249976158,0,0
1.73822666709e-40,2.62128019333,2.62128019333,255.571044922,0.000544603157323,13524.7275391,0,6.63121276203e-41,0.681249976158,0,0
1.3505854729e-40,2.6199567318,2.6199567318,255.236099243,0.000460219103843,13523.2646484,0,5.15499151765e-41,0.681562483311,0,0
1.3505854729e-40,2.6199567318,2.6199567318,255.236099243,0.000460219103843,13523.2646484,0,5.15499151765e-41,0.681562483311,0,0
1.05032925095e-40,2.61468911171,2.61468911171,254.261016846,0.00059478514595,13521.7929688,0,4.0170330241e-41,0.681874990463,0,0
1.05032925095e-40,2.61468911171,2.61468911171,254.261016846,0.00059478514595,13521.7929688,0,4.0170330241e-41,0.681874990463,0,0
9.06710171341e-41,2.61328291893,2.61328291893,254.061828613,0.0006643908564,13522.1455078,0,3.46962116032e-41,0.682187497616,0,0
9.06710171341e-41,2.61328291893,2.61328291893,254.061828613,0.0006643908564,13522.1455078,0,3.46962116032e-41,0.682187497616,0,0
7.44187575449e-41,2.60676646233,2.60676646233,253.022750854,0.000589031435084,13522.3447266,0,2.85483025121e-41,0.682500004768,0,0
7.44187575449e-41,2.60676646233,2.60676646233,253.022750854,0.000589031435084,13522.3447266,0,2.85483025121e-41,0.682500004768,0,0
5.68815072639e-41,2.60632038116,2.60632038116,252.791976929,0.000292425014777,13520.390625,0,2.18244493942e-41,0.682812511921,0,0
5.68815072639e-41,2.60632038116,2.60632038116,252.791976929,0.000292425014777,13520.390625,0,2.18244493942e-41,0.682812511921,0,0
4.56304818938e-41,2.60323691368,2.60323691368,252.073043823,0.000206878670724,13517.6669922,0,1.75283631136e-41,0.683125019073,0,0
4.56304818938e-41,2.60323691368,2.60323691368,252.073043823,0.000206878670724,13517.6669922,0,1.75283631136e-41,0.683125019073,0,0
3.77902169859e-41,2.60096549988,2.60096549988,251.660827637,0.000317648373311,13517.1015625,0,1.45293034405e-41,0.683437526226,0,0
3.77902169859e-41,2.60096549988,2.60096549988,251.660827637,0.000317648373311,13517.1015625,0,1.45293034405e-41,0.683437526226,0,0
3.0637989624e-41,2.59610557556,2.59610557556,250.839645386,0.000288821524009,13516.6328125,0,1.1801519134e-41,0.683749973774,0,0
3.0637989624e-41,2.59610557556,2.59610557556,250.839645386,0.000288821524009,13516.6328125,0,1.1801519134e-41,0.683749973774,0,0
2.38893362198e-41,2.59374856949,2.59374856949,250.385375977,0.000428662693594,13515.703125,0,9.2103515741e-42,0.684062480927,0,0
2.38893362198e-41,2.59374856949,2.59374856949,250.385375977,0.000428662693594,13515.703125,0,9.2103515741e-42,0.684062480927,0,0
1.78763645094e-41,2.58845043182,2.58845043182,249.354415894,0.000428424275015,13513.4697266,0,6.90620314363e-42,0.684374988079,0,0
1.78763645094e-41,2.58845043182,2.58845043182,249.354415894,0.000428424275015,13513.4697266,0,6.90620314363e-42,0.684374988079,0,0
1.31329692077e-41,2.58635377884,2.58635377884,248.923248291,0.00015133144916,13512.2861328,0,5.07779303632e-42,0.684687495232,0,0
1.31329692077e-41,2.58635377884,2.58635377884,248.923248291,0.00015133144916,13512.2861328,0,5.07779303632e-42,0.684687495232,0,0
9.50640878198e-42,2.58328342438,2.58328342438,248.249511719,0.000108005682705,13510.0126953,0,3.67997126923e-42,0.685000002384,0,0
9.50640878198e-42,2.58328342438,2.58328342438,248.249511719,0.000108005682705,13510.0126953,0,3.67997126923e-42,0.685000002384,0,0
6.68559497329e-42,2.58275866508,2.58275866508,247.727233887,0.000121458113426,13504.5068359,0,2.58854807601e-42,0.685312509537,0,0
6.68559497329e-42,2.58275866508,2.58275866508,247.727233887,0.000121458113426,13504.5068359,0,2.58854807601e-42,0.685312509537,0,0
4.48415508584e-42,2.58143520355,2.58143520355,246.961456299,2.77584422292e-05,13497.5244141,0,1.73707830422e-42,0.685625016689,0,0
4.48415508584e-42,2.58143520355,2.58143520355,246.961456299,2.77584422292e-05,13497.5244141,0,1.73707830422e-42,0.685625016689,0,0
2.90208911962e-42,2.58001899719,2.58001899719,246.276824951,0.000104317005025,13491.7265625,0,1.12483246161e-42,0.685937523842,0,0
2.90208911962e-42,2.58001899719,2.58001899719,246.276824951,0.000104317005025,13491.7265625,0,1.12483246161e-42,0.685937523842,0,0
1.88194383759e-42,2.57892751694,2.57892751694,245.771026611,9.01992389117e-05,13487.5205078,0,7.29738941955e-43,0.68624997139,0,0
1.88194383759e-42,2.57892751694,2.57892751694,245.771026611,9.01992389117e-05,13487.5205078,0,7.29738941955e-43,0.68624997139,0,0
1.15747253153e-42,2.57645177841,2.57645177841,245.11328125,0.000128469953779,13484.1601562,0,4.49250609397e-43,0.686562478542,0,0
1.15747253153e-42,2.57645177841,2.57645177841,245.11328125,0.000128469953779,13484.1601562,0,4.49250609397e-43,0.686562478542,0,0
6.47399890518e-43,2.5725171566,2.5725171566,244.295578003,0.000279864587355,13481.6875,0,2.51660086642e-43,0.686874985695,0,0
6.47399890518e-43,2.5725171566,2.5725171566,244.295578003,0.000279864587355,13481.6875,0,2.51660086642e-43,0.686874985695,0,0
3.7274539151e-43,2.57005357742,2.57005357742,243.854446411,0.00018444439047,13481.0332031,0,1.45034093758e-43,0.687187492847,0,0
3.7274539151e-43,2.57005357742,2.57005357742,243.854446411,0.00018444439047,13481.0332031,0,1.45034093758e-43,0.687187492847,0,0
2.99877871366e-43,2.5654103756,2.5654103756,243.173553467,4.22131452069e-05,13481.7138672,0,1.16892749097e-43,0.6875,0,0
2.99877871366e-43,2.5654103756,2.5654103756,243.173553467,4.22131452069e-05,13481.7138672,0,1.16892749097e-43,0.6875,0,0
2.27010351221e-43,2.56119036674,2.56119036674,242.564193726,3.61537713616e-05,13482.4472656,0,8.86347044594e-44,0.687812507153,0,0
2.27010351221e-43,2.56119036674,2.56119036674,242.564193726,3.61537713616e-05,13482.4472656,0,8.86347044594e-44,0.687812507153,0,0
1.68155815719e-43,2.55969810486,2.55969810486,241.976776123,2.73928853858e-05,13477.921875,0,6.56936126178e-44,0.688125014305,0,0
1.68155815719e-43,2.55969810486,2.55969810486,241.976776123,2.73928853858e-05,13477.921875,0,6.56936126178e-44,0.688125014305,0,0
1.20511667932e-43,2.55780792236,2.55780792236,241.442352295,0.000173918466317,13474.8701172,0,4.71152141169e-44,0.688437521458,0,0
1.20511667932e-43,2.55780792236,2.55780792236,241.442352295,0.000173918466317,13474.8701172,0,4.71152141169e-44,0.688437521458,0,0
8.68805047881e-44,2.55350542068,2.55350542068,240.66583252,2.49572876783e-05,13473.578125,0,3.40240142372e-44,0.68875002861,0,0
8.68805047881e-44,2.55350542068,2.55350542068,240.66583252,2.49572876783e-05,13473.578125,0,3.40240142372e-44,0.68875002861,0,0
6.44597293589e-44,2.55052399635,2.55052399635,239.925125122,4.49814106105e-05,13470.0429688,0,2.52731318941e-44,0.689062476158,0,0
6.44597293589e-44,2.55052399635,2.55052399635,239.925125122,4.49814106105e-05,13470.0429688,0,2.52731318941e-44,0.689062476158,0,0
4.90454462514e-44,2.55012631416,2.55012631416,239.225769043,0.000169544087839,13461.7597656,0,1.92325556499e-44,0.689374983311,0,0
4.90454462514e-44,2.55012631416,2.55012631416,239.225769043,0.000169544087839,13461.7597656,0,1.92325556499e-44,0.689374983311,0,0
3.78350585368e-44,2.55266904831,2.55266904831,238.843917847,0.0002854654158,13451.6083984,0,1.48217641303e-44,0.689687490463,0,0
3.78350585368e-44,2.55266904831,2.55266904831,238.843917847,0.0002854654158,13451.6083984,0,1.48217641303e-44,0.689687490463,0,0
2.94272677508e-44,2.54944849014,2.54944849014,238.004714966,0.000229072436923,13447.2001953,0,1.15426014154e-44,0.689999997616,0,0
2.94272677508e-44,2.54944849014,2.54944849014,238.004714966,0.000229072436923,13447.2001953,0,1.15426014154e-44,0.689999997616,0,0
2.38220738935e-44,2.54812169075,2.54812169075,237.527648926,2.74485610134e-05,13443.6523438,0,9.3488760682e-45,0.690312504768,0,0
2.38220738935e-44,2.54812169075,2.54812169075,237.527648926,2.74485610134e-05,13443.6523438,0,9.3488760682e-45,0.690312504768,0,0
1.96181785005e-44,2.54860234261,2.54860234261,236.91255188,4.97178007208e-05,13434.5966797,0,7.69762240762e-45,0.690625011921,0,0
1.96181785005e-44,2.54860234261,2.54860234261,236.91255188,4.97178007208e-05,13434.5966797,0,7.69762240762e-45,0.690625011921,0,0
1.54142831076e-44,2.54919910431,2.54919910431,236.428375244,0.000122181896586,13427.0078125,0,6.0467160378e-45,0.690937519073,0,0
1.54142831076e-44,2.54919910431,2.54919910431,236.428375244,0.000122181896586,13427.0078125,0,6.0467160378e-45,0.690937519073,0,0
1.12103877146e-44,2.54675745964,2.54675745964,235.773498535,5.83981927775e-05,13423.3447266,0,4.40182777208e-45,0.691250026226,0,0
1.12103877146e-44,2.54675745964,2.54675745964,235.773498535,5.83981927775e-05,13423.3447266,0,4.40182777208e-45,0.691250026226,0,0
8.40779078595e-45,2.54373669624,2.54373669624,235.207443237,0.000109962587885,13422.0195312,0,3.30529130565e-45,0.691562473774,0,0
8.40779078595e-45,2.54373669624,2.54373669624,235.207443237,0.000109962587885,13422.0195312,0,3.30529130565e-45,0.691562473774,0,0
7.00649232162e-45,2.54191923141,2.54191923141,234.427261353,2.49673867074e-05,13415.3818359,0,2.75637881607e-45,0.691874980927,0,0
7.00649232162e-45,2.54191923141,2.54191923141,234.427261353,2.49673867074e-05,13415.3818359,0,2.75637881607e-45,0.691874980927,0,0
5.6051938573e-45,2.54133057594,2.54133057594,233.662704468,0.000124894577311,13406.4091797,0,2.20561382701e-45,0.692187488079,0,0
5.6051938573e-45,2.54133057594,2.54133057594,233.662704468,0.000124894577311,13406.4091797,0,2.20561382701e-45,0.692187488079,0,0
4.20389539297e-45,2.5378305912,2.5378305912,232.752182007,0.000315403041895,13401.4033203,0,1.65649173256e-45,0.692499995232,0,0
4.20389539297e-45,2.5378305912,2.5378305912,232.752182007,0.000315403041895,13401.4033203,0,1.65649173256e-45,0.692499995232,0,0
2.80259692865e-45,2.53581833839,2.53581833839,232.302001953,9.82051424216e-05,13399.4921875,0,1.10520414109e-45,0.692812502384,0,0
2.80259692865e-45,2.53581833839,2.53581833839,232.302001953,9.82051424216e-05,13399.4921875,0,1.10520414109e-45,0.692812502384,0,0
2.80259692865e-45,2.53469657898,2.53469657898,231.633209229,0.00013358698925,13392.8085938,0,1.10569326202e-45,0.693125009537,0,0
2.80259692865e-45,2.53469657898,2.53469657898,231.633209229,0.00013358698925,13392.8085938,0,1.10569326202e-45,0.693125009537,0,0
1.40129846432e-45,2.53679943085,2.53679943085,231.181274414,0.000141542084748,13382.4189453,0,5.52388354903e-46,0.693437516689,0,0
1.40129846432e-45,2.53679943085,2.53679943085,231.181274414,0.000141542084748,13382.4189453,0,5.52388354903e-46,0.693437516689,0,0
1.40129846432e-45,2.53556275368,2.53556275368,230.498825073,2.45407572947e-05,13375.7421875,0,5.52657772833e-46,0.693750023842,0,0
1.40129846432e-45,2.53556275368,2.53556275368,230.498825073,2.45407572947e-05,13375.7421875,0,5.52657772833e-46,0.693750023842,0,0
1.40129846432e-45,2.53220510483,2.53220510483,229.903030396,5.79051848035e-05,13374.5605469,0,5.5339058501e-46,0.69406247139,0,0
1.40129846432e-45,2.53220510483,2.53220510483,229.903030396,5.79051848035e-05,13374.5605469,0,5.5339058501e-46,0.69406247139,0,0
1.40129846432e-45,2.52900242805,2.52900242805,229.21925354,0.000124666563352,13371.8544922,0,5.54091387489e-46,0.694374978542,0,0
1.40129846432e-45,2.52900242805,2.52900242805,229.21925354,0.000124666563352,13371.8544922,0,5.54091387489e-46,0.694374978542,0,0
0,2.5296523571,2.5296523571,228.689758301,2.84404522972e-05,13363.3164062,0,0,0.694687485695,0,0
0,2.5296523571,2.5296523571,228.689758301,2.84404522972e-05,13363.3164062,0,0,0.694687485695,0,0
0,2.52955842018,2.52955842018,228.103179932,8.308661927e-05,13355.5087891,0,0,0.694999992847,0,0
0,2.52955842018,2.52955842018,228.103179932,8.308661927e-05,13355.5087891,0,0,0.694999992847,0,0
0,2.52651405334,2.52651405334,227.44203186,2.26162665058e-05,13352.7207031,0,0,0.6953125,0,0
0,2.52651405334,2.52651405334,227.44203186,2.26162665058e-05,13352.7207031,0,0,0.6953125,0,0
0,2.52351522446,2.52351522446,226.81010437,0.0001344174525,13350.2216797,0,0,0.695625007153,0,0
0,2.52351522446,2.52351522446,226.81010437,0.0001344174525,13350.2216797,0,0,0.695625007153,0,0
0,2.52300834656,2.52300834656,226.3568573,0.000186302713701,13345.0332031,0,0,0.695937514305,0,0
0,2.52300834656,2.52300834656,226.3568573,0.000186302713701,13345.0332031,0,0,0.695937514305,0,0
0,2.52093219757,2.52093219757,225.554946899,0.000121806617244,13338.2539062,0,0,0.696250021458,0,0
0,2.52093219757,2.52093219757,225.554946899,0.000121806617244,13338.2539062,0,0,0.696250021458,0,0
0,2.52000999451,2.52000999451,224.980560303,0.00012738656369,13332.2109375,0,0,0.69656252861,0,0
0,2.52000999451,2.52000999451,224.980560303,0.00012738656369,13332.2109375,0,0,0.69656252861,0,0
0,2.51608395576,2.51608395576,224.236068726,0.000113709167636,13329.9824219,0,0,0.696874976158,0,0
0,2.51608395576,2.51608395576,224.236068726,0.000113709167636,13329.9824219,0,0,0.696874976158,0,0
0,2.51398921013,2.51398921013,223.64239502,1.61201642186e-05,13326.0498047,0,0,0.697187483311,0,0
0,2.51398921013,2.51398921013,223.64239502,1.61201642186e-05,13326.0498047,0,0,0.697187483311,0,0
0,2.51291584969,2.51291584969,222.97869873,5.69760304643e-05,13319.0097656,0,0,0.697499990463,0,0
0,2.51291584969,2.51291584969,222.97869873,5.69760304643e-05,13319.0097656,0,0,0.697499990463,0,0
0,2.51268625259,2.51268625259,222.421646118,6.79463919369e-05,13311.6923828,0,0,0.697812497616,0,0
0,2.51268625259,2.51268625259,222.421646118,6.79463919369e-05,13311.6923828,0,0,0.697812497616,0,0
0,2.51038241386,2.51038241386,221.773742676,2.73902478511e-05,13307.3691406,0,0,0.698125004768,0,0
0,2.51038241386,2.51038241386,221.773742676,2.73902478511e-05,13307.3691406,0,0,0.698125004768,0,0
0,2.50752782822,2.50752782822,221.10168457,6.13492666162e-05,13303.8232422,0,0,0.698437511921,0,0
0,2.50752782822,2.50752782822,221.10168457,6.13492666162e-05,13303.8232422,0,0,0.698437511921,0,0
0,2.50571084023,2.50571084023,220.506088257,5.37956620974e-05,13299.1845703,0,0,0.698750019073,0,0
0,2.50571084023,2.50571084023,220.506088257,5.37956620974e-05,13299.1845703,0,0,0.698750019073,0,0
0,2.50519871712,2.50519871712,219.970916748,3.16314944939e-05,13292.6777344,0,0,0.699062526226,0,0
0,2.50519871712,2.50519871712,219.970916748,3.16314944939e-05,13292.6777344,0,0,0.699062526226,0,0
0,2.50418019295,2.50418019295,219.386627197,5.40875371371e-05,13286.5039062,0,0,0.699374973774,0,0
0,2.50418019295,2.50418019295,219.386627197,5.40875371371e-05,13286.5039062,0,0,0.699374973774,0,0
0,2.50305080414,2.50305080414,218.908996582,0.000127504943521,13282.0566406,0,0,0.699687480927,0,0
0,2.50305080414,2.50305080414,218.908996582,0.000127504943521,13282.0566406,0,0,0.699687480927,0,0
0,2.49971008301,2.49971008301,218.25920105,8.39125714265e-05,13279.7324219,0,0,0.699999988079,0,0
0,2.49971008301,2.49971008301,218.25920105,8.39125714265e-05,13279.7324219,0,0,0.699999988079,0,0
0,2.49659776688,2.49659776688,217.492218018,0.000126433486002,13275.2363281,0,0,0.700312495232,0,0
0,2.49659776688,2.49659776688,217.492218018,0.000126433486002,13275.2363281,0,0,0.700312495232,0,0
0,2.4955701828,2.4955701828,216.900268555,3.74271512555e-05,13268.8847656,0,0,0.700625002384,0,0
0,2.4955701828,2.4955701828,216.900268555,3.74271512555e-05,13268.8847656,0,0,0.700625002384,0,0
0,2.49448871613,2.49448871613,216.223800659,7.43239652365e-05,13261.4052734,0,0,0.700937509537,0,0
0,2.49448871613,2.49448871613,216.223800659,7.43239652365e-05,13261.4052734,0,0,0.700937509537,0,0
0,2.49369764328,2.49369764328,215.703781128,5.93672084506e-05,13255.5517578,0,0,0.701250016689,0,0
0,2.49369764328,2.49369764328,215.703781128,5.93672084506e-05,13255.5517578,0,0,0.701250016689,0,0
0,2.49077630043,2.49077630043,215.118850708,3.12820920954e-05,13253.1806641,0,0,0.701562523842,0,0
0,2.49077630043,2.49077630043,215.118850708,3.12820920954e-05,13253.1806641,0,0,0.701562523842,0,0
0,2.48788833618,2.48788833618,214.489379883,3.93927293771e-05,13250.0761719,0,0,0.70187497139,0,0
0,2.48788833618,2.48788833618,214.489379883,3.93927293771e-05,13250.0761719,0,0,0.70187497139,0,0
0,2.48689818382,2.48689818382,213.881088257,7.12756173016e-06,13243.2978516,0,0,0.702187478542,0,0
0,2.48689818382,2.48689818382,213.881088257,7.12756173016e-06,13243.2978516,0,0,0.702187478542,0,0
0,2.48621606827,2.48621606827,213.236099243,9.5441691883e-06,13235.3144531,0,0,0.702499985695,0,0
0,2.48621606827,2.48621606827,213.236099243,9.5441691883e-06,13235.3144531,0,0,0.702499985695,0,0
0,2.48497819901,2.48497819901,212.638381958,6.5810912929e-05,13229.15625,0,0,0.702812492847,0,0
0,2.48497819901,2.48497819901,212.638381958,6.5810912929e-05,13229.15625,0,0,0.702812492847,0,0
0,2.48194241524,2.48194241524,211.964828491,5.55025835638e-05,13225.6220703,0,0,0.703125,0,0
0,2.48194241524,2.48194241524,211.964828491,5.55025835638e-05,13225.6220703,0,0,0.703125,0,0
0,2.47880864143,2.47880864143,211.366439819,3.97436415369e-05,13223.3759766,0,0,0.703437507153,0,0
0,2.47880864143,2.47880864143,211.366439819,3.97436415369e-05,13223.3759766,0,0,0.703437507153,0,0
0,2.47644233704,2.47644233704,210.693756104,0.000165863355505,13218.40625,0,0,0.703750014305,0,0
0,2.47644233704,2.47644233704,210.693756104,0.000165863355505,13218.40625,0,0,0.703750014305,0,0
0,2.47670292854,2.47670292854,210.268386841,0.00017213638057,13211.5654297,0,0,0.704062521458,0,0
0,2.47670292854,2.47670292854,210.268386841,0.00017213638057,13211.5654297,0,0,0.704062521458,0,0
0,2.47503709793,2.47503709793,209.514724731,0.000142621938721,13203.8740234,0,0,0.70437502861,0,0
0,2.47503709793,2.47503709793,209.514724731,0.000142621938721,13203.8740234,0,0,0.70437502861,0,0
0,2.47446084023,2.47446084023,209.030578613,0.000254288577707,13197.8759766,0,0,0.704687476158,0,0
0,2.47446084023,2.47446084023,209.030578613,0.000254288577707,13197.8759766,0,0,0.704687476158,0,0
0,2.4699473381,2.4699473381,208.232391357,0.00037014708505,13195.4394531,0,0,0.704999983311,0,0
0,2.4699473381,2.4699473381,208.232391357,0.00037014708505,13195.4394531,0,0,0.704999983311,0,0
0,2.46733093262,2.46733093262,207.838745117,0.000221604947001,13195.0498047,0,0,0.705312490463,0,0
0,2.46733093262,2.46733093262,207.838745117,0.000221604947001,13195.0498047,0,0,0.705312490463,0,0
0,2.46398758888,2.46398758888,207.164047241,0.000121663499158,13191.9628906,0,0,0.705624997616,0,0
0,2.46398758888,2.46398758888,207.164047241,0.000121663499158,13191.9628906,0,0,0.705624997616,0,0
0,2.4634001255,2.4634001255,206.638442993,4.97455512232e-05,13185.2871094,0,0,0.705937504768,0,0
0,2.4634001255,2.4634001255,206.638442993,4.97455512232e-05,13185.2871094,0,0,0.705937504768,0,0
0,2.46269726753,2.46269726753,205.982208252,1.51536005433e-05,13176.8603516,0,0,0.706250011921,0,0
0,2.46269726753,2.46269726753,205.982208252,1.51536005433e-05,13176.8603516,0,0,0.706250011921,0,0
0,2.46128940582,2.46128940582,205.335189819,5.90754680161e-05,13170.0302734,0,0,0.706562519073,0,0
0,2.46128940582,2.46128940582,205.335189819,5.90754680161e-05,13170.0302734,0,0,0.706562519073,0,0
0,2.45880413055,2.45880413055,204.815216064,5.31774712726e-05,13167.3789062,0,0,0.706875026226,0,0
0,2.45880413055,2.45880413055,204.815216064,5.31774712726e-05,13167.3789062,0,0,0.706875026226,0,0
0,2.45496082306,2.45496082306,204.241653442,7.70593578636e-06,13166.7666016,0,0,0.707187473774,0,0
0,2.45496082306,2.45496082306,204.241653442,7.70593578636e-06,13166.7666016,0,0,0.707187473774,0,0
0,2.45188164711,2.45188164711,203.645080566,7.68787285779e-05,13164.171875,0,0,0.707499980927,0,0
0,2.45188164711,2.45188164711,203.645080566,7.68787285779e-05,13164.171875,0,0,0.707499980927,0,0
0,2.45184326172,2.45184326172,203.089691162,5.49423202756e-05,13155.7460938,0,0,0.707812488079,0,0
0,2.45184326172,2.45184326172,203.089691162,5.49423202756e-05,13155.7460938,0,0,0.707812488079,0,0
0,2.45191407204,2.45191407204,202.346084595,4.7239682317e-05,13144.1699219,0,0,0.708124995232,0,0
0,2.45191407204,2.45191407204,202.346084595,4.7239682317e-05,13144.1699219,0,0,0.708124995232,0,0
0,2.4518032074,2.4518032074,201.785400391,1.3808944459e-05,13135.7617188,0,0,0.708437502384,0,0
0,2.4518032074,2.4518032074,201.785400391,1.3808944459e-05,13135.7617188,0,0,0.708437502384,0,0
0,2.44987344742,2.44987344742,201.302749634,0.000312208314426,13132.390625,0,0,0.708750009537,0,0
0,2.44987344742,2.44987344742,201.302749634,0.000312208314426,13132.390625,0,0,0.708750009537,0,0
0,2.44422364235,2.44422364235,200.511352539,0.000437489157775,13132.1103516,0,0,0.709062516689,0,0
0,2.44422364235,2.44422364235,200.511352539,0.000437489157775,13132.1103516,0,0,0.709062516689,0,0
0,2.441593647,2.441593647,200.120056152,0.00015847220493,13131.6162109,0,0,0.709375023842,0,0
0,2.441593647,2.441593647,200.120056152,0.00015847220493,13131.6162109,0,0,0.709375023842,0,0
0,2.43809723854,2.43809723854,199.542358398,4.34232351836e-05,13130.0527344,0,0,0.70968747139,0,0
0,2.43809723854,2.43809723854,199.542358398,4.34232351836e-05,13130.0527344,0,0,0.70968747139,0,0
0,2.43672561646,2.43672561646,198.820449829,7.88436227595e-05,13121.6845703,0,0,0.709999978542,0,0
0,2.43672561646,2.43672561646,198.820449829,7.88436227595e-05,13121.6845703,0,0,0.709999978542,0,0
0,2.43785119057,2.43785119057,198.19708252,9.58226519288e-06,13109.5039062,0,0,0.710312485695,0,0
0,2.43785119057,2.43785119057,198.19708252,9.58226519288e-06,13109.5039062,0,0,0.710312485695,0,0
0,2.43652510643,2.43652510643,197.703109741,1.94151084543e-06,13104.5566406,0,0,0.710624992847,0,0
0,2.43652510643,2.43652510643,197.703109741,1.94151084543e-06,13104.5566406,0,0,0.710624992847,0,0
0,2.43419718742,2.43419718742,197.234664917,0.000222701724852,13102.1308594,0,0,0.7109375,0,0
0,2.43419718742,2.43419718742,197.234664917,0.000222701724852,13102.1308594,0,0,0.7109375,0,0
0,2.42946624756,2.42946624756,196.522384644,7.04976700945e-05,13100.9648438,0,0,0.711250007153,0,0
0,2.42946624756,2.42946624756,196.522384644,7.04976700945e-05,13100.9648438,0,0,0.711250007153,0,0
0,2.42501735687,2.42501735687,195.896636963,0.000162541648024,13100.5478516,0,0,0.711562514305,0,0
0,2.42501735687,2.42501735687,195.896636963,0.000162541648024,13100.5478516,0,0,0.711562514305,0,0
0,2.42445230484,2.42445230484,195.412094116,2.50681978287e-06,13094.0439453,0,0,0.711875021458,0,0
0,2.42445230484,2.42445230484,195.412094116,2.50681978287e-06,13094.0439453,0,0,0.711875021458,0,0
0,2.4248445034,2.4248445034,194.845199585,5.20869907632e-05,13084.1542969,0,0,0.71218752861,0,0
0,2.4248445034,2.4248445034,194.845199585,5.20869907632e-05,13084.1542969,0,0,0.71218752861,0,0
0,2.42382001877,2.42382001877,194.216674805,7.34130735509e-05,13076.2841797,0,0,0.712499976158,0,0
0,2.42382001877,2.42382001877,194.216674805,7.34130735509e-05,13076.2841797,0,0,0.712499976158,0,0
0,2.42049837112,2.42049837112,193.547866821,0.000207513585337,13072.6601562,0,0,0.712812483311,0,0
0,2.42049837112,2.42049837112,193.547866821,0.000207513585337,13072.6601562,0,0,0.712812483311,0,0
0,2.41728663445,2.41728663445,193.102310181,0.000262934219791,13072.3759766,0,0,0.713124990463,0,0
0,2.41728663445,2.41728663445,193.102310181,0.000262934219791,13072.3759766,0,0,0.713124990463,0,0
0,2.41267728806,2.41267728806,192.408126831,0.00013341329759,13071.0693359,0,0,0.713437497616,0,0
0,2.41267728806,2.41267728806,192.408126831,0.00013341329759,13071.0693359,0,0,0.713437497616,0,0
0,2.41084980965,2.41084980965,191.852035522,7.84506628406e-05,13065.9882812,0,0,0.713750004768,0,0
0,2.41084980965,2.41084980965,191.852035522,7.84506628406e-05,13065.9882812,0,0,0.713750004768,0,0
0,2.4109287262,2.4109287262,191.375488281,4.54191867902e-05,13058.0712891,0,0,0.714062511921,0,0
0,2.4109287262,2.4109287262,191.375488281,4.54191867902e-05,13058.0712891,0,0,0.714062511921,0,0
0,2.4106502533,2.4106502533,190.755310059,9.61821133387e-05,13048.5605469,0,0,0.714375019073,0,0
0,2.4106502533,2.4106502533,190.755310059,9.61821133387e-05,13048.5605469,0,0,0.714375019073,0,0
0,2.40774106979,2.40774106979,190.063659668,0.000108414140414,13043.515625,0,0,0.714687526226,0,0
0,2.40774106979,2.40774106979,190.063659668,0.000108414140414,13043.515625,0,0,0.714687526226,0,0
0,2.40486288071,2.40486288071,189.534698486,0.000265737762675,13041.0458984,0,0,0.714999973774,0,0
0,2.40486288071,2.40486288071,189.534698486,0.000265737762675,13041.0458984,0,0,0.714999973774,0,0
0,2.40121984482,2.40121984482,189.186462402,0.000652838614769,13043.1904297,0,0,0.715312480927,0,0
0,2.40121984482,2.40121984482,189.186462402,0.000652838614769,13043.1904297,0,0,0.715312480927,0,0
0,2.39569568634,2.39569568634,188.235107422,0.00041551826871,13039.4462891,0,0,0.715624988079,0,0
0,2.39569568634,2.39569568634,188.235107422,0.00041551826871,13039.4462891,0,0,0.715624988079,0,0
0,2.39632558823,2.39632558823,187.852294922,3.97309813707e-05,13031.7402344,0,0,0.715937495232,0,0
0,2.39632558823,2.39632558823,187.852294922,3.97309813707e-05,13031.7402344,0,0,0.715937495232,0,0
0,2.39877033234,2.39877033234,187.347290039,0.00026983342832,13018.0595703,0,0,0.716250002384,0,0
0,2.39877033234,2.39877033234,187.347290039,0.00026983342832,13018.0595703,0,0,0.716250002384,0,0
0,2.39478731155,2.39478731155,186.497024536,0.000288331735646,13012.5205078,0,0,0.716562509537,0,0
0,2.39478731155,2.39478731155,186.497024536,0.000288331735646,13012.5205078,0,0,0.716562509537,0,0
0,2.39288377762,2.39288377762,186.070373535,6.44478423055e-05,13009.515625,0,0,0.716875016689,0,0
0,2.39288377762,2.39288377762,186.070373535,6.44478423055e-05,13009.515625,0,0,0.716875016689,0,0
0,2.39114546776,2.39114546776,185.671875,0.000452493608464,13006.6103516,0,0,0.717187523842,0,0
0,2.39114546776,2.39114546776,185.671875,0.000452493608464,13006.6103516,0,0,0.717187523842,0,0
0,2.38538908958,2.38538908958,184.831192017,0.000389841443393,13004.9912109,0,0,0.71749997139,0,0
0,2.38538908958,2.38538908958,184.831192017,0.000389841443393,13004.9912109,0,0,0.71749997139,0,0
0,2.38491272926,2.38491272926,184.41506958,0.000239225657424,12999.0068359,0,0,0.717812478542,0,0
0,2.38491272926,2.38491272926,184.41506958,0.000239225657424,12999.0068359,0,0,0.717812478542,0,0
0,2.38024497032,2.38024497032,183.813186646,0.000164846103871,12998.9980469,0,0,0.718124985695,0,0
0,2.38024497032,2.38024497032,183.813186646,0.000164846103871,12998.9980469,0,0,0.718124985695,0,0
0,2.37931489944,2.37931489944,183.28414917,0.000135135123855,12992.0488281,0,0,0.718437492847,0,0
0,2.37931489944,2.37931489944,183.28414917,0.000135135123855,12992.0488281,0,0,0.718437492847,0,0
0,2.37581253052,2.37581253052,182.628845215,0.000150996187585,12988.5419922,0,0,0.71875,0,0
0,2.37581253052,2.37581253052,182.628845215,0.000150996187585,12988.5419922,0,0,0.71875,0,0
0,2.37319922447,2.37319922447,182.170837402,0.000101753372292,12986.4355469,0,0,0.719062507153,0,0
0,2.37319922447,2.37319922447,182.170837402,0.000101753372292,12986.4355469,0,0,0.719062507153,0,0
0,2.37108635902,2.37108635902,181.478668213,8.4935069026e-05,12979.2021484,0,0,0.719375014305,0,0
0,2.37108635902,2.37108635902,181.478668213,8.4935069026e-05,12979.2021484,0,0,0.719375014305,0,0
0,2.36866211891,2.36866211891,180.946182251,2.30439072766e-05,12975.3613281,0,0,0.719687521458,0,0
0,2.36866211891,2.36866211891,180.946182251,2.30439072766e-05,12975.3613281,0,0,0.719687521458,0,0
0,2.36513090134,2.36513090134,180.459457397,6.12431758782e-05,12974.71875,0,0,0.72000002861,0,0
0,2.36513090134,2.36513090134,180.459457397,6.12431758782e-05,12974.71875,0,0,0.72000002861,0,0
0,2.36528325081,2.36528325081,179.842391968,2.24577488552e-05,12963.7138672,0,0,0.720312476158,0,0
0,2.36528325081,2.36528325081,179.842391968,2.24577488552e-05,12963.7138672,0,0,0.720312476158,0,0
0,2.36165046692,2.36165046692,179.483505249,0.000203991352464,12965.4736328,0,0,0.720624983311,0,0
0,2.36165046692,2.36165046692,179.483505249,0.000203991352464,12965.4736328,0,0,0.720624983311,0,0
0,2.35993242264,2.35993242264,178.695663452,0.000233230704907,12955.5498047,0,0,0.720937490463,0,0
0,2.35993242264,2.35993242264,178.695663452,0.000233230704907,12955.5498047,0,0,0.720937490463,0,0
0,2.35862517357,2.35862517357,178.480026245,0.000375414005248,12954.6650391,0,0,0.721249997616,0,0
0,2.35862517357,2.35862517357,178.480026245,0.000375414005248,12954.6650391,0,0,0.721249997616,0,0
0,2.35539364815,2.35539364815,177.601348877,0.000381999328965,12946.4121094,0,0,0.721562504768,0,0
0,2.35539364815,2.35539364815,177.601348877,0.000381999328965,12946.4121094,0,0,0.721562504768,0,0
0,2.35464000702,2.35464000702,177.417373657,0.000440197589342,12944.8457031,0,0,0.721875011921,0,0
0,2.35464000702,2.35464000702,177.417373657,0.000440197589342,12944.8457031,0,0,0.721875011921,0,0
0,2.35079336166,2.35079336166,176.516464233,0.000468768674182,12937.4775391,0,0,0.722187519073,0,0
0,2.35079336166,2.35079336166,176.516464233,0.000468768674182,12937.4775391,0,0,0.722187519073,0,0
0,2.35018515587,2.35018515587,176.363327026,0.00053337396821,12936.1181641,0,0,0.722500026226,0,0
0,2.35018515587,2.35018515587,176.363327026,0.00053337396821,12936.1181641,0,0,0.722500026226,0,0
0,2.34570527077,2.34570527077,175.413253784,0.000529960205313,12929.2001953,0,0,0.722812473774,0,0
0,2.34570527077,2.34570527077,175.413253784,0.000529960205313,12929.2001953,0,0,0.722812473774,0,0
0,2.34517097473,2.34517097473,175.244857788,0.000575385987759,12927.3916016,0,0,0.723124980927,0,0
0,2.34517097473,2.34517097473,175.244857788,0.000575385987759,12927.3916016,0,0,0.723124980927,0,0
0,2.34007406235,2.34007406235,174.321746826,0.000512208614964,12922.2382812,0,0,0.723437488079,0,0
0,2.34007406235,2.34007406235,174.321746826,0.000512208614964,12922.2382812,0,0,0.723437488079,0,0
0,2.3401632309,2.3401632309,174.125976562,0.000439719937276,12918.5400391,0,0,0.723749995232,0,0
0,2.3401632309,2.3401632309,174.125976562,0.000439719937276,12918.5400391,0,0,0.723749995232,0,0
0,2.33529019356,2.33529019356,173.399536133,0.000346037035342,12916.3417969,0,0,0.724062502384,0,0
0,2.33529019356,2.33529019356,173.399536133,0.000346037035342,12916.3417969,0,0,0.724062502384,0,0
0,2.33595728874,2.33595728874,173.11151123,0.000444060919108,12909.6806641,0,0,0.724375009537,0,0
0,2.33595728874,2.33595728874,173.11151123,0.000444060919108,12909.6806641,0,0,0.724375009537,0,0
0,2.32990527153,2.32990527153,172.353179932,0.000366302032489,12909.4765625,0,0,0.724687516689,0,0
0,2.32990527153,2.32990527153,172.353179932,0.000366302032489,12909.4765625,0,0,0.724687516689,0,0
0,2.33017802238,2.33017802238,171.968048096,0.000142646880704,12901.9003906,0,0,0.725000023842,0,0
0,2.33017802238,2.33017802238,171.968048096,0.000142646880704,12901.9003906,0,0,0.725000023842,0,0
0,2.32700753212,2.32700753212,171.440185547,8.6393838501e-06,12899.3945312,0,0,0.72531247139,0,0
0,2.32700753212,2.32700753212,171.440185547,8.6393838501e-06,12899.3945312,0,0,0.72531247139,0,0
0,2.32414293289,2.32414293289,170.906173706,1.84123782674e-05,12896.0732422,0,0,0.725624978542,0,0
0,2.32414293289,2.32414293289,170.906173706,1.84123782674e-05,12896.0732422,0,0,0.725624978542,0,0
0,2.32310128212,2.32310128212,170.321792603,5.41712142876e-05,12887.7314453,0,0,0.725937485695,0,0
0,2.32310128212,2.32310128212,170.321792603,5.41712142876e-05,12887.7314453,0,0,0.725937485695,0,0
0,2.32042598724,2.32042598724,169.91166687,0.000222133501666,12886.2060547,0,0,0.726249992847,0,0
0,2.32042598724,2.32042598724,169.91166687,0.000222133501666,12886.2060547,0,0,0.726249992847,0,0
0,2.31713175774,2.31713175774,169.247451782,0.000173547814484,12881.3818359,0,0,0.7265625,0,0
0,2.31713175774,2.31713175774,169.247451782,0.000173547814484,12881.3818359,0,0,0.7265625,0,0
0,2.31729245186,2.31729245186,168.796112061,0.000137770417496,12872.7041016,0,0,0.726875007153,0,0
0,2.31729245186,2.31729245186,168.796112061,0.000137770417496,12872.7041016,0,0,0.726875007153,0,0
0,2.31372261047,2.31372261047,168.237808228,7.16630165698e-05,12870.3896484,0,0,0.727187514305,0,0
0,2.31372261047,2.31372261047,168.237808228,7.16630165698e-05,12870.3896484,0,0,0.727187514305,0,0
0,2.31161141396,2.31161141396,167.765792847,3.05908361042e-06,12866.3789062,0,0,0.727500021458,0,0
0,2.31161141396,2.31161141396,167.765792847,3.05908361042e-06,12866.3789062,0,0,0.727500021458,0,0
0,2.31049060822,2.31049060822,167.160995483,6.10264578427e-06,12857.6474609,0,0,0.72781252861,0,0
0,2.31049060822,2.31049060822,167.160995483,6.10264578427e-06,12857.6474609,0,0,0.72781252861,0,0
0,2.30772018433,2.30772018433,166.649154663,1.2120331121e-05,12854.3251953,0,0,0.728124976158,0,0
0,2.30772018433,2.30772018433,166.649154663,1.2120331121e-05,12854.3251953,0,0,0.728124976158,0,0
0,2.30484271049,2.30484271049,166.153106689,3.33761163347e-05,12851.5185547,0,0,0.728437483311,0,0
0,2.30484271049,2.30484271049,166.153106689,3.33761163347e-05,12851.5185547,0,0,0.728437483311,0,0
0,2.30360579491,2.30360579491,165.588897705,5.72742028453e-05,12843.7099609,0,0,0.728749990463,0,0
0,2.30360579491,2.30360579491,165.588897705,5.72742028453e-05,12843.7099609,0,0,0.728749990463,0,0
0,2.30061554909,2.30061554909,165.024688721,0.000138642499223,12839.8242188,0,0,0.729062497616,0,0
0,2.30061554909,2.30061554909,165.024688721,0.000138642499223,12839.8242188,0,0,0.729062497616,0,0
0,2.29803657532,2.29803657532,164.614685059,0.000119526252092,12837.8994141,0,0,0.729375004768,0,0
0,2.29803657532,2.29803657532,164.614685059,0.000119526252092,12837.8994141,0,0,0.729375004768,0,0
0,2.2954864502,2.2954864502,163.973297119,7.04795456841e-05,12831.5048828,0,0,0.729687511921,0,0
0,2.2954864502,2.2954864502,163.973297119,7.04795456841e-05,12831.5048828,0,0,0.729687511921,0,0
0,2.29328250885,2.29328250885,163.473983765,1.37169172376e-05,12826.9931641,0,0,0.730000019073,0,0
0,2.29328250885,2.29328250885,163.473983765,1.37169172376e-05,12826.9931641,0,0,0.730000019073,0,0
0,2.28990459442,2.28990459442,163.034210205,6.03764274274e-05,12826.2568359,0,0,0.730312526226,0,0
0,2.28990459442,2.28990459442,163.034210205,6.03764274274e-05,12826.2568359,0,0,0.730312526226,0,0
0,2.28749394417,2.28749394417,162.420669556,1.82161875273e-05,12819.9824219,0,0,0.730624973774,0,0
0,2.28749394417,2.28749394417,162.420669556,1.82161875273e-05,12819.9824219,0,0,0.730624973774,0,0
0,2.28487992287,2.28487992287,161.904769897,3.4210683225e-05,12816.0097656,0,0,0.730937480927,0,0
0,2.28487992287,2.28487992287,161.904769897,3.4210683225e-05,12816.0097656,0,0,0.730937480927,0,0
0,2.28166007996,2.28166007996,161.396102905,8.11377904029e-05,12813.5302734,0,0,0.731249988079,0,0
0,2.28166007996,2.28166007996,161.396102905,8.11377904029e-05,12813.5302734,0,0,0.731249988079,0,0
1.40129846432e-45,2.27820372581,2.27820372581,160.877914429,4.85108103021e-05,12811.3857422,0,6.15089181203e-46,0.731562495232,0,0
1.40129846432e-45,2.27820372581,2.27820372581,160.877914429,4.85108103021e-05,12811.3857422,0,6.15089181203e-46,0.731562495232,0,0
1.40129846432e-45,2.27675461769,2.27675461769,160.253890991,0.00013315169781,12802.5839844,0,6.15480672988e-46,0.731875002384,0,0
1.40129846432e-45,2.27675461769,2.27675461769,160.253890991,0.00013315169781,12802.5839844,0,6.15480672988e-46,0.731875002384,0,0
1.40129846432e-45,2.27337002754,2.27337002754,159.983734131,0.000272493605735,12805.0537109,0,6.16396999762e-46,0.732187509537,0,0
1.40129846432e-45,2.27337002754,2.27337002754,159.983734131,0.000272493605735,12805.0537109,0,6.16396999762e-46,0.732187509537,0,0
1.40129846432e-45,2.2705988884,2.2705988884,159.18637085,0.000233382903389,12795.8232422,0,6.17149277878e-46,0.732500016689,0,0
1.40129846432e-45,2.2705988884,2.2705988884,159.18637085,0.000233382903389,12795.8232422,0,6.17149277878e-46,0.732500016689,0,0
2.80259692865e-45,2.26919746399,2.26919746399,158.98677063,0.000426544749644,12795.1210938,0,1.23506084117e-45,0.732812523842,0,0
2.80259692865e-45,2.26919746399,2.26919746399,158.98677063,0.000426544749644,12795.1210938,0,1.23506084117e-45,0.732812523842,0,0
2.80259692865e-45,2.26469826698,2.26469826698,158.128692627,0.000404987426009,12788.5703125,0,1.23751449344e-45,0.73312497139,0,0
2.80259692865e-45,2.26469826698,2.26469826698,158.128692627,0.000404987426009,12788.5703125,0,1.23751449344e-45,0.73312497139,0,0
7.00649232162e-45,2.26414942741,2.26414942741,157.969558716,0.000407733314205,12786.6923828,0,3.09453618069e-45,0.733437478542,0,0
7.00649232162e-45,2.26414942741,2.26414942741,157.969558716,0.000407733314205,12786.6923828,0,3.09453618069e-45,0.733437478542,0,0
7.00649232162e-45,2.2595615387,2.2595615387,157.09538269,0.000454065506347,12779.9404297,0,3.10081942963e-45,0.733749985695,0,0
7.00649232162e-45,2.2595615387,2.2595615387,157.09538269,0.000454065506347,12779.9404297,0,3.10081942963e-45,0.733749985695,0,0
1.26116861789e-44,2.25892162323,2.25892162323,156.961349487,0.000427205261076,12778.7519531,0,5.58305611369e-45,0.734062492847,0,0
1.26116861789e-44,2.25892162323,2.25892162323,156.961349487,0.000427205261076,12778.7519531,0,5.58305611369e-45,0.734062492847,0,0
1.40129846432e-44,2.25439119339,2.25439119339,156.098098755,0.000429539533798,12771.9990234,0,6.21586204042e-45,0.734375,0,0
1.40129846432e-44,2.25439119339,2.25439119339,156.098098755,0.000429539533798,12771.9990234,0,6.21586204042e-45,0.734375,0,0
2.66246708222e-44,2.25381016731,2.25381016731,155.964935303,0.000423240358941,12770.6787109,0,1.18131824979e-44,0.734687507153,0,0
2.66246708222e-44,2.25381016731,2.25381016731,155.964935303,0.000423240358941,12770.6787109,0,1.18131824979e-44,0.734687507153,0,0
2.80259692865e-44,2.2492415905,2.2492415905,155.125167847,0.000446422694949,12764.3984375,0,1.24601863156e-44,0.735000014305,0,0
2.80259692865e-44,2.2492415905,2.2492415905,155.125167847,0.000446422694949,12764.3984375,0,1.24601863156e-44,0.735000014305,0,0
5.32493416443e-44,2.24856281281,2.24856281281,154.997802734,0.000444375589723,12763.4072266,0,2.36815006195e-44,0.735312521458,0,0
5.32493416443e-44,2.24856281281,2.24856281281,154.997802734,0.000444375589723,12763.4072266,0,2.36815006195e-44,0.735312521458,0,0
5.6051938573e-44,2.24385762215,2.24385762215,154.147079468,0.000459108065115,12757.140625,0,2.49801671995e-44,0.73562502861,0,0
5.6051938573e-44,2.24385762215,2.24385762215,154.147079468,0.000459108065115,12757.140625,0,2.49801671995e-44,0.73562502861,0,0
1.07899981753e-43,2.24318647385,2.24318647385,154.024765015,0.0004420010373,12756.2216797,0,4.81012091554e-44,0.735937476158,0,0
1.07899981753e-43,2.24318647385,2.24318647385,154.024765015,0.0004420010373,12756.2216797,0,4.81012091554e-44,0.735937476158,0,0
1.1350517561e-43,2.23849201202,2.23849201202,153.192749023,0.000446063786512,12750.2285156,0,5.07060891889e-44,0.736249983311,0,0
1.1350517561e-43,2.23849201202,2.23849201202,153.192749023,0.000446063786512,12750.2285156,0,5.07060891889e-44,0.736249983311,0,0
2.15799963506e-43,2.2378308773,2.2378308773,153.068862915,0.00042062997818,12749.2421875,0,9.64326507846e-44,0.736562490463,0,0
2.15799963506e-43,2.2378308773,2.2378308773,153.068862915,0.00042062997818,12749.2421875,0,9.64326507846e-44,0.736562490463,0,0
2.28411649685e-43,2.23315787315,2.23315787315,152.244400024,0.00040916368016,12743.2734375,0,1.02281908696e-43,0.736874997616,0,0
2.28411649685e-43,2.23315787315,2.23315787315,152.244400024,0.00040916368016,12743.2734375,0,1.02281908696e-43,0.736874997616,0,0
4.28797330083e-43,2.23260641098,2.23260641098,152.106124878,0.00044785591308,12741.7265625,0,1.92061318096e-43,0.737187504768,0,0
4.28797330083e-43,2.23260641098,2.23260641098,152.106124878,0.00044785591308,12741.7265625,0,1.92061318096e-43,0.737187504768,0,0
4.5682329937e-43,2.2275352478,2.2275352478,151.29788208,0.000358402437996,12736.9384766,0,2.0508016644e-43,0.737500011921,0,0
4.5682329937e-43,2.2275352478,2.2275352478,151.29788208,0.000358402437996,12736.9384766,0,2.0508016644e-43,0.737500011921,0,0
8.18358303166e-43,2.22768592834,2.22768592834,151.109024048,0.000365383311873,12732.6962891,0,3.67358025094e-43,0.737812519073,0,0
8.18358303166e-43,2.22768592834,2.22768592834,151.109024048,0.000365383311873,12732.6962891,0,3.67358025094e-43,0.737812519073,0,0
1.03275696821e-42,2.22263479233,2.22263479233,150.463882446,0.00027624287759,12731.1572266,0,4.64654369567e-43,0.738125026226,0,0
1.03275696821e-42,2.22263479233,2.22263479233,150.463882446,0.00027624287759,12731.1572266,0,4.64654369567e-43,0.738125026226,0,0
1.17288681464e-42,2.22339510918,2.22339510918,150.188827515,0.000308628572384,12723.6816406,0,5.27520641652e-43,0.738437473774,0,0
1.17288681464e-42,2.22339510918,2.22339510918,150.188827515,0.000308628572384,12723.6816406,0,5.27520641652e-43,0.738437473774,0,0
2.39481907553e-42,2.21791052818,2.21791052818,149.546905518,0.000277110841125,12723.1650391,0,1.07976360863e-42,0.738749980927,0,0
2.39481907553e-42,2.21791052818,2.21791052818,149.546905518,0.000277110841125,12723.1650391,0,1.07976360863e-42,0.738749980927,0,0
2.87686574726e-42,2.21769404411,2.21769404411,149.19694519,8.9519424364e-05,12716.3740234,0,1.29723293206e-42,0.739062488079,0,0
2.87686574726e-42,2.21769404411,2.21769404411,149.19694519,8.9519424364e-05,12716.3740234,0,1.29723293206e-42,0.739062488079,0,0
3.05763324916e-42,2.21530604362,2.21530604362,148.736038208,7.20627753026e-08,12712.3300781,0,1.3802306268e-42,0.739374995232,0,0
3.05763324916e-42,2.21530604362,2.21530604362,148.736038208,7.20627753026e-08,12712.3300781,0,1.3802306268e-42,0.739374995232,0,0
6.41234177275e-42,2.21218919754,2.21218919754,148.285415649,3.89428641938e-05,12710.1904297,0,2.89864075816e-42,0.739687502384,0,0
6.41234177275e-42,2.21218919754,2.21218919754,148.285415649,3.89428641938e-05,12710.1904297,0,2.89864075816e-42,0.739687502384,0,0
8.32371287809e-42,2.21103405952,2.21103405952,147.787094116,9.80288041319e-06,12702.4169922,0,3.76462444901e-42,0.740000009537,0,0
8.32371287809e-42,2.21103405952,2.21103405952,147.787094116,9.80288041319e-06,12702.4169922,0,3.76462444901e-42,0.740000009537,0,0
8.55072322931e-42,2.2090485096,2.2090485096,147.439102173,0.00014864532568,12699.7392578,0,3.87077205057e-42,0.740312516689,0,0
8.55072322931e-42,2.2090485096,2.2090485096,147.439102173,0.00014864532568,12699.7392578,0,3.87077205057e-42,0.740312516689,0,0
1.61807933676e-41,2.20572447777,2.20572447777,146.942230225,0.000127812410938,12697.0439453,0,7.33581801836e-42,0.740625023842,0,0
1.61807933676e-41,2.20572447777,2.20572447777,146.942230225,0.000127812410938,12697.0439453,0,7.33581801836e-42,0.740625023842,0,0
2.34997752467e-41,2.20538210869,2.20538210869,146.548477173,0.000110328932351,12689.4912109,0,1.06556479053e-41,0.74093747139,0,0
2.34997752467e-41,2.20538210869,2.20538210869,146.548477173,0.000110328932351,12689.4912109,0,1.06556479053e-41,0.74093747139,0,0
2.4155582928e-41,2.20219492912,2.20219492912,146.081375122,9.44902421907e-05,12687.0576172,0,1.09688668376e-41,0.741249978542,0,0
2.4155582928e-41,2.20219492912,2.20219492912,146.081375122,9.44902421907e-05,12687.0576172,0,1.09688668376e-41,0.741249978542,0,0
3.97408244483e-41,2.19998049736,2.19998049736,145.731201172,9.66290281212e-06,12684.8056641,0,1.80641712488e-41,0.741562485695,0,0
3.97408244483e-41,2.19998049736,2.19998049736,145.731201172,9.66290281212e-06,12684.8056641,0,1.80641712488e-41,0.741562485695,0,0
6.54168162101e-41,2.19827771187,2.19827771187,145.224136353,1.55458735662e-06,12677.9697266,0,2.97582129214e-41,0.741874992847,0,0
6.54168162101e-41,2.19827771187,2.19827771187,145.224136353,1.55458735662e-06,12677.9697266,0,2.97582129214e-41,0.741874992847,0,0
6.79769885044e-41,2.19580745697,2.19580745697,144.819213867,6.28029783911e-06,12675.1103516,0,3.0957627131e-41,0.7421875,0,0
6.79769885044e-41,2.19580745697,2.19580745697,144.819213867,6.28029783911e-06,12675.1103516,0,3.0957627131e-41,0.7421875,0,0
9.62621980068e-41,2.19276809692,2.19276809692,144.434448242,3.18990241794e-05,12674.015625,0,4.38998534053e-41,0.742500007153,0,0
9.62621980068e-41,2.19276809692,2.19276809692,144.434448242,3.18990241794e-05,12674.015625,0,4.38998534053e-41,0.742500007153,0,0
1.75885378048e-40,2.19127321243,2.19127321243,143.951004028,4.18895906478e-05,12667.1142578,0,8.02662931533e-41,0.742812514305,0,0
1.75885378048e-40,2.19127321243,2.19127321243,143.951004028,4.18895906478e-05,12667.1142578,0,8.02662931533e-41,0.742812514305,0,0
1.99190372808e-40,2.18838238716,2.18838238716,143.519165039,7.85977608757e-05,12664.6103516,0,9.10217400656e-41,0.743125021458,0,0
1.99190372808e-40,2.18838238716,2.18838238716,143.519165039,7.85977608757e-05,12664.6103516,0,9.10217400656e-41,0.743125021458,0,0
2.16856542548e-40,2.18595790863,2.18595790863,143.158859253,0.000108041705971,12662.5371094,0,9.92043541607e-41,0.74343752861,0,0
2.16856542548e-40,2.18595790863,2.18595790863,143.158859253,0.000108041705971,12662.5371094,0,9.92043541607e-41,0.74343752861,0,0
4.81187675769e-40,2.18252515793,2.18252515793,142.622573853,6.56313932268e-05,12659.0078125,0,2.20472911399e-40,0.743749976158,0,0
4.81187675769e-40,2.18252515793,2.18252515793,142.622573853,6.56313932268e-05,12659.0078125,0,2.20472911399e-40,0.743749976158,0,0
5.11796238125e-40,2.18098545074,2.18098545074,142.124923706,0.000107152343844,12651.7841797,0,2.346628392e-40,0.744062483311,0,0
5.11796238125e-40,2.18098545074,2.18098545074,142.124923706,0.000107152343844,12651.7841797,0,2.346628392e-40,0.744062483311,0,0
8.19196279647e-40,2.17759656906,2.17759656906,141.897598267,6.31645307294e-05,12654.8730469,0,3.76192859268e-40,0.744374990463,0,0
8.19196279647e-40,2.17759656906,2.17759656906,141.897598267,6.31645307294e-05,12654.8730469,0,3.76192859268e-40,0.744374990463,0,0
8.54838306087e-40,2.17565250397,2.17565250397,141.249404907,3.6481229472e-05,12645.2490234,0,3.92911232161e-40,0.744687497616,0,0
8.54838306087e-40,2.17565250397,2.17565250397,141.249404907,3.6481229472e-05,12645.2490234,0,3.92911232161e-40,0.744687497616,0,0
1.6440467986e-39,2.17405033112,2.17405033112,141.044342041,0.000208819139516,12644.5488281,0,7.56213770706e-40,0.745000004768,0,0
1.6440467986e-39,2.17405033112,2.17405033112,141.044342041,0.000208819139516,12644.5488281,0,7.56213770706e-40,0.745000004768,0,0
1.8044646442e-39,2.17026185989,2.17026185989,140.40171814,0.000203432835406,12639.3818359,0,8.31450193888e-40,0.745312511921,0,0
1.8044646442e-39,2.17026185989,2.17026185989,140.40171814,0.000203432835406,12639.3818359,0,8.31450193888e-40,0.745312511921,0,0
3.08750472852e-39,2.16978621483,2.16978621483,140.253692627,0.000202780895052,12637.2333984,0,1.4229534262e-39,0.745625019073,0,0
3.08750472852e-39,2.16978621483,2.16978621483,140.253692627,0.000202780895052,12637.2333984,0,1.4229534262e-39,0.745625019073,0,0
3.22636639984e-39,2.16572546959,2.16572546959,139.529495239,0.000211445367313,12630.8359375,0,1.4897393253e-39,0.745937526226,0,0
3.22636639984e-39,2.16572546959,2.16572546959,139.529495239,0.000211445367313,12630.8359375,0,1.4897393253e-39,0.745937526226,0,0
5.74587861792e-39,2.16538953781,2.16538953781,139.399703979,0.000222817776375,12628.7421875,0,2.65350807215e-39,0.746249973774,0,0
5.74587861792e-39,2.16538953781,2.16538953781,139.399703979,0.000222817776375,12628.7421875,0,2.65350807215e-39,0.746249973774,0,0
6.161910119e-39,2.16113114357,2.16113114357,138.724212646,0.000186420045793,12623.8339844,0,2.85124303415e-39,0.746562480927,0,0
6.161910119e-39,2.16113114357,2.16113114357,138.724212646,0.000186420045793,12623.8339844,0,2.85124303415e-39,0.746562480927,0,0
1.0732675259e-38,2.16146230698,2.16146230698,138.535263062,0.000206097582122,12618.7919922,0,4.96546954549e-39,0.746874988079,0,0
1.0732675259e-38,2.16146230698,2.16146230698,138.535263062,0.000206097582122,12618.7919922,0,4.96546954549e-39,0.746874988079,0,0
1.30040021048e-38,2.15719747543,2.15719747543,138.006942749,0.00018591924163,12617.1464844,0,6.02819271433e-39,0.747187495232,0,0
1.30040021048e-38,2.15719747543,2.15719747543,138.006942749,0.00018591924163,12617.1464844,0,6.02819271433e-39,0.747187495232,0,0
1.47121667159e-38,2.15791416168,2.15791416168,137.763076782,0.000208484794712,12609.9121094,0,6.81777198424e-39,0.747500002384,0,0
1.47121667159e-38,2.15791416168,2.15791416168,137.763076782,0.000208484794712,12609.9121094,0,6.81777198424e-39,0.747500002384,0,0
2.82046264329e-38,2.1533229351,2.1533229351,137.218154907,0.000204208263312,12608.6269531,0,1.30981869803e-38,0.747812509537,0,0
2.82046264329e-38,2.1533229351,2.1533229351,137.218154907,0.000204208263312,12608.6269531,0,1.30981869803e-38,0.747812509537,0,0
3.43318235863e-38,2.15254259109,2.15254259109,136.91847229,2.86720369331e-05,12603.6982422,0,1.59494282382e-38,0.748125016689,0,0
3.43318235863e-38,2.15254259109,2.15254259109,136.91847229,2.86720369331e-05,12603.6982422,0,1.59494282382e-38,0.748125016689,0,0
3.56834404149e-38,2.15096998215,2.15096998215,136.50680542,4.01088873332e-05,12598.1142578,0,1.65894646188e-38,0.748437523842,0,0
3.56834404149e-38,2.15096998215,2.15096998215,136.50680542,4.01088873332e-05,12598.1142578,0,1.65894646188e-38,0.748437523842,0,0
6.76869309327e-38,2.14799690247,2.14799690247,136.15335083,5.50226504856e-05,12597.2207031,0,3.1511652021e-38,0.74874997139,0,0
6.76869309327e-38,2.14799690247,2.14799690247,136.15335083,5.50226504856e-05,12597.2207031,0,3.1511652021e-38,0.74874997139,0,0
9.39448707363e-38,2.14641165733,2.14641165733,135.74822998,3.9627248043e-06,12591.7724609,0,4.37683379213e-38,0.749062478542,0,0
9.39448707363e-38,2.14641165733,2.14641165733,135.74822998,3.9627248043e-06,12591.7724609,0,4.37683379213e-38,0.749062478542,0,0
9.61721113311e-38,2.14513158798,2.14513158798,135.407867432,5.55271908524e-05,12587.0507812,0,4.48327328122e-38,0.749374985695,0,0
9.61721113311e-38,2.14513158798,2.14513158798,135.407867432,5.55271908524e-05,12587.0507812,0,4.48327328122e-38,0.749374985695,0,0
1.41709457324e-37,2.14231991768,2.14231991768,135.075119019,4.07182706113e-05,12586.1962891,0,6.614766364e-38,0.749687492847,0,0
1.41709457324e-37,2.14231991768,2.14231991768,135.075119019,4.07182706113e-05,12586.1962891,0,6.614766364e-38,0.749687492847,0,0
2.49443794388e-37,2.14052224159,2.14052224159,134.659637451,2.21618574869e-06,12580.9599609,0,1.16534081983e-37,0.75,0,0
2.49443794388e-37,2.14052224159,2.14052224159,134.659637451,2.21618574869e-06,12580.9599609,0,1.16534081983e-37,0.75,0,0
2.82815907892e-37,2.13905715942,2.13905715942,134.29486084,1.59883347806e-06,12576.0664062,0,1.32215217647e-37,0.750312507153,0,0
2.82815907892e-37,2.13905715942,2.13905715942,134.29486084,1.59883347806e-06,12576.0664062,0,1.32215217647e-37,0.750312507153,0,0
2.97703123411e-37,2.13669037819,2.13669037819,134.026077271,1.74048855115e-05,12575.5742188,0,1.39329088786e-37,0.750625014305,0,0
2.97703123411e-37,2.13669037819,2.13669037819,134.026077271,1.74048855115e-05,12575.5742188,0,1.39329088786e-37,0.750625014305,0,0
5.90884110943e-37,2.13442349434,2.13442349434,133.582519531,4.53307511634e-05,12570.7607422,0,2.76835460493e-37,0.750937521458,0,0
5.90884110943e-37,2.13442349434,2.13442349434,133.582519531,4.53307511634e-05,12570.7607422,0,2.76835460493e-37,0.750937521458,0,0
7.89640608116e-37,2.13362789154,2.13362789154,133.254943848,6.43108651275e-05,12565.0488281,0,3.70092934783e-37,0.75125002861,0,0
7.89640608116e-37,2.13362789154,2.13362789154,133.254943848,6.43108651275e-05,12565.0488281,0,3.70092934783e-37,0.75125002861,0,0
8.06943617345e-37,2.13072514534,2.13072514534,132.898742676,2.46304389293e-05,12563.7802734,0,3.78717836559e-37,0.751562476158,0,0
8.06943617345e-37,2.13072514534,2.13072514534,132.898742676,2.46304389293e-05,12563.7802734,0,3.78717836559e-37,0.751562476158,0,0
1.27541289525e-36,2.12872004509,2.12872004509,132.573287964,3.85312232538e-05,12561.03125,0,5.99145433988e-37,0.751874983311,0,0
1.27541289525e-36,2.12872004509,2.12872004509,132.573287964,3.85312232538e-05,12561.03125,0,5.99145433988e-37,0.751874983311,0,0
2.01793902398e-36,2.12765002251,2.12765002251,132.182800293,3.77966280212e-05,12554.4541016,0,9.48435599199e-37,0.752187490463,0,0
2.01793902398e-36,2.12765002251,2.12765002251,132.182800293,3.77966280212e-05,12554.4541016,0,9.48435599199e-37,0.752187490463,0,0
2.09701871322e-36,2.12542963028,2.12542963028,131.841278076,1.02028607216e-05,12551.8173828,0,9.86632859231e-37,0.752499997616,0,0
2.09701871322e-36,2.12542963028,2.12542963028,131.841278076,1.02028607216e-05,12551.8173828,0,9.86632859231e-37,0.752499997616,0,0
2.82291284168e-36,2.12318658829,2.12318658829,131.539794922,6.71665693517e-05,12550.1699219,0,1.32956418303e-36,0.752812504768,0,0
2.82291284168e-36,2.12318658829,2.12318658829,131.539794922,6.71665693517e-05,12550.1699219,0,1.32956418303e-36,0.752812504768,0,0
5.02011529226e-36,2.12215590477,2.12215590477,131.167663574,3.29892391164e-05,12543.8662109,0,2.36557327432e-36,0.753125011921,0,0
5.02011529226e-36,2.12215590477,2.12215590477,131.167663574,3.29892391164e-05,12543.8662109,0,2.36557327432e-36,0.753125011921,0,0
5.68458277387e-36,2.12088179588,2.12088179588,130.845840454,1.82512831088e-05,12539.3330078,0,2.6802921242e-36,0.753437519073,0,0
5.68458277387e-36,2.12088179588,2.12088179588,130.845840454,1.82512831088e-05,12539.3330078,0,2.6802921242e-36,0.753437519073,0,0
6.21070833136e-36,2.11863660812,2.11863660812,130.588745117,4.91984064865e-05,12538.7070312,0,2.93146465399e-36,0.753750026226,0,0
6.21070833136e-36,2.11863660812,2.11863660812,130.588745117,4.91984064865e-05,12538.7070312,0,2.93146465399e-36,0.753750026226,0,0
1.18434765138e-35,2.11754870415,2.11754870415,130.231231689,7.755435945e-06,12532.8339844,0,5.59301256715e-36,0.754062473774,0,0
1.18434765138e-35,2.11754870415,2.11754870415,130.231231689,7.755435945e-06,12532.8339844,0,5.59301256715e-36,0.754062473774,0,0
1.53901612231e-35,2.11688899994,2.11688899994,129.957550049,3.42569182976e-05,12527.8994141,0,7.27017865534e-36,0.754374980927,0,0
1.53901612231e-35,2.11688899994,2.11688899994,129.957550049,3.42569182976e-05,12527.8994141,0,7.27017865534e-36,0.754374980927,0,0
1.57095636438e-35,2.11507606506,2.11507606506,129.66583252,3.3001981592e-06,12525.3486328,0,7.42742254204e-36,0.754687488079,0,0
1.57095636438e-35,2.11507606506,2.11507606506,129.66583252,3.3001981592e-06,12525.3486328,0,7.42742254204e-36,0.754687488079,0,0
2.84151537699e-35,2.11351084709,2.11351084709,129.42388916,7.20276293578e-05,12523.375,0,1.34445270574e-35,0.754999995232,0,0
2.84151537699e-35,2.11351084709,2.11351084709,129.42388916,7.20276293578e-05,12523.375,0,1.34445270574e-35,0.754999995232,0,0
3.24325606863e-35,2.11334514618,2.11334514618,129.081085205,9.35914358706e-05,12515.5205078,0,1.53465517665e-35,0.755312502384,0,0
3.24325606863e-35,2.11334514618,2.11334514618,129.081085205,9.35914358706e-05,12515.5205078,0,1.53465517665e-35,0.755312502384,0,0
5.21370602484e-35,2.11197566986,2.11197566986,128.941513062,2.01308303076e-05,12515.5166016,0,2.46863924582e-35,0.755625009537,0,0
5.21370602484e-35,2.11197566986,2.11197566986,128.941513062,2.01308303076e-05,12515.5166016,0,2.46863924582e-35,0.755625009537,0,0
5.43247883967e-35,2.11051273346,2.11051273346,128.583312988,1.89635375136e-05,12510.4492188,0,2.57400903276e-35,0.755937516689,0,0
5.43247883967e-35,2.11051273346,2.11051273346,128.583312988,1.89635375136e-05,12510.4492188,0,2.57400903276e-35,0.755937516689,0,0
8.37299517741e-35,2.11106014252,2.11106014252,128.449523926,7.99623594503e-05,12505.859375,0,3.96625136763e-35,0.756250023842,0,0
8.37299517741e-35,2.11106014252,2.11106014252,128.449523926,7.99623594503e-05,12505.859375,0,3.96625136763e-35,0.756250023842,0,0
1.27658376555e-34,2.10879206657,2.10879206657,128.176528931,9.00024242583e-05,12504.8144531,0,6.05362560766e-35,0.75656247139,0,0
1.27658376555e-34,2.10879206657,2.10879206657,128.176528931,9.00024242583e-05,12504.8144531,0,6.05362560766e-35,0.75656247139,0,0
1.31734954229e-34,2.10902547836,2.10902547836,127.965248108,5.07512158947e-05,12499.1015625,0,6.24624764283e-35,0.756874978542,0,0
1.31734954229e-34,2.10902547836,2.10902547836,127.965248108,5.07512158947e-05,12499.1015625,0,6.24624764283e-35,0.756874978542,0,0
1.92473252431e-34,2.10808992386,2.10808992386,127.781707764,6.47558499622e-06,12496.9345703,0,9.1302202175e-35,0.757187485695,0,0
1.92473252431e-34,2.10808992386,2.10808992386,127.781707764,6.47558499622e-06,12496.9345703,0,9.1302202175e-35,0.757187485695,0,0
3.17628491826e-34,2.10694980621,2.10694980621,127.556671143,3.05959947582e-05,12494.2529297,0,1.50752756847e-34,0.757499992847,0,0
3.17628491826e-34,2.10694980621,2.10694980621,127.556671143,3.05959947582e-05,12494.2529297,0,1.50752756847e-34,0.757499992847,0,0
3.38002724703e-34,2.1072268486,2.1072268486,127.372924805,3.30718467012e-05,12489.0800781,0,1.60401679073e-34,0.7578125,0,0
3.38002724703e-34,2.1072268486,2.1072268486,127.372924805,3.30718467012e-05,12489.0800781,0,1.60401679073e-34,0.7578125,0,0
4.28564209981e-34,2.10645866394,2.10645866394,127.236076355,1.18321604532e-05,12487.625,0,2.03452466131e-34,0.758125007153,0,0
4.28564209981e-34,2.10645866394,2.10645866394,127.236076355,1.18321604532e-05,12487.625,0,2.03452466131e-34,0.758125007153,0,0
7.7012434334e-34,2.10575866699,2.10575866699,127.042114258,1.73264143086e-05,12484.5986328,0,3.6572298403e-34,0.758437514305,0,0
7.7012434334e-34,2.10575866699,2.10575866699,127.042114258,1.73264143086e-05,12484.5986328,0,3.6572298403e-34,0.758437514305,0,0
9.05814457238e-34,2.10618901253,2.10618901253,126.882843018,1.63316362887e-05,12479.6298828,0,4.30072729394e-34,0.758750021458,0,0
9.05814457238e-34,2.10618901253,2.10618901253,126.882843018,1.63316362887e-05,12479.6298828,0,4.30072729394e-34,0.758750021458,0,0
9.34806739704e-34,2.10574221611,2.10574221611,126.774490356,3.45302873939e-06,12478.0703125,0,4.43932183413e-34,0.75906252861,0,0
9.34806739704e-34,2.10574221611,2.10574221611,126.774490356,3.45302873939e-06,12478.0703125,0,4.43932183413e-34,0.75906252861,0,0
1.76761785497e-33,2.1051299572,2.1051299572,126.62008667,2.83384888462e-05,12475.7841797,0,8.3967160741e-34,0.759374976158,0,0
1.76761785497e-33,2.1051299572,2.1051299572,126.62008667,2.83384888462e-05,12475.7841797,0,8.3967160741e-34,0.759374976158,0,0
2.43872833467e-33,2.10600328445,2.10600328445,126.481147766,2.30816294788e-05,12470.2099609,0,1.15798885627e-33,0.759687483311,0,0
2.43872833467e-33,2.10600328445,2.10600328445,126.481147766,2.30816294788e-05,12470.2099609,0,1.15798885627e-33,0.759687483311,0,0
2.49499337178e-33,2.1058986187,2.1058986187,126.381782532,5.85076213611e-06,12468.0205078,0,1.18476423776e-33,0.759999990463,0,0
2.49499337178e-33,2.1058986187,2.1058986187,126.381782532,5.85076213611e-06,12468.0205078,0,1.18476423776e-33,0.759999990463,0,0
4.11695333401e-33,2.10548377037,2.10548377037,126.285263062,3.17201665894e-05,12466.6630859,0,1.95534793093e-33,0.760312497616,0,0
4.11695333401e-33,2.10548377037,2.10548377037,126.285263062,3.17201665894e-05,12466.6630859,0,1.95534793093e-33,0.760312497616,0,0
5.29314673663e-33,2.1065158844,2.1065158844,126.159744263,1.46146949191e-05,12461.0205078,0,2.51274950065e-33,0.760625004768,0,0
5.29314673663e-33,2.1065158844,2.1065158844,126.159744263,1.46146949191e-05,12461.0205078,0,2.51274950065e-33,0.760625004768,0,0
6.52210330521e-33,2.10710716248,2.10710716248,126.09740448,1.80592705874e-05,12458.0234375,0,3.09528790057e-33,0.760937511921,0,0
6.52210330521e-33,2.10710716248,2.10710716248,126.09740448,1.80592705874e-05,12458.0234375,0,3.09528790057e-33,0.760937511921,0,0
1.07970236108e-32,2.1067917347,2.1067917347,125.997528076,3.45866828866e-05,12456.3330078,0,5.12486518389e-33,0.761250019073,0,0
1.07970236108e-32,2.1067917347,2.1067917347,125.997528076,3.45866828866e-05,12456.3330078,0,5.12486518389e-33,0.761250019073,0,0
1.15439202317e-32,2.10784268379,2.10784268379,125.874984741,3.09268980345e-05,12450.7119141,0,5.47665170674e-33,0.761562526226,0,0
1.15439202317e-32,2.10784268379,2.10784268379,125.874984741,3.09268980345e-05,12450.7119141,0,5.47665170674e-33,0.761562526226,0,0
1.51747636727e-32,2.10800933838,2.10800933838,125.802215576,1.29473683046e-05,12448.5,0,7.19862260398e-33,0.761874973774,0,0
1.51747636727e-32,2.10800933838,2.10800933838,125.802215576,1.29473683046e-05,12448.5,0,7.19862260398e-33,0.761874973774,0,0
2.59701878765e-32,2.10819888115,2.10819888115,125.673461914,2.63571081405e-07,12444.84375,0,1.23186612557e-32,0.762187480927,0,0
2.59701878765e-32,2.10819888115,2.10819888115,125.673461914,2.63571081405e-07,12444.84375,0,1.23186612557e-32,0.762187480927,0,0
3.27377792179e-32,2.10880923271,2.10880923271,125.578041077,3.94350945498e-06,12440.9746094,0,1.55242962284e-32,0.762499988079,0,0
3.27377792179e-32,2.10880923271,2.10880923271,125.578041077,3.94350945498e-06,12440.9746094,0,1.55242962284e-32,0.762499988079,0,0
3.33481693532e-32,2.10932898521,2.10932898521,125.444343567,2.22393446165e-05,12436.3769531,0,1.58098473908e-32,0.762812495232,0,0
3.33481693532e-32,2.10932898521,2.10932898521,125.444343567,2.22393446165e-05,12436.3769531,0,1.58098473908e-32,0.762812495232,0,0
6.05726361507e-32,2.10924816132,2.10924816132,125.391654968,4.92783947266e-05,12435.2666016,0,2.8717643216e-32,0.763125002384,0,0
6.05726361507e-32,2.10924816132,2.10924816132,125.391654968,4.92783947266e-05,12435.2666016,0,2.8717643216e-32,0.763125002384,0,0
7.22382949855e-32,2.1104426384,2.1104426384,125.236694336,3.36102566507e-05,12428.4746094,0,3.42289781637e-32,0.763437509537,0,0
7.22382949855e-32,2.1104426384,2.1104426384,125.236694336,3.36102566507e-05,12428.4746094,0,3.42289781637e-32,0.763437509537,0,0
1.13927407849e-31,2.11148142815,2.11148142815,125.215858459,9.97309962258e-06,12425.4013672,0,5.39561496162e-32,0.763750016689,0,0
1.13927407849e-31,2.11148142815,2.11148142815,125.215858459,9.97309962258e-06,12425.4013672,0,5.39561496162e-32,0.763750016689,0,0
1.28656116966e-31,2.11099410057,2.11099410057,125.066192627,2.8516707971e-05,12422.8740234,0,6.09457491762e-32,0.764062523842,0,0
1.28656116966e-31,2.11099410057,2.11099410057,125.066192627,2.8516707971e-05,12422.8740234,0,6.09457491762e-32,0.764062523842,0,0
1.46617094654e-31,2.11255431175,2.11255431175,125.024932861,2.06985059776e-05,12418.0097656,0,6.94027575237e-32,0.76437497139,0,0
1.46617094654e-31,2.11255431175,2.11255431175,125.024932861,2.06985059776e-05,12418.0097656,0,6.94027575237e-32,0.76437497139,0,0
2.75984279908e-31,2.11255931854,2.11255931854,124.890090942,1.22557594295e-05,12414.6357422,0,1.30639777774e-31,0.764687478542,0,0
2.75984279908e-31,2.11255931854,2.11255931854,124.890090942,1.22557594295e-05,12414.6357422,0,1.30639777774e-31,0.764687478542,0,0
3.59742672263e-31,2.11354136467,2.11354136467,124.817657471,4.89287594974e-06,12410.4150391,0,1.70208484336e-31,0.764999985695,0,0
3.59742672263e-31,2.11354136467,2.11354136467,124.817657471,4.89287594974e-06,12410.4150391,0,1.70208484336e-31,0.764999985695,0,0
3.67176098869e-31,2.1144926548,2.1144926548,124.722396851,2.48171854764e-05,12405.7001953,0,1.73647374956e-31,0.765312492847,0,0
3.67176098869e-31,2.1144926548,2.1144926548,124.722396851,2.48171854764e-05,12405.7001953,0,1.73647374956e-31,0.765312492847,0,0
5.78018125887e-31,2.11437821388,2.11437821388,124.661056519,3.05155881506e-05,12404.4492188,0,2.73374991329e-31,0.765625,0,0
5.78018125887e-31,2.11437821388,2.11437821388,124.661056519,3.05155881506e-05,12404.4492188,0,2.73374991329e-31,0.765625,0,0
9.10113617706e-31,2.11510396004,2.11510396004,124.525253296,1.00713100437e-06,12399.2714844,0,4.30292616771e-31,0.765937507153,0,0
9.10113617706e-31,2.11510396004,2.11510396004,124.525253296,1.00713100437e-06,12399.2714844,0,4.30292616771e-31,0.765937507153,0,0
9.39335184753e-31,2.11649107933,2.11649107933,124.465888977,2.66736697085e-05,12394.3818359,0,4.43817218946e-31,0.766250014305,0,0
9.39335184753e-31,2.11649107933,2.11649107933,124.465888977,2.66736697085e-05,12394.3818359,0,4.43817218946e-31,0.766250014305,0,0
1.30966828529e-30,2.11628174782,2.11628174782,124.374771118,1.91234485101e-05,12392.6142578,0,6.18853461568e-31,0.766562521458,0,0
1.30966828529e-30,2.11628174782,2.11628174782,124.374771118,1.91234485101e-05,12392.6142578,0,6.18853461568e-31,0.766562521458,0,0
2.12164241871e-30,2.11704468727,2.11704468727,124.317955017,8.93817286851e-06,12389.3193359,0,1.00217176873e-30,0.76687502861,0,0
2.12164241871e-30,2.11704468727,2.11704468727,124.317955017,8.93817286851e-06,12389.3193359,0,1.00217176873e-30,0.76687502861,0,0
2.52950303534e-30,2.11806201935,2.11806201935,124.190864563,1.21257999126e-05,12383.6376953,0,1.19425352621e-30,0.767187476158,0,0
2.52950303534e-30,2.11806201935,2.11806201935,124.190864563,1.21257999126e-05,12383.6376953,0,1.19425352621e-30,0.767187476158,0,0
2.60225786018e-30,2.11819243431,2.11819243431,124.160552979,2.93063112622e-06,12382.5585938,0,1.22852759647e-30,0.767499983311,0,0
2.60225786018e-30,2.11819243431,2.11819243431,124.160552979,2.93063112622e-06,12382.5585938,0,1.22852759647e-30,0.767499983311,0,0
5.06818019284e-30,2.11836075783,2.11836075783,124.041748047,2.13512521441e-05,12379.1630859,0,2.39250098177e-30,0.767812490463,0,0
5.06818019284e-30,2.11836075783,2.11836075783,124.041748047,2.13512521441e-05,12379.1630859,0,2.39250098177e-30,0.767812490463,0,0
6.36389771117e-30,2.11988902092,2.11988902092,123.980064392,3.48210269294e-05,12373.8691406,0,3.00199569335e-30,0.768124997616,0,0
6.36389771117e-30,2.11988902092,2.11988902092,123.980064392,3.48210269294e-05,12373.8691406,0,3.00199569335e-30,0.768124997616,0,0
7.29884717352e-30,2.1198656559,2.1198656559,123.882156372,4.0076472942e-05,12371.4648438,0,3.44307062724e-30,0.768437504768,0,0
7.29884717352e-30,2.1198656559,2.1198656559,123.882156372,4.0076472942e-05,12371.4648438,0,3.44307062724e-30,0.768437504768,0,0
1.05893729628e-29,2.12037920952,2.12037920952,123.878105164,1.24487796711e-05,12370.1054688,0,4.99409394098e-30,0.768750011921,0,0
1.05893729628e-29,2.12037920952,2.12037920952,123.878105164,1.24487796711e-05,12370.1054688,0,4.99409394098e-30,0.768750011921,0,0
1.59170180489e-29,2.12122869492,2.12122869492,123.743270874,6.37237599221e-06,12364.6328125,0,7.50367845157e-30,0.769062519073,0,0
1.59170180489e-29,2.12122869492,2.12122869492,123.743270874,6.37237599221e-06,12364.6328125,0,7.50367845157e-30,0.769062519073,0,0
1.64225084555e-29,2.12189126015,2.12189126015,123.705116272,2.86251251964e-05,12362.0507812,0,7.73956175978e-30,0.769375026226,0,0
1.64225084555e-29,2.12189126015,2.12189126015,123.705116272,2.86251251964e-05,12362.0507812,0,7.73956175978e-30,0.769375026226,0,0
2.31506619614e-29,2.12167191505,2.12167191505,123.624710083,4.5257689635e-05,12360.5625,0,1.09115183159e-29,0.769687473774,0,0
2.31506619614e-29,2.12167191505,2.12167191505,123.624710083,4.5257689635e-05,12360.5625,0,1.09115183159e-29,0.769687473774,0,0
3.87123805421e-29,2.12330722809,2.12330722809,123.584381104,3.57676981366e-05,12355.5439453,0,1.82321145193e-29,0.769999980927,0,0
3.87123805421e-29,2.12330722809,2.12330722809,123.584381104,3.57676981366e-05,12355.5439453,0,1.82321145193e-29,0.769999980927,0,0
4.52088281247e-29,2.12371134758,2.12371134758,123.490104675,3.19956889143e-05,12352.1787109,0,2.12876520042e-29,0.770312488079,0,0
4.52088281247e-29,2.12371134758,2.12371134758,123.490104675,3.19956889143e-05,12352.1787109,0,2.12876520042e-29,0.770312488079,0,0
4.60724271488e-29,2.12416148186,2.12416148186,123.463752747,2.98151262541e-05,12350.4140625,0,2.16897008737e-29,0.770624995232,0,0
4.60724271488e-29,2.12416148186,2.12416148186,123.463752747,2.98151262541e-05,12350.4140625,0,2.16897008737e-29,0.770624995232,0,0
8.98862259739e-29,2.12434029579,2.12434029579,123.389442444,4.22631783294e-05,12348.1005859,0,4.23125363446e-29,0.770937502384,0,0
8.98862259739e-29,2.12434029579,2.12434029579,123.389442444,4.22631783294e-05,12348.1005859,0,4.23125363446e-29,0.770937502384,0,0
1.00894269776e-28,2.12618350983,2.12618350983,123.304824829,4.88952391606e-05,12341.4609375,0,4.74532274892e-29,0.771250009537,0,0
1.00894269776e-28,2.12618350983,2.12618350983,123.304824829,4.88952391606e-05,12341.4609375,0,4.74532274892e-29,0.771250009537,0,0
1.53844969146e-28,2.12608337402,2.12608337402,123.285133362,5.59245418117e-05,12341.2070312,0,7.23607413642e-29,0.771562516689,0,0
1.53844969146e-28,2.12608337402,2.12608337402,123.285133362,5.59245418117e-05,12341.2070312,0,7.23607413642e-29,0.771562516689,0,0
1.59444128977e-28,2.12730002403,2.12730002403,123.218345642,5.04840209032e-05,12336.5488281,0,7.49514065604e-29,0.771875023842,0,0
1.59444128977e-28,2.12730002403,2.12730002403,123.218345642,5.04840209032e-05,12336.5488281,0,7.49514065604e-29,0.771875023842,0,0
2.61949463225e-28,2.12788200378,2.12788200378,123.200424194,3.60308367817e-05,12334.6748047,0,1.2310337827e-28,0.77218747139,0,0
2.61949463225e-28,2.12788200378,2.12788200378,123.200424194,3.60308367817e-05,12334.6748047,0,1.2310337827e-28,0.77218747139,0,0
2.92293332094e-28,2.12877559662,2.12877559662,123.095100403,2.71243898169e-05,12329.8310547,0,1.37305844993e-28,0.772499978542,0,0
2.92293332094e-28,2.12877559662,2.12877559662,123.095100403,2.71243898169e-05,12329.8310547,0,1.37305844993e-28,0.772499978542,0,0
4.60742916898e-28,2.12966513634,2.12966513634,123.100288391,3.8701648009e-05,12327.7919922,0,2.16345240872e-28,0.772812485695,0,0
4.60742916898e-28,2.12966513634,2.12966513634,123.100288391,3.8701648009e-05,12327.7919922,0,2.16345240872e-28,0.772812485695,0,0
5.70038767166e-28,2.12976622581,2.12976622581,122.99256897,2.17083834286e-05,12324.8193359,0,2.6765321013e-28,0.773124992847,0,0
5.70038767166e-28,2.12976622581,2.12976622581,122.99256897,2.17083834286e-05,12324.8193359,0,2.6765321013e-28,0.773124992847,0,0
5.93598908917e-28,2.13183689117,2.13183689117,122.994400024,2.95054051094e-05,12319.8193359,0,2.78444805686e-28,0.7734375,0,0
5.93598908917e-28,2.13183689117,2.13183689117,122.994400024,2.95054051094e-05,12319.8193359,0,2.78444805686e-28,0.7734375,0,0
1.03234245769e-27,2.13149595261,2.13149595261,122.933753967,4.77203102491e-05,12319.1132812,0,4.84327665004e-28,0.773750007153,0,0
1.03234245769e-27,2.13149595261,2.13149595261,122.933753967,4.77203102491e-05,12319.1132812,0,4.84327665004e-28,0.773750007153,0,0
1.46816624852e-27,2.13273382187,2.13273382187,122.864280701,5.98034312134e-05,12314.3369141,0,6.88396382833e-28,0.774062514305,0,0
1.46816624852e-27,2.13273382187,2.13273382187,122.864280701,5.98034312134e-05,12314.3369141,0,6.88396382833e-28,0.774062514305,0,0
1.50466271726e-27,2.13429236412,2.13429236412,122.84916687,6.5685424488e-05,12310.1611328,0,7.04993721834e-28,0.774375021458,0,0
1.50466271726e-27,2.13429236412,2.13429236412,122.84916687,6.5685424488e-05,12310.1611328,0,7.04993721834e-28,0.774375021458,0,0
2.32835108034e-27,2.13427352905,2.13427352905,122.843841553,5.58532774448e-05,12310.0712891,0,1.09093377613e-27,0.77468752861,0,0
2.32835108034e-27,2.13427352905,2.13427352905,122.843841553,5.58532774448e-05,12310.0712891,0,1.09093377613e-27,0.77468752861,0,0
2.65678010635e-27,2.13612699509,2.13612699509,122.751052856,5.49560245418e-05,12303.2099609,0,1.24373696529e-27,0.774999976158,0,0
2.65678010635e-27,2.13612699509,2.13612699509,122.751052856,5.49560245418e-05,12303.2099609,0,1.24373696529e-27,0.774999976158,0,0
4.36715746765e-27,2.13642907143,2.13642907143,122.747558594,4.38554561697e-05,12302.3867188,0,2.04413875755e-27,0.775312483311,0,0
4.36715746765e-27,2.13642907143,2.13642907143,122.747558594,4.38554561697e-05,12302.3867188,0,2.04413875755e-27,0.775312483311,0,0
4.64670966575e-27,2.13740348816,2.13740348816,122.657875061,7.29451085135e-06,12297.7421875,0,2.17399741859e-27,0.775624990463,0,0
4.64670966575e-27,2.13740348816,2.13740348816,122.657875061,7.29451085135e-06,12297.7421875,0,2.17399741859e-27,0.775624990463,0,0
6.35844500026e-27,2.13910841942,2.13910841942,122.718147278,2.69819429377e-05,12295.1318359,0,2.97247439285e-27,0.775937497616,0,0
6.35844500026e-27,2.13910841942,2.13910841942,122.718147278,2.69819429377e-05,12295.1318359,0,2.97247439285e-27,0.775937497616,0,0
9.65787692157e-27,2.13876771927,2.13876771927,122.588973999,2.43221256824e-05,12292.6787109,0,4.51562684183e-27,0.776250004768,0,0
9.65787692157e-27,2.13876771927,2.13876771927,122.588973999,2.43221256824e-05,12292.6787109,0,4.51562684183e-27,0.776250004768,0,0
9.98088464738e-27,2.14102292061,2.14102292061,122.590995789,1.32693548949e-05,12287.2568359,0,4.66173647713e-27,0.776562511921,0,0
9.98088464738e-27,2.14102292061,2.14102292061,122.590995789,1.32693548949e-05,12287.2568359,0,4.66173647713e-27,0.776562511921,0,0
1.55954334288e-26,2.14082765579,2.14082765579,122.531417847,7.01223098076e-06,12286.2158203,0,7.28476829353e-27,0.776875019073,0,0
1.55954334288e-26,2.14082765579,2.14082765579,122.531417847,7.01223098076e-06,12286.2158203,0,7.28476829353e-27,0.776875019073,0,0
2.03559177912e-26,2.14242601395,2.14242601395,122.495903015,2.79046053038e-05,12281.4375,0,9.50133991033e-27,0.777187526226,0,0
2.03559177912e-26,2.14242601395,2.14242601395,122.495903015,2.79046053038e-05,12281.4375,0,9.50133991033e-27,0.777187526226,0,0
2.14811862724e-26,2.14392185211,2.14392185211,122.498283386,6.41265505692e-05,12277.8740234,0,1.00195752244e-26,0.777499973774,0,0
2.14811862724e-26,2.14392185211,2.14392185211,122.498283386,6.41265505692e-05,12277.8740234,0,1.00195752244e-26,0.777499973774,0,0
3.72538884563e-26,2.14394187927,2.14394187927,122.43119812,6.03809276072e-05,12276.1191406,0,1.73763518575e-26,0.777812480927,0,0
3.72538884563e-26,2.14394187927,2.14394187927,122.43119812,6.03809276072e-05,12276.1191406,0,1.73763518575e-26,0.777812480927,0,0
4.39046145109e-26,2.14596319199,2.14596319199,122.389862061,4.97440014442e-05,12270.1728516,0,2.04591647587e-26,0.778124988079,0,0
4.39046145109e-26,2.14596319199,2.14596319199,122.389862061,4.97440014442e-05,12270.1728516,0,2.04591647587e-26,0.778124988079,0,0
4.7247988835e-26,2.14660573006,2.14660573006,122.372360229,4.94278829137e-05,12268.1738281,0,2.20105574924e-26,0.778437495232,0,0
4.7247988835e-26,2.14660573006,2.14660573006,122.372360229,4.94278829137e-05,12268.1738281,0,2.20105574924e-26,0.778437495232,0,0
7.9674020818e-26,2.14721751213,2.14721751213,122.335159302,2.46495819738e-05,12265.7460938,0,3.71057055784e-26,0.778750002384,0,0
7.9674020818e-26,2.14721751213,2.14721751213,122.335159302,2.46495819738e-05,12265.7460938,0,3.71057055784e-26,0.778750002384,0,0
1.04874262554e-25,2.1493947506,2.1493947506,122.28792572,2.62302874035e-05,12259.2802734,0,4.87924624013e-26,0.779062509537,0,0
1.04874262554e-25,2.1493947506,2.1493947506,122.28792572,2.62302874035e-05,12259.2802734,0,4.87924624013e-26,0.779062509537,0,0
1.06974321217e-25,2.15005803108,2.15005803108,122.259246826,5.22719346918e-05,12256.9472656,0,4.97541553162e-26,0.779375016689,0,0
1.06974321217e-25,2.15005803108,2.15005803108,122.259246826,5.22719346918e-05,12256.9472656,0,4.97541553162e-26,0.779375016689,0,0
1.7350156213e-25,2.15027499199,2.15027499199,122.242828369,5.798750135e-05,12256.0048828,0,8.0688080723e-26,0.779687523842,0,0
1.7350156213e-25,2.15027499199,2.15027499199,122.242828369,5.798750135e-05,12256.0048828,0,8.0688080723e-26,0.779687523842,0,0
2.01395942584e-25,2.15308499336,2.15308499336,122.153862,4.28131934314e-05,12246.9550781,0,9.35383151175e-26,0.77999997139,0,0
2.01395942584e-25,2.15308499336,2.15308499336,122.153862,4.28131934314e-05,12246.9550781,0,9.35383151175e-26,0.77999997139,0,0
3.14435889257e-25,2.15340423584,2.15340423584,122.197006226,2.97227234114e-05,12247.2861328,0,1.46018050872e-25,0.780312478542,0,0
3.14435889257e-25,2.15340423584,2.15340423584,122.197006226,2.97227234114e-05,12247.2861328,0,1.46018050872e-25,0.780312478542,0,0
3.3026956022e-25,2.15492010117,2.15492010117,122.108306885,1.20360682558e-05,12241.3701172,0,1.53263018913e-25,0.780624985695,0,0
3.3026956022e-25,2.15492010117,2.15492010117,122.108306885,1.20360682558e-05,12241.3701172,0,1.53263018913e-25,0.780624985695,0,0
4.59932038761e-25,2.15682268143,2.15682268143,122.173233032,2.67019422608e-05,12238.4423828,0,2.13245178995e-25,0.780937492847,0,0
4.59932038761e-25,2.15682268143,2.15682268143,122.173233032,2.67019422608e-05,12238.4423828,0,2.13245178995e-25,0.780937492847,0,0
7.05343067198e-25,2.15685486794,2.15685486794,122.036010742,3.88910921174e-05,12234.8642578,0,3.27023889128e-25,0.78125,0,0
7.05343067198e-25,2.15685486794,2.15685486794,122.036010742,3.88910921174e-05,12234.8642578,0,3.27023889128e-25,0.78125,0,0
7.2952342888e-25,2.15952324867,2.15952324867,122.068008423,3.1958665204e-05,12229.2607422,0,3.37816890524e-25,0.781562507153,0,0
7.2952342888e-25,2.15952324867,2.15952324867,122.068008423,3.1958665204e-05,12229.2607422,0,3.37816890524e-25,0.781562507153,0,0
1.18842980055e-24,2.15914034843,2.15914034843,121.989181519,3.93485570385e-05,12228.1689453,0,5.50418040872e-25,0.781875014305,0,0
1.18842980055e-24,2.15914034843,2.15914034843,121.989181519,3.93485570385e-05,12228.1689453,0,5.50418040872e-25,0.781875014305,0,0
1.29159574784e-24,2.16175794601,2.16175794601,121.982284546,2.86150589091e-05,12221.7011719,0,5.97474731258e-25,0.782187521458,0,0
1.29159574784e-24,2.16175794601,2.16175794601,121.982284546,2.86150589091e-05,12221.7011719,0,5.97474731258e-25,0.782187521458,0,0
2.02603974592e-24,2.16214084625,2.16214084625,121.995986938,1.47809023474e-05,12221.1318359,0,9.37052620522e-25,0.78250002861,0,0
2.02603974592e-24,2.16214084625,2.16214084625,121.995986938,1.47809023474e-05,12221.1318359,0,9.37052620522e-25,0.78250002861,0,0
2.1098355095e-24,2.16425919533,2.16425919533,121.895576477,2.54673273048e-06,12213.4804688,0,9.74853434401e-25,0.782812476158,0,0
2.1098355095e-24,2.16425919533,2.16425919533,121.895576477,2.54673273048e-06,12213.4804688,0,9.74853434401e-25,0.782812476158,0,0
3.38206994832e-24,2.16483020782,2.16483020782,121.948638916,2.04980060516e-05,12213.4667969,0,1.56227954326e-24,0.783124983311,0,0
3.38206994832e-24,2.16483020782,2.16483020782,121.948638916,2.04980060516e-05,12213.4667969,0,1.56227954326e-24,0.783124983311,0,0
4.38374856526e-24,2.1658000946,2.1658000946,121.806373596,4.47413694928e-05,12207.5048828,0,2.02407811145e-24,0.783437490463,0,0
4.38374856526e-24,2.1658000946,2.1658000946,121.806373596,4.47413694928e-05,12207.5048828,0,2.02407811145e-24,0.783437490463,0,0
4.5163647609e-24,2.16826963425,2.16826963425,121.898757935,6.62393431412e-05,12203.9482422,0,2.08293502319e-24,0.783749997616,0,0
4.5163647609e-24,2.16826963425,2.16826963425,121.898757935,6.62393431412e-05,12203.9482422,0,2.08293502319e-24,0.783749997616,0,0
8.09354170475e-24,2.16795611382,2.16795611382,121.787109375,5.47999698028e-05,12201.8447266,0,3.73325901441e-24,0.784062504768,0,0
8.09354170475e-24,2.16795611382,2.16795611382,121.787109375,5.47999698028e-05,12201.8447266,0,3.73325901441e-24,0.784062504768,0,0
8.65438788734e-24,2.17070817947,2.17070817947,121.781051636,5.75150697841e-05,12195.1015625,0,3.98689605963e-24,0.784375011921,0,0
8.65438788734e-24,2.17070817947,2.17070817947,121.781051636,5.75150697841e-05,12195.1015625,0,3.98689605963e-24,0.784375011921,0,0
1.33235041241e-23,2.17071628571,2.17071628571,121.75227356,6.49491339573e-05,12194.3466797,0,6.13783763995e-24,0.784687519073,0,0
1.33235041241e-23,2.17071628571,2.17071628571,121.75227356,6.49491339573e-05,12194.3466797,0,6.13783763995e-24,0.784687519073,0,0
1.38512394479e-23,2.17321276665,2.17321276665,121.727165222,6.7052882514e-05,12187.7353516,0,6.37362326434e-24,0.785000026226,0,0
1.38512394479e-23,2.17321276665,2.17321276665,121.727165222,6.7052882514e-05,12187.7353516,0,6.37362326434e-24,0.785000026226,0,0
2.27126812347e-23,2.17341327667,2.17341327667,121.688621521,7.27237711544e-05,12186.2695312,0,1.04502358012e-23,0.785312473774,0,0
2.27126812347e-23,2.17341327667,2.17341327667,121.688621521,7.27237711544e-05,12186.2695312,0,1.04502358012e-23,0.785312473774,0,0
2.41482834422e-23,2.17632484436,2.17632484436,121.635978699,5.84747249377e-05,12177.9697266,0,1.10959002765e-23,0.785624980927,0,0
2.41482834422e-23,2.17632484436,2.17632484436,121.635978699,5.84747249377e-05,12177.9697266,0,1.10959002765e-23,0.785624980927,0,0
3.84756745993e-23,2.17656445503,2.17656445503,121.6537323,5.98485348746e-05,12177.8525391,0,1.76772502695e-23,0.785937488079,0,0
3.84756745993e-23,2.17656445503,2.17656445503,121.6537323,5.98485348746e-05,12177.8525391,0,1.76772502695e-23,0.785937488079,0,0
4.02825068602e-23,2.17971634865,2.17971634865,121.591674805,6.56894771964e-05,12168.7480469,0,1.84806187673e-23,0.786249995232,0,0
4.02825068602e-23,2.17971634865,2.17971634865,121.591674805,6.56894771964e-05,12168.7480469,0,1.84806187673e-23,0.786249995232,0,0
6.08860517134e-23,2.18057394028,2.18057394028,121.601623535,4.59911789221e-05,12166.9599609,0,2.79220303374e-23,0.786562502384,0,0
6.08860517134e-23,2.18057394028,2.18057394028,121.601623535,4.59911789221e-05,12166.9599609,0,2.79220303374e-23,0.786562502384,0,0
7.77847965222e-23,2.18251991272,2.18251991272,121.500312805,3.56430837201e-06,12159.7314453,0,3.56399023298e-23,0.786875009537,0,0
7.77847965222e-23,2.18251991272,2.18251991272,121.500312805,3.56430837201e-06,12159.7314453,0,3.56399023298e-23,0.786875009537,0,0
8.10331048488e-23,2.1861011982,2.1861011982,121.52432251,1.05842644871e-07,12151.8330078,0,3.70674079113e-23,0.787187516689,0,0
8.10331048488e-23,2.1861011982,2.1861011982,121.52432251,1.05842644871e-07,12151.8330078,0,3.70674079113e-23,0.787187516689,0,0
1.39274453046e-22,2.18581867218,2.18581867218,121.466033936,4.5881846745e-05,12151.0097656,0,6.37172949515e-23,0.787500023842,0,0
1.39274453046e-22,2.18581867218,2.18581867218,121.466033936,4.5881846745e-05,12151.0097656,0,6.37172949515e-23,0.787500023842,0,0
1.67677711794e-22,2.19112300873,2.19112300873,121.425163269,3.76945063181e-05,12137.375,0,7.65259235222e-23,0.78781247139,0,0
1.67677711794e-22,2.19112300873,2.19112300873,121.425163269,3.76945063181e-05,12137.375,0,7.65259235222e-23,0.78781247139,0,0
1.74318153567e-22,2.19287228584,2.19287228584,121.413085938,3.00883402815e-05,12132.921875,0,7.94930715721e-23,0.788124978542,0,0
1.74318153567e-22,2.19287228584,2.19287228584,121.413085938,3.00883402815e-05,12132.921875,0,7.94930715721e-23,0.788124978542,0,0
3.10165239483e-22,2.19415378571,2.19415378571,121.355552673,0.000110164575744,12128.4111328,0,1.41359845196e-22,0.788437485695,0,0
3.10165239483e-22,2.19415378571,2.19415378571,121.355552673,0.000110164575744,12128.4111328,0,1.41359845196e-22,0.788437485695,0,0
3.27226066808e-22,2.20077514648,2.20077514648,121.277839661,0.000110446002509,12110.7685547,0,1.48686733095e-22,0.788749992847,0,0
3.27226066808e-22,2.20077514648,2.20077514648,121.277839661,0.000110446002509,12110.7685547,0,1.48686733095e-22,0.788749992847,0,0
4.94017111566e-22,2.20150613785,2.20150613785,121.311225891,9.81071279966e-05,12109.9013672,0,2.24399606739e-22,0.7890625,0,0
4.94017111566e-22,2.20150613785,2.20150613785,121.311225891,9.81071279966e-05,12109.9013672,0,2.24399606739e-22,0.7890625,0,0
5.13304899538e-22,2.20739150047,2.20739150047,121.232215881,8.83928223629e-05,12094.0078125,0,2.32539130203e-22,0.789375007153,0,0
5.13304899538e-22,2.20739150047,2.20739150047,121.232215881,8.83928223629e-05,12094.0078125,0,2.32539130203e-22,0.789375007153,0,0
8.05536894643e-22,2.20974826813,2.20974826813,121.23009491,8.52018565638e-05,12088.4111328,0,3.64537855403e-22,0.789687514305,0,0
8.05536894643e-22,2.20974826813,2.20974826813,121.23009491,8.52018565638e-05,12088.4111328,0,3.64537855403e-22,0.789687514305,0,0
1.01016968538e-21,2.21521925926,2.21521925926,121.119445801,2.67977957265e-05,12072.7255859,0,4.56013408674e-22,0.790000021458,0,0
1.01016968538e-21,2.21521925926,2.21521925926,121.119445801,2.67977957265e-05,12072.7255859,0,4.56013408674e-22,0.790000021458,0,0
1.0694452744e-21,2.22075414658,2.22075414658,121.177833557,3.22326959576e-05,12061.2685547,0,4.81568514032e-22,0.79031252861,0,0
1.0694452744e-21,2.22075414658,2.22075414658,121.177833557,3.22326959576e-05,12061.2685547,0,4.81568514032e-22,0.79031252861,0,0
1.84873412877e-21,2.22231698036,2.22231698036,121.091934204,0.000166610610904,12055.40625,0,8.31894884982e-22,0.790624976158,0,0
1.84873412877e-21,2.22231698036,2.22231698036,121.091934204,0.000166610610904,12055.40625,0,8.31894884982e-22,0.790624976158,0,0
2.02495066033e-21,2.23318696022,2.23318696022,121.041885376,0.000173292515683,12028.7792969,0,9.06753754343e-22,0.790937483311,0,0
2.02495066033e-21,2.23318696022,2.23318696022,121.041885376,0.000173292515683,12028.7792969,0,9.06753754343e-22,0.790937483311,0,0
2.54150819115e-21,2.23502492905,2.23502492905,121.049873352,9.23529223655e-05,12024.7128906,0,1.13712744682e-21,0.791249990463,0,0
2.54150819115e-21,2.23502492905,2.23502492905,121.049873352,9.23529223655e-05,12024.7128906,0,1.13712744682e-21,0.791249990463,0,0
3.89681070723e-21,2.24185562134,2.24185562134,120.996818542,7.2194445238e-05,12007.5,0,1.73820770176e-21,0.791562497616,0,0
3.89681070723e-21,2.24185562134,2.24185562134,120.996818542,7.2194445238e-05,12007.5,0,1.73820770176e-21,0.791562497616,0,0
4.03202646461e-21,2.25261616707,2.25261616707,120.945770264,0.000183960146387,11981.3203125,0,1.78993053657e-21,0.791875004768,0,0
4.03202646461e-21,2.25261616707,2.25261616707,120.945770264,0.000183960146387,11981.3203125,0,1.78993053657e-21,0.791875004768,0,0
5.8726087446e-21,2.25320911407,2.25320911407,120.958045959,0.000304020271869,11980.2695312,0,2.60633099161e-21,0.792187511921,0,0
5.8726087446e-21,2.25320911407,2.25320911407,120.958045959,0.000304020271869,11980.2695312,0,2.60633099161e-21,0.792187511921,0,0
8.00064840436e-21,2.26707172394,2.26707172394,120.860343933,0.000215525040403,11945.9013672,0,3.52906717502e-21,0.792500019073,0,0
8.00064840436e-21,2.26707172394,2.26707172394,120.860343933,0.000215525040403,11945.9013672,0,3.52906717502e-21,0.792500019073,0,0
8.24320215532e-21,2.27356433868,2.27356433868,120.893707275,2.1557598302e-05,11931.9101562,0,3.62567358006e-21,0.792812526226,0,0
8.24320215532e-21,2.27356433868,2.27356433868,120.893707275,2.1557598302e-05,11931.9101562,0,3.62567358006e-21,0.792812526226,0,0
1.36787174359e-20,2.2783446312,2.2783446312,120.865318298,0.000285210757283,11920.2714844,0,6.00379646197e-21,0.793124973774,0,0
1.36787174359e-20,2.2783446312,2.2783446312,120.865318298,0.000285210757283,11920.2714844,0,6.00379646197e-21,0.793124973774,0,0
1.55504575255e-20,2.29694724083,2.29694724083,120.76991272,0.000344227417372,11875.5830078,0,6.77005429165e-21,0.793437480927,0,0
1.55504575255e-20,2.29694724083,2.29694724083,120.76991272,0.000344227417372,11875.5830078,0,6.77005429165e-21,0.793437480927,0,0
1.90953028821e-20,2.30044007301,2.30044007301,120.805137634,0.000200777561986,11868.6005859,0,8.30071737407e-21,0.793749988079,0,0
1.90953028821e-20,2.30044007301,2.30044007301,120.805137634,0.000200777561986,11868.6005859,0,8.30071737407e-21,0.793749988079,0,0
2.98022608763e-20,2.31198430061,2.31198430061,120.724212646,0.000155219255248,11840.5185547,0,1.28903387745e-20,0.794062495232,0,0
2.98022608763e-20,2.31198430061,2.31198430061,120.724212646,0.000155219255248,11840.5185547,0,1.28903387745e-20,0.794062495232,0,0
3.10048005412e-20,2.33263659477,2.33263659477,120.746055603,0.000364222505596,11794.9003906,0,1.3291740604e-20,0.794375002384,0,0
3.10048005412e-20,2.33263659477,2.33263659477,120.746055603,0.000364222505596,11794.9003906,0,1.3291740604e-20,0.794375002384,0,0
4.30730877974e-20,2.33461880684,2.33461880684,120.718307495,0.000395617622416,11789.7734375,0,1.84497304961e-20,0.794687509537,0,0
4.30730877974e-20,2.33461880684,2.33461880684,120.718307495,0.000395617622416,11789.7734375,0,1.84497304961e-20,0.794687509537,0,0
6.28625083045e-20,2.3536055088,2.3536055088,120.672264099,2.46881099883e-05,11746.5234375,0,2.67090249701e-20,0.795000016689,0,0
6.28625083045e-20,2.3536055088,2.3536055088,120.672264099,2.46881099883e-05,11746.5234375,0,2.67090249701e-20,0.795000016689,0,0
6.54950235286e-20,2.3761806488,2.3761806488,120.589744568,0.000387348758522,11694.8203125,0,2.75631499489e-20,0.795312523842,0,0
6.54950235286e-20,2.3761806488,2.3761806488,120.589744568,0.000387348758522,11694.8203125,0,2.75631499489e-20,0.795312523842,0,0
8.68978953634e-20,2.37906980515,2.37906980515,120.611587524,0.000593425531406,11689.0742188,0,3.65259964947e-20,0.79562497139,0,0
8.68978953634e-20,2.37906980515,2.37906980515,120.611587524,0.000593425531406,11689.0742188,0,3.65259964947e-20,0.79562497139,0,0
1.37210251393e-19,2.40728592873,2.40728592873,120.541404724,0.000102766862256,11626.0332031,0,5.69979036374e-20,0.795937478542,0,0
1.37210251393e-19,2.40728592873,2.40728592873,120.541404724,0.000102766862256,11626.0332031,0,5.69979036374e-20,0.795937478542,0,0
1.45591646025e-19,2.43523669243,2.43523669243,120.549354553,0.000495222513564,11566.2910156,0,5.97854190017e-20,0.796249985695,0,0
1.45591646025e-19,2.43523669243,2.43523669243,120.549354553,0.000495222513564,11566.2910156,0,5.97854190017e-20,0.796249985695,0,0
1.83552515299e-19,2.43697190285,2.43697190285,120.484336853,0.000580439984333,11560.9111328,0,7.53199144744e-20,0.796562492847,0,0
1.83552515299e-19,2.43697190285,2.43697190285,120.484336853,0.000580439984333,11560.9111328,0,7.53199144744e-20,0.796562492847,0,0
2.79223501164e-19,2.46434164047,2.46434164047,120.468185425,8.33067460917e-05,11502.4960938,0,1.13305515996e-19,0.796875,0,0
2.79223501164e-19,2.46434164047,2.46434164047,120.468185425,8.33067460917e-05,11502.4960938,0,1.13305515996e-19,0.796875,0,0
3.48096782013e-19,2.49808645248,2.49808645248,120.376747131,0.000368120323401,11429.5039062,0,1.393453704e-19,0.797187507153,0,0
3.48096782013e-19,2.49808645248,2.49808645248,120.376747131,0.000368120323401,11429.5039062,0,1.393453704e-19,0.797187507153,0,0
3.54095986953e-19,2.51696205139,2.51696205139,120.437965393,0.000120804157632,11391.9970703,0,1.40683879901e-19,0.797500014305,0,0
3.54095986953e-19,2.51696205139,2.51696205139,120.437965393,0.000120804157632,11391.9970703,0,1.40683879901e-19,0.797500014305,0,0
5.92662242691e-19,2.53604626656,2.53604626656,120.425163269,0.000709577463567,11352.4394531,0,2.33695358995e-19,0.797812521458,0,0
5.92662242691e-19,2.53604626656,2.53604626656,120.425163269,0.000709577463567,11352.4394531,0,2.33695358995e-19,0.797812521458,0,0
6.64579858387e-19,2.59109759331,2.59109759331,120.335891724,0.000960199453402,11238.6083984,0,2.56485846038e-19,0.79812502861,0,0
6.64579858387e-19,2.59109759331,2.59109759331,120.335891724,0.000960199453402,11238.6083984,0,2.56485846038e-19,0.79812502861,0,0
9.86064740829e-19,2.60372161865,2.60372161865,120.326309204,0.000338176585501,11213.1210938,0,3.78713582038e-19,0.798437476158,0,0
9.86064740829e-19,2.60372161865,2.60372161865,120.326309204,0.000338176585501,11213.1210938,0,3.78713582038e-19,0.798437476158,0,0
1.03215493437e-18,2.62845182419,2.62845182419,120.285186768,0.000427829800174,11162.9658203,0,3.9268550592e-19,0.798749983311,0,0
1.03215493437e-18,2.62845182419,2.62845182419,120.285186768,0.000427829800174,11162.9658203,0,3.9268550592e-19,0.798749983311,0,0
1.42853440383e-18,2.67774152756,2.67774152756,120.27696991,0.00062022334896,11066.2744141,0,5.33484800206e-19,0.799062490463,0,0
1.42853440383e-18,2.67774152756,2.67774152756,120.27696991,0.00062022334896,11066.2744141,0,5.33484800206e-19,0.799062490463,0,0
2.13470335245e-18,2.69469189644,2.69469189644,120.243377686,0.000843192625325,11032.6357422,0,7.92188285153e-19,0.799374997616,0,0
2.13470335245e-18,2.69469189644,2.69469189644,120.243377686,0.000843192625325,11032.6357422,0,7.92188285153e-19,0.799374997616,0,0
2.25164539117e-18,2.75365352631,2.75365352631,120.199836731,0.000701241835486,10919.1064453,0,8.17693791052e-19,0.799687504768,0,0
2.25164539117e-18,2.75365352631,2.75365352631,120.199836731,0.000701241835486,10919.1064453,0,8.17693791052e-19,0.799687504768,0,0
2.71995183381e-18,2.78025889397,2.78025889397,120.261299133,0.000274093821645,10870.765625,0,9.78308832933e-19,0.800000011921,0,0
2.71995183381e-18,2.78025889397,2.78025889397,120.261299133,0.000274093821645,10870.765625,0,9.78308832933e-19,0.800000011921,0,0
4.57563103563e-18,2.81456661224,2.81456661224,120.088340759,0.000454305059975,10802.59375,0,1.62569648049e-18,0.800312519073,0,0
4.57563103563e-18,2.81456661224,2.81456661224,120.088340759,0.000454305059975,10802.59375,0,1.62569648049e-18,0.800312519073,0,0
4.75534305474e-18,2.8783686161,2.8783686161,120.039535522,0.00103807589039,10684.9248047,0,1.65209661755e-18,0.800625026226,0,0
4.75534305474e-18,2.8783686161,2.8783686161,120.039535522,0.00103807589039,10684.9248047,0,1.65209661755e-18,0.800625026226,0,0
6.89101338133e-18,2.88396859169,2.88396859169,120.074188232,0.00113116845023,10675.7304688,0,2.3894203984e-18,0.800937473774,0,0
6.89101338133e-18,2.88396859169,2.88396859169,120.074188232,0.00113116845023,10675.7304688,0,2.3894203984e-18,0.800937473774,0,0
7.16743728971e-18,2.95085644722,2.95085644722,120.046791077,0.000688272702973,10555.9541016,0,2.42893458828e-18,0.801249980927,0,0
7.16743728971e-18,2.95085644722,2.95085644722,120.046791077,0.000688272702973,10555.9541016,0,2.42893458828e-18,0.801249980927,0,0
1.20331493992e-17,2.98176217079,2.98176217079,119.99924469,0.000645954161882,10500.6142578,0,4.03558322562e-18,0.801562488079,0,0
1.20331493992e-17,2.98176217079,2.98176217079,119.99924469,0.000645954161882,10500.6142578,0,4.03558322562e-18,0.801562488079,0,0
1.26844896115e-17,3.04903268814,3.04903268814,119.880027771,0.000760738970712,10381.6621094,0,4.16016845633e-18,0.801874995232,0,0
1.26844896115e-17,3.04903268814,3.04903268814,119.880027771,0.000760738970712,10381.6621094,0,4.16016845633e-18,0.801874995232,0,0
1.90264709603e-17,3.07477211952,3.07477211952,119.9190979,0.000657817523461,10339.0224609,0,6.18792880274e-18,0.802187502384,0,0
1.90264709603e-17,3.07477211952,3.07477211952,119.9190979,0.000657817523461,10339.0224609,0,6.18792880274e-18,0.802187502384,0,0
1.97135916971e-17,3.13676714897,3.13676714897,119.811729431,0.000544545357116,10232.5703125,0,6.2846844413e-18,0.802500009537,0,0
1.97135916971e-17,3.13676714897,3.13676714897,119.811729431,0.000544545357116,10232.5703125,0,6.2846844413e-18,0.802500009537,0,0
3.02785194973e-17,3.16867566109,3.16867566109,119.804519653,0.000415862508817,10179.8242188,0,9.55557549456e-18,0.802812516689,0,0
3.02785194973e-17,3.16867566109,3.16867566109,119.804519653,0.000415862508817,10179.8242188,0,9.55557549456e-18,0.802812516689,0,0
3.63918871499e-17,3.22348833084,3.22348833084,119.710296631,0.000107339532406,10088.3115234,0,1.12895979184e-17,0.803125023842,0,0
3.63918871499e-17,3.22348833084,3.22348833084,119.710296631,0.000107339532406,10088.3115234,0,1.12895979184e-17,0.803125023842,0,0
4.14391083284e-17,3.27819561958,3.27819561958,119.767883301,0.000346509681549,10002.4169922,0,1.26408284121e-17,0.80343747139,0,0
4.14391083284e-17,3.27819561958,3.27819561958,119.767883301,0.000346509681549,10002.4169922,0,1.26408284121e-17,0.80343747139,0,0
6.57141726242e-17,3.303596735,3.303596735,119.681045532,0.000503996037878,9960.07421875,0,1.98917052823e-17,0.803749978542,0,0
6.57141726242e-17,3.303596735,3.303596735,119.681045532,0.000503996037878,9960.07421875,0,1.98917052823e-17,0.803749978542,0,0
7.3639701093e-17,3.36216640472,3.36216640472,119.531608582,0.000368222215911,9864.921875,0,2.19024558063e-17,0.804062485695,0,0
7.3639701093e-17,3.36216640472,3.36216640472,119.531608582,0.000368222215911,9864.921875,0,2.19024558063e-17,0.804062485695,0,0
8.10320951134e-17,3.40092563629,3.40092563629,119.553260803,7.65863951528e-05,9805.96386719,0,2.38264824872e-17,0.804374992847,0,0
8.10320951134e-17,3.40092563629,3.40092563629,119.553260803,7.65863951528e-05,9805.96386719,0,2.38264824872e-17,0.804374992847,0,0
1.41162117006e-16,3.43118834496,3.43118834496,119.561508179,0.000573526252992,9760.17382812,0,4.11408826372e-17,0.8046875,0,0
1.41162117006e-16,3.43118834496,3.43118834496,119.561508179,0.000573526252992,9760.17382812,0,4.11408826372e-17,0.8046875,0,0
1.47871689974e-16,3.50240111351,3.50240111351,119.481994629,0.000828576856293,9651.42578125,0,4.22200899274e-17,0.805000007153,0,0
1.47871689974e-16,3.50240111351,3.50240111351,119.481994629,0.000828576856293,9651.42578125,0,4.22200899274e-17,0.805000007153,0,0
2.13284735768e-16,3.51554560661,3.51554560661,119.488235474,0.000486621167511,9632.13574219,0,6.06690282632e-17,0.805312514305,0,0
2.13284735768e-16,3.51554560661,3.51554560661,119.488235474,0.000486621167511,9632.13574219,0,6.06690282632e-17,0.805312514305,0,0
2.19881970992e-16,3.55994677544,3.55994677544,119.294563293,0.000281215936411,9561.90625,0,6.17655220323e-17,0.805625021458,0,0
2.19881970992e-16,3.55994677544,3.55994677544,119.294563293,0.000281215936411,9561.90625,0,6.17655220323e-17,0.805625021458,0,0
3.51563618796e-16,3.58792567253,3.58792567253,119.312065125,0.00012064853945,9521.70898438,0,9.79852011673e-17,0.80593752861,0,0
3.51563618796e-16,3.58792567253,3.58792567253,119.312065125,0.00012064853945,9521.70898438,0,9.79852011673e-17,0.80593752861,0,0
4.14850400134e-16,3.62203979492,3.62203979492,119.150306702,2.97562310152e-05,9468.34082031,0,1.1453501994e-16,0.806249976158,0,0
4.14850400134e-16,3.62203979492,3.62203979492,119.150306702,2.97562310152e-05,9468.34082031,0,1.1453501994e-16,0.806249976158,0,0
4.69968395729e-16,3.65832519531,3.65832519531,119.197502136,9.66301304288e-05,9417.81054688,0,1.28465450893e-16,0.806562483311,0,0
4.69968395729e-16,3.65832519531,3.65832519531,119.197502136,9.66301304288e-05,9417.81054688,0,1.28465450893e-16,0.806562483311,0,0
7.61889195396e-16,3.68456959724,3.68456959724,119.155441284,4.96123175253e-05,9379.58984375,0,2.0677834284e-16,0.806874990463,0,0
7.61889195396e-16,3.68456959724,3.68456959724,119.155441284,4.96123175253e-05,9379.58984375,0,2.0677834284e-16,0.806874990463,0,0
8.01300950218e-16,3.71760463715,3.71760463715,119.18170166,0.000222951246542,9333.92480469,0,2.15542272089e-16,0.807187497616,0,0
8.01300950218e-16,3.71760463715,3.71760463715,119.18170166,0.000222951246542,9333.92480469,0,2.15542272089e-16,0.807187497616,0,0
1.07706104947e-15,3.72726655006,3.72726655006,119.165214539,0.000250822369708,9320.01464844,0,2.88968077544e-16,0.807500004768,0,0
1.07706104947e-15,3.72726655006,3.72726655006,119.165214539,0.000250822369708,9320.01464844,0,2.88968077544e-16,0.807500004768,0,0
1.42337332869e-15,3.75278663635,3.75278663635,118.867553711,7.84189905971e-05,9276.79003906,0,3.79284373617e-16,0.807812511921,0,0
1.42337332869e-15,3.75278663635,3.75278663635,118.867553711,7.84189905971e-05,9276.79003906,0,3.79284373617e-16,0.807812511921,0,0
1.4733648956e-15,3.77750301361,3.77750301361,118.966300964,0.000112245354103,9245.28710938,0,3.90036722747e-16,0.808125019073,0,0
1.4733648956e-15,3.77750301361,3.77750301361,118.966300964,0.000112245354103,9245.28710938,0,3.90036722747e-16,0.808125019073,0,0
2.49527838272e-15,3.78989863396,3.78989863396,118.836906433,0.000156231588335,9224.88378906,0,6.58402406958e-16,0.808437526226,0,0
2.49527838272e-15,3.78989863396,3.78989863396,118.836906433,0.000156231588335,9224.88378906,0,6.58402406958e-16,0.808437526226,0,0
2.6151100396e-15,3.81773900986,3.81773900986,118.822509766,0.000224083531066,9186.49902344,0,6.84989212946e-16,0.808749973774,0,0
2.6151100396e-15,3.81773900986,3.81773900986,118.822509766,0.000224083531066,9186.49902344,0,6.84989212946e-16,0.808749973774,0,0
3.86563390754e-15,3.82366991043,3.82366991043,118.899612427,0.000185636323295,9180.45800781,0,1.01097479597e-15,0.809062480927,0,0
3.86563390754e-15,3.82366991043,3.82366991043,118.899612427,0.000185636323295,9180.45800781,0,1.01097479597e-15,0.809062480927,0,0
3.99279388171e-15,3.84490036964,3.84490036964,118.801261902,0.00015456249821,9149.12695312,0,1.03846484898e-15,0.809374988079,0,0
3.99279388171e-15,3.84490036964,3.84490036964,118.801261902,0.00015456249821,9149.12695312,0,1.03846484898e-15,0.809374988079,0,0
6.27794604835e-15,3.85572862625,3.85572862625,118.829093933,0.000105116800114,9135.25195312,0,1.62821263032e-15,0.809687495232,0,0
6.27794604835e-15,3.85572862625,3.85572862625,118.829093933,0.000105116800114,9135.25195312,0,1.62821263032e-15,0.809687495232,0,0
6.90388814978e-15,3.86852741241,3.86852741241,118.606048584,9.11493189051e-05,9112.19042969,0,1.78462950207e-15,0.810000002384,0,0
6.90388814978e-15,3.86852741241,3.86852741241,118.606048584,9.11493189051e-05,9112.19042969,0,1.78462950207e-15,0.810000002384,0,0
9.07294005144e-15,3.87845230103,3.87845230103,118.610740662,8.86394082045e-06,9099.0078125,0,2.33931974593e-15,0.810312509537,0,0
9.07294005144e-15,3.87845230103,3.87845230103,118.610740662,8.86394082045e-06,9099.0078125,0,2.33931974593e-15,0.810312509537,0,0
1.29959274069e-14,3.88718795776,3.88718795776,118.549217224,1.39033045343e-05,9085.70898438,0,3.34327219267e-15,0.810625016689,0,0
1.29959274069e-14,3.88718795776,3.88718795776,118.549217224,1.39033045343e-05,9085.70898438,0,3.34327219267e-15,0.810625016689,0,0
1.33408620929e-14,3.8996462822,3.8996462822,118.660240173,8.53359324537e-06,9072.0078125,0,3.42104414798e-15,0.810937523842,0,0
1.33408620929e-14,3.8996462822,3.8996462822,118.660240173,8.53359324537e-06,9072.0078125,0,3.42104414798e-15,0.810937523842,0,0
1.93479367456e-14,3.90603518486,3.90603518486,118.663627625,4.71531384392e-05,9063.59570312,0,4.95334420452e-15,0.81124997139,0,0
1.93479367456e-14,3.90603518486,3.90603518486,118.663627625,4.71531384392e-05,9063.59570312,0,4.95334420452e-15,0.81124997139,0,0
2.43783010949e-14,3.9117834568,3.9117834568,118.406661987,1.09083639472e-05,9049.20605469,0,6.23201702347e-15,0.811562478542,0,0
2.43783010949e-14,3.9117834568,3.9117834568,118.406661987,1.09083639472e-05,9049.20605469,0,6.23201702347e-15,0.811562478542,0,0
2.52452833622e-14,3.91943478584,3.91943478584,118.366844177,4.91839709866e-05,9038.01074219,0,6.44105202448e-15,0.811874985695,0,0
2.52452833622e-14,3.91943478584,3.91943478584,118.366844177,4.91839709866e-05,9038.01074219,0,6.44105202448e-15,0.811874985695,0,0
4.22866562187e-14,3.92541193962,3.92541193962,118.358573914,1.24449652503e-05,9029.87988281,0,1.07725397663e-14,0.812187492847,0,0
4.22866562187e-14,3.92541193962,3.92541193962,118.358573914,1.24449652503e-05,9029.87988281,0,1.07725397663e-14,0.812187492847,0,0
5.2463269189e-14,3.93440413475,3.93440413475,118.376235962,1.3494216546e-05,9018.46191406,0,1.33344891354e-14,0.8125,0,0
5.2463269189e-14,3.93440413475,3.93440413475,118.376235962,1.3494216546e-05,9018.46191406,0,1.33344891354e-14,0.8125,0,0
5.33214897474e-14,3.93967700005,3.93967700005,118.461975098,1.79121179826e-05,9013.76269531,0,1.35344825849e-14,0.812812507153,0,0
5.33214897474e-14,3.93967700005,3.93967700005,118.461975098,1.79121179826e-05,9013.76269531,0,1.35344825849e-14,0.812812507153,0,0
8.30462882164e-14,3.93909883499,3.93909883499,118.235855103,1.5403757061e-06,9008.57324219,0,2.10825601731e-14,0.813125014305,0,0
8.30462882164e-14,3.93909883499,3.93909883499,118.235855103,1.5403757061e-06,9008.57324219,0,2.10825601731e-14,0.813125014305,0,0
9.84802178499e-14,3.94269943237,3.94269943237,118.058906555,6.63818764224e-06,8999.16308594,0,2.49778659365e-14,0.813437521458,0,0
9.84802178499e-14,3.94269943237,3.94269943237,118.058906555,6.63818764224e-06,8999.16308594,0,2.49778659365e-14,0.813437521458,0,0
1.04738022725e-13,3.94702315331,3.94702315331,118.125259399,4.75466413263e-06,8995.22167969,2.58681964738e-13,2.6535953466e-14,0.81375002861,0,0
1.04738022725e-13,3.94702315331,3.94702315331,118.125259399,4.75466413263e-06,8995.22167969,2.58681964738e-13,2.6535953466e-14,0.81375002861,0,0
1.73984917727e-13,3.95189547539,3.95189547539,118.139350891,2.84947054752e-06,8989.1875,7.46847028665e-13,4.40256881314e-14,0.814062476158,0,0
1.73984917727e-13,3.95189547539,3.95189547539,118.139350891,2.84947054752e-06,8989.1875,7.46847028665e-13,4.40256881314e-14,0.814062476158,0,0
2.0478829407e-13,3.95479226112,3.95479226112,118.024291992,3.10580580845e-05,8982.34667969,0,5.17823138482e-14,0.814374983311,0,0
2.0478829407e-13,3.95479226112,3.95479226112,118.024291992,3.10580580845e-05,8982.34667969,0,5.17823138482e-14,0.814374983311,0,0
2.15235300286e-13,3.95589256287,3.95589256287,117.976127625,2.4482394565e-06,8979.63085938,1.41886502547e-12,5.44087830661e-14,0.814687490463,0,0
2.15235300286e-13,3.95589256287,3.95589256287,117.976127625,2.4482394565e-06,8979.63085938,1.41886502547e-12,5.44087830661e-14,0.814687490463,0,0
3.38625639031e-13,3.9574277401,3.9574277401,117.914970398,5.79822335567e-05,8976.00097656,3.03490566012e-12,8.5567106027e-14,0.814999997616,0,0
3.38625639031e-13,3.9574277401,3.9574277401,117.914970398,5.79822335567e-05,8976.00097656,3.03490566012e-12,8.5567106027e-14,0.814999997616,0,0
4.30319679629e-13,3.96013784409,3.96013784409,117.839950562,5.39268658031e-05,8970.46289062,6.97775170977e-13,1.08662803309e-13,0.815312504768,0,0
4.30319679629e-13,3.96013784409,3.96013784409,117.839950562,5.39268658031e-05,8970.46289062,6.97775170977e-13,1.08662803309e-13,0.815312504768,0,0
4.36207575052e-13,3.96455216408,3.96455216408,117.967353821,5.3951938753e-05,8968.04394531,2.96596081029e-12,1.10026948064e-13,0.815625011921,0,0
4.36207575052e-13,3.96455216408,3.96455216408,117.967353821,5.3951938753e-05,8968.04394531,2.96596081029e-12,1.10026948064e-13,0.815625011921,0,0
6.41937187001e-13,3.96492552757,3.96492552757,117.909942627,4.22046432504e-05,8966.03808594,6.89392987141e-12,1.6190397084e-13,0.815937519073,0,0
6.41937187001e-13,3.96492552757,3.96492552757,117.909942627,4.22046432504e-05,8966.03808594,6.89392987141e-12,1.6190397084e-13,0.815937519073,0,0
8.45310312633e-13,3.96341609955,3.96341609955,117.617782593,3.24293250742e-05,8960.28710938,4.08884037739e-12,2.13278215408e-13,0.816250026226,0,0
8.45310312633e-13,3.96341609955,3.96341609955,117.617782593,3.24293250742e-05,8960.28710938,4.08884037739e-12,2.13278215408e-13,0.816250026226,0,0
9.10009697805e-13,3.96564531326,3.96564531326,117.670280457,6.25639877398e-05,8958.7578125,1.017275153e-11,2.29473295244e-13,0.816562473774,0,0
9.10009697805e-13,3.96564531326,3.96564531326,117.670280457,6.25639877398e-05,8958.7578125,1.017275153e-11,2.29473295244e-13,0.816562473774,0,0
1.41926151821e-12,3.9660961628,3.9660961628,117.565666199,6.10003371548e-05,8955.39648438,1.03437258758e-11,3.57848488778e-13,0.816874980927,0,0
1.41926151821e-12,3.9660961628,3.9660961628,117.565666199,6.10003371548e-05,8955.39648438,1.03437258758e-11,3.57848488778e-13,0.816874980927,0,0
1.49255662083e-12,3.97067832947,3.97067832947,117.668952942,4.40637049905e-05,8952.13574219,9.9141805876e-12,3.75894619757e-13,0.817187488079,0,0
1.49255662083e-12,3.97067832947,3.97067832947,117.668952942,4.40637049905e-05,8952.13574219,9.9141805876e-12,3.75894619757e-13,0.817187488079,0,0
1.98021070028e-12,3.97150206566,3.97150206566,117.668579102,4.48191785836e-05,8951.04882812,2.28360663712e-11,4.98604978051e-13,0.817499995232,0,0
1.98021070028e-12,3.97150206566,3.97150206566,117.668579102,4.48191785836e-05,8951.04882812,2.28360663712e-11,4.98604978051e-13,0.817499995232,0,0
2.70317579085e-12,3.97165894508,3.97165894508,117.554023743,3.49927722709e-05,8947.80957031,1.43758338567e-11,6.80616293651e-13,0.817812502384,0,0
2.70317579085e-12,3.97165894508,3.97165894508,117.554023743,3.49927722709e-05,8947.80957031,1.43758338567e-11,6.80616293651e-13,0.817812502384,0,0
2.76547730028e-12,3.97226548195,3.97226548195,117.498146057,5.58793544769e-06,8945.53613281,2.54286591783e-11,6.96196493626e-13,0.818125009537,0,0
2.76547730028e-12,3.97226548195,3.97226548195,117.498146057,5.58793544769e-06,8945.53613281,2.54286591783e-11,6.96196493626e-13,0.818125009537,0,0
4.04414002286e-12,3.97292685509,3.97292685509,117.467697144,2.48538508458e-05,8943.86425781,5.92467186422e-11,1.01792461084e-12,0.818437516689,0,0
4.04414002286e-12,3.97292685509,3.97292685509,117.467697144,2.48538508458e-05,8943.86425781,5.92467186422e-11,1.01792461084e-12,0.818437516689,0,0
5.80669670333e-12,3.97369647026,3.97369647026,117.389228821,4.14845926571e-05,8940.77636719,3.69536623523e-11,1.4612834037e-12,0.818750023842,0,0
5.80669670333e-12,3.97369647026,3.97369647026,117.389228821,4.14845926571e-05,8940.77636719,3.69536623523e-11,1.4612834037e-12,0.818750023842,0,0
5.96454092713e-12,3.97474265099,3.97474265099,117.348823547,3.85107341572e-06,8938.33691406,3.30190319531e-11,1.50061059315e-12,0.81906247139,0,0
5.96454092713e-12,3.97474265099,3.97474265099,117.348823547,3.85107341572e-06,8938.33691406,3.30190319531e-11,1.50061059315e-12,0.81906247139,0,0
7.5292810181e-12,3.97433924675,3.97433924675,117.308174133,5.88588591199e-06,8937.78515625,1.13114073663e-10,1.89447365981e-12,0.819374978542,0,0
7.5292810181e-12,3.97433924675,3.97433924675,117.308174133,5.88588591199e-06,8937.78515625,1.13114073663e-10,1.89447365981e-12,0.819374978542,0,0
1.17140264502e-11,3.97203874588,3.97203874588,117.088935852,5.81594831601e-05,8934.96484375,8.958644937e-11,2.94912189927e-12,0.819687485695,0,0
1.17140264502e-11,3.97203874588,3.97203874588,117.088935852,5.81594831601e-05,8934.96484375,8.958644937e-11,2.94912189927e-12,0.819687485695,0,0
1.20958772512e-11,3.97526192665,3.97526192665,117.156723022,7.90107733337e-05,8932.55566406,9.61518642484e-11,3.04278748782e-12,0.819999992847,0,0
1.20958772512e-11,3.97526192665,3.97526192665,117.156723022,7.90107733337e-05,8932.55566406,9.61518642484e-11,3.04278748782e-12,0.819999992847,0,0
1.66107110705e-11,3.97572684288,3.97572684288,117.178627014,4.60104456579e-05,8932.53027344,1.2621936829e-10,4.17803126999e-12,0.8203125,0,0
1.66107110705e-11,3.97572684288,3.97572684288,117.178627014,4.60104456579e-05,8932.53027344,1.2621936829e-10,4.17803126999e-12,0.8203125,0,0
1.85042502154e-11,3.97793269157,3.97793269157,117.142723083,3.02743228531e-05,8928.6953125,2.16610618331e-10,4.65172531819e-12,0.820625007153,0,0
1.85042502154e-11,3.97793269157,3.97793269157,117.142723083,3.02743228531e-05,8928.6953125,2.16610618331e-10,4.65172531819e-12,0.820625007153,0,0
2.75636423408e-11,3.97668361664,3.97668361664,117.03553009,1.09395186882e-05,8927.47460938,3.16975001802e-10,6.9313138781e-12,0.820937514305,0,0
2.75636423408e-11,3.97668361664,3.97668361664,117.03553009,1.09395186882e-05,8927.47460938,3.16975001802e-10,6.9313138781e-12,0.820937514305,0,0
3.45031572757e-11,3.97502994537,3.97502994537,116.913261414,4.59535731352e-05,8926.37890625,1.47516776572e-10,8.67997417626e-12,0.821250021458,0,0
3.45031572757e-11,3.97502994537,3.97502994537,116.913261414,4.59535731352e-05,8926.37890625,1.47516776572e-10,8.67997417626e-12,0.821250021458,0,0
3.50427707685e-11,3.9775686264,3.9775686264,116.92956543,2.50393113674e-05,8923.49707031,3.25570348458e-10,8.81009834397e-12,0.82156252861,0,0
3.50427707685e-11,3.9775686264,3.9775686264,116.92956543,2.50393113674e-05,8923.49707031,3.25570348458e-10,8.81009834397e-12,0.82156252861,0,0
5.09342047705e-11,3.97751355171,3.97751355171,116.893051147,2.21592617891e-05,8922.59667969,7.60340679307e-10,1.28055389651e-11,0.821874976158,0,0
5.09342047705e-11,3.97751355171,3.97751355171,116.893051147,2.21592617891e-05,8922.59667969,7.60340679307e-10,1.28055389651e-11,0.821874976158,0,0
7.33325622448e-11,3.97682976723,3.97682976723,116.793579102,3.05574212689e-05,8920.83691406,5.12063724756e-10,1.84399550741e-11,0.822187483311,0,0
7.33325622448e-11,3.97682976723,3.97682976723,116.793579102,3.05574212689e-05,8920.83691406,5.12063724756e-10,1.84399550741e-11,0.822187483311,0,0
7.67414951031e-11,3.97926783562,3.97926783562,116.80255127,1.71283300006e-05,8917.89355469,3.12737613584e-10,1.9285330436e-11,0.822499990463,0,0
7.67414951031e-11,3.97926783562,3.97926783562,116.80255127,1.71283300006e-05,8917.89355469,3.12737613584e-10,1.9285330436e-11,0.822499990463,0,0
8.9118427915e-11,3.98008036613,3.98008036613,116.802497864,2.33569007833e-05,8916.83203125,1.3577529101e-09,2.23911126703e-11,0.822812497616,0,0
8.9118427915e-11,3.98008036613,3.98008036613,116.802497864,2.33569007833e-05,8916.83203125,1.3577529101e-09,2.23911126703e-11,0.822812497616,0,0
1.45067097224e-10,3.97853422165,3.97853422165,116.670852661,2.62240628217e-05,8915.33691406,1.82711956676e-09,3.64624480127e-11,0.823125004768,0,0
1.45067097224e-10,3.97853422165,3.97853422165,116.670852661,2.62240628217e-05,8915.33691406,1.82711956676e-09,3.64624480127e-11,0.823125004768,0,0
1.81042167369e-10,3.97871041298,3.97871041298,116.579200745,2.04175448744e-05,8912.65917969,7.60819629519e-10,4.55027254002e-11,0.823437511921,0,0
1.81042167369e-10,3.97871041298,3.97871041298,116.579200745,2.04175448744e-05,8912.65917969,7.60819629519e-10,4.55027254002e-11,0.823437511921,0,0
1.8338097707e-10,3.97949504852,3.97949504852,116.565109253,8.29939381219e-06,8911.25878906,1.14128373419e-09,4.60814688382e-11,0.823750019073,0,0
1.8338097707e-10,3.97949504852,3.97949504852,116.565109253,8.29939381219e-06,8911.25878906,1.14128373419e-09,4.60814688382e-11,0.823750019073,0,0
2.38484454407e-10,3.97972130775,3.97972130775,116.547218323,2.25930962188e-05,8910.48535156,3.8302263583e-09,5.99249133205e-11,0.824062526226,0,0
2.38484454407e-10,3.97972130775,3.97972130775,116.547218323,2.25930962188e-05,8910.48535156,3.8302263583e-09,5.99249133205e-11,0.824062526226,0,0
3.7601396996e-10,3.97837281227,3.97837281227,116.381065369,3.50188711309e-05,8907.80078125,3.92190635523e-09,9.45145132705e-11,0.824374973774,0,0
3.7601396996e-10,3.97837281227,3.97837281227,116.381065369,3.50188711309e-05,8907.80078125,3.92190635523e-09,9.45145132705e-11,0.824374973774,0,0
4.35726787984e-10,3.9798810482,3.9798810482,116.366172791,5.75593321628e-06,8905.43359375,1.25915722293e-09,1.094823646e-10,0.824687480927,0,0
4.35726787984e-10,3.9798810482,3.9798810482,116.366172791,5.75593321628e-06,8905.43359375,1.25915722293e-09,1.094823646e-10,0.824687480927,0,0
4.39382530359e-10,3.9821434021,3.9821434021,116.455879211,3.71069472749e-05,8904.88378906,4.77808814736e-09,1.10338198802e-10,0.824999988079,0,0
4.39382530359e-10,3.9821434021,3.9821434021,116.455879211,3.71069472749e-05,8904.88378906,4.77808814736e-09,1.10338198802e-10,0.824999988079,0,0
6.76015021739e-10,3.98152446747,3.98152446747,116.37071228,1.52903476192e-06,8903.41210938,1.02927257828e-08,1.69787986301e-10,0.825312495232,0,0
6.76015021739e-10,3.98152446747,3.98152446747,116.37071228,1.52903476192e-06,8903.41210938,1.02927257828e-08,1.69787986301e-10,0.825312495232,0,0
9.56927648232e-10,3.9810397625,3.9810397625,116.243980408,2.39583332586e-05,8900.64941406,6.02936589544e-09,2.40371286227e-10,0.825625002384,0,0
9.56927648232e-10,3.9810397625,3.9810397625,116.243980408,2.39583332586e-05,8900.64941406,6.02936589544e-09,2.40371286227e-10,0.825625002384,0,0
9.79213155006e-10,3.98146367073,3.98146367073,116.220436096,5.85456473345e-06,8899.46582031,5.53442447426e-09,2.459430089e-10,0.825937509537,0,0
9.79213155006e-10,3.98146367073,3.98146367073,116.220436096,5.85456473345e-06,8899.46582031,5.53442447426e-09,2.459430089e-10,0.825937509537,0,0
1.23524179774e-09,3.98142123222,3.98142123222,116.191856384,2.93594609957e-07,8898.75488281,1.77056058703e-08,3.10251471947e-10,0.826250016689,0,0
1.23524179774e-09,3.98142123222,3.98142123222,116.191856384,2.93594609957e-07,8898.75488281,1.77056058703e-08,3.10251471947e-10,0.826250016689,0,0
1.86945214864e-09,3.9800362587,3.9800362587,116.039749146,1.04246528281e-05,8896.48144531,1.80143562289e-08,4.69707315996e-10,0.826562523842,0,0
1.86945214864e-09,3.9800362587,3.9800362587,116.039749146,1.04246528281e-05,8896.48144531,1.80143562289e-08,4.69707315996e-10,0.826562523842,0,0
2.14100359663e-09,3.97933530807,3.97933530807,115.930648804,2.05129199458e-05,8894.46582031,5.82922243808e-09,5.38030457572e-10,0.82687497139,0,0
2.14100359663e-09,3.97933530807,3.97933530807,115.930648804,2.05129199458e-05,8894.46582031,5.82922243808e-09,5.38030457572e-10,0.82687497139,0,0
2.1625876645e-09,3.98021459579,3.98021459579,115.950584412,9.74870818027e-06,8893.85449219,2.46042226593e-08,5.43334438999e-10,0.827187478542,0,0
2.1625876645e-09,3.98021459579,3.98021459579,115.950584412,9.74870818027e-06,8893.85449219,2.46042226593e-08,5.43334438999e-10,0.827187478542,0,0
3.37808114814e-09,3.9796359539,3.9796359539,115.875068665,4.68258767796e-05,8892.58007812,5.17010683154e-08,8.48841750168e-10,0.827499985695,0,0
3.37808114814e-09,3.9796359539,3.9796359539,115.875068665,4.68258767796e-05,8892.58007812,5.17010683154e-08,8.48841750168e-10,0.827499985695,0,0
4.76200057165e-09,3.97809362411,3.97809362411,115.711975098,7.0747519203e-05,8890.20507812,2.96381745812e-08,1.19705593221e-09,0.827812492847,0,0
4.76200057165e-09,3.97809362411,3.97809362411,115.711975098,7.0747519203e-05,8890.20507812,2.96381745812e-08,1.19705593221e-09,0.827812492847,0,0
4.86824847101e-09,3.9797873497,3.9797873497,115.753517151,3.72826762032e-05,8889.11328125,3.16941957124e-08,1.22324336535e-09,0.828125,0,0
4.86824847101e-09,3.9797873497,3.9797873497,115.753517151,3.72826762032e-05,8889.11328125,3.16941957124e-08,1.22324336535e-09,0.828125,0,0
6.35553742967e-09,3.98035383224,3.98035383224,115.769439697,1.58218040269e-06,8888.80273438,7.84283216149e-08,1.5967267478e-09,0.828437507153,0,0
6.35553742967e-09,3.98035383224,3.98035383224,115.769439697,1.58218040269e-06,8888.80273438,7.84283216149e-08,1.5967267478e-09,0.828437507153,0,0
8.81141470899e-09,3.97672200203,3.97672200203,115.528800964,3.07029622491e-05,8887.06152344,5.46760183795e-08,2.21574822291e-09,0.828750014305,0,0
8.81141470899e-09,3.97672200203,3.97672200203,115.528800964,3.07029622491e-05,8887.06152344,5.46760183795e-08,2.21574822291e-09,0.828750014305,0,0
9.10452069292e-09,3.97709012032,3.97709012032,115.49546051,6.30646445643e-06,8885.68164062,9.57468273555e-08,2.28924173642e-09,0.829062521458,0,0
9.10452069292e-09,3.97709012032,3.97709012032,115.49546051,6.30646445643e-06,8885.68164062,9.57468273555e-08,2.28924173642e-09,0.829062521458,0,0
1.36252964467e-08,3.97579169273,3.97579169273,115.411430359,5.58454557904e-05,8885.11035156,1.64148971749e-07,3.42706497213e-09,0.82937502861,0,0
1.36252964467e-08,3.97579169273,3.97579169273,115.411430359,5.58454557904e-05,8885.11035156,1.64148971749e-07,3.42706497213e-09,0.82937502861,0,0
1.7357425719e-08,3.97245049477,3.97245073318,115.21546936,5.60661464988e-05,8884.18164062,7.94862202724e-08,4.36945021721e-09,0.829687476158,0,0
1.7357425719e-08,3.97245049477,3.97245073318,115.21546936,5.60661464988e-05,8884.18164062,7.94862202724e-08,4.36945021721e-09,0.829687476158,0,0
1.7621649917e-08,3.97274518013,3.97274518013,115.1925354,5.89188639424e-05,8883.17675781,1.60983631758e-07,4.43563559152e-09,0.829999983311,0,0
1.7621649917e-08,3.97274518013,3.97274518013,115.1925354,5.89188639424e-05,8883.17675781,1.60983631758e-07,4.43563559152e-09,0.829999983311,0,0
2.54511878239e-08,3.97073364258,3.970733881,115.07762146,4.26262085966e-05,8882.69824219,3.4371001334e-07,6.40969367042e-09,0.830312490463,0,0
2.54511878239e-08,3.97073364258,3.970733881,115.07762146,4.26262085966e-05,8882.69824219,3.4371001334e-07,6.40969367042e-09,0.830312490463,0,0
3.49022641899e-08,3.96708703041,3.96708703041,114.877326965,1.07392634163e-05,8882.04296875,2.0456532468e-07,8.79795777666e-09,0.830624997616,0,0
3.49022641899e-08,3.96708703041,3.96708703041,114.877326965,1.07392634163e-05,8882.04296875,2.0456532468e-07,8.79795777666e-09,0.830624997616,0,0
3.57360860903e-08,3.9682290554,3.9682290554,114.917915344,1.91073741007e-05,8881.6484375,3.46331603396e-07,9.00555023194e-09,0.830937504768,0,0
3.57360860903e-08,3.9682290554,3.9682290554,114.917915344,1.91073741007e-05,8881.6484375,3.46331603396e-07,9.00555023194e-09,0.830937504768,0,0
5.23146823639e-08,3.96765613556,3.96765613556,114.879402161,3.79786652047e-05,8881.35449219,4.69505636147e-07,1.31852863697e-08,0.831250011921,0,0
5.23146823639e-08,3.96765613556,3.96765613556,114.879402161,3.79786652047e-05,8881.35449219,4.69505636147e-07,1.31852863697e-08,0.831250011921,0,0
5.93412678995e-08,3.96663141251,3.96663165092,114.822341919,4.4011609134e-05,8881.14746094,3.80043104542e-07,1.49601155645e-08,0.831562519073,0,0
5.93412678995e-08,3.96663141251,3.96663165092,114.822341919,4.4011609134e-05,8881.14746094,3.80043104542e-07,1.49601155645e-08,0.831562519073,0,0
7.1422000758e-08,3.96578168869,3.96578168869,114.78175354,1.24658487977e-08,8881.15917969,9.03542002106e-07,1.80095644099e-08,0.831875026226,0,0
7.1422000758e-08,3.96578168869,3.96578168869,114.78175354,1.24658487977e-08,8881.15917969,9.03542002106e-07,1.80095644099e-08,0.831875026226,0,0
1.0476831136e-07,3.96144413948,3.96144413948,114.5704422,6.4109417508e-06,8881.1015625,1.06952791157e-06,2.64469995464e-08,0.832187473774,0,0
1.0476831136e-07,3.96144413948,3.96144413948,114.5704422,6.4109417508e-06,8881.1015625,1.06952791157e-06,2.64469995464e-08,0.832187473774,0,0
1.25194247858e-07,3.95866942406,3.95866966248,114.434669495,3.07101217913e-05,8881.046875,5.0923085837e-07,3.16253333902e-08,0.832499980927,0,0
1.25194247858e-07,3.95866942406,3.95866966248,114.434669495,3.07101217913e-05,8881.046875,5.0923085837e-07,3.16253333902e-08,0.832499980927,0,0
1.30370736429e-07,3.95614361763,3.95614361763,114.320953369,5.34459031769e-05,8881.26464844,9.0384816076e-07,3.29539948569e-08,0.832812488079,0,0
1.30370736429e-07,3.95614361763,3.95614361763,114.320953369,5.34459031769e-05,8881.26464844,9.0384816076e-07,3.29539948569e-08,0.832812488079,0,0
1.70636681673e-07,3.9528594017,3.95285964012,114.175857544,1.13289552246e-05,8881.62109375,2.49567005994e-06,4.31679080991e-08,0.833124995232,0,0
1.70636681673e-07,3.9528594017,3.95285964012,114.175857544,1.13289552246e-05,8881.62109375,2.49567005994e-06,4.31679080991e-08,0.833124995232,0,0
2.55844611274e-07,3.95046067238,3.9504609108,114.059165955,9.31041631702e-06,8881.58789062,2.73088517133e-06,6.47632306841e-08,0.833437502384,0,0
2.55844611274e-07,3.95046067238,3.9504609108,114.059165955,9.31041631702e-06,8881.58789062,2.73088517133e-06,6.47632306841e-08,0.833437502384,0,0
3.07936375066e-07,3.95066761971,3.95066785812,114.075210571,2.16217704292e-05,8881.75390625,1.15094724151e-06,7.79453971137e-08,0.833750009537,0,0
3.07936375066e-07,3.95066761971,3.95066785812,114.075210571,2.16217704292e-05,8881.75390625,1.15094724151e-06,7.79453971137e-08,0.833750009537,0,0
3.13710330602e-07,3.9490172863,3.94901752472,114.010681152,2.77001581708e-05,8882.16113281,7.56759675369e-07,7.94400958309e-08,0.834062516689,0,0
3.13710330602e-07,3.9490172863,3.94901752472,114.010681152,2.77001581708e-05,8882.16113281,7.56759675369e-07,7.94400958309e-08,0.834062516689,0,0
3.45983693251e-07,3.94620680809,3.94620704651,113.89175415,4.64371396447e-06,8882.60644531,4.21369304604e-06,8.76749975795e-08,0.834375023842,0,0
3.45983693251e-07,3.94620680809,3.94620704651,113.89175415,4.64371396447e-06,8882.60644531,4.21369304604e-06,8.76749975795e-08,0.834375023842,0,0
5.25560722053e-07,3.94341731071,3.94341778755,113.763015747,3.86808205803e-05,8882.75585938,7.4816630331e-06,1.33275435261e-07,0.83468747139,0,0
5.25560722053e-07,3.94341731071,3.94341778755,113.763015747,3.86808205803e-05,8882.75585938,7.4816630331e-06,1.33275435261e-07,0.83468747139,0,0
7.22137258435e-07,3.93859291077,3.93859362602,113.550926208,4.04763522965e-05,8883.29980469,5.10627023687e-06,1.83349014142e-07,0.834999978542,0,0
7.22137258435e-07,3.93859291077,3.93859362602,113.550926208,4.04763522965e-05,8883.29980469,5.10627023687e-06,1.83349014142e-07,0.834999978542,0,0
7.82286974754e-07,3.93635368347,3.93635439873,113.484237671,7.14785437594e-06,8884.42285156,1.6043954929e-06,1.98733877978e-07,0.835312485695,0,0
7.82286974754e-07,3.93635368347,3.93635439873,113.484237671,7.14785437594e-06,8884.42285156,1.6043954929e-06,1.98733877978e-07,0.835312485695,0,0
8.02800855126e-07,3.93299174309,3.93299245834,113.349250793,7.2950948379e-05,8885.15234375,6.0053080233e-06,2.04119601964e-07,0.835624992847,0,0
8.02800855126e-07,3.93299174309,3.93299245834,113.349250793,7.2950948379e-05,8885.15234375,6.0053080233e-06,2.04119601964e-07,0.835624992847,0,0
1.08421397726e-06,3.93079376221,3.93079471588,113.244819641,0.000119530021038,8885.18359375,1.36566568472e-05,2.75825642302e-07,0.8359375,0,0
1.08421397726e-06,3.93079376221,3.93079471588,113.244819641,0.000119530021038,8885.18359375,1.36566568472e-05,2.75825642302e-07,0.8359375,0,0
1.48941501266e-06,3.92726421356,3.92726588249,113.098388672,0.000165450415807,8885.81640625,1.68228889379e-05,3.79249854026e-07,0.836250007153,0,0
1.48941501266e-06,3.92726421356,3.92726588249,113.098388672,0.000165450415807,8885.81640625,1.68228889379e-05,3.79249854026e-07,0.836250007153,0,0
1.93001778825e-06,3.91928648949,3.91928839684,112.811386108,2.64904483629e-05,8888.4609375,9.46965428739e-06,4.92440870086e-07,0.836562514305,0,0
1.93001778825e-06,3.91928648949,3.91928839684,112.811386108,2.64904483629e-05,8888.4609375,9.46965428739e-06,4.92440870086e-07,0.836562514305,0,0
1.96551877707e-06,3.91782689095,3.91782879829,112.782188416,5.50776749151e-05,8889.58886719,1.26503491629e-05,5.01685723972e-07,0.836875021458,0,0
1.96551877707e-06,3.91782689095,3.91782879829,112.782188416,5.50776749151e-05,8889.58886719,1.26503491629e-05,5.01685723972e-07,0.836875021458,0,0
2.56603743765e-06,3.91677069664,3.91677331924,112.744537354,6.17515906924e-05,8889.94726562,2.56033126789e-05,6.55140654946e-07,0.83718752861,0,0
2.56603743765e-06,3.91677069664,3.91677331924,112.744537354,6.17515906924e-05,8889.94726562,2.56033126789e-05,6.55140654946e-07,0.83718752861,0,0
3.2527809708e-06,3.91136622429,3.91136956215,112.560493469,2.55405830103e-05,8892.02734375,2.54520036833e-05,8.31621998155e-07,0.837499976158,0,0
3.2527809708e-06,3.91136622429,3.91136956215,112.560493469,2.55405830103e-05,8892.02734375,2.54520036833e-05,8.31621998155e-07,0.837499976158,0,0
3.84569239031e-06,3.90816235542,3.90816617012,112.46762085,2.77863491647e-05,8893.70996094,3.88336993637e-05,9.84014553863e-07,0.837812483311,0,0
3.84569239031e-06,3.90816235542,3.90816617012,112.46762085,2.77863491647e-05,8893.70996094,3.88336993637e-05,9.84014553863e-07,0.837812483311,0,0
5.20524281455e-06,3.90351271629,3.9035179615,112.289253235,2.98845116049e-05,8894.94433594,5.41361987416e-05,1.33347479527e-06,0.838124990463,0,0
5.20524281455e-06,3.90351271629,3.9035179615,112.289253235,2.98845116049e-05,8894.94433594,5.41361987416e-05,1.33347479527e-06,0.838124990463,0,0
6.56754627926e-06,3.89698863029,3.8969950676,112.08089447,1.83404099516e-05,8897.84277344,2.98662052955e-05,1.68528472973e-06,0.838437497616,0,0
6.56754627926e-06,3.89698863029,3.8969950676,112.08089447,1.83404099516e-05,8897.84277344,2.98662052955e-05,1.68528472973e-06,0.838437497616,0,0
6.70683448334e-06,3.89323067665,3.89323735237,111.99647522,8.83492903085e-05,8900.50488281,2.96809630527e-05,1.72268831215e-06,0.838750004768,0,0
6.70683448334e-06,3.89323067665,3.89323735237,111.99647522,8.83492903085e-05,8900.50488281,2.96809630527e-05,1.72268831215e-06,0.838750004768,0,0
8.0598247223e-06,3.8911511898,3.89115905762,111.928649902,7.96876192908e-05,8901.38964844,0.000181582887308,2.07131720985e-06,0.839062511921,0,0
8.0598247223e-06,3.8911511898,3.89115905762,111.928649902,7.96876192908e-05,8901.38964844,0.000181582887308,2.07131720985e-06,0.839062511921,0,0
1.5837022147e-05,3.88544917107,3.88546490669,111.781494141,2.53334565059e-05,8904.88867188,0.000216478307266,4.07596581808e-06,0.839375019073,0,0
1.5837022147e-05,3.88544917107,3.88546490669,111.781494141,2.53334565059e-05,8904.88867188,0.000216478307266,4.07596581808e-06,0.839375019073,0,0
1.89447819139e-05,3.87955021858,3.87956929207,111.697631836,1.68742571987e-05,8910.43359375,9.35461284826e-05,4.88321782333e-06,0.839687526226,0,0
1.89447819139e-05,3.87955021858,3.87956929207,111.697631836,1.68742571987e-05,8910.43359375,9.35461284826e-05,4.88321782333e-06,0.839687526226,0,0
2.05404176086e-05,3.87410068512,3.87412118912,111.563667297,2.70223117695e-05,8913.99121094,0.000169183098478,5.3019553612e-06,0.839999973774,0,0
2.05404176086e-05,3.87410068512,3.87412118912,111.563667297,2.70223117695e-05,8913.99121094,0.000169183098478,5.3019553612e-06,0.839999973774,0,0
2.74514404737e-05,3.87011814117,3.87014555931,111.390937805,1.31634742502e-05,8914.49023438,0.000284966343315,7.09312868288e-06,0.840312480927,0,0
2.74514404737e-05,3.87011814117,3.87014555931,111.390937805,1.31634742502e-05,8914.49023438,0.000284966343315,7.09312868288e-06,0.840312480927,0,0
3.48695793946e-05,3.86554026604,3.86557507515,111.20967865,2.57916708506e-05,8915.54589844,0.000214119121665,9.02054124333e-06,0.840624988079,0,0
3.48695793946e-05,3.86554026604,3.86557507515,111.20967865,2.57916708506e-05,8915.54589844,0.000214119121665,9.02054124333e-06,0.840624988079,0,0
3.82177604479e-05,3.85901093483,3.8590490818,111.077079773,0.000124623722513,8920.60058594,7.30300234864e-05,9.90341393378e-06,0.840937495232,0,0
3.82177604479e-05,3.85901093483,3.8590490818,111.077079773,0.000124623722513,8920.60058594,7.30300234864e-05,9.90341393378e-06,0.840937495232,0,0
3.85414095945e-05,3.85409164429,3.8541302681,110.960784912,0.000147281243699,8923.9609375,0.000410441949498,1.000002774e-05,0.841250002384,0,0
3.85414095945e-05,3.85409164429,3.8541302681,110.960784912,0.000147281243699,8923.9609375,0.000410441949498,1.000002774e-05,0.841250002384,0,0
5.88575967413e-05,3.84764194489,3.84770083427,110.765388489,2.67228206212e-05,8927.12109375,0.0010525546968,1.5296822512e-05,0.841562509537,0,0
5.88575967413e-05,3.84764194489,3.84770083427,110.765388489,2.67228206212e-05,8927.12109375,0.0010525546968,1.5296822512e-05,0.841562509537,0,0
9.14880802156e-05,3.84090924263,3.84100055695,110.568611145,2.9328837627e-05,8930.60058594,0.00109542137943,2.38188146186e-05,0.841875016689,0,0
9.14880802156e-05,3.84090924263,3.84100055695,110.568611145,2.9328837627e-05,8930.60058594,0.00109542137943,2.38188146186e-05,0.841875016689,0,0
0.000113961774332,3.83408069611,3.83419466019,110.416160583,3.47290260834e-05,8935.49023438,0.000586867914535,2.97224800596e-05,0.842187523842,0,0
0.000113961774332,3.83408069611,3.83419466019,110.416160583,3.47290260834e-05,8935.49023438,0.000586867914535,2.97224800596e-05,0.842187523842,0,0
0.000121002427477,3.82774353027,3.82786464691,110.297546387,6.28288180451e-05,8940.71582031,0.000298172177281,3.16109472613e-05,0.84249997139,0,0
0.000121002427477,3.82774353027,3.82786464691,110.297546387,6.28288180451e-05,8940.71582031,0.000298172177281,3.16109472613e-05,0.84249997139,0,0
0.000128955070977,3.82243037224,3.82255935669,110.172714233,2.09099052881e-05,8944.38183594,0.00101414206438,3.37352697353e-05,0.842812478542,0,0
0.000128955070977,3.82243037224,3.82255935669,110.172714233,2.09099052881e-05,8944.38183594,0.00101414206438,3.37352697353e-05,0.842812478542,0,0
0.000172015847056,3.81693863869,3.81711053848,110.014099121,6.32141382084e-05,8947.25878906,0.00261111953296,4.50644133362e-05,0.843124985695,0,0
0.000172015847056,3.81693863869,3.81711053848,110.014099121,6.32141382084e-05,8947.25878906,0.00261111953296,4.50644133362e-05,0.843124985695,0,0
0.000260404805886,3.81012058258,3.81038093567,109.876480103,5.33792299393e-05,8952.43554688,0.00378008931875,6.83408851456e-05,0.843437492847,0,0
0.000260404805886,3.81012058258,3.81038093567,109.876480103,5.33792299393e-05,8952.43554688,0.00378008931875,6.83408851456e-05,0.843437492847,0,0
0.000362425751518,3.80205321312,3.80241560936,109.734619141,3.06238980556e-05,8959.17578125,0.0033974791877,9.53146075422e-05,0.84375,0,0
0.000362425751518,3.80205321312,3.80241560936,109.734619141,3.06238980556e-05,8959.17578125,0.0033974791877,9.53146075422e-05,0.84375,0,0
0.00043150910642,3.79314565659,3.79357719421,109.543830872,4.16540897277e-05,8965.76953125,0.00167330761906,0.000113747285037,0.844062507153,0,0
0.00043150910642,3.79314565659,3.79357719421,109.543830872,4.16540897277e-05,8965.76953125,0.00167330761906,0.000113747285037,0.844062507153,0,0
0.000446624326287,3.78719806671,3.78764462471,109.393135071,9.11555252969e-05,8969.59179688,0.000476112763863,0.000117916111605,0.844375014305,0,0
0.000446624326287,3.78719806671,3.78764462471,109.393135071,9.11555252969e-05,8969.59179688,0.000476112763863,0.000117916111605,0.844375014305,0,0
0.000455452100141,3.78459572792,3.78505110741,109.320289612,0.000230007834034,8971.06542969,0.00397434923798,0.000120329181091,0.844687521458,0,0
0.000455452100141,3.78459572792,3.78505110741,109.320289612,0.000230007834034,8971.06542969,0.00397434923798,0.000120329181091,0.844687521458,0,0
0.000646838976536,3.7752571106,3.7759039402,109.087882996,5.10073150508e-05,8976.80664062,0.00825725309551,0.000171307053034,0.84500002861,0,0
0.000646838976536,3.7752571106,3.7759039402,109.087882996,5.10073150508e-05,8976.80664062,0.00825725309551,0.000171307053034,0.84500002861,0,0
0.000872321601491,3.76543283463,3.76630496979,108.886283875,5.13608392794e-06,8984.03125,0.00628238357604,0.000231612046419,0.845312476158,0,0
0.000872321601491,3.76543283463,3.76630496979,108.886283875,5.13608392794e-06,8984.03125,0.00628238357604,0.000231612046419,0.845312476158,0,0
0.000963691738434,3.75717163086,3.75813531876,108.723922729,3.12264273816e-05,8990.56445312,0.00417322805151,0.000256428163623,0.845624983311,0,0
0.000963691738434,3.75717163086,3.75813531876,108.723922729,3.12264273816e-05,8990.56445312,0.00417322805151,0.000256428163623,0.845624983311,0,0
0.00108257611282,3.75049972534,3.75158238411,108.594535828,2.37118147197e-05,8995.79394531,0.00671502761543,0.000288565197823,0.845937490463,0,0
0.00108257611282,3.75049972534,3.75158238411,108.594535828,2.37118147197e-05,8995.79394531,0.00671502761543,0.000288565197823,0.845937490463,0,0
0.0013024386717,3.74062800407,3.74193048477,108.405082703,3.9851085603e-05,9003.50292969,0.01386122033,0.000348065972097,0.846249997616,0,0
0.0013024386717,3.74062800407,3.74193048477,108.405082703,3.9851085603e-05,9003.50292969,0.01386122033,0.000348065972097,0.846249997616,0,0
0.00178434525151,3.73070335388,3.73248767853,108.265480042,1.02250114651e-05,9012.109375,0.0188614316285,0.000478057908074,0.846562504768,0,0
0.00178434525151,3.73070335388,3.73248767853,108.265480042,1.02250114651e-05,9012.109375,0.0188614316285,0.000478057908074,0.846562504768,0,0
0.00225978321396,3.7190220356,3.72128200531,108.108650208,1.81857631105e-05,9022.70800781,0.0187567956746,0.000607259329106,0.846875011921,0,0
0.00225978321396,3.7190220356,3.72128200531,108.108650208,1.81857631105e-05,9022.70800781,0.0187567956746,0.000607259329106,0.846875011921,0,0
0.0027363281697,3.70817542076,3.71091175079,107.947982788,3.83565884476e-06,9032.06054688,0.0157606173307,0.000737373549538,0.847187519073,0,0
0.0027363281697,3.70817542076,3.71091175079,107.947982788,3.83565884476e-06,9032.06054688,0.0157606173307,0.000737373549538,0.847187519073,0,0
0.00305848289281,3.69790434837,3.70096278191,107.769836426,2.76908613159e-05,9040.5078125,0.0100235054269,0.000826401958908,0.847500026226,0,0
0.00305848289281,3.69790434837,3.70096278191,107.769836426,2.76908613159e-05,9040.5078125,0.0100235054269,0.000826401958908,0.847500026226,0,0
0.00324281794019,3.68992757797,3.69317054749,107.6690979,2.81766242551e-05,9048.33496094,0.0143840787932,0.00087805799881,0.847812473774,0,0
0.00324281794019,3.68992757797,3.69317054749,107.6690979,2.81766242551e-05,9048.33496094,0.0143840787932,0.00087805799881,0.847812473774,0,0
0.00378691614605,3.67837023735,3.68215703964,107.473602295,0.000119383155834,9057.59375,0.0406016930938,0.00102845047218,0.848124980927,0,0
0.00378691614605,3.67837023735,3.68215703964,107.473602295,0.000119383155834,9057.59375,0.0406016930938,0.00102845047218,0.848124980927,0,0
0.00532672740519,3.66002655029,3.66535329819,107.363059998,9.44867933867e-05,9076.47167969,0.0836693271995,0.00145326438459,0.848437488079,0,0
0.00532672740519,3.66002655029,3.66535329819,107.363059998,9.44867933867e-05,9076.47167969,0.0836693271995,0.00145326438459,0.848437488079,0,0
0.00817997846752,3.63300156593,3.64118146896,107.244552612,3.66675112673e-06,9104.24804688,0.109689667821,0.00224651765842,0.848749995232,0,0
0.00817997846752,3.63300156593,3.64118146896,107.244552612,3.66675112673e-06,9104.24804688,0.109689667821,0.00224651765842,0.848749995232,0,0
0.0111681157723,3.60368800163,3.61485600471,107.068756104,0.000194251653738,9133.43261719,0.0800091549754,0.00308950501977,0.849062502384,0,0
0.0111681157723,3.60368800163,3.61485600471,107.068756104,0.000194251653738,9133.43261719,0.0800091549754,0.00308950501977,0.849062502384,0,0
0.0123726166785,3.59043002129,3.60280251503,106.94178009,0.000225812837016,9145.68261719,0.0253280177712,0.0034341645502,0.849375009537,0,0
0.0123726166785,3.59043002129,3.60280251503,106.94178009,0.000225812837016,9145.68261719,0.0253280177712,0.0034341645502,0.849375009537,0,0
0.012457924895,3.58782148361,3.60027933121,106.858360291,0.000599679828156,9146.78222656,0.110320501029,0.00346026620407,0.849687516689,0,0
0.012457924895,3.58782148361,3.60027933121,106.858360291,0.000599679828156,9146.78222656,0.110320501029,0.00346026620407,0.849687516689,0,0
0.0182496421039,3.54067492485,3.55892443657,106.689781189,0.000124489088194,9195.02050781,0.250040650368,0.00512785321216,0.850000023842,0,0
0.0182496421039,3.54067492485,3.55892443657,106.689781189,0.000124489088194,9195.02050781,0.250040650368,0.00512785321216,0.850000023842,0,0
0.0269243083894,3.47049760818,3.4974219799,106.507133484,0.000363073602784,9269.35742188,0.224715441465,0.00769832995393,0.85031247139,0,0
0.0269243083894,3.47049760818,3.4974219799,106.507133484,0.000363073602784,9269.35742188,0.224715441465,0.00769832995393,0.85031247139,0,0
0.0310462843627,3.43462347984,3.46566987038,106.421676636,8.09383418527e-05,9308.73925781,0.128180488944,0.00895823477823,0.850624978542,0,0
0.0310462843627,3.43462347984,3.46566987038,106.421676636,8.09383418527e-05,9308.73925781,0.128180488944,0.00895823477823,0.850624978542,0,0
0.0338208824396,3.40947675705,3.44329762459,106.315734863,0.000510224781465,9335.45703125,0.196299105883,0.00982223616051,0.850937485695,0,0
0.0338208824396,3.40947675705,3.44329762459,106.315734863,0.000510224781465,9335.45703125,0.196299105883,0.00982223616051,0.850937485695,0,0
0.0420331172645,3.34715270996,3.38918590546,106.238548279,0.000871914089657,9403.9140625,0.413756638765,0.0124021279555,0.851249992847,0,0
0.0420331172645,3.34715270996,3.38918590546,106.238548279,0.000871914089657,9403.9140625,0.413756638765,0.0124021279555,0.851249992847,0,0
0.0606695711613,3.21419858932,3.27486824989,106.130134583,0.000988206011243,9550.33203125,0.619069099426,0.0185258051719,0.8515625,0,0
0.0606695711613,3.21419858932,3.27486824989,106.130134583,0.000988206011243,9550.33203125,0.619069099426,0.0185258051719,0.8515625,0,0
0.0905568748713,3.00724029541,3.09779715538,106.064483643,0.000806508702226,9783.07910156,0.742944538593,0.0292326677084,0.851875007153,0,0
0.0905568748713,3.00724029541,3.09779715538,106.064483643,0.000806508702226,9783.07910156,0.742944538593,0.0292326677084,0.851875007153,0,0
0.128968402743,2.74695730209,2.87592554092,105.96244812,0.000562950153835,10078.9794922,0.802795529366,0.0448441383159,0.852187514305,0,0
0.128968402743,2.74695730209,2.87592554092,105.96244812,0.000562950153835,10078.9794922,0.802795529366,0.0448441383159,0.852187514305,0,0
0.172181546688,2.46013951302,2.63232111931,105.886024475,0.00025137103512,10408.1728516,0.824358224869,0.0654105403118,0.852500021458,0,0
0.172181546688,2.46013951302,2.63232111931,105.886024475,0.00025137103512,10408.1728516,0.824358224869,0.0654105403118,0.852500021458,0,0
0.216414809227,2.1714246273,2.38783955574,105.789886475,4.64540680696e-05,10735.7802734,0.823593199253,0.0906320563736,0.85281252861,0,0
0.216414809227,2.1714246273,2.38783955574,105.789886475,4.64540680696e-05,10735.7802734,0.823593199253,0.0906320563736,0.85281252861,0,0
0.259409427643,1.89584600925,2.15525531769,105.757049561,0.000164231838426,11036.5908203,0.808392882347,0.120361344437,0.853124976158,0,0
0.259409427643,1.89584600925,2.15525531769,105.757049561,0.000164231838426,11036.5908203,0.808392882347,0.120361344437,0.853124976158,0,0
0.299487143755,1.64194893837,1.94143605232,105.708221436,0.000288895185804,11287.9404297,0.782460808754,0.154260627537,0.853437483311,0,0
0.299487143755,1.64194893837,1.94143605232,105.708221436,0.000288895185804,11287.9404297,0.782460808754,0.154260627537,0.853437483311,0,0
0.336100071669,1.41285777092,1.74895787239,105.657096863,0.000425333128078,11474.265625,0.749357640743,0.192171622298,0.853749990463,0,0
0.336100071669,1.41285777092,1.74895787239,105.657096863,0.000425333128078,11474.265625,0.749357640743,0.192171622298,0.853749990463,0,0
0.369056195021,1.21035635471,1.57941257954,105.646942139,0.000515887455549,11582.9746094,0.712514638901,0.233666744081,0.854062497616,0,0
0.369056195021,1.21035635471,1.57941257954,105.646942139,0.000515887455549,11582.9746094,0.712514638901,0.233666744081,0.854062497616,0,0
0.39877396822,1.03272008896,1.43149399757,105.624389648,0.000581794593018,11604.0527344,0.676324188709,0.278571875883,0.854375004768,0,0
0.39877396822,1.03272008896,1.43149399757,105.624389648,0.000581794593018,11604.0527344,0.676324188709,0.278571875883,0.854375004768,0,0
0.425768762827,0.878082811832,1.30385160446,105.614685059,0.000633102026768,11531.8271484,0.644580841064,0.326546948571,0.854687511921,0,0
0.425768762827,0.878082811832,1.30385160446,105.614685059,0.000633102026768,11531.8271484,0.644580841064,0.326546948571,0.854687511921,0,0
0.450782895088,0.743684709072,1.19446754456,105.597961426,0.000638817786239,11361.7294922,0.622449576855,0.37739233447,0.855000019073,0,0
0.450782895088,0.743684709072,1.19446754456,105.597961426,0.000638817786239,11361.7294922,0.622449576855,0.37739233447,0.855000019073,0,0
0.474740684032,0.62656968832,1.10131037235,105.598777771,0.000675834307913,11090.2880859,0.609579324722,0.431068930204,0.855312526226,0,0
0.474740684032,0.62656968832,1.10131037235,105.598777771,0.000675834307913,11090.2880859,0.609579324722,0.431068930204,0.855312526226,0,0
0.498069524765,0.524301886559,1.02237141132,105.558906555,0.000654988980386,10717.9501953,0.607164919376,0.487170825835,0.855624973774,0,0
0.498069524765,0.524301886559,1.02237141132,105.558906555,0.000654988980386,10717.9501953,0.607164919376,0.487170825835,0.855624973774,0,0
0.521717369556,0.434794545174,0.95651191473,105.580383301,0.000708337582182,10246.1191406,0.612595081329,0.545437397613,0.855937480927,0,0
0.521717369556,0.434794545174,0.95651191473,105.580383301,0.000708337582182,10246.1191406,0.612595081329,0.545437397613,0.855937480927,0,0
0.545745968819,0.356501072645,0.902247071266,105.565437317,0.000636681448668,9684.59667969,0.622424483299,0.604874192667,0.856249988079,0,0
0.545745968819,0.356501072645,0.902247071266,105.565437317,0.000636681448668,9684.59667969,0.622424483299,0.604874192667,0.856249988079,0,0
0.5706859231,0.288272082806,0.858958005905,105.568336487,0.0006348969182,9048.10742188,0.635337769985,0.664393275546,0.856562495232,0,0
0.5706859231,0.288272082806,0.858958005905,105.568336487,0.0006348969182,9048.10742188,0.635337769985,0.664393275546,0.856562495232,0,0
0.596464157104,0.229559630156,0.826023757458,105.56463623,0.00057586748153,8365.04589844,0.649932324886,0.722090801529,0.856875002384,0,0
0.596464157104,0.229559630156,0.826023757458,105.56463623,0.00057586748153,8365.04589844,0.649932324886,0.722090801529,0.856875002384,0,0
0.623457610607,0.179728716612,0.803186357021,105.586341858,0.000525639101397,7666.77587891,0.662634134293,0.776230329558,0.857187509537,0,0
0.623457610607,0.179728716612,0.803186357021,105.586341858,0.000525639101397,7666.77587891,0.662634134293,0.776230329558,0.857187509537,0,0
0.651093959808,0.138291060925,0.789385020733,105.576126099,0.000433395791333,6993.8828125,0.669466793537,0.824811647938,0.857500016689,0,0
0.651093959808,0.138291060925,0.789385020733,105.576126099,0.000433395791333,6993.8828125,0.669466793537,0.824811647938,0.857500016689,0,0
0.679116129875,0.104595184326,0.783711314201,105.572090149,0.000435976136941,6380.4921875,0.67075663805,0.866538631725,0.857812523842,0,0
0.679116129875,0.104595184326,0.783711314201,105.572090149,0.000435976136941,6380.4921875,0.67075663805,0.866538631725,0.857812523842,0,0
0.706949114799,0.0778407379985,0.784789860249,105.612518311,0.000407060608268,5851.32910156,0.657592892647,0.900813263025,0.85812497139,0,0
0.706949114799,0.0778407379985,0.784789860249,105.612518311,0.000407060608268,5851.32910156,0.657592892647,0.900813263025,0.85812497139,0,0
0.733000278473,0.0569958761334,0.789996147156,105.594154358,0.00040211432497,5417.2265625,0.627680540085,0.927852978919,0.858437478542,0,0
0.733000278473,0.0569958761334,0.789996147156,105.594154358,0.00040211432497,5417.2265625,0.627680540085,0.927852978919,0.858437478542,0,0
0.756622493267,0.0411227047443,0.797745168209,105.595504761,0.000416165974457,5076.12695312,0.583894789219,0.948451364445,0.858749985695,0,0
0.756622493267,0.0411227047443,0.797745168209,105.595504761,0.000416165974457,5076.12695312,0.583894789219,0.948451364445,0.858749985695,0,0
0.777083575726,0.0292651169002,0.806348741055,105.623184204,0.000344059779309,4817.38720703,0.52418845892,0.963706565362,0.859062492847,0,0
0.777083575726,0.0292651169002,0.806348741055,105.623184204,0.000344059779309,4817.38720703,0.52418845892,0.963706565362,0.859062492847,0,0
0.793964505196,0.0205706357956,0.814535140991,105.634101868,0.000345214008121,4626.50390625,0.452264845371,0.974745551468,0.859375,0,0
0.793964505196,0.0205706357956,0.814535140991,105.634101868,0.000345214008121,4626.50390625,0.452264845371,0.974745551468,0.859375,0,0
0.807348251343,0.0143291950226,0.821677446365,105.652793884,0.000221461028559,4489.35107422,0.379442721605,0.982561046204,0.859687507153,0,0
0.807348251343,0.0143291950226,0.821677446365,105.652793884,0.000221461028559,4489.35107422,0.379442721605,0.982561046204,0.859687507153,0,0
0.81795334816,0.0099283233285,0.82788169384,105.704360962,0.000225233437959,4392.39111328,0.305048495531,0.988007530842,0.860000014305,0,0
0.81795334816,0.0099283233285,0.82788169384,105.704360962,0.000225233437959,4392.39111328,0.305048495531,0.988007530842,0.860000014305,0,0
0.825644552708,0.00688038673252,0.832524895668,105.681892395,0.000103052174381,4325.12695312,0.242669045925,0.991735570917,0.860312521458,0,0
0.825644552708,0.00688038673252,0.832524895668,105.681892395,0.000103052174381,4325.12695312,0.242669045925,0.991735570917,0.860312521458,0,0
0.831927955151,0.00480053015053,0.836728513241,105.736778259,0.000115983486467,4278.73046875,0.193627923727,0.994262705269,0.86062502861,0,0
0.831927955151,0.00480053015053,0.836728513241,105.736778259,0.000115983486467,4278.73046875,0.193627923727,0.994262705269,0.86062502861,0,0
0.836464524269,0.0033938055858,0.839858353138,105.730995178,2.56334533333e-05,4246.94335938,0.155653461814,0.995959046122,0.860937476158,0,0
0.836464524269,0.0033938055858,0.839858353138,105.730995178,2.56334533333e-05,4246.94335938,0.155653461814,0.995959046122,0.860937476158,0,0
0.840434372425,0.0024444765877,0.842878818512,105.780319214,4.46814046882e-05,4224.84228516,0.129326105118,0.997099884309,0.861249983311,0,0
0.840434372425,0.0024444765877,0.842878818512,105.780319214,4.46814046882e-05,4224.84228516,0.129326105118,0.997099884309,0.861249983311,0,0
0.843427240849,0.00179985701106,0.845227062702,105.79107666,1.19387698305e-06,4209.40332031,0.107026189566,0.997870605506,0.861562490463,0,0
0.843427240849,0.00179985701106,0.845227062702,105.79107666,1.19387698305e-06,4209.40332031,0.107026189566,0.997870605506,0.861562490463,0,0
0.846125543118,0.00135424989276,0.847479820251,105.817474365,1.9089649868e-05,4198.14013672,0.0953062176704,0.99840199483,0.861874997616,0,0
0.846125543118,0.00135424989276,0.847479820251,105.817474365,1.9089649868e-05,4198.14013672,0.0953062176704,0.99840199483,0.861874997616,0,0
0.848462879658,0.00103836751077,0.849501252174,105.846038818,4.10833899878e-06,4189.74511719,0.0861237049103,0.998777668056,0.862187504768,0,0
0.848462879658,0.00103836751077,0.849501252174,105.846038818,4.10833899878e-06,4189.74511719,0.0861237049103,0.998777668056,0.862187504768,0,0
0.850653469563,0.000806849333458,0.851460337639,105.878433228,8.92980824574e-06,4183.12060547,0.0805006399751,0.999052371507,0.862500011921,0,0
0.850653469563,0.000806849333458,0.851460337639,105.878433228,8.92980824574e-06,4183.12060547,0.0805006399751,0.999052371507,0.862500011921,0,0
0.852682352066,0.000632237759419,0.853314578533,105.916671753,2.33461651078e-06,4177.78759766,0.074987180531,0.999259093325,0.862812519073,0,0
0.852682352066,0.000632237759419,0.853314578533,105.916671753,2.33461651078e-06,4177.78759766,0.074987180531,0.999259093325,0.862812519073,0,0
0.854572415352,0.000497061817441,0.855069458485,105.952217102,2.84252837446e-06,4173.33496094,0.0691725388169,0.999418710225,0.863125026226,0,0
0.854572415352,0.000497061817441,0.855069458485,105.952217102,2.84252837446e-06,4173.33496094,0.0691725388169,0.999418710225,0.863125026226,0,0
0.856286227703,0.000390821573092,0.856677055359,105.983192444,1.2715563571e-05,4169.59765625,0.0619514659047,0.999543786479,0.863437473774,0,0
0.856286227703,0.000390821573092,0.856677055359,105.983192444,1.2715563571e-05,4169.59765625,0.0619514659047,0.999543786479,0.863437473774,0,0
0.857787787914,0.000306590489345,0.858094334602,106.00567627,4.12447388953e-06,4166.4609375,0.0594161115587,0.999642758755,0.863749980927,0,0
0.857787787914,0.000306590489345,0.858094334602,106.00567627,4.12447388953e-06,4166.4609375,0.0594161115587,0.999642758755,0.863749980927,0,0
0.859365940094,0.000239667977439,0.859605610371,106.061538696,2.12512914004e-05,4163.77978516,0.0543041750789,0.99972118577,0.864062488079,0,0
0.859365940094,0.000239667977439,0.859605610371,106.061538696,2.12512914004e-05,4163.77978516,0.0543041750789,0.99972118577,0.864062488079,0,0
0.860594928265,0.000186361197848,0.860781311989,106.094024658,5.27793099536e-06,4161.60205078,0.0465828515589,0.999783471456,0.864374995232,0,0
0.860594928265,0.000186361197848,0.860781311989,106.094024658,5.27793099536e-06,4161.60205078,0.0465828515589,0.999783471456,0.864374995232,0,0
0.861764252186,0.000143782788655,0.861908018589,106.143676758,1.89784659597e-05,4159.80664062,0.0392904691398,0.999833199831,0.864687502384,0,0
0.861764252186,0.000143782788655,0.861908018589,106.143676758,1.89784659597e-05,4159.80664062,0.0392904691398,0.999833199831,0.864687502384,0,0
0.862610161304,0.000109892127512,0.862720072269,106.164329529,4.05952596338e-06,4158.35205078,0.0319590307772,0.999872599504,0.865000009537,0,0
0.862610161304,0.000109892127512,0.862720072269,106.164329529,4.05952596338e-06,4158.35205078,0.0319590307772,0.999872599504,0.865000009537,0,0
0.863397300243,8.32780060591e-05,0.863480567932,106.209762573,1.370560949e-05,4157.26611328,0.0284486394376,0.999903567385,0.865312516689,0,0
0.863397300243,8.32780060591e-05,0.863480567932,106.209762573,1.370560949e-05,4157.26611328,0.0284486394376,0.999903567385,0.865312516689,0,0
0.864061236382,6.28957641311e-05,0.864124119282,106.246437073,6.48071045362e-06,4156.37695312,0.0251624528319,0.999927229319,0.865625023842,0,0
0.864061236382,6.28957641311e-05,0.864124119282,106.246437073,6.48071045362e-06,4156.37695312,0.0251624528319,0.999927229319,0.865625023842,0,0
0.864678561687,4.76074274047e-05,0.864726126194,106.306015015,1.4034087144e-05,4155.78808594,0.0185081865638,0.999944994716,0.86593747139,0,0
0.864678561687,4.76074274047e-05,0.864726126194,106.306015015,1.4034087144e-05,4155.78808594,0.0185081865638,0.999944994716,0.86593747139,0,0
0.865000426769,3.6272995203e-05,0.865036725998,106.323791504,1.25055785247e-05,4155.33203125,0.0139660723507,0.999958037355,0.866249978542,0,0
0.865000426769,3.6272995203e-05,0.865036725998,106.323791504,1.25055785247e-05,4155.33203125,0.0139660723507,0.999958037355,0.866249978542,0,0
0.865385651588,2.78148945654e-05,0.865413486958,106.371101379,1.2547665392e-05,4155.05322266,0.0140851372853,0.999967835758,0.866562485695,0,0
0.865385651588,2.78148945654e-05,0.865413486958,106.371101379,1.2547665392e-05,4155.05322266,0.0140851372853,0.999967835758,0.866562485695,0,0
0.865713655949,2.13810890273e-05,0.865734994411,106.394088745,1.068182155e-05,4154.71289062,0.0148147521541,0.9999753522,0.866874992847,0,0
0.865713655949,2.13810890273e-05,0.865734994411,106.394088745,1.068182155e-05,4154.71289062,0.0148147521541,0.9999753522,0.866874992847,0,0
0.866136074066,1.63754702953e-05,0.866152465343,106.453208923,4.53304119219e-06,4154.53222656,0.018304573372,0.99998107576,0.8671875,0,0
0.866136074066,1.63754702953e-05,0.866152465343,106.453208923,4.53304119219e-06,4154.53222656,0.018304573372,0.99998107576,0.8671875,0,0
0.866642475128,1.24232810776e-05,0.866654872894,106.490814209,2.31193416766e-06,4154.12792969,0.0187694262713,0.999985694691,0.867500007153,0,0
0.866642475128,1.24232810776e-05,0.866654872894,106.490814209,2.31193416766e-06,4154.12792969,0.0187694262713,0.999985694691,0.867500007153,0,0
0.867088675499,9.32730199565e-06,0.867098033428,106.529510498,4.95455742566e-06,4153.81640625,0.0197154376656,0.999989207761,0.867812514305,0,0
0.867088675499,9.32730199565e-06,0.867098033428,106.529510498,4.95455742566e-06,4153.81640625,0.0197154376656,0.999989207761,0.867812514305,0,0
0.867643594742,6.93730953572e-06,0.867650508881,106.562995911,6.73686463415e-06,4153.35693359,0.0202186480165,0.999992031194,0.868125021458,0,0
0.867643594742,6.93730953572e-06,0.867650508881,106.562995911,6.73686463415e-06,4153.35693359,0.0202186480165,0.999992031194,0.868125021458,0,0
0.868115663528,5.13658824275e-06,0.868120789528,106.585327148,1.43243605635e-05,4152.92871094,0.0248017776757,0.999994095292,0.86843752861,0,0
0.868115663528,5.13658824275e-06,0.868120789528,106.585327148,1.43243605635e-05,4152.92871094,0.0248017776757,0.999994095292,0.86843752861,0,0
0.868906259537,3.7831721329e-06,0.868910014629,106.648406982,1.6363328541e-05,4152.41455078,0.0257012285292,0.999995678387,0.868749976158,0,0
0.868906259537,3.7831721329e-06,0.868910014629,106.648406982,1.6363328541e-05,4152.41455078,0.0257012285292,0.999995678387,0.868749976158,0,0
0.869424700737,2.76620448858e-06,0.869427442551,106.67010498,1.72273685166e-05,4151.94287109,0.0228900443763,0.999996846415,0.869062483311,0,0
0.869424700737,2.76620448858e-06,0.869427442551,106.67010498,1.72273685166e-05,4151.94287109,0.0228900443763,0.999996846415,0.869062483311,0,0
0.870070457458,2.02357136914e-06,0.870072484016,106.714103699,1.10566015792e-05,4151.47998047,0.0232410598546,0.999997670817,0.869374990463,0,0
0.870070457458,2.02357136914e-06,0.870072484016,106.714103699,1.10566015792e-05,4151.47998047,0.0232410598546,0.999997670817,0.869374990463,0,0
0.870606958866,1.41132795761e-06,0.870608389378,106.714668274,1.11128756544e-05,4150.85302734,0.0229477267712,0.999998356883,0.869687497616,0,0
0.870606958866,1.41132795761e-06,0.870608389378,106.714668274,1.11128756544e-05,4150.85302734,0.0229477267712,0.999998356883,0.869687497616,0,0
0.871237635612,1.03447814581e-06,0.871238648891,106.773452759,1.67609396158e-05,4150.51416016,0.0259912181646,0.999998836967,0.870000004768,0,0
0.871237635612,1.03447814581e-06,0.871238648891,106.773452759,1.67609396158e-05,4150.51416016,0.0259912181646,0.999998836967,0.870000004768,0,0
0.871931016445,7.38907203868e-07,0.871931731701,106.810783386,1.48514200191e-05,4149.96044922,0.0220082979649,0.999999179688,0.870312511921,0,0
0.871931016445,7.38907203868e-07,0.871931731701,106.810783386,1.48514200191e-05,4149.96044922,0.0220082979649,0.999999179688,0.870312511921,0,0
0.8723564744,5.21840547663e-07,0.872357010841,106.83707428,1.65641649801e-05,4149.64306641,0.0185213740915,0.999999385066,0.870625019073,0,0
0.8723564744,5.21840547663e-07,0.872357010841,106.83707428,1.65641649801e-05,4149.64306641,0.0185213740915,0.999999385066,0.870625019073,0,0
0.872870922089,3.74640279688e-07,0.872871279716,106.862251282,1.45643016367e-05,4149.21728516,0.0183295495808,0.999999590286,0.870937526226,0,0
0.872870922089,3.74640279688e-07,0.872871279716,106.862251282,1.45643016367e-05,4149.21728516,0.0183295495808,0.999999590286,0.870937526226,0,0
0.873286604881,2.73943015827e-07,0.8732868433,106.898277283,1.92475290532e-05,4148.97900391,0.0155160930008,0.999999726987,0.871249973774,0,0
0.873286604881,2.73943015827e-07,0.8732868433,106.898277283,1.92475290532e-05,4148.97900391,0.0155160930008,0.999999726987,0.871249973774,0,0
0.873657107353,2.03182153768e-07,0.873657345772,106.925834656,1.51511476361e-05,4148.73632812,0.0179706644267,0.999999727103,0.871562480927,0,0
0.873657107353,2.03182153768e-07,0.873657345772,106.925834656,1.51511476361e-05,4148.73632812,0.0179706644267,0.999999727103,0.871562480927,0,0
0.874198317528,1.53617449428e-07,0.874198496342,106.984489441,1.26764653032e-05,4148.50683594,0.016065441072,0.999999795454,0.871874988079,0,0
0.874198317528,1.53617449428e-07,0.874198496342,106.984489441,1.26764653032e-05,4148.50683594,0.016065441072,0.999999795454,0.871874988079,0,0
0.87447142601,1.1854313442e-07,0.874471545219,107.017372131,4.09434505855e-06,4148.41308594,0.0113058397546,0.999999863678,0.872187495232,0,0
0.87447142601,1.1854313442e-07,0.874471545219,107.017372131,4.09434505855e-06,4148.41308594,0.0113058397546,0.999999863678,0.872187495232,0,0
0.874769985676,9.31995955966e-08,0.87477004528,107.041007996,5.81700305702e-06,4148.22802734,0.0121252471581,0.999999931862,0.872500002384,0,0
0.874769985676,9.31995955966e-08,0.87477004528,107.041007996,5.81700305702e-06,4148.22802734,0.0121252471581,0.999999931862,0.872500002384,0,0
0.875084757805,7.38748369145e-08,0.87508481741,107.087181091,1.26874747366e-05,4148.17578125,0.0136818001047,0.999999931887,0.872812509537,0,0
0.875084757805,7.38748369145e-08,0.87508481741,107.087181091,1.26874747366e-05,4148.17578125,0.0136818001047,0.999999931887,0.872812509537,0,0
0.875462591648,5.84210191334e-08,0.875462651253,107.115753174,2.00379527087e-05,4147.93310547,0.0162862613797,0.999999931916,0.873125016689,0,0
0.875462591648,5.84210191334e-08,0.875462651253,107.115753174,2.00379527087e-05,4147.93310547,0.0162862613797,0.999999931916,0.873125016689,0,0
0.875910282135,4.56957032213e-08,0.87591034174,107.184150696,2.37967215071e-05,4147.87744141,0.016014566645,0.999999931951,0.873437523842,0,0
0.875910282135,4.56957032213e-08,0.87591034174,107.184150696,2.37967215071e-05,4147.87744141,0.016014566645,0.999999931951,0.873437523842,0,0
0.876274287701,3.51140272414e-08,0.876274287701,107.20589447,2.71071130555e-05,4147.60546875,0.0152937518433,1,0.87374997139,0,0
0.876274287701,3.51140272414e-08,0.876274287701,107.20589447,2.71071130555e-05,4147.60546875,0.0152937518433,1,0.87374997139,0,0
0.876685142517,2.65409170197e-08,0.876685202122,107.260299683,2.8066093364e-05,4147.49853516,0.014455281198,0.999999932011,0.874062478542,0,0
0.876685142517,2.65409170197e-08,0.876685202122,107.260299683,2.8066093364e-05,4147.49853516,0.014455281198,0.999999932011,0.874062478542,0,0
0.877006351948,1.98452330125e-08,0.877006351948,107.280090332,2.61925233644e-05,4147.26269531,0.0159627944231,1,0.874374985695,0,0
0.877006351948,1.98452330125e-08,0.877006351948,107.280090332,2.61925233644e-05,4147.26269531,0.0159627944231,1,0.874374985695,0,0
0.877494215965,1.47728789202e-08,0.877494215965,107.34803772,2.93782450171e-05,4147.15820312,0.0149225946516,1,0.874687492847,0,0
0.877494215965,1.47728789202e-08,0.877494215965,107.34803772,2.93782450171e-05,4147.15820312,0.0149225946516,1,0.874687492847,0,0
0.877762258053,1.09702433804e-08,0.877762258053,107.375999451,2.86516678898e-05,4147.03808594,0.0145089263096,1,0.875,0,0
0.877762258053,1.09702433804e-08,0.877762258053,107.375999451,2.86516678898e-05,4147.03808594,0.0145089263096,1,0.875,0,0
0.878229022026,8.18600387475e-09,0.878229022026,107.437362671,3.06882684526e-05,4146.9140625,0.0115300286561,1,0.875312507153,0,0
0.878229022026,8.18600387475e-09,0.878229022026,107.437362671,3.06882684526e-05,4146.9140625,0.0115300286561,1,0.875312507153,0,0
0.878345310688,6.04292704764e-09,0.878345310688,107.448303223,3.21099068969e-05,4146.85400391,0.0126210544258,1,0.875625014305,0,0
0.878345310688,6.04292704764e-09,0.878345310688,107.448303223,3.21099068969e-05,4146.85400391,0.0126210544258,1,0.875625014305,0,0
0.878867566586,4.46402514953e-09,0.878867566586,107.515533447,3.16571822623e-05,4146.70605469,0.0140039660037,1,0.875937521458,0,0
0.878867566586,4.46402514953e-09,0.878867566586,107.515533447,3.16571822623e-05,4146.70605469,0.0140039660037,1,0.875937521458,0,0
0.879054367542,3.27976601433e-09,0.879054367542,107.544746399,3.13005657517e-05,4146.6875,0.0153465969488,1,0.87625002861,0,0
0.879054367542,3.27976601433e-09,0.879054367542,107.544746399,3.13005657517e-05,4146.6875,0.0153465969488,1,0.87625002861,0,0
0.879645109177,2.42639508485e-09,0.879645109177,107.619529724,2.84441193799e-05,4146.51123047,0.0147781055421,1,0.876562476158,0,0
0.879645109177,2.42639508485e-09,0.879645109177,107.619529724,2.84441193799e-05,4146.51123047,0.0147781055421,1,0.876562476158,0,0
0.879802882671,1.78469183876e-09,0.879802882671,107.636749268,2.71378266916e-05,4146.44580078,0.0135223297402,1,0.876874983311,0,0
0.879802882671,1.78469183876e-09,0.879802882671,107.636749268,2.71378266916e-05,4146.44580078,0.0135223297402,1,0.876874983311,0,0
0.880329608917,1.32067590197e-09,0.880329608917,107.689750671,2.20394249482e-05,4146.19775391,0.0179634876549,1,0.877187490463,0,0
0.880329608917,1.32067590197e-09,0.880329608917,107.689750671,2.20394249482e-05,4146.19775391,0.0179634876549,1,0.877187490463,0,0
0.88071423769,9.82409265049e-10,0.88071423769,107.725860596,1.62760243256e-05,4145.99951172,0.0186908207834,1,0.877499997616,0,0
0.88071423769,9.82409265049e-10,0.88071423769,107.725860596,1.62760243256e-05,4145.99951172,0.0186908207834,1,0.877499997616,0,0
0.881278216839,7.35173755206e-10,0.881278216839,107.785926819,7.85296106187e-06,4145.75634766,0.0216878019273,1,0.877812504768,0,0
0.881278216839,7.35173755206e-10,0.881278216839,107.785926819,7.85296106187e-06,4145.75634766,0.0216878019273,1,0.877812504768,0,0
0.881816625595,5.48041556581e-10,0.881816625595,107.837791443,1.41337909554e-06,4145.48779297,0.0181646049023,1,0.878125011921,0,0
0.881816625595,5.48041556581e-10,0.881816625595,107.837791443,1.41337909554e-06,4145.48779297,0.0181646049023,1,0.878125011921,0,0
0.882199883461,4.07215317022e-10,0.882199883461,107.877510071,9.21704031498e-06,4145.31542969,0.0176080707461,1,0.878437519073,0,0
0.882199883461,4.07215317022e-10,0.882199883461,107.877510071,9.21704031498e-06,4145.31542969,0.0176080707461,1,0.878437519073,0,0
0.882709801197,3.03113756317e-10,0.882709801197,107.925872803,1.89211186807e-05,4145.05664062,0.0146751357242,1,0.878750026226,0,0
0.882709801197,3.03113756317e-10,0.882709801197,107.925872803,1.89211186807e-05,4145.05664062,0.0146751357242,1,0.878750026226,0,0
0.882943153381,2.25283180999e-10,0.882943153381,107.953140259,2.50755892921e-05,4144.97265625,0.0170399900526,1,0.879062473774,0,0
0.882943153381,2.25283180999e-10,0.882943153381,107.953140259,2.50755892921e-05,4144.97265625,0.0170399900526,1,0.879062473774,0,0
0.883573889732,1.67059352463e-10,0.883573889732,108.03061676,3.07287773467e-05,4144.77001953,0.0170600749552,1,0.879374980927,0,0
0.883573889732,1.67059352463e-10,0.883573889732,108.03061676,3.07287773467e-05,4144.77001953,0.0170600749552,1,0.879374980927,0,0
0.883808255196,1.23651297534e-10,0.883808255196,108.062065125,3.38732461387e-05,4144.71240234,0.0157739873976,1,0.879687488079,0,0
0.883808255196,1.23651297534e-10,0.883808255196,108.062065125,3.38732461387e-05,4144.71240234,0.0157739873976,1,0.879687488079,0,0
0.884373247623,9.0936473629e-11,0.884373247623,108.131454468,3.31609044224e-05,4144.53076172,0.0143375312909,1,0.879999995232,0,0
0.884373247623,9.0936473629e-11,0.884373247623,108.131454468,3.31609044224e-05,4144.53076172,0.0143375312909,1,0.879999995232,0,0
0.884534358978,6.62486801528e-11,0.884534358978,108.148574829,3.26179542753e-05,4144.46142578,0.0135470479727,1,0.880312502384,0,0
0.884534358978,6.62486801528e-11,0.884534358978,108.148574829,3.26179542753e-05,4144.46142578,0.0135470479727,1,0.880312502384,0,0
0.885058999062,4.80198658614e-11,0.885058999062,108.217636108,3.01592481264e-05,4144.32421875,0.0170873794705,1,0.880625009537,0,0
0.885058999062,4.80198658614e-11,0.885058999062,108.217636108,3.01592481264e-05,4144.32421875,0.0170873794705,1,0.880625009537,0,0
0.885400831699,3.44535476537e-11,0.885400831699,108.258476257,2.98451232084e-05,4144.20703125,0.0175157468766,1,0.880937516689,0,0
0.885400831699,3.44535476537e-11,0.885400831699,108.258476257,2.98451232084e-05,4144.20703125,0.0175157468766,1,0.880937516689,0,0
0.885947465897,2.49854061052e-11,0.885947465897,108.339828491,2.81414122583e-05,4144.12597656,0.0150707047433,1,0.881250023842,0,0
0.885947465897,2.49854061052e-11,0.885947465897,108.339828491,2.81414122583e-05,4144.12597656,0.0150707047433,1,0.881250023842,0,0
0.886164307594,1.78406733831e-11,0.886164307594,108.356636047,2.50300217886e-05,4143.99121094,0.0110895112157,1,0.88156247139,0,0
0.886164307594,1.78406733831e-11,0.886164307594,108.356636047,2.50300217886e-05,4143.99121094,0.0110895112157,1,0.88156247139,0,0
0.886508107185,1.29813911356e-11,0.886508107185,108.411277771,1.88399717445e-05,4143.96337891,0.0138115845621,1,0.881874978542,0,0
0.886508107185,1.29813911356e-11,0.886508107185,108.411277771,1.88399717445e-05,4143.96337891,0.0138115845621,1,0.881874978542,0,0
0.886863589287,9.61075663497e-12,0.886863589287,108.454284668,1.04104856291e-05,4143.84521484,0.0154164144769,1,0.882187485695,0,0
0.886863589287,9.61075663497e-12,0.886863589287,108.454284668,1.04104856291e-05,4143.84521484,0.0154164144769,1,0.882187485695,0,0
0.887289226055,7.16913551094e-12,0.887289226055,108.528701782,2.38340044234e-06,4143.85546875,0.0175732653588,1,0.882499992847,0,0
0.887289226055,7.16913551094e-12,0.887289226055,108.528701782,2.38340044234e-06,4143.85546875,0.0175732653588,1,0.882499992847,0,0
0.887754917145,5.36196434475e-12,0.887754917145,108.591743469,6.33562649455e-06,4143.74511719,0.0134437717497,1,0.8828125,0,0
0.887754917145,5.36196434475e-12,0.887754917145,108.591743469,6.33562649455e-06,4143.74511719,0.0134437717497,1,0.8828125,0,0
0.887969732285,4.04802450241e-12,0.887969732285,108.626045227,1.68714832398e-05,4143.72900391,0.0132535109296,1,0.883125007153,0,0
0.887969732285,4.04802450241e-12,0.887969732285,108.626045227,1.68714832398e-05,4143.72900391,0.0132535109296,1,0.883125007153,0,0
0.888425767422,3.07229198679e-12,0.888425767422,108.687576294,2.19867906708e-05,4143.61962891,0.0154695259407,1,0.883437514305,0,0
0.888425767422,3.07229198679e-12,0.888425767422,108.687576294,2.19867906708e-05,4143.61962891,0.0154695259407,1,0.883437514305,0,0
0.888753533363,2.32394572336e-12,0.888753533363,108.728683472,2.61316381511e-05,4143.52001953,0.0184423476458,1,0.883750021458,0,0
0.888753533363,2.32394572336e-12,0.888753533363,108.728683472,2.61316381511e-05,4143.52001953,0.0184423476458,1,0.883750021458,0,0
0.889361619949,1.74340891116e-12,0.889361619949,108.817596436,2.85245532723e-05,4143.41992188,0.0185889322311,1,0.88406252861,0,0
0.889361619949,1.74340891116e-12,0.889361619949,108.817596436,2.85245532723e-05,4143.41992188,0.0185889322311,1,0.88406252861,0,0
0.889696955681,1.29251329691e-12,0.889696955681,108.849052429,3.30768489221e-05,4143.24853516,0.0166313424706,1,0.884374976158,0,0
0.889696955681,1.29251329691e-12,0.889696955681,108.849052429,3.30768489221e-05,4143.24853516,0.0166313424706,1,0.884374976158,0,0
0.890204787254,9.45005033427e-13,0.890204787254,108.920707703,3.33814823534e-05,4143.14746094,0.0166161712259,1,0.884687483311,0,0
0.890204787254,9.45005033427e-13,0.890204787254,108.920707703,3.33814823534e-05,4143.14746094,0.0166161712259,1,0.884687483311,0,0
0.890539348125,6.81320180395e-13,0.890539348125,108.948013306,3.24784268741e-05,4142.94970703,0.0188922844827,1,0.884999990463,0,0
0.890539348125,6.81320180395e-13,0.890539348125,108.948013306,3.24784268741e-05,4142.94970703,0.0188922844827,1,0.884999990463,0,0
0.891163766384,4.8660907118e-13,0.891163766384,109.037910461,3.07044210786e-05,4142.83740234,0.0207089912146,1,0.885312497616,0,0
0.891163766384,4.8660907118e-13,0.891163766384,109.037910461,3.07044210786e-05,4142.83740234,0.0207089912146,1,0.885312497616,0,0
0.891591489315,3.47668779616e-13,0.891591489315,109.077537537,2.96842863463e-05,4142.61621094,0.0184972435236,1,0.885625004768,0,0
0.891591489315,3.47668779616e-13,0.891591489315,109.077537537,2.96842863463e-05,4142.61621094,0.0184972435236,1,0.885625004768,0,0
0.89210242033,2.49615486701e-13,0.89210242033,109.152900696,2.79861305899e-05,4142.53662109,0.0167033802718,1,0.885937511921,0,0
0.89210242033,2.49615486701e-13,0.89210242033,109.152900696,2.79861305899e-05,4142.53662109,0.0167033802718,1,0.885937511921,0,0
0.892438352108,1.79758389163e-13,0.892438352108,109.179450989,2.6428109777e-05,4142.33251953,0.0164134092629,1,0.886250019073,0,0
0.892438352108,1.79758389163e-13,0.892438352108,109.179450989,2.6428109777e-05,4142.33251953,0.0164134092629,1,0.886250019073,0,0
0.892934501171,1.29587435075e-13,0.892934501171,109.254753113,2.47019852395e-05,4142.26904297,0.0175746958703,1,0.886562526226,0,0
0.892934501171,1.29587435075e-13,0.892934501171,109.254753113,2.47019852395e-05,4142.26904297,0.0175746958703,1,0.886562526226,0,0
0.893329799175,9.38710914555e-14,0.893329799175,109.302963257,1.84168438864e-05,4142.14111328,0.0168935209513,1,0.886874973774,0,0
0.893329799175,9.38710914555e-14,0.893329799175,109.302963257,1.84168438864e-05,4142.14111328,0.0168935209513,1,0.886874973774,0,0
0.893791079521,6.85999447894e-14,0.893791079521,109.367721558,1.2873734704e-05,4142.04736328,0.0156771205366,1,0.887187480927,0,0
0.893791079521,6.85999447894e-14,0.893791079521,109.367721558,1.2873734704e-05,4142.04736328,0.0156771205366,1,0.887187480927,0,0
0.894124209881,5.05170924081e-14,0.894124209881,109.412223816,4.74105672765e-06,4141.96484375,0.0139138922095,1,0.887499988079,0,0
0.894124209881,5.05170924081e-14,0.894124209881,109.412223816,4.74105672765e-06,4141.96484375,0.0139138922095,1,0.887499988079,0,0
0.894495546818,3.73232633764e-14,0.894495546818,109.4556427,7.65514050727e-06,4141.83251953,0.0171574372798,1,0.887812495232,0,0
0.894495546818,3.73232633764e-14,0.894495546818,109.4556427,7.65514050727e-06,4141.83251953,0.0171574372798,1,0.887812495232,0,0
0.894994318485,2.75034223776e-14,0.894994318485,109.525650024,1.62870983331e-05,4141.73144531,0.0177122168243,1,0.888125002384,0,0
0.894994318485,2.75034223776e-14,0.894994318485,109.525650024,1.62870983331e-05,4141.73144531,0.0177122168243,1,0.888125002384,0,0
0.895394027233,2.01834093872e-14,0.895394027233,109.569580078,2.3957247322e-05,4141.57080078,0.0200524944812,1,0.888437509537,0,0
0.895394027233,2.01834093872e-14,0.895394027233,109.569580078,2.3957247322e-05,4141.57080078,0.0200524944812,1,0.888437509537,0,0
0.896012723446,1.47230419859e-14,0.896012723446,109.656715393,2.95297086268e-05,4141.44726562,0.0171093642712,1,0.888750016689,0,0
0.896012723446,1.47230419859e-14,0.896012723446,109.656715393,2.95297086268e-05,4141.44726562,0.0171093642712,1,0.888750016689,0,0
0.896261692047,1.06871180335e-14,0.896261692047,109.67301178,3.43884457834e-05,4141.27490234,0.0145877460018,1,0.889062523842,0,0
0.896261692047,1.06871180335e-14,0.896261692047,109.67301178,3.43884457834e-05,4141.27490234,0.0145877460018,1,0.889062523842,0,0
0.896751582623,7.73804831382e-15,0.896751582623,109.736106873,3.69322442566e-05,4141.13867188,0.0154429199174,1,0.88937497139,0,0
0.896751582623,7.73804831382e-15,0.896751582623,109.736106873,3.69322442566e-05,4141.13867188,0.0154429199174,1,0.88937497139,0,0
0.897044122219,5.60837370333e-15,0.897044122219,109.765342712,3.79909070034e-05,4141.00195312,0.0201245322824,1,0.889687478542,0,0
0.897044122219,5.60837370333e-15,0.897044122219,109.765342712,3.79909070034e-05,4141.00195312,0.0201245322824,1,0.889687478542,0,0
0.897773683071,4.07972487309e-15,0.897773683071,109.86857605,3.69777735614e-05,4140.85986328,0.0198182296008,1,0.889999985695,0,0
0.897773683071,4.07972487309e-15,0.897773683071,109.86857605,3.69777735614e-05,4140.85986328,0.0198182296008,1,0.889999985695,0,0
0.898050546646,2.97070717635e-15,0.898050546646,109.9012146,3.66700332961e-05,4140.76318359,0.0147844981402,1,0.890312492847,0,0
0.898050546646,2.97070717635e-15,0.898050546646,109.9012146,3.66700332961e-05,4140.76318359,0.0147844981402,1,0.890312492847,0,0
0.898522555828,2.1817313496e-15,0.898522555828,109.960861206,3.73956063413e-05,4140.625,0.0128097208217,1,0.890625,0,0
0.898522555828,2.1817313496e-15,0.898522555828,109.960861206,3.73956063413e-05,4140.625,0.0128097208217,1,0.890625,0,0
0.898698747158,1.59121978933e-15,0.898698747158,109.978477478,3.81067038688e-05,4140.54296875,0.0159641522914,1,0.890937507153,0,0
0.898698747158,1.59121978933e-15,0.898698747158,109.978477478,3.81067038688e-05,4140.54296875,0.0159641522914,1,0.890937507153,0,0
0.899331629276,1.1640551448e-15,0.899331629276,110.063163757,3.69593253708e-05,4140.38769531,0.0183584988117,1,0.891250014305,0,0
0.899331629276,1.1640551448e-15,0.899331629276,110.063163757,3.69593253708e-05,4140.38769531,0.0183584988117,1,0.891250014305,0,0
0.899630308151,8.41346020986e-16,0.899630308151,110.103813171,3.34869837388e-05,4140.31933594,0.0182973556221,1,0.891562521458,0,0
0.899630308151,8.41346020986e-16,0.899630308151,110.103813171,3.34869837388e-05,4140.31933594,0.0182973556221,1,0.891562521458,0,0
0.900260090828,6.03910192135e-16,0.900260090828,110.185829163,2.93892990157e-05,4140.15087891,0.016543187201,1,0.89187502861,0,0
0.900260090828,6.03910192135e-16,0.900260090828,110.185829163,2.93892990157e-05,4140.15087891,0.016543187201,1,0.89187502861,0,0
0.900469005108,4.30850508401e-16,0.900469005108,110.210914612,2.48142951023e-05,4140.08105469,0.0135328620672,1,0.892187476158,0,0
0.900469005108,4.30850508401e-16,0.900469005108,110.210914612,2.48142951023e-05,4140.08105469,0.0135328620672,1,0.892187476158,0,0
0.90094512701,3.07494003328e-16,0.90094512701,110.266418457,1.75268705789e-05,4139.91113281,0.0168638788164,1,0.892499983311,0,0
0.90094512701,3.07494003328e-16,0.90094512701,110.266418457,1.75268705789e-05,4139.91113281,0.0168638788164,1,0.892499983311,0,0
0.901324093342,2.19285196576e-16,0.901324093342,110.318359375,1.53040909936e-05,4139.82666016,0.0183864925057,1,0.892812490463,0,0
0.901324093342,2.19285196576e-16,0.901324093342,110.318359375,1.53040909936e-05,4139.82666016,0.0183864925057,1,0.892812490463,0,0
0.901878118515,1.56550363082e-16,0.901878118515,110.389358521,1.05531762529e-05,4139.67089844,0.0179432183504,1,0.893124997616,0,0
0.901878118515,1.56550363082e-16,0.901878118515,110.389358521,1.05531762529e-05,4139.67089844,0.0179432183504,1,0.893124997616,0,0
0.902234435081,1.12264740977e-16,0.902234435081,110.430633545,7.08101015334e-06,4139.54248047,0.0140376742929,1,0.893437504768,0,0
0.902234435081,1.12264740977e-16,0.902234435081,110.430633545,7.08101015334e-06,4139.54248047,0.0140376742929,1,0.893437504768,0,0
0.902588903904,8.07263228368e-17,0.902588903904,110.481994629,1.44862588058e-06,4139.48144531,0.0168712511659,1,0.893750011921,0,0
0.902588903904,8.07263228368e-17,0.902588903904,110.481994629,1.44862588058e-06,4139.48144531,0.0168712511659,1,0.893750011921,0,0
0.903089880943,5.83169941912e-17,0.903089880943,110.53943634,5.34043556399e-06,4139.29736328,0.0166947282851,1,0.894062519073,0,0
0.903089880943,5.83169941912e-17,0.903089880943,110.53943634,5.34043556399e-06,4139.29736328,0.0166947282851,1,0.894062519073,0,0
0.903435349464,4.23944225266e-17,0.903435349464,110.595420837,1.1537874343e-05,4139.27636719,0.0187409669161,1,0.894375026226,0,0
0.903435349464,4.23944225266e-17,0.903435349464,110.595420837,1.1537874343e-05,4139.27636719,0.0187409669161,1,0.894375026226,0,0
0.904041051865,3.08796217223e-17,0.904041051865,110.668617249,1.52475313371e-05,4139.07763672,0.0174122489989,1,0.894687473774,0,0
0.904041051865,3.08796217223e-17,0.904041051865,110.668617249,1.52475313371e-05,4139.07763672,0.0174122489989,1,0.894687473774,0,0
0.904318451881,2.24186542799e-17,0.904318451881,110.707817078,2.09881764022e-05,4139.02392578,0.0163165479898,1,0.894999980927,0,0
0.904318451881,2.24186542799e-17,0.904318451881,110.707817078,2.09881764022e-05,4139.02392578,0.0163165479898,1,0.894999980927,0,0
0.904868125916,1.6246978666e-17,0.904868125916,110.772323608,2.41828856815e-05,4138.83105469,0.0173412188888,1,0.895312488079,0,0
0.904868125916,1.6246978666e-17,0.904868125916,110.772323608,2.41828856815e-05,4138.83105469,0.0173412188888,1,0.895312488079,0,0
0.90519797802,1.1791194107e-17,0.90519797802,110.81665802,2.71824610536e-05,4138.75244141,0.0194340329617,1,0.895624995232,0,0
0.90519797802,1.1791194107e-17,0.90519797802,110.81665802,2.71824610536e-05,4138.75244141,0.0194340329617,1,0.895624995232,0,0
0.905854821205,8.55552990282e-18,0.905854821205,110.905502319,2.61220338871e-05,4138.59863281,0.0194226391613,1,0.895937502384,0,0
0.905854821205,8.55552990282e-18,0.905854821205,110.905502319,2.61220338871e-05,4138.59863281,0.0194226391613,1,0.895937502384,0,0
0.906184077263,6.18436994123e-18,0.906184077263,110.945465088,2.7753500035e-05,4138.4921875,0.0168053284287,1,0.896250009537,0,0
0.906184077263,6.18436994123e-18,0.906184077263,110.945465088,2.7753500035e-05,4138.4921875,0.0168053284287,1,0.896250009537,0,0
0.906706929207,4.44805951925e-18,0.906706929207,111.022163391,2.5264773285e-05,4138.40869141,0.0168207734823,1,0.896562516689,0,0
0.906706929207,4.44805951925e-18,0.906706929207,111.022163391,2.5264773285e-05,4138.40869141,0.0168207734823,1,0.896562516689,0,0
0.907036960125,3.18764802395e-18,0.907036960125,111.056022644,2.78184816125e-05,4138.26171875,0.0178197845817,1,0.896875023842,0,0
0.907036960125,3.18764802395e-18,0.907036960125,111.056022644,2.78184816125e-05,4138.26171875,0.0178197845817,1,0.896875023842,0,0
0.907610952854,2.27716515384e-18,0.907610952854,111.147857666,2.8053733331e-05,4138.21972656,0.0202841255814,1,0.89718747139,0,0
0.907610952854,2.27716515384e-18,0.907610952854,111.147857666,2.8053733331e-05,4138.21972656,0.0202841255814,1,0.89718747139,0,0
0.908067286015,1.62151471016e-18,0.908067286015,111.197219849,3.26321205648e-05,4138.03320312,0.0194953922182,1,0.897499978542,0,0
0.908067286015,1.62151471016e-18,0.908067286015,111.197219849,3.26321205648e-05,4138.03320312,0.0194953922182,1,0.897499978542,0,0
0.908600747585,1.1509693998e-18,0.908600747585,111.284843445,3.19386745105e-05,4138.00830078,0.0184722058475,1,0.897812485695,0,0
0.908600747585,1.1509693998e-18,0.908600747585,111.284843445,3.19386745105e-05,4138.00830078,0.0184722058475,1,0.897812485695,0,0
0.909004688263,8.15694124073e-19,0.909004688263,111.316856384,3.09371316689e-05,4137.76855469,0.0177943762392,1,0.898124992847,0,0
0.909004688263,8.15694124073e-19,0.909004688263,111.316856384,3.09371316689e-05,4137.76855469,0.0177943762392,1,0.898124992847,0,0
0.90950345993,5.77986197468e-19,0.90950345993,111.398704529,2.84124926111e-05,4137.74462891,0.0209887549281,1,0.8984375,0,0
0.90950345993,5.77986197468e-19,0.90950345993,111.398704529,2.84124926111e-05,4137.74462891,0.0209887549281,1,0.8984375,0,0
0.910071134567,4.10036996859e-19,0.910071134567,111.457633972,2.3809958293e-05,4137.49755859,0.0224403794855,1,0.898750007153,0,0
0.910071134567,4.10036996859e-19,0.910071134567,111.457633972,2.3809958293e-05,4137.49755859,0.0224403794855,1,0.898750007153,0,0
0.91064453125,2.90986061173e-19,0.91064453125,111.548431396,2.00041449716e-05,4137.44921875,0.0205513443798,1,0.899062514305,0,0
0.91064453125,2.90986061173e-19,0.91064453125,111.548431396,2.00041449716e-05,4137.44921875,0.0205513443798,1,0.899062514305,0,0
0.911115169525,2.06346627376e-19,0.911115169525,111.595199585,1.48136614371e-05,4137.23095703,0.0168190281838,1,0.899375021458,0,0
0.911115169525,2.06346627376e-19,0.911115169525,111.595199585,1.48136614371e-05,4137.23095703,0.0168190281838,1,0.899375021458,0,0
0.911497354507,1.45858153279e-19,0.911497354507,111.652565002,9.63379625318e-06,4137.17822266,0.0176842212677,1,0.89968752861,0,0
0.911497354507,1.45858153279e-19,0.911497354507,111.652565002,9.63379625318e-06,4137.17822266,0.0176842212677,1,0.89968752861,0,0
0.912012219429,1.02663104809e-19,0.912012219429,111.714569092,4.80697099192e-06,4137.00927734,0.0210024826229,1,0.899999976158,0,0
0.912012219429,1.02663104809e-19,0.912012219429,111.714569092,4.80697099192e-06,4137.00927734,0.0210024826229,1,0.899999976158,0,0
0.912564516068,7.19356714978e-20,0.912564516068,111.800201416,1.00750094134e-06,4136.95117188,0.0204653758556,1,0.900312483311,0,0
0.912564516068,7.19356714978e-20,0.912564516068,111.800201416,1.00750094134e-06,4136.95117188,0.0204653758556,1,0.900312483311,0,0
0.913051843643,5.03058452136e-20,0.913051843643,111.873771667,2.94633809972e-06,4136.88671875,0.0170042272657,1,0.900624990463,0,0
0.913051843643,5.03058452136e-20,0.913051843643,111.873771667,2.94633809972e-06,4136.88671875,0.0170042272657,1,0.900624990463,0,0
0.913426756859,3.52826038531e-20,0.913426756859,111.92880249,1.05060589703e-05,4136.82714844,0.0153206847608,1,0.900937497616,0,0
0.913426756859,3.52826038531e-20,0.913426756859,111.92880249,1.05060589703e-05,4136.82714844,0.0153206847608,1,0.900937497616,0,0
0.913828074932,2.49852295091e-20,0.913828074932,111.997154236,1.59038154379e-05,4136.82421875,0.0143498275429,1,0.901250004768,0,0
0.913828074932,2.49852295091e-20,0.913828074932,111.997154236,1.59038154379e-05,4136.82421875,0.0143498275429,1,0.901250004768,0,0
0.914153456688,1.79475623172e-20,0.914153456688,112.048118591,2.48817268584e-05,4136.79296875,0.01809168607,1,0.901562511921,0,0
0.914153456688,1.79475623172e-20,0.914153456688,112.048118591,2.48817268584e-05,4136.79296875,0.01809168607,1,0.901562511921,0,0
0.914745986462,1.30952562205e-20,0.914745986462,112.149787903,2.60823017015e-05,4136.79296875,0.0199788492173,1,0.901875019073,0,0
0.914745986462,1.30952562205e-20,0.914745986462,112.149787903,2.60823017015e-05,4136.79296875,0.0199788492173,1,0.901875019073,0,0
0.915168106556,9.65428503863e-21,0.915168106556,112.21446991,2.78611623798e-05,4136.74365234,0.0193292032927,1,0.902187526226,0,0
0.915168106556,9.65428503863e-21,0.915168106556,112.21446991,2.78611623798e-05,4136.74365234,0.0193292032927,1,0.902187526226,0,0
0.915727317333,7.13929246937e-21,0.915727317333,112.309890747,2.73270652542e-05,4136.73974609,0.0178418885916,1,0.902499973774,0,0
0.915727317333,7.13929246937e-21,0.915727317333,112.309890747,2.73270652542e-05,4136.73974609,0.0178418885916,1,0.902499973774,0,0
0.916073203087,5.22263663411e-21,0.916073203087,112.354248047,2.73159930657e-05,4136.64355469,0.0149647239596,1,0.902812480927,0,0
0.916073203087,5.22263663411e-21,0.916073203087,112.354248047,2.73159930657e-05,4136.64355469,0.0149647239596,1,0.902812480927,0,0
0.916485369205,3.76210628318e-21,0.916485369205,112.428512573,2.51917208516e-05,4136.66601562,0.0164829343557,1,0.903124988079,0,0
0.916485369205,3.76210628318e-21,0.916485369205,112.428512573,2.51917208516e-05,4136.66601562,0.0164829343557,1,0.903124988079,0,0
0.916908860207,2.64060244944e-21,0.916908860207,112.481933594,1.85236021935e-05,4136.54296875,0.0197935923934,1,0.903437495232,0,0
0.916908860207,2.64060244944e-21,0.916908860207,112.481933594,1.85236021935e-05,4136.54296875,0.0197935923934,1,0.903437495232,0,0
0.91749048233,1.807876536e-21,0.91749048233,112.584602356,8.70247640705e-06,4136.56054688,0.0235415510833,1,0.903750002384,0,0
0.91749048233,1.807876536e-21,0.91749048233,112.584602356,8.70247640705e-06,4136.56054688,0.0235415510833,1,0.903750002384,0,0
0.918106555939,1.2113386573e-21,0.918106555939,112.673835754,9.78511934591e-07,4136.45507812,0.0184125322849,1,0.904062509537,0,0
0.918106555939,1.2113386573e-21,0.918106555939,112.673835754,9.78511934591e-07,4136.45507812,0.0184125322849,1,0.904062509537,0,0
0.918424844742,7.95086115858e-22,0.918424844742,112.725509644,6.05369768891e-06,4136.43603516,0.0141641581431,1,0.904375016689,0,0
0.918424844742,7.95086115858e-22,0.918424844742,112.725509644,6.05369768891e-06,4136.43603516,0.0141641581431,1,0.904375016689,0,0
0.918823778629,5.22581045503e-22,0.918823778629,112.787536621,1.26814829855e-05,4136.39453125,0.0176720228046,1,0.904687523842,0,0
0.918823778629,5.22581045503e-22,0.918823778629,112.787536621,1.26814829855e-05,4136.39453125,0.0176720228046,1,0.904687523842,0,0
0.919321298599,3.39669823785e-22,0.919321298599,112.862426758,2.99775583699e-05,4136.32714844,0.0237667504698,1,0.90499997139,0,0
0.919321298599,3.39669823785e-22,0.919321298599,112.862426758,2.99775583699e-05,4136.32714844,0.0237667504698,1,0.90499997139,0,0
0.920033156872,2.34017114769e-22,0.920033156872,112.991889954,4.44058750873e-05,4136.37207031,0.0205673296005,1,0.905312478542,0,0
0.920033156872,2.34017114769e-22,0.920033156872,112.991889954,4.44058750873e-05,4136.37207031,0.0205673296005,1,0.905312478542,0,0
0.920366108418,1.567069159e-22,0.920366108418,113.037513733,5.20399335073e-05,4136.29833984,0.0161936916411,1,0.905624985695,0,0
0.920366108418,1.567069159e-22,0.920366108418,113.037513733,5.20399335073e-05,4136.29833984,0.0161936916411,1,0.905624985695,0,0
0.920853972435,1.13177583771e-22,0.920853972435,113.13230896,3.92841284338e-05,4136.36767578,0.0165241621435,1,0.905937492847,0,0
0.920853972435,1.13177583771e-22,0.920853972435,113.13230896,3.92841284338e-05,4136.36767578,0.0165241621435,1,0.905937492847,0,0
0.9212038517,8.57559519795e-23,0.9212038517,113.183258057,3.23167769238e-05,4136.30908203,0.0194653440267,1,0.90625,0,0
0.9212038517,8.57559519795e-23,0.9212038517,113.183258057,3.23167769238e-05,4136.30908203,0.0194653440267,1,0.90625,0,0
0.92184227705,6.50280510932e-23,0.92184227705,113.304321289,3.70100751752e-05,4136.38037109,0.0215737726539,1,0.906562507153,0,0
0.92184227705,6.50280510932e-23,0.92184227705,113.304321289,3.70100751752e-05,4136.38037109,0.0215737726539,1,0.906562507153,0,0
0.922300338745,5.01818844945e-23,0.922300338745,113.376594543,3.82211983379e-05,4136.33886719,0.0202270559967,1,0.906875014305,0,0
0.922300338745,5.01818844945e-23,0.922300338745,113.376594543,3.82211983379e-05,4136.33886719,0.0202270559967,1,0.906875014305,0,0
0.922869622707,3.9129315279e-23,0.922869622707,113.479316711,2.98018094327e-05,4136.36914062,0.0154134714976,1,0.907187521458,0,0
0.922869622707,3.9129315279e-23,0.922869622707,113.479316711,2.98018094327e-05,4136.36914062,0.0154134714976,1,0.907187521458,0,0
0.923081338406,3.01360927002e-23,0.923081338406,113.515731812,3.22027772199e-05,4136.36914062,0.0154207693413,1,0.90750002861,0,0
0.923081338406,3.01360927002e-23,0.923081338406,113.515731812,3.22027772199e-05,4136.36914062,0.0154207693413,1,0.90750002861,0,0
0.923650979996,2.25866181066e-23,0.923650979996,113.614860535,3.12537486025e-05,4136.37548828,0.0224489867687,1,0.907812476158,0,0
0.923650979996,2.25866181066e-23,0.923650979996,113.614860535,3.12537486025e-05,4136.37548828,0.0224489867687,1,0.907812476158,0,0
0.924222826958,1.84639821066e-23,0.924222826958,113.72026062,1.2231475921e-05,4136.41943359,0.0225129444152,1,0.908124983311,0,0
0.924222826958,1.84639821066e-23,0.924222826958,113.72026062,1.2231475921e-05,4136.41943359,0.0225129444152,1,0.908124983311,0,0
0.924795806408,1.30112059246e-23,0.924795806408,113.807640076,6.8206004471e-06,4136.34814453,0.0192878693342,1,0.908437490463,0,0
0.924795806408,1.30112059246e-23,0.924795806408,113.807640076,6.8206004471e-06,4136.34814453,0.0192878693342,1,0.908437490463,0,0
0.925202012062,1.03617148113e-23,0.925202012062,113.893218994,1.97630233743e-05,4136.44628906,0.013994064182,1,0.908749997616,0,0
0.925202012062,1.03617148113e-23,0.925202012062,113.893218994,1.97630233743e-05,4136.44628906,0.013994064182,1,0.908749997616,0,0
0.92550432682,8.04130175789e-24,0.92550432682,113.930358887,1.93510713871e-05,4136.35205078,0.0161880645901,1,0.909062504768,0,0
0.92550432682,8.04130175789e-24,0.92550432682,113.930358887,1.93510713871e-05,4136.35205078,0.0161880645901,1,0.909062504768,0,0
0.926022589207,5.76719286741e-24,0.926022589207,114.02545929,2.10050002352e-05,4136.38867188,0.020775930956,1,0.909375011921,0,0
0.926022589207,5.76719286741e-24,0.926022589207,114.02545929,2.10050002352e-05,4136.38867188,0.020775930956,1,0.909375011921,0,0
0.926559865475,4.18907662651e-24,0.926559865475,114.120567322,2.47269235842e-05,4136.40429688,0.0231624618173,1,0.909687519073,0,0
0.926559865475,4.18907662651e-24,0.926559865475,114.120567322,2.47269235842e-05,4136.40429688,0.0231624618173,1,0.909687519073,0,0
0.92720079422,3.13289600406e-24,0.92720079422,114.226341248,2.32663915085e-05,4136.37451172,0.0170856490731,1,0.910000026226,0,0
0.92720079422,3.13289600406e-24,0.92720079422,114.226341248,2.32663915085e-05,4136.37451172,0.0170856490731,1,0.910000026226,0,0
0.927426278591,2.19165852917e-24,0.927426278591,114.260398865,3.49924303009e-05,4136.34423828,0.0157376434654,1,0.910312473774,0,0
0.927426278591,2.19165852917e-24,0.927426278591,114.260398865,3.49924303009e-05,4136.34423828,0.0157376434654,1,0.910312473774,0,0
0.927998304367,1.48803256565e-24,0.927998304367,114.357345581,4.12406370742e-05,4136.33349609,0.0179251357913,1,0.910624980927,0,0
0.927998304367,1.48803256565e-24,0.927998304367,114.357345581,4.12406370742e-05,4136.33349609,0.0179251357913,1,0.910624980927,0,0
0.928335666656,1.10803876064e-24,0.928335666656,114.423751831,2.60898159468e-05,4136.38525391,0.0248562917113,1,0.910937488079,0,0
0.928335666656,1.10803876064e-24,0.928335666656,114.423751831,2.60898159468e-05,4136.38525391,0.0248562917113,1,0.910937488079,0,0
0.929263830185,7.01925327326e-25,0.929263830185,114.555229187,1.36632306749e-05,4136.20507812,0.0236717630178,1,0.911249995232,0,0
0.929263830185,7.01925327326e-25,0.929263830185,114.555229187,1.36632306749e-05,4136.20507812,0.0236717630178,1,0.911249995232,0,0
0.929540157318,4.67386133366e-25,0.929540157318,114.63066864,1.78030804818e-05,4136.37939453,0.0174103491008,1,0.911562502384,0,0
0.929540157318,4.67386133366e-25,0.929540157318,114.63066864,1.78030804818e-05,4136.37939453,0.0174103491008,1,0.911562502384,0,0
0.930146872997,3.15396179498e-25,0.930146872997,114.697509766,1.5676867406e-05,4136.14208984,0.016029605642,1,0.911875009537,0,0
0.930146872997,3.15396179498e-25,0.930146872997,114.697509766,1.5676867406e-05,4136.14208984,0.016029605642,1,0.911875009537,0,0
0.930352568626,2.04264117576e-25,0.930352568626,114.751785278,1.03826005216e-05,4136.25927734,0.0192908961326,1,0.912187516689,0,0
0.930352568626,2.04264117576e-25,0.930352568626,114.751785278,1.03826005216e-05,4136.25927734,0.0192908961326,1,0.912187516689,0,0
0.931126236916,1.31697961544e-25,0.931126236916,114.863685608,3.35312438438e-06,4136.12402344,0.0297155939043,1,0.912500023842,0,0
0.931126236916,1.31697961544e-25,0.931126236916,114.863685608,3.35312438438e-06,4136.12402344,0.0297155939043,1,0.912500023842,0,0
0.931869208813,8.52139999031e-26,0.931869208813,114.994735718,9.25813128561e-06,4136.14111328,0.0228932052851,1,0.91281247139,0,0
0.931869208813,8.52139999031e-26,0.931869208813,114.994735718,9.25813128561e-06,4136.14111328,0.0228932052851,1,0.91281247139,0,0
0.932290554047,5.36312941242e-26,0.932290554047,115.057144165,1.84021646419e-05,4136.07617188,0.0204516425729,1,0.913124978542,0,0
0.932290554047,5.36312941242e-26,0.932290554047,115.057144165,1.84021646419e-05,4136.07617188,0.0204516425729,1,0.913124978542,0,0
0.932908117771,3.22932784023e-26,0.932908117771,115.13079071,2.17411470658e-05,4135.87011719,0.0179229862988,1,0.913437485695,0,0
0.932908117771,3.22932784023e-26,0.932908117771,115.13079071,2.17411470658e-05,4135.87011719,0.0179229862988,1,0.913437485695,0,0
0.933199882507,1.87387868319e-26,0.933199882507,115.181022644,2.75642760243e-05,4135.86914062,0.0262823477387,1,0.913749992847,0,0
0.933199882507,1.87387868319e-26,0.933199882507,115.181022644,2.75642760243e-05,4135.86914062,0.0262823477387,1,0.913749992847,0,0
0.934247195721,1.06456571159e-26,0.934247195721,115.32208252,3.27394300257e-05,4135.62060547,0.0320320092142,1,0.9140625,0,0
0.934247195721,1.06456571159e-26,0.934247195721,115.32208252,3.27394300257e-05,4135.62060547,0.0320320092142,1,0.9140625,0,0
0.934836685658,6.05023689051e-27,0.934836685658,115.421028137,3.06659021589e-05,4135.60253906,0.0256137978286,1,0.914375007153,0,0
0.934836685658,6.05023689051e-27,0.934836685658,115.421028137,3.06659021589e-05,4135.60253906,0.0256137978286,1,0.914375007153,0,0
0.935551762581,3.55885083297e-27,0.935551762581,115.504379272,3.04620298266e-05,4135.35253906,0.0173646211624,1,0.914687514305,0,0
0.935551762581,3.55885083297e-27,0.935551762581,115.504379272,3.04620298266e-05,4135.35253906,0.0173646211624,1,0.914687514305,0,0
0.935717403889,2.25600968495e-27,0.935717403889,115.544197083,3.19468454109e-05,4135.421875,0.0191795807332,1,0.915000021458,0,0
0.935717403889,2.25600968495e-27,0.935717403889,115.544197083,3.19468454109e-05,4135.421875,0.0191795807332,1,0.915000021458,0,0
0.936525404453,1.56613243071e-27,0.936525404453,115.637863159,2.49201948463e-05,4135.13623047,0.0275427773595,1,0.91531252861,0,0
0.936525404453,1.56613243071e-27,0.936525404453,115.637863159,2.49201948463e-05,4135.13623047,0.0275427773595,1,0.91531252861,0,0
0.93712157011,1.16350704988e-27,0.93712157011,115.752319336,2.2229314709e-05,4135.20703125,0.0291792303324,1,0.915624976158,0,0
0.93712157011,1.16350704988e-27,0.93712157011,115.752319336,2.2229314709e-05,4135.20703125,0.0291792303324,1,0.915624976158,0,0
0.938014268875,8.86026382031e-28,0.938014268875,115.886528015,2.17394044739e-05,4135.08203125,0.0248041078448,1,0.915937483311,0,0
0.938014268875,8.86026382031e-28,0.938014268875,115.886528015,2.17394044739e-05,4135.08203125,0.0248041078448,1,0.915937483311,0,0
0.938384354115,6.68553887533e-28,0.938384354115,115.926002502,1.83538086276e-05,4134.93017578,0.0177160799503,1,0.916249990463,0,0
0.938384354115,6.68553887533e-28,0.938384354115,115.926002502,1.83538086276e-05,4134.93017578,0.0177160799503,1,0.916249990463,0,0
0.938912928104,4.90634649637e-28,0.938912928104,116.001831055,1.48498047565e-05,4134.83349609,0.0225777365267,1,0.916562497616,0,0
0.938912928104,4.90634649637e-28,0.938912928104,116.001831055,1.48498047565e-05,4134.83349609,0.0225777365267,1,0.916562497616,0,0
0.939532518387,3.47887972166e-28,0.939532518387,116.079681396,1.12350771815e-05,4134.65234375,0.031231675297,1,0.916875004768,0,0
0.939532518387,3.47887972166e-28,0.939532518387,116.079681396,1.12350771815e-05,4134.65234375,0.031231675297,1,0.916875004768,0,0
0.940508186817,2.38162880261e-28,0.940508186817,116.216209412,2.07886500903e-06,4134.453125,0.0381863191724,1,0.917187511921,0,0
0.940508186817,2.38162880261e-28,0.940508186817,116.216209412,2.07886500903e-06,4134.453125,0.0381863191724,1,0.917187511921,0,0
0.941489994526,1.58212183814e-28,0.941489994526,116.327461243,7.57044244892e-06,4134.09179688,0.0252393241972,1,0.917500019073,0,0
0.941489994526,1.58212183814e-28,0.941489994526,116.327461243,7.57044244892e-06,4134.09179688,0.0252393241972,1,0.917500019073,0,0
0.941793441772,1.02802721906e-28,0.941793441772,116.373817444,1.61560565175e-05,4134.05371094,0.0251870267093,1,0.917812526226,0,0
0.941793441772,1.02802721906e-28,0.941793441772,116.373817444,1.61560565175e-05,4134.05371094,0.0251870267093,1,0.917812526226,0,0
0.942772507668,6.61363139196e-29,0.942772507668,116.463150024,2.27623586397e-05,4133.56054688,0.0302956849337,1,0.918124973774,0,0
0.942772507668,6.61363139196e-29,0.942772507668,116.463150024,2.27623586397e-05,4133.56054688,0.0302956849337,1,0.918124973774,0,0
0.9433401227,4.27188926054e-29,0.9433401227,116.546401978,2.12676022784e-05,4133.46875,0.0317740440369,1,0.918437480927,0,0
0.9433401227,4.27188926054e-29,0.9433401227,116.546401978,2.12676022784e-05,4133.46875,0.0317740440369,1,0.918437480927,0,0
0.944395959377,2.79440066849e-29,0.944395959377,116.700790405,2.23228744289e-05,4133.29492188,0.0326618850231,1,0.918749988079,0,0
0.944395959377,2.79440066849e-29,0.944395959377,116.700790405,2.23228744289e-05,4133.29492188,0.0326618850231,1,0.918749988079,0,0
0.945009708405,1.8589974089e-29,0.945009708405,116.769165039,2.50171760854e-05,4133.0625,0.0240256562829,1,0.919062495232,0,0
0.945009708405,1.8589974089e-29,0.945009708405,116.769165039,2.50171760854e-05,4133.0625,0.0240256562829,1,0.919062495232,0,0
0.945618629456,1.25932835097e-29,0.945618629456,116.843475342,2.41636989813e-05,4132.87207031,0.0204655379057,1,0.919375002384,0,0
0.945618629456,1.25932835097e-29,0.945618629456,116.843475342,2.41636989813e-05,4132.87207031,0.0204655379057,1,0.919375002384,0,0
0.946049273014,8.64367214386e-30,0.946049273014,116.904067993,2.23608712986e-05,4132.78662109,0.0277920197695,1,0.919687509537,0,0
0.946049273014,8.64367214386e-30,0.946049273014,116.904067993,2.23608712986e-05,4132.78662109,0.0277920197695,1,0.919687509537,0,0
0.94703567028,5.86500323851e-30,0.94703567028,117.041191101,1.96914988919e-05,4132.58105469,0.0355185344815,1,0.920000016689,0,0
0.94703567028,5.86500323851e-30,0.94703567028,117.041191101,1.96914988919e-05,4132.58105469,0.0355185344815,1,0.920000016689,0,0
0.947867512703,4.06785105125e-30,0.947867512703,117.143455505,1.77352285391e-05,4132.32568359,0.0265506338328,1,0.920312523842,0,0
0.947867512703,4.06785105125e-30,0.947867512703,117.143455505,1.77352285391e-05,4132.32568359,0.0265506338328,1,0.920312523842,0,0
0.948388576508,2.83677199243e-30,0.948388576508,117.255943298,1.62023079611e-05,4132.46240234,0.0189494527876,1,0.92062497139,0,0
0.948388576508,2.83677199243e-30,0.948388576508,117.255943298,1.62023079611e-05,4132.46240234,0.0189494527876,1,0.92062497139,0,0
0.94882941246,1.98937109238e-30,0.94882941246,117.277427673,1.29825093609e-05,4132.12744141,0.0191283617169,1,0.920937478542,0,0
0.94882941246,1.98937109238e-30,0.94882941246,117.277427673,1.29825093609e-05,4132.12744141,0.0191283617169,1,0.920937478542,0,0
0.94935965538,1.39797997852e-30,0.94935965538,117.373680115,1.04210257632e-05,4132.15478516,0.0276792496443,1,0.921249985695,0,0
0.94935965538,1.39797997852e-30,0.94935965538,117.373680115,1.04210257632e-05,4132.15478516,0.0276792496443,1,0.921249985695,0,0
0.95024061203,9.75226224629e-31,0.95024061203,117.502815247,1.12002589958e-05,4132.01220703,0.0322415195405,1,0.921562492847,0,0
0.95024061203,9.75226224629e-31,0.95024061203,117.502815247,1.12002589958e-05,4132.01220703,0.0322415195405,1,0.921562492847,0,0
0.951007306576,6.74069744123e-31,0.951007306576,117.617660522,3.14019234793e-06,4131.90283203,0.0282658878714,1,0.921875,0,0
0.951007306576,6.74069744123e-31,0.951007306576,117.617660522,3.14019234793e-06,4131.90283203,0.0282658878714,1,0.921875,0,0
0.951682209969,4.61850978122e-31,0.951682209969,117.685241699,6.87660258336e-06,4131.60253906,0.0236754119396,1,0.922187507153,0,0
0.951682209969,4.61850978122e-31,0.951682209969,117.685241699,6.87660258336e-06,4131.60253906,0.0236754119396,1,0.922187507153,0,0
0.952211976051,3.12927128618e-31,0.952211976051,117.760177612,1.55013549374e-05,4131.5,0.0271605011076,1,0.922500014305,0,0
0.952211976051,3.12927128618e-31,0.952211976051,117.760177612,1.55013549374e-05,4131.5,0.0271605011076,1,0.922500014305,0,0
0.953066647053,2.09231176579e-31,0.953066647053,117.859313965,1.68090173247e-05,4131.20263672,0.0308415684849,1,0.922812521458,0,0
0.953066647053,2.09231176579e-31,0.953066647053,117.859313965,1.68090173247e-05,4131.20263672,0.0308415684849,1,0.922812521458,0,0
0.953786969185,1.38279477793e-31,0.953786969185,117.935066223,1.61038642545e-05,4130.90478516,0.0279042944312,1,0.92312502861,0,0
0.953786969185,1.38279477793e-31,0.953786969185,117.935066223,1.61038642545e-05,4130.90478516,0.0279042944312,1,0.92312502861,0,0
0.954489529133,9.08616754955e-32,0.954489529133,118.048652649,9.06638888409e-06,4130.85595703,0.0342352129519,1,0.923437476158,0,0
0.954489529133,9.08616754955e-32,0.954489529133,118.048652649,9.06638888409e-06,4130.85595703,0.0342352129519,1,0.923437476158,0,0
0.955538392067,5.98381578929e-32,0.955538392067,118.160621643,1.01107107184e-05,4130.43310547,0.0361300371587,1,0.923749983311,0,0
0.955538392067,5.98381578929e-32,0.955538392067,118.160621643,1.01107107184e-05,4130.43310547,0.0361300371587,1,0.923749983311,0,0
0.956339657307,3.97447570451e-32,0.956339657307,118.289543152,1.23729269035e-05,4130.37353516,0.0288719423115,1,0.924062490463,0,0
0.956339657307,3.97447570451e-32,0.956339657307,118.289543152,1.23729269035e-05,4130.37353516,0.0288719423115,1,0.924062490463,0,0
0.957011282444,2.6696713915e-32,0.957011282444,118.345535278,1.16320752568e-05,4130.0078125,0.026000129059,1,0.924374997616,0,0
0.957011282444,2.6696713915e-32,0.957011282444,118.345535278,1.16320752568e-05,4130.0078125,0.026000129059,1,0.924374997616,0,0
0.957664132118,1.8092195184e-32,0.957664132118,118.437484741,1.62625183293e-05,4129.87988281,0.0301660764962,1,0.924687504768,0,0
0.957664132118,1.8092195184e-32,0.957664132118,118.437484741,1.62625183293e-05,4129.87988281,0.0301660764962,1,0.924687504768,0,0
0.958551287651,1.22960301701e-32,0.958551287651,118.535430908,1.58024595294e-05,4129.54296875,0.0331512130797,1,0.925000011921,0,0
0.958551287651,1.22960301701e-32,0.958551287651,118.535430908,1.58024595294e-05,4129.54296875,0.0331512130797,1,0.925000011921,0,0
0.959359109402,8.32636664555e-33,0.959359109402,118.676223755,2.15488125832e-05,4129.54882812,0.0312923416495,1,0.925312519073,0,0
0.959359109402,8.32636664555e-33,0.959359109402,118.676223755,2.15488125832e-05,4129.54882812,0.0312923416495,1,0.925312519073,0,0
0.96014970541,5.60335712442e-33,0.96014970541,118.759872437,2.61242239503e-05,4129.2265625,0.0267040468752,1,0.925625026226,0,0
0.96014970541,5.60335712442e-33,0.96014970541,118.759872437,2.61242239503e-05,4129.2265625,0.0267040468752,1,0.925625026226,0,0
0.960719943047,3.75508217356e-33,0.960719943047,118.834190369,2.7458587283e-05,4129.07910156,0.0169402807951,1,0.925937473774,0,0
0.960719943047,3.75508217356e-33,0.960719943047,118.834190369,2.7458587283e-05,4129.07910156,0.0169402807951,1,0.925937473774,0,0
0.961008727551,2.52136889361e-33,0.961008727551,118.883804321,1.96126748051e-05,4129.07666016,0.0268834996969,1,0.926249980927,0,0
0.961008727551,2.52136889361e-33,0.961008727551,118.883804321,1.96126748051e-05,4129.07666016,0.0268834996969,1,0.926249980927,0,0
0.962090075016,1.70468666287e-33,0.962090075016,119.024971008,8.9925388238e-06,4128.79882812,0.0343488790095,1,0.926562488079,0,0
0.962090075016,1.70468666287e-33,0.962090075016,119.024971008,8.9925388238e-06,4128.79882812,0.0343488790095,1,0.926562488079,0,0
0.962765991688,1.16233221201e-33,0.962765991688,119.131996155,1.19932360576e-06,4128.73828125,0.0261486917734,1,0.926874995232,0,0
0.962765991688,1.16233221201e-33,0.962765991688,119.131996155,1.19932360576e-06,4128.73828125,0.0261486917734,1,0.926874995232,0,0
0.963422238827,7.96831529072e-34,0.963422238827,119.226303101,1.58110617576e-06,4128.62158203,0.0217642206699,1,0.927187502384,0,0
0.963422238827,7.96831529072e-34,0.963422238827,119.226303101,1.58110617576e-06,4128.62158203,0.0217642206699,1,0.927187502384,0,0
0.963872313499,5.46184496149e-34,0.963872313499,119.2837677,4.44358192908e-06,4128.49804688,0.0234055202454,1,0.927500009537,0,0
0.963872313499,5.46184496149e-34,0.963872313499,119.2837677,4.44358192908e-06,4128.49804688,0.0234055202454,1,0.927500009537,0,0
0.964612960815,3.7224225783e-34,0.964612960815,119.358062744,1.5507097487e-05,4128.17333984,0.0296195372939,1,0.927812516689,0,0
0.964612960815,3.7224225783e-34,0.964612960815,119.358062744,1.5507097487e-05,4128.17333984,0.0296195372939,1,0.927812516689,0,0
0.9653840065,2.51433810578e-34,0.9653840065,119.498542786,1.88967169379e-05,4128.21484375,0.0337597802281,1,0.928125023842,0,0
0.9653840065,2.51433810578e-34,0.9653840065,119.498542786,1.88967169379e-05,4128.21484375,0.0337597802281,1,0.928125023842,0,0
0.966339588165,1.68350994847e-34,0.966339588165,119.599510193,1.80479637493e-05,4127.82714844,0.0309742968529,1,0.92843747139,0,0
0.966339588165,1.68350994847e-34,0.966339588165,119.599510193,1.80479637493e-05,4127.82714844,0.0309742968529,1,0.92843747139,0,0
0.966965913773,1.12115402501e-34,0.966965913773,119.702529907,1.59199844347e-05,4127.79394531,0.0180996451527,1,0.928749978542,0,0
0.966965913773,1.12115402501e-34,0.966965913773,119.702529907,1.59199844347e-05,4127.79394531,0.0180996451527,1,0.928749978542,0,0
0.967257916927,7.46611506108e-35,0.967257916927,119.740478516,1.37015831569e-05,4127.71826172,0.0240407846868,1,0.929062485695,0,0
0.967257916927,7.46611506108e-35,0.967257916927,119.740478516,1.37015831569e-05,4127.71826172,0.0240407846868,1,0.929062485695,0,0
0.968189358711,4.99288298255e-35,0.968189358711,119.861381531,2.20007241296e-05,4127.47558594,0.0322816409171,1,0.929374992847,0,0
0.968189358711,4.99288298255e-35,0.968189358711,119.861381531,2.20007241296e-05,4127.47558594,0.0322816409171,1,0.929374992847,0,0
0.96890771389,3.35586963277e-35,0.96890771389,119.972572327,3.14421740768e-05,4127.39550781,0.0344179943204,1,0.9296875,0,0
0.96890771389,3.35586963277e-35,0.96890771389,119.972572327,3.14421740768e-05,4127.39550781,0.0344179943204,1,0.9296875,0,0
0.969950258732,2.26101746606e-35,0.969950258732,120.109657288,3.11037329084e-05,4127.13476562,0.0297997891903,1,0.930000007153,0,0
0.969950258732,2.26101746606e-35,0.969950258732,120.109657288,3.11037329084e-05,4127.13476562,0.0297997891903,1,0.930000007153,0,0
0.970428705215,1.52050653456e-35,0.970428705215,120.162956238,2.53196485573e-05,4126.95800781,0.0236248690635,1,0.930312514305,0,0
0.970428705215,1.52050653456e-35,0.970428705215,120.162956238,2.53196485573e-05,4126.95800781,0.0236248690635,1,0.930312514305,0,0
0.971152305603,1.01609009915e-35,0.971152305603,120.230606079,1.9981240257e-05,4126.61279297,0.0264242291451,1,0.930625021458,0,0
0.971152305603,1.01609009915e-35,0.971152305603,120.230606079,1.9981240257e-05,4126.61279297,0.0264242291451,1,0.930625021458,0,0
0.971775114536,6.7320900115e-36,0.971775114536,120.340446472,2.23949809879e-05,4126.62402344,0.0386603549123,1,0.93093752861,0,0
0.971775114536,6.7320900115e-36,0.971775114536,120.340446472,2.23949809879e-05,4126.62402344,0.0386603549123,1,0.93093752861,0,0
0.973134577274,4.42323012625e-36,0.973134577274,120.48878479,2.60390497715e-05,4126.10351562,0.0366599671543,1,0.931249976158,0,0
0.973134577274,4.42323012625e-36,0.973134577274,120.48878479,2.60390497715e-05,4126.10351562,0.0366599671543,1,0.931249976158,0,0
0.973652839661,2.89972193415e-36,0.973652839661,120.571533203,1.73281569005e-05,4126.06152344,0.0211579371244,1,0.931562483311,0,0
0.973652839661,2.89972193415e-36,0.973652839661,120.571533203,1.73281569005e-05,4126.06152344,0.0211579371244,1,0.931562483311,0,0
0.974209725857,1.9101585898e-36,0.974209725857,120.635139465,1.61034421353e-07,4125.86572266,0.0254296008497,1,0.931874990463,0,0
0.974209725857,1.9101585898e-36,0.974209725857,120.635139465,1.61034421353e-07,4125.86572266,0.0254296008497,1,0.931874990463,0,0
0.974947929382,1.27022723895e-36,0.974947929382,120.724945068,1.45957938003e-05,4125.63867188,0.0295187626034,1,0.932187497616,0,0
0.974947929382,1.27022723895e-36,0.974947929382,120.724945068,1.45957938003e-05,4125.63867188,0.0295187626034,1,0.932187497616,0,0
0.975716173649,8.50962415429e-37,0.975716173649,120.833045959,1.67094258359e-05,4125.48974609,0.031992547214,1,0.932500004768,0,0
0.975716173649,8.50962415429e-37,0.975716173649,120.833045959,1.67094258359e-05,4125.48974609,0.031992547214,1,0.932500004768,0,0
0.97658264637,5.71442966885e-37,0.97658264637,120.960189819,6.14632745055e-06,4125.35253906,0.0316830649972,1,0.932812511921,0,0
0.97658264637,5.71442966885e-37,0.97658264637,120.960189819,6.14632745055e-06,4125.35253906,0.0316830649972,1,0.932812511921,0,0
0.977334856987,3.82767657493e-37,0.977334856987,121.053756714,3.1422232496e-06,4125.13378906,0.0275119189173,1,0.933125019073,0,0
0.977334856987,3.82767657493e-37,0.977334856987,121.053756714,3.1422232496e-06,4125.13378906,0.0275119189173,1,0.933125019073,0,0
0.977985262871,2.57229475918e-37,0.977985262871,121.123329163,1.58965740411e-05,4124.87792969,0.016977423802,1,0.933437526226,0,0
0.977985262871,2.57229475918e-37,0.977985262871,121.123329163,1.58965740411e-05,4124.87792969,0.016977423802,1,0.933437526226,0,0
0.978195786476,1.73505401526e-37,0.978195786476,121.178207397,3.19845494232e-05,4124.98681641,0.0321716330945,1,0.933749973774,0,0
0.978195786476,1.73505401526e-37,0.978195786476,121.178207397,3.19845494232e-05,4124.98681641,0.0321716330945,1,0.933749973774,0,0
0.979629337788,1.17565589251e-37,0.979629337788,121.354789734,3.25885412167e-05,4124.56054688,0.0385091938078,1,0.934062480927,0,0
0.979629337788,1.17565589251e-37,0.979629337788,121.354789734,3.25885412167e-05,4124.56054688,0.0385091938078,1,0.934062480927,0,0
0.98017013073,7.92072466312e-38,0.98017013073,121.450454712,2.02173596335e-05,4124.57177734,0.0262466967106,1,0.934374988079,0,0
0.98017013073,7.92072466312e-38,0.98017013073,121.450454712,2.02173596335e-05,4124.57177734,0.0262466967106,1,0.934374988079,0,0
0.980966567993,5.2299216444e-38,0.980966567993,121.538894653,1.33109188027e-05,4124.27832031,0.0244394931942,1,0.934687495232,0,0
0.980966567993,5.2299216444e-38,0.980966567993,121.538894653,1.33109188027e-05,4124.27832031,0.0244394931942,1,0.934687495232,0,0
0.981414139271,3.42331021095e-38,0.981414139271,121.585334778,2.20647452807e-05,4124.09423828,0.0256687421352,1,0.935000002384,0,0
0.981414139271,3.42331021095e-38,0.981414139271,121.585334778,2.20647452807e-05,4124.09423828,0.0256687421352,1,0.935000002384,0,0
0.982273936272,2.28780303285e-38,0.982273936272,121.708930969,3.86879983125e-05,4123.94335938,0.0299199335277,1,0.935312509537,0,0
0.982273936272,2.28780303285e-38,0.982273936272,121.708930969,3.86879983125e-05,4123.94335938,0.0299199335277,1,0.935312509537,0,0
0.982941389084,1.57412634925e-38,0.982941389084,121.8228302,3.76093448722e-05,4123.93261719,0.0301830582321,1,0.935625016689,0,0
0.982941389084,1.57412634925e-38,0.982941389084,121.8228302,3.76093448722e-05,4123.93261719,0.0301830582321,1,0.935625016689,0,0
0.983814835548,1.09342142081e-38,0.983814835548,121.94229126,1.25245405798e-05,4123.74365234,0.0292033478618,1,0.935937523842,0,0
0.983814835548,1.09342142081e-38,0.983814835548,121.94229126,1.25245405798e-05,4123.74365234,0.0292033478618,1,0.935937523842,0,0
0.984431445599,7.49877127474e-39,0.984431445599,122.021865845,1.3525529539e-05,4123.58203125,0.0184101052582,1,0.93624997139,0,0
0.984431445599,7.49877127474e-39,0.984431445599,122.021865845,1.3525529539e-05,4123.58203125,0.0184101052582,1,0.93624997139,0,0
0.984749019146,5.0109760461e-39,0.984749019146,122.072982788,1.89913134818e-05,4123.55859375,0.028776301071,1,0.936562478542,0,0
0.984749019146,5.0109760461e-39,0.984749019146,122.072982788,1.89913134818e-05,4123.55859375,0.028776301071,1,0.936562478542,0,0
0.985899448395,3.26756597599e-39,0.985899448395,122.185745239,4.64587145643e-07,4123.04833984,0.039933629334,1,0.936874985695,0,0
0.985899448395,3.26756597599e-39,0.985899448395,122.185745239,4.64587145643e-07,4123.04833984,0.039933629334,1,0.936874985695,0,0
0.98679792881,2.10021429029e-39,0.98679792881,122.347457886,1.35005366246e-05,4123.08251953,0.0327275134623,1,0.937187492847,0,0
0.98679792881,2.10021429029e-39,0.98679792881,122.347457886,1.35005366246e-05,4123.08251953,0.0327275134623,1,0.937187492847,0,0
0.987572431564,1.34724337606e-39,0.987572431564,122.435028076,3.89979777538e-06,4122.80761719,0.0228270851076,1,0.9375,0,0
0.987572431564,1.34724337606e-39,0.987572431564,122.435028076,3.89979777538e-06,4122.80761719,0.0228270851076,1,0.9375,0,0
0.987958908081,8.74529352108e-40,0.987958908081,122.482299805,3.07510963466e-05,4122.69140625,0.0245872400701,1,0.937812507153,0,0
0.987958908081,8.74529352108e-40,0.987958908081,122.482299805,3.07510963466e-05,4122.69140625,0.0245872400701,1,0.937812507153,0,0
0.988824009895,5.73152091386e-40,0.988824009895,122.590881348,3.3805721614e-05,4122.44824219,0.0308955479413,1,0.938125014305,0,0
0.988824009895,5.73152091386e-40,0.988824009895,122.590881348,3.3805721614e-05,4122.44824219,0.0308955479413,1,0.938125014305,0,0
0.989536762238,3.78389821725e-40,0.989536762238,122.709648132,8.08131335361e-06,4122.41943359,0.0345089174807,1,0.938437521458,0,0
0.989536762238,3.78389821725e-40,0.989536762238,122.709648132,8.08131335361e-06,4122.41943359,0.0345089174807,1,0.938437521458,0,0
0.990589678288,2.51823143128e-40,0.990589678288,122.838043213,6.61534886603e-06,4122.1015625,0.0307844132185,1,0.93875002861,0,0
0.990589678288,2.51823143128e-40,0.990589678288,122.838043213,6.61534886603e-06,4122.1015625,0.0307844132185,1,0.93875002861,0,0
0.991108775139,1.67490198948e-40,0.991108775139,122.915840149,8.78075570654e-06,4122.02929688,0.0218915008008,1,0.939062476158,0,0
0.991108775139,1.67490198948e-40,0.991108775139,122.915840149,8.78075570654e-06,4122.02929688,0.0218915008008,1,0.939062476158,0,0
0.991702497005,1.11467687643e-40,0.991702497005,123.0104599,3.78340700991e-05,4121.97998047,0.0234178509563,1,0.939374983311,0,0
0.991702497005,1.11467687643e-40,0.991702497005,123.0104599,3.78340700991e-05,4121.97998047,0.0234178509563,1,0.939374983311,0,0
0.992300152779,7.38330147868e-41,0.992300152779,123.045928955,5.59238360438e-05,4121.58154297,0.0299801807851,1,0.939687490463,0,0
0.992300152779,7.38330147868e-41,0.992300152779,123.045928955,5.59238360438e-05,4121.58154297,0.0299801807851,1,0.939687490463,0,0
0.99323284626,4.90118150882e-41,0.99323284626,123.218284607,2.64893897111e-05,4121.64257812,0.0392428003252,1,0.939999997616,0,0
0.99323284626,4.90118150882e-41,0.99323284626,123.218284607,2.64893897111e-05,4121.64257812,0.0392428003252,1,0.939999997616,0,0
0.994312882423,3.16931673676e-41,0.994312882423,123.35282135,1.40092570291e-05,4121.33398438,0.0283478815109,1,0.940312504768,0,0
0.994312882423,3.16931673676e-41,0.994312882423,123.35282135,1.40092570291e-05,4121.33398438,0.0283478815109,1,0.940312504768,0,0
0.994678676128,2.15379573967e-41,0.994678676128,123.401039124,1.59214978339e-05,4121.24462891,0.019349526614,1,0.940625011921,0,0
0.994678676128,2.15379573967e-41,0.994678676128,123.401039124,1.59214978339e-05,4121.24462891,0.019349526614,1,0.940625011921,0,0
0.995295286179,1.38518353199e-41,0.995295286179,123.465461731,1.79917351488e-05,4120.99658203,0.0277685932815,1,0.940937519073,0,0
0.995295286179,1.38518353199e-41,0.995295286179,123.465461731,1.79917351488e-05,4120.99658203,0.0277685932815,1,0.940937519073,0,0
0.996094584465,9.12385430122e-42,0.996094584465,123.606994629,3.43554820574e-05,4121.01269531,0.0370138473809,1,0.941250026226,0,0
0.996094584465,9.12385430122e-42,0.996094584465,123.606994629,3.43554820574e-05,4121.01269531,0.0370138473809,1,0.941250026226,0,0
0.997191488743,6.11806909524e-42,0.997191488743,123.728271484,1.48372319018e-05,4120.61035156,0.0323044359684,1,0.941562473774,0,0
0.997191488743,6.11806909524e-42,0.997191488743,123.728271484,1.48372319018e-05,4120.61035156,0.0323044359684,1,0.941562473774,0,0
0.997745513916,3.99790451872e-42,0.997745513916,123.827362061,3.26097142533e-05,4120.62695312,0.0266914404929,1,0.941874980927,0,0
0.997745513916,3.99790451872e-42,0.997745513916,123.827362061,3.26097142533e-05,4120.62695312,0.0266914404929,1,0.941874980927,0,0
0.998551726341,2.553165802e-42,0.998551726341,123.937828064,6.11080540693e-05,4120.45556641,0.0256187487394,1,0.942187488079,0,0
0.998551726341,2.553165802e-42,0.998551726341,123.937828064,6.11080540693e-05,4120.45556641,0.0256187487394,1,0.942187488079,0,0
0.999050319195,1.67595296333e-42,0.999050319195,123.971969604,2.75712263829e-05,4120.15185547,0.0217889416963,1,0.942499995232,0,0
0.999050319195,1.67595296333e-42,0.999050319195,123.971969604,2.75712263829e-05,4120.15185547,0.0217889416963,1,0.942499995232,0,0
0.99965929985,1.10982838375e-42,0.99965929985,124.082595825,5.14672246936e-05,4120.1796875,0.0400820858777,1,0.942812502384,0,0
0.99965929985,1.10982838375e-42,0.99965929985,124.082595825,5.14672246936e-05,4120.1796875,0.0400820858777,1,0.942812502384,0,0
1.00110697746,6.83833650591e-43,1.00110697746,124.286079407,8.36319595692e-05,4119.90185547,0.0402295179665,1,0.943125009537,0,0
1.00110697746,6.83833650591e-43,1.00110697746,124.286079407,8.36319595692e-05,4119.90185547,0.0402295179665,1,0.943125009537,0,0
1.00172364712,5.03066148693e-43,1.00172364712,124.341934204,6.17408804828e-05,4119.60546875,0.0103132408112,1,0.943437516689,0,0
1.00172364712,5.03066148693e-43,1.00172364712,124.341934204,6.17408804828e-05,4119.60546875,0.0103132408112,1,0.943437516689,0,0
1.00162827969,3.78350585368e-43,1.00162827969,124.283813477,0.000132709275931,4119.36572266,0.000662785489112,1,0.943750023842,0,0
1.00162827969,3.78350585368e-43,1.00162827969,124.283813477,0.000132709275931,4119.36572266,0.000662785489112,1,0.943750023842,0,0
1.00175702572,2.80259692865e-43,1.00175702572,124.214660645,0.018743397668,4118.83691406,0.880232393742,1,0.94406247139,0,0
1.00175702572,2.80259692865e-43,1.00175702572,124.214660645,0.018743397668,4118.83691406,0.880232393742,1,0.94406247139,0,0
0.894931256771,1.41531144897e-43,0.894931256771,106.897323608,0.0245881937444,4124.36230469,0.999865472317,1,0.944374978542,0,0
0.894931256771,1.41531144897e-43,0.894931256771,106.897323608,0.0245881937444,4124.36230469,0.999865472317,1,0.944374978542,0,0
0.553608000278,1.26116861789e-44,0.553608000278,52.6429710388,0.0713242962956,4098.46826172,0.999954581261,1,0.944687485695,0,0
0.553608000278,1.26116861789e-44,0.553608000278,52.6429710388,0.0713242962956,4098.46826172,0.999954581261,1,0.944687485695,0,0
0.392165929079,0,0.392165929079,28.5708065033,0.068533077836,4006.16015625,0.9859572649,1,0.944999992847,0,0
0.392165929079,0,0.392165929079,28.5708065033,0.068533077836,4006.16015625,0.9859572649,1,0.944999992847,0,0
0.339145898819,0,0.339145898819,22.152305603,0.0252869408578,3969.45043945,0.722942769527,1,0.9453125,0,0
0.339145898819,0,0.339145898819,22.152305603,0.0252869408578,3969.45043945,0.722942769527,1,0.9453125,0,0
0.327634453773,0,0.327634453773,20.9800224304,0.00472566857934,3965.11669922,0.231579661369,1,0.945625007153,0,0
0.327634453773,0,0.327634453773,20.9800224304,0.00472566857934,3965.11669922,0.231579661369,1,0.945625007153,0,0
0.32590213418,0,0.32590213418,20.8194656372,0.000663718557917,3964.92871094,0.0367747657001,1,0.945937514305,0,0
0.32590213418,0,0.32590213418,20.8194656372,0.000663718557917,3964.92871094,0.0367747657001,1,0.945937514305,0,0
0.325750678778,0,0.325750678778,20.8058319092,3.79223019991e-05,3964.92553711,0.00292241433635,1,0.946250021458,0,0
0.325750678778,0,0.325750678778,20.8058319092,3.79223019991e-05,3964.92553711,0.00292241433635,1,0.946250021458,0,0
0.325755000114,0,0.325755000114,20.8062171936,7.43689952287e-07,3964.92553711,0.000133423076477,1,0.94656252861,0,0
0.325755000114,0,0.325755000114,20.8062171936,7.43689952287e-07,3964.92553711,0.000133423076477,1,0.94656252861,0,0
0.3257573843,0,0.3257573843,20.806432724,1.26418228774e-07,3964.92553711,1.25193155327e-05,1,0.946874976158,0,0
0.3257573843,0,0.3257573843,20.806432724,1.26418228774e-07,3964.92553711,1.25193155327e-05,1,0.946874976158,0,0
0.325755625963,0,0.325755625963,20.8062839508,8.63719851196e-09,3964.92602539,3.43938008882e-05,1,0.947187483311,0,0
0.325755625963,0,0.325755625963,20.8062839508,8.63719851196e-09,3964.92602539,3.43938008882e-05,1,0.947187483311,0,0
0.325755655766,0,0.325755655766,20.8062934875,5.00879480114e-08,3964.92602539,3.47464483639e-05,1,0.947499990463,0,0
0.325755655766,0,0.325755655766,20.8062934875,5.00879480114e-08,3964.92602539,3.47464483639e-05,1,0.947499990463,0,0
0.325753867626,0,0.325753867626,20.8061389923,8.59066062731e-09,3964.92626953,1.62143223861e-05,1,0.947812497616,0,0
0.325753867626,0,0.325753867626,20.8061389923,8.59066062731e-09,3964.92626953,1.62143223861e-05,1,0.947812497616,0,0
0.325754851103,0,0.325754851103,20.806224823,9.66391198176e-08,3964.92626953,2.63278489001e-05,1,0.948125004768,0,0
0.325754851103,0,0.325754851103,20.806224823,9.66391198176e-08,3964.92626953,2.63278489001e-05,1,0.948125004768,0,0
0.325752556324,0,0.325752556324,20.8060207367,8.64996678729e-08,3964.92626953,2.19123994611e-05,1,0.948437511921,0,0
0.325752556324,0,0.325752556324,20.8060207367,8.64996678729e-08,3964.92626953,2.19123994611e-05,1,0.948437511921,0,0
0.325753748417,0,0.325753748417,20.8061218262,6.40369677285e-08,3964.92602539,1.06803008748e-05,1,0.948750019073,0,0
0.325753748417,0,0.325753748417,20.8061218262,6.40369677285e-08,3964.92602539,1.06803008748e-05,1,0.948750019073,0,0
0.325752019882,0,0.325752019882,20.8059673309,7.68017542896e-08,3964.92602539,1.54545773512e-06,1,0.949062526226,0,0
0.325752019882,0,0.325752019882,20.8059673309,7.68017542896e-08,3964.92602539,1.54545773512e-06,1,0.949062526226,0,0
0.32575365901,0,0.32575365901,20.8061122894,1.82212374966e-07,3964.92602539,1.29896516228e-05,1,0.949374973774,0,0
0.32575365901,0,0.32575365901,20.8061122894,1.82212374966e-07,3964.92602539,1.29896516228e-05,1,0.949374973774,0,0
0.325751364231,0,0.325751364231,20.8059062958,4.77050541292e-08,3964.92602539,9.38083212532e-06,1,0.949687480927,0,0
0.325751364231,0,0.325751364231,20.8059062958,4.77050541292e-08,3964.92602539,9.38083212532e-06,1,0.949687480927,0,0
0.325754135847,0,0.325754135847,20.8061523438,1.84206697895e-07,3964.92602539,9.08450056158e-06,1,0.949999988079,0,0
0.325754135847,0,0.325754135847,20.8061523438,1.84206697895e-07,3964.92602539,9.08450056158e-06,1,0.949999988079,0,0
0.325750887394,0,0.325750887394,20.8058662415,2.46295343231e-07,3964.92602539,2.63154361164e-05,1,0.950312495232,0,0
0.325750887394,0,0.325750887394,20.8058662415,2.46295343231e-07,3964.92602539,2.63154361164e-05,1,0.950312495232,0,0
0.325752824545,0,0.325752824545,20.8060359955,2.10353448438e-07,3964.92602539,2.76448736258e-05,1,0.950625002384,0,0
0.325752824545,0,0.325752824545,20.8060359955,2.10353448438e-07,3964.92602539,2.76448736258e-05,1,0.950625002384,0,0
0.325749516487,0,0.325749516487,20.8057422638,5.86110040501e-08,3964.92602539,7.17504099157e-06,1,0.950937509537,0,0
0.325749516487,0,0.325749516487,20.8057422638,5.86110040501e-08,3964.92602539,7.17504099157e-06,1,0.950937509537,0,0
0.325752466917,0,0.325752466917,20.8060035706,3.9787474293e-07,3964.92602539,3.4771313949e-05,1,0.951250016689,0,0
0.325752466917,0,0.325752466917,20.8060035706,3.9787474293e-07,3964.92602539,3.4771313949e-05,1,0.951250016689,0,0
0.32574775815,0,0.32574775815,20.8055858612,2.25733344905e-07,3964.92602539,2.38369320869e-05,1,0.951562523842,0,0
0.32574775815,0,0.32574775815,20.8055858612,2.25733344905e-07,3964.92602539,2.38369320869e-05,1,0.951562523842,0,0
0.325751245022,0,0.325751245022,20.8058986664,3.38683712187e-08,3964.92602539,1.50705700435e-05,1,0.95187497139,0,0
0.325751245022,0,0.325751245022,20.8058986664,3.38683712187e-08,3964.92602539,1.50705700435e-05,1,0.95187497139,0,0
0.325747013092,0,0.325747013092,20.8055210114,1.0785766591e-07,3964.92626953,2.87859693344e-05,1,0.952187478542,0,0
0.325747013092,0,0.325747013092,20.8055210114,1.0785766591e-07,3964.92626953,2.87859693344e-05,1,0.952187478542,0,0
0.32574981451,0,0.32574981451,20.8057727814,2.2784364262e-07,3964.92626953,5.76281017857e-05,1,0.952499985695,0,0
0.32574981451,0,0.32574981451,20.8057727814,2.2784364262e-07,3964.92626953,5.76281017857e-05,1,0.952499985695,0,0
0.325744092464,0,0.325744092464,20.8052654266,5.86037423034e-08,3964.92626953,4.30232612416e-05,1,0.952812492847,0,0
0.325744092464,0,0.325744092464,20.8052654266,5.86037423034e-08,3964.92626953,4.30232612416e-05,1,0.952812492847,0,0
0.325747638941,0,0.325747638941,20.8055839539,6.17139761516e-08,3964.92626953,5.67366696487e-05,1,0.953125,0,0
0.325747638941,0,0.325747638941,20.8055839539,6.17139761516e-08,3964.92626953,5.67366696487e-05,1,0.953125,0,0
0.325741261244,0,0.325741261244,20.8050117493,1.84981246321e-07,3964.92626953,4.63130018034e-05,1,0.953437507153,0,0
0.325741261244,0,0.325741261244,20.8050117493,1.84981246321e-07,3964.92626953,4.63130018034e-05,1,0.953437507153,0,0
0.32574531436,0,0.32574531436,20.8053741455,4.25032055773e-07,3964.92626953,8.94227632671e-05,1,0.953750014305,0,0
0.32574531436,0,0.32574531436,20.8053741455,4.25032055773e-07,3964.92626953,8.94227632671e-05,1,0.953750014305,0,0
0.325736761093,0,0.325736761093,20.8046073914,1.23085428072e-07,3964.92626953,6.35373435216e-05,1,0.954062521458,0,0
0.325736761093,0,0.325736761093,20.8046073914,1.23085428072e-07,3964.92626953,6.35373435216e-05,1,0.954062521458,0,0
0.325742125511,0,0.325742125511,20.8050842285,1.75301622107e-07,3964.92602539,6.98496296536e-05,1,0.95437502861,0,0
0.325742125511,0,0.325742125511,20.8050842285,1.75301622107e-07,3964.92602539,6.98496296536e-05,1,0.95437502861,0,0
0.325733244419,0,0.325733244419,20.8042850494,4.79017728594e-07,3964.92602539,5.60801490792e-05,1,0.954687476158,0,0
0.325733244419,0,0.325733244419,20.8042850494,4.79017728594e-07,3964.92602539,5.60801490792e-05,1,0.954687476158,0,0
0.325739294291,0,0.325739294291,20.8048248291,2.7752921028e-07,3964.92578125,0.000121671517263,1,0.954999983311,0,0
0.325739294291,0,0.325739294291,20.8048248291,2.7752921028e-07,3964.92578125,0.000121671517263,1,0.954999983311,0,0
0.325727134943,0,0.325727134943,20.8037319183,7.36988454264e-07,3964.92578125,8.71675511007e-05,1,0.955312490463,0,0
0.325727134943,0,0.325727134943,20.8037319183,7.36988454264e-07,3964.92578125,8.71675511007e-05,1,0.955312490463,0,0
0.325734913349,0,0.325734913349,20.8044261932,3.408060536e-07,3964.92553711,0.000136269722134,1,0.955624997616,0,0
0.325734913349,0,0.325734913349,20.8044261932,3.408060536e-07,3964.92553711,0.000136269722134,1,0.955624997616,0,0
0.325720280409,0,0.325720280409,20.8031139374,7.93423907908e-07,3964.92553711,8.27226031106e-05,1,0.955937504768,0,0
0.325720280409,0,0.325720280409,20.8031139374,7.93423907908e-07,3964.92553711,8.27226031106e-05,1,0.955937504768,0,0
0.325730770826,0,0.325730770826,20.8040485382,1.96441149569e-07,3964.92553711,0.000151154483319,1,0.956250011921,0,0
0.325730770826,0,0.325730770826,20.8040485382,1.96441149569e-07,3964.92553711,0.000151154483319,1,0.956250011921,0,0
0.325712680817,0,0.325712680817,20.8024291992,2.04902357837e-06,3964.92529297,5.72908902541e-05,1,0.956562519073,0,0
0.325712680817,0,0.325712680817,20.8024291992,2.04902357837e-06,3964.92529297,5.72908902541e-05,1,0.956562519073,0,0
0.325727880001,0,0.325727880001,20.8037872314,7.06229798197e-07,3964.92529297,0.000186058110557,1,0.956875026226,0,0
0.325727880001,0,0.325727880001,20.8037872314,7.06229798197e-07,3964.92529297,0.000186058110557,1,0.956875026226,0,0
0.325703322887,0,0.325703322887,20.8015899658,4.25000507676e-06,3964.92529297,7.26756013592e-07,1,0.957187473774,0,0
0.325703322887,0,0.325703322887,20.8015899658,4.25000507676e-06,3964.92529297,7.26756013592e-07,1,0.957187473774,0,0
0.325727850199,0,0.325727850199,20.8037796021,2.82649034489e-06,3964.92529297,0.000200062713702,1,0.957499980927,0,0
0.325727850199,0,0.325727850199,20.8037796021,2.82649034489e-06,3964.92529297,0.000200062713702,1,0.957499980927,0,0
0.325693249702,0,0.325693249702,20.8006896973,1.67631185377e-06,3964.92529297,8.32915247884e-05,1,0.957812488079,0,0
0.325693249702,0,0.325693249702,20.8006896973,1.67631185377e-06,3964.92529297,8.32915247884e-05,1,0.957812488079,0,0
0.325723648071,0,0.325723648071,20.8034095764,6.69819519317e-06,3964.92529297,0.00015451895888,1,0.958124995232,0,0
0.325723648071,0,0.325723648071,20.8034095764,6.69819519317e-06,3964.92529297,0.00015451895888,1,0.958124995232,0,0
0.325685501099,0,0.325685501099,20.7999973297,6.27115196039e-06,3964.92529297,5.16629224876e-05,1,0.958437502384,0,0
0.325685501099,0,0.325685501099,20.7999973297,6.27115196039e-06,3964.92529297,5.16629224876e-05,1,0.958437502384,0,0
0.325721055269,0,0.325721055269,20.8031787872,3.92260972149e-06,3964.92529297,0.000112081492261,1,0.958750009537,0,0
0.325721055269,0,0.325721055269,20.8031787872,3.92260972149e-06,3964.92529297,0.000112081492261,1,0.958750009537,0,0
0.32567986846,0,0.32567986846,20.7994976044,5.03049204781e-06,3964.92553711,7.8602686699e-05,1,0.959062516689,0,0
0.32567986846,0,0.32567986846,20.7994976044,5.03049204781e-06,3964.92553711,7.8602686699e-05,1,0.959062516689,0,0
0.325717121363,0,0.325717121363,20.8028240204,5.4494134929e-06,3964.92529297,3.69213084923e-05,1,0.959375023842,0,0
0.325717121363,0,0.325717121363,20.8028240204,5.4494134929e-06,3964.92529297,3.69213084923e-05,1,0.959375023842,0,0
0.325677990913,0,0.325677990913,20.7993183136,4.06065964853e-06,3964.92504883,4.68306898256e-05,1,0.95968747139,0,0
0.325677990913,0,0.325677990913,20.7993183136,4.06065964853e-06,3964.92504883,4.68306898256e-05,1,0.95968747139,0,0
0.325714766979,0,0.325714766979,20.8025493622,2.3376678655e-06,3964.9230957,5.51575394638e-05,1,0.959999978542,0,0
0.325714766979,0,0.325714766979,20.8025493622,2.3376678655e-06,3964.9230957,5.51575394638e-05,1,0.959999978542,0,0
0.325675219297,0,0.325675219297,20.7989578247,6.52001608614e-06,3964.92114258,5.78359731662e-06,1,0.960312485695,0,0
0.325675219297,0,0.325675219297,20.7989578247,6.52001608614e-06,3964.92114258,5.78359731662e-06,1,0.960312485695,0,0
0.325714468956,0,0.325714468956,20.8024196625,3.50650066139e-06,3964.91943359,4.5829670853e-05,1,0.960624992847,0,0
0.325714468956,0,0.325714468956,20.8024196625,3.50650066139e-06,3964.91943359,4.5829670853e-05,1,0.960624992847,0,0
0.325672924519,0,0.325672924519,20.7986984253,1.06735114969e-06,3964.91918945,0.000184924676432,1,0.9609375,0,0
0.325672924519,0,0.325672924519,20.7986984253,1.06735114969e-06,3964.91918945,0.000184924676432,1,0.9609375,0,0
0.325705170631,0,0.325705170631,20.8018836975,3.73398665943e-06,3964.9296875,0.000163815377164,1,0.961250007153,0,0
0.325705170631,0,0.325705170631,20.8018836975,3.73398665943e-06,3964.9296875,0.000163815377164,1,0.961250007153,0,0
0.325664699078,0,0.325664699078,20.7985973358,4.29586089012e-06,3964.94116211,2.06911954592e-05,1,0.961562514305,0,0
0.325664699078,0,0.325664699078,20.7985973358,4.29586089012e-06,3964.94116211,2.06911954592e-05,1,0.961562514305,0,0
0.32570412755,0,0.32570412755,20.8018703461,2.78775331708e-07,3964.93237305,7.45876013752e-06,1,0.961875021458,0,0
0.32570412755,0,0.32570412755,20.8018703461,2.78775331708e-07,3964.93237305,7.45876013752e-06,1,0.961875021458,0,0
0.325664311647,0,0.325664311647,20.798204422,1.12882491976e-06,3964.92871094,5.0973121688e-05,1,0.96218752861,0,0
0.325664311647,0,0.325664311647,20.798204422,1.12882491976e-06,3964.92871094,5.0973121688e-05,1,0.96218752861,0,0
0.32570156455,0,0.32570156455,20.8014812469,4.89469312015e-06,3964.92700195,2.93464599963e-05,1,0.962499976158,0,0
0.32570156455,0,0.32570156455,20.8014812469,4.89469312015e-06,3964.92700195,2.93464599963e-05,1,0.962499976158,0,0
0.325662851334,0,0.325662851334,20.7979698181,4.41188649347e-06,3964.92529297,4.57182177342e-05,1,0.962812483311,0,0
0.325662851334,0,0.325662851334,20.7979698181,4.41188649347e-06,3964.92529297,4.57182177342e-05,1,0.962812483311,0,0
0.325699269772,0,0.325699269772,20.8012180328,9.41865096138e-07,3964.92504883,0.000114082351502,1,0.963124990463,0,0
0.325699269772,0,0.325699269772,20.8012180328,9.41865096138e-07,3964.92504883,0.000114082351502,1,0.963124990463,0,0
0.325657099485,0,0.325657099485,20.7974452972,4.27543545811e-06,3964.92480469,8.54139580042e-06,1,0.963437497616,0,0
0.325657099485,0,0.325657099485,20.7974452972,4.27543545811e-06,3964.92480469,8.54139580042e-06,1,0.963437497616,0,0
0.325698822737,0,0.325698822737,20.8011665344,1.03701108856e-06,3964.92456055,2.45644732786e-05,1,0.963750004768,0,0
0.325698822737,0,0.325698822737,20.8011665344,1.03701108856e-06,3964.92456055,2.45644732786e-05,1,0.963750004768,0,0
0.32565587759,0,0.32565587759,20.7973232269,1.51072242716e-06,3964.92431641,1.37776632982e-05,1,0.964062511921,0,0
0.32565587759,0,0.32565587759,20.7973232269,1.51072242716e-06,3964.92431641,1.37776632982e-05,1,0.964062511921,0,0
0.325698137283,0,0.325698137283,20.8010959625,5.01319163959e-07,3964.92407227,4.10916072724e-05,1,0.964375019073,0,0
0.325698137283,0,0.325698137283,20.8010959625,5.01319163959e-07,3964.92407227,4.10916072724e-05,1,0.964375019073,0,0
0.325653791428,0,0.325653791428,20.7971363068,4.07226298194e-06,3964.92431641,3.14625540341e-05,1,0.964687526226,0,0
0.325653791428,0,0.325653791428,20.7971363068,4.07226298194e-06,3964.92431641,3.14625540341e-05,1,0.964687526226,0,0
0.32569655776,0,0.32569655776,20.8009586334,1.68698272773e-06,3964.92431641,2.94360324915e-05,1,0.964999973774,0,0
0.32569655776,0,0.32569655776,20.8009586334,1.68698272773e-06,3964.92431641,2.94360324915e-05,1,0.964999973774,0,0
0.325652331114,0,0.325652331114,20.7970180511,1.34201172841e-06,3964.92480469,5.54161815671e-05,1,0.965312480927,0,0
0.325652331114,0,0.325652331114,20.7970180511,1.34201172841e-06,3964.92480469,5.54161815671e-05,1,0.965312480927,0,0
0.325693786144,0,0.325693786144,20.8007202148,4.74823855257e-06,3964.92480469,2.20630226977e-05,1,0.965624988079,0,0
0.325693786144,0,0.325693786144,20.8007202148,4.74823855257e-06,3964.92480469,2.20630226977e-05,1,0.965624988079,0,0
0.3256534338,0,0.3256534338,20.7971229553,2.54888595919e-06,3964.92504883,2.13182465814e-05,1,0.965937495232,0,0
0.3256534338,0,0.3256534338,20.7971229553,2.54888595919e-06,3964.92504883,2.13182465814e-05,1,0.965937495232,0,0
0.325692713261,0,0.325692713261,20.8006343842,1.97110716726e-06,3964.92504883,2.51325272984e-05,1,0.966250002384,0,0
0.325692713261,0,0.325692713261,20.8006343842,1.97110716726e-06,3964.92504883,2.51325272984e-05,1,0.966250002384,0,0
0.3256521523,0,0.3256521523,20.7970218658,1.15715522497e-06,3964.92529297,7.44644567021e-05,1,0.966562509537,0,0
0.3256521523,0,0.3256521523,20.7970218658,1.15715522497e-06,3964.92529297,7.44644567021e-05,1,0.966562509537,0,0
0.325688958168,0,0.325688958168,20.8003082275,4.79294340039e-06,3964.92529297,5.04636000187e-06,1,0.966875016689,0,0
0.325688958168,0,0.325688958168,20.8003082275,4.79294340039e-06,3964.92529297,5.04636000187e-06,1,0.966875016689,0,0
0.325652420521,0,0.325652420521,20.7970485687,1.565647608e-06,3964.92553711,3.28655551129e-05,1,0.967187523842,0,0
0.325652420521,0,0.325652420521,20.7970485687,1.565647608e-06,3964.92553711,3.28655551129e-05,1,0.967187523842,0,0
0.32568731904,0,0.32568731904,20.800163269,2.77581506225e-07,3964.92553711,8.40985921968e-06,1,0.96749997139,0,0
0.32568731904,0,0.32568731904,20.800163269,2.77581506225e-07,3964.92553711,8.40985921968e-06,1,0.96749997139,0,0
0.325652003288,0,0.325652003288,20.7970104218,5.37519397881e-08,3964.92553711,1.5326859284e-05,1,0.967812478542,0,0
0.325652003288,0,0.325652003288,20.7970104218,5.37519397881e-08,3964.92553711,1.5326859284e-05,1,0.967812478542,0,0
0.32568654418,0,0.32568654418,20.8000984192,4.403427738e-06,3964.92553711,9.77593026619e-06,1,0.968124985695,0,0
0.32568654418,0,0.32568654418,20.8000984192,4.403427738e-06,3964.92553711,9.77593026619e-06,1,0.968124985695,0,0
0.325652480125,0,0.325652480125,20.7970581055,1.43841589306e-06,3964.92553711,3.01690179185e-05,1,0.968437492847,0,0
0.325652480125,0,0.325652480125,20.7970581055,1.43841589306e-06,3964.92553711,3.01690179185e-05,1,0.968437492847,0,0
0.325685024261,0,0.325685024261,20.7999668121,5.49004198547e-07,3964.92578125,2.82409710053e-05,1,0.96875,0,0
0.325685024261,0,0.325685024261,20.7999668121,5.49004198547e-07,3964.92578125,2.82409710053e-05,1,0.96875,0,0
0.325651079416,0,0.325651079416,20.7969341278,2.1353062607e-07,3964.92578125,2.65884718829e-05,1,0.969062507153,0,0
0.325651079416,0,0.325651079416,20.7969341278,2.1353062607e-07,3964.92578125,2.65884718829e-05,1,0.969062507153,0,0
0.325683683157,0,0.325683683157,20.7998542786,3.45494140674e-06,3964.92602539,2.52200316027e-05,1,0.969375014305,0,0
0.325683683157,0,0.325683683157,20.7998542786,3.45494140674e-06,3964.92602539,2.52200316027e-05,1,0.969375014305,0,0
0.325652331114,0,0.325652331114,20.7970542908,1.3482082295e-06,3964.92602539,1.74428314494e-05,1,0.969687521458,0,0
0.325652331114,0,0.325652331114,20.7970542908,1.3482082295e-06,3964.92602539,1.74428314494e-05,1,0.969687521458,0,0
0.32568281889,0,0.32568281889,20.7997817993,1.15956436275e-06,3964.92602539,5.10233548994e-05,1,0.97000002861,0,0
0.32568281889,0,0.32568281889,20.7997817993,1.15956436275e-06,3964.92602539,5.10233548994e-05,1,0.97000002861,0,0
0.325649768114,0,0.325649768114,20.7968292236,2.41816655944e-06,3964.92626953,2.54488531937e-06,1,0.970312476158,0,0
0.325649768114,0,0.325649768114,20.7968292236,2.41816655944e-06,3964.92626953,2.54488531937e-06,1,0.970312476158,0,0
0.325682669878,0,0.325682669878,20.7997760773,3.28387000081e-06,3964.92626953,2.25776602747e-05,1,0.970624983311,0,0
0.325682669878,0,0.325682669878,20.7997760773,3.28387000081e-06,3964.92626953,2.25776602747e-05,1,0.970624983311,0,0
0.325648635626,0,0.325648635626,20.7967338562,2.62384196503e-06,3964.92626953,1.89227994269e-05,1,0.970937490463,0,0
0.325648635626,0,0.325648635626,20.7967338562,2.62384196503e-06,3964.92626953,1.89227994269e-05,1,0.970937490463,0,0
0.325681716204,0,0.325681716204,20.799697876,3.11083499582e-06,3964.92651367,5.09507117386e-05,1,0.971249997616,0,0
0.325681716204,0,0.325681716204,20.799697876,3.11083499582e-06,3964.92651367,5.09507117386e-05,1,0.971249997616,0,0
0.325646072626,0,0.325646072626,20.7965145111,3.67497636944e-06,3964.92675781,3.25702494592e-05,1,0.971562504768,0,0
0.325646072626,0,0.325646072626,20.7965145111,3.67497636944e-06,3964.92675781,3.25702494592e-05,1,0.971562504768,0,0
0.325680077076,0,0.325680077076,20.7995643616,2.93384027827e-06,3964.92700195,8.47595147206e-05,1,0.971875011921,0,0
0.325680077076,0,0.325680077076,20.7995643616,2.93384027827e-06,3964.92700195,8.47595147206e-05,1,0.971875011921,0,0
0.325641810894,0,0.325641810894,20.7961521149,4.36201617049e-06,3964.92724609,2.80369181382e-06,1,0.972187519073,0,0
0.325641810894,0,0.325641810894,20.7961521149,4.36201617049e-06,3964.92724609,2.80369181382e-06,1,0.972187519073,0,0
0.325680226088,0,0.325680226088,20.7995986938,2.83560029857e-06,3964.92773438,3.03846318275e-05,1,0.972500026226,0,0
0.325680226088,0,0.325680226088,20.7995986938,2.83560029857e-06,3964.92773438,3.03846318275e-05,1,0.972500026226,0,0
0.325640290976,0,0.325640290976,20.796037674,3.10070004161e-06,3964.92822266,1.07957457658e-05,1,0.972812473774,0,0
0.325640290976,0,0.325640290976,20.796037674,3.10070004161e-06,3964.92822266,1.07957457658e-05,1,0.972812473774,0,0
0.325679689646,0,0.325679689646,20.7995700836,1.37507845466e-06,3964.9284668,8.92618772923e-05,1,0.973124980927,0,0
0.325679689646,0,0.325679689646,20.7995700836,1.37507845466e-06,3964.9284668,8.92618772923e-05,1,0.973124980927,0,0
0.325635790825,0,0.325635790825,20.7956485748,5.3931507864e-06,3964.9284668,4.55475383205e-05,1,0.973437488079,0,0
0.325635790825,0,0.325635790825,20.7956485748,5.3931507864e-06,3964.9284668,4.55475383205e-05,1,0.973437488079,0,0
0.325677394867,0,0.325677394867,20.7993736267,3.63380036106e-06,3964.92871094,3.64937659469e-05,1,0.973749995232,0,0
0.325677394867,0,0.325677394867,20.7993736267,3.63380036106e-06,3964.92871094,3.64937659469e-05,1,0.973749995232,0,0
0.325633972883,0,0.325633972883,20.7954883575,1.62271737736e-06,3964.92871094,5.9916612372e-05,1,0.974062502384,0,0
0.325633972883,0,0.325633972883,20.7954883575,1.62271737736e-06,3964.92871094,5.9916612372e-05,1,0.974062502384,0,0
0.325674384832,0,0.325674384832,20.7991123199,3.04107879856e-06,3964.92895508,2.34350391111e-05,1,0.974375009537,0,0
0.325674384832,0,0.325674384832,20.7991123199,3.04107879856e-06,3964.92895508,2.34350391111e-05,1,0.974375009537,0,0
0.32563278079,0,0.32563278079,20.7953929901,1.46410684465e-06,3964.92895508,7.02739635017e-05,1,0.974687516689,0,0
0.32563278079,0,0.32563278079,20.7953929901,1.46410684465e-06,3964.92895508,7.02739635017e-05,1,0.974687516689,0,0
0.325670838356,0,0.325670838356,20.7988109589,4.34729781773e-06,3964.92944336,4.21778349846e-06,1,0.975000023842,0,0
0.325670838356,0,0.325670838356,20.7988109589,4.34729781773e-06,3964.92944336,4.21778349846e-06,1,0.975000023842,0,0
0.325632989407,0,0.325632989407,20.7954387665,1.84197247677e-07,3964.92993164,8.06463795016e-05,1,0.97531247139,0,0
0.325632989407,0,0.325632989407,20.7954387665,1.84197247677e-07,3964.92993164,8.06463795016e-05,1,0.97531247139,0,0
0.32566678524,0,0.32566678524,20.7984771729,2.43354088525e-06,3964.93041992,1.84274431376e-05,1,0.975624978542,0,0
0.32566678524,0,0.32566678524,20.7984771729,2.43354088525e-06,3964.93041992,1.84274431376e-05,1,0.975624978542,0,0
0.325632065535,0,0.325632065535,20.7953948975,2.25623853112e-06,3964.93139648,5.46482369828e-05,1,0.975937485695,0,0
0.325632065535,0,0.325632065535,20.7953948975,2.25623853112e-06,3964.93139648,5.46482369828e-05,1,0.975937485695,0,0
0.325664043427,0,0.325664043427,20.7982711792,2.51064716394e-06,3964.93188477,6.03648404649e-05,1,0.976249992847,0,0
0.325664043427,0,0.325664043427,20.7982711792,2.51064716394e-06,3964.93188477,6.03648404649e-05,1,0.976249992847,0,0
0.325629025698,0,0.325629025698,20.795167923,2.70620921583e-06,3964.93286133,4.28818275395e-05,1,0.9765625,0,0
0.325629025698,0,0.325629025698,20.795167923,2.70620921583e-06,3964.93286133,4.28818275395e-05,1,0.9765625,0,0
0.325661897659,0,0.325661897659,20.7981185913,2.23960205403e-06,3964.93334961,5.22608170286e-05,1,0.976875007153,0,0
0.325661897659,0,0.325661897659,20.7981185913,2.23960205403e-06,3964.93334961,5.22608170286e-05,1,0.976875007153,0,0
0.325626403093,0,0.325626403093,20.7949714661,1.68726512584e-06,3964.93408203,4.42337259301e-05,1,0.977187514305,0,0
0.325626403093,0,0.325626403093,20.7949714661,1.68726512584e-06,3964.93408203,4.42337259301e-05,1,0.977187514305,0,0
0.325659662485,0,0.325659662485,20.7979602814,3.75192712454e-07,3964.93457031,4.35879846918e-05,1,0.977500021458,0,0
0.325659662485,0,0.325659662485,20.7979602814,3.75192712454e-07,3964.93457031,4.35879846918e-05,1,0.977500021458,0,0
0.325624227524,0,0.325624227524,20.7948246002,2.99203929899e-06,3964.93579102,1.85111384781e-05,1,0.97781252861,0,0
0.325624227524,0,0.325624227524,20.7948246002,2.99203929899e-06,3964.93579102,1.85111384781e-05,1,0.97781252861,0,0
0.325658738613,0,0.325658738613,20.7979259491,2.71791100204e-06,3964.9362793,4.68303878733e-05,1,0.978124976158,0,0
0.325658738613,0,0.325658738613,20.7979259491,2.71791100204e-06,3964.9362793,4.68303878733e-05,1,0.978124976158,0,0
0.32562187314,0,0.32562187314,20.7946624756,2.38199163505e-06,3964.9375,4.4085263653e-05,1,0.978437483311,0,0
0.32562187314,0,0.32562187314,20.7946624756,2.38199163505e-06,3964.9375,4.4085263653e-05,1,0.978437483311,0,0
0.325656533241,0,0.325656533241,20.7977714539,2.64979303211e-06,3964.93774414,3.90194618376e-05,1,0.978749990463,0,0
0.325656533241,0,0.325656533241,20.7977714539,2.64979303211e-06,3964.93774414,3.90194618376e-05,1,0.978749990463,0,0
0.325619906187,0,0.325619906187,20.7945327759,3.28856594933e-06,3964.93896484,5.70997872273e-06,1,0.979062497616,0,0
0.325619906187,0,0.325619906187,20.7945327759,3.28856594933e-06,3964.93896484,5.70997872273e-06,1,0.979062497616,0,0
0.325656235218,0,0.325656235218,20.7977962494,2.16532180275e-06,3964.93969727,5.23337621416e-05,1,0.979375004768,0,0
0.325656235218,0,0.325656235218,20.7977962494,2.16532180275e-06,3964.93969727,5.23337621416e-05,1,0.979375004768,0,0
0.32561725378,0,0.32561725378,20.7943134308,2.98960662803e-06,3964.93969727,6.3614519604e-05,1,0.979687511921,0,0
0.32561725378,0,0.32561725378,20.7943134308,2.98960662803e-06,3964.93969727,6.3614519604e-05,1,0.979687511921,0,0
0.32565304637,0,0.32565304637,20.7974452972,5.47764147996e-06,3964.93725586,1.3021115592e-05,1,0.980000019073,0,0
0.32565304637,0,0.32565304637,20.7974452972,5.47764147996e-06,3964.93725586,1.3021115592e-05,1,0.980000019073,0,0
0.325617909431,0,0.325617909431,20.7941627502,5.25024961462e-06,3964.93237305,1.72694035427e-05,1,0.980312526226,0,0
0.325617909431,0,0.325617909431,20.7941627502,5.25024961462e-06,3964.93237305,1.72694035427e-05,1,0.980312526226,0,0
0.325652182102,0,0.325652182102,20.7973423004,4.95120048072e-06,3964.93652344,8.4733706899e-05,1,0.980624973774,0,0
0.325652182102,0,0.325652182102,20.7973423004,4.95120048072e-06,3964.93652344,8.4733706899e-05,1,0.980624973774,0,0
0.325613647699,0,0.325613647699,20.7941417694,3.60820058631e-06,3964.94482422,0.000126507133245,1,0.980937480927,0,0
0.325613647699,0,0.325613647699,20.7941417694,3.60820058631e-06,3964.94482422,0.000126507133245,1,0.980937480927,0,0
0.325645804405,0,0.325645804405,20.7970695496,4.82343102703e-06,3964.94677734,0.000108530810394,1,0.981249988079,0,0
0.325645804405,0,0.325645804405,20.7970695496,4.82343102703e-06,3964.94677734,0.000108530810394,1,0.981249988079,0,0
0.325608193874,0,0.325608193874,20.7939052582,4.24090330853e-06,3964.95361328,0.000141159049235,1,0.981562495232,0,0
0.325608193874,0,0.325608193874,20.7939052582,4.24090330853e-06,3964.95361328,0.000141159049235,1,0.981562495232,0,0
0.325638711452,0,0.325638711452,20.7965927124,6.31066859569e-06,3964.95214844,4.37407579739e-05,1,0.981875002384,0,0
0.325638711452,0,0.325638711452,20.7965927124,6.31066859569e-06,3964.95214844,4.37407579739e-05,1,0.981875002384,0,0
0.325606018305,0,0.325606018305,20.7936229706,7.24397386875e-06,3964.95043945,8.10050437394e-07,1,0.982187509537,0,0
0.325606018305,0,0.325606018305,20.7936229706,7.24397386875e-06,3964.95043945,8.10050437394e-07,1,0.982187509537,0,0
0.32563868165,0,0.32563868165,20.7965183258,6.91116565577e-06,3964.94970703,3.45032058249e-05,1,0.982500016689,0,0
0.32563868165,0,0.32563868165,20.7965183258,6.91116565577e-06,3964.94970703,3.45032058249e-05,1,0.982500016689,0,0
0.325604259968,0,0.325604259968,20.7934417725,6.07266065344e-06,3964.94970703,4.73440704809e-05,1,0.982812523842,0,0
0.325604259968,0,0.325604259968,20.7934417725,6.07266065344e-06,3964.94970703,4.73440704809e-05,1,0.982812523842,0,0
0.325636297464,0,0.325636297464,20.7962684631,5.31516661795e-06,3964.94848633,1.55141115101e-05,1,0.98312497139,0,0
0.325636297464,0,0.325636297464,20.7962684631,5.31516661795e-06,3964.94848633,1.55141115101e-05,1,0.98312497139,0,0
0.325603485107,0,0.325603485107,20.7933750153,5.52707842871e-06,3964.94970703,2.66327151621e-05,1,0.983437478542,0,0
0.325603485107,0,0.325603485107,20.7933750153,5.52707842871e-06,3964.94970703,2.66327151621e-05,1,0.983437478542,0,0
0.32563495636,0,0.32563495636,20.7961139679,5.60483749723e-06,3964.94726562,3.88150419894e-06,1,0.983749985695,0,0
0.32563495636,0,0.32563495636,20.7961139679,5.60483749723e-06,3964.94726562,3.88150419894e-06,1,0.983749985695,0,0
0.325603693724,0,0.325603693724,20.793390274,4.54651672044e-06,3964.94970703,5.39214452147e-05,1,0.984062492847,0,0
0.325603693724,0,0.325603693724,20.793390274,4.54651672044e-06,3964.94970703,5.39214452147e-05,1,0.984062492847,0,0
0.325632244349,0,0.325632244349,20.7958545685,6.18621925241e-06,3964.9465332,1.61541876764e-07,1,0.984375,0,0
0.325632244349,0,0.325632244349,20.7958545685,6.18621925241e-06,3964.9465332,1.61541876764e-07,1,0.984375,0,0
0.325603663921,0,0.325603663921,20.7933712006,4.84651491206e-06,3964.94897461,3.91431749449e-05,1,0.984687507153,0,0
0.325603663921,0,0.325603663921,20.7933712006,4.84651491206e-06,3964.94897461,3.91431749449e-05,1,0.984687507153,0,0
0.325630277395,0,0.325630277395,20.7956962585,5.9112130657e-06,3964.94726562,1.14618978841e-06,1,0.985000014305,0,0
0.325630277395,0,0.325630277395,20.7956962585,5.9112130657e-06,3964.94726562,1.14618978841e-06,1,0.985000014305,0,0
0.325603723526,0,0.325603723526,20.7933692932,5.11673852088e-06,3964.94873047,3.2259235013e-05,1,0.985312521458,0,0
0.325603723526,0,0.325603723526,20.7933692932,5.11673852088e-06,3964.94873047,3.2259235013e-05,1,0.985312521458,0,0
0.325628638268,0,0.325628638268,20.7955665588,4.36291384176e-06,3964.94775391,1.32790391945e-05,1,0.98562502861,0,0
0.325628638268,0,0.325628638268,20.7955665588,4.36291384176e-06,3964.94775391,1.32790391945e-05,1,0.98562502861,0,0
0.325603067875,0,0.325603067875,20.7933120728,4.45283740191e-06,3964.94897461,5.18391861988e-05,1,0.985937476158,0,0
0.325603067875,0,0.325603067875,20.7933120728,4.45283740191e-06,3964.94897461,5.18391861988e-05,1,0.985937476158,0,0
0.325626045465,0,0.325626045465,20.7953414917,3.21509105561e-06,3964.94799805,3.00687606796e-05,1,0.986249983311,0,0
0.325626045465,0,0.325626045465,20.7953414917,3.21509105561e-06,3964.94799805,3.00687606796e-05,1,0.986249983311,0,0
0.325601547956,0,0.325601547956,20.7931804657,3.96950554205e-06,3964.94897461,6.92139701641e-06,1,0.986562490463,0,0
0.325601547956,0,0.325601547956,20.7931804657,3.96950554205e-06,3964.94897461,6.92139701641e-06,1,0.986562490463,0,0
0.325625687838,0,0.325625687838,20.7953205109,2.98781583297e-06,3964.94824219,3.09698807541e-05,1,0.986874997616,0,0
0.325625687838,0,0.325625687838,20.7953205109,2.98781583297e-06,3964.94824219,3.09698807541e-05,1,0.986874997616,0,0
0.325599998236,0,0.325599998236,20.7930393219,2.25767280426e-06,3964.94897461,1.57724552992e-05,1,0.987187504768,0,0
0.325599998236,0,0.325599998236,20.7930393219,2.25767280426e-06,3964.94897461,1.57724552992e-05,1,0.987187504768,0,0
0.325624912977,0,0.325624912977,20.7952575684,3.28933128912e-06,3964.94873047,1.54533045134e-05,1,0.987500011921,0,0
0.325624912977,0,0.325624912977,20.7952575684,3.28933128912e-06,3964.94873047,1.54533045134e-05,1,0.987500011921,0,0
0.325599223375,0,0.325599223375,20.7929668427,2.73600858236e-06,3964.94873047,5.09601049998e-05,1,0.987812519073,0,0
0.325599223375,0,0.325599223375,20.7929668427,2.73600858236e-06,3964.94873047,5.09601049998e-05,1,0.987812519073,0,0
0.325622349977,0,0.325622349977,20.7950229645,2.33645459957e-06,3964.94848633,3.75772069674e-05,1,0.988125026226,0,0
0.325622349977,0,0.325622349977,20.7950229645,2.33645459957e-06,3964.94848633,3.75772069674e-05,1,0.988125026226,0,0
0.325597345829,0,0.325597345829,20.7927722931,2.22752260015e-06,3964.94799805,7.77985187597e-05,1,0.988437473774,0,0
0.325597345829,0,0.325597345829,20.7927722931,2.22752260015e-06,3964.94799805,7.77985187597e-05,1,0.988437473774,0,0
0.325618416071,0,0.325618416071,20.7946491241,2.12463055504e-06,3964.94750977,3.01735926769e-05,1,0.988749980927,0,0
0.325618416071,0,0.325618416071,20.7946491241,2.12463055504e-06,3964.94750977,3.01735926769e-05,1,0.988749980927,0,0
0.325595825911,0,0.325595825911,20.7926063538,1.00853685581e-06,3964.94677734,4.21742406616e-05,1,0.989062488079,0,0
0.325595825911,0,0.325595825911,20.7926063538,1.00853685581e-06,3964.94677734,4.21742406616e-05,1,0.989062488079,0,0
0.325616300106,0,0.325616300106,20.7944278717,7.87885880982e-07,3964.9465332,8.88738941285e-05,1,0.989374995232,0,0
0.325616300106,0,0.325616300106,20.7944278717,7.87885880982e-07,3964.9465332,8.88738941285e-05,1,0.989374995232,0,0
0.325591355562,0,0.325591355562,20.7921562195,7.13220288162e-07,3964.94506836,1.38005707413e-05,1,0.989687502384,0,0
0.325591355562,0,0.325591355562,20.7921562195,7.13220288162e-07,3964.94506836,1.38005707413e-05,1,0.989687502384,0,0
0.325615614653,0,0.325615614653,20.7943172455,2.48585092777e-06,3964.94482422,5.49320720893e-05,1,0.990000009537,0,0
0.325615614653,0,0.325615614653,20.7943172455,2.48585092777e-06,3964.94482422,5.49320720893e-05,1,0.990000009537,0,0
0.325588583946,0,0.325588583946,20.791852951,2.17933916247e-06,3964.94311523,4.78466863569e-05,1,0.990312516689,0,0
0.325588583946,0,0.325588583946,20.791852951,2.17933916247e-06,3964.94311523,4.78466863569e-05,1,0.990312516689,0,0
0.325613200665,0,0.325613200665,20.7940406799,1.36949688567e-06,3964.94262695,9.00128143257e-05,1,0.990625023842,0,0
0.325613200665,0,0.325613200665,20.7940406799,1.36949688567e-06,3964.94262695,9.00128143257e-05,1,0.990625023842,0,0
0.325584053993,0,0.325584053993,20.7913589478,1.79547055268e-06,3964.94018555,8.89653456397e-05,1,0.99093747139,0,0
0.325584053993,0,0.325584053993,20.7913589478,1.79547055268e-06,3964.94018555,8.89653456397e-05,1,0.99093747139,0,0
0.325608730316,0,0.325608730316,20.7936382294,4.49133381153e-07,3964.94262695,4.36178052041e-05,1,0.991249978542,0,0
0.325608730316,0,0.325608730316,20.7936382294,4.49133381153e-07,3964.94262695,4.36178052041e-05,1,0.991249978542,0,0
0.325581878424,0,0.325581878424,20.7911186218,4.62486269726e-07,3964.93847656,4.2313040467e-05,1,0.991562485695,0,0
0.325581878424,0,0.325581878424,20.7911186218,4.62486269726e-07,3964.93847656,4.2313040467e-05,1,0.991562485695,0,0
0.325606614351,0,0.325606614351,20.7933731079,1.83268934961e-06,3964.94018555,3.26295012201e-05,1,0.991874992847,0,0
0.325606614351,0,0.325606614351,20.7933731079,1.83268934961e-06,3964.94018555,3.26295012201e-05,1,0.991874992847,0,0
0.325580239296,0,0.325580239296,20.7908649445,1.75389493506e-06,3964.93481445,4.54005967185e-05,1,0.9921875,0,0
0.325580239296,0,0.325580239296,20.7908649445,1.75389493506e-06,3964.93481445,4.54005967185e-05,1,0.9921875,0,0
0.325604319572,0,0.325604319572,20.7930736542,3.1457930163e-06,3964.93676758,7.42184238334e-06,1,0.992500007153,0,0
0.325604319572,0,0.325604319572,20.7930736542,3.1457930163e-06,3964.93676758,7.42184238334e-06,1,0.992500007153,0,0
0.325579851866,0,0.325579851866,20.7906684875,9.36730032208e-07,3964.92919922,4.10995016864e-05,1,0.992812514305,0,0
0.325579851866,0,0.325579851866,20.7906684875,9.36730032208e-07,3964.92919922,4.10995016864e-05,1,0.992812514305,0,0
0.325602263212,0,0.325602263212,20.7928104401,7.11352413418e-07,3964.93408203,5.61091546842e-05,1,0.993125021458,0,0
0.325602263212,0,0.325602263212,20.7928104401,7.11352413418e-07,3964.93408203,5.61091546842e-05,1,0.993125021458,0,0
0.325582683086,0,0.325582683086,20.7904701233,1.9305209662e-06,3964.91357422,8.84781766217e-05,1,0.99343752861,0,0
0.325582683086,0,0.325582683086,20.7904701233,1.9305209662e-06,3964.91357422,8.84781766217e-05,1,0.99343752861,0,0
0.325606703758,0,0.325606703758,20.7927017212,2.26091765398e-06,3964.91650391,0.000116779418022,1,0.993749976158,0,0
0.325606703758,0,0.325606703758,20.7927017212,2.26091765398e-06,3964.91650391,0.000116779418022,1,0.993749976158,0,0
0.325588554144,0,0.325588554144,20.7903499603,2.50925108958e-06,3964.89135742,6.78914657328e-05,1,0.994062483311,0,0
0.325588554144,0,0.325588554144,20.7903499603,2.50925108958e-06,3964.89135742,6.78914657328e-05,1,0.994062483311,0,0
0.325610131025,0,0.325610131025,20.7927341461,8.49747323173e-07,3964.90722656,7.10682288627e-05,1,0.994374990463,0,0
0.325610131025,0,0.325610131025,20.7927341461,8.49747323173e-07,3964.90722656,7.10682288627e-05,1,0.994374990463,0,0
0.325584977865,0,0.325584977865,20.7903423309,4.18488752985e-07,3964.90209961,1.72023756022e-05,1,0.994687497616,0,0
0.325584977865,0,0.325584977865,20.7903423309,4.18488752985e-07,3964.90209961,1.72023756022e-05,1,0.994687497616,0,0
0.325610995293,0,0.325610995293,20.7928962708,2.54171345659e-06,3964.91015625,6.05742825428e-05,1,0.995000004768,0,0
0.325610995293,0,0.325610995293,20.7928962708,2.54171345659e-06,3964.91015625,6.05742825428e-05,1,0.995000004768,0,0
0.325588017702,0,0.325588017702,20.7903079987,1.40101428769e-06,3964.89160156,0.000153716493514,1,0.995312511921,0,0
0.325588017702,0,0.325588017702,20.7903079987,1.40101428769e-06,3964.89160156,0.000153716493514,1,0.995312511921,0,0
0.325618714094,0,0.325618714094,20.7929115295,3.1423812743e-06,3964.88671875,0.00023238598078,1,0.995625019073,0,0
0.325618714094,0,0.325618714094,20.7929115295,3.1423812743e-06,3964.88671875,0.00023238598078,1,0.995625019073,0,0
0.325599700212,0,0.325599700212,20.7903118134,2.10685971069e-06,3964.85571289,0.00024922718876,1,0.995937526226,0,0
0.325599700212,0,0.325599700212,20.7903118134,2.10685971069e-06,3964.85571289,0.00024922718876,1,0.995937526226,0,0
0.32563123107,0,0.32563123107,20.7929515839,1.31958825023e-06,3964.84936523,0.000215026710066,1,0.996249973774,0,0
0.32563123107,0,0.32563123107,20.7929515839,1.31958825023e-06,3964.84936523,0.000215026710066,1,0.996249973774,0,0
0.325610518456,0,0.325610518456,20.7904205322,1.65037329225e-06,3964.82592773,0.000149697370944,1,0.996562480927,0,0
0.325610518456,0,0.325610518456,20.7904205322,1.65037329225e-06,3964.82592773,0.000149697370944,1,0.996562480927,0,0
0.325638771057,0,0.325638771057,20.7930431366,4.01904969749e-07,3964.8293457,3.74289447791e-05,1,0.996874988079,0,0
0.325638771057,0,0.325638771057,20.7930431366,4.01904969749e-07,3964.8293457,3.74289447791e-05,1,0.996874988079,0,0
0.325608640909,0,0.325608640909,20.7905921936,2.60107754002e-06,3964.83789062,0.000159143193741,1,0.997187495232,0,0
0.325608640909,0,0.325608640909,20.7905921936,2.60107754002e-06,3964.83789062,0.000159143193741,1,0.997187495232,0,0
0.325630784035,0,0.325630784035,20.7931098938,1.55238342359e-06,3964.85644531,0.00031208791188,1,0.997500002384,0,0
0.325630784035,0,0.325630784035,20.7931098938,1.55238342359e-06,3964.85644531,0.00031208791188,1,0.997500002384,0,0
0.325592935085,0,0.325592935085,20.7905979156,2.54999736171e-06,3964.88647461,0.00026664842153,1,0.997812509537,0,0
0.325592935085,0,0.325592935085,20.7905979156,2.54999736171e-06,3964.88647461,0.00026664842153,1,0.997812509537,0,0
0.32561737299,0,0.32561737299,20.7931022644,1.77972617621e-06,3964.89746094,0.000102926482214,1,0.998125016689,0,0
0.32561737299,0,0.32561737299,20.7931022644,1.77972617621e-06,3964.89746094,0.000102926482214,1,0.998125016689,0,0
0.325587779284,0,0.325587779284,20.7908096313,2.53242745885e-07,3964.90966797,8.49048665259e-05,1,0.998437523842,0,0
0.325587779284,0,0.325587779284,20.7908096313,2.53242745885e-07,3964.90966797,8.49048665259e-05,1,0.998437523842,0,0
0.325613081455,0,0.325613081455,20.7932224274,1.30595776682e-06,3964.91479492,0.000286608817987,1,0.99874997139,0,0
0.325613081455,0,0.325613081455,20.7932224274,1.30595776682e-06,3964.91479492,0.000286608817987,1,0.99874997139,0,0
0.325573354959,0,0.325573354959,20.7907733917,8.47967839945e-07,3964.95288086,0.000444932404207,1,0.999062478542,0,0
0.325573354959,0,0.325573354959,20.7907733917,8.47967839945e-07,3964.95288086,0.000444932404207,1,0.999062478542,0,0
0.325590729713,0,0.325590729713,20.7932701111,1.42301121286e-06,3964.9855957,0.000215744963498,1,0.999374985695,0,0
0.325590729713,0,0.325590729713,20.7932701111,1.42301121286e-06,3964.9855957,0.000215744963498,1,0.999374985695,0,0
0.325562506914,0,0.325562506914,20.7907657623,2.5579429348e-06,3964.98608398,0.00017721648328,1,0.999687492847,0,0
0.325562506914,0,0.325562506914,20.7907657623,2.5579429348e-06,3964.98608398,0.00017721648328,1,0.999687492847,0,0
0.325599640608,0,0.325599640608,20.7941055298,7.90814510765e-07,3964.98681641,0.00147570786066,1,1,0,0

